World Models via Policy-Guided Trajectory Diffusion

World models are a powerful tool for developing intelligent agents. By predicting the outcome of a sequence of actions, world models enable policies to be optimised via on-policy reinforcement learning (RL) using synthetic data, i.e. in "in imagination". Existing world models are autoregressive in that they interleave predicting the next state with sampling the next action from the policy. Prediction error inevitably compounds as the trajectory length grows. In this work, we propose a novel world modelling approach that is not autoregressive and generates entire on-policy trajectories in a single pass through a diffusion model. Our approach, Policy-Guided Trajectory Diffusion (PolyGRAD), leverages a denoising model in addition to the gradient of the action distribution of the policy to diffuse a trajectory of initially random states and actions into an on-policy synthetic trajectory. We analyse the connections between PolyGRAD, score-based generative models, and classifier-guided diffusion models. Our results demonstrate that PolyGRAD outperforms state-of-the-art baselines in terms of trajectory prediction error for short trajectories, with the exception of autoregressive diffusion. For short trajectories, PolyGRAD obtains similar errors to autoregressive diffusion, but with lower computational requirements. For long trajectories, PolyGRAD obtains comparable performance to baselines. Our experiments demonstrate that PolyGRAD enables performant policies to be trained via on-policy RL in imagination for MuJoCo continuous control domains. Thus, PolyGRAD introduces a new paradigm for accurate on-policy world modelling without autoregressive sampling.

==> plot_scripts/data/action_distributions/cheetah/cheetah_100k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"2","crxdn5km","Action distr","0","denim-forest-115","-3.140220880508423"
"2","crxdn5km","Action distr","0","denim-forest-115","-3.1276350021362305"
"2","crxdn5km","Action distr","0","denim-forest-115","-3.115048885345459"
"2","crxdn5km","Action distr","0","denim-forest-115","-3.1024627685546875"
"2","crxdn5km","Action distr","0","denim-forest-115","-3.089876651763916"
"2","crxdn5km","Action distr","0","denim-forest-115","-3.0772905349731445"
"2","crxdn5km","Action distr","0","denim-forest-115","-3.064704656600952"
"2","crxdn5km","Action distr","0","denim-forest-115","-3.0521185398101807"
"2","crxdn5km","Action distr","0","denim-forest-115","-3.039532423019409"
"2","crxdn5km","Action distr","0","denim-forest-115","-3.026946544647217"
"2","crxdn5km","Action distr","0","denim-forest-115","-3.0143604278564453"
"2","crxdn5km","Action distr","0","denim-forest-115","-3.001774311065674"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.9891881942749023"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.976602077484131"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.9640161991119385"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.951430082321167"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.9388439655303955"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.926258087158203"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.9136719703674316"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.90108585357666"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.8884997367858887"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.875913619995117"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.863327741622925"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.8507416248321533"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.838155508041382"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.8255696296691895"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.812983512878418"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.8003973960876465"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.787811279296875"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.7752251625061035"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.762639284133911"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.7500531673431396"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.737467050552368"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.724881172180176"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.7122950553894043"
"2","crxdn5km","Action distr","0.005747440943500803","denim-forest-115","-2.699708938598633"
"2","crxdn5km","Action distr","0.0014368602358752008","denim-forest-115","-2.6871228218078613"
"2","crxdn5km","Action distr","0.0014368602358752008","denim-forest-115","-2.67453670501709"
"2","crxdn5km","Action distr","0.0014368602358752008","denim-forest-115","-2.6619508266448975"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.649364709854126"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.6367785930633545"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.624192714691162"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.6116065979003906"
"2","crxdn5km","Action distr","0.0028737204717504015","denim-forest-115","-2.599020481109619"
"2","crxdn5km","Action distr","0.0014368602358752008","denim-forest-115","-2.5864343643188477"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.5738484859466553"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.561262369155884"
"2","crxdn5km","Action distr","0.0028737204717504015","denim-forest-115","-2.5486762523651123"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.53609037399292"
"2","crxdn5km","Action distr","0.0028737204717504015","denim-forest-115","-2.5235042572021484"
"2","crxdn5km","Action distr","0.0028737204717504015","denim-forest-115","-2.510918140411377"
"2","crxdn5km","Action distr","0.0014368602358752008","denim-forest-115","-2.4983320236206055"
"2","crxdn5km","Action distr","0.0028737204717504015","denim-forest-115","-2.485745906829834"
"2","crxdn5km","Action distr","0.0028737204717504015","denim-forest-115","-2.4731600284576416"
"2","crxdn5km","Action distr","0.004310580707625602","denim-forest-115","-2.46057391166687"
"2","crxdn5km","Action distr","0.008621161415251204","denim-forest-115","-2.4479877948760986"
"2","crxdn5km","Action distr","0.004310580707625602","denim-forest-115","-2.4354019165039062"
"2","crxdn5km","Action distr","0.008621161415251204","denim-forest-115","-2.4228157997131348"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.4102296829223633"
"2","crxdn5km","Action distr","0.004310580707625602","denim-forest-115","-2.397643566131592"
"2","crxdn5km","Action distr","0.0014368602358752008","denim-forest-115","-2.3850574493408203"
"2","crxdn5km","Action distr","0.007184301179376003","denim-forest-115","-2.372471570968628"
"2","crxdn5km","Action distr","0.0028737204717504015","denim-forest-115","-2.3598854541778564"
"2","crxdn5km","Action distr","0.008621161415251204","denim-forest-115","-2.347299337387085"
"2","crxdn5km","Action distr","0.005747440943500803","denim-forest-115","-2.3347134590148926"
"2","crxdn5km","Action distr","0.005747440943500803","denim-forest-115","-2.322127342224121"
"2","crxdn5km","Action distr","0.011494881887001606","denim-forest-115","-2.3095412254333496"
"2","crxdn5km","Action distr","0.011494881887001606","denim-forest-115","-2.296955108642578"
"2","crxdn5km","Action distr","0.005747440943500803","denim-forest-115","-2.2843689918518066"
"2","crxdn5km","Action distr","0.012931742122876807","denim-forest-115","-2.2717831134796143"
"2","crxdn5km","Action distr","0.010058021651126405","denim-forest-115","-2.2591969966888428"
"2","crxdn5km","Action distr","0.014368602358752007","denim-forest-115","-2.2466108798980713"
"2","crxdn5km","Action distr","0.01867918306637761","denim-forest-115","-2.234025001525879"
"2","crxdn5km","Action distr","0.02011604330225281","denim-forest-115","-2.2214388847351074"
"2","crxdn5km","Action distr","0.021552903538128013","denim-forest-115","-2.208852767944336"
"2","crxdn5km","Action distr","0.022989763774003212","denim-forest-115","-2.1962666511535645"
"2","crxdn5km","Action distr","0.011494881887001606","denim-forest-115","-2.183680534362793"
"2","crxdn5km","Action distr","0.022989763774003212","denim-forest-115","-2.1710946559906006"
"2","crxdn5km","Action distr","0.021552903538128013","denim-forest-115","-2.158508539199829"
"2","crxdn5km","Action distr","0.01867918306637761","denim-forest-115","-2.1459224224090576"
"2","crxdn5km","Action distr","0.027300344481628817","denim-forest-115","-2.1333365440368652"
"2","crxdn5km","Action distr","0.022989763774003212","denim-forest-115","-2.1207504272460938"
"2","crxdn5km","Action distr","0.03879522636863042","denim-forest-115","-2.1081643104553223"
"2","crxdn5km","Action distr","0.021552903538128013","denim-forest-115","-2.095578193664551"
"2","crxdn5km","Action distr","0.025863484245753614","denim-forest-115","-2.0829923152923584"
"2","crxdn5km","Action distr","0.04023208660450562","denim-forest-115","-2.070406198501587"
"2","crxdn5km","Action distr","0.028737204717504013","denim-forest-115","-2.0578200817108154"
"2","crxdn5km","Action distr","0.025863484245753614","denim-forest-115","-2.045234203338623"
"2","crxdn5km","Action distr","0.022989763774003212","denim-forest-115","-2.0326480865478516"
"2","crxdn5km","Action distr","0.034484645661004815","denim-forest-115","-2.02006196975708"
"2","crxdn5km","Action distr","0.041668946840380826","denim-forest-115","-2.0074758529663086"
"2","crxdn5km","Action distr","0.044542667312131225","denim-forest-115","-1.994889736175537"
"2","crxdn5km","Action distr","0.03592150589688002","denim-forest-115","-1.9823038578033447"
"2","crxdn5km","Action distr","0.028737204717504013","denim-forest-115","-1.9697177410125732"
"2","crxdn5km","Action distr","0.056037549199132834","denim-forest-115","-1.9571316242218018"
"2","crxdn5km","Action distr","0.031610925189254416","denim-forest-115","-1.9445456266403198"
"2","crxdn5km","Action distr","0.04741638778388163","denim-forest-115","-1.931959629058838"
"2","crxdn5km","Action distr","0.03879522636863042","denim-forest-115","-1.9193735122680664"
"2","crxdn5km","Action distr","0.056037549199132834","denim-forest-115","-1.906787395477295"
"2","crxdn5km","Action distr","0.04741638778388163","denim-forest-115","-1.894201397895813"
"2","crxdn5km","Action distr","0.05172696849150723","denim-forest-115","-1.881615400314331"
"2","crxdn5km","Action distr","0.05747440943500803","denim-forest-115","-1.8690292835235596"
"2","crxdn5km","Action distr","0.03879522636863042","denim-forest-115","-1.856443166732788"
"2","crxdn5km","Action distr","0.06609557085025924","denim-forest-115","-1.8438571691513062"
"2","crxdn5km","Action distr","0.06896929132200963","denim-forest-115","-1.8312711715698242"
"2","crxdn5km","Action distr","0.06609557085025924","denim-forest-115","-1.8186850547790527"
"2","crxdn5km","Action distr","0.06178499014263363","denim-forest-115","-1.8060989379882812"
"2","crxdn5km","Action distr","0.07615359250138565","denim-forest-115","-1.7935129404067993"
"2","crxdn5km","Action distr","0.056037549199132834","denim-forest-115","-1.7809269428253174"
"2","crxdn5km","Action distr","0.06896929132200963","denim-forest-115","-1.768340826034546"
"2","crxdn5km","Action distr","0.08046417320901124","denim-forest-115","-1.7557547092437744"
"2","crxdn5km","Action distr","0.06609557085025924","denim-forest-115","-1.7431687116622925"
"2","crxdn5km","Action distr","0.06178499014263363","denim-forest-115","-1.7305827140808105"
"2","crxdn5km","Action distr","0.07902731297313605","denim-forest-115","-1.717996597290039"
"2","crxdn5km","Action distr","0.09770649603951366","denim-forest-115","-1.7054104804992676"
"2","crxdn5km","Action distr","0.09195905509601285","denim-forest-115","-1.6928244829177856"
"2","crxdn5km","Action distr","0.07040615155788485","denim-forest-115","-1.6802384853363037"
"2","crxdn5km","Action distr","0.09195905509601285","denim-forest-115","-1.6676523685455322"
"2","crxdn5km","Action distr","0.10201707674713927","denim-forest-115","-1.6550662517547607"
"2","crxdn5km","Action distr","0.09770649603951366","denim-forest-115","-1.6424802541732788"
"2","crxdn5km","Action distr","0.08764847438838724","denim-forest-115","-1.6298942565917969"
"2","crxdn5km","Action distr","0.09339591533188805","denim-forest-115","-1.6173081398010254"
"2","crxdn5km","Action distr","0.10058021651126406","denim-forest-115","-1.604722023010254"
"2","crxdn5km","Action distr","0.09914335627538885","denim-forest-115","-1.592136025428772"
"2","crxdn5km","Action distr","0.09626963580363845","denim-forest-115","-1.57955002784729"
"2","crxdn5km","Action distr","0.10345393698301446","denim-forest-115","-1.5669639110565186"
"2","crxdn5km","Action distr","0.09339591533188805","denim-forest-115","-1.5543779134750366"
"2","crxdn5km","Action distr","0.10632765745476487","denim-forest-115","-1.5417919158935547"
"2","crxdn5km","Action distr","0.10776451769064006","denim-forest-115","-1.5292057991027832"
"2","crxdn5km","Action distr","0.12356998028526726","denim-forest-115","-1.5166196823120117"
"2","crxdn5km","Action distr","0.12356998028526726","denim-forest-115","-1.5040336847305298"
"2","crxdn5km","Action distr","0.13362800193639368","denim-forest-115","-1.4914476871490479"
"2","crxdn5km","Action distr","0.10632765745476487","denim-forest-115","-1.4788615703582764"
"2","crxdn5km","Action distr","0.11925939957764166","denim-forest-115","-1.4662754535675049"
"2","crxdn5km","Action distr","0.11782253934176648","denim-forest-115","-1.453689455986023"
"2","crxdn5km","Action distr","0.11207509839826567","denim-forest-115","-1.441103458404541"
"2","crxdn5km","Action distr","0.13075428146464327","denim-forest-115","-1.4285173416137695"
"2","crxdn5km","Action distr","0.1623652066538977","denim-forest-115","-1.415931224822998"
"2","crxdn5km","Action distr","0.12213312004939209","denim-forest-115","-1.4033452272415161"
"2","crxdn5km","Action distr","0.16092834641802248","denim-forest-115","-1.3907592296600342"
"2","crxdn5km","Action distr","0.1638020668897729","denim-forest-115","-1.3781731128692627"
"2","crxdn5km","Action distr","0.1523071850027713","denim-forest-115","-1.3655869960784912"
"2","crxdn5km","Action distr","0.1580546259462721","denim-forest-115","-1.3530009984970093"
"2","crxdn5km","Action distr","0.15949148618214729","denim-forest-115","-1.3404150009155273"
"2","crxdn5km","Action distr","0.1839181101920257","denim-forest-115","-1.3278288841247559"
"2","crxdn5km","Action distr","0.1925392716072769","denim-forest-115","-1.3152427673339844"
"2","crxdn5km","Action distr","0.1681126475973985","denim-forest-115","-1.3026567697525024"
"2","crxdn5km","Action distr","0.1580546259462721","denim-forest-115","-1.2900707721710205"
"2","crxdn5km","Action distr","0.18248124995615048","denim-forest-115","-1.277484655380249"
"2","crxdn5km","Action distr","0.1695495078332737","denim-forest-115","-1.2648985385894775"
"2","crxdn5km","Action distr","0.17386008854089932","denim-forest-115","-1.2523125410079956"
"2","crxdn5km","Action distr","0.19684985231490254","denim-forest-115","-1.2397265434265137"
"2","crxdn5km","Action distr","0.1724232283050241","denim-forest-115","-1.2271404266357422"
"2","crxdn5km","Action distr","0.1925392716072769","denim-forest-115","-1.2145543098449707"
"2","crxdn5km","Action distr","0.1925392716072769","denim-forest-115","-1.2019683122634888"
"2","crxdn5km","Action distr","0.1939761318431521","denim-forest-115","-1.1893823146820068"
"2","crxdn5km","Action distr","0.1810443897202753","denim-forest-115","-1.1767961978912354"
"2","crxdn5km","Action distr","0.21840275585303054","denim-forest-115","-1.1642100811004639"
"2","crxdn5km","Action distr","0.24282937986290895","denim-forest-115","-1.151624083518982"
"2","crxdn5km","Action distr","0.24426624009878417","denim-forest-115","-1.1390380859375"
"2","crxdn5km","Action distr","0.21983961608890573","denim-forest-115","-1.1264519691467285"
"2","crxdn5km","Action distr","0.23851879915528332","denim-forest-115","-1.113865852355957"
"2","crxdn5km","Action distr","0.2140921751454049","denim-forest-115","-1.101279854774475"
"2","crxdn5km","Action distr","0.24713996057053453","denim-forest-115","-1.0886938571929932"
"2","crxdn5km","Action distr","0.23995565939115854","denim-forest-115","-1.0761077404022217"
"2","crxdn5km","Action distr","0.22415019679653134","denim-forest-115","-1.0635216236114502"
"2","crxdn5km","Action distr","0.25576112198578577","denim-forest-115","-1.0509357452392578"
"2","crxdn5km","Action distr","0.22127647632478092","denim-forest-115","-1.0383496284484863"
"2","crxdn5km","Action distr","0.23277135821178255","denim-forest-115","-1.0257635116577148"
"2","crxdn5km","Action distr","0.23851879915528332","denim-forest-115","-1.013177514076233"
"2","crxdn5km","Action distr","0.23708193891940813","denim-forest-115","-1.0005913972854614"
"2","crxdn5km","Action distr","0.27875088575978896","denim-forest-115","-0.9880053997039795"
"2","crxdn5km","Action distr","0.26150856292928654","denim-forest-115","-0.975419282913208"
"2","crxdn5km","Action distr","0.25001368104228494","denim-forest-115","-0.9628332853317261"
"2","crxdn5km","Action distr","0.2758771652880385","denim-forest-115","-0.9502471685409546"
"2","crxdn5km","Action distr","0.25001368104228494","denim-forest-115","-0.9376611709594727"
"2","crxdn5km","Action distr","0.27875088575978896","denim-forest-115","-0.9250750541687012"
"2","crxdn5km","Action distr","0.31179867118491855","denim-forest-115","-0.9124890565872192"
"2","crxdn5km","Action distr","0.25863484245753615","denim-forest-115","-0.8999029397964478"
"2","crxdn5km","Action distr","0.26581914363691217","denim-forest-115","-0.8873169422149658"
"2","crxdn5km","Action distr","0.2730034448162882","denim-forest-115","-0.8747308254241943"
"2","crxdn5km","Action distr","0.27875088575978896","denim-forest-115","-0.8621448278427124"
"2","crxdn5km","Action distr","0.23851879915528332","denim-forest-115","-0.8495587110519409"
"2","crxdn5km","Action distr","0.28449832670328973","denim-forest-115","-0.836972713470459"
"2","crxdn5km","Action distr","0.29743006882616657","denim-forest-115","-0.8243865966796875"
"2","crxdn5km","Action distr","0.28880890741091536","denim-forest-115","-0.8118005990982056"
"2","crxdn5km","Action distr","0.28018774599566415","denim-forest-115","-0.7992144823074341"
"2","crxdn5km","Action distr","0.32185669283604496","denim-forest-115","-0.7866284847259521"
"2","crxdn5km","Action distr","0.30892495071316817","denim-forest-115","-0.7740424871444702"
"2","crxdn5km","Action distr","0.3347884349589218","denim-forest-115","-0.7614563703536987"
"2","crxdn5km","Action distr","0.3031775097696674","denim-forest-115","-0.7488703727722168"
"2","crxdn5km","Action distr","0.29886692906204176","denim-forest-115","-0.7362842559814453"
"2","crxdn5km","Action distr","0.3333515747230466","denim-forest-115","-0.7236982583999634"
"2","crxdn5km","Action distr","0.3347884349589218","denim-forest-115","-0.7111121416091919"
"2","crxdn5km","Action distr","0.3419727361382978","denim-forest-115","-0.69852614402771"
"2","crxdn5km","Action distr","0.3405358759024226","denim-forest-115","-0.6859400272369385"
"2","crxdn5km","Action distr","0.3247304133077954","denim-forest-115","-0.6733540296554565"
"2","crxdn5km","Action distr","0.307488090477293","denim-forest-115","-0.6607679128646851"
"2","crxdn5km","Action distr","0.29743006882616657","denim-forest-115","-0.6481819152832031"
"2","crxdn5km","Action distr","0.34772017708179864","denim-forest-115","-0.6355957984924316"
"2","crxdn5km","Action distr","0.33766215543067224","denim-forest-115","-0.6230098009109497"
"2","crxdn5km","Action distr","0.40806830698855706","denim-forest-115","-0.6104236841201782"
"2","crxdn5km","Action distr","0.32185669283604496","denim-forest-115","-0.5978376865386963"
"2","crxdn5km","Action distr","0.32616727354367053","denim-forest-115","-0.5852515697479248"
"2","crxdn5km","Action distr","0.40950516722443225","denim-forest-115","-0.5726655721664429"
"2","crxdn5km","Action distr","0.35921505896880024","denim-forest-115","-0.5600794553756714"
"2","crxdn5km","Action distr","0.3663993601481762","denim-forest-115","-0.5474934577941895"
"2","crxdn5km","Action distr","0.35921505896880024","denim-forest-115","-0.534907341003418"
"2","crxdn5km","Action distr","0.35921505896880024","denim-forest-115","-0.522321343421936"
"2","crxdn5km","Action distr","0.35059389755354897","denim-forest-115","-0.5097352266311646"
"2","crxdn5km","Action distr","0.37933110227105304","denim-forest-115","-0.49714919924736023"
"2","crxdn5km","Action distr","0.3534676180252994","denim-forest-115","-0.4845631420612335"
"2","crxdn5km","Action distr","0.3893891239221794","denim-forest-115","-0.4719770848751068"
"2","crxdn5km","Action distr","0.3994471455733058","denim-forest-115","-0.4593910276889801"
"2","crxdn5km","Action distr","0.39082598415805464","denim-forest-115","-0.4468049705028534"
"2","crxdn5km","Action distr","0.3333515747230466","denim-forest-115","-0.4342189133167267"
"2","crxdn5km","Action distr","0.3735836613275522","denim-forest-115","-0.4216328561306"
"2","crxdn5km","Action distr","0.3663993601481762","denim-forest-115","-0.40904679894447327"
"2","crxdn5km","Action distr","0.3750205215634274","denim-forest-115","-0.39646077156066895"
"2","crxdn5km","Action distr","0.3606519192046754","denim-forest-115","-0.38387471437454224"
"2","crxdn5km","Action distr","0.3879522636863042","denim-forest-115","-0.3712886571884155"
"2","crxdn5km","Action distr","0.3778942420351778","denim-forest-115","-0.3587026000022888"
"2","crxdn5km","Action distr","0.4267474900549346","denim-forest-115","-0.3461165428161621"
"2","crxdn5km","Action distr","0.42387376958318423","denim-forest-115","-0.3335304856300354"
"2","crxdn5km","Action distr","0.39082598415805464","denim-forest-115","-0.3209444284439087"
"2","crxdn5km","Action distr","0.43105807076256025","denim-forest-115","-0.308358371257782"
"2","crxdn5km","Action distr","0.3822048227428034","denim-forest-115","-0.2957723140716553"
"2","crxdn5km","Action distr","0.40806830698855706","denim-forest-115","-0.28318625688552856"
"2","crxdn5km","Action distr","0.4267474900549346","denim-forest-115","-0.27060019969940186"
"2","crxdn5km","Action distr","0.38076796250692824","denim-forest-115","-0.25801414251327515"
"2","crxdn5km","Action distr","0.40088400580918104","denim-forest-115","-0.24542808532714844"
"2","crxdn5km","Action distr","0.39226284439392983","denim-forest-115","-0.23284202814102173"
"2","crxdn5km","Action distr","0.42962121052668506","denim-forest-115","-0.22025597095489502"
"2","crxdn5km","Action distr","0.40232086604505624","denim-forest-115","-0.2076699137687683"
"2","crxdn5km","Action distr","0.4253106298190595","denim-forest-115","-0.1950838565826416"
"2","crxdn5km","Action distr","0.372146801091677","denim-forest-115","-0.1824978142976761"
"2","crxdn5km","Action distr","0.3879522636863042","denim-forest-115","-0.16991175711154938"
"2","crxdn5km","Action distr","0.4267474900549346","denim-forest-115","-0.15732569992542267"
"2","crxdn5km","Action distr","0.4152526081679331","denim-forest-115","-0.14473964273929596"
"2","crxdn5km","Action distr","0.37933110227105304","denim-forest-115","-0.13215358555316925"
"2","crxdn5km","Action distr","0.43393179123431064","denim-forest-115","-0.11956752836704254"
"2","crxdn5km","Action distr","0.4037577262809314","denim-forest-115","-0.10698147118091583"
"2","crxdn5km","Action distr","0.40806830698855706","denim-forest-115","-0.09439541399478912"
"2","crxdn5km","Action distr","0.4324949309984355","denim-forest-115","-0.08180936425924301"
"2","crxdn5km","Action distr","0.45117411406481306","denim-forest-115","-0.0692233070731163"
"2","crxdn5km","Action distr","0.41237888769618264","denim-forest-115","-0.056637249886989594"
"2","crxdn5km","Action distr","0.40806830698855706","denim-forest-115","-0.044051192700862885"
"2","crxdn5km","Action distr","0.4253106298190595","denim-forest-115","-0.031465139240026474"
"2","crxdn5km","Action distr","0.3778942420351778","denim-forest-115","-0.018879082053899765"
"2","crxdn5km","Action distr","0.4368055117060611","denim-forest-115","-0.00629302766174078"
"2","crxdn5km","Action distr","0.38651540345042906","denim-forest-115","0.00629302766174078"
"2","crxdn5km","Action distr","0.3879522636863042","denim-forest-115","0.018879082053899765"
"2","crxdn5km","Action distr","0.3563413384970498","denim-forest-115","0.031465139240026474"
"2","crxdn5km","Action distr","0.4324949309984355","denim-forest-115","0.044051192700862885"
"2","crxdn5km","Action distr","0.43536865147018583","denim-forest-115","0.056637249886989594"
"2","crxdn5km","Action distr","0.4253106298190595","denim-forest-115","0.0692233070731163"
"2","crxdn5km","Action distr","0.40232086604505624","denim-forest-115","0.08180936425924301"
"2","crxdn5km","Action distr","0.42387376958318423","denim-forest-115","0.09439541399478912"
"2","crxdn5km","Action distr","0.3678362203840514","denim-forest-115","0.10698147118091583"
"2","crxdn5km","Action distr","0.45261097430068825","denim-forest-115","0.11956752836704254"
"2","crxdn5km","Action distr","0.42962121052668506","denim-forest-115","0.13215358555316925"
"2","crxdn5km","Action distr","0.42243690934730904","denim-forest-115","0.14473964273929596"
"2","crxdn5km","Action distr","0.4210000491114338","denim-forest-115","0.15732569992542267"
"2","crxdn5km","Action distr","0.4210000491114338","denim-forest-115","0.16991175711154938"
"2","crxdn5km","Action distr","0.40950516722443225","denim-forest-115","0.1824978142976761"
"2","crxdn5km","Action distr","0.39226284439392983","denim-forest-115","0.1950838565826416"
"2","crxdn5km","Action distr","0.4483003935930627","denim-forest-115","0.2076699137687683"
"2","crxdn5km","Action distr","0.44542667312131223","denim-forest-115","0.22025597095489502"
"2","crxdn5km","Action distr","0.42243690934730904","denim-forest-115","0.23284202814102173"
"2","crxdn5km","Action distr","0.4267474900549346","denim-forest-115","0.24542808532714844"
"2","crxdn5km","Action distr","0.4281843502908098","denim-forest-115","0.25801414251327515"
"2","crxdn5km","Action distr","0.46697957665944023","denim-forest-115","0.27060019969940186"
"2","crxdn5km","Action distr","0.40088400580918104","denim-forest-115","0.28318625688552856"
"2","crxdn5km","Action distr","0.40950516722443225","denim-forest-115","0.2957723140716553"
"2","crxdn5km","Action distr","0.41381574793205783","denim-forest-115","0.308358371257782"
"2","crxdn5km","Action distr","0.41956318887555866","denim-forest-115","0.3209444284439087"
"2","crxdn5km","Action distr","0.40088400580918104","denim-forest-115","0.3335304856300354"
"2","crxdn5km","Action distr","0.3893891239221794","denim-forest-115","0.3461165428161621"
"2","crxdn5km","Action distr","0.37070994085580183","denim-forest-115","0.3587026000022888"
"2","crxdn5km","Action distr","0.3778942420351778","denim-forest-115","0.3712886571884155"
"2","crxdn5km","Action distr","0.40232086604505624","denim-forest-115","0.38387471437454224"
"2","crxdn5km","Action distr","0.4281843502908098","denim-forest-115","0.39646077156066895"
"2","crxdn5km","Action distr","0.357778198732925","denim-forest-115","0.40904679894447327"
"2","crxdn5km","Action distr","0.42243690934730904","denim-forest-115","0.4216328561306"
"2","crxdn5km","Action distr","0.3606519192046754","denim-forest-115","0.4342189133167267"
"2","crxdn5km","Action distr","0.357778198732925","denim-forest-115","0.4468049705028534"
"2","crxdn5km","Action distr","0.3534676180252994","denim-forest-115","0.4593910276889801"
"2","crxdn5km","Action distr","0.3563413384970498","denim-forest-115","0.4719770848751068"
"2","crxdn5km","Action distr","0.38076796250692824","denim-forest-115","0.4845631420612335"
"2","crxdn5km","Action distr","0.37645738179930266","denim-forest-115","0.49714919924736023"
"2","crxdn5km","Action distr","0.3678362203840514","denim-forest-115","0.5097352266311646"
"2","crxdn5km","Action distr","0.37645738179930266","denim-forest-115","0.522321343421936"
"2","crxdn5km","Action distr","0.329040994015421","denim-forest-115","0.534907341003418"
"2","crxdn5km","Action distr","0.39082598415805464","denim-forest-115","0.5474934577941895"
"2","crxdn5km","Action distr","0.3347884349589218","denim-forest-115","0.5600794553756714"
"2","crxdn5km","Action distr","0.41812632863968346","denim-forest-115","0.5726655721664429"
"2","crxdn5km","Action distr","0.35921505896880024","denim-forest-115","0.5852515697479248"
"2","crxdn5km","Action distr","0.3836416829786786","denim-forest-115","0.5978376865386963"
"2","crxdn5km","Action distr","0.35059389755354897","denim-forest-115","0.6104236841201782"
"2","crxdn5km","Action distr","0.31898297236429457","denim-forest-115","0.6230098009109497"
"2","crxdn5km","Action distr","0.35059389755354897","denim-forest-115","0.6355957984924316"
"2","crxdn5km","Action distr","0.3549044782611746","denim-forest-115","0.6481819152832031"
"2","crxdn5km","Action distr","0.3606519192046754","denim-forest-115","0.6607679128646851"
"2","crxdn5km","Action distr","0.33766215543067224","denim-forest-115","0.6733540296554565"
"2","crxdn5km","Action distr","0.30174064953379215","denim-forest-115","0.6859400272369385"
"2","crxdn5km","Action distr","0.35059389755354897","denim-forest-115","0.69852614402771"
"2","crxdn5km","Action distr","0.3405358759024226","denim-forest-115","0.7111121416091919"
"2","crxdn5km","Action distr","0.3304778542512962","denim-forest-115","0.7236982583999634"
"2","crxdn5km","Action distr","0.3204198326001698","denim-forest-115","0.7362842559814453"
"2","crxdn5km","Action distr","0.28449832670328973","denim-forest-115","0.7488703727722168"
"2","crxdn5km","Action distr","0.3175461121284194","denim-forest-115","0.7614563703536987"
"2","crxdn5km","Action distr","0.3462833168459234","denim-forest-115","0.7740424871444702"
"2","crxdn5km","Action distr","0.3046143700055426","denim-forest-115","0.7866284847259521"
"2","crxdn5km","Action distr","0.3046143700055426","denim-forest-115","0.7992144823074341"
"2","crxdn5km","Action distr","0.30892495071316817","denim-forest-115","0.8118005990982056"
"2","crxdn5km","Action distr","0.3132355314207938","denim-forest-115","0.8243865966796875"
"2","crxdn5km","Action distr","0.336225295194797","denim-forest-115","0.836972713470459"
"2","crxdn5km","Action distr","0.3175461121284194","denim-forest-115","0.8495587110519409"
"2","crxdn5km","Action distr","0.27156658458041294","denim-forest-115","0.8621448278427124"
"2","crxdn5km","Action distr","0.28737204717504017","denim-forest-115","0.8747308254241943"
"2","crxdn5km","Action distr","0.307488090477293","denim-forest-115","0.8873169422149658"
"2","crxdn5km","Action distr","0.2945563483544162","denim-forest-115","0.8999029397964478"
"2","crxdn5km","Action distr","0.25576112198578577","denim-forest-115","0.9124890565872192"
"2","crxdn5km","Action distr","0.2528874015140353","denim-forest-115","0.9250750541687012"
"2","crxdn5km","Action distr","0.28880890741091536","denim-forest-115","0.9376611709594727"
"2","crxdn5km","Action distr","0.27156658458041294","denim-forest-115","0.9502471685409546"
"2","crxdn5km","Action distr","0.2140921751454049","denim-forest-115","0.9628332853317261"
"2","crxdn5km","Action distr","0.25576112198578577","denim-forest-115","0.975419282913208"
"2","crxdn5km","Action distr","0.21121845467365452","denim-forest-115","0.9880053997039795"
"2","crxdn5km","Action distr","0.24713996057053453","denim-forest-115","1.0005913972854614"
"2","crxdn5km","Action distr","0.2816246062315394","denim-forest-115","1.013177514076233"
"2","crxdn5km","Action distr","0.24570310033465934","denim-forest-115","1.0257635116577148"
"2","crxdn5km","Action distr","0.23564507868353296","denim-forest-115","1.0383496284484863"
"2","crxdn5km","Action distr","0.22415019679653134","denim-forest-115","1.0509357452392578"
"2","crxdn5km","Action distr","0.22846077750415694","denim-forest-115","1.0635216236114502"
"2","crxdn5km","Action distr","0.27156658458041294","denim-forest-115","1.0761077404022217"
"2","crxdn5km","Action distr","0.2543242617499105","denim-forest-115","1.0886938571929932"
"2","crxdn5km","Action distr","0.22702391726828175","denim-forest-115","1.101279854774475"
"2","crxdn5km","Action distr","0.23133449797590733","denim-forest-115","1.113865852355957"
"2","crxdn5km","Action distr","0.23564507868353296","denim-forest-115","1.1264519691467285"
"2","crxdn5km","Action distr","0.2298976377400321","denim-forest-115","1.1390380859375"
"2","crxdn5km","Action distr","0.25719798222166096","denim-forest-115","1.151624083518982"
"2","crxdn5km","Action distr","0.22271333656065612","denim-forest-115","1.1642100811004639"
"2","crxdn5km","Action distr","0.20547101373015372","denim-forest-115","1.1767961978912354"
"2","crxdn5km","Action distr","0.1666757873615233","denim-forest-115","1.1893823146820068"
"2","crxdn5km","Action distr","0.18535497042790092","denim-forest-115","1.2019683122634888"
"2","crxdn5km","Action distr","0.21121845467365452","denim-forest-115","1.2145543098449707"
"2","crxdn5km","Action distr","0.20547101373015372","denim-forest-115","1.2271404266357422"
"2","crxdn5km","Action distr","0.20547101373015372","denim-forest-115","1.2397265434265137"
"2","crxdn5km","Action distr","0.20690787396602892","denim-forest-115","1.2523125410079956"
"2","crxdn5km","Action distr","0.1724232283050241","denim-forest-115","1.2648985385894775"
"2","crxdn5km","Action distr","0.1925392716072769","denim-forest-115","1.277484655380249"
"2","crxdn5km","Action distr","0.1781706692485249","denim-forest-115","1.2900707721710205"
"2","crxdn5km","Action distr","0.1911024113714017","denim-forest-115","1.3026567697525024"
"2","crxdn5km","Action distr","0.1580546259462721","denim-forest-115","1.3152427673339844"
"2","crxdn5km","Action distr","0.1623652066538977","denim-forest-115","1.3278288841247559"
"2","crxdn5km","Action distr","0.1537440452386465","denim-forest-115","1.3404150009155273"
"2","crxdn5km","Action distr","0.17386008854089932","denim-forest-115","1.3530009984970093"
"2","crxdn5km","Action distr","0.1652389271256481","denim-forest-115","1.3655869960784912"
"2","crxdn5km","Action distr","0.1451228838233953","denim-forest-115","1.3781731128692627"
"2","crxdn5km","Action distr","0.17960752948440012","denim-forest-115","1.3907592296600342"
"2","crxdn5km","Action distr","0.17529694877677449","denim-forest-115","1.4033452272415161"
"2","crxdn5km","Action distr","0.1580546259462721","denim-forest-115","1.415931224822998"
"2","crxdn5km","Action distr","0.14655974405927047","denim-forest-115","1.4285173416137695"
"2","crxdn5km","Action distr","0.13506486217226887","denim-forest-115","1.441103458404541"
"2","crxdn5km","Action distr","0.15087032476689607","denim-forest-115","1.453689455986023"
"2","crxdn5km","Action distr","0.11782253934176648","denim-forest-115","1.4662754535675049"
"2","crxdn5km","Action distr","0.13506486217226887","denim-forest-115","1.4788615703582764"
"2","crxdn5km","Action distr","0.1408123031157697","denim-forest-115","1.4914476871490479"
"2","crxdn5km","Action distr","0.10489079721888966","denim-forest-115","1.5040336847305298"
"2","crxdn5km","Action distr","0.11494881887001605","denim-forest-115","1.5166196823120117"
"2","crxdn5km","Action distr","0.11638567910589127","denim-forest-115","1.5292057991027832"
"2","crxdn5km","Action distr","0.13075428146464327","denim-forest-115","1.5417919158935547"
"2","crxdn5km","Action distr","0.10920137792651527","denim-forest-115","1.5543779134750366"
"2","crxdn5km","Action distr","0.12356998028526726","denim-forest-115","1.5669639110565186"
"2","crxdn5km","Action distr","0.10776451769064006","denim-forest-115","1.57955002784729"
"2","crxdn5km","Action distr","0.09770649603951366","denim-forest-115","1.592136025428772"
"2","crxdn5km","Action distr","0.10776451769064006","denim-forest-115","1.604722023010254"
"2","crxdn5km","Action distr","0.09914335627538885","denim-forest-115","1.6173081398010254"
"2","crxdn5km","Action distr","0.10920137792651527","denim-forest-115","1.6298942565917969"
"2","crxdn5km","Action distr","0.09339591533188805","denim-forest-115","1.6424802541732788"
"2","crxdn5km","Action distr","0.09483277556776326","denim-forest-115","1.6550662517547607"
"2","crxdn5km","Action distr","0.07615359250138565","denim-forest-115","1.6676523685455322"
"2","crxdn5km","Action distr","0.10345393698301446","denim-forest-115","1.6802384853363037"
"2","crxdn5km","Action distr","0.08764847438838724","denim-forest-115","1.6928244829177856"
"2","crxdn5km","Action distr","0.09339591533188805","denim-forest-115","1.7054104804992676"
"2","crxdn5km","Action distr","0.08190103344488645","denim-forest-115","1.717996597290039"
"2","crxdn5km","Action distr","0.06322185037850883","denim-forest-115","1.7305827140808105"
"2","crxdn5km","Action distr","0.07184301179376004","denim-forest-115","1.7431687116622925"
"2","crxdn5km","Action distr","0.08046417320901124","denim-forest-115","1.7557547092437744"
"2","crxdn5km","Action distr","0.07327987202963523","denim-forest-115","1.768340826034546"
"2","crxdn5km","Action distr","0.04741638778388163","denim-forest-115","1.7809269428253174"
"2","crxdn5km","Action distr","0.06609557085025924","denim-forest-115","1.7935129404067993"
"2","crxdn5km","Action distr","0.04741638778388163","denim-forest-115","1.8060989379882812"
"2","crxdn5km","Action distr","0.06465871061438404","denim-forest-115","1.8186850547790527"
"2","crxdn5km","Action distr","0.056037549199132834","denim-forest-115","1.8312711715698242"
"2","crxdn5km","Action distr","0.06753243108613444","denim-forest-115","1.8438571691513062"
"2","crxdn5km","Action distr","0.06753243108613444","denim-forest-115","1.856443166732788"
"2","crxdn5km","Action distr","0.05747440943500803","denim-forest-115","1.8690292835235596"
"2","crxdn5km","Action distr","0.06034812990675843","denim-forest-115","1.881615400314331"
"2","crxdn5km","Action distr","0.06322185037850883","denim-forest-115","1.894201397895813"
"2","crxdn5km","Action distr","0.06753243108613444","denim-forest-115","1.906787395477295"
"2","crxdn5km","Action distr","0.054600688963257635","denim-forest-115","1.9193735122680664"
"2","crxdn5km","Action distr","0.044542667312131225","denim-forest-115","1.931959629058838"
"2","crxdn5km","Action distr","0.04885324801975683","denim-forest-115","1.9445456266403198"
"2","crxdn5km","Action distr","0.041668946840380826","denim-forest-115","1.9571316242218018"
"2","crxdn5km","Action distr","0.03735836613275522","denim-forest-115","1.9697177410125732"
"2","crxdn5km","Action distr","0.024426624009878415","denim-forest-115","1.9823038578033447"
"2","crxdn5km","Action distr","0.031610925189254416","denim-forest-115","1.994889736175537"
"2","crxdn5km","Action distr","0.041668946840380826","denim-forest-115","2.0074758529663086"
"2","crxdn5km","Action distr","0.02011604330225281","denim-forest-115","2.02006196975708"
"2","crxdn5km","Action distr","0.03592150589688002","denim-forest-115","2.0326480865478516"
"2","crxdn5km","Action distr","0.028737204717504013","denim-forest-115","2.045234203338623"
"2","crxdn5km","Action distr","0.030174064953379216","denim-forest-115","2.0578200817108154"
"2","crxdn5km","Action distr","0.04023208660450562","denim-forest-115","2.070406198501587"
"2","crxdn5km","Action distr","0.030174064953379216","denim-forest-115","2.0829923152923584"
"2","crxdn5km","Action distr","0.03592150589688002","denim-forest-115","2.095578193664551"
"2","crxdn5km","Action distr","0.025863484245753614","denim-forest-115","2.1081643104553223"
"2","crxdn5km","Action distr","0.027300344481628817","denim-forest-115","2.1207504272460938"
"2","crxdn5km","Action distr","0.017242322830502407","denim-forest-115","2.1333365440368652"
"2","crxdn5km","Action distr","0.02011604330225281","denim-forest-115","2.1459224224090576"
"2","crxdn5km","Action distr","0.022989763774003212","denim-forest-115","2.158508539199829"
"2","crxdn5km","Action distr","0.02011604330225281","denim-forest-115","2.1710946559906006"
"2","crxdn5km","Action distr","0.025863484245753614","denim-forest-115","2.183680534362793"
"2","crxdn5km","Action distr","0.017242322830502407","denim-forest-115","2.1962666511535645"
"2","crxdn5km","Action distr","0.021552903538128013","denim-forest-115","2.208852767944336"
"2","crxdn5km","Action distr","0.014368602358752007","denim-forest-115","2.2214388847351074"
"2","crxdn5km","Action distr","0.017242322830502407","denim-forest-115","2.234025001525879"
"2","crxdn5km","Action distr","0.015805462594627208","denim-forest-115","2.2466108798980713"
"2","crxdn5km","Action distr","0.01867918306637761","denim-forest-115","2.2591969966888428"
"2","crxdn5km","Action distr","0.017242322830502407","denim-forest-115","2.2717831134796143"
"2","crxdn5km","Action distr","0.022989763774003212","denim-forest-115","2.2843689918518066"
"2","crxdn5km","Action distr","0.01867918306637761","denim-forest-115","2.296955108642578"
"2","crxdn5km","Action distr","0.010058021651126405","denim-forest-115","2.3095412254333496"
"2","crxdn5km","Action distr","0.014368602358752007","denim-forest-115","2.322127342224121"
"2","crxdn5km","Action distr","0.011494881887001606","denim-forest-115","2.3347134590148926"
"2","crxdn5km","Action distr","0.010058021651126405","denim-forest-115","2.347299337387085"
"2","crxdn5km","Action distr","0.0028737204717504015","denim-forest-115","2.3598854541778564"
"2","crxdn5km","Action distr","0.012931742122876807","denim-forest-115","2.372471570968628"
"2","crxdn5km","Action distr","0.012931742122876807","denim-forest-115","2.3850574493408203"
"2","crxdn5km","Action distr","0.010058021651126405","denim-forest-115","2.397643566131592"
"2","crxdn5km","Action distr","0.007184301179376003","denim-forest-115","2.4102296829223633"
"2","crxdn5km","Action distr","0.004310580707625602","denim-forest-115","2.4228157997131348"
"2","crxdn5km","Action distr","0.008621161415251204","denim-forest-115","2.4354019165039062"
"2","crxdn5km","Action distr","0.0028737204717504015","denim-forest-115","2.4479877948760986"
"2","crxdn5km","Action distr","0.0028737204717504015","denim-forest-115","2.46057391166687"
"2","crxdn5km","Action distr","0.008621161415251204","denim-forest-115","2.4731600284576416"
"2","crxdn5km","Action distr","0.0028737204717504015","denim-forest-115","2.485745906829834"
"2","crxdn5km","Action distr","0.0014368602358752008","denim-forest-115","2.4983320236206055"
"2","crxdn5km","Action distr","0.007184301179376003","denim-forest-115","2.510918140411377"
"2","crxdn5km","Action distr","0.0028737204717504015","denim-forest-115","2.5235042572021484"
"2","crxdn5km","Action distr","0.004310580707625602","denim-forest-115","2.53609037399292"
"2","crxdn5km","Action distr","0.004310580707625602","denim-forest-115","2.5486762523651123"
"2","crxdn5km","Action distr","0.005747440943500803","denim-forest-115","2.561262369155884"
"2","crxdn5km","Action distr","0.0028737204717504015","denim-forest-115","2.5738484859466553"
"2","crxdn5km","Action distr","0.0028737204717504015","denim-forest-115","2.5864343643188477"
"2","crxdn5km","Action distr","0.004310580707625602","denim-forest-115","2.599020481109619"
"2","crxdn5km","Action distr","0","denim-forest-115","2.6116065979003906"
"2","crxdn5km","Action distr","0.0014368602358752008","denim-forest-115","2.624192714691162"
"2","crxdn5km","Action distr","0","denim-forest-115","2.6367785930633545"
"2","crxdn5km","Action distr","0.0014368602358752008","denim-forest-115","2.649364709854126"
"2","crxdn5km","Action distr","0","denim-forest-115","2.6619508266448975"
"2","crxdn5km","Action distr","0","denim-forest-115","2.67453670501709"
"2","crxdn5km","Action distr","0.0014368602358752008","denim-forest-115","2.6871228218078613"
"2","crxdn5km","Action distr","0.0028737204717504015","denim-forest-115","2.699708938598633"
"2","crxdn5km","Action distr","0","denim-forest-115","2.7122950553894043"
"2","crxdn5km","Action distr","0","denim-forest-115","2.724881172180176"
"2","crxdn5km","Action distr","0","denim-forest-115","2.737467050552368"
"2","crxdn5km","Action distr","0","denim-forest-115","2.7500531673431396"
"2","crxdn5km","Action distr","0","denim-forest-115","2.762639284133911"
"2","crxdn5km","Action distr","0","denim-forest-115","2.7752251625061035"
"2","crxdn5km","Action distr","0","denim-forest-115","2.787811279296875"
"2","crxdn5km","Action distr","0","denim-forest-115","2.8003973960876465"
"2","crxdn5km","Action distr","0","denim-forest-115","2.812983512878418"
"2","crxdn5km","Action distr","0","denim-forest-115","2.8255696296691895"
"2","crxdn5km","Action distr","0","denim-forest-115","2.838155508041382"
"2","crxdn5km","Action distr","0","denim-forest-115","2.8507416248321533"
"2","crxdn5km","Action distr","0","denim-forest-115","2.863327741622925"
"2","crxdn5km","Action distr","0","denim-forest-115","2.875913619995117"
"2","crxdn5km","Action distr","0","denim-forest-115","2.8884997367858887"
"2","crxdn5km","Action distr","0","denim-forest-115","2.90108585357666"
"2","crxdn5km","Action distr","0","denim-forest-115","2.9136719703674316"
"2","crxdn5km","Action distr","0","denim-forest-115","2.926258087158203"
"2","crxdn5km","Action distr","0","denim-forest-115","2.9388439655303955"
"2","crxdn5km","Action distr","0","denim-forest-115","2.951430082321167"
"2","crxdn5km","Action distr","0","denim-forest-115","2.9640161991119385"
"2","crxdn5km","Action distr","0","denim-forest-115","2.976602077484131"
"2","crxdn5km","Action distr","0","denim-forest-115","2.9891881942749023"
"2","crxdn5km","Action distr","0","denim-forest-115","3.001774311065674"
"2","crxdn5km","Action distr","0","denim-forest-115","3.0143604278564453"
"2","crxdn5km","Action distr","0","denim-forest-115","3.026946544647217"
"2","crxdn5km","Action distr","0","denim-forest-115","3.039532423019409"
"2","crxdn5km","Action distr","0","denim-forest-115","3.0521185398101807"
"2","crxdn5km","Action distr","0","denim-forest-115","3.064704656600952"
"2","crxdn5km","Action distr","0","denim-forest-115","3.0772905349731445"
"2","crxdn5km","Action distr","0","denim-forest-115","3.089876651763916"
"2","crxdn5km","Action distr","0","denim-forest-115","3.1024627685546875"
"2","crxdn5km","Action distr","0","denim-forest-115","3.115048885345459"
"2","crxdn5km","Action distr","0","denim-forest-115","3.1276350021362305"
"2","crxdn5km","Action distr","0","denim-forest-115","3.140220880508423"
"2","crxdn5km","Policy distr","0.0009947743965312839","denim-forest-115","-3.140220880508423"
"2","crxdn5km","Policy distr","0.0010445263469591737","denim-forest-115","-3.1276350021362305"
"2","crxdn5km","Policy distr","0.0010965531691908836","denim-forest-115","-3.115048885345459"
"2","crxdn5km","Policy distr","0.0011509453179314733","denim-forest-115","-3.1024627685546875"
"2","crxdn5km","Policy distr","0.0012077998835593462","denim-forest-115","-3.089876651763916"
"2","crxdn5km","Policy distr","0.0012672132579609752","denim-forest-115","-3.0772905349731445"
"2","crxdn5km","Policy distr","0.0013292883522808552","denim-forest-115","-3.064704656600952"
"2","crxdn5km","Policy distr","0.001394132268615067","denim-forest-115","-3.0521185398101807"
"2","crxdn5km","Policy distr","0.0014618526911363006","denim-forest-115","-3.039532423019409"
"2","crxdn5km","Policy distr","0.0015325609128922224","denim-forest-115","-3.026946544647217"
"2","crxdn5km","Policy distr","0.0016063750954344869","denim-forest-115","-3.0143604278564453"
"2","crxdn5km","Policy distr","0.0016834144480526447","denim-forest-115","-3.001774311065674"
"2","crxdn5km","Policy distr","0.001763802720233798","denim-forest-115","-2.9891881942749023"
"2","crxdn5km","Policy distr","0.0018476685509085655","denim-forest-115","-2.976602077484131"
"2","crxdn5km","Policy distr","0.0019351409282535315","denim-forest-115","-2.9640161991119385"
"2","crxdn5km","Policy distr","0.00202635838650167","denim-forest-115","-2.951430082321167"
"2","crxdn5km","Policy distr","0.002121459925547242","denim-forest-115","-2.9388439655303955"
"2","crxdn5km","Policy distr","0.002220586873590946","denim-forest-115","-2.926258087158203"
"2","crxdn5km","Policy distr","0.0023238928988575935","denim-forest-115","-2.9136719703674316"
"2","crxdn5km","Policy distr","0.002431529341265559","denim-forest-115","-2.90108585357666"
"2","crxdn5km","Policy distr","0.0025436512660235167","denim-forest-115","-2.8884997367858887"
"2","crxdn5km","Policy distr","0.002660422120243311","denim-forest-115","-2.875913619995117"
"2","crxdn5km","Policy distr","0.002782005351036787","denim-forest-115","-2.863327741622925"
"2","crxdn5km","Policy distr","0.0029085767455399036","denim-forest-115","-2.8507416248321533"
"2","crxdn5km","Policy distr","0.0030403118580579758","denim-forest-115","-2.838155508041382"
"2","crxdn5km","Policy distr","0.0031773890368640423","denim-forest-115","-2.8255696296691895"
"2","crxdn5km","Policy distr","0.0033199978061020374","denim-forest-115","-2.812983512878418"
"2","crxdn5km","Policy distr","0.0034683255944401026","denim-forest-115","-2.8003973960876465"
"2","crxdn5km","Policy distr","0.0036225721705704927","denim-forest-115","-2.787811279296875"
"2","crxdn5km","Policy distr","0.003782937303185463","denim-forest-115","-2.7752251625061035"
"2","crxdn5km","Policy distr","0.0039496212266385555","denim-forest-115","-2.762639284133911"
"2","crxdn5km","Policy distr","0.004122847691178322","denim-forest-115","-2.7500531673431396"
"2","crxdn5km","Policy distr","0.004302827641367912","denim-forest-115","-2.737467050552368"
"2","crxdn5km","Policy distr","0.004489781800657511","denim-forest-115","-2.724881172180176"
"2","crxdn5km","Policy distr","0.004683941602706909","denim-forest-115","-2.7122950553894043"
"2","crxdn5km","Policy distr","0.004885540343821049","denim-forest-115","-2.699708938598633"
"2","crxdn5km","Policy distr","0.005094820633530617","denim-forest-115","-2.6871228218078613"
"2","crxdn5km","Policy distr","0.005312021821737289","denim-forest-115","-2.67453670501709"
"2","crxdn5km","Policy distr","0.005537394899874926","denim-forest-115","-2.6619508266448975"
"2","crxdn5km","Policy distr","0.005771200638264418","denim-forest-115","-2.649364709854126"
"2","crxdn5km","Policy distr","0.00601370120421052","denim-forest-115","-2.6367785930633545"
"2","crxdn5km","Policy distr","0.006265159230679274","denim-forest-115","-2.624192714691162"
"2","crxdn5km","Policy distr","0.006525855511426926","denim-forest-115","-2.6116065979003906"
"2","crxdn5km","Policy distr","0.006796068511903286","denim-forest-115","-2.599020481109619"
"2","crxdn5km","Policy distr","0.007076082285493612","denim-forest-115","-2.5864343643188477"
"2","crxdn5km","Policy distr","0.007366183679550886","denim-forest-115","-2.5738484859466553"
"2","crxdn5km","Policy distr","0.00766668189316988","denim-forest-115","-2.561262369155884"
"2","crxdn5km","Policy distr","0.007977875880897045","denim-forest-115","-2.5486762523651123"
"2","crxdn5km","Policy distr","0.00830006692558527","denim-forest-115","-2.53609037399292"
"2","crxdn5km","Policy distr","0.008633584715425968","denim-forest-115","-2.5235042572021484"
"2","crxdn5km","Policy distr","0.008978745900094509","denim-forest-115","-2.510918140411377"
"2","crxdn5km","Policy distr","0.00933587271720171","denim-forest-115","-2.4983320236206055"
"2","crxdn5km","Policy distr","0.009705303236842155","denim-forest-115","-2.485745906829834"
"2","crxdn5km","Policy distr","0.01008736714720726","denim-forest-115","-2.4731600284576416"
"2","crxdn5km","Policy distr","0.010482425801455975","denim-forest-115","-2.46057391166687"
"2","crxdn5km","Policy distr","0.010890819132328033","denim-forest-115","-2.4479877948760986"
"2","crxdn5km","Policy distr","0.01131290104240179","denim-forest-115","-2.4354019165039062"
"2","crxdn5km","Policy distr","0.011749042198061943","denim-forest-115","-2.4228157997131348"
"2","crxdn5km","Policy distr","0.012199612334370613","denim-forest-115","-2.4102296829223633"
"2","crxdn5km","Policy distr","0.012664972804486752","denim-forest-115","-2.397643566131592"
"2","crxdn5km","Policy distr","0.013145513832569122","denim-forest-115","-2.3850574493408203"
"2","crxdn5km","Policy distr","0.013641598634421825","denim-forest-115","-2.372471570968628"
"2","crxdn5km","Policy distr","0.01415364257991314","denim-forest-115","-2.3598854541778564"
"2","crxdn5km","Policy distr","0.014682028442621231","denim-forest-115","-2.347299337387085"
"2","crxdn5km","Policy distr","0.015227146446704865","denim-forest-115","-2.3347134590148926"
"2","crxdn5km","Policy distr","0.015789417549967766","denim-forest-115","-2.322127342224121"
"2","crxdn5km","Policy distr","0.01636924222111702","denim-forest-115","-2.3095412254333496"
"2","crxdn5km","Policy distr","0.016967033967375755","denim-forest-115","-2.296955108642578"
"2","crxdn5km","Policy distr","0.01758320815861225","denim-forest-115","-2.2843689918518066"
"2","crxdn5km","Policy distr","0.018218182027339935","denim-forest-115","-2.2717831134796143"
"2","crxdn5km","Policy distr","0.018872391432523727","denim-forest-115","-2.2591969966888428"
"2","crxdn5km","Policy distr","0.01954626850783825","denim-forest-115","-2.2466108798980713"
"2","crxdn5km","Policy distr","0.02024022489786148","denim-forest-115","-2.234025001525879"
"2","crxdn5km","Policy distr","0.020954720675945282","denim-forest-115","-2.2214388847351074"
"2","crxdn5km","Policy distr","0.021690189838409424","denim-forest-115","-2.208852767944336"
"2","crxdn5km","Policy distr","0.022447070106863976","denim-forest-115","-2.1962666511535645"
"2","crxdn5km","Policy distr","0.02322581596672535","denim-forest-115","-2.183680534362793"
"2","crxdn5km","Policy distr","0.02402685023844242","denim-forest-115","-2.1710946559906006"
"2","crxdn5km","Policy distr","0.02485065348446369","denim-forest-115","-2.158508539199829"
"2","crxdn5km","Policy distr","0.025697672739624977","denim-forest-115","-2.1459224224090576"
"2","crxdn5km","Policy distr","0.026568332687020302","denim-forest-115","-2.1333365440368652"
"2","crxdn5km","Policy distr","0.027463117614388466","denim-forest-115","-2.1207504272460938"
"2","crxdn5km","Policy distr","0.02838248386979103","denim-forest-115","-2.1081643104553223"
"2","crxdn5km","Policy distr","0.029326876625418663","denim-forest-115","-2.095578193664551"
"2","crxdn5km","Policy distr","0.030296726152300835","denim-forest-115","-2.0829923152923584"
"2","crxdn5km","Policy distr","0.03129255026578903","denim-forest-115","-2.070406198501587"
"2","crxdn5km","Policy distr","0.03231476992368698","denim-forest-115","-2.0578200817108154"
"2","crxdn5km","Policy distr","0.03336380794644356","denim-forest-115","-2.045234203338623"
"2","crxdn5km","Policy distr","0.034440185874700546","denim-forest-115","-2.0326480865478516"
"2","crxdn5km","Policy distr","0.03554431349039078","denim-forest-115","-2.02006196975708"
"2","crxdn5km","Policy distr","0.03667664900422096","denim-forest-115","-2.0074758529663086"
"2","crxdn5km","Policy distr","0.03783763572573662","denim-forest-115","-1.994889736175537"
"2","crxdn5km","Policy distr","0.03902771323919296","denim-forest-115","-1.9823038578033447"
"2","crxdn5km","Policy distr","0.040247343480587006","denim-forest-115","-1.9697177410125732"
"2","crxdn5km","Policy distr","0.04149695858359337","denim-forest-115","-1.9571316242218018"
"2","crxdn5km","Policy distr","0.042776983231306076","denim-forest-115","-1.9445456266403198"
"2","crxdn5km","Policy distr","0.044087838381528854","denim-forest-115","-1.931959629058838"
"2","crxdn5km","Policy distr","0.04542996734380722","denim-forest-115","-1.9193735122680664"
"2","crxdn5km","Policy distr","0.046803783625364304","denim-forest-115","-1.906787395477295"
"2","crxdn5km","Policy distr","0.048209693282842636","denim-forest-115","-1.894201397895813"
"2","crxdn5km","Policy distr","0.04964809492230415","denim-forest-115","-1.881615400314331"
"2","crxdn5km","Policy distr","0.051119402050971985","denim-forest-115","-1.8690292835235596"
"2","crxdn5km","Policy distr","0.05262398719787598","denim-forest-115","-1.856443166732788"
"2","crxdn5km","Policy distr","0.05416224151849747","denim-forest-115","-1.8438571691513062"
"2","crxdn5km","Policy distr","0.055734533816576004","denim-forest-115","-1.8312711715698242"
"2","crxdn5km","Policy distr","0.05734124407172203","denim-forest-115","-1.8186850547790527"
"2","crxdn5km","Policy distr","0.05898270010948181","denim-forest-115","-1.8060989379882812"
"2","crxdn5km","Policy distr","0.0606592521071434","denim-forest-115","-1.7935129404067993"
"2","crxdn5km","Policy distr","0.06237122043967247","denim-forest-115","-1.7809269428253174"
"2","crxdn5km","Policy distr","0.06411895900964737","denim-forest-115","-1.768340826034546"
"2","crxdn5km","Policy distr","0.06590276211500168","denim-forest-115","-1.7557547092437744"
"2","crxdn5km","Policy distr","0.0677228793501854","denim-forest-115","-1.7431687116622925"
"2","crxdn5km","Policy distr","0.06957964599132538","denim-forest-115","-1.7305827140808105"
"2","crxdn5km","Policy distr","0.07147330790758133","denim-forest-115","-1.717996597290039"
"2","crxdn5km","Policy distr","0.07340414077043533","denim-forest-115","-1.7054104804992676"
"2","crxdn5km","Policy distr","0.07537233084440231","denim-forest-115","-1.6928244829177856"
"2","crxdn5km","Policy distr","0.07737811654806137","denim-forest-115","-1.6802384853363037"
"2","crxdn5km","Policy distr","0.07942172884941101","denim-forest-115","-1.6676523685455322"
"2","crxdn5km","Policy distr","0.08150336146354675","denim-forest-115","-1.6550662517547607"
"2","crxdn5km","Policy distr","0.08362313359975815","denim-forest-115","-1.6424802541732788"
"2","crxdn5km","Policy distr","0.08578121662139893","denim-forest-115","-1.6298942565917969"
"2","crxdn5km","Policy distr","0.08797775954008102","denim-forest-115","-1.6173081398010254"
"2","crxdn5km","Policy distr","0.090212881565094","denim-forest-115","-1.604722023010254"
"2","crxdn5km","Policy distr","0.09248664230108261","denim-forest-115","-1.592136025428772"
"2","crxdn5km","Policy distr","0.09479912370443344","denim-forest-115","-1.57955002784729"
"2","crxdn5km","Policy distr","0.09715037792921066","denim-forest-115","-1.5669639110565186"
"2","crxdn5km","Policy distr","0.09954044222831726","denim-forest-115","-1.5543779134750366"
"2","crxdn5km","Policy distr","0.10196930915117264","denim-forest-115","-1.5417919158935547"
"2","crxdn5km","Policy distr","0.10443700104951859","denim-forest-115","-1.5292057991027832"
"2","crxdn5km","Policy distr","0.10694344341754913","denim-forest-115","-1.5166196823120117"
"2","crxdn5km","Policy distr","0.10948854684829712","denim-forest-115","-1.5040336847305298"
"2","crxdn5km","Policy distr","0.11207226663827896","denim-forest-115","-1.4914476871490479"
"2","crxdn5km","Policy distr","0.1146945059299469","denim-forest-115","-1.4788615703582764"
"2","crxdn5km","Policy distr","0.11735507845878601","denim-forest-115","-1.4662754535675049"
"2","crxdn5km","Policy distr","0.12005380541086197","denim-forest-115","-1.453689455986023"
"2","crxdn5km","Policy distr","0.12279055267572403","denim-forest-115","-1.441103458404541"
"2","crxdn5km","Policy distr","0.1255650669336319","denim-forest-115","-1.4285173416137695"
"2","crxdn5km","Policy distr","0.12837712466716766","denim-forest-115","-1.415931224822998"
"2","crxdn5km","Policy distr","0.13122639060020447","denim-forest-115","-1.4033452272415161"
"2","crxdn5km","Policy distr","0.1341126263141632","denim-forest-115","-1.3907592296600342"
"2","crxdn5km","Policy distr","0.13703550398349762","denim-forest-115","-1.3781731128692627"
"2","crxdn5km","Policy distr","0.13999465107917786","denim-forest-115","-1.3655869960784912"
"2","crxdn5km","Policy distr","0.1429896354675293","denim-forest-115","-1.3530009984970093"
"2","crxdn5km","Policy distr","0.1460200697183609","denim-forest-115","-1.3404150009155273"
"2","crxdn5km","Policy distr","0.14908552169799805","denim-forest-115","-1.3278288841247559"
"2","crxdn5km","Policy distr","0.15218551456928253","denim-forest-115","-1.3152427673339844"
"2","crxdn5km","Policy distr","0.1553194671869278","denim-forest-115","-1.3026567697525024"
"2","crxdn5km","Policy distr","0.15848690271377563","denim-forest-115","-1.2900707721710205"
"2","crxdn5km","Policy distr","0.16168725490570068","denim-forest-115","-1.277484655380249"
"2","crxdn5km","Policy distr","0.16491994261741638","denim-forest-115","-1.2648985385894775"
"2","crxdn5km","Policy distr","0.16818425059318542","denim-forest-115","-1.2523125410079956"
"2","crxdn5km","Policy distr","0.17147955298423767","denim-forest-115","-1.2397265434265137"
"2","crxdn5km","Policy distr","0.1748051792383194","denim-forest-115","-1.2271404266357422"
"2","crxdn5km","Policy distr","0.1781603842973709","denim-forest-115","-1.2145543098449707"
"2","crxdn5km","Policy distr","0.18154437839984894","denim-forest-115","-1.2019683122634888"
"2","crxdn5km","Policy distr","0.1849563866853714","denim-forest-115","-1.1893823146820068"
"2","crxdn5km","Policy distr","0.18839561939239502","denim-forest-115","-1.1767961978912354"
"2","crxdn5km","Policy distr","0.19186121225357056","denim-forest-115","-1.1642100811004639"
"2","crxdn5km","Policy distr","0.1953522115945816","denim-forest-115","-1.151624083518982"
"2","crxdn5km","Policy distr","0.19886775314807892","denim-forest-115","-1.1390380859375"
"2","crxdn5km","Policy distr","0.2024068981409073","denim-forest-115","-1.1264519691467285"
"2","crxdn5km","Policy distr","0.2059687077999115","denim-forest-115","-1.113865852355957"
"2","crxdn5km","Policy distr","0.20955204963684082","denim-forest-115","-1.101279854774475"
"2","crxdn5km","Policy distr","0.21315594017505646","denim-forest-115","-1.0886938571929932"
"2","crxdn5km","Policy distr","0.21677936613559723","denim-forest-115","-1.0761077404022217"
"2","crxdn5km","Policy distr","0.2204211950302124","denim-forest-115","-1.0635216236114502"
"2","crxdn5km","Policy distr","0.2240801751613617","denim-forest-115","-1.0509357452392578"
"2","crxdn5km","Policy distr","0.2277553528547287","denim-forest-115","-1.0383496284484863"
"2","crxdn5km","Policy distr","0.23144541680812836","denim-forest-115","-1.0257635116577148"
"2","crxdn5km","Policy distr","0.23514917492866516","denim-forest-115","-1.013177514076233"
"2","crxdn5km","Policy distr","0.23886537551879883","denim-forest-115","-1.0005913972854614"
"2","crxdn5km","Policy distr","0.2425927370786667","denim-forest-115","-0.9880053997039795"
"2","crxdn5km","Policy distr","0.24633000791072845","denim-forest-115","-0.975419282913208"
"2","crxdn5km","Policy distr","0.2500758469104767","denim-forest-115","-0.9628332853317261"
"2","crxdn5km","Policy distr","0.25382885336875916","denim-forest-115","-0.9502471685409546"
"2","crxdn5km","Policy distr","0.25758764147758484","denim-forest-115","-0.9376611709594727"
"2","crxdn5km","Policy distr","0.26135095953941345","denim-forest-115","-0.9250750541687012"
"2","crxdn5km","Policy distr","0.26511722803115845","denim-forest-115","-0.9124890565872192"
"2","crxdn5km","Policy distr","0.2688851058483124","denim-forest-115","-0.8999029397964478"
"2","crxdn5km","Policy distr","0.27265307307243347","denim-forest-115","-0.8873169422149658"
"2","crxdn5km","Policy distr","0.27641963958740234","denim-forest-115","-0.8747308254241943"
"2","crxdn5km","Policy distr","0.2801833152770996","denim-forest-115","-0.8621448278427124"
"2","crxdn5km","Policy distr","0.2839426100254059","denim-forest-115","-0.8495587110519409"
"2","crxdn5km","Policy distr","0.28769591450691223","denim-forest-115","-0.836972713470459"
"2","crxdn5km","Policy distr","0.29144173860549927","denim-forest-115","-0.8243865966796875"
"2","crxdn5km","Policy distr","0.29517847299575806","denim-forest-115","-0.8118005990982056"
"2","crxdn5km","Policy distr","0.29890453815460205","denim-forest-115","-0.7992144823074341"
"2","crxdn5km","Policy distr","0.30261820554733276","denim-forest-115","-0.7866284847259521"
"2","crxdn5km","Policy distr","0.306318074464798","denim-forest-115","-0.7740424871444702"
"2","crxdn5km","Policy distr","0.3100024163722992","denim-forest-115","-0.7614563703536987"
"2","crxdn5km","Policy distr","0.3136695623397827","denim-forest-115","-0.7488703727722168"
"2","crxdn5km","Policy distr","0.3173178732395172","denim-forest-115","-0.7362842559814453"
"2","crxdn5km","Policy distr","0.32094570994377136","denim-forest-115","-0.7236982583999634"
"2","crxdn5km","Policy distr","0.32455146312713623","denim-forest-115","-0.7111121416091919"
"2","crxdn5km","Policy distr","0.32813331484794617","denim-forest-115","-0.69852614402771"
"2","crxdn5km","Policy distr","0.331689715385437","denim-forest-115","-0.6859400272369385"
"2","crxdn5km","Policy distr","0.33521899580955505","denim-forest-115","-0.6733540296554565"
"2","crxdn5km","Policy distr","0.3387194275856018","denim-forest-115","-0.6607679128646851"
"2","crxdn5km","Policy distr","0.34218931198120117","denim-forest-115","-0.6481819152832031"
"2","crxdn5km","Policy distr","0.34562698006629944","denim-forest-115","-0.6355957984924316"
"2","crxdn5km","Policy distr","0.3490307629108429","denim-forest-115","-0.6230098009109497"
"2","crxdn5km","Policy distr","0.3523990213871002","denim-forest-115","-0.6104236841201782"
"2","crxdn5km","Policy distr","0.35572999715805054","denim-forest-115","-0.5978376865386963"
"2","crxdn5km","Policy distr","0.3590221405029297","denim-forest-115","-0.5852515697479248"
"2","crxdn5km","Policy distr","0.3622737228870392","denim-forest-115","-0.5726655721664429"
"2","crxdn5km","Policy distr","0.3654831051826477","denim-forest-115","-0.5600794553756714"
"2","crxdn5km","Policy distr","0.3686486780643463","denim-forest-115","-0.5474934577941895"
"2","crxdn5km","Policy distr","0.3717687726020813","denim-forest-115","-0.534907341003418"
"2","crxdn5km","Policy distr","0.3748417794704437","denim-forest-115","-0.522321343421936"
"2","crxdn5km","Policy distr","0.3778661787509918","denim-forest-115","-0.5097352266311646"
"2","crxdn5km","Policy distr","0.3808402717113495","denim-forest-115","-0.49714919924736023"
"2","crxdn5km","Policy distr","0.3837625980377197","denim-forest-115","-0.4845631420612335"
"2","crxdn5km","Policy distr","0.38663148880004883","denim-forest-115","-0.4719770848751068"
"2","crxdn5km","Policy distr","0.38944560289382935","denim-forest-115","-0.4593910276889801"
"2","crxdn5km","Policy distr","0.3922031819820404","denim-forest-115","-0.4468049705028534"
"2","crxdn5km","Policy distr","0.3949029743671417","denim-forest-115","-0.4342189133167267"
"2","crxdn5km","Policy distr","0.39754343032836914","denim-forest-115","-0.4216328561306"
"2","crxdn5km","Policy distr","0.40012305974960327","denim-forest-115","-0.40904679894447327"
"2","crxdn5km","Policy distr","0.4026404619216919","denim-forest-115","-0.39646077156066895"
"2","crxdn5km","Policy distr","0.40509435534477234","denim-forest-115","-0.38387471437454224"
"2","crxdn5km","Policy distr","0.40748336911201477","denim-forest-115","-0.3712886571884155"
"2","crxdn5km","Policy distr","0.40980610251426697","denim-forest-115","-0.3587026000022888"
"2","crxdn5km","Policy distr","0.41206127405166626","denim-forest-115","-0.3461165428161621"
"2","crxdn5km","Policy distr","0.4142477214336395","denim-forest-115","-0.3335304856300354"
"2","crxdn5km","Policy distr","0.41636407375335693","denim-forest-115","-0.3209444284439087"
"2","crxdn5km","Policy distr","0.4184092879295349","denim-forest-115","-0.308358371257782"
"2","crxdn5km","Policy distr","0.42038214206695557","denim-forest-115","-0.2957723140716553"
"2","crxdn5km","Policy distr","0.4222814738750458","denim-forest-115","-0.28318625688552856"
"2","crxdn5km","Policy distr","0.42410627007484436","denim-forest-115","-0.27060019969940186"
"2","crxdn5km","Policy distr","0.42585548758506775","denim-forest-115","-0.25801414251327515"
"2","crxdn5km","Policy distr","0.42752814292907715","denim-forest-115","-0.24542808532714844"
"2","crxdn5km","Policy distr","0.429123193025589","denim-forest-115","-0.23284202814102173"
"2","crxdn5km","Policy distr","0.4306398332118988","denim-forest-115","-0.22025597095489502"
"2","crxdn5km","Policy distr","0.4320771098136902","denim-forest-115","-0.2076699137687683"
"2","crxdn5km","Policy distr","0.43343424797058105","denim-forest-115","-0.1950838565826416"
"2","crxdn5km","Policy distr","0.43471041321754456","denim-forest-115","-0.1824978142976761"
"2","crxdn5km","Policy distr","0.4359048902988434","denim-forest-115","-0.16991175711154938"
"2","crxdn5km","Policy distr","0.4370169937610626","denim-forest-115","-0.15732569992542267"
"2","crxdn5km","Policy distr","0.43804609775543213","denim-forest-115","-0.14473964273929596"
"2","crxdn5km","Policy distr","0.4389915466308594","denim-forest-115","-0.13215358555316925"
"2","crxdn5km","Policy distr","0.4398528039455414","denim-forest-115","-0.11956752836704254"
"2","crxdn5km","Policy distr","0.44062939286231995","denim-forest-115","-0.10698147118091583"
"2","crxdn5km","Policy distr","0.4413207769393921","denim-forest-115","-0.09439541399478912"
"2","crxdn5km","Policy distr","0.4419267475605011","denim-forest-115","-0.08180936425924301"
"2","crxdn5km","Policy distr","0.4424467384815216","denim-forest-115","-0.0692233070731163"
"2","crxdn5km","Policy distr","0.4428805410861969","denim-forest-115","-0.056637249886989594"
"2","crxdn5km","Policy distr","0.4432278871536255","denim-forest-115","-0.044051192700862885"
"2","crxdn5km","Policy distr","0.44348862767219543","denim-forest-115","-0.031465139240026474"
"2","crxdn5km","Policy distr","0.44366246461868286","denim-forest-115","-0.018879082053899765"
"2","crxdn5km","Policy distr","0.44374945759773254","denim-forest-115","-0.00629302766174078"
"2","crxdn5km","Policy distr","0.44374945759773254","denim-forest-115","0.00629302766174078"
"2","crxdn5km","Policy distr","0.44366246461868286","denim-forest-115","0.018879082053899765"
"2","crxdn5km","Policy distr","0.44348862767219543","denim-forest-115","0.031465139240026474"
"2","crxdn5km","Policy distr","0.4432278871536255","denim-forest-115","0.044051192700862885"
"2","crxdn5km","Policy distr","0.4428805410861969","denim-forest-115","0.056637249886989594"
"2","crxdn5km","Policy distr","0.4424467384815216","denim-forest-115","0.0692233070731163"
"2","crxdn5km","Policy distr","0.4419267475605011","denim-forest-115","0.08180936425924301"
"2","crxdn5km","Policy distr","0.4413207769393921","denim-forest-115","0.09439541399478912"
"2","crxdn5km","Policy distr","0.44062939286231995","denim-forest-115","0.10698147118091583"
"2","crxdn5km","Policy distr","0.4398528039455414","denim-forest-115","0.11956752836704254"
"2","crxdn5km","Policy distr","0.4389915466308594","denim-forest-115","0.13215358555316925"
"2","crxdn5km","Policy distr","0.43804609775543213","denim-forest-115","0.14473964273929596"
"2","crxdn5km","Policy distr","0.4370169937610626","denim-forest-115","0.15732569992542267"
"2","crxdn5km","Policy distr","0.4359048902988434","denim-forest-115","0.16991175711154938"
"2","crxdn5km","Policy distr","0.43471041321754456","denim-forest-115","0.1824978142976761"
"2","crxdn5km","Policy distr","0.43343424797058105","denim-forest-115","0.1950838565826416"
"2","crxdn5km","Policy distr","0.4320771098136902","denim-forest-115","0.2076699137687683"
"2","crxdn5km","Policy distr","0.4306398332118988","denim-forest-115","0.22025597095489502"
"2","crxdn5km","Policy distr","0.429123193025589","denim-forest-115","0.23284202814102173"
"2","crxdn5km","Policy distr","0.42752814292907715","denim-forest-115","0.24542808532714844"
"2","crxdn5km","Policy distr","0.42585548758506775","denim-forest-115","0.25801414251327515"
"2","crxdn5km","Policy distr","0.42410627007484436","denim-forest-115","0.27060019969940186"
"2","crxdn5km","Policy distr","0.4222814738750458","denim-forest-115","0.28318625688552856"
"2","crxdn5km","Policy distr","0.42038214206695557","denim-forest-115","0.2957723140716553"
"2","crxdn5km","Policy distr","0.4184092879295349","denim-forest-115","0.308358371257782"
"2","crxdn5km","Policy distr","0.41636407375335693","denim-forest-115","0.3209444284439087"
"2","crxdn5km","Policy distr","0.4142477214336395","denim-forest-115","0.3335304856300354"
"2","crxdn5km","Policy distr","0.41206127405166626","denim-forest-115","0.3461165428161621"
"2","crxdn5km","Policy distr","0.40980610251426697","denim-forest-115","0.3587026000022888"
"2","crxdn5km","Policy distr","0.40748336911201477","denim-forest-115","0.3712886571884155"
"2","crxdn5km","Policy distr","0.40509435534477234","denim-forest-115","0.38387471437454224"
"2","crxdn5km","Policy distr","0.4026404619216919","denim-forest-115","0.39646077156066895"
"2","crxdn5km","Policy distr","0.40012305974960327","denim-forest-115","0.40904679894447327"
"2","crxdn5km","Policy distr","0.39754343032836914","denim-forest-115","0.4216328561306"
"2","crxdn5km","Policy distr","0.3949029743671417","denim-forest-115","0.4342189133167267"
"2","crxdn5km","Policy distr","0.3922031819820404","denim-forest-115","0.4468049705028534"
"2","crxdn5km","Policy distr","0.38944560289382935","denim-forest-115","0.4593910276889801"
"2","crxdn5km","Policy distr","0.38663148880004883","denim-forest-115","0.4719770848751068"
"2","crxdn5km","Policy distr","0.3837625980377197","denim-forest-115","0.4845631420612335"
"2","crxdn5km","Policy distr","0.3808402717113495","denim-forest-115","0.49714919924736023"
"2","crxdn5km","Policy distr","0.3778661787509918","denim-forest-115","0.5097352266311646"
"2","crxdn5km","Policy distr","0.3748417794704437","denim-forest-115","0.522321343421936"
"2","crxdn5km","Policy distr","0.3717687726020813","denim-forest-115","0.534907341003418"
"2","crxdn5km","Policy distr","0.3686486780643463","denim-forest-115","0.5474934577941895"
"2","crxdn5km","Policy distr","0.3654831051826477","denim-forest-115","0.5600794553756714"
"2","crxdn5km","Policy distr","0.3622737228870392","denim-forest-115","0.5726655721664429"
"2","crxdn5km","Policy distr","0.3590221405029297","denim-forest-115","0.5852515697479248"
"2","crxdn5km","Policy distr","0.35572999715805054","denim-forest-115","0.5978376865386963"
"2","crxdn5km","Policy distr","0.3523990213871002","denim-forest-115","0.6104236841201782"
"2","crxdn5km","Policy distr","0.3490307629108429","denim-forest-115","0.6230098009109497"
"2","crxdn5km","Policy distr","0.34562698006629944","denim-forest-115","0.6355957984924316"
"2","crxdn5km","Policy distr","0.34218931198120117","denim-forest-115","0.6481819152832031"
"2","crxdn5km","Policy distr","0.3387194275856018","denim-forest-115","0.6607679128646851"
"2","crxdn5km","Policy distr","0.33521899580955505","denim-forest-115","0.6733540296554565"
"2","crxdn5km","Policy distr","0.331689715385437","denim-forest-115","0.6859400272369385"
"2","crxdn5km","Policy distr","0.32813331484794617","denim-forest-115","0.69852614402771"
"2","crxdn5km","Policy distr","0.32455146312713623","denim-forest-115","0.7111121416091919"
"2","crxdn5km","Policy distr","0.32094570994377136","denim-forest-115","0.7236982583999634"
"2","crxdn5km","Policy distr","0.3173178732395172","denim-forest-115","0.7362842559814453"
"2","crxdn5km","Policy distr","0.3136695623397827","denim-forest-115","0.7488703727722168"
"2","crxdn5km","Policy distr","0.3100024163722992","denim-forest-115","0.7614563703536987"
"2","crxdn5km","Policy distr","0.306318074464798","denim-forest-115","0.7740424871444702"
"2","crxdn5km","Policy distr","0.30261820554733276","denim-forest-115","0.7866284847259521"
"2","crxdn5km","Policy distr","0.29890453815460205","denim-forest-115","0.7992144823074341"
"2","crxdn5km","Policy distr","0.29517847299575806","denim-forest-115","0.8118005990982056"
"2","crxdn5km","Policy distr","0.29144173860549927","denim-forest-115","0.8243865966796875"
"2","crxdn5km","Policy distr","0.28769591450691223","denim-forest-115","0.836972713470459"
"2","crxdn5km","Policy distr","0.2839426100254059","denim-forest-115","0.8495587110519409"
"2","crxdn5km","Policy distr","0.2801833152770996","denim-forest-115","0.8621448278427124"
"2","crxdn5km","Policy distr","0.27641963958740234","denim-forest-115","0.8747308254241943"
"2","crxdn5km","Policy distr","0.27265307307243347","denim-forest-115","0.8873169422149658"
"2","crxdn5km","Policy distr","0.2688851058483124","denim-forest-115","0.8999029397964478"
"2","crxdn5km","Policy distr","0.26511722803115845","denim-forest-115","0.9124890565872192"
"2","crxdn5km","Policy distr","0.26135095953941345","denim-forest-115","0.9250750541687012"
"2","crxdn5km","Policy distr","0.25758764147758484","denim-forest-115","0.9376611709594727"
"2","crxdn5km","Policy distr","0.25382885336875916","denim-forest-115","0.9502471685409546"
"2","crxdn5km","Policy distr","0.2500758469104767","denim-forest-115","0.9628332853317261"
"2","crxdn5km","Policy distr","0.24633000791072845","denim-forest-115","0.975419282913208"
"2","crxdn5km","Policy distr","0.2425927370786667","denim-forest-115","0.9880053997039795"
"2","crxdn5km","Policy distr","0.23886537551879883","denim-forest-115","1.0005913972854614"
"2","crxdn5km","Policy distr","0.23514917492866516","denim-forest-115","1.013177514076233"
"2","crxdn5km","Policy distr","0.23144541680812836","denim-forest-115","1.0257635116577148"
"2","crxdn5km","Policy distr","0.2277553528547287","denim-forest-115","1.0383496284484863"
"2","crxdn5km","Policy distr","0.2240801751613617","denim-forest-115","1.0509357452392578"
"2","crxdn5km","Policy distr","0.2204211950302124","denim-forest-115","1.0635216236114502"
"2","crxdn5km","Policy distr","0.21677936613559723","denim-forest-115","1.0761077404022217"
"2","crxdn5km","Policy distr","0.21315594017505646","denim-forest-115","1.0886938571929932"
"2","crxdn5km","Policy distr","0.20955204963684082","denim-forest-115","1.101279854774475"
"2","crxdn5km","Policy distr","0.2059687077999115","denim-forest-115","1.113865852355957"
"2","crxdn5km","Policy distr","0.2024068981409073","denim-forest-115","1.1264519691467285"
"2","crxdn5km","Policy distr","0.19886775314807892","denim-forest-115","1.1390380859375"
"2","crxdn5km","Policy distr","0.1953522115945816","denim-forest-115","1.151624083518982"
"2","crxdn5km","Policy distr","0.19186121225357056","denim-forest-115","1.1642100811004639"
"2","crxdn5km","Policy distr","0.18839561939239502","denim-forest-115","1.1767961978912354"
"2","crxdn5km","Policy distr","0.1849563866853714","denim-forest-115","1.1893823146820068"
"2","crxdn5km","Policy distr","0.18154437839984894","denim-forest-115","1.2019683122634888"
"2","crxdn5km","Policy distr","0.1781603842973709","denim-forest-115","1.2145543098449707"
"2","crxdn5km","Policy distr","0.1748051792383194","denim-forest-115","1.2271404266357422"
"2","crxdn5km","Policy distr","0.17147955298423767","denim-forest-115","1.2397265434265137"
"2","crxdn5km","Policy distr","0.16818425059318542","denim-forest-115","1.2523125410079956"
"2","crxdn5km","Policy distr","0.16491994261741638","denim-forest-115","1.2648985385894775"
"2","crxdn5km","Policy distr","0.16168725490570068","denim-forest-115","1.277484655380249"
"2","crxdn5km","Policy distr","0.15848690271377563","denim-forest-115","1.2900707721710205"
"2","crxdn5km","Policy distr","0.1553194671869278","denim-forest-115","1.3026567697525024"
"2","crxdn5km","Policy distr","0.15218551456928253","denim-forest-115","1.3152427673339844"
"2","crxdn5km","Policy distr","0.14908552169799805","denim-forest-115","1.3278288841247559"
"2","crxdn5km","Policy distr","0.1460200697183609","denim-forest-115","1.3404150009155273"
"2","crxdn5km","Policy distr","0.1429896354675293","denim-forest-115","1.3530009984970093"
"2","crxdn5km","Policy distr","0.13999465107917786","denim-forest-115","1.3655869960784912"
"2","crxdn5km","Policy distr","0.13703550398349762","denim-forest-115","1.3781731128692627"
"2","crxdn5km","Policy distr","0.1341126263141632","denim-forest-115","1.3907592296600342"
"2","crxdn5km","Policy distr","0.13122639060020447","denim-forest-115","1.4033452272415161"
"2","crxdn5km","Policy distr","0.12837712466716766","denim-forest-115","1.415931224822998"
"2","crxdn5km","Policy distr","0.1255650669336319","denim-forest-115","1.4285173416137695"
"2","crxdn5km","Policy distr","0.12279055267572403","denim-forest-115","1.441103458404541"
"2","crxdn5km","Policy distr","0.12005380541086197","denim-forest-115","1.453689455986023"
"2","crxdn5km","Policy distr","0.11735507845878601","denim-forest-115","1.4662754535675049"
"2","crxdn5km","Policy distr","0.1146945059299469","denim-forest-115","1.4788615703582764"
"2","crxdn5km","Policy distr","0.11207226663827896","denim-forest-115","1.4914476871490479"
"2","crxdn5km","Policy distr","0.10948854684829712","denim-forest-115","1.5040336847305298"
"2","crxdn5km","Policy distr","0.10694344341754913","denim-forest-115","1.5166196823120117"
"2","crxdn5km","Policy distr","0.10443700104951859","denim-forest-115","1.5292057991027832"
"2","crxdn5km","Policy distr","0.10196930915117264","denim-forest-115","1.5417919158935547"
"2","crxdn5km","Policy distr","0.09954044222831726","denim-forest-115","1.5543779134750366"
"2","crxdn5km","Policy distr","0.09715037792921066","denim-forest-115","1.5669639110565186"
"2","crxdn5km","Policy distr","0.09479912370443344","denim-forest-115","1.57955002784729"
"2","crxdn5km","Policy distr","0.09248664230108261","denim-forest-115","1.592136025428772"
"2","crxdn5km","Policy distr","0.090212881565094","denim-forest-115","1.604722023010254"
"2","crxdn5km","Policy distr","0.08797775954008102","denim-forest-115","1.6173081398010254"
"2","crxdn5km","Policy distr","0.08578121662139893","denim-forest-115","1.6298942565917969"
"2","crxdn5km","Policy distr","0.08362313359975815","denim-forest-115","1.6424802541732788"
"2","crxdn5km","Policy distr","0.08150336146354675","denim-forest-115","1.6550662517547607"
"2","crxdn5km","Policy distr","0.07942172884941101","denim-forest-115","1.6676523685455322"
"2","crxdn5km","Policy distr","0.07737811654806137","denim-forest-115","1.6802384853363037"
"2","crxdn5km","Policy distr","0.07537233084440231","denim-forest-115","1.6928244829177856"
"2","crxdn5km","Policy distr","0.07340414077043533","denim-forest-115","1.7054104804992676"
"2","crxdn5km","Policy distr","0.07147330790758133","denim-forest-115","1.717996597290039"
"2","crxdn5km","Policy distr","0.06957964599132538","denim-forest-115","1.7305827140808105"
"2","crxdn5km","Policy distr","0.0677228793501854","denim-forest-115","1.7431687116622925"
"2","crxdn5km","Policy distr","0.06590276211500168","denim-forest-115","1.7557547092437744"
"2","crxdn5km","Policy distr","0.06411895900964737","denim-forest-115","1.768340826034546"
"2","crxdn5km","Policy distr","0.06237122043967247","denim-forest-115","1.7809269428253174"
"2","crxdn5km","Policy distr","0.0606592521071434","denim-forest-115","1.7935129404067993"
"2","crxdn5km","Policy distr","0.05898270010948181","denim-forest-115","1.8060989379882812"
"2","crxdn5km","Policy distr","0.05734124407172203","denim-forest-115","1.8186850547790527"
"2","crxdn5km","Policy distr","0.055734533816576004","denim-forest-115","1.8312711715698242"
"2","crxdn5km","Policy distr","0.05416224151849747","denim-forest-115","1.8438571691513062"
"2","crxdn5km","Policy distr","0.05262398719787598","denim-forest-115","1.856443166732788"
"2","crxdn5km","Policy distr","0.051119402050971985","denim-forest-115","1.8690292835235596"
"2","crxdn5km","Policy distr","0.04964809492230415","denim-forest-115","1.881615400314331"
"2","crxdn5km","Policy distr","0.048209693282842636","denim-forest-115","1.894201397895813"
"2","crxdn5km","Policy distr","0.046803783625364304","denim-forest-115","1.906787395477295"
"2","crxdn5km","Policy distr","0.04542996734380722","denim-forest-115","1.9193735122680664"
"2","crxdn5km","Policy distr","0.044087838381528854","denim-forest-115","1.931959629058838"
"2","crxdn5km","Policy distr","0.042776983231306076","denim-forest-115","1.9445456266403198"
"2","crxdn5km","Policy distr","0.04149695858359337","denim-forest-115","1.9571316242218018"
"2","crxdn5km","Policy distr","0.040247343480587006","denim-forest-115","1.9697177410125732"
"2","crxdn5km","Policy distr","0.03902771323919296","denim-forest-115","1.9823038578033447"
"2","crxdn5km","Policy distr","0.03783763572573662","denim-forest-115","1.994889736175537"
"2","crxdn5km","Policy distr","0.03667664900422096","denim-forest-115","2.0074758529663086"
"2","crxdn5km","Policy distr","0.03554431349039078","denim-forest-115","2.02006196975708"
"2","crxdn5km","Policy distr","0.034440185874700546","denim-forest-115","2.0326480865478516"
"2","crxdn5km","Policy distr","0.03336380794644356","denim-forest-115","2.045234203338623"
"2","crxdn5km","Policy distr","0.03231476992368698","denim-forest-115","2.0578200817108154"
"2","crxdn5km","Policy distr","0.03129255026578903","denim-forest-115","2.070406198501587"
"2","crxdn5km","Policy distr","0.030296726152300835","denim-forest-115","2.0829923152923584"
"2","crxdn5km","Policy distr","0.029326876625418663","denim-forest-115","2.095578193664551"
"2","crxdn5km","Policy distr","0.02838248386979103","denim-forest-115","2.1081643104553223"
"2","crxdn5km","Policy distr","0.027463117614388466","denim-forest-115","2.1207504272460938"
"2","crxdn5km","Policy distr","0.026568332687020302","denim-forest-115","2.1333365440368652"
"2","crxdn5km","Policy distr","0.025697672739624977","denim-forest-115","2.1459224224090576"
"2","crxdn5km","Policy distr","0.02485065348446369","denim-forest-115","2.158508539199829"
"2","crxdn5km","Policy distr","0.02402685023844242","denim-forest-115","2.1710946559906006"
"2","crxdn5km","Policy distr","0.02322581596672535","denim-forest-115","2.183680534362793"
"2","crxdn5km","Policy distr","0.022447070106863976","denim-forest-115","2.1962666511535645"
"2","crxdn5km","Policy distr","0.021690189838409424","denim-forest-115","2.208852767944336"
"2","crxdn5km","Policy distr","0.020954720675945282","denim-forest-115","2.2214388847351074"
"2","crxdn5km","Policy distr","0.02024022489786148","denim-forest-115","2.234025001525879"
"2","crxdn5km","Policy distr","0.01954626850783825","denim-forest-115","2.2466108798980713"
"2","crxdn5km","Policy distr","0.018872391432523727","denim-forest-115","2.2591969966888428"
"2","crxdn5km","Policy distr","0.018218182027339935","denim-forest-115","2.2717831134796143"
"2","crxdn5km","Policy distr","0.01758320815861225","denim-forest-115","2.2843689918518066"
"2","crxdn5km","Policy distr","0.016967033967375755","denim-forest-115","2.296955108642578"
"2","crxdn5km","Policy distr","0.01636924222111702","denim-forest-115","2.3095412254333496"
"2","crxdn5km","Policy distr","0.015789417549967766","denim-forest-115","2.322127342224121"
"2","crxdn5km","Policy distr","0.015227146446704865","denim-forest-115","2.3347134590148926"
"2","crxdn5km","Policy distr","0.014682028442621231","denim-forest-115","2.347299337387085"
"2","crxdn5km","Policy distr","0.01415364257991314","denim-forest-115","2.3598854541778564"
"2","crxdn5km","Policy distr","0.013641598634421825","denim-forest-115","2.372471570968628"
"2","crxdn5km","Policy distr","0.013145513832569122","denim-forest-115","2.3850574493408203"
"2","crxdn5km","Policy distr","0.012664972804486752","denim-forest-115","2.397643566131592"
"2","crxdn5km","Policy distr","0.012199612334370613","denim-forest-115","2.4102296829223633"
"2","crxdn5km","Policy distr","0.011749042198061943","denim-forest-115","2.4228157997131348"
"2","crxdn5km","Policy distr","0.01131290104240179","denim-forest-115","2.4354019165039062"
"2","crxdn5km","Policy distr","0.010890819132328033","denim-forest-115","2.4479877948760986"
"2","crxdn5km","Policy distr","0.010482425801455975","denim-forest-115","2.46057391166687"
"2","crxdn5km","Policy distr","0.01008736714720726","denim-forest-115","2.4731600284576416"
"2","crxdn5km","Policy distr","0.009705303236842155","denim-forest-115","2.485745906829834"
"2","crxdn5km","Policy distr","0.00933587271720171","denim-forest-115","2.4983320236206055"
"2","crxdn5km","Policy distr","0.008978745900094509","denim-forest-115","2.510918140411377"
"2","crxdn5km","Policy distr","0.008633584715425968","denim-forest-115","2.5235042572021484"
"2","crxdn5km","Policy distr","0.00830006692558527","denim-forest-115","2.53609037399292"
"2","crxdn5km","Policy distr","0.007977875880897045","denim-forest-115","2.5486762523651123"
"2","crxdn5km","Policy distr","0.00766668189316988","denim-forest-115","2.561262369155884"
"2","crxdn5km","Policy distr","0.007366183679550886","denim-forest-115","2.5738484859466553"
"2","crxdn5km","Policy distr","0.007076082285493612","denim-forest-115","2.5864343643188477"
"2","crxdn5km","Policy distr","0.006796068511903286","denim-forest-115","2.599020481109619"
"2","crxdn5km","Policy distr","0.006525855511426926","denim-forest-115","2.6116065979003906"
"2","crxdn5km","Policy distr","0.006265159230679274","denim-forest-115","2.624192714691162"
"2","crxdn5km","Policy distr","0.00601370120421052","denim-forest-115","2.6367785930633545"
"2","crxdn5km","Policy distr","0.005771200638264418","denim-forest-115","2.649364709854126"
"2","crxdn5km","Policy distr","0.005537394899874926","denim-forest-115","2.6619508266448975"
"2","crxdn5km","Policy distr","0.005312021821737289","denim-forest-115","2.67453670501709"
"2","crxdn5km","Policy distr","0.005094820633530617","denim-forest-115","2.6871228218078613"
"2","crxdn5km","Policy distr","0.004885540343821049","denim-forest-115","2.699708938598633"
"2","crxdn5km","Policy distr","0.004683941602706909","denim-forest-115","2.7122950553894043"
"2","crxdn5km","Policy distr","0.004489781800657511","denim-forest-115","2.724881172180176"
"2","crxdn5km","Policy distr","0.004302827641367912","denim-forest-115","2.737467050552368"
"2","crxdn5km","Policy distr","0.004122847691178322","denim-forest-115","2.7500531673431396"
"2","crxdn5km","Policy distr","0.0039496212266385555","denim-forest-115","2.762639284133911"
"2","crxdn5km","Policy distr","0.003782937303185463","denim-forest-115","2.7752251625061035"
"2","crxdn5km","Policy distr","0.0036225721705704927","denim-forest-115","2.787811279296875"
"2","crxdn5km","Policy distr","0.0034683255944401026","denim-forest-115","2.8003973960876465"
"2","crxdn5km","Policy distr","0.0033199978061020374","denim-forest-115","2.812983512878418"
"2","crxdn5km","Policy distr","0.0031773890368640423","denim-forest-115","2.8255696296691895"
"2","crxdn5km","Policy distr","0.0030403118580579758","denim-forest-115","2.838155508041382"
"2","crxdn5km","Policy distr","0.0029085767455399036","denim-forest-115","2.8507416248321533"
"2","crxdn5km","Policy distr","0.002782005351036787","denim-forest-115","2.863327741622925"
"2","crxdn5km","Policy distr","0.002660422120243311","denim-forest-115","2.875913619995117"
"2","crxdn5km","Policy distr","0.0025436512660235167","denim-forest-115","2.8884997367858887"
"2","crxdn5km","Policy distr","0.002431529341265559","denim-forest-115","2.90108585357666"
"2","crxdn5km","Policy distr","0.0023238928988575935","denim-forest-115","2.9136719703674316"
"2","crxdn5km","Policy distr","0.002220586873590946","denim-forest-115","2.926258087158203"
"2","crxdn5km","Policy distr","0.002121459925547242","denim-forest-115","2.9388439655303955"
"2","crxdn5km","Policy distr","0.00202635838650167","denim-forest-115","2.951430082321167"
"2","crxdn5km","Policy distr","0.0019351409282535315","denim-forest-115","2.9640161991119385"
"2","crxdn5km","Policy distr","0.0018476685509085655","denim-forest-115","2.976602077484131"
"2","crxdn5km","Policy distr","0.001763802720233798","denim-forest-115","2.9891881942749023"
"2","crxdn5km","Policy distr","0.0016834144480526447","denim-forest-115","3.001774311065674"
"2","crxdn5km","Policy distr","0.0016063750954344869","denim-forest-115","3.0143604278564453"
"2","crxdn5km","Policy distr","0.0015325609128922224","denim-forest-115","3.026946544647217"
"2","crxdn5km","Policy distr","0.0014618526911363006","denim-forest-115","3.039532423019409"
"2","crxdn5km","Policy distr","0.001394132268615067","denim-forest-115","3.0521185398101807"
"2","crxdn5km","Policy distr","0.0013292883522808552","denim-forest-115","3.064704656600952"
"2","crxdn5km","Policy distr","0.0012672132579609752","denim-forest-115","3.0772905349731445"
"2","crxdn5km","Policy distr","0.0012077998835593462","denim-forest-115","3.089876651763916"
"2","crxdn5km","Policy distr","0.0011509453179314733","denim-forest-115","3.1024627685546875"
"2","crxdn5km","Policy distr","0.0010965531691908836","denim-forest-115","3.115048885345459"
"2","crxdn5km","Policy distr","0.0010445263469591737","denim-forest-115","3.1276350021362305"
"2","crxdn5km","Policy distr","0.0009947743965312839","denim-forest-115","3.140220880508423"

==> plot_scripts/data/action_distributions/cheetah/cheetah_200k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.7909204959869385"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.7797343730926514"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.7685482501983643"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.7573623657226562"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.746176242828369"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.734990119934082"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.723803997039795"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.712618112564087"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.7014319896698"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.6902458667755127"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.6790599822998047"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.6678738594055176"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.6566877365112305"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.6455016136169434"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.6343157291412354"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.6231296062469482"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.611943483352661"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.600757598876953"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.589571475982666"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.578385353088379"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.567199230194092"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.556013345718384"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.5448272228240967"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.5336410999298096"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.5224552154541016"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.5112690925598145"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.5000829696655273"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.4888968467712402"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.4777109622955322"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.466524839401245"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.455338716506958"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.44415283203125"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.432966709136963"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.421780586242676"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.4105944633483887"
"2","crxdn5km","Action distr","0.01616689796066581","denim-forest-115","-2.3994085788726807"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.3882224559783936"
"2","crxdn5km","Action distr","0.003233379592133162","denim-forest-115","-2.3770365715026855"
"2","crxdn5km","Action distr","0.001616689796066581","denim-forest-115","-2.3658504486083984"
"2","crxdn5km","Action distr","0.001616689796066581","denim-forest-115","-2.3546643257141113"
"2","crxdn5km","Action distr","0.001616689796066581","denim-forest-115","-2.343478202819824"
"2","crxdn5km","Action distr","0.0048500693881997434","denim-forest-115","-2.332292079925537"
"2","crxdn5km","Action distr","0.003233379592133162","denim-forest-115","-2.321106195449829"
"2","crxdn5km","Action distr","0.003233379592133162","denim-forest-115","-2.309920072555542"
"2","crxdn5km","Action distr","0.0048500693881997434","denim-forest-115","-2.298734188079834"
"2","crxdn5km","Action distr","0.0048500693881997434","denim-forest-115","-2.287548065185547"
"2","crxdn5km","Action distr","0.003233379592133162","denim-forest-115","-2.2763619422912598"
"2","crxdn5km","Action distr","0.009700138776399487","denim-forest-115","-2.2651758193969727"
"2","crxdn5km","Action distr","0.008083448980332905","denim-forest-115","-2.2539896965026855"
"2","crxdn5km","Action distr","0.003233379592133162","denim-forest-115","-2.2428038120269775"
"2","crxdn5km","Action distr","0.009700138776399487","denim-forest-115","-2.2316176891326904"
"2","crxdn5km","Action distr","0.003233379592133162","denim-forest-115","-2.2204318046569824"
"2","crxdn5km","Action distr","0.012933518368532649","denim-forest-115","-2.2092456817626953"
"2","crxdn5km","Action distr","0.009700138776399487","denim-forest-115","-2.198059558868408"
"2","crxdn5km","Action distr","0.009700138776399487","denim-forest-115","-2.186873435974121"
"2","crxdn5km","Action distr","0.009700138776399487","denim-forest-115","-2.175687313079834"
"2","crxdn5km","Action distr","0.011316828572466067","denim-forest-115","-2.164501428604126"
"2","crxdn5km","Action distr","0.006466759184266324","denim-forest-115","-2.153315305709839"
"2","crxdn5km","Action distr","0.014550208164599229","denim-forest-115","-2.142129421234131"
"2","crxdn5km","Action distr","0.0048500693881997434","denim-forest-115","-2.1309432983398438"
"2","crxdn5km","Action distr","0.014550208164599229","denim-forest-115","-2.1197571754455566"
"2","crxdn5km","Action distr","0.011316828572466067","denim-forest-115","-2.1085710525512695"
"2","crxdn5km","Action distr","0.011316828572466067","denim-forest-115","-2.0973849296569824"
"2","crxdn5km","Action distr","0.01616689796066581","denim-forest-115","-2.0861990451812744"
"2","crxdn5km","Action distr","0.009700138776399487","denim-forest-115","-2.0750129222869873"
"2","crxdn5km","Action distr","0.022633657144932134","denim-forest-115","-2.0638270378112793"
"2","crxdn5km","Action distr","0.012933518368532649","denim-forest-115","-2.052640914916992"
"2","crxdn5km","Action distr","0.02425034694099872","denim-forest-115","-2.041454792022705"
"2","crxdn5km","Action distr","0.012933518368532649","denim-forest-115","-2.030268669128418"
"2","crxdn5km","Action distr","0.01616689796066581","denim-forest-115","-2.01908278465271"
"2","crxdn5km","Action distr","0.025867036737065297","denim-forest-115","-2.007896661758423"
"2","crxdn5km","Action distr","0.009700138776399487","denim-forest-115","-1.9967105388641357"
"2","crxdn5km","Action distr","0.012933518368532649","denim-forest-115","-1.9855245351791382"
"2","crxdn5km","Action distr","0.02425034694099872","denim-forest-115","-1.9743385314941406"
"2","crxdn5km","Action distr","0.022633657144932134","denim-forest-115","-1.9631524085998535"
"2","crxdn5km","Action distr","0.017783587756732392","denim-forest-115","-1.9519662857055664"
"2","crxdn5km","Action distr","0.02748372653313188","denim-forest-115","-1.9407804012298584"
"2","crxdn5km","Action distr","0.019400277552798974","denim-forest-115","-1.9295942783355713"
"2","crxdn5km","Action distr","0.02425034694099872","denim-forest-115","-1.9184081554412842"
"2","crxdn5km","Action distr","0.021016967348865552","denim-forest-115","-1.9072221517562866"
"2","crxdn5km","Action distr","0.019400277552798974","denim-forest-115","-1.896036148071289"
"2","crxdn5km","Action distr","0.033950485717398206","denim-forest-115","-1.884850025177002"
"2","crxdn5km","Action distr","0.022633657144932134","denim-forest-115","-1.8736640214920044"
"2","crxdn5km","Action distr","0.02748372653313188","denim-forest-115","-1.8624780178070068"
"2","crxdn5km","Action distr","0.030717106125265042","denim-forest-115","-1.8512918949127197"
"2","crxdn5km","Action distr","0.04688400408593086","denim-forest-115","-1.8401057720184326"
"2","crxdn5km","Action distr","0.030717106125265042","denim-forest-115","-1.828919768333435"
"2","crxdn5km","Action distr","0.033950485717398206","denim-forest-115","-1.8177337646484375"
"2","crxdn5km","Action distr","0.022633657144932134","denim-forest-115","-1.8065476417541504"
"2","crxdn5km","Action distr","0.029100416329198457","denim-forest-115","-1.7953616380691528"
"2","crxdn5km","Action distr","0.042033934697731104","denim-forest-115","-1.7841756343841553"
"2","crxdn5km","Action distr","0.033950485717398206","denim-forest-115","-1.7729895114898682"
"2","crxdn5km","Action distr","0.04688400408593086","denim-forest-115","-1.761803388595581"
"2","crxdn5km","Action distr","0.05496745306626376","denim-forest-115","-1.750617504119873"
"2","crxdn5km","Action distr","0.06628428163872983","denim-forest-115","-1.739431381225586"
"2","crxdn5km","Action distr","0.050117383678064016","denim-forest-115","-1.7282452583312988"
"2","crxdn5km","Action distr","0.04850069388199744","denim-forest-115","-1.7170592546463013"
"2","crxdn5km","Action distr","0.06466759184266324","denim-forest-115","-1.7058732509613037"
"2","crxdn5km","Action distr","0.04850069388199744","denim-forest-115","-1.6946871280670166"
"2","crxdn5km","Action distr","0.051734073474130594","denim-forest-115","-1.6835010051727295"
"2","crxdn5km","Action distr","0.06305090204659666","denim-forest-115","-1.6723151206970215"
"2","crxdn5km","Action distr","0.06790097143479641","denim-forest-115","-1.6611289978027344"
"2","crxdn5km","Action distr","0.06305090204659666","denim-forest-115","-1.6499428749084473"
"2","crxdn5km","Action distr","0.058200832658396914","denim-forest-115","-1.6387568712234497"
"2","crxdn5km","Action distr","0.07275104082299615","denim-forest-115","-1.6275708675384521"
"2","crxdn5km","Action distr","0.07436773061906272","denim-forest-115","-1.616384744644165"
"2","crxdn5km","Action distr","0.07436773061906272","denim-forest-115","-1.605198621749878"
"2","crxdn5km","Action distr","0.06951766123086299","denim-forest-115","-1.59401273727417"
"2","crxdn5km","Action distr","0.07113435102692957","denim-forest-115","-1.5828266143798828"
"2","crxdn5km","Action distr","0.0856845591915288","denim-forest-115","-1.5716404914855957"
"2","crxdn5km","Action distr","0.08730124898759538","denim-forest-115","-1.5604544878005981"
"2","crxdn5km","Action distr","0.08083448980332905","denim-forest-115","-1.5492684841156006"
"2","crxdn5km","Action distr","0.09861807756006144","denim-forest-115","-1.5380823612213135"
"2","crxdn5km","Action distr","0.08730124898759538","denim-forest-115","-1.526896357536316"
"2","crxdn5km","Action distr","0.07921780000726247","denim-forest-115","-1.5157103538513184"
"2","crxdn5km","Action distr","0.08730124898759538","denim-forest-115","-1.5045242309570312"
"2","crxdn5km","Action distr","0.09538469796792828","denim-forest-115","-1.4933381080627441"
"2","crxdn5km","Action distr","0.10023476735612803","denim-forest-115","-1.4821521043777466"
"2","crxdn5km","Action distr","0.10670152654039436","denim-forest-115","-1.470966100692749"
"2","crxdn5km","Action distr","0.11640166531679383","denim-forest-115","-1.459779977798462"
"2","crxdn5km","Action distr","0.11640166531679383","denim-forest-115","-1.4485939741134644"
"2","crxdn5km","Action distr","0.09861807756006144","denim-forest-115","-1.4374079704284668"
"2","crxdn5km","Action distr","0.1115515959285941","denim-forest-115","-1.4262218475341797"
"2","crxdn5km","Action distr","0.11478497552072726","denim-forest-115","-1.4150357246398926"
"2","crxdn5km","Action distr","0.12933518368532648","denim-forest-115","-1.4038498401641846"
"2","crxdn5km","Action distr","0.12448511429712673","denim-forest-115","-1.3926637172698975"
"2","crxdn5km","Action distr","0.12448511429712673","denim-forest-115","-1.3814775943756104"
"2","crxdn5km","Action distr","0.1455020816459923","denim-forest-115","-1.3702915906906128"
"2","crxdn5km","Action distr","0.12933518368532648","denim-forest-115","-1.3591055870056152"
"2","crxdn5km","Action distr","0.11963504490892701","denim-forest-115","-1.3479194641113281"
"2","crxdn5km","Action distr","0.10993490613252752","denim-forest-115","-1.336733341217041"
"2","crxdn5km","Action distr","0.13580194286959282","denim-forest-115","-1.325547456741333"
"2","crxdn5km","Action distr","0.13095187348139306","denim-forest-115","-1.314361333847046"
"2","crxdn5km","Action distr","0.15843560001452495","denim-forest-115","-1.3031752109527588"
"2","crxdn5km","Action distr","0.12448511429712673","denim-forest-115","-1.2919892072677612"
"2","crxdn5km","Action distr","0.13903532246172598","denim-forest-115","-1.2808032035827637"
"2","crxdn5km","Action distr","0.18268594695552365","denim-forest-115","-1.2696170806884766"
"2","crxdn5km","Action distr","0.16005228981059152","denim-forest-115","-1.2584309577941895"
"2","crxdn5km","Action distr","0.1552022204223918","denim-forest-115","-1.2472450733184814"
"2","crxdn5km","Action distr","0.15681891021845837","denim-forest-115","-1.2360589504241943"
"2","crxdn5km","Action distr","0.1535855306263252","denim-forest-115","-1.2248728275299072"
"2","crxdn5km","Action distr","0.14065201225779256","denim-forest-115","-1.2136868238449097"
"2","crxdn5km","Action distr","0.18106925715945707","denim-forest-115","-1.202500820159912"
"2","crxdn5km","Action distr","0.19400277552798975","denim-forest-115","-1.191314697265625"
"2","crxdn5km","Action distr","0.20693629389652238","denim-forest-115","-1.1801286935806274"
"2","crxdn5km","Action distr","0.1632856694027247","denim-forest-115","-1.1689426898956299"
"2","crxdn5km","Action distr","0.18106925715945707","denim-forest-115","-1.1577565670013428"
"2","crxdn5km","Action distr","0.18268594695552365","denim-forest-115","-1.1465704441070557"
"2","crxdn5km","Action distr","0.20531960410045577","denim-forest-115","-1.135384440422058"
"2","crxdn5km","Action distr","0.21501974287685527","denim-forest-115","-1.1241984367370605"
"2","crxdn5km","Action distr","0.18268594695552365","denim-forest-115","-1.1130123138427734"
"2","crxdn5km","Action distr","0.19723615512012288","denim-forest-115","-1.1018263101577759"
"2","crxdn5km","Action distr","0.18915270613979","denim-forest-115","-1.0906403064727783"
"2","crxdn5km","Action distr","0.22148650206112164","denim-forest-115","-1.0794541835784912"
"2","crxdn5km","Action distr","0.18591932654765683","denim-forest-115","-1.068268060684204"
"2","crxdn5km","Action distr","0.21340305308078872","denim-forest-115","-1.0570820569992065"
"2","crxdn5km","Action distr","0.22633657144932134","denim-forest-115","-1.045896053314209"
"2","crxdn5km","Action distr","0.21340305308078872","denim-forest-115","-1.0347099304199219"
"2","crxdn5km","Action distr","0.23765340002178742","denim-forest-115","-1.0235239267349243"
"2","crxdn5km","Action distr","0.23442002042965426","denim-forest-115","-1.0123379230499268"
"2","crxdn5km","Action distr","0.27807064492345196","denim-forest-115","-1.0011518001556396"
"2","crxdn5km","Action distr","0.2570536775745864","denim-forest-115","-0.9899657964706421"
"2","crxdn5km","Action distr","0.25382029798245326","denim-forest-115","-0.978779673576355"
"2","crxdn5km","Action distr","0.25220360818638665","denim-forest-115","-0.9675936698913574"
"2","crxdn5km","Action distr","0.29423754288411774","denim-forest-115","-0.9564075469970703"
"2","crxdn5km","Action distr","0.2667538163509859","denim-forest-115","-0.9452215433120728"
"2","crxdn5km","Action distr","0.23442002042965426","denim-forest-115","-0.9340355396270752"
"2","crxdn5km","Action distr","0.2748372653313188","denim-forest-115","-0.9228494167327881"
"2","crxdn5km","Action distr","0.29585423268018435","denim-forest-115","-0.9116634130477905"
"2","crxdn5km","Action distr","0.2732205755352522","denim-forest-115","-0.9004772901535034"
"2","crxdn5km","Action distr","0.28938747349591804","denim-forest-115","-0.8892912864685059"
"2","crxdn5km","Action distr","0.2813040245155851","denim-forest-115","-0.8781052231788635"
"2","crxdn5km","Action distr","0.28777078369985143","denim-forest-115","-0.8669191598892212"
"2","crxdn5km","Action distr","0.24735353879818692","denim-forest-115","-0.8557331562042236"
"2","crxdn5km","Action distr","0.3168712000290499","denim-forest-115","-0.8445470333099365"
"2","crxdn5km","Action distr","0.27645395512738535","denim-forest-115","-0.833361029624939"
"2","crxdn5km","Action distr","0.3168712000290499","denim-forest-115","-0.8221749067306519"
"2","crxdn5km","Action distr","0.3475883061543149","denim-forest-115","-0.8109889030456543"
"2","crxdn5km","Action distr","0.3233379592133162","denim-forest-115","-0.799802839756012"
"2","crxdn5km","Action distr","0.358905134726781","denim-forest-115","-0.7886167764663696"
"2","crxdn5km","Action distr","0.3298047183975825","denim-forest-115","-0.7774307727813721"
"2","crxdn5km","Action distr","0.3249546490093828","denim-forest-115","-0.766244649887085"
"2","crxdn5km","Action distr","0.3346547877857823","denim-forest-115","-0.7550586462020874"
"2","crxdn5km","Action distr","0.33950485717398204","denim-forest-115","-0.7438725233078003"
"2","crxdn5km","Action distr","0.3556717551346479","denim-forest-115","-0.7326865196228027"
"2","crxdn5km","Action distr","0.3071710612526504","denim-forest-115","-0.7215005159378052"
"2","crxdn5km","Action distr","0.3653718939110473","denim-forest-115","-0.7103143930435181"
"2","crxdn5km","Action distr","0.3314214081936491","denim-forest-115","-0.6991283893585205"
"2","crxdn5km","Action distr","0.32818802860151597","denim-forest-115","-0.6879422664642334"
"2","crxdn5km","Action distr","0.3605218245228476","denim-forest-115","-0.6767562627792358"
"2","crxdn5km","Action distr","0.33788816737791544","denim-forest-115","-0.6655701994895935"
"2","crxdn5km","Action distr","0.39608900003631237","denim-forest-115","-0.6543841361999512"
"2","crxdn5km","Action distr","0.3540550653385812","denim-forest-115","-0.6431981325149536"
"2","crxdn5km","Action distr","0.3977056898323789","denim-forest-115","-0.6320120096206665"
"2","crxdn5km","Action distr","0.3653718939110473","denim-forest-115","-0.620826005935669"
"2","crxdn5km","Action distr","0.3443549265621818","denim-forest-115","-0.6096398830413818"
"2","crxdn5km","Action distr","0.38315548166777974","denim-forest-115","-0.5984538793563843"
"2","crxdn5km","Action distr","0.40578913881271184","denim-forest-115","-0.5872678756713867"
"2","crxdn5km","Action distr","0.3750720326874469","denim-forest-115","-0.5760817527770996"
"2","crxdn5km","Action distr","0.3880055510559795","denim-forest-115","-0.564895749092102"
"2","crxdn5km","Action distr","0.3346547877857823","denim-forest-115","-0.5537096261978149"
"2","crxdn5km","Action distr","0.4025557592205787","denim-forest-115","-0.5425236225128174"
"2","crxdn5km","Action distr","0.33950485717398204","denim-forest-115","-0.5313374996185303"
"2","crxdn5km","Action distr","0.4235727265694443","denim-forest-115","-0.5201514959335327"
"2","crxdn5km","Action distr","0.44943976330650953","denim-forest-115","-0.5089654922485352"
"2","crxdn5km","Action distr","0.35082168574644806","denim-forest-115","-0.49777939915657043"
"2","crxdn5km","Action distr","0.3734553428913802","denim-forest-115","-0.4865933358669281"
"2","crxdn5km","Action distr","0.4041724490166453","denim-forest-115","-0.47540730237960815"
"2","crxdn5km","Action distr","0.3977056898323789","denim-forest-115","-0.4642212390899658"
"2","crxdn5km","Action distr","0.4025557592205787","denim-forest-115","-0.4530351758003235"
"2","crxdn5km","Action distr","0.42680610616157744","denim-forest-115","-0.44184911251068115"
"2","crxdn5km","Action distr","0.4526731428986427","denim-forest-115","-0.4306630790233612"
"2","crxdn5km","Action distr","0.3880055510559795","denim-forest-115","-0.41947701573371887"
"2","crxdn5km","Action distr","0.3993223796284456","denim-forest-115","-0.40829095244407654"
"2","crxdn5km","Action distr","0.4235727265694443","denim-forest-115","-0.3971049189567566"
"2","crxdn5km","Action distr","0.4025557592205787","denim-forest-115","-0.38591885566711426"
"2","crxdn5km","Action distr","0.42033934697731107","denim-forest-115","-0.3747327923774719"
"2","crxdn5km","Action distr","0.43488955514191036","denim-forest-115","-0.3635467290878296"
"2","crxdn5km","Action distr","0.4219560367733776","denim-forest-115","-0.35236069560050964"
"2","crxdn5km","Action distr","0.4688400408593085","denim-forest-115","-0.3411746323108673"
"2","crxdn5km","Action distr","0.45428983269470924","denim-forest-115","-0.32998859882354736"
"2","crxdn5km","Action distr","0.44943976330650953","denim-forest-115","-0.31880253553390503"
"2","crxdn5km","Action distr","0.43973962453011006","denim-forest-115","-0.3076164722442627"
"2","crxdn5km","Action distr","0.4122558979969782","denim-forest-115","-0.29643040895462036"
"2","crxdn5km","Action distr","0.4413563143261766","denim-forest-115","-0.2852443754673004"
"2","crxdn5km","Action distr","0.4769234898396414","denim-forest-115","-0.2740583121776581"
"2","crxdn5km","Action distr","0.45913990208290906","denim-forest-115","-0.26287227869033813"
"2","crxdn5km","Action distr","0.45913990208290906","denim-forest-115","-0.2516862154006958"
"2","crxdn5km","Action distr","0.409022518404845","denim-forest-115","-0.24050015211105347"
"2","crxdn5km","Action distr","0.4462063837143764","denim-forest-115","-0.22931410372257233"
"2","crxdn5km","Action distr","0.4462063837143764","denim-forest-115","-0.2181280553340912"
"2","crxdn5km","Action distr","0.4607565918789756","denim-forest-115","-0.20694199204444885"
"2","crxdn5km","Action distr","0.43488955514191036","denim-forest-115","-0.19575592875480652"
"2","crxdn5km","Action distr","0.48177355922784115","denim-forest-115","-0.18456989526748657"
"2","crxdn5km","Action distr","0.47045673065537513","denim-forest-115","-0.17338383197784424"
"2","crxdn5km","Action distr","0.42518941636551083","denim-forest-115","-0.1621977686882019"
"2","crxdn5km","Action distr","0.4623732816750422","denim-forest-115","-0.15101173520088196"
"2","crxdn5km","Action distr","0.4365062449379769","denim-forest-115","-0.13982567191123962"
"2","crxdn5km","Action distr","0.43973962453011006","denim-forest-115","-0.1286396086215973"
"2","crxdn5km","Action distr","0.4413563143261766","denim-forest-115","-0.11745356023311615"
"2","crxdn5km","Action distr","0.49470707759637383","denim-forest-115","-0.10626751184463501"
"2","crxdn5km","Action distr","0.49955714698457354","denim-forest-115","-0.09508145600557327"
"2","crxdn5km","Action distr","0.4914736980042407","denim-forest-115","-0.08389540016651154"
"2","crxdn5km","Action distr","0.4801568694317746","denim-forest-115","-0.0727093517780304"
"2","crxdn5km","Action distr","0.49309038780030723","denim-forest-115","-0.06152329593896866"
"2","crxdn5km","Action distr","0.4559065224907759","denim-forest-115","-0.05033724009990692"
"2","crxdn5km","Action distr","0.49955714698457354","denim-forest-115","-0.03915118798613548"
"2","crxdn5km","Action distr","0.4187226571812445","denim-forest-115","-0.027965134009718895"
"2","crxdn5km","Action distr","0.4623732816750422","denim-forest-115","-0.016779080033302307"
"2","crxdn5km","Action distr","0.45913990208290906","denim-forest-115","-0.005593026988208294"
"2","crxdn5km","Action distr","0.4623732816750422","denim-forest-115","0.005593026988208294"
"2","crxdn5km","Action distr","0.47369011024750823","denim-forest-115","0.016779080033302307"
"2","crxdn5km","Action distr","0.5173407347413059","denim-forest-115","0.027965134009718895"
"2","crxdn5km","Action distr","0.48339024902390776","denim-forest-115","0.03915118798613548"
"2","crxdn5km","Action distr","0.5076405959649065","denim-forest-115","0.05033724009990692"
"2","crxdn5km","Action distr","0.4914736980042407","denim-forest-115","0.06152329593896866"
"2","crxdn5km","Action distr","0.45428983269470924","denim-forest-115","0.0727093517780304"
"2","crxdn5km","Action distr","0.4365062449379769","denim-forest-115","0.08389540016651154"
"2","crxdn5km","Action distr","0.49470707759637383","denim-forest-115","0.09508145600557327"
"2","crxdn5km","Action distr","0.49470707759637383","denim-forest-115","0.10626751184463501"
"2","crxdn5km","Action distr","0.489857008208174","denim-forest-115","0.11745356023311615"
"2","crxdn5km","Action distr","0.47854017963570805","denim-forest-115","0.1286396086215973"
"2","crxdn5km","Action distr","0.42033934697731107","denim-forest-115","0.13982567191123962"
"2","crxdn5km","Action distr","0.5076405959649065","denim-forest-115","0.15101173520088196"
"2","crxdn5km","Action distr","0.4526731428986427","denim-forest-115","0.1621977686882019"
"2","crxdn5km","Action distr","0.49470707759637383","denim-forest-115","0.17338383197784424"
"2","crxdn5km","Action distr","0.5318909429059052","denim-forest-115","0.18456989526748657"
"2","crxdn5km","Action distr","0.45752321228684245","denim-forest-115","0.19575592875480652"
"2","crxdn5km","Action distr","0.4688400408593085","denim-forest-115","0.20694199204444885"
"2","crxdn5km","Action distr","0.49309038780030723","denim-forest-115","0.2181280553340912"
"2","crxdn5km","Action distr","0.4445896939183098","denim-forest-115","0.22931410372257233"
"2","crxdn5km","Action distr","0.4866236286160409","denim-forest-115","0.24050015211105347"
"2","crxdn5km","Action distr","0.5011738367806401","denim-forest-115","0.2516862154006958"
"2","crxdn5km","Action distr","0.4720734204514417","denim-forest-115","0.26287227869033813"
"2","crxdn5km","Action distr","0.43488955514191036","denim-forest-115","0.2740583121776581"
"2","crxdn5km","Action distr","0.447823073510443","denim-forest-115","0.2852443754673004"
"2","crxdn5km","Action distr","0.45428983269470924","denim-forest-115","0.29643040895462036"
"2","crxdn5km","Action distr","0.49955714698457354","denim-forest-115","0.3076164722442627"
"2","crxdn5km","Action distr","0.4187226571812445","denim-forest-115","0.31880253553390503"
"2","crxdn5km","Action distr","0.42033934697731107","denim-forest-115","0.32998859882354736"
"2","crxdn5km","Action distr","0.4413563143261766","denim-forest-115","0.3411746323108673"
"2","crxdn5km","Action distr","0.4413563143261766","denim-forest-115","0.35236069560050964"
"2","crxdn5km","Action distr","0.48339024902390776","denim-forest-115","0.3635467290878296"
"2","crxdn5km","Action distr","0.4559065224907759","denim-forest-115","0.3747327923774719"
"2","crxdn5km","Action distr","0.44943976330650953","denim-forest-115","0.38591885566711426"
"2","crxdn5km","Action distr","0.44943976330650953","denim-forest-115","0.3971049189567566"
"2","crxdn5km","Action distr","0.44943976330650953","denim-forest-115","0.40829095244407654"
"2","crxdn5km","Action distr","0.3993223796284456","denim-forest-115","0.41947701573371887"
"2","crxdn5km","Action distr","0.3993223796284456","denim-forest-115","0.4306630790233612"
"2","crxdn5km","Action distr","0.42518941636551083","denim-forest-115","0.44184911251068115"
"2","crxdn5km","Action distr","0.37022196329924706","denim-forest-115","0.4530351758003235"
"2","crxdn5km","Action distr","0.39608900003631237","denim-forest-115","0.4642212390899658"
"2","crxdn5km","Action distr","0.43165617554977714","denim-forest-115","0.47540730237960815"
"2","crxdn5km","Action distr","0.4187226571812445","denim-forest-115","0.4865933358669281"
"2","crxdn5km","Action distr","0.39608900003631237","denim-forest-115","0.49777939915657043"
"2","crxdn5km","Action distr","0.40578913881271184","denim-forest-115","0.5089654922485352"
"2","crxdn5km","Action distr","0.3750720326874469","denim-forest-115","0.5201514959335327"
"2","crxdn5km","Action distr","0.40740582860877844","denim-forest-115","0.5313374996185303"
"2","crxdn5km","Action distr","0.4122558979969782","denim-forest-115","0.5425236225128174"
"2","crxdn5km","Action distr","0.409022518404845","denim-forest-115","0.5537096261978149"
"2","crxdn5km","Action distr","0.4025557592205787","denim-forest-115","0.564895749092102"
"2","crxdn5km","Action distr","0.3766887224835134","denim-forest-115","0.5760817527770996"
"2","crxdn5km","Action distr","0.3734553428913802","denim-forest-115","0.5872678756713867"
"2","crxdn5km","Action distr","0.3880055510559795","denim-forest-115","0.5984538793563843"
"2","crxdn5km","Action distr","0.38962224085204605","denim-forest-115","0.6096398830413818"
"2","crxdn5km","Action distr","0.35082168574644806","denim-forest-115","0.620826005935669"
"2","crxdn5km","Action distr","0.36698858370711385","denim-forest-115","0.6320120096206665"
"2","crxdn5km","Action distr","0.33627147758184883","denim-forest-115","0.6431981325149536"
"2","crxdn5km","Action distr","0.3475883061543149","denim-forest-115","0.6543841361999512"
"2","crxdn5km","Action distr","0.33303809798971573","denim-forest-115","0.6655701994895935"
"2","crxdn5km","Action distr","0.32172126941724966","denim-forest-115","0.6767562627792358"
"2","crxdn5km","Action distr","0.2619037469627861","denim-forest-115","0.6879422664642334"
"2","crxdn5km","Action distr","0.3475883061543149","denim-forest-115","0.6991283893585205"
"2","crxdn5km","Action distr","0.33788816737791544","denim-forest-115","0.7103143930435181"
"2","crxdn5km","Action distr","0.3071710612526504","denim-forest-115","0.7215005159378052"
"2","crxdn5km","Action distr","0.30878775104871703","denim-forest-115","0.7326865196228027"
"2","crxdn5km","Action distr","0.3734553428913802","denim-forest-115","0.7438725233078003"
"2","crxdn5km","Action distr","0.3540550653385812","denim-forest-115","0.7550586462020874"
"2","crxdn5km","Action distr","0.3168712000290499","denim-forest-115","0.766244649887085"
"2","crxdn5km","Action distr","0.3039376816605172","denim-forest-115","0.7774307727813721"
"2","crxdn5km","Action distr","0.30232099186445066","denim-forest-115","0.7886167764663696"
"2","crxdn5km","Action distr","0.34597161635824836","denim-forest-115","0.799802839756012"
"2","crxdn5km","Action distr","0.29262085308805114","denim-forest-115","0.8109889030456543"
"2","crxdn5km","Action distr","0.3346547877857823","denim-forest-115","0.8221749067306519"
"2","crxdn5km","Action distr","0.3184878898251165","denim-forest-115","0.833361029624939"
"2","crxdn5km","Action distr","0.30878775104871703","denim-forest-115","0.8445470333099365"
"2","crxdn5km","Action distr","0.31363782043691674","denim-forest-115","0.8557331562042236"
"2","crxdn5km","Action distr","0.2570536775745864","denim-forest-115","0.8669191598892212"
"2","crxdn5km","Action distr","0.2861540939037848","denim-forest-115","0.8781052231788635"
"2","crxdn5km","Action distr","0.2748372653313188","denim-forest-115","0.8892912864685059"
"2","crxdn5km","Action distr","0.27160388573918565","denim-forest-115","0.9004772901535034"
"2","crxdn5km","Action distr","0.2619037469627861","denim-forest-115","0.9116634130477905"
"2","crxdn5km","Action distr","0.24088677961392058","denim-forest-115","0.9228494167327881"
"2","crxdn5km","Action distr","0.24088677961392058","denim-forest-115","0.9340355396270752"
"2","crxdn5km","Action distr","0.26998719594311904","denim-forest-115","0.9452215433120728"
"2","crxdn5km","Action distr","0.23603671022572084","denim-forest-115","0.9564075469970703"
"2","crxdn5km","Action distr","0.2619037469627861","denim-forest-115","0.9675936698913574"
"2","crxdn5km","Action distr","0.22148650206112164","denim-forest-115","0.978779673576355"
"2","crxdn5km","Action distr","0.24250346940998715","denim-forest-115","0.9899657964706421"
"2","crxdn5km","Action distr","0.25220360818638665","denim-forest-115","1.0011518001556396"
"2","crxdn5km","Action distr","0.2311866408375211","denim-forest-115","1.0123379230499268"
"2","crxdn5km","Action distr","0.2990876122723175","denim-forest-115","1.0235239267349243"
"2","crxdn5km","Action distr","0.22471988165325477","denim-forest-115","1.0347099304199219"
"2","crxdn5km","Action distr","0.21178636328472214","denim-forest-115","1.045896053314209"
"2","crxdn5km","Action distr","0.23603671022572084","denim-forest-115","1.0570820569992065"
"2","crxdn5km","Action distr","0.23280333063358766","denim-forest-115","1.068268060684204"
"2","crxdn5km","Action distr","0.19723615512012288","denim-forest-115","1.0794541835784912"
"2","crxdn5km","Action distr","0.21825312246898845","denim-forest-115","1.0906403064727783"
"2","crxdn5km","Action distr","0.24250346940998715","denim-forest-115","1.1018263101577759"
"2","crxdn5km","Action distr","0.1794525673633905","denim-forest-115","1.1130123138427734"
"2","crxdn5km","Action distr","0.21986981226505503","denim-forest-115","1.1241984367370605"
"2","crxdn5km","Action distr","0.16813573879092442","denim-forest-115","1.135384440422058"
"2","crxdn5km","Action distr","0.24088677961392058","denim-forest-115","1.1465704441070557"
"2","crxdn5km","Action distr","0.18430263675159025","denim-forest-115","1.1577565670013428"
"2","crxdn5km","Action distr","0.20531960410045577","denim-forest-115","1.1689426898956299"
"2","crxdn5km","Action distr","0.18106925715945707","denim-forest-115","1.1801286935806274"
"2","crxdn5km","Action distr","0.16490235919879126","denim-forest-115","1.191314697265625"
"2","crxdn5km","Action distr","0.17460249797519076","denim-forest-115","1.202500820159912"
"2","crxdn5km","Action distr","0.16005228981059152","denim-forest-115","1.2136868238449097"
"2","crxdn5km","Action distr","0.18430263675159025","denim-forest-115","1.2248728275299072"
"2","crxdn5km","Action distr","0.14388539184992571","denim-forest-115","1.2360589504241943"
"2","crxdn5km","Action distr","0.16813573879092442","denim-forest-115","1.2472450733184814"
"2","crxdn5km","Action distr","0.15843560001452495","denim-forest-115","1.2584309577941895"
"2","crxdn5km","Action distr","0.13256856327745967","denim-forest-115","1.2696170806884766"
"2","crxdn5km","Action distr","0.1616689796066581","denim-forest-115","1.2808032035827637"
"2","crxdn5km","Action distr","0.1277184938892599","denim-forest-115","1.2919892072677612"
"2","crxdn5km","Action distr","0.14873546123812545","denim-forest-115","1.3031752109527588"
"2","crxdn5km","Action distr","0.13095187348139306","denim-forest-115","1.314361333847046"
"2","crxdn5km","Action distr","0.17621918777125734","denim-forest-115","1.325547456741333"
"2","crxdn5km","Action distr","0.15035215103419206","denim-forest-115","1.336733341217041"
"2","crxdn5km","Action distr","0.14711877144205887","denim-forest-115","1.3479194641113281"
"2","crxdn5km","Action distr","0.12610180409319333","denim-forest-115","1.3591055870056152"
"2","crxdn5km","Action distr","0.16005228981059152","denim-forest-115","1.3702915906906128"
"2","crxdn5km","Action distr","0.13256856327745967","denim-forest-115","1.3814775943756104"
"2","crxdn5km","Action distr","0.16490235919879126","denim-forest-115","1.3926637172698975"
"2","crxdn5km","Action distr","0.10993490613252752","denim-forest-115","1.4038498401641846"
"2","crxdn5km","Action distr","0.14388539184992571","denim-forest-115","1.4150357246398926"
"2","crxdn5km","Action distr","0.12125173470499358","denim-forest-115","1.4262218475341797"
"2","crxdn5km","Action distr","0.13095187348139306","denim-forest-115","1.4374079704284668"
"2","crxdn5km","Action distr","0.13418525307352622","denim-forest-115","1.4485939741134644"
"2","crxdn5km","Action distr","0.10670152654039436","denim-forest-115","1.459779977798462"
"2","crxdn5km","Action distr","0.11963504490892701","denim-forest-115","1.470966100692749"
"2","crxdn5km","Action distr","0.09215131837579513","denim-forest-115","1.4821521043777466"
"2","crxdn5km","Action distr","0.09700138776399488","denim-forest-115","1.4933381080627441"
"2","crxdn5km","Action distr","0.09700138776399488","denim-forest-115","1.5045242309570312"
"2","crxdn5km","Action distr","0.10670152654039436","denim-forest-115","1.5157103538513184"
"2","crxdn5km","Action distr","0.09700138776399488","denim-forest-115","1.526896357536316"
"2","crxdn5km","Action distr","0.0759844204151293","denim-forest-115","1.5380823612213135"
"2","crxdn5km","Action distr","0.0759844204151293","denim-forest-115","1.5492684841156006"
"2","crxdn5km","Action distr","0.09376800817186172","denim-forest-115","1.5604544878005981"
"2","crxdn5km","Action distr","0.0856845591915288","denim-forest-115","1.5716404914855957"
"2","crxdn5km","Action distr","0.08891793878366197","denim-forest-115","1.5828266143798828"
"2","crxdn5km","Action distr","0.09215131837579513","denim-forest-115","1.59401273727417"
"2","crxdn5km","Action distr","0.08083448980332905","denim-forest-115","1.605198621749878"
"2","crxdn5km","Action distr","0.10831821633646092","denim-forest-115","1.616384744644165"
"2","crxdn5km","Action distr","0.07436773061906272","denim-forest-115","1.6275708675384521"
"2","crxdn5km","Action distr","0.0759844204151293","denim-forest-115","1.6387568712234497"
"2","crxdn5km","Action distr","0.08406786939546221","denim-forest-115","1.6499428749084473"
"2","crxdn5km","Action distr","0.056584142862330336","denim-forest-115","1.6611289978027344"
"2","crxdn5km","Action distr","0.0759844204151293","denim-forest-115","1.6723151206970215"
"2","crxdn5km","Action distr","0.05496745306626376","denim-forest-115","1.6835010051727295"
"2","crxdn5km","Action distr","0.059817522454463506","denim-forest-115","1.6946871280670166"
"2","crxdn5km","Action distr","0.04526731428986427","denim-forest-115","1.7058732509613037"
"2","crxdn5km","Action distr","0.04688400408593086","denim-forest-115","1.7170592546463013"
"2","crxdn5km","Action distr","0.050117383678064016","denim-forest-115","1.7282452583312988"
"2","crxdn5km","Action distr","0.04688400408593086","denim-forest-115","1.739431381225586"
"2","crxdn5km","Action distr","0.05335076327019718","denim-forest-115","1.750617504119873"
"2","crxdn5km","Action distr","0.051734073474130594","denim-forest-115","1.761803388595581"
"2","crxdn5km","Action distr","0.050117383678064016","denim-forest-115","1.7729895114898682"
"2","crxdn5km","Action distr","0.04850069388199744","denim-forest-115","1.7841756343841553"
"2","crxdn5km","Action distr","0.03718386530953136","denim-forest-115","1.7953616380691528"
"2","crxdn5km","Action distr","0.040417244901664526","denim-forest-115","1.8065476417541504"
"2","crxdn5km","Action distr","0.033950485717398206","denim-forest-115","1.8177337646484375"
"2","crxdn5km","Action distr","0.030717106125265042","denim-forest-115","1.828919768333435"
"2","crxdn5km","Action distr","0.033950485717398206","denim-forest-115","1.8401057720184326"
"2","crxdn5km","Action distr","0.029100416329198457","denim-forest-115","1.8512918949127197"
"2","crxdn5km","Action distr","0.035567175513464784","denim-forest-115","1.8624780178070068"
"2","crxdn5km","Action distr","0.03233379592133162","denim-forest-115","1.8736640214920044"
"2","crxdn5km","Action distr","0.033950485717398206","denim-forest-115","1.884850025177002"
"2","crxdn5km","Action distr","0.033950485717398206","denim-forest-115","1.896036148071289"
"2","crxdn5km","Action distr","0.021016967348865552","denim-forest-115","1.9072221517562866"
"2","crxdn5km","Action distr","0.022633657144932134","denim-forest-115","1.9184081554412842"
"2","crxdn5km","Action distr","0.017783587756732392","denim-forest-115","1.9295942783355713"
"2","crxdn5km","Action distr","0.021016967348865552","denim-forest-115","1.9407804012298584"
"2","crxdn5km","Action distr","0.029100416329198457","denim-forest-115","1.9519662857055664"
"2","crxdn5km","Action distr","0.02425034694099872","denim-forest-115","1.9631524085998535"
"2","crxdn5km","Action distr","0.02748372653313188","denim-forest-115","1.9743385314941406"
"2","crxdn5km","Action distr","0.02425034694099872","denim-forest-115","1.9855245351791382"
"2","crxdn5km","Action distr","0.022633657144932134","denim-forest-115","1.9967105388641357"
"2","crxdn5km","Action distr","0.012933518368532649","denim-forest-115","2.007896661758423"
"2","crxdn5km","Action distr","0.014550208164599229","denim-forest-115","2.01908278465271"
"2","crxdn5km","Action distr","0.014550208164599229","denim-forest-115","2.030268669128418"
"2","crxdn5km","Action distr","0.014550208164599229","denim-forest-115","2.041454792022705"
"2","crxdn5km","Action distr","0.017783587756732392","denim-forest-115","2.052640914916992"
"2","crxdn5km","Action distr","0.009700138776399487","denim-forest-115","2.0638270378112793"
"2","crxdn5km","Action distr","0.012933518368532649","denim-forest-115","2.0750129222869873"
"2","crxdn5km","Action distr","0.012933518368532649","denim-forest-115","2.0861990451812744"
"2","crxdn5km","Action distr","0.006466759184266324","denim-forest-115","2.0973849296569824"
"2","crxdn5km","Action distr","0.008083448980332905","denim-forest-115","2.1085710525512695"
"2","crxdn5km","Action distr","0.009700138776399487","denim-forest-115","2.1197571754455566"
"2","crxdn5km","Action distr","0.009700138776399487","denim-forest-115","2.1309432983398438"
"2","crxdn5km","Action distr","0.009700138776399487","denim-forest-115","2.142129421234131"
"2","crxdn5km","Action distr","0.008083448980332905","denim-forest-115","2.153315305709839"
"2","crxdn5km","Action distr","0.003233379592133162","denim-forest-115","2.164501428604126"
"2","crxdn5km","Action distr","0.006466759184266324","denim-forest-115","2.175687313079834"
"2","crxdn5km","Action distr","0.009700138776399487","denim-forest-115","2.186873435974121"
"2","crxdn5km","Action distr","0.008083448980332905","denim-forest-115","2.198059558868408"
"2","crxdn5km","Action distr","0.008083448980332905","denim-forest-115","2.2092456817626953"
"2","crxdn5km","Action distr","0.0048500693881997434","denim-forest-115","2.2204318046569824"
"2","crxdn5km","Action distr","0.006466759184266324","denim-forest-115","2.2316176891326904"
"2","crxdn5km","Action distr","0.008083448980332905","denim-forest-115","2.2428038120269775"
"2","crxdn5km","Action distr","0.008083448980332905","denim-forest-115","2.2539896965026855"
"2","crxdn5km","Action distr","0.001616689796066581","denim-forest-115","2.2651758193969727"
"2","crxdn5km","Action distr","0.003233379592133162","denim-forest-115","2.2763619422912598"
"2","crxdn5km","Action distr","0","denim-forest-115","2.287548065185547"
"2","crxdn5km","Action distr","0.006466759184266324","denim-forest-115","2.298734188079834"
"2","crxdn5km","Action distr","0.006466759184266324","denim-forest-115","2.309920072555542"
"2","crxdn5km","Action distr","0.001616689796066581","denim-forest-115","2.321106195449829"
"2","crxdn5km","Action distr","0.003233379592133162","denim-forest-115","2.332292079925537"
"2","crxdn5km","Action distr","0.001616689796066581","denim-forest-115","2.343478202819824"
"2","crxdn5km","Action distr","0","denim-forest-115","2.3546643257141113"
"2","crxdn5km","Action distr","0.003233379592133162","denim-forest-115","2.3658504486083984"
"2","crxdn5km","Action distr","0.001616689796066581","denim-forest-115","2.3770365715026855"
"2","crxdn5km","Action distr","0.001616689796066581","denim-forest-115","2.3882224559783936"
"2","crxdn5km","Action distr","0.0048500693881997434","denim-forest-115","2.3994085788726807"
"2","crxdn5km","Action distr","0","denim-forest-115","2.4105944633483887"
"2","crxdn5km","Action distr","0","denim-forest-115","2.421780586242676"
"2","crxdn5km","Action distr","0","denim-forest-115","2.432966709136963"
"2","crxdn5km","Action distr","0","denim-forest-115","2.44415283203125"
"2","crxdn5km","Action distr","0","denim-forest-115","2.455338716506958"
"2","crxdn5km","Action distr","0","denim-forest-115","2.466524839401245"
"2","crxdn5km","Action distr","0","denim-forest-115","2.4777109622955322"
"2","crxdn5km","Action distr","0","denim-forest-115","2.4888968467712402"
"2","crxdn5km","Action distr","0","denim-forest-115","2.5000829696655273"
"2","crxdn5km","Action distr","0","denim-forest-115","2.5112690925598145"
"2","crxdn5km","Action distr","0","denim-forest-115","2.5224552154541016"
"2","crxdn5km","Action distr","0","denim-forest-115","2.5336410999298096"
"2","crxdn5km","Action distr","0","denim-forest-115","2.5448272228240967"
"2","crxdn5km","Action distr","0","denim-forest-115","2.556013345718384"
"2","crxdn5km","Action distr","0","denim-forest-115","2.567199230194092"
"2","crxdn5km","Action distr","0","denim-forest-115","2.578385353088379"
"2","crxdn5km","Action distr","0","denim-forest-115","2.589571475982666"
"2","crxdn5km","Action distr","0","denim-forest-115","2.600757598876953"
"2","crxdn5km","Action distr","0","denim-forest-115","2.611943483352661"
"2","crxdn5km","Action distr","0","denim-forest-115","2.6231296062469482"
"2","crxdn5km","Action distr","0","denim-forest-115","2.6343157291412354"
"2","crxdn5km","Action distr","0","denim-forest-115","2.6455016136169434"
"2","crxdn5km","Action distr","0","denim-forest-115","2.6566877365112305"
"2","crxdn5km","Action distr","0","denim-forest-115","2.6678738594055176"
"2","crxdn5km","Action distr","0","denim-forest-115","2.6790599822998047"
"2","crxdn5km","Action distr","0","denim-forest-115","2.6902458667755127"
"2","crxdn5km","Action distr","0","denim-forest-115","2.7014319896698"
"2","crxdn5km","Action distr","0","denim-forest-115","2.712618112564087"
"2","crxdn5km","Action distr","0","denim-forest-115","2.723803997039795"
"2","crxdn5km","Action distr","0","denim-forest-115","2.734990119934082"
"2","crxdn5km","Action distr","0","denim-forest-115","2.746176242828369"
"2","crxdn5km","Action distr","0","denim-forest-115","2.7573623657226562"
"2","crxdn5km","Action distr","0","denim-forest-115","2.7685482501983643"
"2","crxdn5km","Action distr","0","denim-forest-115","2.7797343730926514"
"2","crxdn5km","Action distr","0","denim-forest-115","2.7909204959869385"
"2","crxdn5km","Policy distr","0.0011192752281203866","denim-forest-115","-2.7909204959869385"
"2","crxdn5km","Policy distr","0.001175255631096661","denim-forest-115","-2.7797343730926514"
"2","crxdn5km","Policy distr","0.0012337937951087952","denim-forest-115","-2.7685482501983643"
"2","crxdn5km","Policy distr","0.0012949922820553184","denim-forest-115","-2.7573623657226562"
"2","crxdn5km","Policy distr","0.0013589620357379317","denim-forest-115","-2.746176242828369"
"2","crxdn5km","Policy distr","0.0014258124865591526","denim-forest-115","-2.734990119934082"
"2","crxdn5km","Policy distr","0.001495657372288406","denim-forest-115","-2.723803997039795"
"2","crxdn5km","Policy distr","0.001568615552969277","denim-forest-115","-2.712618112564087"
"2","crxdn5km","Policy distr","0.0016448106616735458","denim-forest-115","-2.7014319896698"
"2","crxdn5km","Policy distr","0.0017243700567632914","denim-forest-115","-2.6902458667755127"
"2","crxdn5km","Policy distr","0.0018074213294312358","denim-forest-115","-2.6790599822998047"
"2","crxdn5km","Policy distr","0.0018941027810797095","denim-forest-115","-2.6678738594055176"
"2","crxdn5km","Policy distr","0.0019845531787723303","denim-forest-115","-2.6566877365112305"
"2","crxdn5km","Policy distr","0.0020789143163710833","denim-forest-115","-2.6455016136169434"
"2","crxdn5km","Policy distr","0.0021773334592580795","denim-forest-115","-2.6343157291412354"
"2","crxdn5km","Policy distr","0.0022799682337790728","denim-forest-115","-2.6231296062469482"
"2","crxdn5km","Policy distr","0.002386971842497587","denim-forest-115","-2.611943483352661"
"2","crxdn5km","Policy distr","0.0024985065683722496","denim-forest-115","-2.600757598876953"
"2","crxdn5km","Policy distr","0.00261474191211164","denim-forest-115","-2.589571475982666"
"2","crxdn5km","Policy distr","0.002735849702730775","denim-forest-115","-2.578385353088379"
"2","crxdn5km","Policy distr","0.002862004330381751","denim-forest-115","-2.567199230194092"
"2","crxdn5km","Policy distr","0.002993386471644044","denim-forest-115","-2.556013345718384"
"2","crxdn5km","Policy distr","0.0031301898416131735","denim-forest-115","-2.5448272228240967"
"2","crxdn5km","Policy distr","0.0032726037316024303","denim-forest-115","-2.5336410999298096"
"2","crxdn5km","Policy distr","0.0034208232536911964","denim-forest-115","-2.5224552154541016"
"2","crxdn5km","Policy distr","0.003575058188289404","denim-forest-115","-2.5112690925598145"
"2","crxdn5km","Policy distr","0.0037355152890086174","denim-forest-115","-2.5000829696655273"
"2","crxdn5km","Policy distr","0.003902407130226493","denim-forest-115","-2.4888968467712402"
"2","crxdn5km","Policy distr","0.004075956996530294","denim-forest-115","-2.4777109622955322"
"2","crxdn5km","Policy distr","0.004256390035152435","denim-forest-115","-2.466524839401245"
"2","crxdn5km","Policy distr","0.00444394163787365","denim-forest-115","-2.455338716506958"
"2","crxdn5km","Policy distr","0.004638844169676304","denim-forest-115","-2.44415283203125"
"2","crxdn5km","Policy distr","0.004841350484639406","denim-forest-115","-2.432966709136963"
"2","crxdn5km","Policy distr","0.005051704589277506","denim-forest-115","-2.421780586242676"
"2","crxdn5km","Policy distr","0.005270167253911495","denim-forest-115","-2.4105944633483887"
"2","crxdn5km","Policy distr","0.005496992729604244","denim-forest-115","-2.3994085788726807"
"2","crxdn5km","Policy distr","0.005732464604079723","denim-forest-115","-2.3882224559783936"
"2","crxdn5km","Policy distr","0.005976844113320112","denim-forest-115","-2.3770365715026855"
"2","crxdn5km","Policy distr","0.006230429746210575","denim-forest-115","-2.3658504486083984"
"2","crxdn5km","Policy distr","0.006493498105555773","denim-forest-115","-2.3546643257141113"
"2","crxdn5km","Policy distr","0.006766351871192455","denim-forest-115","-2.343478202819824"
"2","crxdn5km","Policy distr","0.007049283944070339","denim-forest-115","-2.332292079925537"
"2","crxdn5km","Policy distr","0.007342602591961622","denim-forest-115","-2.321106195449829"
"2","crxdn5km","Policy distr","0.007646637037396431","denim-forest-115","-2.309920072555542"
"2","crxdn5km","Policy distr","0.007961688563227654","denim-forest-115","-2.298734188079834"
"2","crxdn5km","Policy distr","0.008288105949759483","denim-forest-115","-2.287548065185547"
"2","crxdn5km","Policy distr","0.008626212365925312","denim-forest-115","-2.2763619422912598"
"2","crxdn5km","Policy distr","0.008976354263722897","denim-forest-115","-2.2651758193969727"
"2","crxdn5km","Policy distr","0.009338878095149994","denim-forest-115","-2.2539896965026855"
"2","crxdn5km","Policy distr","0.009714129380881786","denim-forest-115","-2.2428038120269775"
"2","crxdn5km","Policy distr","0.010102489963173866","denim-forest-115","-2.2316176891326904"
"2","crxdn5km","Policy distr","0.010504304431378841","denim-forest-115","-2.2204318046569824"
"2","crxdn5km","Policy distr","0.010919972322881222","denim-forest-115","-2.2092456817626953"
"2","crxdn5km","Policy distr","0.01134986151009798","denim-forest-115","-2.198059558868408"
"2","crxdn5km","Policy distr","0.01179436594247818","denim-forest-115","-2.186873435974121"
"2","crxdn5km","Policy distr","0.012253870256245136","denim-forest-115","-2.175687313079834"
"2","crxdn5km","Policy distr","0.012728779576718807","denim-forest-115","-2.164501428604126"
"2","crxdn5km","Policy distr","0.013219506479799747","denim-forest-115","-2.153315305709839"
"2","crxdn5km","Policy distr","0.013726456090807915","denim-forest-115","-2.142129421234131"
"2","crxdn5km","Policy distr","0.014250063337385654","denim-forest-115","-2.1309432983398438"
"2","crxdn5km","Policy distr","0.014790745452046394","denim-forest-115","-2.1197571754455566"
"2","crxdn5km","Policy distr","0.015348928049206734","denim-forest-115","-2.1085710525512695"
"2","crxdn5km","Policy distr","0.01592506282031536","denim-forest-115","-2.0973849296569824"
"2","crxdn5km","Policy distr","0.016519566997885704","denim-forest-115","-2.0861990451812744"
"2","crxdn5km","Policy distr","0.017132919281721115","denim-forest-115","-2.0750129222869873"
"2","crxdn5km","Policy distr","0.017765549942851067","denim-forest-115","-2.0638270378112793"
"2","crxdn5km","Policy distr","0.018417945131659508","denim-forest-115","-2.052640914916992"
"2","crxdn5km","Policy distr","0.019090553745627403","denim-forest-115","-2.041454792022705"
"2","crxdn5km","Policy distr","0.019783852621912956","denim-forest-115","-2.030268669128418"
"2","crxdn5km","Policy distr","0.020498288795351982","denim-forest-115","-2.01908278465271"
"2","crxdn5km","Policy distr","0.021234378218650818","denim-forest-115","-2.007896661758423"
"2","crxdn5km","Policy distr","0.021992594003677368","denim-forest-115","-1.9967105388641357"
"2","crxdn5km","Policy distr","0.022773409262299538","denim-forest-115","-1.9855245351791382"
"2","crxdn5km","Policy distr","0.02357732318341732","denim-forest-115","-1.9743385314941406"
"2","crxdn5km","Policy distr","0.024404844269156456","denim-forest-115","-1.9631524085998535"
"2","crxdn5km","Policy distr","0.025256462395191193","denim-forest-115","-1.9519662857055664"
"2","crxdn5km","Policy distr","0.026132645085453987","denim-forest-115","-1.9407804012298584"
"2","crxdn5km","Policy distr","0.027033952996134758","denim-forest-115","-1.9295942783355713"
"2","crxdn5km","Policy distr","0.027960868552327156","denim-forest-115","-1.9184081554412842"
"2","crxdn5km","Policy distr","0.02891387790441513","denim-forest-115","-1.9072221517562866"
"2","crxdn5km","Policy distr","0.02989351749420166","denim-forest-115","-1.896036148071289"
"2","crxdn5km","Policy distr","0.030900295823812485","denim-forest-115","-1.884850025177002"
"2","crxdn5km","Policy distr","0.0319347083568573","denim-forest-115","-1.8736640214920044"
"2","crxdn5km","Policy distr","0.03299728408455849","denim-forest-115","-1.8624780178070068"
"2","crxdn5km","Policy distr","0.03408855199813843","denim-forest-115","-1.8512918949127197"
"2","crxdn5km","Policy distr","0.03520900383591652","denim-forest-115","-1.8401057720184326"
"2","crxdn5km","Policy distr","0.036359142512083054","denim-forest-115","-1.828919768333435"
"2","crxdn5km","Policy distr","0.037539493292570114","denim-forest-115","-1.8177337646484375"
"2","crxdn5km","Policy distr","0.038750577718019485","denim-forest-115","-1.8065476417541504"
"2","crxdn5km","Policy distr","0.039992887526750565","denim-forest-115","-1.7953616380691528"
"2","crxdn5km","Policy distr","0.04126693308353424","denim-forest-115","-1.7841756343841553"
"2","crxdn5km","Policy distr","0.042573232203722","denim-forest-115","-1.7729895114898682"
"2","crxdn5km","Policy distr","0.04391226917505264","denim-forest-115","-1.761803388595581"
"2","crxdn5km","Policy distr","0.04528452083468437","denim-forest-115","-1.750617504119873"
"2","crxdn5km","Policy distr","0.04669053480029106","denim-forest-115","-1.739431381225586"
"2","crxdn5km","Policy distr","0.04813077673316002","denim-forest-115","-1.7282452583312988"
"2","crxdn5km","Policy distr","0.04960569366812706","denim-forest-115","-1.7170592546463013"
"2","crxdn5km","Policy distr","0.05111578479409218","denim-forest-115","-1.7058732509613037"
"2","crxdn5km","Policy distr","0.052661556750535965","denim-forest-115","-1.6946871280670166"
"2","crxdn5km","Policy distr","0.05424342304468155","denim-forest-115","-1.6835010051727295"
"2","crxdn5km","Policy distr","0.05586183816194534","denim-forest-115","-1.6723151206970215"
"2","crxdn5km","Policy distr","0.057517290115356445","denim-forest-115","-1.6611289978027344"
"2","crxdn5km","Policy distr","0.059210192412137985","denim-forest-115","-1.6499428749084473"
"2","crxdn5km","Policy distr","0.06094096973538399","denim-forest-115","-1.6387568712234497"
"2","crxdn5km","Policy distr","0.06271003931760788","denim-forest-115","-1.6275708675384521"
"2","crxdn5km","Policy distr","0.06451782584190369","denim-forest-115","-1.616384744644165"
"2","crxdn5km","Policy distr","0.06636474281549454","denim-forest-115","-1.605198621749878"
"2","crxdn5km","Policy distr","0.06825108826160431","denim-forest-115","-1.59401273727417"
"2","crxdn5km","Policy distr","0.0701773464679718","denim-forest-115","-1.5828266143798828"
"2","crxdn5km","Policy distr","0.07214383035898209","denim-forest-115","-1.5716404914855957"
"2","crxdn5km","Policy distr","0.07415085285902023","denim-forest-115","-1.5604544878005981"
"2","crxdn5km","Policy distr","0.07619879394769669","denim-forest-115","-1.5492684841156006"
"2","crxdn5km","Policy distr","0.07828795164823532","denim-forest-115","-1.5380823612213135"
"2","crxdn5km","Policy distr","0.08041860163211823","denim-forest-115","-1.526896357536316"
"2","crxdn5km","Policy distr","0.08259106427431107","denim-forest-115","-1.5157103538513184"
"2","crxdn5km","Policy distr","0.08480560779571533","denim-forest-115","-1.5045242309570312"
"2","crxdn5km","Policy distr","0.08706247061491013","denim-forest-115","-1.4933381080627441"
"2","crxdn5km","Policy distr","0.08936182409524918","denim-forest-115","-1.4821521043777466"
"2","crxdn5km","Policy distr","0.09170395135879517","denim-forest-115","-1.470966100692749"
"2","crxdn5km","Policy distr","0.09408904612064362","denim-forest-115","-1.459779977798462"
"2","crxdn5km","Policy distr","0.09651723504066467","denim-forest-115","-1.4485939741134644"
"2","crxdn5km","Policy distr","0.09898868948221207","denim-forest-115","-1.4374079704284668"
"2","crxdn5km","Policy distr","0.10150353610515594","denim-forest-115","-1.4262218475341797"
"2","crxdn5km","Policy distr","0.10406189411878586","denim-forest-115","-1.4150357246398926"
"2","crxdn5km","Policy distr","0.10666375607252121","denim-forest-115","-1.4038498401641846"
"2","crxdn5km","Policy distr","0.10930931568145752","denim-forest-115","-1.3926637172698975"
"2","crxdn5km","Policy distr","0.1119985282421112","denim-forest-115","-1.3814775943756104"
"2","crxdn5km","Policy distr","0.11473137885332108","denim-forest-115","-1.3702915906906128"
"2","crxdn5km","Policy distr","0.11750789731740952","denim-forest-115","-1.3591055870056152"
"2","crxdn5km","Policy distr","0.12032804638147354","denim-forest-115","-1.3479194641113281"
"2","crxdn5km","Policy distr","0.1231917217373848","denim-forest-115","-1.336733341217041"
"2","crxdn5km","Policy distr","0.12609878182411194","denim-forest-115","-1.325547456741333"
"2","crxdn5km","Policy distr","0.12904919683933258","denim-forest-115","-1.314361333847046"
"2","crxdn5km","Policy distr","0.13204273581504822","denim-forest-115","-1.3031752109527588"
"2","crxdn5km","Policy distr","0.1350792497396469","denim-forest-115","-1.2919892072677612"
"2","crxdn5km","Policy distr","0.13815851509571075","denim-forest-115","-1.2808032035827637"
"2","crxdn5km","Policy distr","0.14128027856349945","denim-forest-115","-1.2696170806884766"
"2","crxdn5km","Policy distr","0.1444442719221115","denim-forest-115","-1.2584309577941895"
"2","crxdn5km","Policy distr","0.14765013754367828","denim-forest-115","-1.2472450733184814"
"2","crxdn5km","Policy distr","0.15089765191078186","denim-forest-115","-1.2360589504241943"
"2","crxdn5km","Policy distr","0.15418632328510284","denim-forest-115","-1.2248728275299072"
"2","crxdn5km","Policy distr","0.1575157791376114","denim-forest-115","-1.2136868238449097"
"2","crxdn5km","Policy distr","0.16088561713695526","denim-forest-115","-1.202500820159912"
"2","crxdn5km","Policy distr","0.16429537534713745","denim-forest-115","-1.191314697265625"
"2","crxdn5km","Policy distr","0.167744442820549","denim-forest-115","-1.1801286935806274"
"2","crxdn5km","Policy distr","0.17123237252235413","denim-forest-115","-1.1689426898956299"
"2","crxdn5km","Policy distr","0.17475862801074982","denim-forest-115","-1.1577565670013428"
"2","crxdn5km","Policy distr","0.17832250893115997","denim-forest-115","-1.1465704441070557"
"2","crxdn5km","Policy distr","0.18192341923713684","denim-forest-115","-1.135384440422058"
"2","crxdn5km","Policy distr","0.18556064367294312","denim-forest-115","-1.1241984367370605"
"2","crxdn5km","Policy distr","0.18923351168632507","denim-forest-115","-1.1130123138427734"
"2","crxdn5km","Policy distr","0.19294124841690063","denim-forest-115","-1.1018263101577759"
"2","crxdn5km","Policy distr","0.19668304920196533","denim-forest-115","-1.0906403064727783"
"2","crxdn5km","Policy distr","0.20045818388462067","denim-forest-115","-1.0794541835784912"
"2","crxdn5km","Policy distr","0.2042657434940338","denim-forest-115","-1.068268060684204"
"2","crxdn5km","Policy distr","0.20810477435588837","denim-forest-115","-1.0570820569992065"
"2","crxdn5km","Policy distr","0.21197444200515747","denim-forest-115","-1.045896053314209"
"2","crxdn5km","Policy distr","0.21587374806404114","denim-forest-115","-1.0347099304199219"
"2","crxdn5km","Policy distr","0.21980167925357819","denim-forest-115","-1.0235239267349243"
"2","crxdn5km","Policy distr","0.22375722229480743","denim-forest-115","-1.0123379230499268"
"2","crxdn5km","Policy distr","0.2277393341064453","denim-forest-115","-1.0011518001556396"
"2","crxdn5km","Policy distr","0.2317468374967575","denim-forest-115","-0.9899657964706421"
"2","crxdn5km","Policy distr","0.23577871918678284","denim-forest-115","-0.978779673576355"
"2","crxdn5km","Policy distr","0.23983366787433624","denim-forest-115","-0.9675936698913574"
"2","crxdn5km","Policy distr","0.24391059577465057","denim-forest-115","-0.9564075469970703"
"2","crxdn5km","Policy distr","0.24800817668437958","denim-forest-115","-0.9452215433120728"
"2","crxdn5km","Policy distr","0.25212517380714417","denim-forest-115","-0.9340355396270752"
"2","crxdn5km","Policy distr","0.2562602758407593","denim-forest-115","-0.9228494167327881"
"2","crxdn5km","Policy distr","0.26041218638420105","denim-forest-115","-0.9116634130477905"
"2","crxdn5km","Policy distr","0.26457953453063965","denim-forest-115","-0.9004772901535034"
"2","crxdn5km","Policy distr","0.2687607705593109","denim-forest-115","-0.8892912864685059"
"2","crxdn5km","Policy distr","0.27295464277267456","denim-forest-115","-0.8781052231788635"
"2","crxdn5km","Policy distr","0.2771596908569336","denim-forest-115","-0.8669191598892212"
"2","crxdn5km","Policy distr","0.2813742458820343","denim-forest-115","-0.8557331562042236"
"2","crxdn5km","Policy distr","0.28559696674346924","denim-forest-115","-0.8445470333099365"
"2","crxdn5km","Policy distr","0.28982624411582947","denim-forest-115","-0.833361029624939"
"2","crxdn5km","Policy distr","0.2940605878829956","denim-forest-115","-0.8221749067306519"
"2","crxdn5km","Policy distr","0.2982982397079468","denim-forest-115","-0.8109889030456543"
"2","crxdn5km","Policy distr","0.3025376498699188","denim-forest-115","-0.799802839756012"
"2","crxdn5km","Policy distr","0.3067772090435028","denim-forest-115","-0.7886167764663696"
"2","crxdn5km","Policy distr","0.31101518869400024","denim-forest-115","-0.7774307727813721"
"2","crxdn5km","Policy distr","0.3152499496936798","denim-forest-115","-0.766244649887085"
"2","crxdn5km","Policy distr","0.31947970390319824","denim-forest-115","-0.7550586462020874"
"2","crxdn5km","Policy distr","0.32370278239250183","denim-forest-115","-0.7438725233078003"
"2","crxdn5km","Policy distr","0.3279173970222473","denim-forest-115","-0.7326865196228027"
"2","crxdn5km","Policy distr","0.33212172985076904","denim-forest-115","-0.7215005159378052"
"2","crxdn5km","Policy distr","0.3363141715526581","denim-forest-115","-0.7103143930435181"
"2","crxdn5km","Policy distr","0.3404926657676697","denim-forest-115","-0.6991283893585205"
"2","crxdn5km","Policy distr","0.3446556031703949","denim-forest-115","-0.6879422664642334"
"2","crxdn5km","Policy distr","0.34880101680755615","denim-forest-115","-0.6767562627792358"
"2","crxdn5km","Policy distr","0.35292717814445496","denim-forest-115","-0.6655701994895935"
"2","crxdn5km","Policy distr","0.35703209042549133","denim-forest-115","-0.6543841361999512"
"2","crxdn5km","Policy distr","0.3611139953136444","denim-forest-115","-0.6431981325149536"
"2","crxdn5km","Policy distr","0.36517101526260376","denim-forest-115","-0.6320120096206665"
"2","crxdn5km","Policy distr","0.3692011535167694","denim-forest-115","-0.620826005935669"
"2","crxdn5km","Policy distr","0.37320271134376526","denim-forest-115","-0.6096398830413818"
"2","crxdn5km","Policy distr","0.37717366218566895","denim-forest-115","-0.5984538793563843"
"2","crxdn5km","Policy distr","0.38111212849617004","denim-forest-115","-0.5872678756713867"
"2","crxdn5km","Policy distr","0.3850163519382477","denim-forest-115","-0.5760817527770996"
"2","crxdn5km","Policy distr","0.38888421654701233","denim-forest-115","-0.564895749092102"
"2","crxdn5km","Policy distr","0.3927140235900879","denim-forest-115","-0.5537096261978149"
"2","crxdn5km","Policy distr","0.3965038061141968","denim-forest-115","-0.5425236225128174"
"2","crxdn5km","Policy distr","0.40025174617767334","denim-forest-115","-0.5313374996185303"
"2","crxdn5km","Policy distr","0.4039559066295624","denim-forest-115","-0.5201514959335327"
"2","crxdn5km","Policy distr","0.40761440992355347","denim-forest-115","-0.5089654922485352"
"2","crxdn5km","Policy distr","0.41122546792030334","denim-forest-115","-0.49777939915657043"
"2","crxdn5km","Policy distr","0.414787232875824","denim-forest-115","-0.4865933358669281"
"2","crxdn5km","Policy distr","0.4182978570461273","denim-forest-115","-0.47540730237960815"
"2","crxdn5km","Policy distr","0.42175546288490295","denim-forest-115","-0.4642212390899658"
"2","crxdn5km","Policy distr","0.42515838146209717","denim-forest-115","-0.4530351758003235"
"2","crxdn5km","Policy distr","0.42850467562675476","denim-forest-115","-0.44184911251068115"
"2","crxdn5km","Policy distr","0.4317927658557892","denim-forest-115","-0.4306630790233612"
"2","crxdn5km","Policy distr","0.43502071499824524","denim-forest-115","-0.41947701573371887"
"2","crxdn5km","Policy distr","0.43818703293800354","denim-forest-115","-0.40829095244407654"
"2","crxdn5km","Policy distr","0.4412897527217865","denim-forest-115","-0.3971049189567566"
"2","crxdn5km","Policy distr","0.4443274438381195","denim-forest-115","-0.38591885566711426"
"2","crxdn5km","Policy distr","0.4472983479499817","denim-forest-115","-0.3747327923774719"
"2","crxdn5km","Policy distr","0.4502008259296417","denim-forest-115","-0.3635467290878296"
"2","crxdn5km","Policy distr","0.45303332805633545","denim-forest-115","-0.35236069560050964"
"2","crxdn5km","Policy distr","0.4557943344116211","denim-forest-115","-0.3411746323108673"
"2","crxdn5km","Policy distr","0.4584823250770569","denim-forest-115","-0.32998859882354736"
"2","crxdn5km","Policy distr","0.4610957205295563","denim-forest-115","-0.31880253553390503"
"2","crxdn5km","Policy distr","0.4636332094669342","denim-forest-115","-0.3076164722442627"
"2","crxdn5km","Policy distr","0.4660932719707489","denim-forest-115","-0.29643040895462036"
"2","crxdn5km","Policy distr","0.46847450733184814","denim-forest-115","-0.2852443754673004"
"2","crxdn5km","Policy distr","0.47077569365501404","denim-forest-115","-0.2740583121776581"
"2","crxdn5km","Policy distr","0.47299546003341675","denim-forest-115","-0.26287227869033813"
"2","crxdn5km","Policy distr","0.4751325249671936","denim-forest-115","-0.2516862154006958"
"2","crxdn5km","Policy distr","0.4771856963634491","denim-forest-115","-0.24050015211105347"
"2","crxdn5km","Policy distr","0.4791538119316101","denim-forest-115","-0.22931410372257233"
"2","crxdn5km","Policy distr","0.48103582859039307","denim-forest-115","-0.2181280553340912"
"2","crxdn5km","Policy distr","0.4828304946422577","denim-forest-115","-0.20694199204444885"
"2","crxdn5km","Policy distr","0.4845369756221771","denim-forest-115","-0.19575592875480652"
"2","crxdn5km","Policy distr","0.48615413904190063","denim-forest-115","-0.18456989526748657"
"2","crxdn5km","Policy distr","0.487681120634079","denim-forest-115","-0.17338383197784424"
"2","crxdn5km","Policy distr","0.48911699652671814","denim-forest-115","-0.1621977686882019"
"2","crxdn5km","Policy distr","0.49046096205711365","denim-forest-115","-0.15101173520088196"
"2","crxdn5km","Policy distr","0.4917122721672058","denim-forest-115","-0.13982567191123962"
"2","crxdn5km","Policy distr","0.49287018179893494","denim-forest-115","-0.1286396086215973"
"2","crxdn5km","Policy distr","0.49393394589424133","denim-forest-115","-0.11745356023311615"
"2","crxdn5km","Policy distr","0.49490299820899963","denim-forest-115","-0.10626751184463501"
"2","crxdn5km","Policy distr","0.4957767724990845","denim-forest-115","-0.09508145600557327"
"2","crxdn5km","Policy distr","0.4965547025203705","denim-forest-115","-0.08389540016651154"
"2","crxdn5km","Policy distr","0.4972364902496338","denim-forest-115","-0.0727093517780304"
"2","crxdn5km","Policy distr","0.4978215992450714","denim-forest-115","-0.06152329593896866"
"2","crxdn5km","Policy distr","0.4983096718788147","denim-forest-115","-0.05033724009990692"
"2","crxdn5km","Policy distr","0.49870049953460693","denim-forest-115","-0.03915118798613548"
"2","crxdn5km","Policy distr","0.498993843793869","denim-forest-115","-0.027965134009718895"
"2","crxdn5km","Policy distr","0.49918946623802185","denim-forest-115","-0.016779080033302307"
"2","crxdn5km","Policy distr","0.49928736686706543","denim-forest-115","-0.005593026988208294"
"2","crxdn5km","Policy distr","0.49928736686706543","denim-forest-115","0.005593026988208294"
"2","crxdn5km","Policy distr","0.49918946623802185","denim-forest-115","0.016779080033302307"
"2","crxdn5km","Policy distr","0.498993843793869","denim-forest-115","0.027965134009718895"
"2","crxdn5km","Policy distr","0.49870049953460693","denim-forest-115","0.03915118798613548"
"2","crxdn5km","Policy distr","0.4983096718788147","denim-forest-115","0.05033724009990692"
"2","crxdn5km","Policy distr","0.4978215992450714","denim-forest-115","0.06152329593896866"
"2","crxdn5km","Policy distr","0.4972364902496338","denim-forest-115","0.0727093517780304"
"2","crxdn5km","Policy distr","0.4965547025203705","denim-forest-115","0.08389540016651154"
"2","crxdn5km","Policy distr","0.4957767724990845","denim-forest-115","0.09508145600557327"
"2","crxdn5km","Policy distr","0.49490299820899963","denim-forest-115","0.10626751184463501"
"2","crxdn5km","Policy distr","0.49393394589424133","denim-forest-115","0.11745356023311615"
"2","crxdn5km","Policy distr","0.49287018179893494","denim-forest-115","0.1286396086215973"
"2","crxdn5km","Policy distr","0.4917122721672058","denim-forest-115","0.13982567191123962"
"2","crxdn5km","Policy distr","0.49046096205711365","denim-forest-115","0.15101173520088196"
"2","crxdn5km","Policy distr","0.48911699652671814","denim-forest-115","0.1621977686882019"
"2","crxdn5km","Policy distr","0.487681120634079","denim-forest-115","0.17338383197784424"
"2","crxdn5km","Policy distr","0.48615413904190063","denim-forest-115","0.18456989526748657"
"2","crxdn5km","Policy distr","0.4845369756221771","denim-forest-115","0.19575592875480652"
"2","crxdn5km","Policy distr","0.4828304946422577","denim-forest-115","0.20694199204444885"
"2","crxdn5km","Policy distr","0.48103582859039307","denim-forest-115","0.2181280553340912"
"2","crxdn5km","Policy distr","0.4791538119316101","denim-forest-115","0.22931410372257233"
"2","crxdn5km","Policy distr","0.4771856963634491","denim-forest-115","0.24050015211105347"
"2","crxdn5km","Policy distr","0.4751325249671936","denim-forest-115","0.2516862154006958"
"2","crxdn5km","Policy distr","0.47299546003341675","denim-forest-115","0.26287227869033813"
"2","crxdn5km","Policy distr","0.47077569365501404","denim-forest-115","0.2740583121776581"
"2","crxdn5km","Policy distr","0.46847450733184814","denim-forest-115","0.2852443754673004"
"2","crxdn5km","Policy distr","0.4660932719707489","denim-forest-115","0.29643040895462036"
"2","crxdn5km","Policy distr","0.4636332094669342","denim-forest-115","0.3076164722442627"
"2","crxdn5km","Policy distr","0.4610957205295563","denim-forest-115","0.31880253553390503"
"2","crxdn5km","Policy distr","0.4584823250770569","denim-forest-115","0.32998859882354736"
"2","crxdn5km","Policy distr","0.4557943344116211","denim-forest-115","0.3411746323108673"
"2","crxdn5km","Policy distr","0.45303332805633545","denim-forest-115","0.35236069560050964"
"2","crxdn5km","Policy distr","0.4502008259296417","denim-forest-115","0.3635467290878296"
"2","crxdn5km","Policy distr","0.4472983479499817","denim-forest-115","0.3747327923774719"
"2","crxdn5km","Policy distr","0.4443274438381195","denim-forest-115","0.38591885566711426"
"2","crxdn5km","Policy distr","0.4412897527217865","denim-forest-115","0.3971049189567566"
"2","crxdn5km","Policy distr","0.43818703293800354","denim-forest-115","0.40829095244407654"
"2","crxdn5km","Policy distr","0.43502071499824524","denim-forest-115","0.41947701573371887"
"2","crxdn5km","Policy distr","0.4317927658557892","denim-forest-115","0.4306630790233612"
"2","crxdn5km","Policy distr","0.42850467562675476","denim-forest-115","0.44184911251068115"
"2","crxdn5km","Policy distr","0.42515838146209717","denim-forest-115","0.4530351758003235"
"2","crxdn5km","Policy distr","0.42175546288490295","denim-forest-115","0.4642212390899658"
"2","crxdn5km","Policy distr","0.4182978570461273","denim-forest-115","0.47540730237960815"
"2","crxdn5km","Policy distr","0.414787232875824","denim-forest-115","0.4865933358669281"
"2","crxdn5km","Policy distr","0.41122546792030334","denim-forest-115","0.49777939915657043"
"2","crxdn5km","Policy distr","0.40761440992355347","denim-forest-115","0.5089654922485352"
"2","crxdn5km","Policy distr","0.4039559066295624","denim-forest-115","0.5201514959335327"
"2","crxdn5km","Policy distr","0.40025174617767334","denim-forest-115","0.5313374996185303"
"2","crxdn5km","Policy distr","0.3965038061141968","denim-forest-115","0.5425236225128174"
"2","crxdn5km","Policy distr","0.3927140235900879","denim-forest-115","0.5537096261978149"
"2","crxdn5km","Policy distr","0.38888421654701233","denim-forest-115","0.564895749092102"
"2","crxdn5km","Policy distr","0.3850163519382477","denim-forest-115","0.5760817527770996"
"2","crxdn5km","Policy distr","0.38111212849617004","denim-forest-115","0.5872678756713867"
"2","crxdn5km","Policy distr","0.37717366218566895","denim-forest-115","0.5984538793563843"
"2","crxdn5km","Policy distr","0.37320271134376526","denim-forest-115","0.6096398830413818"
"2","crxdn5km","Policy distr","0.3692011535167694","denim-forest-115","0.620826005935669"
"2","crxdn5km","Policy distr","0.36517101526260376","denim-forest-115","0.6320120096206665"
"2","crxdn5km","Policy distr","0.3611139953136444","denim-forest-115","0.6431981325149536"
"2","crxdn5km","Policy distr","0.35703209042549133","denim-forest-115","0.6543841361999512"
"2","crxdn5km","Policy distr","0.35292717814445496","denim-forest-115","0.6655701994895935"
"2","crxdn5km","Policy distr","0.34880101680755615","denim-forest-115","0.6767562627792358"
"2","crxdn5km","Policy distr","0.3446556031703949","denim-forest-115","0.6879422664642334"
"2","crxdn5km","Policy distr","0.3404926657676697","denim-forest-115","0.6991283893585205"
"2","crxdn5km","Policy distr","0.3363141715526581","denim-forest-115","0.7103143930435181"
"2","crxdn5km","Policy distr","0.33212172985076904","denim-forest-115","0.7215005159378052"
"2","crxdn5km","Policy distr","0.3279173970222473","denim-forest-115","0.7326865196228027"
"2","crxdn5km","Policy distr","0.32370278239250183","denim-forest-115","0.7438725233078003"
"2","crxdn5km","Policy distr","0.31947970390319824","denim-forest-115","0.7550586462020874"
"2","crxdn5km","Policy distr","0.3152499496936798","denim-forest-115","0.766244649887085"
"2","crxdn5km","Policy distr","0.31101518869400024","denim-forest-115","0.7774307727813721"
"2","crxdn5km","Policy distr","0.3067772090435028","denim-forest-115","0.7886167764663696"
"2","crxdn5km","Policy distr","0.3025376498699188","denim-forest-115","0.799802839756012"
"2","crxdn5km","Policy distr","0.2982982397079468","denim-forest-115","0.8109889030456543"
"2","crxdn5km","Policy distr","0.2940605878829956","denim-forest-115","0.8221749067306519"
"2","crxdn5km","Policy distr","0.28982624411582947","denim-forest-115","0.833361029624939"
"2","crxdn5km","Policy distr","0.28559696674346924","denim-forest-115","0.8445470333099365"
"2","crxdn5km","Policy distr","0.2813742458820343","denim-forest-115","0.8557331562042236"
"2","crxdn5km","Policy distr","0.2771596908569336","denim-forest-115","0.8669191598892212"
"2","crxdn5km","Policy distr","0.27295464277267456","denim-forest-115","0.8781052231788635"
"2","crxdn5km","Policy distr","0.2687607705593109","denim-forest-115","0.8892912864685059"
"2","crxdn5km","Policy distr","0.26457953453063965","denim-forest-115","0.9004772901535034"
"2","crxdn5km","Policy distr","0.26041218638420105","denim-forest-115","0.9116634130477905"
"2","crxdn5km","Policy distr","0.2562602758407593","denim-forest-115","0.9228494167327881"
"2","crxdn5km","Policy distr","0.25212517380714417","denim-forest-115","0.9340355396270752"
"2","crxdn5km","Policy distr","0.24800817668437958","denim-forest-115","0.9452215433120728"
"2","crxdn5km","Policy distr","0.24391059577465057","denim-forest-115","0.9564075469970703"
"2","crxdn5km","Policy distr","0.23983366787433624","denim-forest-115","0.9675936698913574"
"2","crxdn5km","Policy distr","0.23577871918678284","denim-forest-115","0.978779673576355"
"2","crxdn5km","Policy distr","0.2317468374967575","denim-forest-115","0.9899657964706421"
"2","crxdn5km","Policy distr","0.2277393341064453","denim-forest-115","1.0011518001556396"
"2","crxdn5km","Policy distr","0.22375722229480743","denim-forest-115","1.0123379230499268"
"2","crxdn5km","Policy distr","0.21980167925357819","denim-forest-115","1.0235239267349243"
"2","crxdn5km","Policy distr","0.21587374806404114","denim-forest-115","1.0347099304199219"
"2","crxdn5km","Policy distr","0.21197444200515747","denim-forest-115","1.045896053314209"
"2","crxdn5km","Policy distr","0.20810477435588837","denim-forest-115","1.0570820569992065"
"2","crxdn5km","Policy distr","0.2042657434940338","denim-forest-115","1.068268060684204"
"2","crxdn5km","Policy distr","0.20045818388462067","denim-forest-115","1.0794541835784912"
"2","crxdn5km","Policy distr","0.19668304920196533","denim-forest-115","1.0906403064727783"
"2","crxdn5km","Policy distr","0.19294124841690063","denim-forest-115","1.1018263101577759"
"2","crxdn5km","Policy distr","0.18923351168632507","denim-forest-115","1.1130123138427734"
"2","crxdn5km","Policy distr","0.18556064367294312","denim-forest-115","1.1241984367370605"
"2","crxdn5km","Policy distr","0.18192341923713684","denim-forest-115","1.135384440422058"
"2","crxdn5km","Policy distr","0.17832250893115997","denim-forest-115","1.1465704441070557"
"2","crxdn5km","Policy distr","0.17475862801074982","denim-forest-115","1.1577565670013428"
"2","crxdn5km","Policy distr","0.17123237252235413","denim-forest-115","1.1689426898956299"
"2","crxdn5km","Policy distr","0.167744442820549","denim-forest-115","1.1801286935806274"
"2","crxdn5km","Policy distr","0.16429537534713745","denim-forest-115","1.191314697265625"
"2","crxdn5km","Policy distr","0.16088561713695526","denim-forest-115","1.202500820159912"
"2","crxdn5km","Policy distr","0.1575157791376114","denim-forest-115","1.2136868238449097"
"2","crxdn5km","Policy distr","0.15418632328510284","denim-forest-115","1.2248728275299072"
"2","crxdn5km","Policy distr","0.15089765191078186","denim-forest-115","1.2360589504241943"
"2","crxdn5km","Policy distr","0.14765013754367828","denim-forest-115","1.2472450733184814"
"2","crxdn5km","Policy distr","0.1444442719221115","denim-forest-115","1.2584309577941895"
"2","crxdn5km","Policy distr","0.14128027856349945","denim-forest-115","1.2696170806884766"
"2","crxdn5km","Policy distr","0.13815851509571075","denim-forest-115","1.2808032035827637"
"2","crxdn5km","Policy distr","0.1350792497396469","denim-forest-115","1.2919892072677612"
"2","crxdn5km","Policy distr","0.13204273581504822","denim-forest-115","1.3031752109527588"
"2","crxdn5km","Policy distr","0.12904919683933258","denim-forest-115","1.314361333847046"
"2","crxdn5km","Policy distr","0.12609878182411194","denim-forest-115","1.325547456741333"
"2","crxdn5km","Policy distr","0.1231917217373848","denim-forest-115","1.336733341217041"
"2","crxdn5km","Policy distr","0.12032804638147354","denim-forest-115","1.3479194641113281"
"2","crxdn5km","Policy distr","0.11750789731740952","denim-forest-115","1.3591055870056152"
"2","crxdn5km","Policy distr","0.11473137885332108","denim-forest-115","1.3702915906906128"
"2","crxdn5km","Policy distr","0.1119985282421112","denim-forest-115","1.3814775943756104"
"2","crxdn5km","Policy distr","0.10930931568145752","denim-forest-115","1.3926637172698975"
"2","crxdn5km","Policy distr","0.10666375607252121","denim-forest-115","1.4038498401641846"
"2","crxdn5km","Policy distr","0.10406189411878586","denim-forest-115","1.4150357246398926"
"2","crxdn5km","Policy distr","0.10150353610515594","denim-forest-115","1.4262218475341797"
"2","crxdn5km","Policy distr","0.09898868948221207","denim-forest-115","1.4374079704284668"
"2","crxdn5km","Policy distr","0.09651723504066467","denim-forest-115","1.4485939741134644"
"2","crxdn5km","Policy distr","0.09408904612064362","denim-forest-115","1.459779977798462"
"2","crxdn5km","Policy distr","0.09170395135879517","denim-forest-115","1.470966100692749"
"2","crxdn5km","Policy distr","0.08936182409524918","denim-forest-115","1.4821521043777466"
"2","crxdn5km","Policy distr","0.08706247061491013","denim-forest-115","1.4933381080627441"
"2","crxdn5km","Policy distr","0.08480560779571533","denim-forest-115","1.5045242309570312"
"2","crxdn5km","Policy distr","0.08259106427431107","denim-forest-115","1.5157103538513184"
"2","crxdn5km","Policy distr","0.08041860163211823","denim-forest-115","1.526896357536316"
"2","crxdn5km","Policy distr","0.07828795164823532","denim-forest-115","1.5380823612213135"
"2","crxdn5km","Policy distr","0.07619879394769669","denim-forest-115","1.5492684841156006"
"2","crxdn5km","Policy distr","0.07415085285902023","denim-forest-115","1.5604544878005981"
"2","crxdn5km","Policy distr","0.07214383035898209","denim-forest-115","1.5716404914855957"
"2","crxdn5km","Policy distr","0.0701773464679718","denim-forest-115","1.5828266143798828"
"2","crxdn5km","Policy distr","0.06825108826160431","denim-forest-115","1.59401273727417"
"2","crxdn5km","Policy distr","0.06636474281549454","denim-forest-115","1.605198621749878"
"2","crxdn5km","Policy distr","0.06451782584190369","denim-forest-115","1.616384744644165"
"2","crxdn5km","Policy distr","0.06271003931760788","denim-forest-115","1.6275708675384521"
"2","crxdn5km","Policy distr","0.06094096973538399","denim-forest-115","1.6387568712234497"
"2","crxdn5km","Policy distr","0.059210192412137985","denim-forest-115","1.6499428749084473"
"2","crxdn5km","Policy distr","0.057517290115356445","denim-forest-115","1.6611289978027344"
"2","crxdn5km","Policy distr","0.05586183816194534","denim-forest-115","1.6723151206970215"
"2","crxdn5km","Policy distr","0.05424342304468155","denim-forest-115","1.6835010051727295"
"2","crxdn5km","Policy distr","0.052661556750535965","denim-forest-115","1.6946871280670166"
"2","crxdn5km","Policy distr","0.05111578479409218","denim-forest-115","1.7058732509613037"
"2","crxdn5km","Policy distr","0.04960569366812706","denim-forest-115","1.7170592546463013"
"2","crxdn5km","Policy distr","0.04813077673316002","denim-forest-115","1.7282452583312988"
"2","crxdn5km","Policy distr","0.04669053480029106","denim-forest-115","1.739431381225586"
"2","crxdn5km","Policy distr","0.04528452083468437","denim-forest-115","1.750617504119873"
"2","crxdn5km","Policy distr","0.04391226917505264","denim-forest-115","1.761803388595581"
"2","crxdn5km","Policy distr","0.042573232203722","denim-forest-115","1.7729895114898682"
"2","crxdn5km","Policy distr","0.04126693308353424","denim-forest-115","1.7841756343841553"
"2","crxdn5km","Policy distr","0.039992887526750565","denim-forest-115","1.7953616380691528"
"2","crxdn5km","Policy distr","0.038750577718019485","denim-forest-115","1.8065476417541504"
"2","crxdn5km","Policy distr","0.037539493292570114","denim-forest-115","1.8177337646484375"
"2","crxdn5km","Policy distr","0.036359142512083054","denim-forest-115","1.828919768333435"
"2","crxdn5km","Policy distr","0.03520900383591652","denim-forest-115","1.8401057720184326"
"2","crxdn5km","Policy distr","0.03408855199813843","denim-forest-115","1.8512918949127197"
"2","crxdn5km","Policy distr","0.03299728408455849","denim-forest-115","1.8624780178070068"
"2","crxdn5km","Policy distr","0.0319347083568573","denim-forest-115","1.8736640214920044"
"2","crxdn5km","Policy distr","0.030900295823812485","denim-forest-115","1.884850025177002"
"2","crxdn5km","Policy distr","0.02989351749420166","denim-forest-115","1.896036148071289"
"2","crxdn5km","Policy distr","0.02891387790441513","denim-forest-115","1.9072221517562866"
"2","crxdn5km","Policy distr","0.027960868552327156","denim-forest-115","1.9184081554412842"
"2","crxdn5km","Policy distr","0.027033952996134758","denim-forest-115","1.9295942783355713"
"2","crxdn5km","Policy distr","0.026132645085453987","denim-forest-115","1.9407804012298584"
"2","crxdn5km","Policy distr","0.025256462395191193","denim-forest-115","1.9519662857055664"
"2","crxdn5km","Policy distr","0.024404844269156456","denim-forest-115","1.9631524085998535"
"2","crxdn5km","Policy distr","0.02357732318341732","denim-forest-115","1.9743385314941406"
"2","crxdn5km","Policy distr","0.022773409262299538","denim-forest-115","1.9855245351791382"
"2","crxdn5km","Policy distr","0.021992594003677368","denim-forest-115","1.9967105388641357"
"2","crxdn5km","Policy distr","0.021234378218650818","denim-forest-115","2.007896661758423"
"2","crxdn5km","Policy distr","0.020498288795351982","denim-forest-115","2.01908278465271"
"2","crxdn5km","Policy distr","0.019783852621912956","denim-forest-115","2.030268669128418"
"2","crxdn5km","Policy distr","0.019090553745627403","denim-forest-115","2.041454792022705"
"2","crxdn5km","Policy distr","0.018417945131659508","denim-forest-115","2.052640914916992"
"2","crxdn5km","Policy distr","0.017765549942851067","denim-forest-115","2.0638270378112793"
"2","crxdn5km","Policy distr","0.017132919281721115","denim-forest-115","2.0750129222869873"
"2","crxdn5km","Policy distr","0.016519566997885704","denim-forest-115","2.0861990451812744"
"2","crxdn5km","Policy distr","0.01592506282031536","denim-forest-115","2.0973849296569824"
"2","crxdn5km","Policy distr","0.015348928049206734","denim-forest-115","2.1085710525512695"
"2","crxdn5km","Policy distr","0.014790745452046394","denim-forest-115","2.1197571754455566"
"2","crxdn5km","Policy distr","0.014250063337385654","denim-forest-115","2.1309432983398438"
"2","crxdn5km","Policy distr","0.013726456090807915","denim-forest-115","2.142129421234131"
"2","crxdn5km","Policy distr","0.013219506479799747","denim-forest-115","2.153315305709839"
"2","crxdn5km","Policy distr","0.012728779576718807","denim-forest-115","2.164501428604126"
"2","crxdn5km","Policy distr","0.012253870256245136","denim-forest-115","2.175687313079834"
"2","crxdn5km","Policy distr","0.01179436594247818","denim-forest-115","2.186873435974121"
"2","crxdn5km","Policy distr","0.01134986151009798","denim-forest-115","2.198059558868408"
"2","crxdn5km","Policy distr","0.010919972322881222","denim-forest-115","2.2092456817626953"
"2","crxdn5km","Policy distr","0.010504304431378841","denim-forest-115","2.2204318046569824"
"2","crxdn5km","Policy distr","0.010102489963173866","denim-forest-115","2.2316176891326904"
"2","crxdn5km","Policy distr","0.009714129380881786","denim-forest-115","2.2428038120269775"
"2","crxdn5km","Policy distr","0.009338878095149994","denim-forest-115","2.2539896965026855"
"2","crxdn5km","Policy distr","0.008976354263722897","denim-forest-115","2.2651758193969727"
"2","crxdn5km","Policy distr","0.008626212365925312","denim-forest-115","2.2763619422912598"
"2","crxdn5km","Policy distr","0.008288105949759483","denim-forest-115","2.287548065185547"
"2","crxdn5km","Policy distr","0.007961688563227654","denim-forest-115","2.298734188079834"
"2","crxdn5km","Policy distr","0.007646637037396431","denim-forest-115","2.309920072555542"
"2","crxdn5km","Policy distr","0.007342602591961622","denim-forest-115","2.321106195449829"
"2","crxdn5km","Policy distr","0.007049283944070339","denim-forest-115","2.332292079925537"
"2","crxdn5km","Policy distr","0.006766351871192455","denim-forest-115","2.343478202819824"
"2","crxdn5km","Policy distr","0.006493498105555773","denim-forest-115","2.3546643257141113"
"2","crxdn5km","Policy distr","0.006230429746210575","denim-forest-115","2.3658504486083984"
"2","crxdn5km","Policy distr","0.005976844113320112","denim-forest-115","2.3770365715026855"
"2","crxdn5km","Policy distr","0.005732464604079723","denim-forest-115","2.3882224559783936"
"2","crxdn5km","Policy distr","0.005496992729604244","denim-forest-115","2.3994085788726807"
"2","crxdn5km","Policy distr","0.005270167253911495","denim-forest-115","2.4105944633483887"
"2","crxdn5km","Policy distr","0.005051704589277506","denim-forest-115","2.421780586242676"
"2","crxdn5km","Policy distr","0.004841350484639406","denim-forest-115","2.432966709136963"
"2","crxdn5km","Policy distr","0.004638844169676304","denim-forest-115","2.44415283203125"
"2","crxdn5km","Policy distr","0.00444394163787365","denim-forest-115","2.455338716506958"
"2","crxdn5km","Policy distr","0.004256390035152435","denim-forest-115","2.466524839401245"
"2","crxdn5km","Policy distr","0.004075956996530294","denim-forest-115","2.4777109622955322"
"2","crxdn5km","Policy distr","0.003902407130226493","denim-forest-115","2.4888968467712402"
"2","crxdn5km","Policy distr","0.0037355152890086174","denim-forest-115","2.5000829696655273"
"2","crxdn5km","Policy distr","0.003575058188289404","denim-forest-115","2.5112690925598145"
"2","crxdn5km","Policy distr","0.0034208232536911964","denim-forest-115","2.5224552154541016"
"2","crxdn5km","Policy distr","0.0032726037316024303","denim-forest-115","2.5336410999298096"
"2","crxdn5km","Policy distr","0.0031301898416131735","denim-forest-115","2.5448272228240967"
"2","crxdn5km","Policy distr","0.002993386471644044","denim-forest-115","2.556013345718384"
"2","crxdn5km","Policy distr","0.002862004330381751","denim-forest-115","2.567199230194092"
"2","crxdn5km","Policy distr","0.002735849702730775","denim-forest-115","2.578385353088379"
"2","crxdn5km","Policy distr","0.00261474191211164","denim-forest-115","2.589571475982666"
"2","crxdn5km","Policy distr","0.0024985065683722496","denim-forest-115","2.600757598876953"
"2","crxdn5km","Policy distr","0.002386971842497587","denim-forest-115","2.611943483352661"
"2","crxdn5km","Policy distr","0.0022799682337790728","denim-forest-115","2.6231296062469482"
"2","crxdn5km","Policy distr","0.0021773334592580795","denim-forest-115","2.6343157291412354"
"2","crxdn5km","Policy distr","0.0020789143163710833","denim-forest-115","2.6455016136169434"
"2","crxdn5km","Policy distr","0.0019845531787723303","denim-forest-115","2.6566877365112305"
"2","crxdn5km","Policy distr","0.0018941027810797095","denim-forest-115","2.6678738594055176"
"2","crxdn5km","Policy distr","0.0018074213294312358","denim-forest-115","2.6790599822998047"
"2","crxdn5km","Policy distr","0.0017243700567632914","denim-forest-115","2.6902458667755127"
"2","crxdn5km","Policy distr","0.0016448106616735458","denim-forest-115","2.7014319896698"
"2","crxdn5km","Policy distr","0.001568615552969277","denim-forest-115","2.712618112564087"
"2","crxdn5km","Policy distr","0.001495657372288406","denim-forest-115","2.723803997039795"
"2","crxdn5km","Policy distr","0.0014258124865591526","denim-forest-115","2.734990119934082"
"2","crxdn5km","Policy distr","0.0013589620357379317","denim-forest-115","2.746176242828369"
"2","crxdn5km","Policy distr","0.0012949922820553184","denim-forest-115","2.7573623657226562"
"2","crxdn5km","Policy distr","0.0012337937951087952","denim-forest-115","2.7685482501983643"
"2","crxdn5km","Policy distr","0.001175255631096661","denim-forest-115","2.7797343730926514"
"2","crxdn5km","Policy distr","0.0011192752281203866","denim-forest-115","2.7909204959869385"

==> plot_scripts/data/action_distributions/cheetah/cheetah_300k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.4416208267211914"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.4318349361419678"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.422048807144165"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.4122629165649414"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.4024767875671387"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.392690658569336"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.382904529571533"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.3731186389923096"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.363332509994507"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.353546380996704"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.3437604904174805"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.3339743614196777"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.324188232421875"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.3144021034240723"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.3046162128448486"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.294830083847046"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.2850441932678223"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.2752580642700195"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.265471935272217"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.255685806274414"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.2458999156951904"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.2361137866973877"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.226327657699585"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.2165417671203613"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.2067556381225586"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.196969509124756"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.187183380126953"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.1773974895477295"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.1676113605499268"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.157825469970703"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.1480393409729004"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.1382532119750977"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.128467082977295"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.118680953979492"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.1088950634002686"
"2","crxdn5km","Action distr","0.011088101135609967","denim-forest-115","-2.099108934402466"
"2","crxdn5km","Action distr","0.0018480168559349944","denim-forest-115","-2.089323043823242"
"2","crxdn5km","Action distr","0.0018480168559349944","denim-forest-115","-2.0795369148254395"
"2","crxdn5km","Action distr","0.0036960337118699888","denim-forest-115","-2.0697507858276367"
"2","crxdn5km","Action distr","0.0018480168559349944","denim-forest-115","-2.059964656829834"
"2","crxdn5km","Action distr","0.0018480168559349944","denim-forest-115","-2.0501787662506104"
"2","crxdn5km","Action distr","0.0018480168559349944","denim-forest-115","-2.0403926372528076"
"2","crxdn5km","Action distr","0.0036960337118699888","denim-forest-115","-2.030606746673584"
"2","crxdn5km","Action distr","0.005544050567804984","denim-forest-115","-2.0208206176757812"
"2","crxdn5km","Action distr","0.0036960337118699888","denim-forest-115","-2.0110344886779785"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.001248359680176"
"2","crxdn5km","Action distr","0.0073920674237399776","denim-forest-115","-1.9914624691009521"
"2","crxdn5km","Action distr","0.0018480168559349944","denim-forest-115","-1.9816763401031494"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.9718902111053467"
"2","crxdn5km","Action distr","0.0018480168559349944","denim-forest-115","-1.9621042013168335"
"2","crxdn5km","Action distr","0.0073920674237399776","denim-forest-115","-1.9523181915283203"
"2","crxdn5km","Action distr","0.0018480168559349944","denim-forest-115","-1.9425320625305176"
"2","crxdn5km","Action distr","0.012936117991544961","denim-forest-115","-1.9327460527420044"
"2","crxdn5km","Action distr","0.005544050567804984","denim-forest-115","-1.9229600429534912"
"2","crxdn5km","Action distr","0.011088101135609967","denim-forest-115","-1.9131739139556885"
"2","crxdn5km","Action distr","0.009240084279674972","denim-forest-115","-1.9033877849578857"
"2","crxdn5km","Action distr","0.0073920674237399776","denim-forest-115","-1.893601894378662"
"2","crxdn5km","Action distr","0.009240084279674972","denim-forest-115","-1.8838157653808594"
"2","crxdn5km","Action distr","0.005544050567804984","denim-forest-115","-1.8740296363830566"
"2","crxdn5km","Action distr","0.014784134847479955","denim-forest-115","-1.864243745803833"
"2","crxdn5km","Action distr","0.0018480168559349944","denim-forest-115","-1.8544576168060303"
"2","crxdn5km","Action distr","0.005544050567804984","denim-forest-115","-1.8446714878082275"
"2","crxdn5km","Action distr","0.02032818541528494","denim-forest-115","-1.8348854780197144"
"2","crxdn5km","Action distr","0.0073920674237399776","denim-forest-115","-1.8250994682312012"
"2","crxdn5km","Action distr","0.005544050567804984","denim-forest-115","-1.8153133392333984"
"2","crxdn5km","Action distr","0.02402421912715493","denim-forest-115","-1.8055273294448853"
"2","crxdn5km","Action distr","0.01663215170341495","denim-forest-115","-1.795741319656372"
"2","crxdn5km","Action distr","0.022176202271219934","denim-forest-115","-1.7859551906585693"
"2","crxdn5km","Action distr","0.011088101135609967","denim-forest-115","-1.7761690616607666"
"2","crxdn5km","Action distr","0.014784134847479955","denim-forest-115","-1.766383171081543"
"2","crxdn5km","Action distr","0.02402421912715493","denim-forest-115","-1.7565970420837402"
"2","crxdn5km","Action distr","0.025872235983089922","denim-forest-115","-1.7468109130859375"
"2","crxdn5km","Action distr","0.012936117991544961","denim-forest-115","-1.7370249032974243"
"2","crxdn5km","Action distr","0.02956826969495991","denim-forest-115","-1.7272388935089111"
"2","crxdn5km","Action distr","0.018480168559349943","denim-forest-115","-1.7174527645111084"
"2","crxdn5km","Action distr","0.02032818541528494","denim-forest-115","-1.7076667547225952"
"2","crxdn5km","Action distr","0.03141628655089491","denim-forest-115","-1.697880744934082"
"2","crxdn5km","Action distr","0.02402421912715493","denim-forest-115","-1.6880946159362793"
"2","crxdn5km","Action distr","0.02772025283902492","denim-forest-115","-1.6783086061477661"
"2","crxdn5km","Action distr","0.02402421912715493","denim-forest-115","-1.668522596359253"
"2","crxdn5km","Action distr","0.02956826969495991","denim-forest-115","-1.6587364673614502"
"2","crxdn5km","Action distr","0.046200421398374866","denim-forest-115","-1.6489503383636475"
"2","crxdn5km","Action distr","0.038808353974634884","denim-forest-115","-1.6391644477844238"
"2","crxdn5km","Action distr","0.04435240454243987","denim-forest-115","-1.629378318786621"
"2","crxdn5km","Action distr","0.04250438768650488","denim-forest-115","-1.6195921897888184"
"2","crxdn5km","Action distr","0.04435240454243987","denim-forest-115","-1.6098061800003052"
"2","crxdn5km","Action distr","0.036960337118699886","denim-forest-115","-1.600020170211792"
"2","crxdn5km","Action distr","0.038808353974634884","denim-forest-115","-1.5902340412139893"
"2","crxdn5km","Action distr","0.038808353974634884","denim-forest-115","-1.580448031425476"
"2","crxdn5km","Action distr","0.05359248882211485","denim-forest-115","-1.570662021636963"
"2","crxdn5km","Action distr","0.035112320262764896","denim-forest-115","-1.5608758926391602"
"2","crxdn5km","Action distr","0.049896455110244854","denim-forest-115","-1.551089882850647"
"2","crxdn5km","Action distr","0.049896455110244854","denim-forest-115","-1.5413038730621338"
"2","crxdn5km","Action distr","0.060984556245854825","denim-forest-115","-1.531517744064331"
"2","crxdn5km","Action distr","0.036960337118699886","denim-forest-115","-1.5217316150665283"
"2","crxdn5km","Action distr","0.051744471966179845","denim-forest-115","-1.5119457244873047"
"2","crxdn5km","Action distr","0.05913653938991982","denim-forest-115","-1.502159595489502"
"2","crxdn5km","Action distr","0.049896455110244854","denim-forest-115","-1.4923734664916992"
"2","crxdn5km","Action distr","0.04804843825430986","denim-forest-115","-1.482587456703186"
"2","crxdn5km","Action distr","0.06283257310178982","denim-forest-115","-1.4728014469146729"
"2","crxdn5km","Action distr","0.07392067423739977","denim-forest-115","-1.4630153179168701"
"2","crxdn5km","Action distr","0.05728852253398483","denim-forest-115","-1.453229308128357"
"2","crxdn5km","Action distr","0.07207265738146479","denim-forest-115","-1.4434432983398438"
"2","crxdn5km","Action distr","0.060984556245854825","denim-forest-115","-1.433657169342041"
"2","crxdn5km","Action distr","0.06468058995772481","denim-forest-115","-1.4238711595535278"
"2","crxdn5km","Action distr","0.07392067423739977","denim-forest-115","-1.4140851497650146"
"2","crxdn5km","Action distr","0.06468058995772481","denim-forest-115","-1.404299020767212"
"2","crxdn5km","Action distr","0.07392067423739977","denim-forest-115","-1.3945128917694092"
"2","crxdn5km","Action distr","0.08870480908487974","denim-forest-115","-1.3847270011901855"
"2","crxdn5km","Action distr","0.09609687650861971","denim-forest-115","-1.3749408721923828"
"2","crxdn5km","Action distr","0.05913653938991982","denim-forest-115","-1.36515474319458"
"2","crxdn5km","Action distr","0.10903299450016468","denim-forest-115","-1.355368733406067"
"2","crxdn5km","Action distr","0.1016409270764247","denim-forest-115","-1.3455827236175537"
"2","crxdn5km","Action distr","0.10348894393235969","denim-forest-115","-1.335796594619751"
"2","crxdn5km","Action distr","0.1016409270764247","denim-forest-115","-1.3260105848312378"
"2","crxdn5km","Action distr","0.09055282594081474","denim-forest-115","-1.3162245750427246"
"2","crxdn5km","Action distr","0.10533696078829469","denim-forest-115","-1.3064384460449219"
"2","crxdn5km","Action distr","0.1016409270764247","denim-forest-115","-1.2966523170471191"
"2","crxdn5km","Action distr","0.12012109563577465","denim-forest-115","-1.2868664264678955"
"2","crxdn5km","Action distr","0.1330572136273196","denim-forest-115","-1.2770802974700928"
"2","crxdn5km","Action distr","0.11642506192390467","denim-forest-115","-1.26729416847229"
"2","crxdn5km","Action distr","0.11272902821203466","denim-forest-115","-1.2575082778930664"
"2","crxdn5km","Action distr","0.09055282594081474","denim-forest-115","-1.2477221488952637"
"2","crxdn5km","Action distr","0.14414531476292958","denim-forest-115","-1.237936019897461"
"2","crxdn5km","Action distr","0.14784134847479954","denim-forest-115","-1.2281500101089478"
"2","crxdn5km","Action distr","0.15892944961040953","denim-forest-115","-1.2183640003204346"
"2","crxdn5km","Action distr","0.1349052304832546","denim-forest-115","-1.2085778713226318"
"2","crxdn5km","Action distr","0.17740961816975948","denim-forest-115","-1.1987918615341187"
"2","crxdn5km","Action distr","0.14229729790699458","denim-forest-115","-1.1890058517456055"
"2","crxdn5km","Action distr","0.17740961816975948","denim-forest-115","-1.1792197227478027"
"2","crxdn5km","Action distr","0.17556160131382448","denim-forest-115","-1.16943359375"
"2","crxdn5km","Action distr","0.18110565188162947","denim-forest-115","-1.1596477031707764"
"2","crxdn5km","Action distr","0.15153738218666957","denim-forest-115","-1.1498615741729736"
"2","crxdn5km","Action distr","0.16262548332227952","denim-forest-115","-1.140075445175171"
"2","crxdn5km","Action distr","0.17740961816975948","denim-forest-115","-1.1302895545959473"
"2","crxdn5km","Action distr","0.19773780358504442","denim-forest-115","-1.1205034255981445"
"2","crxdn5km","Action distr","0.17371358445788948","denim-forest-115","-1.1107172966003418"
"2","crxdn5km","Action distr","0.17371358445788948","denim-forest-115","-1.1009312868118286"
"2","crxdn5km","Action distr","0.17556160131382448","denim-forest-115","-1.0911452770233154"
"2","crxdn5km","Action distr","0.19219375301723943","denim-forest-115","-1.0813591480255127"
"2","crxdn5km","Action distr","0.18664970244943446","denim-forest-115","-1.0715731382369995"
"2","crxdn5km","Action distr","0.2032818541528494","denim-forest-115","-1.0617871284484863"
"2","crxdn5km","Action distr","0.20697788786471938","denim-forest-115","-1.0520009994506836"
"2","crxdn5km","Action distr","0.15892944961040953","denim-forest-115","-1.0422148704528809"
"2","crxdn5km","Action distr","0.25502632611902926","denim-forest-115","-1.0324289798736572"
"2","crxdn5km","Action distr","0.19588978672910942","denim-forest-115","-1.0226428508758545"
"2","crxdn5km","Action distr","0.21621797214439434","denim-forest-115","-1.0128567218780518"
"2","crxdn5km","Action distr","0.19588978672910942","denim-forest-115","-1.0030707120895386"
"2","crxdn5km","Action distr","0.21991400585626436","denim-forest-115","-0.9932847023010254"
"2","crxdn5km","Action distr","0.21991400585626436","denim-forest-115","-0.9834985733032227"
"2","crxdn5km","Action distr","0.2402421912715493","denim-forest-115","-0.9737125635147095"
"2","crxdn5km","Action distr","0.26241839354276925","denim-forest-115","-0.9639265537261963"
"2","crxdn5km","Action distr","0.22361003956813436","denim-forest-115","-0.9541404247283936"
"2","crxdn5km","Action distr","0.2679624441105742","denim-forest-115","-0.9443544149398804"
"2","crxdn5km","Action distr","0.2439382249834193","denim-forest-115","-0.9345683455467224"
"2","crxdn5km","Action distr","0.22730607328000432","denim-forest-115","-0.9247822761535645"
"2","crxdn5km","Action distr","0.2753545115343142","denim-forest-115","-0.9149962663650513"
"2","crxdn5km","Action distr","0.27165847782244423","denim-forest-115","-0.9052101373672485"
"2","crxdn5km","Action distr","0.29383468009366415","denim-forest-115","-0.8954241275787354"
"2","crxdn5km","Action distr","0.25317830926309426","denim-forest-115","-0.8856380581855774"
"2","crxdn5km","Action distr","0.25872235983089925","denim-forest-115","-0.8758519887924194"
"2","crxdn5km","Action distr","0.28829062952585915","denim-forest-115","-0.8660659790039062"
"2","crxdn5km","Action distr","0.30307476437333913","denim-forest-115","-0.8562798500061035"
"2","crxdn5km","Action distr","0.2679624441105742","denim-forest-115","-0.8464938402175903"
"2","crxdn5km","Action distr","0.31970691607675406","denim-forest-115","-0.8367078304290771"
"2","crxdn5km","Action distr","0.2956826969495991","denim-forest-115","-0.8269217014312744"
"2","crxdn5km","Action distr","0.32155493293268905","denim-forest-115","-0.8171356916427612"
"2","crxdn5km","Action distr","0.3123148486530141","denim-forest-115","-0.8073495626449585"
"2","crxdn5km","Action distr","0.32709898350049404","denim-forest-115","-0.7975635528564453"
"2","crxdn5km","Action distr","0.3049227812292741","denim-forest-115","-0.7877775430679321"
"2","crxdn5km","Action distr","0.30861881494114407","denim-forest-115","-0.7779914140701294"
"2","crxdn5km","Action distr","0.33264303406829904","denim-forest-115","-0.7682054042816162"
"2","crxdn5km","Action distr","0.31970691607675406","denim-forest-115","-0.7584193348884583"
"2","crxdn5km","Action distr","0.31601088236488406","denim-forest-115","-0.7486332654953003"
"2","crxdn5km","Action distr","0.38069147232260886","denim-forest-115","-0.7388472557067871"
"2","crxdn5km","Action distr","0.35666725319545395","denim-forest-115","-0.7290611267089844"
"2","crxdn5km","Action distr","0.39177957345821884","denim-forest-115","-0.7192751169204712"
"2","crxdn5km","Action distr","0.3141628655089491","denim-forest-115","-0.709489107131958"
"2","crxdn5km","Action distr","0.3825394891785439","denim-forest-115","-0.6997029781341553"
"2","crxdn5km","Action distr","0.34927518577171396","denim-forest-115","-0.6899169683456421"
"2","crxdn5km","Action distr","0.334491050924234","denim-forest-115","-0.6801308393478394"
"2","crxdn5km","Action distr","0.41949982629724375","denim-forest-115","-0.6703448295593262"
"2","crxdn5km","Action distr","0.38808353974634885","denim-forest-115","-0.660558819770813"
"2","crxdn5km","Action distr","0.4065637083056988","denim-forest-115","-0.6507726907730103"
"2","crxdn5km","Action distr","0.4324359442887887","denim-forest-115","-0.6409866809844971"
"2","crxdn5km","Action distr","0.4010196577378938","denim-forest-115","-0.6312006115913391"
"2","crxdn5km","Action distr","0.41949982629724375","denim-forest-115","-0.6214145421981812"
"2","crxdn5km","Action distr","0.39177957345821884","denim-forest-115","-0.611628532409668"
"2","crxdn5km","Action distr","0.39177957345821884","denim-forest-115","-0.6018424034118652"
"2","crxdn5km","Action distr","0.4065637083056988","denim-forest-115","-0.592056393623352"
"2","crxdn5km","Action distr","0.44537206228033366","denim-forest-115","-0.5822703242301941"
"2","crxdn5km","Action distr","0.4527641297040737","denim-forest-115","-0.5724842548370361"
"2","crxdn5km","Action distr","0.41395577572943876","denim-forest-115","-0.562698245048523"
"2","crxdn5km","Action distr","0.40471569144976377","denim-forest-115","-0.5529121160507202"
"2","crxdn5km","Action distr","0.48233239939903355","denim-forest-115","-0.543126106262207"
"2","crxdn5km","Action distr","0.4121077588735038","denim-forest-115","-0.5333400964736938"
"2","crxdn5km","Action distr","0.39362759031415384","denim-forest-115","-0.5235539674758911"
"2","crxdn5km","Action distr","0.4287399105769188","denim-forest-115","-0.5137679576873779"
"2","crxdn5km","Action distr","0.4010196577378938","denim-forest-115","-0.50398188829422"
"2","crxdn5km","Action distr","0.46939628140748857","denim-forest-115","-0.494195818901062"
"2","crxdn5km","Action distr","0.38808353974634885","denim-forest-115","-0.48440974950790405"
"2","crxdn5km","Action distr","0.45830818027187864","denim-forest-115","-0.4746237099170685"
"2","crxdn5km","Action distr","0.45091611284813865","denim-forest-115","-0.4648376703262329"
"2","crxdn5km","Action distr","0.44167602856846366","denim-forest-115","-0.45505160093307495"
"2","crxdn5km","Action distr","0.45461214656000865","denim-forest-115","-0.445265531539917"
"2","crxdn5km","Action distr","0.5248367870855385","denim-forest-115","-0.4354794919490814"
"2","crxdn5km","Action distr","0.49526851739057853","denim-forest-115","-0.42569345235824585"
"2","crxdn5km","Action distr","0.45461214656000865","denim-forest-115","-0.4159073829650879"
"2","crxdn5km","Action distr","0.4601561971278136","denim-forest-115","-0.40612131357192993"
"2","crxdn5km","Action distr","0.5266848039414734","denim-forest-115","-0.396335244178772"
"2","crxdn5km","Action distr","0.4675482645515536","denim-forest-115","-0.3865492045879364"
"2","crxdn5km","Action distr","0.5359248882211484","denim-forest-115","-0.37676316499710083"
"2","crxdn5km","Action distr","0.5100526522380585","denim-forest-115","-0.36697709560394287"
"2","crxdn5km","Action distr","0.4712442982634236","denim-forest-115","-0.3571910262107849"
"2","crxdn5km","Action distr","0.5266848039414734","denim-forest-115","-0.34740498661994934"
"2","crxdn5km","Action distr","0.5155967028058636","denim-forest-115","-0.33761894702911377"
"2","crxdn5km","Action distr","0.4804843825430986","denim-forest-115","-0.3278328776359558"
"2","crxdn5km","Action distr","0.5137486859499285","denim-forest-115","-0.31804680824279785"
"2","crxdn5km","Action distr","0.5155967028058636","denim-forest-115","-0.3082607686519623"
"2","crxdn5km","Action distr","0.5396209219330184","denim-forest-115","-0.2984746992588043"
"2","crxdn5km","Action distr","0.5691891916279783","denim-forest-115","-0.28868865966796875"
"2","crxdn5km","Action distr","0.48972446682277354","denim-forest-115","-0.2789025902748108"
"2","crxdn5km","Action distr","0.5211407533736685","denim-forest-115","-0.26911652088165283"
"2","crxdn5km","Action distr","0.4971165342465136","denim-forest-115","-0.25933048129081726"
"2","crxdn5km","Action distr","0.5544050567804983","denim-forest-115","-0.2495444118976593"
"2","crxdn5km","Action distr","0.5359248882211484","denim-forest-115","-0.23975837230682373"
"2","crxdn5km","Action distr","0.5155967028058636","denim-forest-115","-0.22997230291366577"
"2","crxdn5km","Action distr","0.5137486859499285","denim-forest-115","-0.2201862633228302"
"2","crxdn5km","Action distr","0.5063566185261885","denim-forest-115","-0.21040019392967224"
"2","crxdn5km","Action distr","0.5340768713652134","denim-forest-115","-0.20061415433883667"
"2","crxdn5km","Action distr","0.5303808376533434","denim-forest-115","-0.1908280849456787"
"2","crxdn5km","Action distr","0.5303808376533434","denim-forest-115","-0.18104204535484314"
"2","crxdn5km","Action distr","0.5581010904923683","denim-forest-115","-0.17125597596168518"
"2","crxdn5km","Action distr","0.5211407533736685","denim-forest-115","-0.1614699363708496"
"2","crxdn5km","Action distr","0.5691891916279783","denim-forest-115","-0.15168386697769165"
"2","crxdn5km","Action distr","0.5414689387889534","denim-forest-115","-0.1418977975845337"
"2","crxdn5km","Action distr","0.5137486859499285","denim-forest-115","-0.13211175799369812"
"2","crxdn5km","Action distr","0.5340768713652134","denim-forest-115","-0.12232569605112076"
"2","crxdn5km","Action distr","0.5581010904923683","denim-forest-115","-0.11253964155912399"
"2","crxdn5km","Action distr","0.5599491073483033","denim-forest-115","-0.10275358706712723"
"2","crxdn5km","Action distr","0.5913653938991982","denim-forest-115","-0.09296753257513046"
"2","crxdn5km","Action distr","0.4804843825430986","denim-forest-115","-0.0831814780831337"
"2","crxdn5km","Action distr","0.5895173770432632","denim-forest-115","-0.07339541614055634"
"2","crxdn5km","Action distr","0.5488610062126934","denim-forest-115","-0.06360936164855957"
"2","crxdn5km","Action distr","0.5488610062126934","denim-forest-115","-0.053823307156562805"
"2","crxdn5km","Action distr","0.5802772927635883","denim-forest-115","-0.04403725266456604"
"2","crxdn5km","Action distr","0.5248367870855385","denim-forest-115","-0.034251198172569275"
"2","crxdn5km","Action distr","0.5710372084839134","denim-forest-115","-0.02446513995528221"
"2","crxdn5km","Action distr","0.5377729050770834","denim-forest-115","-0.014679084531962872"
"2","crxdn5km","Action distr","0.5710372084839134","denim-forest-115","-0.004893028177320957"
"2","crxdn5km","Action distr","0.5710372084839134","denim-forest-115","0.004893028177320957"
"2","crxdn5km","Action distr","0.5617971242042383","denim-forest-115","0.014679084531962872"
"2","crxdn5km","Action distr","0.49526851739057853","denim-forest-115","0.02446513995528221"
"2","crxdn5km","Action distr","0.5100526522380585","denim-forest-115","0.034251198172569275"
"2","crxdn5km","Action distr","0.5802772927635883","denim-forest-115","0.04403725266456604"
"2","crxdn5km","Action distr","0.5728852253398483","denim-forest-115","0.053823307156562805"
"2","crxdn5km","Action distr","0.5285328207974085","denim-forest-115","0.06360936164855957"
"2","crxdn5km","Action distr","0.5266848039414734","denim-forest-115","0.07339541614055634"
"2","crxdn5km","Action distr","0.5895173770432632","denim-forest-115","0.0831814780831337"
"2","crxdn5km","Action distr","0.6006054781788732","denim-forest-115","0.09296753257513046"
"2","crxdn5km","Action distr","0.5470129893567585","denim-forest-115","0.10275358706712723"
"2","crxdn5km","Action distr","0.5377729050770834","denim-forest-115","0.11253964155912399"
"2","crxdn5km","Action distr","0.5396209219330184","denim-forest-115","0.12232569605112076"
"2","crxdn5km","Action distr","0.5266848039414734","denim-forest-115","0.13211175799369812"
"2","crxdn5km","Action distr","0.5100526522380585","denim-forest-115","0.1418977975845337"
"2","crxdn5km","Action distr","0.5858213433313932","denim-forest-115","0.15168386697769165"
"2","crxdn5km","Action distr","0.5377729050770834","denim-forest-115","0.1614699363708496"
"2","crxdn5km","Action distr","0.5507090230686283","denim-forest-115","0.17125597596168518"
"2","crxdn5km","Action distr","0.5266848039414734","denim-forest-115","0.18104204535484314"
"2","crxdn5km","Action distr","0.5359248882211484","denim-forest-115","0.1908280849456787"
"2","crxdn5km","Action distr","0.5728852253398483","denim-forest-115","0.20061415433883667"
"2","crxdn5km","Action distr","0.5581010904923683","denim-forest-115","0.21040019392967224"
"2","crxdn5km","Action distr","0.48972446682277354","denim-forest-115","0.2201862633228302"
"2","crxdn5km","Action distr","0.5839733264754583","denim-forest-115","0.22997230291366577"
"2","crxdn5km","Action distr","0.5654931579161083","denim-forest-115","0.23975837230682373"
"2","crxdn5km","Action distr","0.5045086016702535","denim-forest-115","0.2495444118976593"
"2","crxdn5km","Action distr","0.4971165342465136","denim-forest-115","0.25933048129081726"
"2","crxdn5km","Action distr","0.49896455110244853","denim-forest-115","0.26911652088165283"
"2","crxdn5km","Action distr","0.46385223083968363","denim-forest-115","0.2789025902748108"
"2","crxdn5km","Action distr","0.49157248367870854","denim-forest-115","0.28868865966796875"
"2","crxdn5km","Action distr","0.5174447196617985","denim-forest-115","0.2984746992588043"
"2","crxdn5km","Action distr","0.49896455110244853","denim-forest-115","0.3082607686519623"
"2","crxdn5km","Action distr","0.5211407533736685","denim-forest-115","0.31804680824279785"
"2","crxdn5km","Action distr","0.48972446682277354","denim-forest-115","0.3278328776359558"
"2","crxdn5km","Action distr","0.4324359442887887","denim-forest-115","0.33761894702911377"
"2","crxdn5km","Action distr","0.4786363656871636","denim-forest-115","0.34740498661994934"
"2","crxdn5km","Action distr","0.5045086016702535","denim-forest-115","0.3571910262107849"
"2","crxdn5km","Action distr","0.5045086016702535","denim-forest-115","0.36697709560394287"
"2","crxdn5km","Action distr","0.4379799948565937","denim-forest-115","0.37676316499710083"
"2","crxdn5km","Action distr","0.4934205005346436","denim-forest-115","0.3865492045879364"
"2","crxdn5km","Action distr","0.4657002476956187","denim-forest-115","0.396335244178772"
"2","crxdn5km","Action distr","0.4158037925853738","denim-forest-115","0.40612131357192993"
"2","crxdn5km","Action distr","0.45830818027187864","denim-forest-115","0.4159073829650879"
"2","crxdn5km","Action distr","0.4786363656871636","denim-forest-115","0.42569345235824585"
"2","crxdn5km","Action distr","0.4379799948565937","denim-forest-115","0.4354794919490814"
"2","crxdn5km","Action distr","0.46939628140748857","denim-forest-115","0.445265531539917"
"2","crxdn5km","Action distr","0.4712442982634236","denim-forest-115","0.45505160093307495"
"2","crxdn5km","Action distr","0.4472200791362687","denim-forest-115","0.4648376703262329"
"2","crxdn5km","Action distr","0.42134784315317875","denim-forest-115","0.4746237099170685"
"2","crxdn5km","Action distr","0.44167602856846366","denim-forest-115","0.48440974950790405"
"2","crxdn5km","Action distr","0.4712442982634236","denim-forest-115","0.494195818901062"
"2","crxdn5km","Action distr","0.4287399105769188","denim-forest-115","0.50398188829422"
"2","crxdn5km","Action distr","0.4065637083056988","denim-forest-115","0.5137679576873779"
"2","crxdn5km","Action distr","0.4250438768650488","denim-forest-115","0.5235539674758911"
"2","crxdn5km","Action distr","0.43058792743285373","denim-forest-115","0.5333400964736938"
"2","crxdn5km","Action distr","0.42319586000911374","denim-forest-115","0.543126106262207"
"2","crxdn5km","Action distr","0.4158037925853738","denim-forest-115","0.5529121160507202"
"2","crxdn5km","Action distr","0.36590733747512894","denim-forest-115","0.562698245048523"
"2","crxdn5km","Action distr","0.34927518577171396","denim-forest-115","0.5724842548370361"
"2","crxdn5km","Action distr","0.39917164088195883","denim-forest-115","0.5822703242301941"
"2","crxdn5km","Action distr","0.36036328690732394","denim-forest-115","0.592056393623352"
"2","crxdn5km","Action distr","0.3714513880429339","denim-forest-115","0.6018424034118652"
"2","crxdn5km","Action distr","0.39917164088195883","denim-forest-115","0.611628532409668"
"2","crxdn5km","Action distr","0.37884345546667386","denim-forest-115","0.6214145421981812"
"2","crxdn5km","Action distr","0.36960337118699893","denim-forest-115","0.6312006115913391"
"2","crxdn5km","Action distr","0.4084117251616338","denim-forest-115","0.6409866809844971"
"2","crxdn5km","Action distr","0.34557915205984396","denim-forest-115","0.6507726907730103"
"2","crxdn5km","Action distr","0.35297121948358395","denim-forest-115","0.660558819770813"
"2","crxdn5km","Action distr","0.36405932061919394","denim-forest-115","0.6703448295593262"
"2","crxdn5km","Action distr","0.36590733747512894","denim-forest-115","0.6801308393478394"
"2","crxdn5km","Action distr","0.334491050924234","denim-forest-115","0.6899169683456421"
"2","crxdn5km","Action distr","0.336339067780169","denim-forest-115","0.6997029781341553"
"2","crxdn5km","Action distr","0.33264303406829904","denim-forest-115","0.709489107131958"
"2","crxdn5km","Action distr","0.33264303406829904","denim-forest-115","0.7192751169204712"
"2","crxdn5km","Action distr","0.32894700035642904","denim-forest-115","0.7290611267089844"
"2","crxdn5km","Action distr","0.30861881494114407","denim-forest-115","0.7388472557067871"
"2","crxdn5km","Action distr","0.343731135203909","denim-forest-115","0.7486332654953003"
"2","crxdn5km","Action distr","0.36590733747512894","denim-forest-115","0.7584193348884583"
"2","crxdn5km","Action distr","0.32709898350049404","denim-forest-115","0.7682054042816162"
"2","crxdn5km","Action distr","0.3067707980852091","denim-forest-115","0.7779914140701294"
"2","crxdn5km","Action distr","0.32155493293268905","denim-forest-115","0.7877775430679321"
"2","crxdn5km","Action distr","0.3067707980852091","denim-forest-115","0.7975635528564453"
"2","crxdn5km","Action distr","0.29013864638179415","denim-forest-115","0.8073495626449585"
"2","crxdn5km","Action distr","0.29013864638179415","denim-forest-115","0.8171356916427612"
"2","crxdn5km","Action distr","0.3067707980852091","denim-forest-115","0.8269217014312744"
"2","crxdn5km","Action distr","0.2698104609665092","denim-forest-115","0.8367078304290771"
"2","crxdn5km","Action distr","0.3123148486530141","denim-forest-115","0.8464938402175903"
"2","crxdn5km","Action distr","0.28089856210211916","denim-forest-115","0.8562798500061035"
"2","crxdn5km","Action distr","0.27165847782244423","denim-forest-115","0.8660659790039062"
"2","crxdn5km","Action distr","0.2439382249834193","denim-forest-115","0.8758519887924194"
"2","crxdn5km","Action distr","0.28274657895805416","denim-forest-115","0.8856380581855774"
"2","crxdn5km","Action distr","0.28274657895805416","denim-forest-115","0.8954241275787354"
"2","crxdn5km","Action distr","0.2420902081274843","denim-forest-115","0.9052101373672485"
"2","crxdn5km","Action distr","0.24763425869528927","denim-forest-115","0.9149962663650513"
"2","crxdn5km","Action distr","0.22915409013593932","denim-forest-115","0.9247822761535645"
"2","crxdn5km","Action distr","0.2383941744156143","denim-forest-115","0.9345683455467224"
"2","crxdn5km","Action distr","0.27905054524618417","denim-forest-115","0.9443544149398804"
"2","crxdn5km","Action distr","0.23285012384780934","denim-forest-115","0.9541404247283936"
"2","crxdn5km","Action distr","0.24578624183935427","denim-forest-115","0.9639265537261963"
"2","crxdn5km","Action distr","0.2383941744156143","denim-forest-115","0.9737125635147095"
"2","crxdn5km","Action distr","0.2143699552884594","denim-forest-115","0.9834985733032227"
"2","crxdn5km","Action distr","0.19773780358504442","denim-forest-115","0.9932847023010254"
"2","crxdn5km","Action distr","0.21067392157658937","denim-forest-115","1.0030707120895386"
"2","crxdn5km","Action distr","0.19773780358504442","denim-forest-115","1.0128567218780518"
"2","crxdn5km","Action distr","0.18664970244943446","denim-forest-115","1.0226428508758545"
"2","crxdn5km","Action distr","0.18849771930536943","denim-forest-115","1.0324289798736572"
"2","crxdn5km","Action distr","0.20882590472065438","denim-forest-115","1.0422148704528809"
"2","crxdn5km","Action distr","0.21991400585626436","denim-forest-115","1.0520009994506836"
"2","crxdn5km","Action distr","0.2143699552884594","denim-forest-115","1.0617871284484863"
"2","crxdn5km","Action distr","0.19773780358504442","denim-forest-115","1.0715731382369995"
"2","crxdn5km","Action distr","0.19404176987317442","denim-forest-115","1.0813591480255127"
"2","crxdn5km","Action distr","0.1681695338900845","denim-forest-115","1.0911452770233154"
"2","crxdn5km","Action distr","0.17925763502569447","denim-forest-115","1.1009312868118286"
"2","crxdn5km","Action distr","0.18295366873756447","denim-forest-115","1.1107172966003418"
"2","crxdn5km","Action distr","0.15338539904260454","denim-forest-115","1.1205034255981445"
"2","crxdn5km","Action distr","0.14229729790699458","denim-forest-115","1.1302895545959473"
"2","crxdn5km","Action distr","0.15338539904260454","denim-forest-115","1.140075445175171"
"2","crxdn5km","Action distr","0.17556160131382448","denim-forest-115","1.1498615741729736"
"2","crxdn5km","Action distr","0.1681695338900845","denim-forest-115","1.1596477031707764"
"2","crxdn5km","Action distr","0.1718655676019545","denim-forest-115","1.16943359375"
"2","crxdn5km","Action distr","0.14784134847479954","denim-forest-115","1.1792197227478027"
"2","crxdn5km","Action distr","0.18664970244943446","denim-forest-115","1.1890058517456055"
"2","crxdn5km","Action distr","0.12566514620357963","denim-forest-115","1.1987918615341187"
"2","crxdn5km","Action distr","0.18110565188162947","denim-forest-115","1.2085778713226318"
"2","crxdn5km","Action distr","0.1330572136273196","denim-forest-115","1.2183640003204346"
"2","crxdn5km","Action distr","0.13120919677138462","denim-forest-115","1.2281500101089478"
"2","crxdn5km","Action distr","0.14599333161886457","denim-forest-115","1.237936019897461"
"2","crxdn5km","Action distr","0.1330572136273196","denim-forest-115","1.2477221488952637"
"2","crxdn5km","Action distr","0.11457704506796966","denim-forest-115","1.2575082778930664"
"2","crxdn5km","Action distr","0.15153738218666957","denim-forest-115","1.26729416847229"
"2","crxdn5km","Action distr","0.1016409270764247","denim-forest-115","1.2770802974700928"
"2","crxdn5km","Action distr","0.11642506192390467","denim-forest-115","1.2868664264678955"
"2","crxdn5km","Action distr","0.12196911249170965","denim-forest-115","1.2966523170471191"
"2","crxdn5km","Action distr","0.10533696078829469","denim-forest-115","1.3064384460449219"
"2","crxdn5km","Action distr","0.08316075851707476","denim-forest-115","1.3162245750427246"
"2","crxdn5km","Action distr","0.1071849776442297","denim-forest-115","1.3260105848312378"
"2","crxdn5km","Action distr","0.08685679222894474","denim-forest-115","1.335796594619751"
"2","crxdn5km","Action distr","0.11457704506796966","denim-forest-115","1.3455827236175537"
"2","crxdn5km","Action distr","0.09240084279674973","denim-forest-115","1.355368733406067"
"2","crxdn5km","Action distr","0.10348894393235969","denim-forest-115","1.36515474319458"
"2","crxdn5km","Action distr","0.09240084279674973","denim-forest-115","1.3749408721923828"
"2","crxdn5km","Action distr","0.1016409270764247","denim-forest-115","1.3847270011901855"
"2","crxdn5km","Action distr","0.08316075851707476","denim-forest-115","1.3945128917694092"
"2","crxdn5km","Action distr","0.09609687650861971","denim-forest-115","1.404299020767212"
"2","crxdn5km","Action distr","0.05544050567804984","denim-forest-115","1.4140851497650146"
"2","crxdn5km","Action distr","0.08131274166113976","denim-forest-115","1.4238711595535278"
"2","crxdn5km","Action distr","0.06468058995772481","denim-forest-115","1.433657169342041"
"2","crxdn5km","Action distr","0.08685679222894474","denim-forest-115","1.4434432983398438"
"2","crxdn5km","Action distr","0.07392067423739977","denim-forest-115","1.453229308128357"
"2","crxdn5km","Action distr","0.06468058995772481","denim-forest-115","1.4630153179168701"
"2","crxdn5km","Action distr","0.06837662366959481","denim-forest-115","1.4728014469146729"
"2","crxdn5km","Action distr","0.051744471966179845","denim-forest-115","1.482587456703186"
"2","crxdn5km","Action distr","0.05728852253398483","denim-forest-115","1.4923734664916992"
"2","crxdn5km","Action distr","0.051744471966179845","denim-forest-115","1.502159595489502"
"2","crxdn5km","Action distr","0.060984556245854825","denim-forest-115","1.5119457244873047"
"2","crxdn5km","Action distr","0.05544050567804984","denim-forest-115","1.5217316150665283"
"2","crxdn5km","Action distr","0.06283257310178982","denim-forest-115","1.531517744064331"
"2","crxdn5km","Action distr","0.035112320262764896","denim-forest-115","1.5413038730621338"
"2","crxdn5km","Action distr","0.04435240454243987","denim-forest-115","1.551089882850647"
"2","crxdn5km","Action distr","0.04250438768650488","denim-forest-115","1.5608758926391602"
"2","crxdn5km","Action distr","0.046200421398374866","denim-forest-115","1.570662021636963"
"2","crxdn5km","Action distr","0.035112320262764896","denim-forest-115","1.580448031425476"
"2","crxdn5km","Action distr","0.035112320262764896","denim-forest-115","1.5902340412139893"
"2","crxdn5km","Action distr","0.036960337118699886","denim-forest-115","1.600020170211792"
"2","crxdn5km","Action distr","0.02772025283902492","denim-forest-115","1.6098061800003052"
"2","crxdn5km","Action distr","0.0332643034068299","denim-forest-115","1.6195921897888184"
"2","crxdn5km","Action distr","0.02772025283902492","denim-forest-115","1.629378318786621"
"2","crxdn5km","Action distr","0.02402421912715493","denim-forest-115","1.6391644477844238"
"2","crxdn5km","Action distr","0.025872235983089922","denim-forest-115","1.6489503383636475"
"2","crxdn5km","Action distr","0.02956826969495991","denim-forest-115","1.6587364673614502"
"2","crxdn5km","Action distr","0.03141628655089491","denim-forest-115","1.668522596359253"
"2","crxdn5km","Action distr","0.035112320262764896","denim-forest-115","1.6783086061477661"
"2","crxdn5km","Action distr","0.02772025283902492","denim-forest-115","1.6880946159362793"
"2","crxdn5km","Action distr","0.018480168559349943","denim-forest-115","1.697880744934082"
"2","crxdn5km","Action distr","0.04065637083056988","denim-forest-115","1.7076667547225952"
"2","crxdn5km","Action distr","0.025872235983089922","denim-forest-115","1.7174527645111084"
"2","crxdn5km","Action distr","0.025872235983089922","denim-forest-115","1.7272388935089111"
"2","crxdn5km","Action distr","0.018480168559349943","denim-forest-115","1.7370249032974243"
"2","crxdn5km","Action distr","0.02772025283902492","denim-forest-115","1.7468109130859375"
"2","crxdn5km","Action distr","0.02402421912715493","denim-forest-115","1.7565970420837402"
"2","crxdn5km","Action distr","0.014784134847479955","denim-forest-115","1.766383171081543"
"2","crxdn5km","Action distr","0.011088101135609967","denim-forest-115","1.7761690616607666"
"2","crxdn5km","Action distr","0.012936117991544961","denim-forest-115","1.7859551906585693"
"2","crxdn5km","Action distr","0.0073920674237399776","denim-forest-115","1.795741319656372"
"2","crxdn5km","Action distr","0.01663215170341495","denim-forest-115","1.8055273294448853"
"2","crxdn5km","Action distr","0.02032818541528494","denim-forest-115","1.8153133392333984"
"2","crxdn5km","Action distr","0.009240084279674972","denim-forest-115","1.8250994682312012"
"2","crxdn5km","Action distr","0.011088101135609967","denim-forest-115","1.8348854780197144"
"2","crxdn5km","Action distr","0.012936117991544961","denim-forest-115","1.8446714878082275"
"2","crxdn5km","Action distr","0.011088101135609967","denim-forest-115","1.8544576168060303"
"2","crxdn5km","Action distr","0.011088101135609967","denim-forest-115","1.864243745803833"
"2","crxdn5km","Action distr","0.009240084279674972","denim-forest-115","1.8740296363830566"
"2","crxdn5km","Action distr","0.012936117991544961","denim-forest-115","1.8838157653808594"
"2","crxdn5km","Action distr","0.0073920674237399776","denim-forest-115","1.893601894378662"
"2","crxdn5km","Action distr","0.011088101135609967","denim-forest-115","1.9033877849578857"
"2","crxdn5km","Action distr","0.0073920674237399776","denim-forest-115","1.9131739139556885"
"2","crxdn5km","Action distr","0.018480168559349943","denim-forest-115","1.9229600429534912"
"2","crxdn5km","Action distr","0.0036960337118699888","denim-forest-115","1.9327460527420044"
"2","crxdn5km","Action distr","0.0073920674237399776","denim-forest-115","1.9425320625305176"
"2","crxdn5km","Action distr","0.011088101135609967","denim-forest-115","1.9523181915283203"
"2","crxdn5km","Action distr","0.0036960337118699888","denim-forest-115","1.9621042013168335"
"2","crxdn5km","Action distr","0.0018480168559349944","denim-forest-115","1.9718902111053467"
"2","crxdn5km","Action distr","0.0073920674237399776","denim-forest-115","1.9816763401031494"
"2","crxdn5km","Action distr","0.0036960337118699888","denim-forest-115","1.9914624691009521"
"2","crxdn5km","Action distr","0.0073920674237399776","denim-forest-115","2.001248359680176"
"2","crxdn5km","Action distr","0.012936117991544961","denim-forest-115","2.0110344886779785"
"2","crxdn5km","Action distr","0.0036960337118699888","denim-forest-115","2.0208206176757812"
"2","crxdn5km","Action distr","0.005544050567804984","denim-forest-115","2.030606746673584"
"2","crxdn5km","Action distr","0.005544050567804984","denim-forest-115","2.0403926372528076"
"2","crxdn5km","Action distr","0","denim-forest-115","2.0501787662506104"
"2","crxdn5km","Action distr","0.0018480168559349944","denim-forest-115","2.059964656829834"
"2","crxdn5km","Action distr","0.005544050567804984","denim-forest-115","2.0697507858276367"
"2","crxdn5km","Action distr","0.0036960337118699888","denim-forest-115","2.0795369148254395"
"2","crxdn5km","Action distr","0.0018480168559349944","denim-forest-115","2.089323043823242"
"2","crxdn5km","Action distr","0.02032818541528494","denim-forest-115","2.099108934402466"
"2","crxdn5km","Action distr","0","denim-forest-115","2.1088950634002686"
"2","crxdn5km","Action distr","0","denim-forest-115","2.118680953979492"
"2","crxdn5km","Action distr","0","denim-forest-115","2.128467082977295"
"2","crxdn5km","Action distr","0","denim-forest-115","2.1382532119750977"
"2","crxdn5km","Action distr","0","denim-forest-115","2.1480393409729004"
"2","crxdn5km","Action distr","0","denim-forest-115","2.157825469970703"
"2","crxdn5km","Action distr","0","denim-forest-115","2.1676113605499268"
"2","crxdn5km","Action distr","0","denim-forest-115","2.1773974895477295"
"2","crxdn5km","Action distr","0","denim-forest-115","2.187183380126953"
"2","crxdn5km","Action distr","0","denim-forest-115","2.196969509124756"
"2","crxdn5km","Action distr","0","denim-forest-115","2.2067556381225586"
"2","crxdn5km","Action distr","0","denim-forest-115","2.2165417671203613"
"2","crxdn5km","Action distr","0","denim-forest-115","2.226327657699585"
"2","crxdn5km","Action distr","0","denim-forest-115","2.2361137866973877"
"2","crxdn5km","Action distr","0","denim-forest-115","2.2458999156951904"
"2","crxdn5km","Action distr","0","denim-forest-115","2.255685806274414"
"2","crxdn5km","Action distr","0","denim-forest-115","2.265471935272217"
"2","crxdn5km","Action distr","0","denim-forest-115","2.2752580642700195"
"2","crxdn5km","Action distr","0","denim-forest-115","2.2850441932678223"
"2","crxdn5km","Action distr","0","denim-forest-115","2.294830083847046"
"2","crxdn5km","Action distr","0","denim-forest-115","2.3046162128448486"
"2","crxdn5km","Action distr","0","denim-forest-115","2.3144021034240723"
"2","crxdn5km","Action distr","0","denim-forest-115","2.324188232421875"
"2","crxdn5km","Action distr","0","denim-forest-115","2.3339743614196777"
"2","crxdn5km","Action distr","0","denim-forest-115","2.3437604904174805"
"2","crxdn5km","Action distr","0","denim-forest-115","2.353546380996704"
"2","crxdn5km","Action distr","0","denim-forest-115","2.363332509994507"
"2","crxdn5km","Action distr","0","denim-forest-115","2.3731186389923096"
"2","crxdn5km","Action distr","0","denim-forest-115","2.382904529571533"
"2","crxdn5km","Action distr","0","denim-forest-115","2.392690658569336"
"2","crxdn5km","Action distr","0","denim-forest-115","2.4024767875671387"
"2","crxdn5km","Action distr","0","denim-forest-115","2.4122629165649414"
"2","crxdn5km","Action distr","0","denim-forest-115","2.422048807144165"
"2","crxdn5km","Action distr","0","denim-forest-115","2.4318349361419678"
"2","crxdn5km","Action distr","0","denim-forest-115","2.4416208267211914"
"2","crxdn5km","Policy distr","0.0012794005451723933","denim-forest-115","-2.4416208267211914"
"2","crxdn5km","Policy distr","0.001343387644737959","denim-forest-115","-2.4318349361419678"
"2","crxdn5km","Policy distr","0.001410300494171679","denim-forest-115","-2.422048807144165"
"2","crxdn5km","Policy distr","0.0014802553923800588","denim-forest-115","-2.4122629165649414"
"2","crxdn5km","Policy distr","0.0015533758560195565","denim-forest-115","-2.4024767875671387"
"2","crxdn5km","Policy distr","0.0016297900583595037","denim-forest-115","-2.392690658569336"
"2","crxdn5km","Policy distr","0.0017096268711611629","denim-forest-115","-2.382904529571533"
"2","crxdn5km","Policy distr","0.0017930225003510714","denim-forest-115","-2.3731186389923096"
"2","crxdn5km","Policy distr","0.0018801189726218581","denim-forest-115","-2.363332509994507"
"2","crxdn5km","Policy distr","0.0019710592459887266","denim-forest-115","-2.353546380996704"
"2","crxdn5km","Policy distr","0.00206599198281765","denim-forest-115","-2.3437604904174805"
"2","crxdn5km","Policy distr","0.0021650742273777723","denim-forest-115","-2.3339743614196777"
"2","crxdn5km","Policy distr","0.0022684643045067787","denim-forest-115","-2.324188232421875"
"2","crxdn5km","Policy distr","0.002376324962824583","denim-forest-115","-2.3144021034240723"
"2","crxdn5km","Policy distr","0.0024888250045478344","denim-forest-115","-2.3046162128448486"
"2","crxdn5km","Policy distr","0.0026061427779495716","denim-forest-115","-2.294830083847046"
"2","crxdn5km","Policy distr","0.002728452207520604","denim-forest-115","-2.2850441932678223"
"2","crxdn5km","Policy distr","0.002855944214388728","denim-forest-115","-2.2752580642700195"
"2","crxdn5km","Policy distr","0.002988808322697878","denim-forest-115","-2.265471935272217"
"2","crxdn5km","Policy distr","0.003127241740003228","denim-forest-115","-2.255685806274414"
"2","crxdn5km","Policy distr","0.0032714412081986666","denim-forest-115","-2.2458999156951904"
"2","crxdn5km","Policy distr","0.003421622095629573","denim-forest-115","-2.2361137866973877"
"2","crxdn5km","Policy distr","0.0035779965110123158","denim-forest-115","-2.226327657699585"
"2","crxdn5km","Policy distr","0.003740782616659999","denim-forest-115","-2.2165417671203613"
"2","crxdn5km","Policy distr","0.003910208120942116","denim-forest-115","-2.2067556381225586"
"2","crxdn5km","Policy distr","0.004086509812623262","denim-forest-115","-2.196969509124756"
"2","crxdn5km","Policy distr","0.004269922152161598","denim-forest-115","-2.187183380126953"
"2","crxdn5km","Policy distr","0.0044606877490878105","denim-forest-115","-2.1773974895477295"
"2","crxdn5km","Policy distr","0.004659067839384079","denim-forest-115","-2.1676113605499268"
"2","crxdn5km","Policy distr","0.004865309689193964","denim-forest-115","-2.157825469970703"
"2","crxdn5km","Policy distr","0.005079692229628563","denim-forest-115","-2.1480393409729004"
"2","crxdn5km","Policy distr","0.005302482284605503","denim-forest-115","-2.1382532119750977"
"2","crxdn5km","Policy distr","0.005533958785235882","denim-forest-115","-2.128467082977295"
"2","crxdn5km","Policy distr","0.005774406250566244","denim-forest-115","-2.118680953979492"
"2","crxdn5km","Policy distr","0.006024117115885019","denim-forest-115","-2.1088950634002686"
"2","crxdn5km","Policy distr","0.006283401045948267","denim-forest-115","-2.099108934402466"
"2","crxdn5km","Policy distr","0.006552551873028278","denim-forest-115","-2.089323043823242"
"2","crxdn5km","Policy distr","0.006831897888332605","denim-forest-115","-2.0795369148254395"
"2","crxdn5km","Policy distr","0.007121761795133352","denim-forest-115","-2.0697507858276367"
"2","crxdn5km","Policy distr","0.007422464434057474","denim-forest-115","-2.059964656829834"
"2","crxdn5km","Policy distr","0.007734344806522131","denim-forest-115","-2.0501787662506104"
"2","crxdn5km","Policy distr","0.008057755418121815","denim-forest-115","-2.0403926372528076"
"2","crxdn5km","Policy distr","0.008393035270273685","denim-forest-115","-2.030606746673584"
"2","crxdn5km","Policy distr","0.008740564808249474","denim-forest-115","-2.0208206176757812"
"2","crxdn5km","Policy distr","0.009100697003304958","denim-forest-115","-2.0110344886779785"
"2","crxdn5km","Policy distr","0.009473810903728008","denim-forest-115","-2.001248359680176"
"2","crxdn5km","Policy distr","0.00986027903854847","denim-forest-115","-1.9914624691009521"
"2","crxdn5km","Policy distr","0.01026051677763462","denim-forest-115","-1.9816763401031494"
"2","crxdn5km","Policy distr","0.010674900375306606","denim-forest-115","-1.9718902111053467"
"2","crxdn5km","Policy distr","0.011103840544819832","denim-forest-115","-1.9621042013168335"
"2","crxdn5km","Policy distr","0.011547754518687725","denim-forest-115","-1.9523181915283203"
"2","crxdn5km","Policy distr","0.012007065117359161","denim-forest-115","-1.9425320625305176"
"2","crxdn5km","Policy distr","0.012482193298637867","denim-forest-115","-1.9327460527420044"
"2","crxdn5km","Policy distr","0.012973576784133911","denim-forest-115","-1.9229600429534912"
"2","crxdn5km","Policy distr","0.01348167099058628","denim-forest-115","-1.9131739139556885"
"2","crxdn5km","Policy distr","0.014006920158863068","denim-forest-115","-1.9033877849578857"
"2","crxdn5km","Policy distr","0.01454976387321949","denim-forest-115","-1.893601894378662"
"2","crxdn5km","Policy distr","0.015110696665942669","denim-forest-115","-1.8838157653808594"
"2","crxdn5km","Policy distr","0.015690185129642487","denim-forest-115","-1.8740296363830566"
"2","crxdn5km","Policy distr","0.01628868468105793","denim-forest-115","-1.864243745803833"
"2","crxdn5km","Policy distr","0.01690671779215336","denim-forest-115","-1.8544576168060303"
"2","crxdn5km","Policy distr","0.017544759437441826","denim-forest-115","-1.8446714878082275"
"2","crxdn5km","Policy distr","0.01820330321788788","denim-forest-115","-1.8348854780197144"
"2","crxdn5km","Policy distr","0.018882861360907555","denim-forest-115","-1.8250994682312012"
"2","crxdn5km","Policy distr","0.019583966583013535","denim-forest-115","-1.8153133392333984"
"2","crxdn5km","Policy distr","0.020307106897234917","denim-forest-115","-1.8055273294448853"
"2","crxdn5km","Policy distr","0.021052828058600426","denim-forest-115","-1.795741319656372"
"2","crxdn5km","Policy distr","0.021821659058332443","denim-forest-115","-1.7859551906585693"
"2","crxdn5km","Policy distr","0.022614136338233948","denim-forest-115","-1.7761690616607666"
"2","crxdn5km","Policy distr","0.023430785164237022","denim-forest-115","-1.766383171081543"
"2","crxdn5km","Policy distr","0.02427218109369278","denim-forest-115","-1.7565970420837402"
"2","crxdn5km","Policy distr","0.025138868018984795","denim-forest-115","-1.7468109130859375"
"2","crxdn5km","Policy distr","0.026031386107206345","denim-forest-115","-1.7370249032974243"
"2","crxdn5km","Policy distr","0.02695031464099884","denim-forest-115","-1.7272388935089111"
"2","crxdn5km","Policy distr","0.02789621613919735","denim-forest-115","-1.7174527645111084"
"2","crxdn5km","Policy distr","0.02886965312063694","denim-forest-115","-1.7076667547225952"
"2","crxdn5km","Policy distr","0.029871206730604172","denim-forest-115","-1.697880744934082"
"2","crxdn5km","Policy distr","0.030901450663805008","denim-forest-115","-1.6880946159362793"
"2","crxdn5km","Policy distr","0.03196095675230026","denim-forest-115","-1.6783086061477661"
"2","crxdn5km","Policy distr","0.0330503024160862","denim-forest-115","-1.668522596359253"
"2","crxdn5km","Policy distr","0.03417009860277176","denim-forest-115","-1.6587364673614502"
"2","crxdn5km","Policy distr","0.035320911556482315","denim-forest-115","-1.6489503383636475"
"2","crxdn5km","Policy distr","0.036503300070762634","denim-forest-115","-1.6391644477844238"
"2","crxdn5km","Policy distr","0.03771791607141495","denim-forest-115","-1.629378318786621"
"2","crxdn5km","Policy distr","0.038965292274951935","denim-forest-115","-1.6195921897888184"
"2","crxdn5km","Policy distr","0.04024601727724075","denim-forest-115","-1.6098061800003052"
"2","crxdn5km","Policy distr","0.041560687124729156","denim-forest-115","-1.600020170211792"
"2","crxdn5km","Policy distr","0.04290992394089699","denim-forest-115","-1.5902340412139893"
"2","crxdn5km","Policy distr","0.04429426044225693","denim-forest-115","-1.580448031425476"
"2","crxdn5km","Policy distr","0.045714277774095535","denim-forest-115","-1.570662021636963"
"2","crxdn5km","Policy distr","0.04717061296105385","denim-forest-115","-1.5608758926391602"
"2","crxdn5km","Policy distr","0.04866378381848335","denim-forest-115","-1.551089882850647"
"2","crxdn5km","Policy distr","0.05019436404109001","denim-forest-115","-1.5413038730621338"
"2","crxdn5km","Policy distr","0.05176297202706337","denim-forest-115","-1.531517744064331"
"2","crxdn5km","Policy distr","0.053370121866464615","denim-forest-115","-1.5217316150665283"
"2","crxdn5km","Policy distr","0.05501636117696762","denim-forest-115","-1.5119457244873047"
"2","crxdn5km","Policy distr","0.05670231208205223","denim-forest-115","-1.502159595489502"
"2","crxdn5km","Policy distr","0.05842846632003784","denim-forest-115","-1.4923734664916992"
"2","crxdn5km","Policy distr","0.06019534915685654","denim-forest-115","-1.482587456703186"
"2","crxdn5km","Policy distr","0.06200350448489189","denim-forest-115","-1.4728014469146729"
"2","crxdn5km","Policy distr","0.06385349482297897","denim-forest-115","-1.4630153179168701"
"2","crxdn5km","Policy distr","0.0657457485795021","denim-forest-115","-1.453229308128357"
"2","crxdn5km","Policy distr","0.06768082082271576","denim-forest-115","-1.4434432983398438"
"2","crxdn5km","Policy distr","0.06965921819210052","denim-forest-115","-1.433657169342041"
"2","crxdn5km","Policy distr","0.07168137282133102","denim-forest-115","-1.4238711595535278"
"2","crxdn5km","Policy distr","0.07374778389930725","denim-forest-115","-1.4140851497650146"
"2","crxdn5km","Policy distr","0.07585889101028442","denim-forest-115","-1.404299020767212"
"2","crxdn5km","Policy distr","0.07801517099142075","denim-forest-115","-1.3945128917694092"
"2","crxdn5km","Policy distr","0.08021693676710129","denim-forest-115","-1.3847270011901855"
"2","crxdn5km","Policy distr","0.08246475458145142","denim-forest-115","-1.3749408721923828"
"2","crxdn5km","Policy distr","0.0847589373588562","denim-forest-115","-1.36515474319458"
"2","crxdn5km","Policy distr","0.0870998427271843","denim-forest-115","-1.355368733406067"
"2","crxdn5km","Policy distr","0.08948786556720734","denim-forest-115","-1.3455827236175537"
"2","crxdn5km","Policy distr","0.09192335605621338","denim-forest-115","-1.335796594619751"
"2","crxdn5km","Policy distr","0.0944066047668457","denim-forest-115","-1.3260105848312378"
"2","crxdn5km","Policy distr","0.09693793952465057","denim-forest-115","-1.3162245750427246"
"2","crxdn5km","Policy distr","0.09951765835285187","denim-forest-115","-1.3064384460449219"
"2","crxdn5km","Policy distr","0.10214601457118988","denim-forest-115","-1.2966523170471191"
"2","crxdn5km","Policy distr","0.10482317209243774","denim-forest-115","-1.2868664264678955"
"2","crxdn5km","Policy distr","0.10754946619272232","denim-forest-115","-1.2770802974700928"
"2","crxdn5km","Policy distr","0.11032507568597794","denim-forest-115","-1.26729416847229"
"2","crxdn5km","Policy distr","0.11315004527568817","denim-forest-115","-1.2575082778930664"
"2","crxdn5km","Policy distr","0.1160246878862381","denim-forest-115","-1.2477221488952637"
"2","crxdn5km","Policy distr","0.1189490482211113","denim-forest-115","-1.237936019897461"
"2","crxdn5km","Policy distr","0.12192317843437195","denim-forest-115","-1.2281500101089478"
"2","crxdn5km","Policy distr","0.12494716048240662","denim-forest-115","-1.2183640003204346"
"2","crxdn5km","Policy distr","0.12802110612392426","denim-forest-115","-1.2085778713226318"
"2","crxdn5km","Policy distr","0.1311449110507965","denim-forest-115","-1.1987918615341187"
"2","crxdn5km","Policy distr","0.13431863486766815","denim-forest-115","-1.1890058517456055"
"2","crxdn5km","Policy distr","0.1375422477722168","denim-forest-115","-1.1792197227478027"
"2","crxdn5km","Policy distr","0.1408156007528305","denim-forest-115","-1.16943359375"
"2","crxdn5km","Policy distr","0.14413852989673615","denim-forest-115","-1.1596477031707764"
"2","crxdn5km","Policy distr","0.1475110650062561","denim-forest-115","-1.1498615741729736"
"2","crxdn5km","Policy distr","0.15093287825584412","denim-forest-115","-1.140075445175171"
"2","crxdn5km","Policy distr","0.15440373122692108","denim-forest-115","-1.1302895545959473"
"2","crxdn5km","Policy distr","0.15792354941368103","denim-forest-115","-1.1205034255981445"
"2","crxdn5km","Policy distr","0.16149193048477173","denim-forest-115","-1.1107172966003418"
"2","crxdn5km","Policy distr","0.1651085466146469","denim-forest-115","-1.1009312868118286"
"2","crxdn5km","Policy distr","0.16877305507659912","denim-forest-115","-1.0911452770233154"
"2","crxdn5km","Policy distr","0.17248515784740448","denim-forest-115","-1.0813591480255127"
"2","crxdn5km","Policy distr","0.17624428868293762","denim-forest-115","-1.0715731382369995"
"2","crxdn5km","Policy distr","0.1800500601530075","denim-forest-115","-1.0617871284484863"
"2","crxdn5km","Policy distr","0.18390199542045593","denim-forest-115","-1.0520009994506836"
"2","crxdn5km","Policy distr","0.1877995729446411","denim-forest-115","-1.0422148704528809"
"2","crxdn5km","Policy distr","0.19174201786518097","denim-forest-115","-1.0324289798736572"
"2","crxdn5km","Policy distr","0.19572900235652924","denim-forest-115","-1.0226428508758545"
"2","crxdn5km","Policy distr","0.19975972175598145","denim-forest-115","-1.0128567218780518"
"2","crxdn5km","Policy distr","0.2038334310054779","denim-forest-115","-1.0030707120895386"
"2","crxdn5km","Policy distr","0.2079494297504425","denim-forest-115","-0.9932847023010254"
"2","crxdn5km","Policy distr","0.21210706233978271","denim-forest-115","-0.9834985733032227"
"2","crxdn5km","Policy distr","0.21630533039569855","denim-forest-115","-0.9737125635147095"
"2","crxdn5km","Policy distr","0.2205435037612915","denim-forest-115","-0.9639265537261963"
"2","crxdn5km","Policy distr","0.22482068836688995","denim-forest-115","-0.9541404247283936"
"2","crxdn5km","Policy distr","0.22913584113121033","denim-forest-115","-0.9443544149398804"
"2","crxdn5km","Policy distr","0.2334880828857422","denim-forest-115","-0.9345683455467224"
"2","crxdn5km","Policy distr","0.23787635564804077","denim-forest-115","-0.9247822761535645"
"2","crxdn5km","Policy distr","0.24229958653450012","denim-forest-115","-0.9149962663650513"
"2","crxdn5km","Policy distr","0.24675676226615906","denim-forest-115","-0.9052101373672485"
"2","crxdn5km","Policy distr","0.2512466013431549","denim-forest-115","-0.8954241275787354"
"2","crxdn5km","Policy distr","0.2557680904865265","denim-forest-115","-0.8856380581855774"
"2","crxdn5km","Policy distr","0.26031985878944397","denim-forest-115","-0.8758519887924194"
"2","crxdn5km","Policy distr","0.26490071415901184","denim-forest-115","-0.8660659790039062"
"2","crxdn5km","Policy distr","0.26950937509536743","denim-forest-115","-0.8562798500061035"
"2","crxdn5km","Policy distr","0.27414441108703613","denim-forest-115","-0.8464938402175903"
"2","crxdn5km","Policy distr","0.2788045406341553","denim-forest-115","-0.8367078304290771"
"2","crxdn5km","Policy distr","0.28348836302757263","denim-forest-115","-0.8269217014312744"
"2","crxdn5km","Policy distr","0.28819432854652405","denim-forest-115","-0.8171356916427612"
"2","crxdn5km","Policy distr","0.2929210662841797","denim-forest-115","-0.8073495626449585"
"2","crxdn5km","Policy distr","0.29766690731048584","denim-forest-115","-0.7975635528564453"
"2","crxdn5km","Policy distr","0.3024303913116455","denim-forest-115","-0.7877775430679321"
"2","crxdn5km","Policy distr","0.30720987915992737","denim-forest-115","-0.7779914140701294"
"2","crxdn5km","Policy distr","0.3120037019252777","denim-forest-115","-0.7682054042816162"
"2","crxdn5km","Policy distr","0.3168102502822876","denim-forest-115","-0.7584193348884583"
"2","crxdn5km","Policy distr","0.3216278851032257","denim-forest-115","-0.7486332654953003"
"2","crxdn5km","Policy distr","0.32645463943481445","denim-forest-115","-0.7388472557067871"
"2","crxdn5km","Policy distr","0.33128902316093445","denim-forest-115","-0.7290611267089844"
"2","crxdn5km","Policy distr","0.33612900972366333","denim-forest-115","-0.7192751169204712"
"2","crxdn5km","Policy distr","0.340972900390625","denim-forest-115","-0.709489107131958"
"2","crxdn5km","Policy distr","0.3458188772201538","denim-forest-115","-0.6997029781341553"
"2","crxdn5km","Policy distr","0.350664883852005","denim-forest-115","-0.6899169683456421"
"2","crxdn5km","Policy distr","0.3555092215538025","denim-forest-115","-0.6801308393478394"
"2","crxdn5km","Policy distr","0.36034977436065674","denim-forest-115","-0.6703448295593262"
"2","crxdn5km","Policy distr","0.36518463492393494","denim-forest-115","-0.660558819770813"
"2","crxdn5km","Policy distr","0.3700118660926819","denim-forest-115","-0.6507726907730103"
"2","crxdn5km","Policy distr","0.37482941150665283","denim-forest-115","-0.6409866809844971"
"2","crxdn5km","Policy distr","0.3796352744102478","denim-forest-115","-0.6312006115913391"
"2","crxdn5km","Policy distr","0.3844274580478668","denim-forest-115","-0.6214145421981812"
"2","crxdn5km","Policy distr","0.3892037570476532","denim-forest-115","-0.611628532409668"
"2","crxdn5km","Policy distr","0.39396223425865173","denim-forest-115","-0.6018424034118652"
"2","crxdn5km","Policy distr","0.3987007141113281","denim-forest-115","-0.592056393623352"
"2","crxdn5km","Policy distr","0.4034171402454376","denim-forest-115","-0.5822703242301941"
"2","crxdn5km","Policy distr","0.40810927748680115","denim-forest-115","-0.5724842548370361"
"2","crxdn5km","Policy distr","0.4127751588821411","denim-forest-115","-0.562698245048523"
"2","crxdn5km","Policy distr","0.41741257905960083","denim-forest-115","-0.5529121160507202"
"2","crxdn5km","Policy distr","0.42201927304267883","denim-forest-115","-0.543126106262207"
"2","crxdn5km","Policy distr","0.42659324407577515","denim-forest-115","-0.5333400964736938"
"2","crxdn5km","Policy distr","0.43113231658935547","denim-forest-115","-0.5235539674758911"
"2","crxdn5km","Policy distr","0.4356342852115631","denim-forest-115","-0.5137679576873779"
"2","crxdn5km","Policy distr","0.44009697437286377","denim-forest-115","-0.50398188829422"
"2","crxdn5km","Policy distr","0.4445182681083679","denim-forest-115","-0.494195818901062"
"2","crxdn5km","Policy distr","0.4488959014415741","denim-forest-115","-0.48440974950790405"
"2","crxdn5km","Policy distr","0.4532279074192047","denim-forest-115","-0.4746237099170685"
"2","crxdn5km","Policy distr","0.4575119614601135","denim-forest-115","-0.4648376703262329"
"2","crxdn5km","Policy distr","0.46174606680870056","denim-forest-115","-0.45505160093307495"
"2","crxdn5km","Policy distr","0.46592798829078674","denim-forest-115","-0.445265531539917"
"2","crxdn5km","Policy distr","0.47005560994148254","denim-forest-115","-0.4354794919490814"
"2","crxdn5km","Policy distr","0.474126935005188","denim-forest-115","-0.42569345235824585"
"2","crxdn5km","Policy distr","0.4781397879123688","denim-forest-115","-0.4159073829650879"
"2","crxdn5km","Policy distr","0.48209208250045776","denim-forest-115","-0.40612131357192993"
"2","crxdn5km","Policy distr","0.4859817624092102","denim-forest-115","-0.396335244178772"
"2","crxdn5km","Policy distr","0.48980680108070374","denim-forest-115","-0.3865492045879364"
"2","crxdn5km","Policy distr","0.49356526136398315","denim-forest-115","-0.37676316499710083"
"2","crxdn5km","Policy distr","0.49725499749183655","denim-forest-115","-0.36697709560394287"
"2","crxdn5km","Policy distr","0.5008742809295654","denim-forest-115","-0.3571910262107849"
"2","crxdn5km","Policy distr","0.5044208765029907","denim-forest-115","-0.34740498661994934"
"2","crxdn5km","Policy distr","0.5078931450843811","denim-forest-115","-0.33761894702911377"
"2","crxdn5km","Policy distr","0.5112890601158142","denim-forest-115","-0.3278328776359558"
"2","crxdn5km","Policy distr","0.5146068334579468","denim-forest-115","-0.31804680824279785"
"2","crxdn5km","Policy distr","0.5178444981575012","denim-forest-115","-0.3082607686519623"
"2","crxdn5km","Policy distr","0.5210005640983582","denim-forest-115","-0.2984746992588043"
"2","crxdn5km","Policy distr","0.52407306432724","denim-forest-115","-0.28868865966796875"
"2","crxdn5km","Policy distr","0.5270603895187378","denim-forest-115","-0.2789025902748108"
"2","crxdn5km","Policy distr","0.5299608111381531","denim-forest-115","-0.26911652088165283"
"2","crxdn5km","Policy distr","0.5327728390693665","denim-forest-115","-0.25933048129081726"
"2","crxdn5km","Policy distr","0.5354947447776794","denim-forest-115","-0.2495444118976593"
"2","crxdn5km","Policy distr","0.5381250977516174","denim-forest-115","-0.23975837230682373"
"2","crxdn5km","Policy distr","0.5406624674797058","denim-forest-115","-0.22997230291366577"
"2","crxdn5km","Policy distr","0.5431052446365356","denim-forest-115","-0.2201862633228302"
"2","crxdn5km","Policy distr","0.5454521179199219","denim-forest-115","-0.21040019392967224"
"2","crxdn5km","Policy distr","0.5477018356323242","denim-forest-115","-0.20061415433883667"
"2","crxdn5km","Policy distr","0.5498530864715576","denim-forest-115","-0.1908280849456787"
"2","crxdn5km","Policy distr","0.5519044995307922","denim-forest-115","-0.18104204535484314"
"2","crxdn5km","Policy distr","0.5538551211357117","denim-forest-115","-0.17125597596168518"
"2","crxdn5km","Policy distr","0.5557035803794861","denim-forest-115","-0.1614699363708496"
"2","crxdn5km","Policy distr","0.5574489831924438","denim-forest-115","-0.15168386697769165"
"2","crxdn5km","Policy distr","0.5590903759002686","denim-forest-115","-0.1418977975845337"
"2","crxdn5km","Policy distr","0.5606265664100647","denim-forest-115","-0.13211175799369812"
"2","crxdn5km","Policy distr","0.5620568990707397","denim-forest-115","-0.12232569605112076"
"2","crxdn5km","Policy distr","0.5633804202079773","denim-forest-115","-0.11253964155912399"
"2","crxdn5km","Policy distr","0.56459641456604","denim-forest-115","-0.10275358706712723"
"2","crxdn5km","Policy distr","0.5657041072845459","denim-forest-115","-0.09296753257513046"
"2","crxdn5km","Policy distr","0.5667028427124023","denim-forest-115","-0.0831814780831337"
"2","crxdn5km","Policy distr","0.5675920844078064","denim-forest-115","-0.07339541614055634"
"2","crxdn5km","Policy distr","0.5683714151382446","denim-forest-115","-0.06360936164855957"
"2","crxdn5km","Policy distr","0.5690402388572693","denim-forest-115","-0.053823307156562805"
"2","crxdn5km","Policy distr","0.5695981383323669","denim-forest-115","-0.04403725266456604"
"2","crxdn5km","Policy distr","0.5700448751449585","denim-forest-115","-0.034251198172569275"
"2","crxdn5km","Policy distr","0.5703802108764648","denim-forest-115","-0.02446513995528221"
"2","crxdn5km","Policy distr","0.5706037878990173","denim-forest-115","-0.014679084531962872"
"2","crxdn5km","Policy distr","0.5707156658172607","denim-forest-115","-0.004893028177320957"
"2","crxdn5km","Policy distr","0.5707156658172607","denim-forest-115","0.004893028177320957"
"2","crxdn5km","Policy distr","0.5706037878990173","denim-forest-115","0.014679084531962872"
"2","crxdn5km","Policy distr","0.5703802108764648","denim-forest-115","0.02446513995528221"
"2","crxdn5km","Policy distr","0.5700448751449585","denim-forest-115","0.034251198172569275"
"2","crxdn5km","Policy distr","0.5695981383323669","denim-forest-115","0.04403725266456604"
"2","crxdn5km","Policy distr","0.5690402388572693","denim-forest-115","0.053823307156562805"
"2","crxdn5km","Policy distr","0.5683714151382446","denim-forest-115","0.06360936164855957"
"2","crxdn5km","Policy distr","0.5675920844078064","denim-forest-115","0.07339541614055634"
"2","crxdn5km","Policy distr","0.5667028427124023","denim-forest-115","0.0831814780831337"
"2","crxdn5km","Policy distr","0.5657041072845459","denim-forest-115","0.09296753257513046"
"2","crxdn5km","Policy distr","0.56459641456604","denim-forest-115","0.10275358706712723"
"2","crxdn5km","Policy distr","0.5633804202079773","denim-forest-115","0.11253964155912399"
"2","crxdn5km","Policy distr","0.5620568990707397","denim-forest-115","0.12232569605112076"
"2","crxdn5km","Policy distr","0.5606265664100647","denim-forest-115","0.13211175799369812"
"2","crxdn5km","Policy distr","0.5590903759002686","denim-forest-115","0.1418977975845337"
"2","crxdn5km","Policy distr","0.5574489831924438","denim-forest-115","0.15168386697769165"
"2","crxdn5km","Policy distr","0.5557035803794861","denim-forest-115","0.1614699363708496"
"2","crxdn5km","Policy distr","0.5538551211357117","denim-forest-115","0.17125597596168518"
"2","crxdn5km","Policy distr","0.5519044995307922","denim-forest-115","0.18104204535484314"
"2","crxdn5km","Policy distr","0.5498530864715576","denim-forest-115","0.1908280849456787"
"2","crxdn5km","Policy distr","0.5477018356323242","denim-forest-115","0.20061415433883667"
"2","crxdn5km","Policy distr","0.5454521179199219","denim-forest-115","0.21040019392967224"
"2","crxdn5km","Policy distr","0.5431052446365356","denim-forest-115","0.2201862633228302"
"2","crxdn5km","Policy distr","0.5406624674797058","denim-forest-115","0.22997230291366577"
"2","crxdn5km","Policy distr","0.5381250977516174","denim-forest-115","0.23975837230682373"
"2","crxdn5km","Policy distr","0.5354947447776794","denim-forest-115","0.2495444118976593"
"2","crxdn5km","Policy distr","0.5327728390693665","denim-forest-115","0.25933048129081726"
"2","crxdn5km","Policy distr","0.5299608111381531","denim-forest-115","0.26911652088165283"
"2","crxdn5km","Policy distr","0.5270603895187378","denim-forest-115","0.2789025902748108"
"2","crxdn5km","Policy distr","0.52407306432724","denim-forest-115","0.28868865966796875"
"2","crxdn5km","Policy distr","0.5210005640983582","denim-forest-115","0.2984746992588043"
"2","crxdn5km","Policy distr","0.5178444981575012","denim-forest-115","0.3082607686519623"
"2","crxdn5km","Policy distr","0.5146068334579468","denim-forest-115","0.31804680824279785"
"2","crxdn5km","Policy distr","0.5112890601158142","denim-forest-115","0.3278328776359558"
"2","crxdn5km","Policy distr","0.5078931450843811","denim-forest-115","0.33761894702911377"
"2","crxdn5km","Policy distr","0.5044208765029907","denim-forest-115","0.34740498661994934"
"2","crxdn5km","Policy distr","0.5008742809295654","denim-forest-115","0.3571910262107849"
"2","crxdn5km","Policy distr","0.49725499749183655","denim-forest-115","0.36697709560394287"
"2","crxdn5km","Policy distr","0.49356526136398315","denim-forest-115","0.37676316499710083"
"2","crxdn5km","Policy distr","0.48980680108070374","denim-forest-115","0.3865492045879364"
"2","crxdn5km","Policy distr","0.4859817624092102","denim-forest-115","0.396335244178772"
"2","crxdn5km","Policy distr","0.48209208250045776","denim-forest-115","0.40612131357192993"
"2","crxdn5km","Policy distr","0.4781397879123688","denim-forest-115","0.4159073829650879"
"2","crxdn5km","Policy distr","0.474126935005188","denim-forest-115","0.42569345235824585"
"2","crxdn5km","Policy distr","0.47005560994148254","denim-forest-115","0.4354794919490814"
"2","crxdn5km","Policy distr","0.46592798829078674","denim-forest-115","0.445265531539917"
"2","crxdn5km","Policy distr","0.46174606680870056","denim-forest-115","0.45505160093307495"
"2","crxdn5km","Policy distr","0.4575119614601135","denim-forest-115","0.4648376703262329"
"2","crxdn5km","Policy distr","0.4532279074192047","denim-forest-115","0.4746237099170685"
"2","crxdn5km","Policy distr","0.4488959014415741","denim-forest-115","0.48440974950790405"
"2","crxdn5km","Policy distr","0.4445182681083679","denim-forest-115","0.494195818901062"
"2","crxdn5km","Policy distr","0.44009697437286377","denim-forest-115","0.50398188829422"
"2","crxdn5km","Policy distr","0.4356342852115631","denim-forest-115","0.5137679576873779"
"2","crxdn5km","Policy distr","0.43113231658935547","denim-forest-115","0.5235539674758911"
"2","crxdn5km","Policy distr","0.42659324407577515","denim-forest-115","0.5333400964736938"
"2","crxdn5km","Policy distr","0.42201927304267883","denim-forest-115","0.543126106262207"
"2","crxdn5km","Policy distr","0.41741257905960083","denim-forest-115","0.5529121160507202"
"2","crxdn5km","Policy distr","0.4127751588821411","denim-forest-115","0.562698245048523"
"2","crxdn5km","Policy distr","0.40810927748680115","denim-forest-115","0.5724842548370361"
"2","crxdn5km","Policy distr","0.4034171402454376","denim-forest-115","0.5822703242301941"
"2","crxdn5km","Policy distr","0.3987007141113281","denim-forest-115","0.592056393623352"
"2","crxdn5km","Policy distr","0.39396223425865173","denim-forest-115","0.6018424034118652"
"2","crxdn5km","Policy distr","0.3892037570476532","denim-forest-115","0.611628532409668"
"2","crxdn5km","Policy distr","0.3844274580478668","denim-forest-115","0.6214145421981812"
"2","crxdn5km","Policy distr","0.3796352744102478","denim-forest-115","0.6312006115913391"
"2","crxdn5km","Policy distr","0.37482941150665283","denim-forest-115","0.6409866809844971"
"2","crxdn5km","Policy distr","0.3700118660926819","denim-forest-115","0.6507726907730103"
"2","crxdn5km","Policy distr","0.36518463492393494","denim-forest-115","0.660558819770813"
"2","crxdn5km","Policy distr","0.36034977436065674","denim-forest-115","0.6703448295593262"
"2","crxdn5km","Policy distr","0.3555092215538025","denim-forest-115","0.6801308393478394"
"2","crxdn5km","Policy distr","0.350664883852005","denim-forest-115","0.6899169683456421"
"2","crxdn5km","Policy distr","0.3458188772201538","denim-forest-115","0.6997029781341553"
"2","crxdn5km","Policy distr","0.340972900390625","denim-forest-115","0.709489107131958"
"2","crxdn5km","Policy distr","0.33612900972366333","denim-forest-115","0.7192751169204712"
"2","crxdn5km","Policy distr","0.33128902316093445","denim-forest-115","0.7290611267089844"
"2","crxdn5km","Policy distr","0.32645463943481445","denim-forest-115","0.7388472557067871"
"2","crxdn5km","Policy distr","0.3216278851032257","denim-forest-115","0.7486332654953003"
"2","crxdn5km","Policy distr","0.3168102502822876","denim-forest-115","0.7584193348884583"
"2","crxdn5km","Policy distr","0.3120037019252777","denim-forest-115","0.7682054042816162"
"2","crxdn5km","Policy distr","0.30720987915992737","denim-forest-115","0.7779914140701294"
"2","crxdn5km","Policy distr","0.3024303913116455","denim-forest-115","0.7877775430679321"
"2","crxdn5km","Policy distr","0.29766690731048584","denim-forest-115","0.7975635528564453"
"2","crxdn5km","Policy distr","0.2929210662841797","denim-forest-115","0.8073495626449585"
"2","crxdn5km","Policy distr","0.28819432854652405","denim-forest-115","0.8171356916427612"
"2","crxdn5km","Policy distr","0.28348836302757263","denim-forest-115","0.8269217014312744"
"2","crxdn5km","Policy distr","0.2788045406341553","denim-forest-115","0.8367078304290771"
"2","crxdn5km","Policy distr","0.27414441108703613","denim-forest-115","0.8464938402175903"
"2","crxdn5km","Policy distr","0.26950937509536743","denim-forest-115","0.8562798500061035"
"2","crxdn5km","Policy distr","0.26490071415901184","denim-forest-115","0.8660659790039062"
"2","crxdn5km","Policy distr","0.26031985878944397","denim-forest-115","0.8758519887924194"
"2","crxdn5km","Policy distr","0.2557680904865265","denim-forest-115","0.8856380581855774"
"2","crxdn5km","Policy distr","0.2512466013431549","denim-forest-115","0.8954241275787354"
"2","crxdn5km","Policy distr","0.24675676226615906","denim-forest-115","0.9052101373672485"
"2","crxdn5km","Policy distr","0.24229958653450012","denim-forest-115","0.9149962663650513"
"2","crxdn5km","Policy distr","0.23787635564804077","denim-forest-115","0.9247822761535645"
"2","crxdn5km","Policy distr","0.2334880828857422","denim-forest-115","0.9345683455467224"
"2","crxdn5km","Policy distr","0.22913584113121033","denim-forest-115","0.9443544149398804"
"2","crxdn5km","Policy distr","0.22482068836688995","denim-forest-115","0.9541404247283936"
"2","crxdn5km","Policy distr","0.2205435037612915","denim-forest-115","0.9639265537261963"
"2","crxdn5km","Policy distr","0.21630533039569855","denim-forest-115","0.9737125635147095"
"2","crxdn5km","Policy distr","0.21210706233978271","denim-forest-115","0.9834985733032227"
"2","crxdn5km","Policy distr","0.2079494297504425","denim-forest-115","0.9932847023010254"
"2","crxdn5km","Policy distr","0.2038334310054779","denim-forest-115","1.0030707120895386"
"2","crxdn5km","Policy distr","0.19975972175598145","denim-forest-115","1.0128567218780518"
"2","crxdn5km","Policy distr","0.19572900235652924","denim-forest-115","1.0226428508758545"
"2","crxdn5km","Policy distr","0.19174201786518097","denim-forest-115","1.0324289798736572"
"2","crxdn5km","Policy distr","0.1877995729446411","denim-forest-115","1.0422148704528809"
"2","crxdn5km","Policy distr","0.18390199542045593","denim-forest-115","1.0520009994506836"
"2","crxdn5km","Policy distr","0.1800500601530075","denim-forest-115","1.0617871284484863"
"2","crxdn5km","Policy distr","0.17624428868293762","denim-forest-115","1.0715731382369995"
"2","crxdn5km","Policy distr","0.17248515784740448","denim-forest-115","1.0813591480255127"
"2","crxdn5km","Policy distr","0.16877305507659912","denim-forest-115","1.0911452770233154"
"2","crxdn5km","Policy distr","0.1651085466146469","denim-forest-115","1.1009312868118286"
"2","crxdn5km","Policy distr","0.16149193048477173","denim-forest-115","1.1107172966003418"
"2","crxdn5km","Policy distr","0.15792354941368103","denim-forest-115","1.1205034255981445"
"2","crxdn5km","Policy distr","0.15440373122692108","denim-forest-115","1.1302895545959473"
"2","crxdn5km","Policy distr","0.15093287825584412","denim-forest-115","1.140075445175171"
"2","crxdn5km","Policy distr","0.1475110650062561","denim-forest-115","1.1498615741729736"
"2","crxdn5km","Policy distr","0.14413852989673615","denim-forest-115","1.1596477031707764"
"2","crxdn5km","Policy distr","0.1408156007528305","denim-forest-115","1.16943359375"
"2","crxdn5km","Policy distr","0.1375422477722168","denim-forest-115","1.1792197227478027"
"2","crxdn5km","Policy distr","0.13431863486766815","denim-forest-115","1.1890058517456055"
"2","crxdn5km","Policy distr","0.1311449110507965","denim-forest-115","1.1987918615341187"
"2","crxdn5km","Policy distr","0.12802110612392426","denim-forest-115","1.2085778713226318"
"2","crxdn5km","Policy distr","0.12494716048240662","denim-forest-115","1.2183640003204346"
"2","crxdn5km","Policy distr","0.12192317843437195","denim-forest-115","1.2281500101089478"
"2","crxdn5km","Policy distr","0.1189490482211113","denim-forest-115","1.237936019897461"
"2","crxdn5km","Policy distr","0.1160246878862381","denim-forest-115","1.2477221488952637"
"2","crxdn5km","Policy distr","0.11315004527568817","denim-forest-115","1.2575082778930664"
"2","crxdn5km","Policy distr","0.11032507568597794","denim-forest-115","1.26729416847229"
"2","crxdn5km","Policy distr","0.10754946619272232","denim-forest-115","1.2770802974700928"
"2","crxdn5km","Policy distr","0.10482317209243774","denim-forest-115","1.2868664264678955"
"2","crxdn5km","Policy distr","0.10214601457118988","denim-forest-115","1.2966523170471191"
"2","crxdn5km","Policy distr","0.09951765835285187","denim-forest-115","1.3064384460449219"
"2","crxdn5km","Policy distr","0.09693793952465057","denim-forest-115","1.3162245750427246"
"2","crxdn5km","Policy distr","0.0944066047668457","denim-forest-115","1.3260105848312378"
"2","crxdn5km","Policy distr","0.09192335605621338","denim-forest-115","1.335796594619751"
"2","crxdn5km","Policy distr","0.08948786556720734","denim-forest-115","1.3455827236175537"
"2","crxdn5km","Policy distr","0.0870998427271843","denim-forest-115","1.355368733406067"
"2","crxdn5km","Policy distr","0.0847589373588562","denim-forest-115","1.36515474319458"
"2","crxdn5km","Policy distr","0.08246475458145142","denim-forest-115","1.3749408721923828"
"2","crxdn5km","Policy distr","0.08021693676710129","denim-forest-115","1.3847270011901855"
"2","crxdn5km","Policy distr","0.07801517099142075","denim-forest-115","1.3945128917694092"
"2","crxdn5km","Policy distr","0.07585889101028442","denim-forest-115","1.404299020767212"
"2","crxdn5km","Policy distr","0.07374778389930725","denim-forest-115","1.4140851497650146"
"2","crxdn5km","Policy distr","0.07168137282133102","denim-forest-115","1.4238711595535278"
"2","crxdn5km","Policy distr","0.06965921819210052","denim-forest-115","1.433657169342041"
"2","crxdn5km","Policy distr","0.06768082082271576","denim-forest-115","1.4434432983398438"
"2","crxdn5km","Policy distr","0.0657457485795021","denim-forest-115","1.453229308128357"
"2","crxdn5km","Policy distr","0.06385349482297897","denim-forest-115","1.4630153179168701"
"2","crxdn5km","Policy distr","0.06200350448489189","denim-forest-115","1.4728014469146729"
"2","crxdn5km","Policy distr","0.06019534915685654","denim-forest-115","1.482587456703186"
"2","crxdn5km","Policy distr","0.05842846632003784","denim-forest-115","1.4923734664916992"
"2","crxdn5km","Policy distr","0.05670231208205223","denim-forest-115","1.502159595489502"
"2","crxdn5km","Policy distr","0.05501636117696762","denim-forest-115","1.5119457244873047"
"2","crxdn5km","Policy distr","0.053370121866464615","denim-forest-115","1.5217316150665283"
"2","crxdn5km","Policy distr","0.05176297202706337","denim-forest-115","1.531517744064331"
"2","crxdn5km","Policy distr","0.05019436404109001","denim-forest-115","1.5413038730621338"
"2","crxdn5km","Policy distr","0.04866378381848335","denim-forest-115","1.551089882850647"
"2","crxdn5km","Policy distr","0.04717061296105385","denim-forest-115","1.5608758926391602"
"2","crxdn5km","Policy distr","0.045714277774095535","denim-forest-115","1.570662021636963"
"2","crxdn5km","Policy distr","0.04429426044225693","denim-forest-115","1.580448031425476"
"2","crxdn5km","Policy distr","0.04290992394089699","denim-forest-115","1.5902340412139893"
"2","crxdn5km","Policy distr","0.041560687124729156","denim-forest-115","1.600020170211792"
"2","crxdn5km","Policy distr","0.04024601727724075","denim-forest-115","1.6098061800003052"
"2","crxdn5km","Policy distr","0.038965292274951935","denim-forest-115","1.6195921897888184"
"2","crxdn5km","Policy distr","0.03771791607141495","denim-forest-115","1.629378318786621"
"2","crxdn5km","Policy distr","0.036503300070762634","denim-forest-115","1.6391644477844238"
"2","crxdn5km","Policy distr","0.035320911556482315","denim-forest-115","1.6489503383636475"
"2","crxdn5km","Policy distr","0.03417009860277176","denim-forest-115","1.6587364673614502"
"2","crxdn5km","Policy distr","0.0330503024160862","denim-forest-115","1.668522596359253"
"2","crxdn5km","Policy distr","0.03196095675230026","denim-forest-115","1.6783086061477661"
"2","crxdn5km","Policy distr","0.030901450663805008","denim-forest-115","1.6880946159362793"
"2","crxdn5km","Policy distr","0.029871206730604172","denim-forest-115","1.697880744934082"
"2","crxdn5km","Policy distr","0.02886965312063694","denim-forest-115","1.7076667547225952"
"2","crxdn5km","Policy distr","0.02789621613919735","denim-forest-115","1.7174527645111084"
"2","crxdn5km","Policy distr","0.02695031464099884","denim-forest-115","1.7272388935089111"
"2","crxdn5km","Policy distr","0.026031386107206345","denim-forest-115","1.7370249032974243"
"2","crxdn5km","Policy distr","0.025138868018984795","denim-forest-115","1.7468109130859375"
"2","crxdn5km","Policy distr","0.02427218109369278","denim-forest-115","1.7565970420837402"
"2","crxdn5km","Policy distr","0.023430785164237022","denim-forest-115","1.766383171081543"
"2","crxdn5km","Policy distr","0.022614136338233948","denim-forest-115","1.7761690616607666"
"2","crxdn5km","Policy distr","0.021821659058332443","denim-forest-115","1.7859551906585693"
"2","crxdn5km","Policy distr","0.021052828058600426","denim-forest-115","1.795741319656372"
"2","crxdn5km","Policy distr","0.020307106897234917","denim-forest-115","1.8055273294448853"
"2","crxdn5km","Policy distr","0.019583966583013535","denim-forest-115","1.8153133392333984"
"2","crxdn5km","Policy distr","0.018882861360907555","denim-forest-115","1.8250994682312012"
"2","crxdn5km","Policy distr","0.01820330321788788","denim-forest-115","1.8348854780197144"
"2","crxdn5km","Policy distr","0.017544759437441826","denim-forest-115","1.8446714878082275"
"2","crxdn5km","Policy distr","0.01690671779215336","denim-forest-115","1.8544576168060303"
"2","crxdn5km","Policy distr","0.01628868468105793","denim-forest-115","1.864243745803833"
"2","crxdn5km","Policy distr","0.015690185129642487","denim-forest-115","1.8740296363830566"
"2","crxdn5km","Policy distr","0.015110696665942669","denim-forest-115","1.8838157653808594"
"2","crxdn5km","Policy distr","0.01454976387321949","denim-forest-115","1.893601894378662"
"2","crxdn5km","Policy distr","0.014006920158863068","denim-forest-115","1.9033877849578857"
"2","crxdn5km","Policy distr","0.01348167099058628","denim-forest-115","1.9131739139556885"
"2","crxdn5km","Policy distr","0.012973576784133911","denim-forest-115","1.9229600429534912"
"2","crxdn5km","Policy distr","0.012482193298637867","denim-forest-115","1.9327460527420044"
"2","crxdn5km","Policy distr","0.012007065117359161","denim-forest-115","1.9425320625305176"
"2","crxdn5km","Policy distr","0.011547754518687725","denim-forest-115","1.9523181915283203"
"2","crxdn5km","Policy distr","0.011103840544819832","denim-forest-115","1.9621042013168335"
"2","crxdn5km","Policy distr","0.010674900375306606","denim-forest-115","1.9718902111053467"
"2","crxdn5km","Policy distr","0.01026051677763462","denim-forest-115","1.9816763401031494"
"2","crxdn5km","Policy distr","0.00986027903854847","denim-forest-115","1.9914624691009521"
"2","crxdn5km","Policy distr","0.009473810903728008","denim-forest-115","2.001248359680176"
"2","crxdn5km","Policy distr","0.009100697003304958","denim-forest-115","2.0110344886779785"
"2","crxdn5km","Policy distr","0.008740564808249474","denim-forest-115","2.0208206176757812"
"2","crxdn5km","Policy distr","0.008393035270273685","denim-forest-115","2.030606746673584"
"2","crxdn5km","Policy distr","0.008057755418121815","denim-forest-115","2.0403926372528076"
"2","crxdn5km","Policy distr","0.007734344806522131","denim-forest-115","2.0501787662506104"
"2","crxdn5km","Policy distr","0.007422464434057474","denim-forest-115","2.059964656829834"
"2","crxdn5km","Policy distr","0.007121761795133352","denim-forest-115","2.0697507858276367"
"2","crxdn5km","Policy distr","0.006831897888332605","denim-forest-115","2.0795369148254395"
"2","crxdn5km","Policy distr","0.006552551873028278","denim-forest-115","2.089323043823242"
"2","crxdn5km","Policy distr","0.006283401045948267","denim-forest-115","2.099108934402466"
"2","crxdn5km","Policy distr","0.006024117115885019","denim-forest-115","2.1088950634002686"
"2","crxdn5km","Policy distr","0.005774406250566244","denim-forest-115","2.118680953979492"
"2","crxdn5km","Policy distr","0.005533958785235882","denim-forest-115","2.128467082977295"
"2","crxdn5km","Policy distr","0.005302482284605503","denim-forest-115","2.1382532119750977"
"2","crxdn5km","Policy distr","0.005079692229628563","denim-forest-115","2.1480393409729004"
"2","crxdn5km","Policy distr","0.004865309689193964","denim-forest-115","2.157825469970703"
"2","crxdn5km","Policy distr","0.004659067839384079","denim-forest-115","2.1676113605499268"
"2","crxdn5km","Policy distr","0.0044606877490878105","denim-forest-115","2.1773974895477295"
"2","crxdn5km","Policy distr","0.004269922152161598","denim-forest-115","2.187183380126953"
"2","crxdn5km","Policy distr","0.004086509812623262","denim-forest-115","2.196969509124756"
"2","crxdn5km","Policy distr","0.003910208120942116","denim-forest-115","2.2067556381225586"
"2","crxdn5km","Policy distr","0.003740782616659999","denim-forest-115","2.2165417671203613"
"2","crxdn5km","Policy distr","0.0035779965110123158","denim-forest-115","2.226327657699585"
"2","crxdn5km","Policy distr","0.003421622095629573","denim-forest-115","2.2361137866973877"
"2","crxdn5km","Policy distr","0.0032714412081986666","denim-forest-115","2.2458999156951904"
"2","crxdn5km","Policy distr","0.003127241740003228","denim-forest-115","2.255685806274414"
"2","crxdn5km","Policy distr","0.002988808322697878","denim-forest-115","2.265471935272217"
"2","crxdn5km","Policy distr","0.002855944214388728","denim-forest-115","2.2752580642700195"
"2","crxdn5km","Policy distr","0.002728452207520604","denim-forest-115","2.2850441932678223"
"2","crxdn5km","Policy distr","0.0026061427779495716","denim-forest-115","2.294830083847046"
"2","crxdn5km","Policy distr","0.0024888250045478344","denim-forest-115","2.3046162128448486"
"2","crxdn5km","Policy distr","0.002376324962824583","denim-forest-115","2.3144021034240723"
"2","crxdn5km","Policy distr","0.0022684643045067787","denim-forest-115","2.324188232421875"
"2","crxdn5km","Policy distr","0.0021650742273777723","denim-forest-115","2.3339743614196777"
"2","crxdn5km","Policy distr","0.00206599198281765","denim-forest-115","2.3437604904174805"
"2","crxdn5km","Policy distr","0.0019710592459887266","denim-forest-115","2.353546380996704"
"2","crxdn5km","Policy distr","0.0018801189726218581","denim-forest-115","2.363332509994507"
"2","crxdn5km","Policy distr","0.0017930225003510714","denim-forest-115","2.3731186389923096"
"2","crxdn5km","Policy distr","0.0017096268711611629","denim-forest-115","2.382904529571533"
"2","crxdn5km","Policy distr","0.0016297900583595037","denim-forest-115","2.392690658569336"
"2","crxdn5km","Policy distr","0.0015533758560195565","denim-forest-115","2.4024767875671387"
"2","crxdn5km","Policy distr","0.0014802553923800588","denim-forest-115","2.4122629165649414"
"2","crxdn5km","Policy distr","0.001410300494171679","denim-forest-115","2.422048807144165"
"2","crxdn5km","Policy distr","0.001343387644737959","denim-forest-115","2.4318349361419678"
"2","crxdn5km","Policy distr","0.0012794005451723933","denim-forest-115","2.4416208267211914"

==> plot_scripts/data/action_distributions/cheetah/cheetah_400k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.092320680618286"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.0839345455169678"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.0755486488342285"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.06716251373291"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.058776378631592"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.0503902435302734"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.042004346847534"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.033618211746216"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.0252323150634766"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.016846179962158"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.00846004486084"
"2","crxdn5km","Action distr","0","denim-forest-115","-2.0000739097595215"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.9916880130767822"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.9833018779754639"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.9749159812927246"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.9665298461914062"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.958143711090088"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.9497578144073486"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.9413716793060303"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.932985544204712"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.9245996475219727"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.9162135124206543"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.907827377319336"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.8994414806365967"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.8910553455352783"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.88266921043396"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.8742833137512207"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.8658971786499023"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.857511043548584"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.8491251468658447"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.8407390117645264"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.832352876663208"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.8239669799804688"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.8155808448791504"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.807194709777832"
"2","crxdn5km","Action distr","0.02372122506312533","denim-forest-115","-1.7988088130950928"
"2","crxdn5km","Action distr","0.004312950011477332","denim-forest-115","-1.7904226779937744"
"2","crxdn5km","Action distr","0.006469425017215999","denim-forest-115","-1.782036542892456"
"2","crxdn5km","Action distr","0.004312950011477332","denim-forest-115","-1.7736506462097168"
"2","crxdn5km","Action distr","0.010782375028693331","denim-forest-115","-1.7652645111083984"
"2","crxdn5km","Action distr","0.004312950011477332","denim-forest-115","-1.75687837600708"
"2","crxdn5km","Action distr","0.004312950011477332","denim-forest-115","-1.7484924793243408"
"2","crxdn5km","Action distr","0.002156475005738666","denim-forest-115","-1.7401063442230225"
"2","crxdn5km","Action distr","0.004312950011477332","denim-forest-115","-1.731720209121704"
"2","crxdn5km","Action distr","0.006469425017215999","denim-forest-115","-1.7233343124389648"
"2","crxdn5km","Action distr","0.021564750057386662","denim-forest-115","-1.7149481773376465"
"2","crxdn5km","Action distr","0.012938850034431997","denim-forest-115","-1.7065621614456177"
"2","crxdn5km","Action distr","0.002156475005738666","denim-forest-115","-1.6981761455535889"
"2","crxdn5km","Action distr","0.006469425017215999","denim-forest-115","-1.6897900104522705"
"2","crxdn5km","Action distr","0.01725180004590933","denim-forest-115","-1.6814039945602417"
"2","crxdn5km","Action distr","0.008625900022954665","denim-forest-115","-1.673017978668213"
"2","crxdn5km","Action distr","0.010782375028693331","denim-forest-115","-1.6646318435668945"
"2","crxdn5km","Action distr","0.010782375028693331","denim-forest-115","-1.6562458276748657"
"2","crxdn5km","Action distr","0.010782375028693331","denim-forest-115","-1.647859811782837"
"2","crxdn5km","Action distr","0.019408275051647998","denim-forest-115","-1.6394736766815186"
"2","crxdn5km","Action distr","0.010782375028693331","denim-forest-115","-1.6310876607894897"
"2","crxdn5km","Action distr","0.010782375028693331","denim-forest-115","-1.622701644897461"
"2","crxdn5km","Action distr","0.021564750057386662","denim-forest-115","-1.6143155097961426"
"2","crxdn5km","Action distr","0.025877700068863994","denim-forest-115","-1.6059294939041138"
"2","crxdn5km","Action distr","0.006469425017215999","denim-forest-115","-1.597543478012085"
"2","crxdn5km","Action distr","0.021564750057386662","denim-forest-115","-1.5891573429107666"
"2","crxdn5km","Action distr","0.002156475005738666","denim-forest-115","-1.5807713270187378"
"2","crxdn5km","Action distr","0.021564750057386662","denim-forest-115","-1.572385311126709"
"2","crxdn5km","Action distr","0.010782375028693331","denim-forest-115","-1.5639991760253906"
"2","crxdn5km","Action distr","0.008625900022954665","denim-forest-115","-1.5556131601333618"
"2","crxdn5km","Action distr","0.012938850034431997","denim-forest-115","-1.547227144241333"
"2","crxdn5km","Action distr","0.02372122506312533","denim-forest-115","-1.5388410091400146"
"2","crxdn5km","Action distr","0.025877700068863994","denim-forest-115","-1.5304549932479858"
"2","crxdn5km","Action distr","0.025877700068863994","denim-forest-115","-1.522068977355957"
"2","crxdn5km","Action distr","0.021564750057386662","denim-forest-115","-1.5136828422546387"
"2","crxdn5km","Action distr","0.012938850034431997","denim-forest-115","-1.5052968263626099"
"2","crxdn5km","Action distr","0.032347125086079995","denim-forest-115","-1.496910810470581"
"2","crxdn5km","Action distr","0.028034175074602662","denim-forest-115","-1.4885246753692627"
"2","crxdn5km","Action distr","0.021564750057386662","denim-forest-115","-1.4801386594772339"
"2","crxdn5km","Action distr","0.021564750057386662","denim-forest-115","-1.471752643585205"
"2","crxdn5km","Action distr","0.019408275051647998","denim-forest-115","-1.4633665084838867"
"2","crxdn5km","Action distr","0.028034175074602662","denim-forest-115","-1.454980492591858"
"2","crxdn5km","Action distr","0.032347125086079995","denim-forest-115","-1.446594476699829"
"2","crxdn5km","Action distr","0.030190650080341327","denim-forest-115","-1.4382083415985107"
"2","crxdn5km","Action distr","0.038816550103295995","denim-forest-115","-1.429822325706482"
"2","crxdn5km","Action distr","0.05391187514346666","denim-forest-115","-1.4214363098144531"
"2","crxdn5km","Action distr","0.05175540013772799","denim-forest-115","-1.4130501747131348"
"2","crxdn5km","Action distr","0.021564750057386662","denim-forest-115","-1.404664158821106"
"2","crxdn5km","Action distr","0.025877700068863994","denim-forest-115","-1.3962781429290771"
"2","crxdn5km","Action distr","0.05391187514346666","denim-forest-115","-1.3878920078277588"
"2","crxdn5km","Action distr","0.04744245012625066","denim-forest-115","-1.37950599193573"
"2","crxdn5km","Action distr","0.05391187514346666","denim-forest-115","-1.3711199760437012"
"2","crxdn5km","Action distr","0.060381300160682654","denim-forest-115","-1.3627338409423828"
"2","crxdn5km","Action distr","0.049598925131989324","denim-forest-115","-1.354347825050354"
"2","crxdn5km","Action distr","0.058224825154943996","denim-forest-115","-1.3459618091583252"
"2","crxdn5km","Action distr","0.056068350149205325","denim-forest-115","-1.3375756740570068"
"2","crxdn5km","Action distr","0.04744245012625066","denim-forest-115","-1.3291897773742676"
"2","crxdn5km","Action distr","0.049598925131989324","denim-forest-115","-1.3208036422729492"
"2","crxdn5km","Action distr","0.06253777516642132","denim-forest-115","-1.3124175071716309"
"2","crxdn5km","Action distr","0.06685072517789865","denim-forest-115","-1.3040316104888916"
"2","crxdn5km","Action distr","0.038816550103295995","denim-forest-115","-1.2956454753875732"
"2","crxdn5km","Action distr","0.08841547523528533","denim-forest-115","-1.2872593402862549"
"2","crxdn5km","Action distr","0.071163675189376","denim-forest-115","-1.2788734436035156"
"2","crxdn5km","Action distr","0.08625900022954665","denim-forest-115","-1.2704873085021973"
"2","crxdn5km","Action distr","0.06900720018363732","denim-forest-115","-1.262101173400879"
"2","crxdn5km","Action distr","0.071163675189376","denim-forest-115","-1.2537152767181396"
"2","crxdn5km","Action distr","0.08410252522380798","denim-forest-115","-1.2453291416168213"
"2","crxdn5km","Action distr","0.10566727528119466","denim-forest-115","-1.236943006515503"
"2","crxdn5km","Action distr","0.07763310020659199","denim-forest-115","-1.2285571098327637"
"2","crxdn5km","Action distr","0.10566727528119466","denim-forest-115","-1.2201709747314453"
"2","crxdn5km","Action distr","0.09488490025250132","denim-forest-115","-1.211784839630127"
"2","crxdn5km","Action distr","0.09488490025250132","denim-forest-115","-1.2033989429473877"
"2","crxdn5km","Action distr","0.09057195024102399","denim-forest-115","-1.1950128078460693"
"2","crxdn5km","Action distr","0.12938850034431998","denim-forest-115","-1.186626672744751"
"2","crxdn5km","Action distr","0.11429317530414933","denim-forest-115","-1.1782407760620117"
"2","crxdn5km","Action distr","0.11860612531562666","denim-forest-115","-1.1698546409606934"
"2","crxdn5km","Action distr","0.11860612531562666","denim-forest-115","-1.161468505859375"
"2","crxdn5km","Action distr","0.14664030039022932","denim-forest-115","-1.1530826091766357"
"2","crxdn5km","Action distr","0.12938850034431998","denim-forest-115","-1.1446964740753174"
"2","crxdn5km","Action distr","0.12076260032136531","denim-forest-115","-1.136310338973999"
"2","crxdn5km","Action distr","0.13154497535005863","denim-forest-115","-1.1279244422912598"
"2","crxdn5km","Action distr","0.13154497535005863","denim-forest-115","-1.1195383071899414"
"2","crxdn5km","Action distr","0.12507555033284265","denim-forest-115","-1.111152172088623"
"2","crxdn5km","Action distr","0.10566727528119466","denim-forest-115","-1.1027662754058838"
"2","crxdn5km","Action distr","0.13585792536153599","denim-forest-115","-1.0943801403045654"
"2","crxdn5km","Action distr","0.12291907532710399","denim-forest-115","-1.085994005203247"
"2","crxdn5km","Action distr","0.142327350378752","denim-forest-115","-1.0776081085205078"
"2","crxdn5km","Action distr","0.142327350378752","denim-forest-115","-1.0692219734191895"
"2","crxdn5km","Action distr","0.15742267541892266","denim-forest-115","-1.060835838317871"
"2","crxdn5km","Action distr","0.14879677539596797","denim-forest-115","-1.0524499416351318"
"2","crxdn5km","Action distr","0.13585792536153599","denim-forest-115","-1.0440638065338135"
"2","crxdn5km","Action distr","0.18330037548778666","denim-forest-115","-1.0356776714324951"
"2","crxdn5km","Action distr","0.19192627551074132","denim-forest-115","-1.0272917747497559"
"2","crxdn5km","Action distr","0.1660485754418773","denim-forest-115","-1.0189056396484375"
"2","crxdn5km","Action distr","0.20270865053943463","denim-forest-115","-1.0105195045471191"
"2","crxdn5km","Action distr","0.17467447546483197","denim-forest-115","-1.0021336078643799"
"2","crxdn5km","Action distr","0.18976980050500264","denim-forest-115","-0.9937474727630615"
"2","crxdn5km","Action distr","0.20917807555665063","denim-forest-115","-0.9853614568710327"
"2","crxdn5km","Action distr","0.21564750057386664","denim-forest-115","-0.9769753813743591"
"2","crxdn5km","Action distr","0.17467447546483197","denim-forest-115","-0.9685893058776855"
"2","crxdn5km","Action distr","0.19623922552221865","denim-forest-115","-0.9602032899856567"
"2","crxdn5km","Action distr","0.19623922552221865","denim-forest-115","-0.9518172144889832"
"2","crxdn5km","Action distr","0.21996045058534397","denim-forest-115","-0.9434311389923096"
"2","crxdn5km","Action distr","0.22858635060829866","denim-forest-115","-0.9350451231002808"
"2","crxdn5km","Action distr","0.22642987560255998","denim-forest-115","-0.9266590476036072"
"2","crxdn5km","Action distr","0.22858635060829866","denim-forest-115","-0.9182729721069336"
"2","crxdn5km","Action distr","0.2242734005968213","denim-forest-115","-0.9098869562149048"
"2","crxdn5km","Action distr","0.23289930061977598","denim-forest-115","-0.9015008807182312"
"2","crxdn5km","Action distr","0.252307575671424","denim-forest-115","-0.8931148052215576"
"2","crxdn5km","Action distr","0.2372122506312533","denim-forest-115","-0.8847287893295288"
"2","crxdn5km","Action distr","0.2372122506312533","denim-forest-115","-0.8763427138328552"
"2","crxdn5km","Action distr","0.2738723257288106","denim-forest-115","-0.8679566383361816"
"2","crxdn5km","Action distr","0.2566205256829013","denim-forest-115","-0.8595706224441528"
"2","crxdn5km","Action distr","0.2738723257288106","denim-forest-115","-0.851184606552124"
"2","crxdn5km","Action distr","0.27171585072307197","denim-forest-115","-0.8427984714508057"
"2","crxdn5km","Action distr","0.28034175074602663","denim-forest-115","-0.8344124555587769"
"2","crxdn5km","Action distr","0.2372122506312533","denim-forest-115","-0.826026439666748"
"2","crxdn5km","Action distr","0.29759355079193595","denim-forest-115","-0.8176403045654297"
"2","crxdn5km","Action distr","0.2889676507689813","denim-forest-115","-0.8092542886734009"
"2","crxdn5km","Action distr","0.3148453508378453","denim-forest-115","-0.8008682727813721"
"2","crxdn5km","Action distr","0.25877700068863996","denim-forest-115","-0.7924821376800537"
"2","crxdn5km","Action distr","0.33425362588949326","denim-forest-115","-0.7840961217880249"
"2","crxdn5km","Action distr","0.30621945081489066","denim-forest-115","-0.7757101058959961"
"2","crxdn5km","Action distr","0.30621945081489066","denim-forest-115","-0.7673239707946777"
"2","crxdn5km","Action distr","0.2997500257976746","denim-forest-115","-0.7589379549026489"
"2","crxdn5km","Action distr","0.32994067587801595","denim-forest-115","-0.7505519390106201"
"2","crxdn5km","Action distr","0.31268887583210664","denim-forest-115","-0.7421658039093018"
"2","crxdn5km","Action distr","0.3407230509067093","denim-forest-115","-0.733779788017273"
"2","crxdn5km","Action distr","0.38385255102148264","denim-forest-115","-0.7253937721252441"
"2","crxdn5km","Action distr","0.37738312600426666","denim-forest-115","-0.7170076370239258"
"2","crxdn5km","Action distr","0.3191583008493227","denim-forest-115","-0.708621621131897"
"2","crxdn5km","Action distr","0.34719247592392527","denim-forest-115","-0.7002356052398682"
"2","crxdn5km","Action distr","0.31268887583210664","denim-forest-115","-0.6918494701385498"
"2","crxdn5km","Action distr","0.3277842008722773","denim-forest-115","-0.683463454246521"
"2","crxdn5km","Action distr","0.3860090260272213","denim-forest-115","-0.6750774383544922"
"2","crxdn5km","Action distr","0.3579748509526186","denim-forest-115","-0.6666913628578186"
"2","crxdn5km","Action distr","0.38816550103296","denim-forest-115","-0.658305287361145"
"2","crxdn5km","Action distr","0.4291385261419946","denim-forest-115","-0.6499192714691162"
"2","crxdn5km","Action distr","0.4442338511821653","denim-forest-115","-0.6415331959724426"
"2","crxdn5km","Action distr","0.4507032761993813","denim-forest-115","-0.633147120475769"
"2","crxdn5km","Action distr","0.375226650998528","denim-forest-115","-0.6247611045837402"
"2","crxdn5km","Action distr","0.4140432011018239","denim-forest-115","-0.6163750290870667"
"2","crxdn5km","Action distr","0.41835615111330127","denim-forest-115","-0.6079889535903931"
"2","crxdn5km","Action distr","0.4442338511821653","denim-forest-115","-0.5996029376983643"
"2","crxdn5km","Action distr","0.43776442616494926","denim-forest-115","-0.5912168622016907"
"2","crxdn5km","Action distr","0.40757377608460793","denim-forest-115","-0.5828307867050171"
"2","crxdn5km","Action distr","0.4269820511362559","denim-forest-115","-0.5744447708129883"
"2","crxdn5km","Action distr","0.4744245012625066","denim-forest-115","-0.5660586953163147"
"2","crxdn5km","Action distr","0.4312950011477333","denim-forest-115","-0.5576726198196411"
"2","crxdn5km","Action distr","0.47873745127398387","denim-forest-115","-0.5492866039276123"
"2","crxdn5km","Action distr","0.4312950011477333","denim-forest-115","-0.5409005284309387"
"2","crxdn5km","Action distr","0.45501622621085863","denim-forest-115","-0.5325144529342651"
"2","crxdn5km","Action distr","0.4485468011936426","denim-forest-115","-0.5241284370422363"
"2","crxdn5km","Action distr","0.48305040128546123","denim-forest-115","-0.5157423615455627"
"2","crxdn5km","Action distr","0.4269820511362559","denim-forest-115","-0.5073562860488892"
"2","crxdn5km","Action distr","0.47658097626824525","denim-forest-115","-0.49897027015686035"
"2","crxdn5km","Action distr","0.5412752264404053","denim-forest-115","-0.49058419466018677"
"2","crxdn5km","Action distr","0.5067716263485866","denim-forest-115","-0.48219814896583557"
"2","crxdn5km","Action distr","0.5024586763371093","denim-forest-115","-0.4738121032714844"
"2","crxdn5km","Action distr","0.48305040128546123","denim-forest-115","-0.4654260277748108"
"2","crxdn5km","Action distr","0.46579860123955197","denim-forest-115","-0.4570399820804596"
"2","crxdn5km","Action distr","0.4981457263256319","denim-forest-115","-0.4486539363861084"
"2","crxdn5km","Action distr","0.48305040128546123","denim-forest-115","-0.4402678608894348"
"2","crxdn5km","Action distr","0.5261799014002345","denim-forest-115","-0.431881844997406"
"2","crxdn5km","Action distr","0.6016565266010879","denim-forest-115","-0.4234957695007324"
"2","crxdn5km","Action distr","0.524023426394496","denim-forest-115","-0.41510969400405884"
"2","crxdn5km","Action distr","0.49383277631415456","denim-forest-115","-0.40672367811203003"
"2","crxdn5km","Action distr","0.54990112646336","denim-forest-115","-0.39833760261535645"
"2","crxdn5km","Action distr","0.4679550762452906","denim-forest-115","-0.38995152711868286"
"2","crxdn5km","Action distr","0.5606835014920533","denim-forest-115","-0.38156551122665405"
"2","crxdn5km","Action distr","0.5197104763830186","denim-forest-115","-0.37317943572998047"
"2","crxdn5km","Action distr","0.5391187514346666","denim-forest-115","-0.3647933602333069"
"2","crxdn5km","Action distr","0.4959892513198933","denim-forest-115","-0.3564073443412781"
"2","crxdn5km","Action distr","0.511084576360064","denim-forest-115","-0.3480212688446045"
"2","crxdn5km","Action distr","0.5326493264174507","denim-forest-115","-0.3396351933479309"
"2","crxdn5km","Action distr","0.5865612015609173","denim-forest-115","-0.3312491774559021"
"2","crxdn5km","Action distr","0.5865612015609173","denim-forest-115","-0.3228631019592285"
"2","crxdn5km","Action distr","0.5779353015379626","denim-forest-115","-0.3144770562648773"
"2","crxdn5km","Action distr","0.4808939262797226","denim-forest-115","-0.3060910105705261"
"2","crxdn5km","Action distr","0.5304928514117119","denim-forest-115","-0.29770493507385254"
"2","crxdn5km","Action distr","0.5197104763830186","denim-forest-115","-0.28931888937950134"
"2","crxdn5km","Action distr","0.5844047265551785","denim-forest-115","-0.28093284368515015"
"2","crxdn5km","Action distr","0.6016565266010879","denim-forest-115","-0.27254676818847656"
"2","crxdn5km","Action distr","0.5563705514805759","denim-forest-115","-0.26416072249412537"
"2","crxdn5km","Action distr","0.6210648016527359","denim-forest-115","-0.25577467679977417"
"2","crxdn5km","Action distr","0.6404730767043839","denim-forest-115","-0.24738861620426178"
"2","crxdn5km","Action distr","0.634003651687168","denim-forest-115","-0.2390025556087494"
"2","crxdn5km","Action distr","0.5822482515494399","denim-forest-115","-0.2306165099143982"
"2","crxdn5km","Action distr","0.6512554517330772","denim-forest-115","-0.2222304493188858"
"2","crxdn5km","Action distr","0.5908741515723946","denim-forest-115","-0.2138443887233734"
"2","crxdn5km","Action distr","0.6102824266240425","denim-forest-115","-0.20545834302902222"
"2","crxdn5km","Action distr","0.5908741515723946","denim-forest-115","-0.19707229733467102"
"2","crxdn5km","Action distr","0.6296907016756906","denim-forest-115","-0.18868622183799744"
"2","crxdn5km","Action distr","0.6167518516412587","denim-forest-115","-0.18030017614364624"
"2","crxdn5km","Action distr","0.7073238018822826","denim-forest-115","-0.17191413044929504"
"2","crxdn5km","Action distr","0.6210648016527359","denim-forest-115","-0.16352806985378265"
"2","crxdn5km","Action distr","0.6189083266469972","denim-forest-115","-0.15514200925827026"
"2","crxdn5km","Action distr","0.6145953766355199","denim-forest-115","-0.14675596356391907"
"2","crxdn5km","Action distr","0.6145953766355199","denim-forest-115","-0.13836990296840668"
"2","crxdn5km","Action distr","0.6685072517789865","denim-forest-115","-0.1299838423728943"
"2","crxdn5km","Action distr","0.5779353015379626","denim-forest-115","-0.12159779667854309"
"2","crxdn5km","Action distr","0.6555684017445546","denim-forest-115","-0.1132117360830307"
"2","crxdn5km","Action distr","0.54990112646336","denim-forest-115","-0.1048256903886795"
"2","crxdn5km","Action distr","0.7439838769798399","denim-forest-115","-0.09643962979316711"
"2","crxdn5km","Action distr","0.7375144519626239","denim-forest-115","-0.08805356919765472"
"2","crxdn5km","Action distr","0.6124389016297813","denim-forest-115","-0.07966752350330353"
"2","crxdn5km","Action distr","0.6145953766355199","denim-forest-115","-0.07128146290779114"
"2","crxdn5km","Action distr","0.6706637267847253","denim-forest-115","-0.06289540976285934"
"2","crxdn5km","Action distr","0.6296907016756906","denim-forest-115","-0.05450935661792755"
"2","crxdn5km","Action distr","0.6749766767962027","denim-forest-115","-0.04612330347299576"
"2","crxdn5km","Action distr","0.6296907016756906","denim-forest-115","-0.037737246602773666"
"2","crxdn5km","Action distr","0.6814461018134186","denim-forest-115","-0.029351193457841873"
"2","crxdn5km","Action distr","0.6577248767502932","denim-forest-115","-0.02096513658761978"
"2","crxdn5km","Action distr","0.6404730767043839","denim-forest-115","-0.012579082511365414"
"2","crxdn5km","Action distr","0.6404730767043839","denim-forest-115","-0.004193027503788471"
"2","crxdn5km","Action distr","0.608125951618304","denim-forest-115","0.004193027503788471"
"2","crxdn5km","Action distr","0.6253777516642133","denim-forest-115","0.012579082511365414"
"2","crxdn5km","Action distr","0.6577248767502932","denim-forest-115","0.02096513658761978"
"2","crxdn5km","Action distr","0.6167518516412587","denim-forest-115","0.029351193457841873"
"2","crxdn5km","Action distr","0.6943849518478505","denim-forest-115","0.037737246602773666"
"2","crxdn5km","Action distr","0.5973435765896106","denim-forest-115","0.04612330347299576"
"2","crxdn5km","Action distr","0.6059694766125652","denim-forest-115","0.05450935661792755"
"2","crxdn5km","Action distr","0.6124389016297813","denim-forest-115","0.06289540976285934"
"2","crxdn5km","Action distr","0.6469425017216","denim-forest-115","0.07128146290779114"
"2","crxdn5km","Action distr","0.7030108518708053","denim-forest-115","0.07966752350330353"
"2","crxdn5km","Action distr","0.6749766767962027","denim-forest-115","0.08805356919765472"
"2","crxdn5km","Action distr","0.6189083266469972","denim-forest-115","0.09643962979316711"
"2","crxdn5km","Action distr","0.6685072517789865","denim-forest-115","0.1048256903886795"
"2","crxdn5km","Action distr","0.5995000515953492","denim-forest-115","0.1132117360830307"
"2","crxdn5km","Action distr","0.7051673268765439","denim-forest-115","0.12159779667854309"
"2","crxdn5km","Action distr","0.6404730767043839","denim-forest-115","0.1299838423728943"
"2","crxdn5km","Action distr","0.6145953766355199","denim-forest-115","0.13836990296840668"
"2","crxdn5km","Action distr","0.6038130016068266","denim-forest-115","0.14675596356391907"
"2","crxdn5km","Action distr","0.6663507767732479","denim-forest-115","0.15514200925827026"
"2","crxdn5km","Action distr","0.6059694766125652","denim-forest-115","0.16352806985378265"
"2","crxdn5km","Action distr","0.6102824266240425","denim-forest-115","0.17191413044929504"
"2","crxdn5km","Action distr","0.6016565266010879","denim-forest-115","0.18030017614364624"
"2","crxdn5km","Action distr","0.634003651687168","denim-forest-115","0.18868622183799744"
"2","crxdn5km","Action distr","0.608125951618304","denim-forest-115","0.19707229733467102"
"2","crxdn5km","Action distr","0.5887176765666559","denim-forest-115","0.20545834302902222"
"2","crxdn5km","Action distr","0.5736223515264852","denim-forest-115","0.2138443887233734"
"2","crxdn5km","Action distr","0.5736223515264852","denim-forest-115","0.2222304493188858"
"2","crxdn5km","Action distr","0.6577248767502932","denim-forest-115","0.2306165099143982"
"2","crxdn5km","Action distr","0.5671529265092693","denim-forest-115","0.2390025556087494"
"2","crxdn5km","Action distr","0.5908741515723946","denim-forest-115","0.24738861620426178"
"2","crxdn5km","Action distr","0.5736223515264852","denim-forest-115","0.25577467679977417"
"2","crxdn5km","Action distr","0.6038130016068266","denim-forest-115","0.26416072249412537"
"2","crxdn5km","Action distr","0.6016565266010879","denim-forest-115","0.27254676818847656"
"2","crxdn5km","Action distr","0.5218669513887573","denim-forest-115","0.28093284368515015"
"2","crxdn5km","Action distr","0.6016565266010879","denim-forest-115","0.28931888937950134"
"2","crxdn5km","Action distr","0.5714658765207467","denim-forest-115","0.29770493507385254"
"2","crxdn5km","Action distr","0.5736223515264852","denim-forest-115","0.3060910105705261"
"2","crxdn5km","Action distr","0.48520687629119996","denim-forest-115","0.3144770562648773"
"2","crxdn5km","Action distr","0.5434317014461439","denim-forest-115","0.3228631019592285"
"2","crxdn5km","Action distr","0.5391187514346666","denim-forest-115","0.3312491774559021"
"2","crxdn5km","Action distr","0.5304928514117119","denim-forest-115","0.3396351933479309"
"2","crxdn5km","Action distr","0.5412752264404053","denim-forest-115","0.3480212688446045"
"2","crxdn5km","Action distr","0.5391187514346666","denim-forest-115","0.3564073443412781"
"2","crxdn5km","Action distr","0.5261799014002345","denim-forest-115","0.3647933602333069"
"2","crxdn5km","Action distr","0.5520576014690985","denim-forest-115","0.37317943572998047"
"2","crxdn5km","Action distr","0.5089281013543252","denim-forest-115","0.38156551122665405"
"2","crxdn5km","Action distr","0.5412752264404053","denim-forest-115","0.38995152711868286"
"2","crxdn5km","Action distr","0.504615151342848","denim-forest-115","0.39833760261535645"
"2","crxdn5km","Action distr","0.5197104763830186","denim-forest-115","0.40672367811203003"
"2","crxdn5km","Action distr","0.524023426394496","denim-forest-115","0.41510969400405884"
"2","crxdn5km","Action distr","0.4722680262567679","denim-forest-115","0.4234957695007324"
"2","crxdn5km","Action distr","0.5434317014461439","denim-forest-115","0.431881844997406"
"2","crxdn5km","Action distr","0.5477446514576212","denim-forest-115","0.4402678608894348"
"2","crxdn5km","Action distr","0.4226691011247786","denim-forest-115","0.4486539363861084"
"2","crxdn5km","Action distr","0.5024586763371093","denim-forest-115","0.4570399820804596"
"2","crxdn5km","Action distr","0.5175540013772799","denim-forest-115","0.4654260277748108"
"2","crxdn5km","Action distr","0.4981457263256319","denim-forest-115","0.4738121032714844"
"2","crxdn5km","Action distr","0.5175540013772799","denim-forest-115","0.48219814896583557"
"2","crxdn5km","Action distr","0.5024586763371093","denim-forest-115","0.49058419466018677"
"2","crxdn5km","Action distr","0.4722680262567679","denim-forest-115","0.49897027015686035"
"2","crxdn5km","Action distr","0.511084576360064","denim-forest-115","0.5073562860488892"
"2","crxdn5km","Action distr","0.47658097626824525","denim-forest-115","0.5157423615455627"
"2","crxdn5km","Action distr","0.47658097626824525","denim-forest-115","0.5241284370422363"
"2","crxdn5km","Action distr","0.4571727012165973","denim-forest-115","0.5325144529342651"
"2","crxdn5km","Action distr","0.3709137009870506","denim-forest-115","0.5409005284309387"
"2","crxdn5km","Action distr","0.4140432011018239","denim-forest-115","0.5492866039276123"
"2","crxdn5km","Action distr","0.4571727012165973","denim-forest-115","0.5576726198196411"
"2","crxdn5km","Action distr","0.4269820511362559","denim-forest-115","0.5660586953163147"
"2","crxdn5km","Action distr","0.4442338511821653","denim-forest-115","0.5744447708129883"
"2","crxdn5km","Action distr","0.4679550762452906","denim-forest-115","0.5828307867050171"
"2","crxdn5km","Action distr","0.3601313259583573","denim-forest-115","0.5912168622016907"
"2","crxdn5km","Action distr","0.4312950011477333","denim-forest-115","0.5996029376983643"
"2","crxdn5km","Action distr","0.4420773761764266","denim-forest-115","0.6079889535903931"
"2","crxdn5km","Action distr","0.4118867260960853","denim-forest-115","0.6163750290870667"
"2","crxdn5km","Action distr","0.4118867260960853","denim-forest-115","0.6247611045837402"
"2","crxdn5km","Action distr","0.38385255102148264","denim-forest-115","0.633147120475769"
"2","crxdn5km","Action distr","0.31053240082636796","denim-forest-115","0.6415331959724426"
"2","crxdn5km","Action distr","0.3579748509526186","denim-forest-115","0.6499192714691162"
"2","crxdn5km","Action distr","0.375226650998528","denim-forest-115","0.658305287361145"
"2","crxdn5km","Action distr","0.36228780096409596","denim-forest-115","0.6666913628578186"
"2","crxdn5km","Action distr","0.3989478760616533","denim-forest-115","0.6750774383544922"
"2","crxdn5km","Action distr","0.31053240082636796","denim-forest-115","0.683463454246521"
"2","crxdn5km","Action distr","0.3385665759009706","denim-forest-115","0.6918494701385498"
"2","crxdn5km","Action distr","0.3277842008722773","denim-forest-115","0.7002356052398682"
"2","crxdn5km","Action distr","0.375226650998528","denim-forest-115","0.708621621131897"
"2","crxdn5km","Action distr","0.3213147758550613","denim-forest-115","0.7170076370239258"
"2","crxdn5km","Action distr","0.30621945081489066","denim-forest-115","0.7253937721252441"
"2","crxdn5km","Action distr","0.3019065008034133","denim-forest-115","0.733779788017273"
"2","crxdn5km","Action distr","0.3234712508608","denim-forest-115","0.7421658039093018"
"2","crxdn5km","Action distr","0.30621945081489066","denim-forest-115","0.7505519390106201"
"2","crxdn5km","Action distr","0.3536619009411413","denim-forest-115","0.7589379549026489"
"2","crxdn5km","Action distr","0.2868111757632426","denim-forest-115","0.7673239707946777"
"2","crxdn5km","Action distr","0.34287952591244797","denim-forest-115","0.7757101058959961"
"2","crxdn5km","Action distr","0.3191583008493227","denim-forest-115","0.7840961217880249"
"2","crxdn5km","Action distr","0.317001825843584","denim-forest-115","0.7924821376800537"
"2","crxdn5km","Action distr","0.2997500257976746","denim-forest-115","0.8008682727813721"
"2","crxdn5km","Action distr","0.2674029007115946","denim-forest-115","0.8092542886734009"
"2","crxdn5km","Action distr","0.252307575671424","denim-forest-115","0.8176403045654297"
"2","crxdn5km","Action distr","0.2501511006656853","denim-forest-115","0.826026439666748"
"2","crxdn5km","Action distr","0.3019065008034133","denim-forest-115","0.8344124555587769"
"2","crxdn5km","Action distr","0.2544640506771626","denim-forest-115","0.8427984714508057"
"2","crxdn5km","Action distr","0.24583815065420797","denim-forest-115","0.851184606552124"
"2","crxdn5km","Action distr","0.2242734005968213","denim-forest-115","0.8595706224441528"
"2","crxdn5km","Action distr","0.22211692559108265","denim-forest-115","0.8679566383361816"
"2","crxdn5km","Action distr","0.19623922552221865","denim-forest-115","0.8763427138328552"
"2","crxdn5km","Action distr","0.2544640506771626","denim-forest-115","0.8847287893295288"
"2","crxdn5km","Action distr","0.2501511006656853","denim-forest-115","0.8931148052215576"
"2","crxdn5km","Action distr","0.20917807555665063","denim-forest-115","0.9015008807182312"
"2","crxdn5km","Action distr","0.1983957005279573","denim-forest-115","0.9098869562149048"
"2","crxdn5km","Action distr","0.17036152545335465","denim-forest-115","0.9182729721069336"
"2","crxdn5km","Action distr","0.24152520064273061","denim-forest-115","0.9266590476036072"
"2","crxdn5km","Action distr","0.19408275051648","denim-forest-115","0.9350451231002808"
"2","crxdn5km","Action distr","0.21564750057386664","denim-forest-115","0.9434311389923096"
"2","crxdn5km","Action distr","0.1789874254763093","denim-forest-115","0.9518172144889832"
"2","crxdn5km","Action distr","0.22858635060829866","denim-forest-115","0.9602032899856567"
"2","crxdn5km","Action distr","0.1725180004590933","denim-forest-115","0.9685893058776855"
"2","crxdn5km","Action distr","0.1983957005279573","denim-forest-115","0.9769753813743591"
"2","crxdn5km","Action distr","0.1660485754418773","denim-forest-115","0.9853614568710327"
"2","crxdn5km","Action distr","0.20055217553369598","denim-forest-115","0.9937474727630615"
"2","crxdn5km","Action distr","0.187613325499264","denim-forest-115","1.0021336078643799"
"2","crxdn5km","Action distr","0.18330037548778666","denim-forest-115","1.0105195045471191"
"2","crxdn5km","Action distr","0.1854568504935253","denim-forest-115","1.0189056396484375"
"2","crxdn5km","Action distr","0.1337014503557973","denim-forest-115","1.0272917747497559"
"2","crxdn5km","Action distr","0.15742267541892266","denim-forest-115","1.0356776714324951"
"2","crxdn5km","Action distr","0.13801440036727464","denim-forest-115","1.0440638065338135"
"2","crxdn5km","Action distr","0.11429317530414933","denim-forest-115","1.0524499416351318"
"2","crxdn5km","Action distr","0.1272320253385813","denim-forest-115","1.060835838317871"
"2","crxdn5km","Action distr","0.14448382538449064","denim-forest-115","1.0692219734191895"
"2","crxdn5km","Action distr","0.1725180004590933","denim-forest-115","1.0776081085205078"
"2","crxdn5km","Action distr","0.13585792536153599","denim-forest-115","1.085994005203247"
"2","crxdn5km","Action distr","0.15095325040170665","denim-forest-115","1.0943801403045654"
"2","crxdn5km","Action distr","0.12938850034431998","denim-forest-115","1.1027662754058838"
"2","crxdn5km","Action distr","0.1272320253385813","denim-forest-115","1.111152172088623"
"2","crxdn5km","Action distr","0.13801440036727464","denim-forest-115","1.1195383071899414"
"2","crxdn5km","Action distr","0.10998022529267198","denim-forest-115","1.1279244422912598"
"2","crxdn5km","Action distr","0.10782375028693332","denim-forest-115","1.136310338973999"
"2","crxdn5km","Action distr","0.12076260032136531","denim-forest-115","1.1446964740753174"
"2","crxdn5km","Action distr","0.10998022529267198","denim-forest-115","1.1530826091766357"
"2","crxdn5km","Action distr","0.07978957521233067","denim-forest-115","1.161468505859375"
"2","crxdn5km","Action distr","0.11429317530414933","denim-forest-115","1.1698546409606934"
"2","crxdn5km","Action distr","0.08194605021806932","denim-forest-115","1.1782407760620117"
"2","crxdn5km","Action distr","0.10998022529267198","denim-forest-115","1.186626672744751"
"2","crxdn5km","Action distr","0.08194605021806932","denim-forest-115","1.1950128078460693"
"2","crxdn5km","Action distr","0.08410252522380798","denim-forest-115","1.2033989429473877"
"2","crxdn5km","Action distr","0.11213670029841065","denim-forest-115","1.211784839630127"
"2","crxdn5km","Action distr","0.06900720018363732","denim-forest-115","1.2201709747314453"
"2","crxdn5km","Action distr","0.08194605021806932","denim-forest-115","1.2285571098327637"
"2","crxdn5km","Action distr","0.08410252522380798","denim-forest-115","1.236943006515503"
"2","crxdn5km","Action distr","0.06900720018363732","denim-forest-115","1.2453291416168213"
"2","crxdn5km","Action distr","0.060381300160682654","denim-forest-115","1.2537152767181396"
"2","crxdn5km","Action distr","0.08410252522380798","denim-forest-115","1.262101173400879"
"2","crxdn5km","Action distr","0.07332015019511466","denim-forest-115","1.2704873085021973"
"2","crxdn5km","Action distr","0.06253777516642132","denim-forest-115","1.2788734436035156"
"2","crxdn5km","Action distr","0.06900720018363732","denim-forest-115","1.2872593402862549"
"2","crxdn5km","Action distr","0.05175540013772799","denim-forest-115","1.2956454753875732"
"2","crxdn5km","Action distr","0.049598925131989324","denim-forest-115","1.3040316104888916"
"2","crxdn5km","Action distr","0.06685072517789865","denim-forest-115","1.3124175071716309"
"2","crxdn5km","Action distr","0.06253777516642132","denim-forest-115","1.3208036422729492"
"2","crxdn5km","Action distr","0.08194605021806932","denim-forest-115","1.3291897773742676"
"2","crxdn5km","Action distr","0.06900720018363732","denim-forest-115","1.3375756740570068"
"2","crxdn5km","Action distr","0.043129500114773324","denim-forest-115","1.3459618091583252"
"2","crxdn5km","Action distr","0.06685072517789865","denim-forest-115","1.354347825050354"
"2","crxdn5km","Action distr","0.03450360009181866","denim-forest-115","1.3627338409423828"
"2","crxdn5km","Action distr","0.05175540013772799","denim-forest-115","1.3711199760437012"
"2","crxdn5km","Action distr","0.03666007509755733","denim-forest-115","1.37950599193573"
"2","crxdn5km","Action distr","0.049598925131989324","denim-forest-115","1.3878920078277588"
"2","crxdn5km","Action distr","0.06253777516642132","denim-forest-115","1.3962781429290771"
"2","crxdn5km","Action distr","0.04097302510903466","denim-forest-115","1.404664158821106"
"2","crxdn5km","Action distr","0.045285975120511995","denim-forest-115","1.4130501747131348"
"2","crxdn5km","Action distr","0.06685072517789865","denim-forest-115","1.4214363098144531"
"2","crxdn5km","Action distr","0.032347125086079995","denim-forest-115","1.429822325706482"
"2","crxdn5km","Action distr","0.04744245012625066","denim-forest-115","1.4382083415985107"
"2","crxdn5km","Action distr","0.045285975120511995","denim-forest-115","1.446594476699829"
"2","crxdn5km","Action distr","0.030190650080341327","denim-forest-115","1.454980492591858"
"2","crxdn5km","Action distr","0.030190650080341327","denim-forest-115","1.4633665084838867"
"2","crxdn5km","Action distr","0.032347125086079995","denim-forest-115","1.471752643585205"
"2","crxdn5km","Action distr","0.038816550103295995","denim-forest-115","1.4801386594772339"
"2","crxdn5km","Action distr","0.019408275051647998","denim-forest-115","1.4885246753692627"
"2","crxdn5km","Action distr","0.012938850034431997","denim-forest-115","1.496910810470581"
"2","crxdn5km","Action distr","0.019408275051647998","denim-forest-115","1.5052968263626099"
"2","crxdn5km","Action distr","0.025877700068863994","denim-forest-115","1.5136828422546387"
"2","crxdn5km","Action distr","0.03450360009181866","denim-forest-115","1.522068977355957"
"2","crxdn5km","Action distr","0.03666007509755733","denim-forest-115","1.5304549932479858"
"2","crxdn5km","Action distr","0.012938850034431997","denim-forest-115","1.5388410091400146"
"2","crxdn5km","Action distr","0.025877700068863994","denim-forest-115","1.547227144241333"
"2","crxdn5km","Action distr","0.021564750057386662","denim-forest-115","1.5556131601333618"
"2","crxdn5km","Action distr","0.025877700068863994","denim-forest-115","1.5639991760253906"
"2","crxdn5km","Action distr","0.015095325040170663","denim-forest-115","1.572385311126709"
"2","crxdn5km","Action distr","0.01725180004590933","denim-forest-115","1.5807713270187378"
"2","crxdn5km","Action distr","0.021564750057386662","denim-forest-115","1.5891573429107666"
"2","crxdn5km","Action distr","0.028034175074602662","denim-forest-115","1.597543478012085"
"2","crxdn5km","Action distr","0.012938850034431997","denim-forest-115","1.6059294939041138"
"2","crxdn5km","Action distr","0.012938850034431997","denim-forest-115","1.6143155097961426"
"2","crxdn5km","Action distr","0.006469425017215999","denim-forest-115","1.622701644897461"
"2","crxdn5km","Action distr","0.01725180004590933","denim-forest-115","1.6310876607894897"
"2","crxdn5km","Action distr","0.008625900022954665","denim-forest-115","1.6394736766815186"
"2","crxdn5km","Action distr","0.019408275051647998","denim-forest-115","1.647859811782837"
"2","crxdn5km","Action distr","0.010782375028693331","denim-forest-115","1.6562458276748657"
"2","crxdn5km","Action distr","0.008625900022954665","denim-forest-115","1.6646318435668945"
"2","crxdn5km","Action distr","0.015095325040170663","denim-forest-115","1.673017978668213"
"2","crxdn5km","Action distr","0.008625900022954665","denim-forest-115","1.6814039945602417"
"2","crxdn5km","Action distr","0.010782375028693331","denim-forest-115","1.6897900104522705"
"2","crxdn5km","Action distr","0.012938850034431997","denim-forest-115","1.6981761455535889"
"2","crxdn5km","Action distr","0.010782375028693331","denim-forest-115","1.7065621614456177"
"2","crxdn5km","Action distr","0.008625900022954665","denim-forest-115","1.7149481773376465"
"2","crxdn5km","Action distr","0.004312950011477332","denim-forest-115","1.7233343124389648"
"2","crxdn5km","Action distr","0.015095325040170663","denim-forest-115","1.731720209121704"
"2","crxdn5km","Action distr","0.010782375028693331","denim-forest-115","1.7401063442230225"
"2","crxdn5km","Action distr","0.004312950011477332","denim-forest-115","1.7484924793243408"
"2","crxdn5km","Action distr","0.008625900022954665","denim-forest-115","1.75687837600708"
"2","crxdn5km","Action distr","0.002156475005738666","denim-forest-115","1.7652645111083984"
"2","crxdn5km","Action distr","0.004312950011477332","denim-forest-115","1.7736506462097168"
"2","crxdn5km","Action distr","0.008625900022954665","denim-forest-115","1.782036542892456"
"2","crxdn5km","Action distr","0.004312950011477332","denim-forest-115","1.7904226779937744"
"2","crxdn5km","Action distr","0.043129500114773324","denim-forest-115","1.7988088130950928"
"2","crxdn5km","Action distr","0","denim-forest-115","1.807194709777832"
"2","crxdn5km","Action distr","0","denim-forest-115","1.8155808448791504"
"2","crxdn5km","Action distr","0","denim-forest-115","1.8239669799804688"
"2","crxdn5km","Action distr","0","denim-forest-115","1.832352876663208"
"2","crxdn5km","Action distr","0","denim-forest-115","1.8407390117645264"
"2","crxdn5km","Action distr","0","denim-forest-115","1.8491251468658447"
"2","crxdn5km","Action distr","0","denim-forest-115","1.857511043548584"
"2","crxdn5km","Action distr","0","denim-forest-115","1.8658971786499023"
"2","crxdn5km","Action distr","0","denim-forest-115","1.8742833137512207"
"2","crxdn5km","Action distr","0","denim-forest-115","1.88266921043396"
"2","crxdn5km","Action distr","0","denim-forest-115","1.8910553455352783"
"2","crxdn5km","Action distr","0","denim-forest-115","1.8994414806365967"
"2","crxdn5km","Action distr","0","denim-forest-115","1.907827377319336"
"2","crxdn5km","Action distr","0","denim-forest-115","1.9162135124206543"
"2","crxdn5km","Action distr","0","denim-forest-115","1.9245996475219727"
"2","crxdn5km","Action distr","0","denim-forest-115","1.932985544204712"
"2","crxdn5km","Action distr","0","denim-forest-115","1.9413716793060303"
"2","crxdn5km","Action distr","0","denim-forest-115","1.9497578144073486"
"2","crxdn5km","Action distr","0","denim-forest-115","1.958143711090088"
"2","crxdn5km","Action distr","0","denim-forest-115","1.9665298461914062"
"2","crxdn5km","Action distr","0","denim-forest-115","1.9749159812927246"
"2","crxdn5km","Action distr","0","denim-forest-115","1.9833018779754639"
"2","crxdn5km","Action distr","0","denim-forest-115","1.9916880130767822"
"2","crxdn5km","Action distr","0","denim-forest-115","2.0000739097595215"
"2","crxdn5km","Action distr","0","denim-forest-115","2.00846004486084"
"2","crxdn5km","Action distr","0","denim-forest-115","2.016846179962158"
"2","crxdn5km","Action distr","0","denim-forest-115","2.0252323150634766"
"2","crxdn5km","Action distr","0","denim-forest-115","2.033618211746216"
"2","crxdn5km","Action distr","0","denim-forest-115","2.042004346847534"
"2","crxdn5km","Action distr","0","denim-forest-115","2.0503902435302734"
"2","crxdn5km","Action distr","0","denim-forest-115","2.058776378631592"
"2","crxdn5km","Action distr","0","denim-forest-115","2.06716251373291"
"2","crxdn5km","Action distr","0","denim-forest-115","2.0755486488342285"
"2","crxdn5km","Action distr","0","denim-forest-115","2.0839345455169678"
"2","crxdn5km","Action distr","0","denim-forest-115","2.092320680618286"
"2","crxdn5km","Policy distr","0.0014929879689589143","denim-forest-115","-2.092320680618286"
"2","crxdn5km","Policy distr","0.001567660248838365","denim-forest-115","-2.0839345455169678"
"2","crxdn5km","Policy distr","0.0016457409365102649","denim-forest-115","-2.0755486488342285"
"2","crxdn5km","Policy distr","0.0017273760167881846","denim-forest-115","-2.06716251373291"
"2","crxdn5km","Policy distr","0.0018127041403204203","denim-forest-115","-2.058776378631592"
"2","crxdn5km","Policy distr","0.0019018745515495539","denim-forest-115","-2.0503902435302734"
"2","crxdn5km","Policy distr","0.0019950387068092823","denim-forest-115","-2.042004346847534"
"2","crxdn5km","Policy distr","0.0020923586562275887","denim-forest-115","-2.033618211746216"
"2","crxdn5km","Policy distr","0.0021939927246421576","denim-forest-115","-2.0252323150634766"
"2","crxdn5km","Policy distr","0.002300115767866373","denim-forest-115","-2.016846179962158"
"2","crxdn5km","Policy distr","0.002410899382084608","denim-forest-115","-2.00846004486084"
"2","crxdn5km","Policy distr","0.0025265237782150507","denim-forest-115","-2.0000739097595215"
"2","crxdn5km","Policy distr","0.0026471707969903946","denim-forest-115","-1.9916880130767822"
"2","crxdn5km","Policy distr","0.00277303927578032","denim-forest-115","-1.9833018779754639"
"2","crxdn5km","Policy distr","0.0029043194372206926","denim-forest-115","-1.9749159812927246"
"2","crxdn5km","Policy distr","0.003041221294552088","denim-forest-115","-1.9665298461914062"
"2","crxdn5km","Policy distr","0.003183953929692507","denim-forest-115","-1.958143711090088"
"2","crxdn5km","Policy distr","0.003332726890221238","denim-forest-115","-1.9497578144073486"
"2","crxdn5km","Policy distr","0.0034877732396125793","denim-forest-115","-1.9413716793060303"
"2","crxdn5km","Policy distr","0.0036493178922683","denim-forest-115","-1.932985544204712"
"2","crxdn5km","Policy distr","0.0038175885565578938","denim-forest-115","-1.9245996475219727"
"2","crxdn5km","Policy distr","0.003992841113358736","denim-forest-115","-1.9162135124206543"
"2","crxdn5km","Policy distr","0.004175323527306318","denim-forest-115","-1.907827377319336"
"2","crxdn5km","Policy distr","0.004365283530205488","denim-forest-115","-1.8994414806365967"
"2","crxdn5km","Policy distr","0.004562995862215757","denim-forest-115","-1.8910553455352783"
"2","crxdn5km","Policy distr","0.004768728278577328","denim-forest-115","-1.88266921043396"
"2","crxdn5km","Policy distr","0.004982755519449711","denim-forest-115","-1.8742833137512207"
"2","crxdn5km","Policy distr","0.0052053723484277725","denim-forest-115","-1.8658971786499023"
"2","crxdn5km","Policy distr","0.005436873994767666","denim-forest-115","-1.857511043548584"
"2","crxdn5km","Policy distr","0.0056775459088385105","denim-forest-115","-1.8491251468658447"
"2","crxdn5km","Policy distr","0.005927718710154295","denim-forest-115","-1.8407390117645264"
"2","crxdn5km","Policy distr","0.0061877029947936535","denim-forest-115","-1.832352876663208"
"2","crxdn5km","Policy distr","0.006457813549786806","denim-forest-115","-1.8239669799804688"
"2","crxdn5km","Policy distr","0.006738406140357256","denim-forest-115","-1.8155808448791504"
"2","crxdn5km","Policy distr","0.007029810920357704","denim-forest-115","-1.807194709777832"
"2","crxdn5km","Policy distr","0.007332370150834322","denim-forest-115","-1.7988088130950928"
"2","crxdn5km","Policy distr","0.0076464638113975525","denim-forest-115","-1.7904226779937744"
"2","crxdn5km","Policy distr","0.007972449995577335","denim-forest-115","-1.782036542892456"
"2","crxdn5km","Policy distr","0.008310693316161633","denim-forest-115","-1.7736506462097168"
"2","crxdn5km","Policy distr","0.008661599829792976","denim-forest-115","-1.7652645111083984"
"2","crxdn5km","Policy distr","0.009025556035339832","denim-forest-115","-1.75687837600708"
"2","crxdn5km","Policy distr","0.00940294936299324","denim-forest-115","-1.7484924793243408"
"2","crxdn5km","Policy distr","0.009794210083782673","denim-forest-115","-1.7401063442230225"
"2","crxdn5km","Policy distr","0.010199759155511856","denim-forest-115","-1.731720209121704"
"2","crxdn5km","Policy distr","0.010620002634823322","denim-forest-115","-1.7233343124389648"
"2","crxdn5km","Policy distr","0.01105540618300438","denim-forest-115","-1.7149481773376465"
"2","crxdn5km","Policy distr","0.01150639820843935","denim-forest-115","-1.7065621614456177"
"2","crxdn5km","Policy distr","0.011973442509770393","denim-forest-115","-1.6981761455535889"
"2","crxdn5km","Policy distr","0.012457011267542839","denim-forest-115","-1.6897900104522705"
"2","crxdn5km","Policy distr","0.012957559898495674","denim-forest-115","-1.6814039945602417"
"2","crxdn5km","Policy distr","0.013475582003593445","denim-forest-115","-1.673017978668213"
"2","crxdn5km","Policy distr","0.014011572115123272","denim-forest-115","-1.6646318435668945"
"2","crxdn5km","Policy distr","0.014566020108759403","denim-forest-115","-1.6562458276748657"
"2","crxdn5km","Policy distr","0.015139439143240452","denim-forest-115","-1.647859811782837"
"2","crxdn5km","Policy distr","0.015732359141111374","denim-forest-115","-1.6394736766815186"
"2","crxdn5km","Policy distr","0.01634528487920761","denim-forest-115","-1.6310876607894897"
"2","crxdn5km","Policy distr","0.016978761181235313","denim-forest-115","-1.622701644897461"
"2","crxdn5km","Policy distr","0.01763334684073925","denim-forest-115","-1.6143155097961426"
"2","crxdn5km","Policy distr","0.018309563398361206","denim-forest-115","-1.6059294939041138"
"2","crxdn5km","Policy distr","0.019007982686161995","denim-forest-115","-1.597543478012085"
"2","crxdn5km","Policy distr","0.019729195162653923","denim-forest-115","-1.5891573429107666"
"2","crxdn5km","Policy distr","0.020473744720220566","denim-forest-115","-1.5807713270187378"
"2","crxdn5km","Policy distr","0.021242229267954826","denim-forest-115","-1.572385311126709"
"2","crxdn5km","Policy distr","0.022035256028175354","denim-forest-115","-1.5639991760253906"
"2","crxdn5km","Policy distr","0.022853389382362366","denim-forest-115","-1.5556131601333618"
"2","crxdn5km","Policy distr","0.023697257041931152","denim-forest-115","-1.547227144241333"
"2","crxdn5km","Policy distr","0.02456747554242611","denim-forest-115","-1.5388410091400146"
"2","crxdn5km","Policy distr","0.025464652106165886","denim-forest-115","-1.5304549932479858"
"2","crxdn5km","Policy distr","0.02638942375779152","denim-forest-115","-1.522068977355957"
"2","crxdn5km","Policy distr","0.027342429384589195","denim-forest-115","-1.5136828422546387"
"2","crxdn5km","Policy distr","0.02832428179681301","denim-forest-115","-1.5052968263626099"
"2","crxdn5km","Policy distr","0.029335644096136093","denim-forest-115","-1.496910810470581"
"2","crxdn5km","Policy distr","0.030377183109521866","denim-forest-115","-1.4885246753692627"
"2","crxdn5km","Policy distr","0.03144950419664383","denim-forest-115","-1.4801386594772339"
"2","crxdn5km","Policy distr","0.03255331143736839","denim-forest-115","-1.471752643585205"
"2","crxdn5km","Policy distr","0.03368927165865898","denim-forest-115","-1.4633665084838867"
"2","crxdn5km","Policy distr","0.03485803306102753","denim-forest-115","-1.454980492591858"
"2","crxdn5km","Policy distr","0.03606025502085686","denim-forest-115","-1.446594476699829"
"2","crxdn5km","Policy distr","0.037296656519174576","denim-forest-115","-1.4382083415985107"
"2","crxdn5km","Policy distr","0.03856787085533142","denim-forest-115","-1.429822325706482"
"2","crxdn5km","Policy distr","0.0398746021091938","denim-forest-115","-1.4214363098144531"
"2","crxdn5km","Policy distr","0.041217535734176636","denim-forest-115","-1.4130501747131348"
"2","crxdn5km","Policy distr","0.04259732738137245","denim-forest-115","-1.404664158821106"
"2","crxdn5km","Policy distr","0.04401468485593796","denim-forest-115","-1.3962781429290771"
"2","crxdn5km","Policy distr","0.04547031223773956","denim-forest-115","-1.3878920078277588"
"2","crxdn5km","Policy distr","0.046964846551418304","denim-forest-115","-1.37950599193573"
"2","crxdn5km","Policy distr","0.048499010503292084","denim-forest-115","-1.3711199760437012"
"2","crxdn5km","Policy distr","0.050073493272066116","denim-forest-115","-1.3627338409423828"
"2","crxdn5km","Policy distr","0.051688916981220245","denim-forest-115","-1.354347825050354"
"2","crxdn5km","Policy distr","0.05334601551294327","denim-forest-115","-1.3459618091583252"
"2","crxdn5km","Policy distr","0.0550454743206501","denim-forest-115","-1.3375756740570068"
"2","crxdn5km","Policy distr","0.056787893176078796","denim-forest-115","-1.3291897773742676"
"2","crxdn5km","Policy distr","0.05857403203845024","denim-forest-115","-1.3208036422729492"
"2","crxdn5km","Policy distr","0.06040448695421219","denim-forest-115","-1.3124175071716309"
"2","crxdn5km","Policy distr","0.06227991357445717","denim-forest-115","-1.3040316104888916"
"2","crxdn5km","Policy distr","0.06420102715492249","denim-forest-115","-1.2956454753875732"
"2","crxdn5km","Policy distr","0.06616843491792679","denim-forest-115","-1.2872593402862549"
"2","crxdn5km","Policy distr","0.06818271428346634","denim-forest-115","-1.2788734436035156"
"2","crxdn5km","Policy distr","0.07024459540843964","denim-forest-115","-1.2704873085021973"
"2","crxdn5km","Policy distr","0.07235465943813324","denim-forest-115","-1.262101173400879"
"2","crxdn5km","Policy distr","0.07451341301202774","denim-forest-115","-1.2537152767181396"
"2","crxdn5km","Policy distr","0.07672161608934402","denim-forest-115","-1.2453291416168213"
"2","crxdn5km","Policy distr","0.07897976785898209","denim-forest-115","-1.236943006515503"
"2","crxdn5km","Policy distr","0.08128838241100311","denim-forest-115","-1.2285571098327637"
"2","crxdn5km","Policy distr","0.08364815264940262","denim-forest-115","-1.2201709747314453"
"2","crxdn5km","Policy distr","0.08605954796075821","denim-forest-115","-1.211784839630127"
"2","crxdn5km","Policy distr","0.08852307498455048","denim-forest-115","-1.2033989429473877"
"2","crxdn5km","Policy distr","0.09103931486606598","denim-forest-115","-1.1950128078460693"
"2","crxdn5km","Policy distr","0.09360872954130173","denim-forest-115","-1.186626672744751"
"2","crxdn5km","Policy distr","0.09623174369335175","denim-forest-115","-1.1782407760620117"
"2","crxdn5km","Policy distr","0.0989089161157608","denim-forest-115","-1.1698546409606934"
"2","crxdn5km","Policy distr","0.10164066404104233","denim-forest-115","-1.161468505859375"
"2","crxdn5km","Policy distr","0.10442731529474258","denim-forest-115","-1.1530826091766357"
"2","crxdn5km","Policy distr","0.10726939886808395","denim-forest-115","-1.1446964740753174"
"2","crxdn5km","Policy distr","0.1101672351360321","denim-forest-115","-1.136310338973999"
"2","crxdn5km","Policy distr","0.11312112212181091","denim-forest-115","-1.1279244422912598"
"2","crxdn5km","Policy distr","0.11613153666257858","denim-forest-115","-1.1195383071899414"
"2","crxdn5km","Policy distr","0.11919867247343063","denim-forest-115","-1.111152172088623"
"2","crxdn5km","Policy distr","0.12232277542352676","denim-forest-115","-1.1027662754058838"
"2","crxdn5km","Policy distr","0.1255042403936386","denim-forest-115","-1.0943801403045654"
"2","crxdn5km","Policy distr","0.12874320149421692","denim-forest-115","-1.085994005203247"
"2","crxdn5km","Policy distr","0.13203977048397064","denim-forest-115","-1.0776081085205078"
"2","crxdn5km","Policy distr","0.13539430499076843","denim-forest-115","-1.0692219734191895"
"2","crxdn5km","Policy distr","0.13880689442157745","denim-forest-115","-1.060835838317871"
"2","crxdn5km","Policy distr","0.14227746427059174","denim-forest-115","-1.0524499416351318"
"2","crxdn5km","Policy distr","0.14580637216567993","denim-forest-115","-1.0440638065338135"
"2","crxdn5km","Policy distr","0.1493934839963913","denim-forest-115","-1.0356776714324951"
"2","crxdn5km","Policy distr","0.15303875505924225","denim-forest-115","-1.0272917747497559"
"2","crxdn5km","Policy distr","0.1567423790693283","denim-forest-115","-1.0189056396484375"
"2","crxdn5km","Policy distr","0.16050413250923157","denim-forest-115","-1.0105195045471191"
"2","crxdn5km","Policy distr","0.1643238663673401","denim-forest-115","-1.0021336078643799"
"2","crxdn5km","Policy distr","0.16820164024829865","denim-forest-115","-0.9937474727630615"
"2","crxdn5km","Policy distr","0.17213712632656097","denim-forest-115","-0.9853614568710327"
"2","crxdn5km","Policy distr","0.17613017559051514","denim-forest-115","-0.9769753813743591"
"2","crxdn5km","Policy distr","0.18018056452274323","denim-forest-115","-0.9685893058776855"
"2","crxdn5km","Policy distr","0.1842879354953766","denim-forest-115","-0.9602032899856567"
"2","crxdn5km","Policy distr","0.18845202028751373","denim-forest-115","-0.9518172144889832"
"2","crxdn5km","Policy distr","0.19267243146896362","denim-forest-115","-0.9434311389923096"
"2","crxdn5km","Policy distr","0.19694872200489044","denim-forest-115","-0.9350451231002808"
"2","crxdn5km","Policy distr","0.20128050446510315","denim-forest-115","-0.9266590476036072"
"2","crxdn5km","Policy distr","0.20566722750663757","denim-forest-115","-0.9182729721069336"
"2","crxdn5km","Policy distr","0.21010833978652954","denim-forest-115","-0.9098869562149048"
"2","crxdn5km","Policy distr","0.21460336446762085","denim-forest-115","-0.9015008807182312"
"2","crxdn5km","Policy distr","0.2191515564918518","denim-forest-115","-0.8931148052215576"
"2","crxdn5km","Policy distr","0.2237522453069687","denim-forest-115","-0.8847287893295288"
"2","crxdn5km","Policy distr","0.22840480506420135","denim-forest-115","-0.8763427138328552"
"2","crxdn5km","Policy distr","0.23310840129852295","denim-forest-115","-0.8679566383361816"
"2","crxdn5km","Policy distr","0.23786213994026184","denim-forest-115","-0.8595706224441528"
"2","crxdn5km","Policy distr","0.24266532063484192","denim-forest-115","-0.851184606552124"
"2","crxdn5km","Policy distr","0.24751704931259155","denim-forest-115","-0.8427984714508057"
"2","crxdn5km","Policy distr","0.2524162232875824","denim-forest-115","-0.8344124555587769"
"2","crxdn5km","Policy distr","0.25736191868782043","denim-forest-115","-0.826026439666748"
"2","crxdn5km","Policy distr","0.26235315203666687","denim-forest-115","-0.8176403045654297"
"2","crxdn5km","Policy distr","0.2673887014389038","denim-forest-115","-0.8092542886734009"
"2","crxdn5km","Policy distr","0.2724674940109253","denim-forest-115","-0.8008682727813721"
"2","crxdn5km","Policy distr","0.277588427066803","denim-forest-115","-0.7924821376800537"
"2","crxdn5km","Policy distr","0.28275009989738464","denim-forest-115","-0.7840961217880249"
"2","crxdn5km","Policy distr","0.28795126080513","denim-forest-115","-0.7757101058959961"
"2","crxdn5km","Policy distr","0.2931908071041107","denim-forest-115","-0.7673239707946777"
"2","crxdn5km","Policy distr","0.2984670102596283","denim-forest-115","-0.7589379549026489"
"2","crxdn5km","Policy distr","0.30377864837646484","denim-forest-115","-0.7505519390106201"
"2","crxdn5km","Policy distr","0.30912432074546814","denim-forest-115","-0.7421658039093018"
"2","crxdn5km","Policy distr","0.3145022988319397","denim-forest-115","-0.733779788017273"
"2","crxdn5km","Policy distr","0.3199111521244049","denim-forest-115","-0.7253937721252441"
"2","crxdn5km","Policy distr","0.3253493309020996","denim-forest-115","-0.7170076370239258"
"2","crxdn5km","Policy distr","0.33081504702568054","denim-forest-115","-0.708621621131897"
"2","crxdn5km","Policy distr","0.336306631565094","denim-forest-115","-0.7002356052398682"
"2","crxdn5km","Policy distr","0.34182244539260864","denim-forest-115","-0.6918494701385498"
"2","crxdn5km","Policy distr","0.3473605811595917","denim-forest-115","-0.683463454246521"
"2","crxdn5km","Policy distr","0.3529193103313446","denim-forest-115","-0.6750774383544922"
"2","crxdn5km","Policy distr","0.35849669575691223","denim-forest-115","-0.6666913628578186"
"2","crxdn5km","Policy distr","0.36409083008766174","denim-forest-115","-0.658305287361145"
"2","crxdn5km","Policy distr","0.3696998059749603","denim-forest-115","-0.6499192714691162"
"2","crxdn5km","Policy distr","0.37532171607017517","denim-forest-115","-0.6415331959724426"
"2","crxdn5km","Policy distr","0.3809543550014496","denim-forest-115","-0.633147120475769"
"2","crxdn5km","Policy distr","0.38659563660621643","denim-forest-115","-0.6247611045837402"
"2","crxdn5km","Policy distr","0.39224374294281006","denim-forest-115","-0.6163750290870667"
"2","crxdn5km","Policy distr","0.39789631962776184","denim-forest-115","-0.6079889535903931"
"2","crxdn5km","Policy distr","0.40355122089385986","denim-forest-115","-0.5996029376983643"
"2","crxdn5km","Policy distr","0.4092063307762146","denim-forest-115","-0.5912168622016907"
"2","crxdn5km","Policy distr","0.4148593544960022","denim-forest-115","-0.5828307867050171"
"2","crxdn5km","Policy distr","0.4205079972743988","denim-forest-115","-0.5744447708129883"
"2","crxdn5km","Policy distr","0.42615002393722534","denim-forest-115","-0.5660586953163147"
"2","crxdn5km","Policy distr","0.43178310990333557","denim-forest-115","-0.5576726198196411"
"2","crxdn5km","Policy distr","0.43740496039390564","denim-forest-115","-0.5492866039276123"
"2","crxdn5km","Policy distr","0.44301316142082214","denim-forest-115","-0.5409005284309387"
"2","crxdn5km","Policy distr","0.44860535860061646","denim-forest-115","-0.5325144529342651"
"2","crxdn5km","Policy distr","0.45417895913124084","denim-forest-115","-0.5241284370422363"
"2","crxdn5km","Policy distr","0.4597318470478058","denim-forest-115","-0.5157423615455627"
"2","crxdn5km","Policy distr","0.46526145935058594","denim-forest-115","-0.5073562860488892"
"2","crxdn5km","Policy distr","0.47076520323753357","denim-forest-115","-0.49897027015686035"
"2","crxdn5km","Policy distr","0.4762406647205353","denim-forest-115","-0.49058419466018677"
"2","crxdn5km","Policy distr","0.48168545961380005","denim-forest-115","-0.48219814896583557"
"2","crxdn5km","Policy distr","0.4870970547199249","denim-forest-115","-0.4738121032714844"
"2","crxdn5km","Policy distr","0.49247291684150696","denim-forest-115","-0.4654260277748108"
"2","crxdn5km","Policy distr","0.497810423374176","denim-forest-115","-0.4570399820804596"
"2","crxdn5km","Policy distr","0.5031072497367859","denim-forest-115","-0.4486539363861084"
"2","crxdn5km","Policy distr","0.5083608031272888","denim-forest-115","-0.4402678608894348"
"2","crxdn5km","Policy distr","0.5135685205459595","denim-forest-115","-0.431881844997406"
"2","crxdn5km","Policy distr","0.5187278985977173","denim-forest-115","-0.4234957695007324"
"2","crxdn5km","Policy distr","0.5238363742828369","denim-forest-115","-0.41510969400405884"
"2","crxdn5km","Policy distr","0.5288915038108826","denim-forest-115","-0.40672367811203003"
"2","crxdn5km","Policy distr","0.5338908433914185","denim-forest-115","-0.39833760261535645"
"2","crxdn5km","Policy distr","0.5388318300247192","denim-forest-115","-0.38995152711868286"
"2","crxdn5km","Policy distr","0.5437118411064148","denim-forest-115","-0.38156551122665405"
"2","crxdn5km","Policy distr","0.5485286116600037","denim-forest-115","-0.37317943572998047"
"2","crxdn5km","Policy distr","0.5532795786857605","denim-forest-115","-0.3647933602333069"
"2","crxdn5km","Policy distr","0.5579622983932495","denim-forest-115","-0.3564073443412781"
"2","crxdn5km","Policy distr","0.5625743865966797","denim-forest-115","-0.3480212688446045"
"2","crxdn5km","Policy distr","0.5671135187149048","denim-forest-115","-0.3396351933479309"
"2","crxdn5km","Policy distr","0.5715770721435547","denim-forest-115","-0.3312491774559021"
"2","crxdn5km","Policy distr","0.575963020324707","denim-forest-115","-0.3228631019592285"
"2","crxdn5km","Policy distr","0.5802687406539917","denim-forest-115","-0.3144770562648773"
"2","crxdn5km","Policy distr","0.5844922065734863","denim-forest-115","-0.3060910105705261"
"2","crxdn5km","Policy distr","0.5886309146881104","denim-forest-115","-0.29770493507385254"
"2","crxdn5km","Policy distr","0.5926828384399414","denim-forest-115","-0.28931888937950134"
"2","crxdn5km","Policy distr","0.5966456532478333","denim-forest-115","-0.28093284368515015"
"2","crxdn5km","Policy distr","0.6005173325538635","denim-forest-115","-0.27254676818847656"
"2","crxdn5km","Policy distr","0.604295551776886","denim-forest-115","-0.26416072249412537"
"2","crxdn5km","Policy distr","0.6079784035682678","denim-forest-115","-0.25577467679977417"
"2","crxdn5km","Policy distr","0.6115639209747314","denim-forest-115","-0.24738861620426178"
"2","crxdn5km","Policy distr","0.6150498986244202","denim-forest-115","-0.2390025556087494"
"2","crxdn5km","Policy distr","0.6184346079826355","denim-forest-115","-0.2306165099143982"
"2","crxdn5km","Policy distr","0.6217160224914551","denim-forest-115","-0.2222304493188858"
"2","crxdn5km","Policy distr","0.6248923540115356","denim-forest-115","-0.2138443887233734"
"2","crxdn5km","Policy distr","0.6279618740081787","denim-forest-115","-0.20545834302902222"
"2","crxdn5km","Policy distr","0.630922794342041","denim-forest-115","-0.19707229733467102"
"2","crxdn5km","Policy distr","0.6337733864784241","denim-forest-115","-0.18868622183799744"
"2","crxdn5km","Policy distr","0.6365121006965637","denim-forest-115","-0.18030017614364624"
"2","crxdn5km","Policy distr","0.639137327671051","denim-forest-115","-0.17191413044929504"
"2","crxdn5km","Policy distr","0.6416476964950562","denim-forest-115","-0.16352806985378265"
"2","crxdn5km","Policy distr","0.6440415978431702","denim-forest-115","-0.15514200925827026"
"2","crxdn5km","Policy distr","0.6463178396224976","denim-forest-115","-0.14675596356391907"
"2","crxdn5km","Policy distr","0.6484749913215637","denim-forest-115","-0.13836990296840668"
"2","crxdn5km","Policy distr","0.6505118012428284","denim-forest-115","-0.1299838423728943"
"2","crxdn5km","Policy distr","0.6524271368980408","denim-forest-115","-0.12159779667854309"
"2","crxdn5km","Policy distr","0.6542198061943054","denim-forest-115","-0.1132117360830307"
"2","crxdn5km","Policy distr","0.6558889150619507","denim-forest-115","-0.1048256903886795"
"2","crxdn5km","Policy distr","0.6574333906173706","denim-forest-115","-0.09643962979316711"
"2","crxdn5km","Policy distr","0.6588523387908936","denim-forest-115","-0.08805356919765472"
"2","crxdn5km","Policy distr","0.6601449847221375","denim-forest-115","-0.07966752350330353"
"2","crxdn5km","Policy distr","0.6613104939460754","denim-forest-115","-0.07128146290779114"
"2","crxdn5km","Policy distr","0.6623481512069702","denim-forest-115","-0.06289540976285934"
"2","crxdn5km","Policy distr","0.6632575988769531","denim-forest-115","-0.05450935661792755"
"2","crxdn5km","Policy distr","0.6640380620956421","denim-forest-115","-0.04612330347299576"
"2","crxdn5km","Policy distr","0.6646890640258789","denim-forest-115","-0.037737246602773666"
"2","crxdn5km","Policy distr","0.6652104258537292","denim-forest-115","-0.029351193457841873"
"2","crxdn5km","Policy distr","0.6656017303466797","denim-forest-115","-0.02096513658761978"
"2","crxdn5km","Policy distr","0.6658626794815063","denim-forest-115","-0.012579082511365414"
"2","crxdn5km","Policy distr","0.6659932136535645","denim-forest-115","-0.004193027503788471"
"2","crxdn5km","Policy distr","0.6659932136535645","denim-forest-115","0.004193027503788471"
"2","crxdn5km","Policy distr","0.6658626794815063","denim-forest-115","0.012579082511365414"
"2","crxdn5km","Policy distr","0.6656017303466797","denim-forest-115","0.02096513658761978"
"2","crxdn5km","Policy distr","0.6652104258537292","denim-forest-115","0.029351193457841873"
"2","crxdn5km","Policy distr","0.6646890640258789","denim-forest-115","0.037737246602773666"
"2","crxdn5km","Policy distr","0.6640380620956421","denim-forest-115","0.04612330347299576"
"2","crxdn5km","Policy distr","0.6632575988769531","denim-forest-115","0.05450935661792755"
"2","crxdn5km","Policy distr","0.6623481512069702","denim-forest-115","0.06289540976285934"
"2","crxdn5km","Policy distr","0.6613104939460754","denim-forest-115","0.07128146290779114"
"2","crxdn5km","Policy distr","0.6601449847221375","denim-forest-115","0.07966752350330353"
"2","crxdn5km","Policy distr","0.6588523387908936","denim-forest-115","0.08805356919765472"
"2","crxdn5km","Policy distr","0.6574333906173706","denim-forest-115","0.09643962979316711"
"2","crxdn5km","Policy distr","0.6558889150619507","denim-forest-115","0.1048256903886795"
"2","crxdn5km","Policy distr","0.6542198061943054","denim-forest-115","0.1132117360830307"
"2","crxdn5km","Policy distr","0.6524271368980408","denim-forest-115","0.12159779667854309"
"2","crxdn5km","Policy distr","0.6505118012428284","denim-forest-115","0.1299838423728943"
"2","crxdn5km","Policy distr","0.6484749913215637","denim-forest-115","0.13836990296840668"
"2","crxdn5km","Policy distr","0.6463178396224976","denim-forest-115","0.14675596356391907"
"2","crxdn5km","Policy distr","0.6440415978431702","denim-forest-115","0.15514200925827026"
"2","crxdn5km","Policy distr","0.6416476964950562","denim-forest-115","0.16352806985378265"
"2","crxdn5km","Policy distr","0.639137327671051","denim-forest-115","0.17191413044929504"
"2","crxdn5km","Policy distr","0.6365121006965637","denim-forest-115","0.18030017614364624"
"2","crxdn5km","Policy distr","0.6337733864784241","denim-forest-115","0.18868622183799744"
"2","crxdn5km","Policy distr","0.630922794342041","denim-forest-115","0.19707229733467102"
"2","crxdn5km","Policy distr","0.6279618740081787","denim-forest-115","0.20545834302902222"
"2","crxdn5km","Policy distr","0.6248923540115356","denim-forest-115","0.2138443887233734"
"2","crxdn5km","Policy distr","0.6217160224914551","denim-forest-115","0.2222304493188858"
"2","crxdn5km","Policy distr","0.6184346079826355","denim-forest-115","0.2306165099143982"
"2","crxdn5km","Policy distr","0.6150498986244202","denim-forest-115","0.2390025556087494"
"2","crxdn5km","Policy distr","0.6115639209747314","denim-forest-115","0.24738861620426178"
"2","crxdn5km","Policy distr","0.6079784035682678","denim-forest-115","0.25577467679977417"
"2","crxdn5km","Policy distr","0.604295551776886","denim-forest-115","0.26416072249412537"
"2","crxdn5km","Policy distr","0.6005173325538635","denim-forest-115","0.27254676818847656"
"2","crxdn5km","Policy distr","0.5966456532478333","denim-forest-115","0.28093284368515015"
"2","crxdn5km","Policy distr","0.5926828384399414","denim-forest-115","0.28931888937950134"
"2","crxdn5km","Policy distr","0.5886309146881104","denim-forest-115","0.29770493507385254"
"2","crxdn5km","Policy distr","0.5844922065734863","denim-forest-115","0.3060910105705261"
"2","crxdn5km","Policy distr","0.5802687406539917","denim-forest-115","0.3144770562648773"
"2","crxdn5km","Policy distr","0.575963020324707","denim-forest-115","0.3228631019592285"
"2","crxdn5km","Policy distr","0.5715770721435547","denim-forest-115","0.3312491774559021"
"2","crxdn5km","Policy distr","0.5671135187149048","denim-forest-115","0.3396351933479309"
"2","crxdn5km","Policy distr","0.5625743865966797","denim-forest-115","0.3480212688446045"
"2","crxdn5km","Policy distr","0.5579622983932495","denim-forest-115","0.3564073443412781"
"2","crxdn5km","Policy distr","0.5532795786857605","denim-forest-115","0.3647933602333069"
"2","crxdn5km","Policy distr","0.5485286116600037","denim-forest-115","0.37317943572998047"
"2","crxdn5km","Policy distr","0.5437118411064148","denim-forest-115","0.38156551122665405"
"2","crxdn5km","Policy distr","0.5388318300247192","denim-forest-115","0.38995152711868286"
"2","crxdn5km","Policy distr","0.5338908433914185","denim-forest-115","0.39833760261535645"
"2","crxdn5km","Policy distr","0.5288915038108826","denim-forest-115","0.40672367811203003"
"2","crxdn5km","Policy distr","0.5238363742828369","denim-forest-115","0.41510969400405884"
"2","crxdn5km","Policy distr","0.5187278985977173","denim-forest-115","0.4234957695007324"
"2","crxdn5km","Policy distr","0.5135685205459595","denim-forest-115","0.431881844997406"
"2","crxdn5km","Policy distr","0.5083608031272888","denim-forest-115","0.4402678608894348"
"2","crxdn5km","Policy distr","0.5031072497367859","denim-forest-115","0.4486539363861084"
"2","crxdn5km","Policy distr","0.497810423374176","denim-forest-115","0.4570399820804596"
"2","crxdn5km","Policy distr","0.49247291684150696","denim-forest-115","0.4654260277748108"
"2","crxdn5km","Policy distr","0.4870970547199249","denim-forest-115","0.4738121032714844"
"2","crxdn5km","Policy distr","0.48168545961380005","denim-forest-115","0.48219814896583557"
"2","crxdn5km","Policy distr","0.4762406647205353","denim-forest-115","0.49058419466018677"
"2","crxdn5km","Policy distr","0.47076520323753357","denim-forest-115","0.49897027015686035"
"2","crxdn5km","Policy distr","0.46526145935058594","denim-forest-115","0.5073562860488892"
"2","crxdn5km","Policy distr","0.4597318470478058","denim-forest-115","0.5157423615455627"
"2","crxdn5km","Policy distr","0.45417895913124084","denim-forest-115","0.5241284370422363"
"2","crxdn5km","Policy distr","0.44860535860061646","denim-forest-115","0.5325144529342651"
"2","crxdn5km","Policy distr","0.44301316142082214","denim-forest-115","0.5409005284309387"
"2","crxdn5km","Policy distr","0.43740496039390564","denim-forest-115","0.5492866039276123"
"2","crxdn5km","Policy distr","0.43178310990333557","denim-forest-115","0.5576726198196411"
"2","crxdn5km","Policy distr","0.42615002393722534","denim-forest-115","0.5660586953163147"
"2","crxdn5km","Policy distr","0.4205079972743988","denim-forest-115","0.5744447708129883"
"2","crxdn5km","Policy distr","0.4148593544960022","denim-forest-115","0.5828307867050171"
"2","crxdn5km","Policy distr","0.4092063307762146","denim-forest-115","0.5912168622016907"
"2","crxdn5km","Policy distr","0.40355122089385986","denim-forest-115","0.5996029376983643"
"2","crxdn5km","Policy distr","0.39789631962776184","denim-forest-115","0.6079889535903931"
"2","crxdn5km","Policy distr","0.39224374294281006","denim-forest-115","0.6163750290870667"
"2","crxdn5km","Policy distr","0.38659563660621643","denim-forest-115","0.6247611045837402"
"2","crxdn5km","Policy distr","0.3809543550014496","denim-forest-115","0.633147120475769"
"2","crxdn5km","Policy distr","0.37532171607017517","denim-forest-115","0.6415331959724426"
"2","crxdn5km","Policy distr","0.3696998059749603","denim-forest-115","0.6499192714691162"
"2","crxdn5km","Policy distr","0.36409083008766174","denim-forest-115","0.658305287361145"
"2","crxdn5km","Policy distr","0.35849669575691223","denim-forest-115","0.6666913628578186"
"2","crxdn5km","Policy distr","0.3529193103313446","denim-forest-115","0.6750774383544922"
"2","crxdn5km","Policy distr","0.3473605811595917","denim-forest-115","0.683463454246521"
"2","crxdn5km","Policy distr","0.34182244539260864","denim-forest-115","0.6918494701385498"
"2","crxdn5km","Policy distr","0.336306631565094","denim-forest-115","0.7002356052398682"
"2","crxdn5km","Policy distr","0.33081504702568054","denim-forest-115","0.708621621131897"
"2","crxdn5km","Policy distr","0.3253493309020996","denim-forest-115","0.7170076370239258"
"2","crxdn5km","Policy distr","0.3199111521244049","denim-forest-115","0.7253937721252441"
"2","crxdn5km","Policy distr","0.3145022988319397","denim-forest-115","0.733779788017273"
"2","crxdn5km","Policy distr","0.30912432074546814","denim-forest-115","0.7421658039093018"
"2","crxdn5km","Policy distr","0.30377864837646484","denim-forest-115","0.7505519390106201"
"2","crxdn5km","Policy distr","0.2984670102596283","denim-forest-115","0.7589379549026489"
"2","crxdn5km","Policy distr","0.2931908071041107","denim-forest-115","0.7673239707946777"
"2","crxdn5km","Policy distr","0.28795126080513","denim-forest-115","0.7757101058959961"
"2","crxdn5km","Policy distr","0.28275009989738464","denim-forest-115","0.7840961217880249"
"2","crxdn5km","Policy distr","0.277588427066803","denim-forest-115","0.7924821376800537"
"2","crxdn5km","Policy distr","0.2724674940109253","denim-forest-115","0.8008682727813721"
"2","crxdn5km","Policy distr","0.2673887014389038","denim-forest-115","0.8092542886734009"
"2","crxdn5km","Policy distr","0.26235315203666687","denim-forest-115","0.8176403045654297"
"2","crxdn5km","Policy distr","0.25736191868782043","denim-forest-115","0.826026439666748"
"2","crxdn5km","Policy distr","0.2524162232875824","denim-forest-115","0.8344124555587769"
"2","crxdn5km","Policy distr","0.24751704931259155","denim-forest-115","0.8427984714508057"
"2","crxdn5km","Policy distr","0.24266532063484192","denim-forest-115","0.851184606552124"
"2","crxdn5km","Policy distr","0.23786213994026184","denim-forest-115","0.8595706224441528"
"2","crxdn5km","Policy distr","0.23310840129852295","denim-forest-115","0.8679566383361816"
"2","crxdn5km","Policy distr","0.22840480506420135","denim-forest-115","0.8763427138328552"
"2","crxdn5km","Policy distr","0.2237522453069687","denim-forest-115","0.8847287893295288"
"2","crxdn5km","Policy distr","0.2191515564918518","denim-forest-115","0.8931148052215576"
"2","crxdn5km","Policy distr","0.21460336446762085","denim-forest-115","0.9015008807182312"
"2","crxdn5km","Policy distr","0.21010833978652954","denim-forest-115","0.9098869562149048"
"2","crxdn5km","Policy distr","0.20566722750663757","denim-forest-115","0.9182729721069336"
"2","crxdn5km","Policy distr","0.20128050446510315","denim-forest-115","0.9266590476036072"
"2","crxdn5km","Policy distr","0.19694872200489044","denim-forest-115","0.9350451231002808"
"2","crxdn5km","Policy distr","0.19267243146896362","denim-forest-115","0.9434311389923096"
"2","crxdn5km","Policy distr","0.18845202028751373","denim-forest-115","0.9518172144889832"
"2","crxdn5km","Policy distr","0.1842879354953766","denim-forest-115","0.9602032899856567"
"2","crxdn5km","Policy distr","0.18018056452274323","denim-forest-115","0.9685893058776855"
"2","crxdn5km","Policy distr","0.17613017559051514","denim-forest-115","0.9769753813743591"
"2","crxdn5km","Policy distr","0.17213712632656097","denim-forest-115","0.9853614568710327"
"2","crxdn5km","Policy distr","0.16820164024829865","denim-forest-115","0.9937474727630615"
"2","crxdn5km","Policy distr","0.1643238663673401","denim-forest-115","1.0021336078643799"
"2","crxdn5km","Policy distr","0.16050413250923157","denim-forest-115","1.0105195045471191"
"2","crxdn5km","Policy distr","0.1567423790693283","denim-forest-115","1.0189056396484375"
"2","crxdn5km","Policy distr","0.15303875505924225","denim-forest-115","1.0272917747497559"
"2","crxdn5km","Policy distr","0.1493934839963913","denim-forest-115","1.0356776714324951"
"2","crxdn5km","Policy distr","0.14580637216567993","denim-forest-115","1.0440638065338135"
"2","crxdn5km","Policy distr","0.14227746427059174","denim-forest-115","1.0524499416351318"
"2","crxdn5km","Policy distr","0.13880689442157745","denim-forest-115","1.060835838317871"
"2","crxdn5km","Policy distr","0.13539430499076843","denim-forest-115","1.0692219734191895"
"2","crxdn5km","Policy distr","0.13203977048397064","denim-forest-115","1.0776081085205078"
"2","crxdn5km","Policy distr","0.12874320149421692","denim-forest-115","1.085994005203247"
"2","crxdn5km","Policy distr","0.1255042403936386","denim-forest-115","1.0943801403045654"
"2","crxdn5km","Policy distr","0.12232277542352676","denim-forest-115","1.1027662754058838"
"2","crxdn5km","Policy distr","0.11919867247343063","denim-forest-115","1.111152172088623"
"2","crxdn5km","Policy distr","0.11613153666257858","denim-forest-115","1.1195383071899414"
"2","crxdn5km","Policy distr","0.11312112212181091","denim-forest-115","1.1279244422912598"
"2","crxdn5km","Policy distr","0.1101672351360321","denim-forest-115","1.136310338973999"
"2","crxdn5km","Policy distr","0.10726939886808395","denim-forest-115","1.1446964740753174"
"2","crxdn5km","Policy distr","0.10442731529474258","denim-forest-115","1.1530826091766357"
"2","crxdn5km","Policy distr","0.10164066404104233","denim-forest-115","1.161468505859375"
"2","crxdn5km","Policy distr","0.0989089161157608","denim-forest-115","1.1698546409606934"
"2","crxdn5km","Policy distr","0.09623174369335175","denim-forest-115","1.1782407760620117"
"2","crxdn5km","Policy distr","0.09360872954130173","denim-forest-115","1.186626672744751"
"2","crxdn5km","Policy distr","0.09103931486606598","denim-forest-115","1.1950128078460693"
"2","crxdn5km","Policy distr","0.08852307498455048","denim-forest-115","1.2033989429473877"
"2","crxdn5km","Policy distr","0.08605954796075821","denim-forest-115","1.211784839630127"
"2","crxdn5km","Policy distr","0.08364815264940262","denim-forest-115","1.2201709747314453"
"2","crxdn5km","Policy distr","0.08128838241100311","denim-forest-115","1.2285571098327637"
"2","crxdn5km","Policy distr","0.07897976785898209","denim-forest-115","1.236943006515503"
"2","crxdn5km","Policy distr","0.07672161608934402","denim-forest-115","1.2453291416168213"
"2","crxdn5km","Policy distr","0.07451341301202774","denim-forest-115","1.2537152767181396"
"2","crxdn5km","Policy distr","0.07235465943813324","denim-forest-115","1.262101173400879"
"2","crxdn5km","Policy distr","0.07024459540843964","denim-forest-115","1.2704873085021973"
"2","crxdn5km","Policy distr","0.06818271428346634","denim-forest-115","1.2788734436035156"
"2","crxdn5km","Policy distr","0.06616843491792679","denim-forest-115","1.2872593402862549"
"2","crxdn5km","Policy distr","0.06420102715492249","denim-forest-115","1.2956454753875732"
"2","crxdn5km","Policy distr","0.06227991357445717","denim-forest-115","1.3040316104888916"
"2","crxdn5km","Policy distr","0.06040448695421219","denim-forest-115","1.3124175071716309"
"2","crxdn5km","Policy distr","0.05857403203845024","denim-forest-115","1.3208036422729492"
"2","crxdn5km","Policy distr","0.056787893176078796","denim-forest-115","1.3291897773742676"
"2","crxdn5km","Policy distr","0.0550454743206501","denim-forest-115","1.3375756740570068"
"2","crxdn5km","Policy distr","0.05334601551294327","denim-forest-115","1.3459618091583252"
"2","crxdn5km","Policy distr","0.051688916981220245","denim-forest-115","1.354347825050354"
"2","crxdn5km","Policy distr","0.050073493272066116","denim-forest-115","1.3627338409423828"
"2","crxdn5km","Policy distr","0.048499010503292084","denim-forest-115","1.3711199760437012"
"2","crxdn5km","Policy distr","0.046964846551418304","denim-forest-115","1.37950599193573"
"2","crxdn5km","Policy distr","0.04547031223773956","denim-forest-115","1.3878920078277588"
"2","crxdn5km","Policy distr","0.04401468485593796","denim-forest-115","1.3962781429290771"
"2","crxdn5km","Policy distr","0.04259732738137245","denim-forest-115","1.404664158821106"
"2","crxdn5km","Policy distr","0.041217535734176636","denim-forest-115","1.4130501747131348"
"2","crxdn5km","Policy distr","0.0398746021091938","denim-forest-115","1.4214363098144531"
"2","crxdn5km","Policy distr","0.03856787085533142","denim-forest-115","1.429822325706482"
"2","crxdn5km","Policy distr","0.037296656519174576","denim-forest-115","1.4382083415985107"
"2","crxdn5km","Policy distr","0.03606025502085686","denim-forest-115","1.446594476699829"
"2","crxdn5km","Policy distr","0.03485803306102753","denim-forest-115","1.454980492591858"
"2","crxdn5km","Policy distr","0.03368927165865898","denim-forest-115","1.4633665084838867"
"2","crxdn5km","Policy distr","0.03255331143736839","denim-forest-115","1.471752643585205"
"2","crxdn5km","Policy distr","0.03144950419664383","denim-forest-115","1.4801386594772339"
"2","crxdn5km","Policy distr","0.030377183109521866","denim-forest-115","1.4885246753692627"
"2","crxdn5km","Policy distr","0.029335644096136093","denim-forest-115","1.496910810470581"
"2","crxdn5km","Policy distr","0.02832428179681301","denim-forest-115","1.5052968263626099"
"2","crxdn5km","Policy distr","0.027342429384589195","denim-forest-115","1.5136828422546387"
"2","crxdn5km","Policy distr","0.02638942375779152","denim-forest-115","1.522068977355957"
"2","crxdn5km","Policy distr","0.025464652106165886","denim-forest-115","1.5304549932479858"
"2","crxdn5km","Policy distr","0.02456747554242611","denim-forest-115","1.5388410091400146"
"2","crxdn5km","Policy distr","0.023697257041931152","denim-forest-115","1.547227144241333"
"2","crxdn5km","Policy distr","0.022853389382362366","denim-forest-115","1.5556131601333618"
"2","crxdn5km","Policy distr","0.022035256028175354","denim-forest-115","1.5639991760253906"
"2","crxdn5km","Policy distr","0.021242229267954826","denim-forest-115","1.572385311126709"
"2","crxdn5km","Policy distr","0.020473744720220566","denim-forest-115","1.5807713270187378"
"2","crxdn5km","Policy distr","0.019729195162653923","denim-forest-115","1.5891573429107666"
"2","crxdn5km","Policy distr","0.019007982686161995","denim-forest-115","1.597543478012085"
"2","crxdn5km","Policy distr","0.018309563398361206","denim-forest-115","1.6059294939041138"
"2","crxdn5km","Policy distr","0.01763334684073925","denim-forest-115","1.6143155097961426"
"2","crxdn5km","Policy distr","0.016978761181235313","denim-forest-115","1.622701644897461"
"2","crxdn5km","Policy distr","0.01634528487920761","denim-forest-115","1.6310876607894897"
"2","crxdn5km","Policy distr","0.015732359141111374","denim-forest-115","1.6394736766815186"
"2","crxdn5km","Policy distr","0.015139439143240452","denim-forest-115","1.647859811782837"
"2","crxdn5km","Policy distr","0.014566020108759403","denim-forest-115","1.6562458276748657"
"2","crxdn5km","Policy distr","0.014011572115123272","denim-forest-115","1.6646318435668945"
"2","crxdn5km","Policy distr","0.013475582003593445","denim-forest-115","1.673017978668213"
"2","crxdn5km","Policy distr","0.012957559898495674","denim-forest-115","1.6814039945602417"
"2","crxdn5km","Policy distr","0.012457011267542839","denim-forest-115","1.6897900104522705"
"2","crxdn5km","Policy distr","0.011973442509770393","denim-forest-115","1.6981761455535889"
"2","crxdn5km","Policy distr","0.01150639820843935","denim-forest-115","1.7065621614456177"
"2","crxdn5km","Policy distr","0.01105540618300438","denim-forest-115","1.7149481773376465"
"2","crxdn5km","Policy distr","0.010620002634823322","denim-forest-115","1.7233343124389648"
"2","crxdn5km","Policy distr","0.010199759155511856","denim-forest-115","1.731720209121704"
"2","crxdn5km","Policy distr","0.009794210083782673","denim-forest-115","1.7401063442230225"
"2","crxdn5km","Policy distr","0.00940294936299324","denim-forest-115","1.7484924793243408"
"2","crxdn5km","Policy distr","0.009025556035339832","denim-forest-115","1.75687837600708"
"2","crxdn5km","Policy distr","0.008661599829792976","denim-forest-115","1.7652645111083984"
"2","crxdn5km","Policy distr","0.008310693316161633","denim-forest-115","1.7736506462097168"
"2","crxdn5km","Policy distr","0.007972449995577335","denim-forest-115","1.782036542892456"
"2","crxdn5km","Policy distr","0.0076464638113975525","denim-forest-115","1.7904226779937744"
"2","crxdn5km","Policy distr","0.007332370150834322","denim-forest-115","1.7988088130950928"
"2","crxdn5km","Policy distr","0.007029810920357704","denim-forest-115","1.807194709777832"
"2","crxdn5km","Policy distr","0.006738406140357256","denim-forest-115","1.8155808448791504"
"2","crxdn5km","Policy distr","0.006457813549786806","denim-forest-115","1.8239669799804688"
"2","crxdn5km","Policy distr","0.0061877029947936535","denim-forest-115","1.832352876663208"
"2","crxdn5km","Policy distr","0.005927718710154295","denim-forest-115","1.8407390117645264"
"2","crxdn5km","Policy distr","0.0056775459088385105","denim-forest-115","1.8491251468658447"
"2","crxdn5km","Policy distr","0.005436873994767666","denim-forest-115","1.857511043548584"
"2","crxdn5km","Policy distr","0.0052053723484277725","denim-forest-115","1.8658971786499023"
"2","crxdn5km","Policy distr","0.004982755519449711","denim-forest-115","1.8742833137512207"
"2","crxdn5km","Policy distr","0.004768728278577328","denim-forest-115","1.88266921043396"
"2","crxdn5km","Policy distr","0.004562995862215757","denim-forest-115","1.8910553455352783"
"2","crxdn5km","Policy distr","0.004365283530205488","denim-forest-115","1.8994414806365967"
"2","crxdn5km","Policy distr","0.004175323527306318","denim-forest-115","1.907827377319336"
"2","crxdn5km","Policy distr","0.003992841113358736","denim-forest-115","1.9162135124206543"
"2","crxdn5km","Policy distr","0.0038175885565578938","denim-forest-115","1.9245996475219727"
"2","crxdn5km","Policy distr","0.0036493178922683","denim-forest-115","1.932985544204712"
"2","crxdn5km","Policy distr","0.0034877732396125793","denim-forest-115","1.9413716793060303"
"2","crxdn5km","Policy distr","0.003332726890221238","denim-forest-115","1.9497578144073486"
"2","crxdn5km","Policy distr","0.003183953929692507","denim-forest-115","1.958143711090088"
"2","crxdn5km","Policy distr","0.003041221294552088","denim-forest-115","1.9665298461914062"
"2","crxdn5km","Policy distr","0.0029043194372206926","denim-forest-115","1.9749159812927246"
"2","crxdn5km","Policy distr","0.00277303927578032","denim-forest-115","1.9833018779754639"
"2","crxdn5km","Policy distr","0.0026471707969903946","denim-forest-115","1.9916880130767822"
"2","crxdn5km","Policy distr","0.0025265237782150507","denim-forest-115","2.0000739097595215"
"2","crxdn5km","Policy distr","0.002410899382084608","denim-forest-115","2.00846004486084"
"2","crxdn5km","Policy distr","0.002300115767866373","denim-forest-115","2.016846179962158"
"2","crxdn5km","Policy distr","0.0021939927246421576","denim-forest-115","2.0252323150634766"
"2","crxdn5km","Policy distr","0.0020923586562275887","denim-forest-115","2.033618211746216"
"2","crxdn5km","Policy distr","0.0019950387068092823","denim-forest-115","2.042004346847534"
"2","crxdn5km","Policy distr","0.0019018745515495539","denim-forest-115","2.0503902435302734"
"2","crxdn5km","Policy distr","0.0018127041403204203","denim-forest-115","2.058776378631592"
"2","crxdn5km","Policy distr","0.0017273760167881846","denim-forest-115","2.06716251373291"
"2","crxdn5km","Policy distr","0.0016457409365102649","denim-forest-115","2.0755486488342285"
"2","crxdn5km","Policy distr","0.001567660248838365","denim-forest-115","2.0839345455169678"
"2","crxdn5km","Policy distr","0.0014929879689589143","denim-forest-115","2.092320680618286"

==> plot_scripts/data/action_distributions/cheetah/cheetah_500k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.7430212497711182"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.7360353469848633"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.7290492057800293"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.7220630645751953"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.7150771617889404"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.7080910205841064"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.7011048793792725"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.6941189765930176"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.6871328353881836"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.6801466941833496"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.6731607913970947"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.6661746501922607"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.6591886281967163"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.6522026062011719"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.645216464996338"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.6382304430007935"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.631244421005249"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.624258279800415"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.6172722578048706"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.6102862358093262"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.6033000946044922"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.5963141918182373"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.5893280506134033"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.5823419094085693"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.5753560066223145"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.5683698654174805"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.5613837242126465"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.5543978214263916"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.5474116802215576"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.5404256582260132"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.5334396362304688"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.5264534950256348"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.5194674730300903"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.512481451034546"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.505495309829712"
"2","crxdn5km","Action distr","0.0776600363652221","denim-forest-115","-1.4985092878341675"
"2","crxdn5km","Action distr","0.00776600363652221","denim-forest-115","-1.491523265838623"
"2","crxdn5km","Action distr","0.01553200727304442","denim-forest-115","-1.484537124633789"
"2","crxdn5km","Action distr","0.010354671515362948","denim-forest-115","-1.4775512218475342"
"2","crxdn5km","Action distr","0.018120675151885157","denim-forest-115","-1.4705650806427002"
"2","crxdn5km","Action distr","0.005177335757681474","denim-forest-115","-1.4635789394378662"
"2","crxdn5km","Action distr","0.002588667878840737","denim-forest-115","-1.4565930366516113"
"2","crxdn5km","Action distr","0.010354671515362948","denim-forest-115","-1.4496068954467773"
"2","crxdn5km","Action distr","0.005177335757681474","denim-forest-115","-1.4426207542419434"
"2","crxdn5km","Action distr","0.020709343030725896","denim-forest-115","-1.4356348514556885"
"2","crxdn5km","Action distr","0.00776600363652221","denim-forest-115","-1.4286487102508545"
"2","crxdn5km","Action distr","0.01553200727304442","denim-forest-115","-1.4216625690460205"
"2","crxdn5km","Action distr","0.00776600363652221","denim-forest-115","-1.4146766662597656"
"2","crxdn5km","Action distr","0.00776600363652221","denim-forest-115","-1.4076905250549316"
"2","crxdn5km","Action distr","0.02329801090956663","denim-forest-115","-1.4007045030593872"
"2","crxdn5km","Action distr","0.012943339394203683","denim-forest-115","-1.3937184810638428"
"2","crxdn5km","Action distr","0.00776600363652221","denim-forest-115","-1.3867323398590088"
"2","crxdn5km","Action distr","0.018120675151885157","denim-forest-115","-1.3797463178634644"
"2","crxdn5km","Action distr","0.020709343030725896","denim-forest-115","-1.37276029586792"
"2","crxdn5km","Action distr","0.005177335757681474","denim-forest-115","-1.365774154663086"
"2","crxdn5km","Action distr","0.010354671515362948","denim-forest-115","-1.358788251876831"
"2","crxdn5km","Action distr","0.020709343030725896","denim-forest-115","-1.351802110671997"
"2","crxdn5km","Action distr","0.020709343030725896","denim-forest-115","-1.344815969467163"
"2","crxdn5km","Action distr","0.025886678788407367","denim-forest-115","-1.3378300666809082"
"2","crxdn5km","Action distr","0.028475346667248103","denim-forest-115","-1.3308439254760742"
"2","crxdn5km","Action distr","0.010354671515362948","denim-forest-115","-1.3238577842712402"
"2","crxdn5km","Action distr","0.012943339394203683","denim-forest-115","-1.3168718814849854"
"2","crxdn5km","Action distr","0.025886678788407367","denim-forest-115","-1.3098857402801514"
"2","crxdn5km","Action distr","0.02329801090956663","denim-forest-115","-1.3028995990753174"
"2","crxdn5km","Action distr","0.01553200727304442","denim-forest-115","-1.2959136962890625"
"2","crxdn5km","Action distr","0.020709343030725896","denim-forest-115","-1.2889275550842285"
"2","crxdn5km","Action distr","0.01553200727304442","denim-forest-115","-1.281941533088684"
"2","crxdn5km","Action distr","0.03106401454608884","denim-forest-115","-1.2749555110931396"
"2","crxdn5km","Action distr","0.03883001818261105","denim-forest-115","-1.2679693698883057"
"2","crxdn5km","Action distr","0.020709343030725896","denim-forest-115","-1.2609833478927612"
"2","crxdn5km","Action distr","0.020709343030725896","denim-forest-115","-1.2539973258972168"
"2","crxdn5km","Action distr","0.03365268242492958","denim-forest-115","-1.2470111846923828"
"2","crxdn5km","Action distr","0.025886678788407367","denim-forest-115","-1.2400251626968384"
"2","crxdn5km","Action distr","0.03365268242492958","denim-forest-115","-1.233039140701294"
"2","crxdn5km","Action distr","0.03106401454608884","denim-forest-115","-1.22605299949646"
"2","crxdn5km","Action distr","0.051773357576814734","denim-forest-115","-1.219067096710205"
"2","crxdn5km","Action distr","0.020709343030725896","denim-forest-115","-1.212080955505371"
"2","crxdn5km","Action distr","0.05436202545565547","denim-forest-115","-1.205094814300537"
"2","crxdn5km","Action distr","0.0776600363652221","denim-forest-115","-1.1981089115142822"
"2","crxdn5km","Action distr","0.03365268242492958","denim-forest-115","-1.1911227703094482"
"2","crxdn5km","Action distr","0.0698940327286999","denim-forest-115","-1.1841366291046143"
"2","crxdn5km","Action distr","0.028475346667248103","denim-forest-115","-1.1771507263183594"
"2","crxdn5km","Action distr","0.049184689697974","denim-forest-115","-1.1701645851135254"
"2","crxdn5km","Action distr","0.06471669697101842","denim-forest-115","-1.163178563117981"
"2","crxdn5km","Action distr","0.05953936121333695","denim-forest-115","-1.1561925411224365"
"2","crxdn5km","Action distr","0.03624135030377031","denim-forest-115","-1.1492063999176025"
"2","crxdn5km","Action distr","0.07507136848638138","denim-forest-115","-1.142220377922058"
"2","crxdn5km","Action distr","0.08024870424406284","denim-forest-115","-1.1352343559265137"
"2","crxdn5km","Action distr","0.08024870424406284","denim-forest-115","-1.1282482147216797"
"2","crxdn5km","Action distr","0.04659602181913326","denim-forest-115","-1.1212621927261353"
"2","crxdn5km","Action distr","0.03883001818261105","denim-forest-115","-1.1142761707305908"
"2","crxdn5km","Action distr","0.0776600363652221","denim-forest-115","-1.1072900295257568"
"2","crxdn5km","Action distr","0.07248270060754063","denim-forest-115","-1.100304126739502"
"2","crxdn5km","Action distr","0.08024870424406284","denim-forest-115","-1.093317985534668"
"2","crxdn5km","Action distr","0.07507136848638138","denim-forest-115","-1.086331844329834"
"2","crxdn5km","Action distr","0.07248270060754063","denim-forest-115","-1.079345941543579"
"2","crxdn5km","Action distr","0.08024870424406284","denim-forest-115","-1.0723598003387451"
"2","crxdn5km","Action distr","0.07248270060754063","denim-forest-115","-1.0653736591339111"
"2","crxdn5km","Action distr","0.08542604000174432","denim-forest-115","-1.0583877563476562"
"2","crxdn5km","Action distr","0.08283737212290358","denim-forest-115","-1.0514016151428223"
"2","crxdn5km","Action distr","0.07248270060754063","denim-forest-115","-1.0444154739379883"
"2","crxdn5km","Action distr","0.08542604000174432","denim-forest-115","-1.0374295711517334"
"2","crxdn5km","Action distr","0.10354671515362947","denim-forest-115","-1.0304434299468994"
"2","crxdn5km","Action distr","0.11131271879015169","denim-forest-115","-1.023457407951355"
"2","crxdn5km","Action distr","0.08801470788058506","denim-forest-115","-1.0164713859558105"
"2","crxdn5km","Action distr","0.11390138666899241","denim-forest-115","-1.0094852447509766"
"2","crxdn5km","Action distr","0.12166739030551463","denim-forest-115","-1.0024992227554321"
"2","crxdn5km","Action distr","0.08801470788058506","denim-forest-115","-0.9955132007598877"
"2","crxdn5km","Action distr","0.10095804727478874","denim-forest-115","-0.9885271191596985"
"2","crxdn5km","Action distr","0.1268447260631961","denim-forest-115","-0.9815410375595093"
"2","crxdn5km","Action distr","0.13202206182087758","denim-forest-115","-0.9745550155639648"
"2","crxdn5km","Action distr","0.1397880654573998","denim-forest-115","-0.9675689339637756"
"2","crxdn5km","Action distr","0.13202206182087758","denim-forest-115","-0.9605828523635864"
"2","crxdn5km","Action distr","0.14755406909392202","denim-forest-115","-0.953596830368042"
"2","crxdn5km","Action distr","0.12166739030551463","denim-forest-115","-0.9466108083724976"
"2","crxdn5km","Action distr","0.14755406909392202","denim-forest-115","-0.9396246671676636"
"2","crxdn5km","Action distr","0.15273140485160347","denim-forest-115","-0.9326386451721191"
"2","crxdn5km","Action distr","0.14237673333624054","denim-forest-115","-0.9256526231765747"
"2","crxdn5km","Action distr","0.1604974084881257","denim-forest-115","-0.9186665415763855"
"2","crxdn5km","Action distr","0.16308607636696643","denim-forest-115","-0.9116804599761963"
"2","crxdn5km","Action distr","0.15014273697276276","denim-forest-115","-0.9046944379806519"
"2","crxdn5km","Action distr","0.1604974084881257","denim-forest-115","-0.8977083563804626"
"2","crxdn5km","Action distr","0.18379541939769234","denim-forest-115","-0.8907222747802734"
"2","crxdn5km","Action distr","0.15790874060928495","denim-forest-115","-0.883736252784729"
"2","crxdn5km","Action distr","0.15014273697276276","denim-forest-115","-0.8767502307891846"
"2","crxdn5km","Action distr","0.22003676970146266","denim-forest-115","-0.8697641491889954"
"2","crxdn5km","Action distr","0.23298010909566633","denim-forest-115","-0.8627780675888062"
"2","crxdn5km","Action distr","0.17602941576117012","denim-forest-115","-0.8557920455932617"
"2","crxdn5km","Action distr","0.20450476242841822","denim-forest-115","-0.8488059639930725"
"2","crxdn5km","Action distr","0.20968209818609967","denim-forest-115","-0.8418198823928833"
"2","crxdn5km","Action distr","0.2174481018226219","denim-forest-115","-0.8348338603973389"
"2","crxdn5km","Action distr","0.22780277333798482","denim-forest-115","-0.8278478384017944"
"2","crxdn5km","Action distr","0.196738758791896","denim-forest-115","-0.8208616971969604"
"2","crxdn5km","Action distr","0.19932742667073672","denim-forest-115","-0.813875675201416"
"2","crxdn5km","Action distr","0.2381574448533478","denim-forest-115","-0.8068896532058716"
"2","crxdn5km","Action distr","0.24074611273218854","denim-forest-115","-0.7999035716056824"
"2","crxdn5km","Action distr","0.196738758791896","denim-forest-115","-0.7929174900054932"
"2","crxdn5km","Action distr","0.24851211636871073","denim-forest-115","-0.7859314680099487"
"2","crxdn5km","Action distr","0.2381574448533478","denim-forest-115","-0.7789453864097595"
"2","crxdn5km","Action distr","0.2588667878840737","denim-forest-115","-0.7719593048095703"
"2","crxdn5km","Action distr","0.24851211636871073","denim-forest-115","-0.7649732828140259"
"2","crxdn5km","Action distr","0.21485943394378115","denim-forest-115","-0.7579872608184814"
"2","crxdn5km","Action distr","0.27698746303595884","denim-forest-115","-0.7510011196136475"
"2","crxdn5km","Action distr","0.2847534666724811","denim-forest-115","-0.744015097618103"
"2","crxdn5km","Action distr","0.3132288133397292","denim-forest-115","-0.7370290756225586"
"2","crxdn5km","Action distr","0.2562781200052329","denim-forest-115","-0.7300429940223694"
"2","crxdn5km","Action distr","0.3106401454608884","denim-forest-115","-0.7230569124221802"
"2","crxdn5km","Action distr","0.30287414182436617","denim-forest-115","-0.7160708904266357"
"2","crxdn5km","Action distr","0.3184061490974106","denim-forest-115","-0.7090848088264465"
"2","crxdn5km","Action distr","0.32617215273393285","denim-forest-115","-0.7020987272262573"
"2","crxdn5km","Action distr","0.35982483515886243","denim-forest-115","-0.6951127052307129"
"2","crxdn5km","Action distr","0.3184061490974106","denim-forest-115","-0.6881266832351685"
"2","crxdn5km","Action distr","0.35205883152234024","denim-forest-115","-0.6811406016349792"
"2","crxdn5km","Action distr","0.35723616728002167","denim-forest-115","-0.67415452003479"
"2","crxdn5km","Action distr","0.36241350303770314","denim-forest-115","-0.6671684980392456"
"2","crxdn5km","Action distr","0.344292827885818","denim-forest-115","-0.6601824164390564"
"2","crxdn5km","Action distr","0.35723616728002167","denim-forest-115","-0.6531963348388672"
"2","crxdn5km","Action distr","0.36241350303770314","denim-forest-115","-0.6462103128433228"
"2","crxdn5km","Action distr","0.39088884970495125","denim-forest-115","-0.6392242908477783"
"2","crxdn5km","Action distr","0.36241350303770314","denim-forest-115","-0.6322381496429443"
"2","crxdn5km","Action distr","0.35205883152234024","denim-forest-115","-0.6252521276473999"
"2","crxdn5km","Action distr","0.3468814957646587","denim-forest-115","-0.6182661056518555"
"2","crxdn5km","Action distr","0.39865485334147344","denim-forest-115","-0.6112800240516663"
"2","crxdn5km","Action distr","0.35464749940118095","denim-forest-115","-0.604293942451477"
"2","crxdn5km","Action distr","0.4064208569779957","denim-forest-115","-0.5973079204559326"
"2","crxdn5km","Action distr","0.4115981927356772","denim-forest-115","-0.5903218388557434"
"2","crxdn5km","Action distr","0.4763148897066956","denim-forest-115","-0.5833357572555542"
"2","crxdn5km","Action distr","0.38053417818958835","denim-forest-115","-0.5763497352600098"
"2","crxdn5km","Action distr","0.4504282109182882","denim-forest-115","-0.5693637132644653"
"2","crxdn5km","Action distr","0.442662207281766","denim-forest-115","-0.5623775720596313"
"2","crxdn5km","Action distr","0.47372622182785484","denim-forest-115","-0.5553915500640869"
"2","crxdn5km","Action distr","0.41936419637219935","denim-forest-115","-0.5484055280685425"
"2","crxdn5km","Action distr","0.4504282109182882","denim-forest-115","-0.5414194464683533"
"2","crxdn5km","Action distr","0.3779455103107476","denim-forest-115","-0.5344333648681641"
"2","crxdn5km","Action distr","0.393477517583792","denim-forest-115","-0.5274473428726196"
"2","crxdn5km","Action distr","0.4581942145548104","denim-forest-115","-0.5204612612724304"
"2","crxdn5km","Action distr","0.4892582291008993","denim-forest-115","-0.5134751796722412"
"2","crxdn5km","Action distr","0.5047902363739437","denim-forest-115","-0.5064891576766968"
"2","crxdn5km","Action distr","0.5487975903142362","denim-forest-115","-0.49950310587882996"
"2","crxdn5km","Action distr","0.4892582291008993","denim-forest-115","-0.49251705408096313"
"2","crxdn5km","Action distr","0.4866695612220585","denim-forest-115","-0.4855309724807739"
"2","crxdn5km","Action distr","0.6264576266794584","denim-forest-115","-0.4785449504852295"
"2","crxdn5km","Action distr","0.5462089224353955","denim-forest-115","-0.4715588688850403"
"2","crxdn5km","Action distr","0.502201568495103","denim-forest-115","-0.4645727872848511"
"2","crxdn5km","Action distr","0.4814922254643771","denim-forest-115","-0.45758676528930664"
"2","crxdn5km","Action distr","0.5487975903142362","denim-forest-115","-0.45060068368911743"
"2","crxdn5km","Action distr","0.6031596157698917","denim-forest-115","-0.443614661693573"
"2","crxdn5km","Action distr","0.579861604860325","denim-forest-115","-0.4366285800933838"
"2","crxdn5km","Action distr","0.5746842691026436","denim-forest-115","-0.42964252829551697"
"2","crxdn5km","Action distr","0.6212802909217768","denim-forest-115","-0.42265647649765015"
"2","crxdn5km","Action distr","0.5953936121333695","denim-forest-115","-0.41567039489746094"
"2","crxdn5km","Action distr","0.5203222436469881","denim-forest-115","-0.4086843729019165"
"2","crxdn5km","Action distr","0.5979822800122102","denim-forest-115","-0.4016982913017273"
"2","crxdn5km","Action distr","0.5746842691026436","denim-forest-115","-0.3947122395038605"
"2","crxdn5km","Action distr","0.6264576266794584","denim-forest-115","-0.38772618770599365"
"2","crxdn5km","Action distr","0.600570947891051","denim-forest-115","-0.38074010610580444"
"2","crxdn5km","Action distr","0.6238689588006175","denim-forest-115","-0.37375408411026"
"2","crxdn5km","Action distr","0.6186916230429361","denim-forest-115","-0.3667680025100708"
"2","crxdn5km","Action distr","0.6057482836487323","denim-forest-115","-0.359781950712204"
"2","crxdn5km","Action distr","0.6652876448620694","denim-forest-115","-0.35279589891433716"
"2","crxdn5km","Action distr","0.6678763127409101","denim-forest-115","-0.34580981731414795"
"2","crxdn5km","Action distr","0.6678763127409101","denim-forest-115","-0.3388237953186035"
"2","crxdn5km","Action distr","0.6575216412255471","denim-forest-115","-0.3318377137184143"
"2","crxdn5km","Action distr","0.6445783018313435","denim-forest-115","-0.3248516917228699"
"2","crxdn5km","Action distr","0.6316349624371398","denim-forest-115","-0.31786561012268066"
"2","crxdn5km","Action distr","0.6575216412255471","denim-forest-115","-0.31087952852249146"
"2","crxdn5km","Action distr","0.6186916230429361","denim-forest-115","-0.303893506526947"
"2","crxdn5km","Action distr","0.7170610024388842","denim-forest-115","-0.2969074249267578"
"2","crxdn5km","Action distr","0.6419896339525027","denim-forest-115","-0.2899214029312134"
"2","crxdn5km","Action distr","0.6549329733467064","denim-forest-115","-0.28293532133102417"
"2","crxdn5km","Action distr","0.6238689588006175","denim-forest-115","-0.27594923973083496"
"2","crxdn5km","Action distr","0.748125016984973","denim-forest-115","-0.2689632177352905"
"2","crxdn5km","Action distr","0.73777034546961","denim-forest-115","-0.2619771361351013"
"2","crxdn5km","Action distr","0.7947210388041062","denim-forest-115","-0.2549911141395569"
"2","crxdn5km","Action distr","0.6834083200139546","denim-forest-115","-0.24800503253936768"
"2","crxdn5km","Action distr","0.7144723345600433","denim-forest-115","-0.24101898074150085"
"2","crxdn5km","Action distr","0.6678763127409101","denim-forest-115","-0.23403292894363403"
"2","crxdn5km","Action distr","0.8076643781983099","denim-forest-115","-0.22704686224460602"
"2","crxdn5km","Action distr","0.7222383381965657","denim-forest-115","-0.2200608104467392"
"2","crxdn5km","Action distr","0.8024870424406284","denim-forest-115","-0.21307474374771118"
"2","crxdn5km","Action distr","0.73777034546961","denim-forest-115","-0.20608869194984436"
"2","crxdn5km","Action distr","0.727415673954247","denim-forest-115","-0.19910264015197754"
"2","crxdn5km","Action distr","0.660110309104388","denim-forest-115","-0.19211657345294952"
"2","crxdn5km","Action distr","0.7067063309235212","denim-forest-115","-0.1851305216550827"
"2","crxdn5km","Action distr","0.6834083200139546","denim-forest-115","-0.1781444549560547"
"2","crxdn5km","Action distr","0.6264576266794584","denim-forest-115","-0.17115840315818787"
"2","crxdn5km","Action distr","0.6859969878927953","denim-forest-115","-0.16417235136032104"
"2","crxdn5km","Action distr","0.7610683563791767","denim-forest-115","-0.15718629956245422"
"2","crxdn5km","Action distr","0.748125016984973","denim-forest-115","-0.1502002328634262"
"2","crxdn5km","Action distr","0.7947210388041062","denim-forest-115","-0.1432141661643982"
"2","crxdn5km","Action distr","0.8464943963809209","denim-forest-115","-0.13622811436653137"
"2","crxdn5km","Action distr","0.7558910206214952","denim-forest-115","-0.12924206256866455"
"2","crxdn5km","Action distr","0.7092949988023619","denim-forest-115","-0.12225601077079773"
"2","crxdn5km","Action distr","0.8231963854713544","denim-forest-115","-0.11526994407176971"
"2","crxdn5km","Action distr","0.7817776994099025","denim-forest-115","-0.1082838922739029"
"2","crxdn5km","Action distr","0.7791890315310619","denim-forest-115","-0.10129782557487488"
"2","crxdn5km","Action distr","0.825785053350195","denim-forest-115","-0.09431177377700806"
"2","crxdn5km","Action distr","0.786955035167584","denim-forest-115","-0.08732572197914124"
"2","crxdn5km","Action distr","0.73777034546961","denim-forest-115","-0.08033965528011322"
"2","crxdn5km","Action distr","0.7817776994099025","denim-forest-115","-0.0733536034822464"
"2","crxdn5km","Action distr","0.7170610024388842","denim-forest-115","-0.06636754423379898"
"2","crxdn5km","Action distr","0.7791890315310619","denim-forest-115","-0.05938148871064186"
"2","crxdn5km","Action distr","0.8387283927443987","denim-forest-115","-0.05239542946219444"
"2","crxdn5km","Action distr","0.7248270060754063","denim-forest-115","-0.04540937393903732"
"2","crxdn5km","Action distr","0.7740116957733804","denim-forest-115","-0.038423314690589905"
"2","crxdn5km","Action distr","0.7688343600156988","denim-forest-115","-0.03143725544214249"
"2","crxdn5km","Action distr","0.7610683563791767","denim-forest-115","-0.024451199918985367"
"2","crxdn5km","Action distr","0.7403590133484508","denim-forest-115","-0.017465144395828247"
"2","crxdn5km","Action distr","0.8309623891078766","denim-forest-115","-0.010479086078703403"
"2","crxdn5km","Action distr","0.8568490678962839","denim-forest-115","-0.0034930286929011345"
"2","crxdn5km","Action distr","0.7507136848638136","denim-forest-115","0.0034930286929011345"
"2","crxdn5km","Action distr","0.8154303818348321","denim-forest-115","0.010479086078703403"
"2","crxdn5km","Action distr","0.7973097066829469","denim-forest-115","0.017465144395828247"
"2","crxdn5km","Action distr","0.7973097066829469","denim-forest-115","0.024451199918985367"
"2","crxdn5km","Action distr","0.7740116957733804","denim-forest-115","0.03143725544214249"
"2","crxdn5km","Action distr","0.7584796885003359","denim-forest-115","0.038423314690589905"
"2","crxdn5km","Action distr","0.8076643781983099","denim-forest-115","0.04540937393903732"
"2","crxdn5km","Action distr","0.7973097066829469","denim-forest-115","0.05239542946219444"
"2","crxdn5km","Action distr","0.7118836666812026","denim-forest-115","0.05938148871064186"
"2","crxdn5km","Action distr","0.7791890315310619","denim-forest-115","0.06636754423379898"
"2","crxdn5km","Action distr","0.7998983745617877","denim-forest-115","0.0733536034822464"
"2","crxdn5km","Action distr","0.7533023527426544","denim-forest-115","0.08033965528011322"
"2","crxdn5km","Action distr","0.7118836666812026","denim-forest-115","0.08732572197914124"
"2","crxdn5km","Action distr","0.7766003636522211","denim-forest-115","0.09431177377700806"
"2","crxdn5km","Action distr","0.8154303818348321","denim-forest-115","0.10129782557487488"
"2","crxdn5km","Action distr","0.7843663672887432","denim-forest-115","0.1082838922739029"
"2","crxdn5km","Action distr","0.7973097066829469","denim-forest-115","0.11526994407176971"
"2","crxdn5km","Action distr","0.7403590133484508","denim-forest-115","0.12225601077079773"
"2","crxdn5km","Action distr","0.7662456921368581","denim-forest-115","0.12924206256866455"
"2","crxdn5km","Action distr","0.6859969878927953","denim-forest-115","0.13622811436653137"
"2","crxdn5km","Action distr","0.7584796885003359","denim-forest-115","0.1432141661643982"
"2","crxdn5km","Action distr","0.7403590133484508","denim-forest-115","0.1502002328634262"
"2","crxdn5km","Action distr","0.7947210388041062","denim-forest-115","0.15718629956245422"
"2","crxdn5km","Action distr","0.6730536484985916","denim-forest-115","0.16417235136032104"
"2","crxdn5km","Action distr","0.7947210388041062","denim-forest-115","0.17115840315818787"
"2","crxdn5km","Action distr","0.6756423163774323","denim-forest-115","0.1781444549560547"
"2","crxdn5km","Action distr","0.7791890315310619","denim-forest-115","0.1851305216550827"
"2","crxdn5km","Action distr","0.6368122981948212","denim-forest-115","0.19211657345294952"
"2","crxdn5km","Action distr","0.6626989769832287","denim-forest-115","0.19910264015197754"
"2","crxdn5km","Action distr","0.660110309104388","denim-forest-115","0.20608869194984436"
"2","crxdn5km","Action distr","0.7533023527426544","denim-forest-115","0.21307474374771118"
"2","crxdn5km","Action distr","0.6834083200139546","denim-forest-115","0.2200608104467392"
"2","crxdn5km","Action distr","0.7118836666812026","denim-forest-115","0.22704686224460602"
"2","crxdn5km","Action distr","0.6238689588006175","denim-forest-115","0.23403292894363403"
"2","crxdn5km","Action distr","0.7325930097119285","denim-forest-115","0.24101898074150085"
"2","crxdn5km","Action distr","0.660110309104388","denim-forest-115","0.24800503253936768"
"2","crxdn5km","Action distr","0.6083369515275732","denim-forest-115","0.2549911141395569"
"2","crxdn5km","Action distr","0.6808196521351138","denim-forest-115","0.2619771361351013"
"2","crxdn5km","Action distr","0.6549329733467064","denim-forest-115","0.2689632177352905"
"2","crxdn5km","Action distr","0.698940327286999","denim-forest-115","0.27594923973083496"
"2","crxdn5km","Action distr","0.6652876448620694","denim-forest-115","0.28293532133102417"
"2","crxdn5km","Action distr","0.6575216412255471","denim-forest-115","0.2899214029312134"
"2","crxdn5km","Action distr","0.7662456921368581","denim-forest-115","0.2969074249267578"
"2","crxdn5km","Action distr","0.6808196521351138","denim-forest-115","0.303893506526947"
"2","crxdn5km","Action distr","0.6834083200139546","denim-forest-115","0.31087952852249146"
"2","crxdn5km","Action distr","0.6782309842562732","denim-forest-115","0.31786561012268066"
"2","crxdn5km","Action distr","0.6523443054678657","denim-forest-115","0.3248516917228699"
"2","crxdn5km","Action distr","0.6161029551640954","denim-forest-115","0.3318377137184143"
"2","crxdn5km","Action distr","0.6057482836487323","denim-forest-115","0.3388237953186035"
"2","crxdn5km","Action distr","0.6264576266794584","denim-forest-115","0.34580981731414795"
"2","crxdn5km","Action distr","0.6186916230429361","denim-forest-115","0.35279589891433716"
"2","crxdn5km","Action distr","0.6368122981948212","denim-forest-115","0.359781950712204"
"2","crxdn5km","Action distr","0.5979822800122102","denim-forest-115","0.3667680025100708"
"2","crxdn5km","Action distr","0.5047902363739437","denim-forest-115","0.37375408411026"
"2","crxdn5km","Action distr","0.5669182654661213","denim-forest-115","0.38074010610580444"
"2","crxdn5km","Action distr","0.6083369515275732","denim-forest-115","0.38772618770599365"
"2","crxdn5km","Action distr","0.6109256194064139","denim-forest-115","0.3947122395038605"
"2","crxdn5km","Action distr","0.6342236303159806","denim-forest-115","0.4016982913017273"
"2","crxdn5km","Action distr","0.5850389406180065","denim-forest-115","0.4086843729019165"
"2","crxdn5km","Action distr","0.4996129006162622","denim-forest-115","0.41567039489746094"
"2","crxdn5km","Action distr","0.5125562400104658","denim-forest-115","0.42265647649765015"
"2","crxdn5km","Action distr","0.5487975903142362","denim-forest-115","0.42964252829551697"
"2","crxdn5km","Action distr","0.5047902363739437","denim-forest-115","0.4366285800933838"
"2","crxdn5km","Action distr","0.5358542509200326","denim-forest-115","0.443614661693573"
"2","crxdn5km","Action distr","0.5047902363739437","denim-forest-115","0.45060068368911743"
"2","crxdn5km","Action distr","0.5539749260719177","denim-forest-115","0.45758676528930664"
"2","crxdn5km","Action distr","0.4866695612220585","denim-forest-115","0.4645727872848511"
"2","crxdn5km","Action distr","0.4504282109182882","denim-forest-115","0.4715588688850403"
"2","crxdn5km","Action distr","0.46596021819133265","denim-forest-115","0.4785449504852295"
"2","crxdn5km","Action distr","0.4763148897066956","denim-forest-115","0.4855309724807739"
"2","crxdn5km","Action distr","0.5099675721316252","denim-forest-115","0.49251705408096313"
"2","crxdn5km","Action distr","0.49702423273742147","denim-forest-115","0.49950310587882996"
"2","crxdn5km","Action distr","0.5125562400104658","denim-forest-115","0.5064891576766968"
"2","crxdn5km","Action distr","0.5229109115258289","denim-forest-115","0.5134751796722412"
"2","crxdn5km","Action distr","0.46854888607017336","denim-forest-115","0.5204612612724304"
"2","crxdn5km","Action distr","0.5177335757681474","denim-forest-115","0.5274473428726196"
"2","crxdn5km","Action distr","0.4297188678875623","denim-forest-115","0.5344333648681641"
"2","crxdn5km","Action distr","0.40900952485683645","denim-forest-115","0.5414194464683533"
"2","crxdn5km","Action distr","0.442662207281766","denim-forest-115","0.5484055280685425"
"2","crxdn5km","Action distr","0.39088884970495125","denim-forest-115","0.5553915500640869"
"2","crxdn5km","Action distr","0.41418686061451787","denim-forest-115","0.5623775720596313"
"2","crxdn5km","Action distr","0.4892582291008993","denim-forest-115","0.5693637132644653"
"2","crxdn5km","Action distr","0.46854888607017336","denim-forest-115","0.5763497352600098"
"2","crxdn5km","Action distr","0.4012435212203142","denim-forest-115","0.5833357572555542"
"2","crxdn5km","Action distr","0.3650021709165439","denim-forest-115","0.5903218388557434"
"2","crxdn5km","Action distr","0.3960661854626328","denim-forest-115","0.5973079204559326"
"2","crxdn5km","Action distr","0.36241350303770314","denim-forest-115","0.604293942451477"
"2","crxdn5km","Action distr","0.39865485334147344","denim-forest-115","0.6112800240516663"
"2","crxdn5km","Action distr","0.40900952485683645","denim-forest-115","0.6182661056518555"
"2","crxdn5km","Action distr","0.4012435212203142","denim-forest-115","0.6252521276473999"
"2","crxdn5km","Action distr","0.3106401454608884","denim-forest-115","0.6322381496429443"
"2","crxdn5km","Action distr","0.3391154921281366","denim-forest-115","0.6392242908477783"
"2","crxdn5km","Action distr","0.30287414182436617","denim-forest-115","0.6462103128433228"
"2","crxdn5km","Action distr","0.33134948849161433","denim-forest-115","0.6531963348388672"
"2","crxdn5km","Action distr","0.32358348485509214","denim-forest-115","0.6601824164390564"
"2","crxdn5km","Action distr","0.344292827885818","denim-forest-115","0.6671684980392456"
"2","crxdn5km","Action distr","0.35464749940118095","denim-forest-115","0.67415452003479"
"2","crxdn5km","Action distr","0.32876082061277356","denim-forest-115","0.6811406016349792"
"2","crxdn5km","Action distr","0.3365268242492958","denim-forest-115","0.6881266832351685"
"2","crxdn5km","Action distr","0.3002854739455255","denim-forest-115","0.6951127052307129"
"2","crxdn5km","Action distr","0.27698746303595884","denim-forest-115","0.7020987272262573"
"2","crxdn5km","Action distr","0.3184061490974106","denim-forest-115","0.7090848088264465"
"2","crxdn5km","Action distr","0.2899308024301625","denim-forest-115","0.7160708904266357"
"2","crxdn5km","Action distr","0.26922145939943665","denim-forest-115","0.7230569124221802"
"2","crxdn5km","Action distr","0.2666327915205959","denim-forest-115","0.7300429940223694"
"2","crxdn5km","Action distr","0.3391154921281366","denim-forest-115","0.7370290756225586"
"2","crxdn5km","Action distr","0.32617215273393285","denim-forest-115","0.744015097618103"
"2","crxdn5km","Action distr","0.3158174812185699","denim-forest-115","0.7510011196136475"
"2","crxdn5km","Action distr","0.2562781200052329","denim-forest-115","0.7579872608184814"
"2","crxdn5km","Action distr","0.2588667878840737","denim-forest-115","0.7649732828140259"
"2","crxdn5km","Action distr","0.2174481018226219","denim-forest-115","0.7719593048095703"
"2","crxdn5km","Action distr","0.1889727551553738","denim-forest-115","0.7789453864097595"
"2","crxdn5km","Action distr","0.2743987951571181","denim-forest-115","0.7859314680099487"
"2","crxdn5km","Action distr","0.24851211636871073","denim-forest-115","0.7929174900054932"
"2","crxdn5km","Action distr","0.2381574448533478","denim-forest-115","0.7999035716056824"
"2","crxdn5km","Action distr","0.1889727551553738","denim-forest-115","0.8068896532058716"
"2","crxdn5km","Action distr","0.19156142303421453","denim-forest-115","0.813875675201416"
"2","crxdn5km","Action distr","0.21485943394378115","denim-forest-115","0.8208616971969604"
"2","crxdn5km","Action distr","0.18120675151885157","denim-forest-115","0.8278478384017944"
"2","crxdn5km","Action distr","0.2562781200052329","denim-forest-115","0.8348338603973389"
"2","crxdn5km","Action distr","0.19932742667073672","denim-forest-115","0.8418198823928833"
"2","crxdn5km","Action distr","0.20709343030725894","denim-forest-115","0.8488059639930725"
"2","crxdn5km","Action distr","0.20968209818609967","denim-forest-115","0.8557920455932617"
"2","crxdn5km","Action distr","0.1397880654573998","denim-forest-115","0.8627780675888062"
"2","crxdn5km","Action distr","0.1889727551553738","denim-forest-115","0.8697641491889954"
"2","crxdn5km","Action distr","0.21227076606494044","denim-forest-115","0.8767502307891846"
"2","crxdn5km","Action distr","0.13461072969971832","denim-forest-115","0.883736252784729"
"2","crxdn5km","Action distr","0.1553200727304442","denim-forest-115","0.8907222747802734"
"2","crxdn5km","Action distr","0.1604974084881257","denim-forest-115","0.8977083563804626"
"2","crxdn5km","Action distr","0.1553200727304442","denim-forest-115","0.9046944379806519"
"2","crxdn5km","Action distr","0.17861808364001083","denim-forest-115","0.9116804599761963"
"2","crxdn5km","Action distr","0.14237673333624054","denim-forest-115","0.9186665415763855"
"2","crxdn5km","Action distr","0.15014273697276276","denim-forest-115","0.9256526231765747"
"2","crxdn5km","Action distr","0.16308607636696643","denim-forest-115","0.9326386451721191"
"2","crxdn5km","Action distr","0.1553200727304442","denim-forest-115","0.9396246671676636"
"2","crxdn5km","Action distr","0.11390138666899241","denim-forest-115","0.9466108083724976"
"2","crxdn5km","Action distr","0.15014273697276276","denim-forest-115","0.953596830368042"
"2","crxdn5km","Action distr","0.13719939757855906","denim-forest-115","0.9605828523635864"
"2","crxdn5km","Action distr","0.1268447260631961","denim-forest-115","0.9675689339637756"
"2","crxdn5km","Action distr","0.13202206182087758","denim-forest-115","0.9745550155639648"
"2","crxdn5km","Action distr","0.08542604000174432","denim-forest-115","0.9815410375595093"
"2","crxdn5km","Action distr","0.10354671515362947","denim-forest-115","0.9885271191596985"
"2","crxdn5km","Action distr","0.11649005454783316","denim-forest-115","0.9955132007598877"
"2","crxdn5km","Action distr","0.098369379395948","denim-forest-115","1.0024992227554321"
"2","crxdn5km","Action distr","0.10872405091131095","denim-forest-115","1.0094852447509766"
"2","crxdn5km","Action distr","0.11390138666899241","denim-forest-115","1.0164713859558105"
"2","crxdn5km","Action distr","0.07507136848638138","denim-forest-115","1.023457407951355"
"2","crxdn5km","Action distr","0.10872405091131095","denim-forest-115","1.0304434299468994"
"2","crxdn5km","Action distr","0.11390138666899241","denim-forest-115","1.0374295711517334"
"2","crxdn5km","Action distr","0.09319204363826653","denim-forest-115","1.0444154739379883"
"2","crxdn5km","Action distr","0.11390138666899241","denim-forest-115","1.0514016151428223"
"2","crxdn5km","Action distr","0.11131271879015169","denim-forest-115","1.0583877563476562"
"2","crxdn5km","Action distr","0.07248270060754063","denim-forest-115","1.0653736591339111"
"2","crxdn5km","Action distr","0.06730536484985916","denim-forest-115","1.0723598003387451"
"2","crxdn5km","Action distr","0.0698940327286999","denim-forest-115","1.079345941543579"
"2","crxdn5km","Action distr","0.08283737212290358","denim-forest-115","1.086331844329834"
"2","crxdn5km","Action distr","0.10613538303247022","denim-forest-115","1.093317985534668"
"2","crxdn5km","Action distr","0.098369379395948","denim-forest-115","1.100304126739502"
"2","crxdn5km","Action distr","0.08542604000174432","denim-forest-115","1.1072900295257568"
"2","crxdn5km","Action distr","0.0776600363652221","denim-forest-115","1.1142761707305908"
"2","crxdn5km","Action distr","0.05436202545565547","denim-forest-115","1.1212621927261353"
"2","crxdn5km","Action distr","0.08024870424406284","denim-forest-115","1.1282482147216797"
"2","crxdn5km","Action distr","0.05953936121333695","denim-forest-115","1.1352343559265137"
"2","crxdn5km","Action distr","0.06471669697101842","denim-forest-115","1.142220377922058"
"2","crxdn5km","Action distr","0.049184689697974","denim-forest-115","1.1492063999176025"
"2","crxdn5km","Action distr","0.07248270060754063","denim-forest-115","1.1561925411224365"
"2","crxdn5km","Action distr","0.06212802909217768","denim-forest-115","1.163178563117981"
"2","crxdn5km","Action distr","0.05953936121333695","denim-forest-115","1.1701645851135254"
"2","crxdn5km","Action distr","0.04141868606145179","denim-forest-115","1.1771507263183594"
"2","crxdn5km","Action distr","0.06471669697101842","denim-forest-115","1.1841366291046143"
"2","crxdn5km","Action distr","0.049184689697974","denim-forest-115","1.1911227703094482"
"2","crxdn5km","Action distr","0.056950693334496205","denim-forest-115","1.1981089115142822"
"2","crxdn5km","Action distr","0.03106401454608884","denim-forest-115","1.205094814300537"
"2","crxdn5km","Action distr","0.04141868606145179","denim-forest-115","1.212080955505371"
"2","crxdn5km","Action distr","0.03365268242492958","denim-forest-115","1.219067096710205"
"2","crxdn5km","Action distr","0.03106401454608884","denim-forest-115","1.22605299949646"
"2","crxdn5km","Action distr","0.04141868606145179","denim-forest-115","1.233039140701294"
"2","crxdn5km","Action distr","0.049184689697974","denim-forest-115","1.2400251626968384"
"2","crxdn5km","Action distr","0.03365268242492958","denim-forest-115","1.2470111846923828"
"2","crxdn5km","Action distr","0.04400735394029253","denim-forest-115","1.2539973258972168"
"2","crxdn5km","Action distr","0.04141868606145179","denim-forest-115","1.2609833478927612"
"2","crxdn5km","Action distr","0.04141868606145179","denim-forest-115","1.2679693698883057"
"2","crxdn5km","Action distr","0.02329801090956663","denim-forest-115","1.2749555110931396"
"2","crxdn5km","Action distr","0.03106401454608884","denim-forest-115","1.281941533088684"
"2","crxdn5km","Action distr","0.025886678788407367","denim-forest-115","1.2889275550842285"
"2","crxdn5km","Action distr","0.02329801090956663","denim-forest-115","1.2959136962890625"
"2","crxdn5km","Action distr","0.03624135030377031","denim-forest-115","1.3028995990753174"
"2","crxdn5km","Action distr","0.005177335757681474","denim-forest-115","1.3098857402801514"
"2","crxdn5km","Action distr","0.028475346667248103","denim-forest-115","1.3168718814849854"
"2","crxdn5km","Action distr","0.020709343030725896","denim-forest-115","1.3238577842712402"
"2","crxdn5km","Action distr","0.03365268242492958","denim-forest-115","1.3308439254760742"
"2","crxdn5km","Action distr","0.018120675151885157","denim-forest-115","1.3378300666809082"
"2","crxdn5km","Action distr","0.020709343030725896","denim-forest-115","1.344815969467163"
"2","crxdn5km","Action distr","0.018120675151885157","denim-forest-115","1.351802110671997"
"2","crxdn5km","Action distr","0.020709343030725896","denim-forest-115","1.358788251876831"
"2","crxdn5km","Action distr","0.01553200727304442","denim-forest-115","1.365774154663086"
"2","crxdn5km","Action distr","0.01553200727304442","denim-forest-115","1.37276029586792"
"2","crxdn5km","Action distr","0.018120675151885157","denim-forest-115","1.3797463178634644"
"2","crxdn5km","Action distr","0.00776600363652221","denim-forest-115","1.3867323398590088"
"2","crxdn5km","Action distr","0.010354671515362948","denim-forest-115","1.3937184810638428"
"2","crxdn5km","Action distr","0.01553200727304442","denim-forest-115","1.4007045030593872"
"2","crxdn5km","Action distr","0.012943339394203683","denim-forest-115","1.4076905250549316"
"2","crxdn5km","Action distr","0.010354671515362948","denim-forest-115","1.4146766662597656"
"2","crxdn5km","Action distr","0.010354671515362948","denim-forest-115","1.4216625690460205"
"2","crxdn5km","Action distr","0.010354671515362948","denim-forest-115","1.4286487102508545"
"2","crxdn5km","Action distr","0.00776600363652221","denim-forest-115","1.4356348514556885"
"2","crxdn5km","Action distr","0.005177335757681474","denim-forest-115","1.4426207542419434"
"2","crxdn5km","Action distr","0.01553200727304442","denim-forest-115","1.4496068954467773"
"2","crxdn5km","Action distr","0.020709343030725896","denim-forest-115","1.4565930366516113"
"2","crxdn5km","Action distr","0.02329801090956663","denim-forest-115","1.4635789394378662"
"2","crxdn5km","Action distr","0.010354671515362948","denim-forest-115","1.4705650806427002"
"2","crxdn5km","Action distr","0.01553200727304442","denim-forest-115","1.4775512218475342"
"2","crxdn5km","Action distr","0.005177335757681474","denim-forest-115","1.484537124633789"
"2","crxdn5km","Action distr","0.012943339394203683","denim-forest-115","1.491523265838623"
"2","crxdn5km","Action distr","0.08801470788058506","denim-forest-115","1.4985092878341675"
"2","crxdn5km","Action distr","0","denim-forest-115","1.505495309829712"
"2","crxdn5km","Action distr","0","denim-forest-115","1.512481451034546"
"2","crxdn5km","Action distr","0","denim-forest-115","1.5194674730300903"
"2","crxdn5km","Action distr","0","denim-forest-115","1.5264534950256348"
"2","crxdn5km","Action distr","0","denim-forest-115","1.5334396362304688"
"2","crxdn5km","Action distr","0","denim-forest-115","1.5404256582260132"
"2","crxdn5km","Action distr","0","denim-forest-115","1.5474116802215576"
"2","crxdn5km","Action distr","0","denim-forest-115","1.5543978214263916"
"2","crxdn5km","Action distr","0","denim-forest-115","1.5613837242126465"
"2","crxdn5km","Action distr","0","denim-forest-115","1.5683698654174805"
"2","crxdn5km","Action distr","0","denim-forest-115","1.5753560066223145"
"2","crxdn5km","Action distr","0","denim-forest-115","1.5823419094085693"
"2","crxdn5km","Action distr","0","denim-forest-115","1.5893280506134033"
"2","crxdn5km","Action distr","0","denim-forest-115","1.5963141918182373"
"2","crxdn5km","Action distr","0","denim-forest-115","1.6033000946044922"
"2","crxdn5km","Action distr","0","denim-forest-115","1.6102862358093262"
"2","crxdn5km","Action distr","0","denim-forest-115","1.6172722578048706"
"2","crxdn5km","Action distr","0","denim-forest-115","1.624258279800415"
"2","crxdn5km","Action distr","0","denim-forest-115","1.631244421005249"
"2","crxdn5km","Action distr","0","denim-forest-115","1.6382304430007935"
"2","crxdn5km","Action distr","0","denim-forest-115","1.645216464996338"
"2","crxdn5km","Action distr","0","denim-forest-115","1.6522026062011719"
"2","crxdn5km","Action distr","0","denim-forest-115","1.6591886281967163"
"2","crxdn5km","Action distr","0","denim-forest-115","1.6661746501922607"
"2","crxdn5km","Action distr","0","denim-forest-115","1.6731607913970947"
"2","crxdn5km","Action distr","0","denim-forest-115","1.6801466941833496"
"2","crxdn5km","Action distr","0","denim-forest-115","1.6871328353881836"
"2","crxdn5km","Action distr","0","denim-forest-115","1.6941189765930176"
"2","crxdn5km","Action distr","0","denim-forest-115","1.7011048793792725"
"2","crxdn5km","Action distr","0","denim-forest-115","1.7080910205841064"
"2","crxdn5km","Action distr","0","denim-forest-115","1.7150771617889404"
"2","crxdn5km","Action distr","0","denim-forest-115","1.7220630645751953"
"2","crxdn5km","Action distr","0","denim-forest-115","1.7290492057800293"
"2","crxdn5km","Action distr","0","denim-forest-115","1.7360353469848633"
"2","crxdn5km","Action distr","0","denim-forest-115","1.7430212497711182"
"2","crxdn5km","Policy distr","0.001792181865312159","denim-forest-115","-1.7430212497711182"
"2","crxdn5km","Policy distr","0.001881814794614911","denim-forest-115","-1.7360353469848633"
"2","crxdn5km","Policy distr","0.001975547056645155","denim-forest-115","-1.7290492057800293"
"2","crxdn5km","Policy distr","0.0020735408179461956","denim-forest-115","-1.7220630645751953"
"2","crxdn5km","Policy distr","0.0021759660448879004","denim-forest-115","-1.7150771617889404"
"2","crxdn5km","Policy distr","0.0022830066736787558","denim-forest-115","-1.7080910205841064"
"2","crxdn5km","Policy distr","0.0023948431480675936","denim-forest-115","-1.7011048793792725"
"2","crxdn5km","Policy distr","0.002511662431061268","denim-forest-115","-1.6941189765930176"
"2","crxdn5km","Policy distr","0.0026336670853197575","denim-forest-115","-1.6871328353881836"
"2","crxdn5km","Policy distr","0.0027610587421804667","denim-forest-115","-1.6801466941833496"
"2","crxdn5km","Policy distr","0.0028940376359969378","denim-forest-115","-1.6731607913970947"
"2","crxdn5km","Policy distr","0.0030328333377838135","denim-forest-115","-1.6661746501922607"
"2","crxdn5km","Policy distr","0.0031776619143784046","denim-forest-115","-1.6591886281967163"
"2","crxdn5km","Policy distr","0.0033287496771663427","denim-forest-115","-1.6522026062011719"
"2","crxdn5km","Policy distr","0.0034863429609686136","denim-forest-115","-1.645216464996338"
"2","crxdn5km","Policy distr","0.0036506797187030315","denim-forest-115","-1.6382304430007935"
"2","crxdn5km","Policy distr","0.0038220121059566736","denim-forest-115","-1.631244421005249"
"2","crxdn5km","Policy distr","0.004000605549663305","denim-forest-115","-1.624258279800415"
"2","crxdn5km","Policy distr","0.004186718724668026","denim-forest-115","-1.6172722578048706"
"2","crxdn5km","Policy distr","0.004380631726235151","denim-forest-115","-1.6102862358093262"
"2","crxdn5km","Policy distr","0.004582632798701525","denim-forest-115","-1.6033000946044922"
"2","crxdn5km","Policy distr","0.004793001804500818","denim-forest-115","-1.5963141918182373"
"2","crxdn5km","Policy distr","0.005012053065001965","denim-forest-115","-1.5893280506134033"
"2","crxdn5km","Policy distr","0.0052400860004127026","denim-forest-115","-1.5823419094085693"
"2","crxdn5km","Policy distr","0.005477414466440678","denim-forest-115","-1.5753560066223145"
"2","crxdn5km","Policy distr","0.005724375136196613","denim-forest-115","-1.5683698654174805"
"2","crxdn5km","Policy distr","0.005981299094855785","denim-forest-115","-1.5613837242126465"
"2","crxdn5km","Policy distr","0.00624852254986763","denim-forest-115","-1.5543978214263916"
"2","crxdn5km","Policy distr","0.006526412907987833","denim-forest-115","-1.5474116802215576"
"2","crxdn5km","Policy distr","0.006815322209149599","denim-forest-115","-1.5404256582260132"
"2","crxdn5km","Policy distr","0.0071156262420117855","denim-forest-115","-1.5334396362304688"
"2","crxdn5km","Policy distr","0.0074277110397815704","denim-forest-115","-1.5264534950256348"
"2","crxdn5km","Policy distr","0.00775195611640811","denim-forest-115","-1.5194674730300903"
"2","crxdn5km","Policy distr","0.008088774979114532","denim-forest-115","-1.512481451034546"
"2","crxdn5km","Policy distr","0.008438576012849808","denim-forest-115","-1.505495309829712"
"2","crxdn5km","Policy distr","0.008801772259175777","denim-forest-115","-1.4985092878341675"
"2","crxdn5km","Policy distr","0.00917880516499281","denim-forest-115","-1.491523265838623"
"2","crxdn5km","Policy distr","0.009570118971168995","denim-forest-115","-1.484537124633789"
"2","crxdn5km","Policy distr","0.009976145811378956","denim-forest-115","-1.4775512218475342"
"2","crxdn5km","Policy distr","0.01039737369865179","denim-forest-115","-1.4705650806427002"
"2","crxdn5km","Policy distr","0.01083426270633936","denim-forest-115","-1.4635789394378662"
"2","crxdn5km","Policy distr","0.011287283152341843","denim-forest-115","-1.4565930366516113"
"2","crxdn5km","Policy distr","0.0117569575086236","denim-forest-115","-1.4496068954467773"
"2","crxdn5km","Policy distr","0.012243778444826603","denim-forest-115","-1.4426207542419434"
"2","crxdn5km","Policy distr","0.012748238630592823","denim-forest-115","-1.4356348514556885"
"2","crxdn5km","Policy distr","0.013270895928144455","denim-forest-115","-1.4286487102508545"
"2","crxdn5km","Policy distr","0.01381228119134903","denim-forest-115","-1.4216625690460205"
"2","crxdn5km","Policy distr","0.01437290571630001","denim-forest-115","-1.4146766662597656"
"2","crxdn5km","Policy distr","0.014953380450606346","denim-forest-115","-1.4076905250549316"
"2","crxdn5km","Policy distr","0.015554243698716164","denim-forest-115","-1.4007045030593872"
"2","crxdn5km","Policy distr","0.016176071017980576","denim-forest-115","-1.3937184810638428"
"2","crxdn5km","Policy distr","0.016819477081298828","denim-forest-115","-1.3867323398590088"
"2","crxdn5km","Policy distr","0.017485035583376884","denim-forest-115","-1.3797463178634644"
"2","crxdn5km","Policy distr","0.01817336492240429","denim-forest-115","-1.37276029586792"
"2","crxdn5km","Policy distr","0.018885107710957527","denim-forest-115","-1.365774154663086"
"2","crxdn5km","Policy distr","0.019620852544903755","denim-forest-115","-1.358788251876831"
"2","crxdn5km","Policy distr","0.02038128301501274","denim-forest-115","-1.351802110671997"
"2","crxdn5km","Policy distr","0.021167051047086716","denim-forest-115","-1.344815969467163"
"2","crxdn5km","Policy distr","0.021978767588734627","denim-forest-115","-1.3378300666809082"
"2","crxdn5km","Policy distr","0.02281717024743557","denim-forest-115","-1.3308439254760742"
"2","crxdn5km","Policy distr","0.023682909086346626","denim-forest-115","-1.3238577842712402"
"2","crxdn5km","Policy distr","0.02457665465772152","denim-forest-115","-1.3168718814849854"
"2","crxdn5km","Policy distr","0.02549915947020054","denim-forest-115","-1.3098857402801514"
"2","crxdn5km","Policy distr","0.02645110711455345","denim-forest-115","-1.3028995990753174"
"2","crxdn5km","Policy distr","0.02743317186832428","denim-forest-115","-1.2959136962890625"
"2","crxdn5km","Policy distr","0.02844616398215294","denim-forest-115","-1.2889275550842285"
"2","crxdn5km","Policy distr","0.029490767046809196","denim-forest-115","-1.281941533088684"
"2","crxdn5km","Policy distr","0.03056773729622364","denim-forest-115","-1.2749555110931396"
"2","crxdn5km","Policy distr","0.031677838414907455","denim-forest-115","-1.2679693698883057"
"2","crxdn5km","Policy distr","0.03282181918621063","denim-forest-115","-1.2609833478927612"
"2","crxdn5km","Policy distr","0.034000422805547714","denim-forest-115","-1.2539973258972168"
"2","crxdn5km","Policy distr","0.035214487463235855","denim-forest-115","-1.2470111846923828"
"2","crxdn5km","Policy distr","0.03646472096443176","denim-forest-115","-1.2400251626968384"
"2","crxdn5km","Policy distr","0.0377519465982914","denim-forest-115","-1.233039140701294"
"2","crxdn5km","Policy distr","0.039076972752809525","denim-forest-115","-1.22605299949646"
"2","crxdn5km","Policy distr","0.04044054448604584","denim-forest-115","-1.219067096710205"
"2","crxdn5km","Policy distr","0.04184352979063988","denim-forest-115","-1.212080955505371"
"2","crxdn5km","Policy distr","0.04328671470284462","denim-forest-115","-1.205094814300537"
"2","crxdn5km","Policy distr","0.04477083683013916","denim-forest-115","-1.1981089115142822"
"2","crxdn5km","Policy distr","0.046296827495098114","denim-forest-115","-1.1911227703094482"
"2","crxdn5km","Policy distr","0.047865428030490875","denim-forest-115","-1.1841366291046143"
"2","crxdn5km","Policy distr","0.04947745427489281","denim-forest-115","-1.1771507263183594"
"2","crxdn5km","Policy distr","0.051133789122104645","denim-forest-115","-1.1701645851135254"
"2","crxdn5km","Policy distr","0.052835170179605484","denim-forest-115","-1.163178563117981"
"2","crxdn5km","Policy distr","0.05458248779177666","denim-forest-115","-1.1561925411224365"
"2","crxdn5km","Policy distr","0.05637655407190323","denim-forest-115","-1.1492063999176025"
"2","crxdn5km","Policy distr","0.05821816995739937","denim-forest-115","-1.142220377922058"
"2","crxdn5km","Policy distr","0.06010812148451805","denim-forest-115","-1.1352343559265137"
"2","crxdn5km","Policy distr","0.0620473250746727","denim-forest-115","-1.1282482147216797"
"2","crxdn5km","Policy distr","0.06403651833534241","denim-forest-115","-1.1212621927261353"
"2","crxdn5km","Policy distr","0.06607650220394135","denim-forest-115","-1.1142761707305908"
"2","crxdn5km","Policy distr","0.06816814094781876","denim-forest-115","-1.1072900295257568"
"2","crxdn5km","Policy distr","0.07031217217445374","denim-forest-115","-1.100304126739502"
"2","crxdn5km","Policy distr","0.07250946760177612","denim-forest-115","-1.093317985534668"
"2","crxdn5km","Policy distr","0.07476077973842621","denim-forest-115","-1.086331844329834"
"2","crxdn5km","Policy distr","0.0770668163895607","denim-forest-115","-1.079345941543579"
"2","crxdn5km","Policy distr","0.07942850887775421","denim-forest-115","-1.0723598003387451"
"2","crxdn5km","Policy distr","0.08184650540351868","denim-forest-115","-1.0653736591339111"
"2","crxdn5km","Policy distr","0.0843215063214302","denim-forest-115","-1.0583877563476562"
"2","crxdn5km","Policy distr","0.08685440570116043","denim-forest-115","-1.0514016151428223"
"2","crxdn5km","Policy distr","0.08944588899612427","denim-forest-115","-1.0444154739379883"
"2","crxdn5km","Policy distr","0.09209651499986649","denim-forest-115","-1.0374295711517334"
"2","crxdn5km","Policy distr","0.09480718523263931","denim-forest-115","-1.0304434299468994"
"2","crxdn5km","Policy distr","0.0975785031914711","denim-forest-115","-1.023457407951355"
"2","crxdn5km","Policy distr","0.10041113197803497","denim-forest-115","-1.0164713859558105"
"2","crxdn5km","Policy distr","0.10330577939748764","denim-forest-115","-1.0094852447509766"
"2","crxdn5km","Policy distr","0.10626301914453506","denim-forest-115","-1.0024992227554321"
"2","crxdn5km","Policy distr","0.1092834621667862","denim-forest-115","-0.9955132007598877"
"2","crxdn5km","Policy distr","0.11236778646707535","denim-forest-115","-0.9885271191596985"
"2","crxdn5km","Policy distr","0.11551649123430252","denim-forest-115","-0.9815410375595093"
"2","crxdn5km","Policy distr","0.11873014271259308","denim-forest-115","-0.9745550155639648"
"2","crxdn5km","Policy distr","0.12200931459665298","denim-forest-115","-0.9675689339637756"
"2","crxdn5km","Policy distr","0.12535446882247925","denim-forest-115","-0.9605828523635864"
"2","crxdn5km","Policy distr","0.1287660449743271","denim-forest-115","-0.953596830368042"
"2","crxdn5km","Policy distr","0.13224458694458008","denim-forest-115","-0.9466108083724976"
"2","crxdn5km","Policy distr","0.13579052686691284","denim-forest-115","-0.9396246671676636"
"2","crxdn5km","Policy distr","0.13940417766571045","denim-forest-115","-0.9326386451721191"
"2","crxdn5km","Policy distr","0.14308589696884155","denim-forest-115","-0.9256526231765747"
"2","crxdn5km","Policy distr","0.14683614671230316","denim-forest-115","-0.9186665415763855"
"2","crxdn5km","Policy distr","0.1506551206111908","denim-forest-115","-0.9116804599761963"
"2","crxdn5km","Policy distr","0.15454311668872833","denim-forest-115","-0.9046944379806519"
"2","crxdn5km","Policy distr","0.15850043296813965","denim-forest-115","-0.8977083563804626"
"2","crxdn5km","Policy distr","0.1625272035598755","denim-forest-115","-0.8907222747802734"
"2","crxdn5km","Policy distr","0.16662359237670898","denim-forest-115","-0.883736252784729"
"2","crxdn5km","Policy distr","0.17078974843025208","denim-forest-115","-0.8767502307891846"
"2","crxdn5km","Policy distr","0.17502576112747192","denim-forest-115","-0.8697641491889954"
"2","crxdn5km","Policy distr","0.1793317049741745","denim-forest-115","-0.8627780675888062"
"2","crxdn5km","Policy distr","0.18370755016803741","denim-forest-115","-0.8557920455932617"
"2","crxdn5km","Policy distr","0.18815335631370544","denim-forest-115","-0.8488059639930725"
"2","crxdn5km","Policy distr","0.19266892969608307","denim-forest-115","-0.8418198823928833"
"2","crxdn5km","Policy distr","0.1972542107105255","denim-forest-115","-0.8348338603973389"
"2","crxdn5km","Policy distr","0.20190900564193726","denim-forest-115","-0.8278478384017944"
"2","crxdn5km","Policy distr","0.20663323998451233","denim-forest-115","-0.8208616971969604"
"2","crxdn5km","Policy distr","0.21142643690109253","denim-forest-115","-0.813875675201416"
"2","crxdn5km","Policy distr","0.2162884920835495","denim-forest-115","-0.8068896532058716"
"2","crxdn5km","Policy distr","0.221219003200531","denim-forest-115","-0.7999035716056824"
"2","crxdn5km","Policy distr","0.2262175977230072","denim-forest-115","-0.7929174900054932"
"2","crxdn5km","Policy distr","0.23128372430801392","denim-forest-115","-0.7859314680099487"
"2","crxdn5km","Policy distr","0.2364169955253601","denim-forest-115","-0.7789453864097595"
"2","crxdn5km","Policy distr","0.241616889834404","denim-forest-115","-0.7719593048095703"
"2","crxdn5km","Policy distr","0.24688269197940826","denim-forest-115","-0.7649732828140259"
"2","crxdn5km","Policy distr","0.25221380591392517","denim-forest-115","-0.7579872608184814"
"2","crxdn5km","Policy distr","0.25760963559150696","denim-forest-115","-0.7510011196136475"
"2","crxdn5km","Policy distr","0.2630692720413208","denim-forest-115","-0.744015097618103"
"2","crxdn5km","Policy distr","0.26859191060066223","denim-forest-115","-0.7370290756225586"
"2","crxdn5km","Policy distr","0.27417680621147156","denim-forest-115","-0.7300429940223694"
"2","crxdn5km","Policy distr","0.27982303500175476","denim-forest-115","-0.7230569124221802"
"2","crxdn5km","Policy distr","0.2855294346809387","denim-forest-115","-0.7160708904266357"
"2","crxdn5km","Policy distr","0.29129523038864136","denim-forest-115","-0.7090848088264465"
"2","crxdn5km","Policy distr","0.2971191704273224","denim-forest-115","-0.7020987272262573"
"2","crxdn5km","Policy distr","0.3030001223087311","denim-forest-115","-0.6951127052307129"
"2","crxdn5km","Policy distr","0.3089369535446167","denim-forest-115","-0.6881266832351685"
"2","crxdn5km","Policy distr","0.3149283826351166","denim-forest-115","-0.6811406016349792"
"2","crxdn5km","Policy distr","0.32097306847572327","denim-forest-115","-0.67415452003479"
"2","crxdn5km","Policy distr","0.3270696699619293","denim-forest-115","-0.6671684980392456"
"2","crxdn5km","Policy distr","0.3332167863845825","denim-forest-115","-0.6601824164390564"
"2","crxdn5km","Policy distr","0.3394128978252411","denim-forest-115","-0.6531963348388672"
"2","crxdn5km","Policy distr","0.3456563949584961","denim-forest-115","-0.6462103128433228"
"2","crxdn5km","Policy distr","0.35194575786590576","denim-forest-115","-0.6392242908477783"
"2","crxdn5km","Policy distr","0.3582794964313507","denim-forest-115","-0.6322381496429443"
"2","crxdn5km","Policy distr","0.36465561389923096","denim-forest-115","-0.6252521276473999"
"2","crxdn5km","Policy distr","0.37107235193252563","denim-forest-115","-0.6182661056518555"
"2","crxdn5km","Policy distr","0.37752819061279297","denim-forest-115","-0.6112800240516663"
"2","crxdn5km","Policy distr","0.38402101397514343","denim-forest-115","-0.604293942451477"
"2","crxdn5km","Policy distr","0.3905489146709442","denim-forest-115","-0.5973079204559326"
"2","crxdn5km","Policy distr","0.3971099555492401","denim-forest-115","-0.5903218388557434"
"2","crxdn5km","Policy distr","0.40370213985443115","denim-forest-115","-0.5833357572555542"
"2","crxdn5km","Policy distr","0.41032326221466064","denim-forest-115","-0.5763497352600098"
"2","crxdn5km","Policy distr","0.41697120666503906","denim-forest-115","-0.5693637132644653"
"2","crxdn5km","Policy distr","0.42364394664764404","denim-forest-115","-0.5623775720596313"
"2","crxdn5km","Policy distr","0.430338978767395","denim-forest-115","-0.5553915500640869"
"2","crxdn5km","Policy distr","0.43705418705940247","denim-forest-115","-0.5484055280685425"
"2","crxdn5km","Policy distr","0.44378724694252014","denim-forest-115","-0.5414194464683533"
"2","crxdn5km","Policy distr","0.45053571462631226","denim-forest-115","-0.5344333648681641"
"2","crxdn5km","Policy distr","0.45729702711105347","denim-forest-115","-0.5274473428726196"
"2","crxdn5km","Policy distr","0.46406903862953186","denim-forest-115","-0.5204612612724304"
"2","crxdn5km","Policy distr","0.470848947763443","denim-forest-115","-0.5134751796722412"
"2","crxdn5km","Policy distr","0.4776342213153839","denim-forest-115","-0.5064891576766968"
"2","crxdn5km","Policy distr","0.48442238569259644","denim-forest-115","-0.49950310587882996"
"2","crxdn5km","Policy distr","0.49121078848838806","denim-forest-115","-0.49251705408096313"
"2","crxdn5km","Policy distr","0.49799662828445435","denim-forest-115","-0.4855309724807739"
"2","crxdn5km","Policy distr","0.5047772526741028","denim-forest-115","-0.4785449504852295"
"2","crxdn5km","Policy distr","0.5115499496459961","denim-forest-115","-0.4715588688850403"
"2","crxdn5km","Policy distr","0.5183120369911194","denim-forest-115","-0.4645727872848511"
"2","crxdn5km","Policy distr","0.5250603556632996","denim-forest-115","-0.45758676528930664"
"2","crxdn5km","Policy distr","0.5317924618721008","denim-forest-115","-0.45060068368911743"
"2","crxdn5km","Policy distr","0.5385051965713501","denim-forest-115","-0.443614661693573"
"2","crxdn5km","Policy distr","0.5451959371566772","denim-forest-115","-0.4366285800933838"
"2","crxdn5km","Policy distr","0.5518615245819092","denim-forest-115","-0.42964252829551697"
"2","crxdn5km","Policy distr","0.5584992170333862","denim-forest-115","-0.42265647649765015"
"2","crxdn5km","Policy distr","0.5651059746742249","denim-forest-115","-0.41567039489746094"
"2","crxdn5km","Policy distr","0.5716786980628967","denim-forest-115","-0.4086843729019165"
"2","crxdn5km","Policy distr","0.5782146453857422","denim-forest-115","-0.4016982913017273"
"2","crxdn5km","Policy distr","0.5847107172012329","denim-forest-115","-0.3947122395038605"
"2","crxdn5km","Policy distr","0.5911638140678406","denim-forest-115","-0.38772618770599365"
"2","crxdn5km","Policy distr","0.597571074962616","denim-forest-115","-0.38074010610580444"
"2","crxdn5km","Policy distr","0.603929340839386","denim-forest-115","-0.37375408411026"
"2","crxdn5km","Policy distr","0.6102356910705566","denim-forest-115","-0.3667680025100708"
"2","crxdn5km","Policy distr","0.6164870262145996","denim-forest-115","-0.359781950712204"
"2","crxdn5km","Policy distr","0.6226803064346313","denim-forest-115","-0.35279589891433716"
"2","crxdn5km","Policy distr","0.6288126111030579","denim-forest-115","-0.34580981731414795"
"2","crxdn5km","Policy distr","0.6348807215690613","denim-forest-115","-0.3388237953186035"
"2","crxdn5km","Policy distr","0.6408818960189819","denim-forest-115","-0.3318377137184143"
"2","crxdn5km","Policy distr","0.6468129754066467","denim-forest-115","-0.3248516917228699"
"2","crxdn5km","Policy distr","0.6526710391044617","denim-forest-115","-0.31786561012268066"
"2","crxdn5km","Policy distr","0.6584530472755432","denim-forest-115","-0.31087952852249146"
"2","crxdn5km","Policy distr","0.6641560792922974","denim-forest-115","-0.303893506526947"
"2","crxdn5km","Policy distr","0.6697772741317749","denim-forest-115","-0.2969074249267578"
"2","crxdn5km","Policy distr","0.6753135919570923","denim-forest-115","-0.2899214029312134"
"2","crxdn5km","Policy distr","0.6807623505592346","denim-forest-115","-0.28293532133102417"
"2","crxdn5km","Policy distr","0.6861204504966736","denim-forest-115","-0.27594923973083496"
"2","crxdn5km","Policy distr","0.6913852691650391","denim-forest-115","-0.2689632177352905"
"2","crxdn5km","Policy distr","0.6965538859367371","denim-forest-115","-0.2619771361351013"
"2","crxdn5km","Policy distr","0.7016237378120422","denim-forest-115","-0.2549911141395569"
"2","crxdn5km","Policy distr","0.7065918445587158","denim-forest-115","-0.24800503253936768"
"2","crxdn5km","Policy distr","0.711455762386322","denim-forest-115","-0.24101898074150085"
"2","crxdn5km","Policy distr","0.7162127494812012","denim-forest-115","-0.23403292894363403"
"2","crxdn5km","Policy distr","0.7208602428436279","denim-forest-115","-0.22704686224460602"
"2","crxdn5km","Policy distr","0.7253956198692322","denim-forest-115","-0.2200608104467392"
"2","crxdn5km","Policy distr","0.7298165559768677","denim-forest-115","-0.21307474374771118"
"2","crxdn5km","Policy distr","0.7341205477714539","denim-forest-115","-0.20608869194984436"
"2","crxdn5km","Policy distr","0.7383051514625549","denim-forest-115","-0.19910264015197754"
"2","crxdn5km","Policy distr","0.7423681020736694","denim-forest-115","-0.19211657345294952"
"2","crxdn5km","Policy distr","0.7463071942329407","denim-forest-115","-0.1851305216550827"
"2","crxdn5km","Policy distr","0.7501199841499329","denim-forest-115","-0.1781444549560547"
"2","crxdn5km","Policy distr","0.753804624080658","denim-forest-115","-0.17115840315818787"
"2","crxdn5km","Policy distr","0.7573589086532593","denim-forest-115","-0.16417235136032104"
"2","crxdn5km","Policy distr","0.7607807517051697","denim-forest-115","-0.15718629956245422"
"2","crxdn5km","Policy distr","0.7640683054924011","denim-forest-115","-0.1502002328634262"
"2","crxdn5km","Policy distr","0.7672196626663208","denim-forest-115","-0.1432141661643982"
"2","crxdn5km","Policy distr","0.770233154296875","denim-forest-115","-0.13622811436653137"
"2","crxdn5km","Policy distr","0.7731067538261414","denim-forest-115","-0.12924206256866455"
"2","crxdn5km","Policy distr","0.7758391499519348","denim-forest-115","-0.12225601077079773"
"2","crxdn5km","Policy distr","0.7784285545349121","denim-forest-115","-0.11526994407176971"
"2","crxdn5km","Policy distr","0.7808735370635986","denim-forest-115","-0.1082838922739029"
"2","crxdn5km","Policy distr","0.7831726670265198","denim-forest-115","-0.10129782557487488"
"2","crxdn5km","Policy distr","0.7853246331214905","denim-forest-115","-0.09431177377700806"
"2","crxdn5km","Policy distr","0.7873282432556152","denim-forest-115","-0.08732572197914124"
"2","crxdn5km","Policy distr","0.7891822457313538","denim-forest-115","-0.08033965528011322"
"2","crxdn5km","Policy distr","0.7908855676651001","denim-forest-115","-0.0733536034822464"
"2","crxdn5km","Policy distr","0.7924371957778931","denim-forest-115","-0.06636754423379898"
"2","crxdn5km","Policy distr","0.7938362956047058","denim-forest-115","-0.05938148871064186"
"2","crxdn5km","Policy distr","0.7950819134712219","denim-forest-115","-0.05239542946219444"
"2","crxdn5km","Policy distr","0.7961735725402832","denim-forest-115","-0.04540937393903732"
"2","crxdn5km","Policy distr","0.7971104383468628","denim-forest-115","-0.038423314690589905"
"2","crxdn5km","Policy distr","0.7978919744491577","denim-forest-115","-0.03143725544214249"
"2","crxdn5km","Policy distr","0.7985177636146545","denim-forest-115","-0.024451199918985367"
"2","crxdn5km","Policy distr","0.7989875078201294","denim-forest-115","-0.017465144395828247"
"2","crxdn5km","Policy distr","0.7993006706237793","denim-forest-115","-0.010479086078703403"
"2","crxdn5km","Policy distr","0.7994574308395386","denim-forest-115","-0.0034930286929011345"
"2","crxdn5km","Policy distr","0.7994574308395386","denim-forest-115","0.0034930286929011345"
"2","crxdn5km","Policy distr","0.7993006706237793","denim-forest-115","0.010479086078703403"
"2","crxdn5km","Policy distr","0.7989875078201294","denim-forest-115","0.017465144395828247"
"2","crxdn5km","Policy distr","0.7985177636146545","denim-forest-115","0.024451199918985367"
"2","crxdn5km","Policy distr","0.7978919744491577","denim-forest-115","0.03143725544214249"
"2","crxdn5km","Policy distr","0.7971104383468628","denim-forest-115","0.038423314690589905"
"2","crxdn5km","Policy distr","0.7961735725402832","denim-forest-115","0.04540937393903732"
"2","crxdn5km","Policy distr","0.7950819134712219","denim-forest-115","0.05239542946219444"
"2","crxdn5km","Policy distr","0.7938362956047058","denim-forest-115","0.05938148871064186"
"2","crxdn5km","Policy distr","0.7924371957778931","denim-forest-115","0.06636754423379898"
"2","crxdn5km","Policy distr","0.7908855676651001","denim-forest-115","0.0733536034822464"
"2","crxdn5km","Policy distr","0.7891822457313538","denim-forest-115","0.08033965528011322"
"2","crxdn5km","Policy distr","0.7873282432556152","denim-forest-115","0.08732572197914124"
"2","crxdn5km","Policy distr","0.7853246331214905","denim-forest-115","0.09431177377700806"
"2","crxdn5km","Policy distr","0.7831726670265198","denim-forest-115","0.10129782557487488"
"2","crxdn5km","Policy distr","0.7808735370635986","denim-forest-115","0.1082838922739029"
"2","crxdn5km","Policy distr","0.7784285545349121","denim-forest-115","0.11526994407176971"
"2","crxdn5km","Policy distr","0.7758391499519348","denim-forest-115","0.12225601077079773"
"2","crxdn5km","Policy distr","0.7731067538261414","denim-forest-115","0.12924206256866455"
"2","crxdn5km","Policy distr","0.770233154296875","denim-forest-115","0.13622811436653137"
"2","crxdn5km","Policy distr","0.7672196626663208","denim-forest-115","0.1432141661643982"
"2","crxdn5km","Policy distr","0.7640683054924011","denim-forest-115","0.1502002328634262"
"2","crxdn5km","Policy distr","0.7607807517051697","denim-forest-115","0.15718629956245422"
"2","crxdn5km","Policy distr","0.7573589086532593","denim-forest-115","0.16417235136032104"
"2","crxdn5km","Policy distr","0.753804624080658","denim-forest-115","0.17115840315818787"
"2","crxdn5km","Policy distr","0.7501199841499329","denim-forest-115","0.1781444549560547"
"2","crxdn5km","Policy distr","0.7463071942329407","denim-forest-115","0.1851305216550827"
"2","crxdn5km","Policy distr","0.7423681020736694","denim-forest-115","0.19211657345294952"
"2","crxdn5km","Policy distr","0.7383051514625549","denim-forest-115","0.19910264015197754"
"2","crxdn5km","Policy distr","0.7341205477714539","denim-forest-115","0.20608869194984436"
"2","crxdn5km","Policy distr","0.7298165559768677","denim-forest-115","0.21307474374771118"
"2","crxdn5km","Policy distr","0.7253956198692322","denim-forest-115","0.2200608104467392"
"2","crxdn5km","Policy distr","0.7208602428436279","denim-forest-115","0.22704686224460602"
"2","crxdn5km","Policy distr","0.7162127494812012","denim-forest-115","0.23403292894363403"
"2","crxdn5km","Policy distr","0.711455762386322","denim-forest-115","0.24101898074150085"
"2","crxdn5km","Policy distr","0.7065918445587158","denim-forest-115","0.24800503253936768"
"2","crxdn5km","Policy distr","0.7016237378120422","denim-forest-115","0.2549911141395569"
"2","crxdn5km","Policy distr","0.6965538859367371","denim-forest-115","0.2619771361351013"
"2","crxdn5km","Policy distr","0.6913852691650391","denim-forest-115","0.2689632177352905"
"2","crxdn5km","Policy distr","0.6861204504966736","denim-forest-115","0.27594923973083496"
"2","crxdn5km","Policy distr","0.6807623505592346","denim-forest-115","0.28293532133102417"
"2","crxdn5km","Policy distr","0.6753135919570923","denim-forest-115","0.2899214029312134"
"2","crxdn5km","Policy distr","0.6697772741317749","denim-forest-115","0.2969074249267578"
"2","crxdn5km","Policy distr","0.6641560792922974","denim-forest-115","0.303893506526947"
"2","crxdn5km","Policy distr","0.6584530472755432","denim-forest-115","0.31087952852249146"
"2","crxdn5km","Policy distr","0.6526710391044617","denim-forest-115","0.31786561012268066"
"2","crxdn5km","Policy distr","0.6468129754066467","denim-forest-115","0.3248516917228699"
"2","crxdn5km","Policy distr","0.6408818960189819","denim-forest-115","0.3318377137184143"
"2","crxdn5km","Policy distr","0.6348807215690613","denim-forest-115","0.3388237953186035"
"2","crxdn5km","Policy distr","0.6288126111030579","denim-forest-115","0.34580981731414795"
"2","crxdn5km","Policy distr","0.6226803064346313","denim-forest-115","0.35279589891433716"
"2","crxdn5km","Policy distr","0.6164870262145996","denim-forest-115","0.359781950712204"
"2","crxdn5km","Policy distr","0.6102356910705566","denim-forest-115","0.3667680025100708"
"2","crxdn5km","Policy distr","0.603929340839386","denim-forest-115","0.37375408411026"
"2","crxdn5km","Policy distr","0.597571074962616","denim-forest-115","0.38074010610580444"
"2","crxdn5km","Policy distr","0.5911638140678406","denim-forest-115","0.38772618770599365"
"2","crxdn5km","Policy distr","0.5847107172012329","denim-forest-115","0.3947122395038605"
"2","crxdn5km","Policy distr","0.5782146453857422","denim-forest-115","0.4016982913017273"
"2","crxdn5km","Policy distr","0.5716786980628967","denim-forest-115","0.4086843729019165"
"2","crxdn5km","Policy distr","0.5651059746742249","denim-forest-115","0.41567039489746094"
"2","crxdn5km","Policy distr","0.5584992170333862","denim-forest-115","0.42265647649765015"
"2","crxdn5km","Policy distr","0.5518615245819092","denim-forest-115","0.42964252829551697"
"2","crxdn5km","Policy distr","0.5451959371566772","denim-forest-115","0.4366285800933838"
"2","crxdn5km","Policy distr","0.5385051965713501","denim-forest-115","0.443614661693573"
"2","crxdn5km","Policy distr","0.5317924618721008","denim-forest-115","0.45060068368911743"
"2","crxdn5km","Policy distr","0.5250603556632996","denim-forest-115","0.45758676528930664"
"2","crxdn5km","Policy distr","0.5183120369911194","denim-forest-115","0.4645727872848511"
"2","crxdn5km","Policy distr","0.5115499496459961","denim-forest-115","0.4715588688850403"
"2","crxdn5km","Policy distr","0.5047772526741028","denim-forest-115","0.4785449504852295"
"2","crxdn5km","Policy distr","0.49799662828445435","denim-forest-115","0.4855309724807739"
"2","crxdn5km","Policy distr","0.49121078848838806","denim-forest-115","0.49251705408096313"
"2","crxdn5km","Policy distr","0.48442238569259644","denim-forest-115","0.49950310587882996"
"2","crxdn5km","Policy distr","0.4776342213153839","denim-forest-115","0.5064891576766968"
"2","crxdn5km","Policy distr","0.470848947763443","denim-forest-115","0.5134751796722412"
"2","crxdn5km","Policy distr","0.46406903862953186","denim-forest-115","0.5204612612724304"
"2","crxdn5km","Policy distr","0.45729702711105347","denim-forest-115","0.5274473428726196"
"2","crxdn5km","Policy distr","0.45053571462631226","denim-forest-115","0.5344333648681641"
"2","crxdn5km","Policy distr","0.44378724694252014","denim-forest-115","0.5414194464683533"
"2","crxdn5km","Policy distr","0.43705418705940247","denim-forest-115","0.5484055280685425"
"2","crxdn5km","Policy distr","0.430338978767395","denim-forest-115","0.5553915500640869"
"2","crxdn5km","Policy distr","0.42364394664764404","denim-forest-115","0.5623775720596313"
"2","crxdn5km","Policy distr","0.41697120666503906","denim-forest-115","0.5693637132644653"
"2","crxdn5km","Policy distr","0.41032326221466064","denim-forest-115","0.5763497352600098"
"2","crxdn5km","Policy distr","0.40370213985443115","denim-forest-115","0.5833357572555542"
"2","crxdn5km","Policy distr","0.3971099555492401","denim-forest-115","0.5903218388557434"
"2","crxdn5km","Policy distr","0.3905489146709442","denim-forest-115","0.5973079204559326"
"2","crxdn5km","Policy distr","0.38402101397514343","denim-forest-115","0.604293942451477"
"2","crxdn5km","Policy distr","0.37752819061279297","denim-forest-115","0.6112800240516663"
"2","crxdn5km","Policy distr","0.37107235193252563","denim-forest-115","0.6182661056518555"
"2","crxdn5km","Policy distr","0.36465561389923096","denim-forest-115","0.6252521276473999"
"2","crxdn5km","Policy distr","0.3582794964313507","denim-forest-115","0.6322381496429443"
"2","crxdn5km","Policy distr","0.35194575786590576","denim-forest-115","0.6392242908477783"
"2","crxdn5km","Policy distr","0.3456563949584961","denim-forest-115","0.6462103128433228"
"2","crxdn5km","Policy distr","0.3394128978252411","denim-forest-115","0.6531963348388672"
"2","crxdn5km","Policy distr","0.3332167863845825","denim-forest-115","0.6601824164390564"
"2","crxdn5km","Policy distr","0.3270696699619293","denim-forest-115","0.6671684980392456"
"2","crxdn5km","Policy distr","0.32097306847572327","denim-forest-115","0.67415452003479"
"2","crxdn5km","Policy distr","0.3149283826351166","denim-forest-115","0.6811406016349792"
"2","crxdn5km","Policy distr","0.3089369535446167","denim-forest-115","0.6881266832351685"
"2","crxdn5km","Policy distr","0.3030001223087311","denim-forest-115","0.6951127052307129"
"2","crxdn5km","Policy distr","0.2971191704273224","denim-forest-115","0.7020987272262573"
"2","crxdn5km","Policy distr","0.29129523038864136","denim-forest-115","0.7090848088264465"
"2","crxdn5km","Policy distr","0.2855294346809387","denim-forest-115","0.7160708904266357"
"2","crxdn5km","Policy distr","0.27982303500175476","denim-forest-115","0.7230569124221802"
"2","crxdn5km","Policy distr","0.27417680621147156","denim-forest-115","0.7300429940223694"
"2","crxdn5km","Policy distr","0.26859191060066223","denim-forest-115","0.7370290756225586"
"2","crxdn5km","Policy distr","0.2630692720413208","denim-forest-115","0.744015097618103"
"2","crxdn5km","Policy distr","0.25760963559150696","denim-forest-115","0.7510011196136475"
"2","crxdn5km","Policy distr","0.25221380591392517","denim-forest-115","0.7579872608184814"
"2","crxdn5km","Policy distr","0.24688269197940826","denim-forest-115","0.7649732828140259"
"2","crxdn5km","Policy distr","0.241616889834404","denim-forest-115","0.7719593048095703"
"2","crxdn5km","Policy distr","0.2364169955253601","denim-forest-115","0.7789453864097595"
"2","crxdn5km","Policy distr","0.23128372430801392","denim-forest-115","0.7859314680099487"
"2","crxdn5km","Policy distr","0.2262175977230072","denim-forest-115","0.7929174900054932"
"2","crxdn5km","Policy distr","0.221219003200531","denim-forest-115","0.7999035716056824"
"2","crxdn5km","Policy distr","0.2162884920835495","denim-forest-115","0.8068896532058716"
"2","crxdn5km","Policy distr","0.21142643690109253","denim-forest-115","0.813875675201416"
"2","crxdn5km","Policy distr","0.20663323998451233","denim-forest-115","0.8208616971969604"
"2","crxdn5km","Policy distr","0.20190900564193726","denim-forest-115","0.8278478384017944"
"2","crxdn5km","Policy distr","0.1972542107105255","denim-forest-115","0.8348338603973389"
"2","crxdn5km","Policy distr","0.19266892969608307","denim-forest-115","0.8418198823928833"
"2","crxdn5km","Policy distr","0.18815335631370544","denim-forest-115","0.8488059639930725"
"2","crxdn5km","Policy distr","0.18370755016803741","denim-forest-115","0.8557920455932617"
"2","crxdn5km","Policy distr","0.1793317049741745","denim-forest-115","0.8627780675888062"
"2","crxdn5km","Policy distr","0.17502576112747192","denim-forest-115","0.8697641491889954"
"2","crxdn5km","Policy distr","0.17078974843025208","denim-forest-115","0.8767502307891846"
"2","crxdn5km","Policy distr","0.16662359237670898","denim-forest-115","0.883736252784729"
"2","crxdn5km","Policy distr","0.1625272035598755","denim-forest-115","0.8907222747802734"
"2","crxdn5km","Policy distr","0.15850043296813965","denim-forest-115","0.8977083563804626"
"2","crxdn5km","Policy distr","0.15454311668872833","denim-forest-115","0.9046944379806519"
"2","crxdn5km","Policy distr","0.1506551206111908","denim-forest-115","0.9116804599761963"
"2","crxdn5km","Policy distr","0.14683614671230316","denim-forest-115","0.9186665415763855"
"2","crxdn5km","Policy distr","0.14308589696884155","denim-forest-115","0.9256526231765747"
"2","crxdn5km","Policy distr","0.13940417766571045","denim-forest-115","0.9326386451721191"
"2","crxdn5km","Policy distr","0.13579052686691284","denim-forest-115","0.9396246671676636"
"2","crxdn5km","Policy distr","0.13224458694458008","denim-forest-115","0.9466108083724976"
"2","crxdn5km","Policy distr","0.1287660449743271","denim-forest-115","0.953596830368042"
"2","crxdn5km","Policy distr","0.12535446882247925","denim-forest-115","0.9605828523635864"
"2","crxdn5km","Policy distr","0.12200931459665298","denim-forest-115","0.9675689339637756"
"2","crxdn5km","Policy distr","0.11873014271259308","denim-forest-115","0.9745550155639648"
"2","crxdn5km","Policy distr","0.11551649123430252","denim-forest-115","0.9815410375595093"
"2","crxdn5km","Policy distr","0.11236778646707535","denim-forest-115","0.9885271191596985"
"2","crxdn5km","Policy distr","0.1092834621667862","denim-forest-115","0.9955132007598877"
"2","crxdn5km","Policy distr","0.10626301914453506","denim-forest-115","1.0024992227554321"
"2","crxdn5km","Policy distr","0.10330577939748764","denim-forest-115","1.0094852447509766"
"2","crxdn5km","Policy distr","0.10041113197803497","denim-forest-115","1.0164713859558105"
"2","crxdn5km","Policy distr","0.0975785031914711","denim-forest-115","1.023457407951355"
"2","crxdn5km","Policy distr","0.09480718523263931","denim-forest-115","1.0304434299468994"
"2","crxdn5km","Policy distr","0.09209651499986649","denim-forest-115","1.0374295711517334"
"2","crxdn5km","Policy distr","0.08944588899612427","denim-forest-115","1.0444154739379883"
"2","crxdn5km","Policy distr","0.08685440570116043","denim-forest-115","1.0514016151428223"
"2","crxdn5km","Policy distr","0.0843215063214302","denim-forest-115","1.0583877563476562"
"2","crxdn5km","Policy distr","0.08184650540351868","denim-forest-115","1.0653736591339111"
"2","crxdn5km","Policy distr","0.07942850887775421","denim-forest-115","1.0723598003387451"
"2","crxdn5km","Policy distr","0.0770668163895607","denim-forest-115","1.079345941543579"
"2","crxdn5km","Policy distr","0.07476077973842621","denim-forest-115","1.086331844329834"
"2","crxdn5km","Policy distr","0.07250946760177612","denim-forest-115","1.093317985534668"
"2","crxdn5km","Policy distr","0.07031217217445374","denim-forest-115","1.100304126739502"
"2","crxdn5km","Policy distr","0.06816814094781876","denim-forest-115","1.1072900295257568"
"2","crxdn5km","Policy distr","0.06607650220394135","denim-forest-115","1.1142761707305908"
"2","crxdn5km","Policy distr","0.06403651833534241","denim-forest-115","1.1212621927261353"
"2","crxdn5km","Policy distr","0.0620473250746727","denim-forest-115","1.1282482147216797"
"2","crxdn5km","Policy distr","0.06010812148451805","denim-forest-115","1.1352343559265137"
"2","crxdn5km","Policy distr","0.05821816995739937","denim-forest-115","1.142220377922058"
"2","crxdn5km","Policy distr","0.05637655407190323","denim-forest-115","1.1492063999176025"
"2","crxdn5km","Policy distr","0.05458248779177666","denim-forest-115","1.1561925411224365"
"2","crxdn5km","Policy distr","0.052835170179605484","denim-forest-115","1.163178563117981"
"2","crxdn5km","Policy distr","0.051133789122104645","denim-forest-115","1.1701645851135254"
"2","crxdn5km","Policy distr","0.04947745427489281","denim-forest-115","1.1771507263183594"
"2","crxdn5km","Policy distr","0.047865428030490875","denim-forest-115","1.1841366291046143"
"2","crxdn5km","Policy distr","0.046296827495098114","denim-forest-115","1.1911227703094482"
"2","crxdn5km","Policy distr","0.04477083683013916","denim-forest-115","1.1981089115142822"
"2","crxdn5km","Policy distr","0.04328671470284462","denim-forest-115","1.205094814300537"
"2","crxdn5km","Policy distr","0.04184352979063988","denim-forest-115","1.212080955505371"
"2","crxdn5km","Policy distr","0.04044054448604584","denim-forest-115","1.219067096710205"
"2","crxdn5km","Policy distr","0.039076972752809525","denim-forest-115","1.22605299949646"
"2","crxdn5km","Policy distr","0.0377519465982914","denim-forest-115","1.233039140701294"
"2","crxdn5km","Policy distr","0.03646472096443176","denim-forest-115","1.2400251626968384"
"2","crxdn5km","Policy distr","0.035214487463235855","denim-forest-115","1.2470111846923828"
"2","crxdn5km","Policy distr","0.034000422805547714","denim-forest-115","1.2539973258972168"
"2","crxdn5km","Policy distr","0.03282181918621063","denim-forest-115","1.2609833478927612"
"2","crxdn5km","Policy distr","0.031677838414907455","denim-forest-115","1.2679693698883057"
"2","crxdn5km","Policy distr","0.03056773729622364","denim-forest-115","1.2749555110931396"
"2","crxdn5km","Policy distr","0.029490767046809196","denim-forest-115","1.281941533088684"
"2","crxdn5km","Policy distr","0.02844616398215294","denim-forest-115","1.2889275550842285"
"2","crxdn5km","Policy distr","0.02743317186832428","denim-forest-115","1.2959136962890625"
"2","crxdn5km","Policy distr","0.02645110711455345","denim-forest-115","1.3028995990753174"
"2","crxdn5km","Policy distr","0.02549915947020054","denim-forest-115","1.3098857402801514"
"2","crxdn5km","Policy distr","0.02457665465772152","denim-forest-115","1.3168718814849854"
"2","crxdn5km","Policy distr","0.023682909086346626","denim-forest-115","1.3238577842712402"
"2","crxdn5km","Policy distr","0.02281717024743557","denim-forest-115","1.3308439254760742"
"2","crxdn5km","Policy distr","0.021978767588734627","denim-forest-115","1.3378300666809082"
"2","crxdn5km","Policy distr","0.021167051047086716","denim-forest-115","1.344815969467163"
"2","crxdn5km","Policy distr","0.02038128301501274","denim-forest-115","1.351802110671997"
"2","crxdn5km","Policy distr","0.019620852544903755","denim-forest-115","1.358788251876831"
"2","crxdn5km","Policy distr","0.018885107710957527","denim-forest-115","1.365774154663086"
"2","crxdn5km","Policy distr","0.01817336492240429","denim-forest-115","1.37276029586792"
"2","crxdn5km","Policy distr","0.017485035583376884","denim-forest-115","1.3797463178634644"
"2","crxdn5km","Policy distr","0.016819477081298828","denim-forest-115","1.3867323398590088"
"2","crxdn5km","Policy distr","0.016176071017980576","denim-forest-115","1.3937184810638428"
"2","crxdn5km","Policy distr","0.015554243698716164","denim-forest-115","1.4007045030593872"
"2","crxdn5km","Policy distr","0.014953380450606346","denim-forest-115","1.4076905250549316"
"2","crxdn5km","Policy distr","0.01437290571630001","denim-forest-115","1.4146766662597656"
"2","crxdn5km","Policy distr","0.01381228119134903","denim-forest-115","1.4216625690460205"
"2","crxdn5km","Policy distr","0.013270895928144455","denim-forest-115","1.4286487102508545"
"2","crxdn5km","Policy distr","0.012748238630592823","denim-forest-115","1.4356348514556885"
"2","crxdn5km","Policy distr","0.012243778444826603","denim-forest-115","1.4426207542419434"
"2","crxdn5km","Policy distr","0.0117569575086236","denim-forest-115","1.4496068954467773"
"2","crxdn5km","Policy distr","0.011287283152341843","denim-forest-115","1.4565930366516113"
"2","crxdn5km","Policy distr","0.01083426270633936","denim-forest-115","1.4635789394378662"
"2","crxdn5km","Policy distr","0.01039737369865179","denim-forest-115","1.4705650806427002"
"2","crxdn5km","Policy distr","0.009976145811378956","denim-forest-115","1.4775512218475342"
"2","crxdn5km","Policy distr","0.009570118971168995","denim-forest-115","1.484537124633789"
"2","crxdn5km","Policy distr","0.00917880516499281","denim-forest-115","1.491523265838623"
"2","crxdn5km","Policy distr","0.008801772259175777","denim-forest-115","1.4985092878341675"
"2","crxdn5km","Policy distr","0.008438576012849808","denim-forest-115","1.505495309829712"
"2","crxdn5km","Policy distr","0.008088774979114532","denim-forest-115","1.512481451034546"
"2","crxdn5km","Policy distr","0.00775195611640811","denim-forest-115","1.5194674730300903"
"2","crxdn5km","Policy distr","0.0074277110397815704","denim-forest-115","1.5264534950256348"
"2","crxdn5km","Policy distr","0.0071156262420117855","denim-forest-115","1.5334396362304688"
"2","crxdn5km","Policy distr","0.006815322209149599","denim-forest-115","1.5404256582260132"
"2","crxdn5km","Policy distr","0.006526412907987833","denim-forest-115","1.5474116802215576"
"2","crxdn5km","Policy distr","0.00624852254986763","denim-forest-115","1.5543978214263916"
"2","crxdn5km","Policy distr","0.005981299094855785","denim-forest-115","1.5613837242126465"
"2","crxdn5km","Policy distr","0.005724375136196613","denim-forest-115","1.5683698654174805"
"2","crxdn5km","Policy distr","0.005477414466440678","denim-forest-115","1.5753560066223145"
"2","crxdn5km","Policy distr","0.0052400860004127026","denim-forest-115","1.5823419094085693"
"2","crxdn5km","Policy distr","0.005012053065001965","denim-forest-115","1.5893280506134033"
"2","crxdn5km","Policy distr","0.004793001804500818","denim-forest-115","1.5963141918182373"
"2","crxdn5km","Policy distr","0.004582632798701525","denim-forest-115","1.6033000946044922"
"2","crxdn5km","Policy distr","0.004380631726235151","denim-forest-115","1.6102862358093262"
"2","crxdn5km","Policy distr","0.004186718724668026","denim-forest-115","1.6172722578048706"
"2","crxdn5km","Policy distr","0.004000605549663305","denim-forest-115","1.624258279800415"
"2","crxdn5km","Policy distr","0.0038220121059566736","denim-forest-115","1.631244421005249"
"2","crxdn5km","Policy distr","0.0036506797187030315","denim-forest-115","1.6382304430007935"
"2","crxdn5km","Policy distr","0.0034863429609686136","denim-forest-115","1.645216464996338"
"2","crxdn5km","Policy distr","0.0033287496771663427","denim-forest-115","1.6522026062011719"
"2","crxdn5km","Policy distr","0.0031776619143784046","denim-forest-115","1.6591886281967163"
"2","crxdn5km","Policy distr","0.0030328333377838135","denim-forest-115","1.6661746501922607"
"2","crxdn5km","Policy distr","0.0028940376359969378","denim-forest-115","1.6731607913970947"
"2","crxdn5km","Policy distr","0.0027610587421804667","denim-forest-115","1.6801466941833496"
"2","crxdn5km","Policy distr","0.0026336670853197575","denim-forest-115","1.6871328353881836"
"2","crxdn5km","Policy distr","0.002511662431061268","denim-forest-115","1.6941189765930176"
"2","crxdn5km","Policy distr","0.0023948431480675936","denim-forest-115","1.7011048793792725"
"2","crxdn5km","Policy distr","0.0022830066736787558","denim-forest-115","1.7080910205841064"
"2","crxdn5km","Policy distr","0.0021759660448879004","denim-forest-115","1.7150771617889404"
"2","crxdn5km","Policy distr","0.0020735408179461956","denim-forest-115","1.7220630645751953"
"2","crxdn5km","Policy distr","0.001975547056645155","denim-forest-115","1.7290492057800293"
"2","crxdn5km","Policy distr","0.001881814794614911","denim-forest-115","1.7360353469848633"
"2","crxdn5km","Policy distr","0.001792181865312159","denim-forest-115","1.7430212497711182"

==> plot_scripts/data/action_distributions/cheetah/cheetah_600k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.393721103668213"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.3881349563598633"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.3825488090515137"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.3769629001617432"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.3713767528533936"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.3657907247543335"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.3602046966552734"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.3546185493469238"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.3490326404571533"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.3434464931488037"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.3378604650497437"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.3322744369506836"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.326688289642334"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.3211023807525635"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.3155162334442139"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.3099300861358643"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.3043441772460938"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.2987580299377441"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.293172001838684"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.287585973739624"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.2819998264312744"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.276413917541504"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.2708277702331543"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.2652416229248047"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.2596557140350342"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.2540695667266846"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.248483657836914"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.2428975105285645"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.2373113632202148"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.2317254543304443"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.2261393070220947"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.2205532789230347"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.2149672508239746"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.209381103515625"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.2037951946258545"
"2","crxdn5km","Action distr","0.11331077551013956","denim-forest-115","-1.1982090473175049"
"2","crxdn5km","Action distr","0.00971235218658339","denim-forest-115","-1.1926229000091553"
"2","crxdn5km","Action distr","0.01618725364430565","denim-forest-115","-1.1870369911193848"
"2","crxdn5km","Action distr","0.00647490145772226","denim-forest-115","-1.1814508438110352"
"2","crxdn5km","Action distr","0.01942470437316678","denim-forest-115","-1.175864815711975"
"2","crxdn5km","Action distr","0.00971235218658339","denim-forest-115","-1.170278787612915"
"2","crxdn5km","Action distr","0.02589960583088904","denim-forest-115","-1.1646926403045654"
"2","crxdn5km","Action distr","0.00647490145772226","denim-forest-115","-1.159106731414795"
"2","crxdn5km","Action distr","0.02266215510202791","denim-forest-115","-1.1535205841064453"
"2","crxdn5km","Action distr","0.01294980291544452","denim-forest-115","-1.1479345560073853"
"2","crxdn5km","Action distr","0.01294980291544452","denim-forest-115","-1.1423485279083252"
"2","crxdn5km","Action distr","0.00971235218658339","denim-forest-115","-1.1367623805999756"
"2","crxdn5km","Action distr","0.01294980291544452","denim-forest-115","-1.131176471710205"
"2","crxdn5km","Action distr","0.02913705655975017","denim-forest-115","-1.1255903244018555"
"2","crxdn5km","Action distr","0.02589960583088904","denim-forest-115","-1.1200041770935059"
"2","crxdn5km","Action distr","0.01294980291544452","denim-forest-115","-1.1144182682037354"
"2","crxdn5km","Action distr","0.00971235218658339","denim-forest-115","-1.1088321208953857"
"2","crxdn5km","Action distr","0.02589960583088904","denim-forest-115","-1.1032460927963257"
"2","crxdn5km","Action distr","0.01294980291544452","denim-forest-115","-1.0976600646972656"
"2","crxdn5km","Action distr","0.02266215510202791","denim-forest-115","-1.092073917388916"
"2","crxdn5km","Action distr","0.02266215510202791","denim-forest-115","-1.0864880084991455"
"2","crxdn5km","Action distr","0.02589960583088904","denim-forest-115","-1.080901861190796"
"2","crxdn5km","Action distr","0.02589960583088904","denim-forest-115","-1.0753157138824463"
"2","crxdn5km","Action distr","0.01294980291544452","denim-forest-115","-1.0697298049926758"
"2","crxdn5km","Action distr","0.02266215510202791","denim-forest-115","-1.0641436576843262"
"2","crxdn5km","Action distr","0.04208685947519469","denim-forest-115","-1.0585577487945557"
"2","crxdn5km","Action distr","0.03561195801747243","denim-forest-115","-1.052971601486206"
"2","crxdn5km","Action distr","0.04208685947519469","denim-forest-115","-1.0473854541778564"
"2","crxdn5km","Action distr","0.02266215510202791","denim-forest-115","-1.041799545288086"
"2","crxdn5km","Action distr","0.0323745072886113","denim-forest-115","-1.0362133979797363"
"2","crxdn5km","Action distr","0.01942470437316678","denim-forest-115","-1.0306273698806763"
"2","crxdn5km","Action distr","0.04532431020405582","denim-forest-115","-1.0250413417816162"
"2","crxdn5km","Action distr","0.03561195801747243","denim-forest-115","-1.0194551944732666"
"2","crxdn5km","Action distr","0.05179921166177808","denim-forest-115","-1.013869285583496"
"2","crxdn5km","Action distr","0.04532431020405582","denim-forest-115","-1.0082831382751465"
"2","crxdn5km","Action distr","0.02913705655975017","denim-forest-115","-1.0026969909667969"
"2","crxdn5km","Action distr","0.02913705655975017","denim-forest-115","-0.9971110224723816"
"2","crxdn5km","Action distr","0.04208685947519469","denim-forest-115","-0.9915249347686768"
"2","crxdn5km","Action distr","0.04208685947519469","denim-forest-115","-0.9859389066696167"
"2","crxdn5km","Action distr","0.04208685947519469","denim-forest-115","-0.9803528785705566"
"2","crxdn5km","Action distr","0.04532431020405582","denim-forest-115","-0.9747667908668518"
"2","crxdn5km","Action distr","0.03561195801747243","denim-forest-115","-0.969180703163147"
"2","crxdn5km","Action distr","0.04532431020405582","denim-forest-115","-0.9635946750640869"
"2","crxdn5km","Action distr","0.0647490145772226","denim-forest-115","-0.9580086469650269"
"2","crxdn5km","Action distr","0.0323745072886113","denim-forest-115","-0.9524226188659668"
"2","crxdn5km","Action distr","0.07122391603494486","denim-forest-115","-0.946836531162262"
"2","crxdn5km","Action distr","0.0647490145772226","denim-forest-115","-0.9412504434585571"
"2","crxdn5km","Action distr","0.055036662390639216","denim-forest-115","-0.9356644153594971"
"2","crxdn5km","Action distr","0.06151156384836148","denim-forest-115","-0.930078387260437"
"2","crxdn5km","Action distr","0.07122391603494486","denim-forest-115","-0.9244922995567322"
"2","crxdn5km","Action distr","0.03884940874633356","denim-forest-115","-0.9189062118530273"
"2","crxdn5km","Action distr","0.07446136676380599","denim-forest-115","-0.9133201837539673"
"2","crxdn5km","Action distr","0.09388607113697278","denim-forest-115","-0.9077341556549072"
"2","crxdn5km","Action distr","0.08093626822152826","denim-forest-115","-0.9021480679512024"
"2","crxdn5km","Action distr","0.07769881749266712","denim-forest-115","-0.8965619802474976"
"2","crxdn5km","Action distr","0.06798646530608374","denim-forest-115","-0.8909759521484375"
"2","crxdn5km","Action distr","0.07122391603494486","denim-forest-115","-0.8853899240493774"
"2","crxdn5km","Action distr","0.07769881749266712","denim-forest-115","-0.8798038363456726"
"2","crxdn5km","Action distr","0.05827411311950034","denim-forest-115","-0.8742177486419678"
"2","crxdn5km","Action distr","0.09064862040811164","denim-forest-115","-0.8686317205429077"
"2","crxdn5km","Action distr","0.07446136676380599","denim-forest-115","-0.8630456924438477"
"2","crxdn5km","Action distr","0.1068358740524173","denim-forest-115","-0.8574596643447876"
"2","crxdn5km","Action distr","0.12626057842558408","denim-forest-115","-0.8518735766410828"
"2","crxdn5km","Action distr","0.08741116967925051","denim-forest-115","-0.8462874889373779"
"2","crxdn5km","Action distr","0.05827411311950034","denim-forest-115","-0.8407014608383179"
"2","crxdn5km","Action distr","0.14244783206988973","denim-forest-115","-0.8351154327392578"
"2","crxdn5km","Action distr","0.10036097259469504","denim-forest-115","-0.829529345035553"
"2","crxdn5km","Action distr","0.11007332478127843","denim-forest-115","-0.8239432573318481"
"2","crxdn5km","Action distr","0.1068358740524173","denim-forest-115","-0.8183572292327881"
"2","crxdn5km","Action distr","0.1294980291544452","denim-forest-115","-0.812771201133728"
"2","crxdn5km","Action distr","0.11654822623900069","denim-forest-115","-0.8071851134300232"
"2","crxdn5km","Action distr","0.11654822623900069","denim-forest-115","-0.8015990257263184"
"2","crxdn5km","Action distr","0.11331077551013956","denim-forest-115","-0.7960129976272583"
"2","crxdn5km","Action distr","0.1294980291544452","denim-forest-115","-0.7904269695281982"
"2","crxdn5km","Action distr","0.13597293061216748","denim-forest-115","-0.7848408818244934"
"2","crxdn5km","Action distr","0.16510998717191763","denim-forest-115","-0.7792547941207886"
"2","crxdn5km","Action distr","0.13597293061216748","denim-forest-115","-0.7736687660217285"
"2","crxdn5km","Action distr","0.12626057842558408","denim-forest-115","-0.7680827379226685"
"2","crxdn5km","Action distr","0.16187253644305652","denim-forest-115","-0.7624967098236084"
"2","crxdn5km","Action distr","0.16187253644305652","denim-forest-115","-0.7569106221199036"
"2","crxdn5km","Action distr","0.20072194518939007","denim-forest-115","-0.7513245344161987"
"2","crxdn5km","Action distr","0.17805979008736217","denim-forest-115","-0.7457385063171387"
"2","crxdn5km","Action distr","0.19100959300280668","denim-forest-115","-0.7401524782180786"
"2","crxdn5km","Action distr","0.14892273352761198","denim-forest-115","-0.7345663905143738"
"2","crxdn5km","Action distr","0.2039593959182512","denim-forest-115","-0.728980302810669"
"2","crxdn5km","Action distr","0.18777214227394556","denim-forest-115","-0.7233942747116089"
"2","crxdn5km","Action distr","0.16510998717191763","denim-forest-115","-0.7178082466125488"
"2","crxdn5km","Action distr","0.20072194518939007","denim-forest-115","-0.712222158908844"
"2","crxdn5km","Action distr","0.2654709597666127","denim-forest-115","-0.7066360712051392"
"2","crxdn5km","Action distr","0.22985900174914026","denim-forest-115","-0.7010500431060791"
"2","crxdn5km","Action distr","0.2460462553934459","denim-forest-115","-0.695464015007019"
"2","crxdn5km","Action distr","0.24928370612230702","denim-forest-115","-0.6898779273033142"
"2","crxdn5km","Action distr","0.29137056559750174","denim-forest-115","-0.6842918395996094"
"2","crxdn5km","Action distr","0.22014664956255686","denim-forest-115","-0.6787058115005493"
"2","crxdn5km","Action distr","0.2687084104954738","denim-forest-115","-0.6731197834014893"
"2","crxdn5km","Action distr","0.24928370612230702","denim-forest-115","-0.6675337553024292"
"2","crxdn5km","Action distr","0.22014664956255686","denim-forest-115","-0.6619476675987244"
"2","crxdn5km","Action distr","0.18453469154508442","denim-forest-115","-0.6563615798950195"
"2","crxdn5km","Action distr","0.2784207626820572","denim-forest-115","-0.6507755517959595"
"2","crxdn5km","Action distr","0.31403272069952964","denim-forest-115","-0.6451895236968994"
"2","crxdn5km","Action distr","0.2751833119531961","denim-forest-115","-0.6396034359931946"
"2","crxdn5km","Action distr","0.38201918600561335","denim-forest-115","-0.6340173482894897"
"2","crxdn5km","Action distr","0.29460801632636285","denim-forest-115","-0.6284313201904297"
"2","crxdn5km","Action distr","0.28813311486864057","denim-forest-115","-0.6228452920913696"
"2","crxdn5km","Action distr","0.32050762215725187","denim-forest-115","-0.6172592043876648"
"2","crxdn5km","Action distr","0.39820643964991903","denim-forest-115","-0.61167311668396"
"2","crxdn5km","Action distr","0.33993232653041866","denim-forest-115","-0.6060870885848999"
"2","crxdn5km","Action distr","0.33993232653041866","denim-forest-115","-0.6005010604858398"
"2","crxdn5km","Action distr","0.34640722798814094","denim-forest-115","-0.594914972782135"
"2","crxdn5km","Action distr","0.34316977725927983","denim-forest-115","-0.5893288850784302"
"2","crxdn5km","Action distr","0.32374507288611304","denim-forest-115","-0.5837428569793701"
"2","crxdn5km","Action distr","0.31403272069952964","denim-forest-115","-0.5781568288803101"
"2","crxdn5km","Action distr","0.37230683381903","denim-forest-115","-0.57257080078125"
"2","crxdn5km","Action distr","0.32050762215725187","denim-forest-115","-0.5669847130775452"
"2","crxdn5km","Action distr","0.33345742507269643","denim-forest-115","-0.5613986253738403"
"2","crxdn5km","Action distr","0.3852566367344745","denim-forest-115","-0.5558125972747803"
"2","crxdn5km","Action distr","0.37878173527675224","denim-forest-115","-0.5502265691757202"
"2","crxdn5km","Action distr","0.40144389037878014","denim-forest-115","-0.5446404814720154"
"2","crxdn5km","Action distr","0.36583193236130773","denim-forest-115","-0.5390543937683105"
"2","crxdn5km","Action distr","0.42086859475194693","denim-forest-115","-0.5334683656692505"
"2","crxdn5km","Action distr","0.41439369329422465","denim-forest-115","-0.5278823375701904"
"2","crxdn5km","Action distr","0.43381839766739144","denim-forest-115","-0.5222962498664856"
"2","crxdn5km","Action distr","0.45000565131169706","denim-forest-115","-0.5167101621627808"
"2","crxdn5km","Action distr","0.43381839766739144","denim-forest-115","-0.5111241340637207"
"2","crxdn5km","Action distr","0.5536040746352533","denim-forest-115","-0.5055381059646606"
"2","crxdn5km","Action distr","0.472667806413725","denim-forest-115","-0.4999520182609558"
"2","crxdn5km","Action distr","0.46943035568486385","denim-forest-115","-0.49436599016189575"
"2","crxdn5km","Action distr","0.4791427078714473","denim-forest-115","-0.4887799024581909"
"2","crxdn5km","Action distr","0.4241060454808081","denim-forest-115","-0.48319387435913086"
"2","crxdn5km","Action distr","0.48885506005803064","denim-forest-115","-0.477607786655426"
"2","crxdn5km","Action distr","0.4435307498539749","denim-forest-115","-0.47202175855636597"
"2","crxdn5km","Action distr","0.5082797644311975","denim-forest-115","-0.46643567085266113"
"2","crxdn5km","Action distr","0.48885506005803064","denim-forest-115","-0.4608496427536011"
"2","crxdn5km","Action distr","0.5309419195332254","denim-forest-115","-0.45526355504989624"
"2","crxdn5km","Action distr","0.48885506005803064","denim-forest-115","-0.4496775269508362"
"2","crxdn5km","Action distr","0.5050423137023363","denim-forest-115","-0.44409143924713135"
"2","crxdn5km","Action distr","0.5892160326527257","denim-forest-115","-0.4385054111480713"
"2","crxdn5km","Action distr","0.5341793702620865","denim-forest-115","-0.43291935324668884"
"2","crxdn5km","Action distr","0.5762662297372811","denim-forest-115","-0.4273332953453064"
"2","crxdn5km","Action distr","0.6377777935856427","denim-forest-115","-0.42174726724624634"
"2","crxdn5km","Action distr","0.670152300874254","denim-forest-115","-0.4161611795425415"
"2","crxdn5km","Action distr","0.5665538775506979","denim-forest-115","-0.41057515144348145"
"2","crxdn5km","Action distr","0.5438917224486699","denim-forest-115","-0.4049890637397766"
"2","crxdn5km","Action distr","0.6345403428567815","denim-forest-115","-0.39940303564071655"
"2","crxdn5km","Action distr","0.6377777935856427","denim-forest-115","-0.3938169479370117"
"2","crxdn5km","Action distr","0.6248279906701981","denim-forest-115","-0.38823091983795166"
"2","crxdn5km","Action distr","0.6539650472299483","denim-forest-115","-0.3826448321342468"
"2","crxdn5km","Action distr","0.6539650472299483","denim-forest-115","-0.37705880403518677"
"2","crxdn5km","Action distr","0.5859785819238645","denim-forest-115","-0.37147271633148193"
"2","crxdn5km","Action distr","0.6636773994165317","denim-forest-115","-0.3658866882324219"
"2","crxdn5km","Action distr","0.621590539941337","denim-forest-115","-0.36030060052871704"
"2","crxdn5km","Action distr","0.6151156384836147","denim-forest-115","-0.354714572429657"
"2","crxdn5km","Action distr","0.7543260198246433","denim-forest-115","-0.34912848472595215"
"2","crxdn5km","Action distr","0.7090017096205875","denim-forest-115","-0.3435424566268921"
"2","crxdn5km","Action distr","0.6992893574340041","denim-forest-115","-0.33795639872550964"
"2","crxdn5km","Action distr","0.7025268081628652","denim-forest-115","-0.3323703408241272"
"2","crxdn5km","Action distr","0.7057642588917264","denim-forest-115","-0.32678431272506714"
"2","crxdn5km","Action distr","0.6992893574340041","denim-forest-115","-0.3211982250213623"
"2","crxdn5km","Action distr","0.8061252314864213","denim-forest-115","-0.31561219692230225"
"2","crxdn5km","Action distr","0.6960519067051429","denim-forest-115","-0.3100261092185974"
"2","crxdn5km","Action distr","0.7413762169091987","denim-forest-115","-0.30444008111953735"
"2","crxdn5km","Action distr","0.8126001329441437","denim-forest-115","-0.2988539934158325"
"2","crxdn5km","Action distr","0.7802256256555323","denim-forest-115","-0.29326796531677246"
"2","crxdn5km","Action distr","0.8287873865884493","denim-forest-115","-0.2876818776130676"
"2","crxdn5km","Action distr","0.7284264139937544","denim-forest-115","-0.28209584951400757"
"2","crxdn5km","Action distr","0.7025268081628652","denim-forest-115","-0.27650976181030273"
"2","crxdn5km","Action distr","0.7964128792998381","denim-forest-115","-0.2709237337112427"
"2","crxdn5km","Action distr","0.7640383720112267","denim-forest-115","-0.26533764600753784"
"2","crxdn5km","Action distr","0.7834630763843936","denim-forest-115","-0.2597516179084778"
"2","crxdn5km","Action distr","0.8255499358595882","denim-forest-115","-0.25416553020477295"
"2","crxdn5km","Action distr","0.7381387661803377","denim-forest-115","-0.2485795021057129"
"2","crxdn5km","Action distr","0.8320248373173105","denim-forest-115","-0.24299344420433044"
"2","crxdn5km","Action distr","0.8320248373173105","denim-forest-115","-0.237407386302948"
"2","crxdn5km","Action distr","0.9032487533522554","denim-forest-115","-0.23182132840156555"
"2","crxdn5km","Action distr","1.0100846274046726","denim-forest-115","-0.2262352705001831"
"2","crxdn5km","Action distr","0.8255499358595882","denim-forest-115","-0.22064921259880066"
"2","crxdn5km","Action distr","0.9647603172006167","denim-forest-115","-0.2150631546974182"
"2","crxdn5km","Action distr","0.8546869924193384","denim-forest-115","-0.20947711169719696"
"2","crxdn5km","Action distr","0.8676367953347829","denim-forest-115","-0.20389105379581451"
"2","crxdn5km","Action distr","0.9000113026233941","denim-forest-115","-0.19830499589443207"
"2","crxdn5km","Action distr","0.9712352186583391","denim-forest-115","-0.19271893799304962"
"2","crxdn5km","Action distr","0.8482120909616162","denim-forest-115","-0.18713288009166718"
"2","crxdn5km","Action distr","0.8967738518945331","denim-forest-115","-0.18154682219028473"
"2","crxdn5km","Action distr","0.9356232606408666","denim-forest-115","-0.17596076428890228"
"2","crxdn5km","Action distr","0.8870614997079498","denim-forest-115","-0.17037472128868103"
"2","crxdn5km","Action distr","0.9582854157428946","denim-forest-115","-0.16478866338729858"
"2","crxdn5km","Action distr","0.990659923031506","denim-forest-115","-0.15920260548591614"
"2","crxdn5km","Action distr","0.9582854157428946","denim-forest-115","-0.1536165475845337"
"2","crxdn5km","Action distr","0.9000113026233941","denim-forest-115","-0.14803048968315125"
"2","crxdn5km","Action distr","0.9841850215737836","denim-forest-115","-0.1424444317817688"
"2","crxdn5km","Action distr","0.9129611055388388","denim-forest-115","-0.13685837388038635"
"2","crxdn5km","Action distr","0.9323858099120055","denim-forest-115","-0.1312723159790039"
"2","crxdn5km","Action distr","1.1007332478127845","denim-forest-115","-0.12568625807762146"
"2","crxdn5km","Action distr","0.9226734577254221","denim-forest-115","-0.12010020762681961"
"2","crxdn5km","Action distr","0.870874246063644","denim-forest-115","-0.11451414972543716"
"2","crxdn5km","Action distr","0.9323858099120055","denim-forest-115","-0.10892809927463531"
"2","crxdn5km","Action distr","0.9615228664717557","denim-forest-115","-0.10334204137325287"
"2","crxdn5km","Action distr","0.9388607113697277","denim-forest-115","-0.09775598347187042"
"2","crxdn5km","Action distr","0.9226734577254221","denim-forest-115","-0.09216992557048798"
"2","crxdn5km","Action distr","1.019796979591256","denim-forest-115","-0.08658386766910553"
"2","crxdn5km","Action distr","0.8676367953347829","denim-forest-115","-0.08099781721830368"
"2","crxdn5km","Action distr","1.0068471766758116","denim-forest-115","-0.07541175931692123"
"2","crxdn5km","Action distr","1.0068471766758116","denim-forest-115","-0.06982570141553879"
"2","crxdn5km","Action distr","0.8741116967925052","denim-forest-115","-0.06423964351415634"
"2","crxdn5km","Action distr","0.9485730635563111","denim-forest-115","-0.058653589338064194"
"2","crxdn5km","Action distr","0.9841850215737836","denim-forest-115","-0.053067535161972046"
"2","crxdn5km","Action distr","1.0554089376087286","denim-forest-115","-0.0474814772605896"
"2","crxdn5km","Action distr","1.0295093317778394","denim-forest-115","-0.04189541935920715"
"2","crxdn5km","Action distr","1.019796979591256","denim-forest-115","-0.036309365183115005"
"2","crxdn5km","Action distr","0.9161985562676999","denim-forest-115","-0.03072330728173256"
"2","crxdn5km","Action distr","1.0036097259469503","denim-forest-115","-0.02513725310564041"
"2","crxdn5km","Action distr","0.94533561282745","denim-forest-115","-0.019551195204257965"
"2","crxdn5km","Action distr","0.990659923031506","denim-forest-115","-0.013965140096843243"
"2","crxdn5km","Action distr","1.0100846274046726","denim-forest-115","-0.008379084058105946"
"2","crxdn5km","Action distr","1.1104455999993676","denim-forest-115","-0.0027930280193686485"
"2","crxdn5km","Action distr","1.013322078133534","denim-forest-115","0.0027930280193686485"
"2","crxdn5km","Action distr","1.0748336419818951","denim-forest-115","0.008379084058105946"
"2","crxdn5km","Action distr","0.9744726693872002","denim-forest-115","0.013965140096843243"
"2","crxdn5km","Action distr","0.9809475708449225","denim-forest-115","0.019551195204257965"
"2","crxdn5km","Action distr","0.9809475708449225","denim-forest-115","0.02513725310564041"
"2","crxdn5km","Action distr","1.0521714868798673","denim-forest-115","0.03072330728173256"
"2","crxdn5km","Action distr","0.9323858099120055","denim-forest-115","0.036309365183115005"
"2","crxdn5km","Action distr","1.0100846274046726","denim-forest-115","0.04189541935920715"
"2","crxdn5km","Action distr","0.9841850215737836","denim-forest-115","0.0474814772605896"
"2","crxdn5km","Action distr","1.0327467825067005","denim-forest-115","0.053067535161972046"
"2","crxdn5km","Action distr","0.8935364011656719","denim-forest-115","0.058653589338064194"
"2","crxdn5km","Action distr","1.0748336419818951","denim-forest-115","0.06423964351415634"
"2","crxdn5km","Action distr","1.0262718810489784","denim-forest-115","0.06982570141553879"
"2","crxdn5km","Action distr","0.993897373760367","denim-forest-115","0.07541175931692123"
"2","crxdn5km","Action distr","0.8870614997079498","denim-forest-115","0.08099781721830368"
"2","crxdn5km","Action distr","1.019796979591256","denim-forest-115","0.08658386766910553"
"2","crxdn5km","Action distr","0.9809475708449225","denim-forest-115","0.09216992557048798"
"2","crxdn5km","Action distr","0.94533561282745","denim-forest-115","0.09775598347187042"
"2","crxdn5km","Action distr","1.0068471766758116","denim-forest-115","0.10334204137325287"
"2","crxdn5km","Action distr","1.0359842332355615","denim-forest-115","0.10892809927463531"
"2","crxdn5km","Action distr","0.9129611055388388","denim-forest-115","0.11451414972543716"
"2","crxdn5km","Action distr","0.8579244431481995","denim-forest-115","0.12010020762681961"
"2","crxdn5km","Action distr","1.0359842332355615","denim-forest-115","0.12568625807762146"
"2","crxdn5km","Action distr","1.013322078133534","denim-forest-115","0.1312723159790039"
"2","crxdn5km","Action distr","0.990659923031506","denim-forest-115","0.13685837388038635"
"2","crxdn5km","Action distr","0.8805865982502274","denim-forest-115","0.1424444317817688"
"2","crxdn5km","Action distr","0.8902989504368108","denim-forest-115","0.14803048968315125"
"2","crxdn5km","Action distr","0.9259109084542834","denim-forest-115","0.1536165475845337"
"2","crxdn5km","Action distr","0.8902989504368108","denim-forest-115","0.15920260548591614"
"2","crxdn5km","Action distr","0.9032487533522554","denim-forest-115","0.16478866338729858"
"2","crxdn5km","Action distr","0.993897373760367","denim-forest-115","0.17037472128868103"
"2","crxdn5km","Action distr","0.7899379778421157","denim-forest-115","0.17596076428890228"
"2","crxdn5km","Action distr","0.8935364011656719","denim-forest-115","0.18154682219028473"
"2","crxdn5km","Action distr","0.9615228664717557","denim-forest-115","0.18713288009166718"
"2","crxdn5km","Action distr","0.8352622880461716","denim-forest-115","0.19271893799304962"
"2","crxdn5km","Action distr","0.8190750344018659","denim-forest-115","0.19830499589443207"
"2","crxdn5km","Action distr","0.8384997387750328","denim-forest-115","0.20389105379581451"
"2","crxdn5km","Action distr","0.8676367953347829","denim-forest-115","0.20947711169719696"
"2","crxdn5km","Action distr","0.8158375836730049","denim-forest-115","0.2150631546974182"
"2","crxdn5km","Action distr","0.8514495416904773","denim-forest-115","0.22064921259880066"
"2","crxdn5km","Action distr","0.8676367953347829","denim-forest-115","0.2262352705001831"
"2","crxdn5km","Action distr","0.8417371895038939","denim-forest-115","0.23182132840156555"
"2","crxdn5km","Action distr","0.7608009212823656","denim-forest-115","0.237407386302948"
"2","crxdn5km","Action distr","0.8838240489790885","denim-forest-115","0.24299344420433044"
"2","crxdn5km","Action distr","0.8417371895038939","denim-forest-115","0.2485795021057129"
"2","crxdn5km","Action distr","0.7478511183669211","denim-forest-115","0.25416553020477295"
"2","crxdn5km","Action distr","0.7640383720112267","denim-forest-115","0.2597516179084778"
"2","crxdn5km","Action distr","0.8676367953347829","denim-forest-115","0.26533764600753784"
"2","crxdn5km","Action distr","0.6766272023319762","denim-forest-115","0.2709237337112427"
"2","crxdn5km","Action distr","0.8126001329441437","denim-forest-115","0.27650976181030273"
"2","crxdn5km","Action distr","0.7640383720112267","denim-forest-115","0.28209584951400757"
"2","crxdn5km","Action distr","0.7834630763843936","denim-forest-115","0.2876818776130676"
"2","crxdn5km","Action distr","0.7122391603494487","denim-forest-115","0.29326796531677246"
"2","crxdn5km","Action distr","0.8093626822152826","denim-forest-115","0.2988539934158325"
"2","crxdn5km","Action distr","0.7154766110783097","denim-forest-115","0.30444008111953735"
"2","crxdn5km","Action distr","0.7931754285709769","denim-forest-115","0.3100261092185974"
"2","crxdn5km","Action distr","0.6992893574340041","denim-forest-115","0.31561219692230225"
"2","crxdn5km","Action distr","0.7381387661803377","denim-forest-115","0.3211982250213623"
"2","crxdn5km","Action distr","0.7769881749266713","denim-forest-115","0.32678431272506714"
"2","crxdn5km","Action distr","0.6572024979588094","denim-forest-115","0.3323703408241272"
"2","crxdn5km","Action distr","0.7964128792998381","denim-forest-115","0.33795639872550964"
"2","crxdn5km","Action distr","0.6377777935856427","denim-forest-115","0.3435424566268921"
"2","crxdn5km","Action distr","0.6410152443145037","denim-forest-115","0.34912848472595215"
"2","crxdn5km","Action distr","0.6895770052474208","denim-forest-115","0.354714572429657"
"2","crxdn5km","Action distr","0.7122391603494487","denim-forest-115","0.36030060052871704"
"2","crxdn5km","Action distr","0.6474901457722261","denim-forest-115","0.3658866882324219"
"2","crxdn5km","Action distr","0.621590539941337","denim-forest-115","0.37147271633148193"
"2","crxdn5km","Action distr","0.6507275965010872","denim-forest-115","0.37705880403518677"
"2","crxdn5km","Action distr","0.6992893574340041","denim-forest-115","0.3826448321342468"
"2","crxdn5km","Action distr","0.5892160326527257","denim-forest-115","0.38823091983795166"
"2","crxdn5km","Action distr","0.6733897516031151","denim-forest-115","0.3938169479370117"
"2","crxdn5km","Action distr","0.5924534833815869","denim-forest-115","0.39940303564071655"
"2","crxdn5km","Action distr","0.6539650472299483","denim-forest-115","0.4049890637397766"
"2","crxdn5km","Action distr","0.6151156384836147","denim-forest-115","0.41057515144348145"
"2","crxdn5km","Action distr","0.5924534833815869","denim-forest-115","0.4161611795425415"
"2","crxdn5km","Action distr","0.6507275965010872","denim-forest-115","0.42174726724624634"
"2","crxdn5km","Action distr","0.4920925107868918","denim-forest-115","0.4273332953453064"
"2","crxdn5km","Action distr","0.5762662297372811","denim-forest-115","0.43291935324668884"
"2","crxdn5km","Action distr","0.5956909341104479","denim-forest-115","0.4385054111480713"
"2","crxdn5km","Action distr","0.5374168209909476","denim-forest-115","0.44409143924713135"
"2","crxdn5km","Action distr","0.5438917224486699","denim-forest-115","0.4496775269508362"
"2","crxdn5km","Action distr","0.5600789760929755","denim-forest-115","0.45526355504989624"
"2","crxdn5km","Action distr","0.48238015860030836","denim-forest-115","0.4608496427536011"
"2","crxdn5km","Action distr","0.5179921166177808","denim-forest-115","0.46643567085266113"
"2","crxdn5km","Action distr","0.49856741224461404","denim-forest-115","0.47202175855636597"
"2","crxdn5km","Action distr","0.4435307498539749","denim-forest-115","0.477607786655426"
"2","crxdn5km","Action distr","0.45324310204055823","denim-forest-115","0.48319387435913086"
"2","crxdn5km","Action distr","0.4273434962096692","denim-forest-115","0.4887799024581909"
"2","crxdn5km","Action distr","0.5179921166177808","denim-forest-115","0.49436599016189575"
"2","crxdn5km","Action distr","0.5050423137023363","denim-forest-115","0.4999520182609558"
"2","crxdn5km","Action distr","0.40144389037878014","denim-forest-115","0.5055381059646606"
"2","crxdn5km","Action distr","0.495329961515753","denim-forest-115","0.5111241340637207"
"2","crxdn5km","Action distr","0.472667806413725","denim-forest-115","0.5167101621627808"
"2","crxdn5km","Action distr","0.4241060454808081","denim-forest-115","0.5222962498664856"
"2","crxdn5km","Action distr","0.40144389037878014","denim-forest-115","0.5278823375701904"
"2","crxdn5km","Action distr","0.40144389037878014","denim-forest-115","0.5334683656692505"
"2","crxdn5km","Action distr","0.36906938309016885","denim-forest-115","0.5390543937683105"
"2","crxdn5km","Action distr","0.40144389037878014","denim-forest-115","0.5446404814720154"
"2","crxdn5km","Action distr","0.30755781924180736","denim-forest-115","0.5502265691757202"
"2","crxdn5km","Action distr","0.33669487580155755","denim-forest-115","0.5558125972747803"
"2","crxdn5km","Action distr","0.33993232653041866","denim-forest-115","0.5613986253738403"
"2","crxdn5km","Action distr","0.36583193236130773","denim-forest-115","0.5669847130775452"
"2","crxdn5km","Action distr","0.37878173527675224","denim-forest-115","0.57257080078125"
"2","crxdn5km","Action distr","0.37230683381903","denim-forest-115","0.5781568288803101"
"2","crxdn5km","Action distr","0.34964467871700206","denim-forest-115","0.5837428569793701"
"2","crxdn5km","Action distr","0.31403272069952964","denim-forest-115","0.5893288850784302"
"2","crxdn5km","Action distr","0.29460801632636285","denim-forest-115","0.594914972782135"
"2","crxdn5km","Action distr","0.29137056559750174","denim-forest-115","0.6005010604858398"
"2","crxdn5km","Action distr","0.3528821294458632","denim-forest-115","0.6060870885848999"
"2","crxdn5km","Action distr","0.38201918600561335","denim-forest-115","0.61167311668396"
"2","crxdn5km","Action distr","0.3107952699706685","denim-forest-115","0.6172592043876648"
"2","crxdn5km","Action distr","0.34964467871700206","denim-forest-115","0.6228452920913696"
"2","crxdn5km","Action distr","0.27194586122433495","denim-forest-115","0.6284313201904297"
"2","crxdn5km","Action distr","0.30432036851294625","denim-forest-115","0.6340173482894897"
"2","crxdn5km","Action distr","0.31403272069952964","denim-forest-115","0.6396034359931946"
"2","crxdn5km","Action distr","0.28489566413977946","denim-forest-115","0.6451895236968994"
"2","crxdn5km","Action distr","0.29784546705522397","denim-forest-115","0.6507755517959595"
"2","crxdn5km","Action distr","0.28813311486864057","denim-forest-115","0.6563615798950195"
"2","crxdn5km","Action distr","0.32374507288611304","denim-forest-115","0.6619476675987244"
"2","crxdn5km","Action distr","0.2460462553934459","denim-forest-115","0.6675337553024292"
"2","crxdn5km","Action distr","0.22338410029141798","denim-forest-115","0.6731197834014893"
"2","crxdn5km","Action distr","0.21690919883369572","denim-forest-115","0.6787058115005493"
"2","crxdn5km","Action distr","0.18777214227394556","denim-forest-115","0.6842918395996094"
"2","crxdn5km","Action distr","0.24280880466458477","denim-forest-115","0.6898779273033142"
"2","crxdn5km","Action distr","0.16187253644305652","denim-forest-115","0.695464015007019"
"2","crxdn5km","Action distr","0.20719684664711233","denim-forest-115","0.7010500431060791"
"2","crxdn5km","Action distr","0.22014664956255686","denim-forest-115","0.7066360712051392"
"2","crxdn5km","Action distr","0.2039593959182512","denim-forest-115","0.712222158908844"
"2","crxdn5km","Action distr","0.21043429737597347","denim-forest-115","0.7178082466125488"
"2","crxdn5km","Action distr","0.2039593959182512","denim-forest-115","0.7233942747116089"
"2","crxdn5km","Action distr","0.19100959300280668","denim-forest-115","0.728980302810669"
"2","crxdn5km","Action distr","0.16510998717191763","denim-forest-115","0.7345663905143738"
"2","crxdn5km","Action distr","0.18453469154508442","denim-forest-115","0.7401524782180786"
"2","crxdn5km","Action distr","0.19100959300280668","denim-forest-115","0.7457385063171387"
"2","crxdn5km","Action distr","0.17158488862963991","denim-forest-115","0.7513245344161987"
"2","crxdn5km","Action distr","0.15863508571419538","denim-forest-115","0.7569106221199036"
"2","crxdn5km","Action distr","0.14568528279875087","denim-forest-115","0.7624967098236084"
"2","crxdn5km","Action distr","0.15216018425647312","denim-forest-115","0.7680827379226685"
"2","crxdn5km","Action distr","0.16510998717191763","denim-forest-115","0.7736687660217285"
"2","crxdn5km","Action distr","0.13597293061216748","denim-forest-115","0.7792547941207886"
"2","crxdn5km","Action distr","0.13273547988330636","denim-forest-115","0.7848408818244934"
"2","crxdn5km","Action distr","0.1392103813410286","denim-forest-115","0.7904269695281982"
"2","crxdn5km","Action distr","0.14244783206988973","denim-forest-115","0.7960129976272583"
"2","crxdn5km","Action distr","0.13273547988330636","denim-forest-115","0.8015990257263184"
"2","crxdn5km","Action distr","0.09064862040811164","denim-forest-115","0.8071851134300232"
"2","crxdn5km","Action distr","0.13597293061216748","denim-forest-115","0.812771201133728"
"2","crxdn5km","Action distr","0.11007332478127843","denim-forest-115","0.8183572292327881"
"2","crxdn5km","Action distr","0.13597293061216748","denim-forest-115","0.8239432573318481"
"2","crxdn5km","Action distr","0.11978567696786183","denim-forest-115","0.829529345035553"
"2","crxdn5km","Action distr","0.1068358740524173","denim-forest-115","0.8351154327392578"
"2","crxdn5km","Action distr","0.12302312769672295","denim-forest-115","0.8407014608383179"
"2","crxdn5km","Action distr","0.07769881749266712","denim-forest-115","0.8462874889373779"
"2","crxdn5km","Action distr","0.09064862040811164","denim-forest-115","0.8518735766410828"
"2","crxdn5km","Action distr","0.09712352186583391","denim-forest-115","0.8574596643447876"
"2","crxdn5km","Action distr","0.10036097259469504","denim-forest-115","0.8630456924438477"
"2","crxdn5km","Action distr","0.09712352186583391","denim-forest-115","0.8686317205429077"
"2","crxdn5km","Action distr","0.09712352186583391","denim-forest-115","0.8742177486419678"
"2","crxdn5km","Action distr","0.09388607113697278","denim-forest-115","0.8798038363456726"
"2","crxdn5km","Action distr","0.06798646530608374","denim-forest-115","0.8853899240493774"
"2","crxdn5km","Action distr","0.10359842332355616","denim-forest-115","0.8909759521484375"
"2","crxdn5km","Action distr","0.09388607113697278","denim-forest-115","0.8965619802474976"
"2","crxdn5km","Action distr","0.08417371895038939","denim-forest-115","0.9021480679512024"
"2","crxdn5km","Action distr","0.07122391603494486","denim-forest-115","0.9077341556549072"
"2","crxdn5km","Action distr","0.055036662390639216","denim-forest-115","0.9133201837539673"
"2","crxdn5km","Action distr","0.07769881749266712","denim-forest-115","0.9189062118530273"
"2","crxdn5km","Action distr","0.07122391603494486","denim-forest-115","0.9244922995567322"
"2","crxdn5km","Action distr","0.08093626822152826","denim-forest-115","0.930078387260437"
"2","crxdn5km","Action distr","0.055036662390639216","denim-forest-115","0.9356644153594971"
"2","crxdn5km","Action distr","0.048561760932916954","denim-forest-115","0.9412504434585571"
"2","crxdn5km","Action distr","0.07122391603494486","denim-forest-115","0.946836531162262"
"2","crxdn5km","Action distr","0.04208685947519469","denim-forest-115","0.9524226188659668"
"2","crxdn5km","Action distr","0.048561760932916954","denim-forest-115","0.9580086469650269"
"2","crxdn5km","Action distr","0.06798646530608374","denim-forest-115","0.9635946750640869"
"2","crxdn5km","Action distr","0.04532431020405582","denim-forest-115","0.969180703163147"
"2","crxdn5km","Action distr","0.05827411311950034","denim-forest-115","0.9747667908668518"
"2","crxdn5km","Action distr","0.048561760932916954","denim-forest-115","0.9803528785705566"
"2","crxdn5km","Action distr","0.05827411311950034","denim-forest-115","0.9859389066696167"
"2","crxdn5km","Action distr","0.05179921166177808","denim-forest-115","0.9915249347686768"
"2","crxdn5km","Action distr","0.0323745072886113","denim-forest-115","0.9971110224723816"
"2","crxdn5km","Action distr","0.0323745072886113","denim-forest-115","1.0026969909667969"
"2","crxdn5km","Action distr","0.05179921166177808","denim-forest-115","1.0082831382751465"
"2","crxdn5km","Action distr","0.03561195801747243","denim-forest-115","1.013869285583496"
"2","crxdn5km","Action distr","0.0323745072886113","denim-forest-115","1.0194551944732666"
"2","crxdn5km","Action distr","0.02589960583088904","denim-forest-115","1.0250413417816162"
"2","crxdn5km","Action distr","0.048561760932916954","denim-forest-115","1.0306273698806763"
"2","crxdn5km","Action distr","0.02589960583088904","denim-forest-115","1.0362133979797363"
"2","crxdn5km","Action distr","0.03884940874633356","denim-forest-115","1.041799545288086"
"2","crxdn5km","Action distr","0.02913705655975017","denim-forest-115","1.0473854541778564"
"2","crxdn5km","Action distr","0.04208685947519469","denim-forest-115","1.052971601486206"
"2","crxdn5km","Action distr","0.03884940874633356","denim-forest-115","1.0585577487945557"
"2","crxdn5km","Action distr","0.02913705655975017","denim-forest-115","1.0641436576843262"
"2","crxdn5km","Action distr","0.04208685947519469","denim-forest-115","1.0697298049926758"
"2","crxdn5km","Action distr","0.01618725364430565","denim-forest-115","1.0753157138824463"
"2","crxdn5km","Action distr","0.0323745072886113","denim-forest-115","1.080901861190796"
"2","crxdn5km","Action distr","0.02266215510202791","denim-forest-115","1.0864880084991455"
"2","crxdn5km","Action distr","0.02266215510202791","denim-forest-115","1.092073917388916"
"2","crxdn5km","Action distr","0.01618725364430565","denim-forest-115","1.0976600646972656"
"2","crxdn5km","Action distr","0.02589960583088904","denim-forest-115","1.1032460927963257"
"2","crxdn5km","Action distr","0.01294980291544452","denim-forest-115","1.1088321208953857"
"2","crxdn5km","Action distr","0.01294980291544452","denim-forest-115","1.1144182682037354"
"2","crxdn5km","Action distr","0.01618725364430565","denim-forest-115","1.1200041770935059"
"2","crxdn5km","Action distr","0.02589960583088904","denim-forest-115","1.1255903244018555"
"2","crxdn5km","Action distr","0.00647490145772226","denim-forest-115","1.131176471710205"
"2","crxdn5km","Action distr","0.01942470437316678","denim-forest-115","1.1367623805999756"
"2","crxdn5km","Action distr","0.01618725364430565","denim-forest-115","1.1423485279083252"
"2","crxdn5km","Action distr","0.01294980291544452","denim-forest-115","1.1479345560073853"
"2","crxdn5km","Action distr","0.02913705655975017","denim-forest-115","1.1535205841064453"
"2","crxdn5km","Action distr","0.01294980291544452","denim-forest-115","1.159106731414795"
"2","crxdn5km","Action distr","0.00647490145772226","denim-forest-115","1.1646926403045654"
"2","crxdn5km","Action distr","0.02266215510202791","denim-forest-115","1.170278787612915"
"2","crxdn5km","Action distr","0.00971235218658339","denim-forest-115","1.175864815711975"
"2","crxdn5km","Action distr","0.01618725364430565","denim-forest-115","1.1814508438110352"
"2","crxdn5km","Action distr","0.00971235218658339","denim-forest-115","1.1870369911193848"
"2","crxdn5km","Action distr","0.02589960583088904","denim-forest-115","1.1926229000091553"
"2","crxdn5km","Action distr","0.13597293061216748","denim-forest-115","1.1982090473175049"
"2","crxdn5km","Action distr","0","denim-forest-115","1.2037951946258545"
"2","crxdn5km","Action distr","0","denim-forest-115","1.209381103515625"
"2","crxdn5km","Action distr","0","denim-forest-115","1.2149672508239746"
"2","crxdn5km","Action distr","0","denim-forest-115","1.2205532789230347"
"2","crxdn5km","Action distr","0","denim-forest-115","1.2261393070220947"
"2","crxdn5km","Action distr","0","denim-forest-115","1.2317254543304443"
"2","crxdn5km","Action distr","0","denim-forest-115","1.2373113632202148"
"2","crxdn5km","Action distr","0","denim-forest-115","1.2428975105285645"
"2","crxdn5km","Action distr","0","denim-forest-115","1.248483657836914"
"2","crxdn5km","Action distr","0","denim-forest-115","1.2540695667266846"
"2","crxdn5km","Action distr","0","denim-forest-115","1.2596557140350342"
"2","crxdn5km","Action distr","0","denim-forest-115","1.2652416229248047"
"2","crxdn5km","Action distr","0","denim-forest-115","1.2708277702331543"
"2","crxdn5km","Action distr","0","denim-forest-115","1.276413917541504"
"2","crxdn5km","Action distr","0","denim-forest-115","1.2819998264312744"
"2","crxdn5km","Action distr","0","denim-forest-115","1.287585973739624"
"2","crxdn5km","Action distr","0","denim-forest-115","1.293172001838684"
"2","crxdn5km","Action distr","0","denim-forest-115","1.2987580299377441"
"2","crxdn5km","Action distr","0","denim-forest-115","1.3043441772460938"
"2","crxdn5km","Action distr","0","denim-forest-115","1.3099300861358643"
"2","crxdn5km","Action distr","0","denim-forest-115","1.3155162334442139"
"2","crxdn5km","Action distr","0","denim-forest-115","1.3211023807525635"
"2","crxdn5km","Action distr","0","denim-forest-115","1.326688289642334"
"2","crxdn5km","Action distr","0","denim-forest-115","1.3322744369506836"
"2","crxdn5km","Action distr","0","denim-forest-115","1.3378604650497437"
"2","crxdn5km","Action distr","0","denim-forest-115","1.3434464931488037"
"2","crxdn5km","Action distr","0","denim-forest-115","1.3490326404571533"
"2","crxdn5km","Action distr","0","denim-forest-115","1.3546185493469238"
"2","crxdn5km","Action distr","0","denim-forest-115","1.3602046966552734"
"2","crxdn5km","Action distr","0","denim-forest-115","1.3657907247543335"
"2","crxdn5km","Action distr","0","denim-forest-115","1.3713767528533936"
"2","crxdn5km","Action distr","0","denim-forest-115","1.3769629001617432"
"2","crxdn5km","Action distr","0","denim-forest-115","1.3825488090515137"
"2","crxdn5km","Action distr","0","denim-forest-115","1.3881349563598633"
"2","crxdn5km","Action distr","0","denim-forest-115","1.393721103668213"
"2","crxdn5km","Policy distr","0.0022413425613194704","denim-forest-115","-1.393721103668213"
"2","crxdn5km","Policy distr","0.0023534444626420736","denim-forest-115","-1.3881349563598633"
"2","crxdn5km","Policy distr","0.0024706684052944183","denim-forest-115","-1.3825488090515137"
"2","crxdn5km","Policy distr","0.0025932181160897017","denim-forest-115","-1.3769629001617432"
"2","crxdn5km","Policy distr","0.002721316646784544","denim-forest-115","-1.3713767528533936"
"2","crxdn5km","Policy distr","0.0028551826253533363","denim-forest-115","-1.3657907247543335"
"2","crxdn5km","Policy distr","0.0029950463213026524","denim-forest-115","-1.3602046966552734"
"2","crxdn5km","Policy distr","0.003141148714348674","denim-forest-115","-1.3546185493469238"
"2","crxdn5km","Policy distr","0.0032937247306108475","denim-forest-115","-1.3490326404571533"
"2","crxdn5km","Policy distr","0.003453043755143881","denim-forest-115","-1.3434464931488037"
"2","crxdn5km","Policy distr","0.003619356080889702","denim-forest-115","-1.3378604650497437"
"2","crxdn5km","Policy distr","0.0037929329555481672","denim-forest-115","-1.3322744369506836"
"2","crxdn5km","Policy distr","0.003974060993641615","denim-forest-115","-1.326688289642334"
"2","crxdn5km","Policy distr","0.004163013305515051","denim-forest-115","-1.3211023807525635"
"2","crxdn5km","Policy distr","0.004360104911029339","denim-forest-115","-1.3155162334442139"
"2","crxdn5km","Policy distr","0.004565631039440632","denim-forest-115","-1.3099300861358643"
"2","crxdn5km","Policy distr","0.00477989949285984","denim-forest-115","-1.3043441772460938"
"2","crxdn5km","Policy distr","0.005003251135349274","denim-forest-115","-1.2987580299377441"
"2","crxdn5km","Policy distr","0.005236011929810047","denim-forest-115","-1.293172001838684"
"2","crxdn5km","Policy distr","0.005478524602949619","denim-forest-115","-1.287585973739624"
"2","crxdn5km","Policy distr","0.005731151904910803","denim-forest-115","-1.2819998264312744"
"2","crxdn5km","Policy distr","0.005994241219013929","denim-forest-115","-1.276413917541504"
"2","crxdn5km","Policy distr","0.006268192082643509","denim-forest-115","-1.2708277702331543"
"2","crxdn5km","Policy distr","0.00655337842181325","denim-forest-115","-1.2652416229248047"
"2","crxdn5km","Policy distr","0.00685018440708518","denim-forest-115","-1.2596557140350342"
"2","crxdn5km","Policy distr","0.00715904263779521","denim-forest-115","-1.2540695667266846"
"2","crxdn5km","Policy distr","0.0074803465977311134","denim-forest-115","-1.248483657836914"
"2","crxdn5km","Policy distr","0.007814554497599602","denim-forest-115","-1.2428975105285645"
"2","crxdn5km","Policy distr","0.008162090554833412","denim-forest-115","-1.2373113632202148"
"2","crxdn5km","Policy distr","0.00852340366691351","denim-forest-115","-1.2317254543304443"
"2","crxdn5km","Policy distr","0.008898974396288395","denim-forest-115","-1.2261393070220947"
"2","crxdn5km","Policy distr","0.0092892711982131","denim-forest-115","-1.2205532789230347"
"2","crxdn5km","Policy distr","0.009694783948361874","denim-forest-115","-1.2149672508239746"
"2","crxdn5km","Policy distr","0.010116021148860455","denim-forest-115","-1.209381103515625"
"2","crxdn5km","Policy distr","0.010553473606705666","denim-forest-115","-1.2037951946258545"
"2","crxdn5km","Policy distr","0.011007709428668022","denim-forest-115","-1.1982090473175049"
"2","crxdn5km","Policy distr","0.011479249224066734","denim-forest-115","-1.1926229000091553"
"2","crxdn5km","Policy distr","0.011968610808253288","denim-forest-115","-1.1870369911193848"
"2","crxdn5km","Policy distr","0.012476415373384953","denim-forest-115","-1.1814508438110352"
"2","crxdn5km","Policy distr","0.013003203086555004","denim-forest-115","-1.175864815711975"
"2","crxdn5km","Policy distr","0.013549583032727242","denim-forest-115","-1.170278787612915"
"2","crxdn5km","Policy distr","0.014116162434220314","denim-forest-115","-1.1646926403045654"
"2","crxdn5km","Policy distr","0.014703530818223953","denim-forest-115","-1.159106731414795"
"2","crxdn5km","Policy distr","0.015312358736991882","denim-forest-115","-1.1535205841064453"
"2","crxdn5km","Policy distr","0.01594325713813305","denim-forest-115","-1.1479345560073853"
"2","crxdn5km","Policy distr","0.016596896573901176","denim-forest-115","-1.1423485279083252"
"2","crxdn5km","Policy distr","0.01727396249771118","denim-forest-115","-1.1367623805999756"
"2","crxdn5km","Policy distr","0.01797509752213955","denim-forest-115","-1.131176471710205"
"2","crxdn5km","Policy distr","0.01870105415582657","denim-forest-115","-1.1255903244018555"
"2","crxdn5km","Policy distr","0.019452521577477455","denim-forest-115","-1.1200041770935059"
"2","crxdn5km","Policy distr","0.020230179652571678","denim-forest-115","-1.1144182682037354"
"2","crxdn5km","Policy distr","0.0210348479449749","denim-forest-115","-1.1088321208953857"
"2","crxdn5km","Policy distr","0.02186719886958599","denim-forest-115","-1.1032460927963257"
"2","crxdn5km","Policy distr","0.022728050127625465","denim-forest-115","-1.0976600646972656"
"2","crxdn5km","Policy distr","0.023618174716830254","denim-forest-115","-1.092073917388916"
"2","crxdn5km","Policy distr","0.02453831024467945","denim-forest-115","-1.0864880084991455"
"2","crxdn5km","Policy distr","0.025489337742328644","denim-forest-115","-1.080901861190796"
"2","crxdn5km","Policy distr","0.026472028344869614","denim-forest-115","-1.0753157138824463"
"2","crxdn5km","Policy distr","0.02748718485236168","denim-forest-115","-1.0697298049926758"
"2","crxdn5km","Policy distr","0.028535712510347366","denim-forest-115","-1.0641436576843262"
"2","crxdn5km","Policy distr","0.029618384316563606","denim-forest-115","-1.0585577487945557"
"2","crxdn5km","Policy distr","0.0307361651211977","denim-forest-115","-1.052971601486206"
"2","crxdn5km","Policy distr","0.031889867037534714","denim-forest-115","-1.0473854541778564"
"2","crxdn5km","Policy distr","0.03308035060763359","denim-forest-115","-1.041799545288086"
"2","crxdn5km","Policy distr","0.034308601170778275","denim-forest-115","-1.0362133979797363"
"2","crxdn5km","Policy distr","0.03557545319199562","denim-forest-115","-1.0306273698806763"
"2","crxdn5km","Policy distr","0.036881860345602036","denim-forest-115","-1.0250413417816162"
"2","crxdn5km","Policy distr","0.03822877258062363","denim-forest-115","-1.0194551944732666"
"2","crxdn5km","Policy distr","0.039617035537958145","denim-forest-115","-1.013869285583496"
"2","crxdn5km","Policy distr","0.04104774817824364","denim-forest-115","-1.0082831382751465"
"2","crxdn5km","Policy distr","0.04252178966999054","denim-forest-115","-1.0026969909667969"
"2","crxdn5km","Policy distr","0.04404008015990257","denim-forest-115","-0.9971110224723816"
"2","crxdn5km","Policy distr","0.045603666454553604","denim-forest-115","-0.9915249347686768"
"2","crxdn5km","Policy distr","0.04721350222826004","denim-forest-115","-0.9859389066696167"
"2","crxdn5km","Policy distr","0.04887058585882187","denim-forest-115","-0.9803528785705566"
"2","crxdn5km","Policy distr","0.050575945526361465","denim-forest-115","-0.9747667908668518"
"2","crxdn5km","Policy distr","0.05233055353164673","denim-forest-115","-0.969180703163147"
"2","crxdn5km","Policy distr","0.054135385900735855","denim-forest-115","-0.9635946750640869"
"2","crxdn5km","Policy distr","0.05599149316549301","denim-forest-115","-0.9580086469650269"
"2","crxdn5km","Policy distr","0.05789990350604057","denim-forest-115","-0.9524226188659668"
"2","crxdn5km","Policy distr","0.059861645102500916","denim-forest-115","-0.946836531162262"
"2","crxdn5km","Policy distr","0.061877716332674026","denim-forest-115","-0.9412504434585571"
"2","crxdn5km","Policy distr","0.06394912302494049","denim-forest-115","-0.9356644153594971"
"2","crxdn5km","Policy distr","0.06607694923877716","denim-forest-115","-0.930078387260437"
"2","crxdn5km","Policy distr","0.06826218217611313","denim-forest-115","-0.9244922995567322"
"2","crxdn5km","Policy distr","0.07050588726997375","denim-forest-115","-0.9189062118530273"
"2","crxdn5km","Policy distr","0.07280903309583664","denim-forest-115","-0.9133201837539673"
"2","crxdn5km","Policy distr","0.07517267763614655","denim-forest-115","-0.9077341556549072"
"2","crxdn5km","Policy distr","0.07759787142276764","denim-forest-115","-0.9021480679512024"
"2","crxdn5km","Policy distr","0.08008561283349991","denim-forest-115","-0.8965619802474976"
"2","crxdn5km","Policy distr","0.08263687789440155","denim-forest-115","-0.8909759521484375"
"2","crxdn5km","Policy distr","0.08525269478559494","denim-forest-115","-0.8853899240493774"
"2","crxdn5km","Policy distr","0.08793413639068604","denim-forest-115","-0.8798038363456726"
"2","crxdn5km","Policy distr","0.09068213403224945","denim-forest-115","-0.8742177486419678"
"2","crxdn5km","Policy distr","0.0934976264834404","denim-forest-115","-0.8686317205429077"
"2","crxdn5km","Policy distr","0.09638164937496185","denim-forest-115","-0.8630456924438477"
"2","crxdn5km","Policy distr","0.0993351936340332","denim-forest-115","-0.8574596643447876"
"2","crxdn5km","Policy distr","0.10235917568206787","denim-forest-115","-0.8518735766410828"
"2","crxdn5km","Policy distr","0.10545457899570465","denim-forest-115","-0.8462874889373779"
"2","crxdn5km","Policy distr","0.10862220823764801","denim-forest-115","-0.8407014608383179"
"2","crxdn5km","Policy distr","0.11186309903860092","denim-forest-115","-0.8351154327392578"
"2","crxdn5km","Policy distr","0.11517813801765442","denim-forest-115","-0.829529345035553"
"2","crxdn5km","Policy distr","0.11856820434331894","denim-forest-115","-0.8239432573318481"
"2","crxdn5km","Policy distr","0.12203404307365417","denim-forest-115","-0.8183572292327881"
"2","crxdn5km","Policy distr","0.12557660043239594","denim-forest-115","-0.812771201133728"
"2","crxdn5km","Policy distr","0.12919670343399048","denim-forest-115","-0.8071851134300232"
"2","crxdn5km","Policy distr","0.1328951120376587","denim-forest-115","-0.8015990257263184"
"2","crxdn5km","Policy distr","0.13667257130146027","denim-forest-115","-0.7960129976272583"
"2","crxdn5km","Policy distr","0.1405298411846161","denim-forest-115","-0.7904269695281982"
"2","crxdn5km","Policy distr","0.14446772634983063","denim-forest-115","-0.7848408818244934"
"2","crxdn5km","Policy distr","0.14848680794239044","denim-forest-115","-0.7792547941207886"
"2","crxdn5km","Policy distr","0.15258778631687164","denim-forest-115","-0.7736687660217285"
"2","crxdn5km","Policy distr","0.15677128732204437","denim-forest-115","-0.7680827379226685"
"2","crxdn5km","Policy distr","0.16103792190551758","denim-forest-115","-0.7624967098236084"
"2","crxdn5km","Policy distr","0.1653883010149002","denim-forest-115","-0.7569106221199036"
"2","crxdn5km","Policy distr","0.16982293128967285","denim-forest-115","-0.7513245344161987"
"2","crxdn5km","Policy distr","0.17434220016002655","denim-forest-115","-0.7457385063171387"
"2","crxdn5km","Policy distr","0.17894665896892548","denim-forest-115","-0.7401524782180786"
"2","crxdn5km","Policy distr","0.18363679945468903","denim-forest-115","-0.7345663905143738"
"2","crxdn5km","Policy distr","0.18841293454170227","denim-forest-115","-0.728980302810669"
"2","crxdn5km","Policy distr","0.19327537715435028","denim-forest-115","-0.7233942747116089"
"2","crxdn5km","Policy distr","0.19822447001934052","denim-forest-115","-0.7178082466125488"
"2","crxdn5km","Policy distr","0.2032604217529297","denim-forest-115","-0.712222158908844"
"2","crxdn5km","Policy distr","0.20838351547718048","denim-forest-115","-0.7066360712051392"
"2","crxdn5km","Policy distr","0.21359381079673767","denim-forest-115","-0.7010500431060791"
"2","crxdn5km","Policy distr","0.2188914567232132","denim-forest-115","-0.695464015007019"
"2","crxdn5km","Policy distr","0.2242765873670578","denim-forest-115","-0.6898779273033142"
"2","crxdn5km","Policy distr","0.2297491878271103","denim-forest-115","-0.6842918395996094"
"2","crxdn5km","Policy distr","0.2353091537952423","denim-forest-115","-0.6787058115005493"
"2","crxdn5km","Policy distr","0.2409564107656479","denim-forest-115","-0.6731197834014893"
"2","crxdn5km","Policy distr","0.24669082462787628","denim-forest-115","-0.6675337553024292"
"2","crxdn5km","Policy distr","0.2525123059749603","denim-forest-115","-0.6619476675987244"
"2","crxdn5km","Policy distr","0.25842049717903137","denim-forest-115","-0.6563615798950195"
"2","crxdn5km","Policy distr","0.26441502571105957","denim-forest-115","-0.6507755517959595"
"2","crxdn5km","Policy distr","0.27049562335014343","denim-forest-115","-0.6451895236968994"
"2","crxdn5km","Policy distr","0.27666187286376953","denim-forest-115","-0.6396034359931946"
"2","crxdn5km","Policy distr","0.2829132080078125","denim-forest-115","-0.6340173482894897"
"2","crxdn5km","Policy distr","0.289249062538147","denim-forest-115","-0.6284313201904297"
"2","crxdn5km","Policy distr","0.2956688106060028","denim-forest-115","-0.6228452920913696"
"2","crxdn5km","Policy distr","0.302171915769577","denim-forest-115","-0.6172592043876648"
"2","crxdn5km","Policy distr","0.3087575435638428","denim-forest-115","-0.61167311668396"
"2","crxdn5km","Policy distr","0.31542474031448364","denim-forest-115","-0.6060870885848999"
"2","crxdn5km","Policy distr","0.32217276096343994","denim-forest-115","-0.6005010604858398"
"2","crxdn5km","Policy distr","0.3290008008480072","denim-forest-115","-0.594914972782135"
"2","crxdn5km","Policy distr","0.33590763807296753","denim-forest-115","-0.5893288850784302"
"2","crxdn5km","Policy distr","0.34289222955703735","denim-forest-115","-0.5837428569793701"
"2","crxdn5km","Policy distr","0.34995338320732117","denim-forest-115","-0.5781568288803101"
"2","crxdn5km","Policy distr","0.3570899963378906","denim-forest-115","-0.57257080078125"
"2","crxdn5km","Policy distr","0.36430081725120544","denim-forest-115","-0.5669847130775452"
"2","crxdn5km","Policy distr","0.3715844452381134","denim-forest-115","-0.5613986253738403"
"2","crxdn5km","Policy distr","0.37893927097320557","denim-forest-115","-0.5558125972747803"
"2","crxdn5km","Policy distr","0.38636401295661926","denim-forest-115","-0.5502265691757202"
"2","crxdn5km","Policy distr","0.39385706186294556","denim-forest-115","-0.5446404814720154"
"2","crxdn5km","Policy distr","0.40141671895980835","denim-forest-115","-0.5390543937683105"
"2","crxdn5km","Policy distr","0.40904128551483154","denim-forest-115","-0.5334683656692505"
"2","crxdn5km","Policy distr","0.4167289137840271","denim-forest-115","-0.5278823375701904"
"2","crxdn5km","Policy distr","0.4244779348373413","denim-forest-115","-0.5222962498664856"
"2","crxdn5km","Policy distr","0.4322863817214966","denim-forest-115","-0.5167101621627808"
"2","crxdn5km","Policy distr","0.44015201926231384","denim-forest-115","-0.5111241340637207"
"2","crxdn5km","Policy distr","0.4480729401111603","denim-forest-115","-0.5055381059646606"
"2","crxdn5km","Policy distr","0.45604705810546875","denim-forest-115","-0.4999520182609558"
"2","crxdn5km","Policy distr","0.46407219767570496","denim-forest-115","-0.49436599016189575"
"2","crxdn5km","Policy distr","0.4721459448337555","denim-forest-115","-0.4887799024581909"
"2","crxdn5km","Policy distr","0.48026591539382935","denim-forest-115","-0.48319387435913086"
"2","crxdn5km","Policy distr","0.4884299635887146","denim-forest-115","-0.477607786655426"
"2","crxdn5km","Policy distr","0.4966352880001068","denim-forest-115","-0.47202175855636597"
"2","crxdn5km","Policy distr","0.5048796534538269","denim-forest-115","-0.46643567085266113"
"2","crxdn5km","Policy distr","0.5131601691246033","denim-forest-115","-0.4608496427536011"
"2","crxdn5km","Policy distr","0.5214743614196777","denim-forest-115","-0.45526355504989624"
"2","crxdn5km","Policy distr","0.5298193693161011","denim-forest-115","-0.4496775269508362"
"2","crxdn5km","Policy distr","0.5381923913955688","denim-forest-115","-0.44409143924713135"
"2","crxdn5km","Policy distr","0.5465905666351318","denim-forest-115","-0.4385054111480713"
"2","crxdn5km","Policy distr","0.5550110936164856","denim-forest-115","-0.43291935324668884"
"2","crxdn5km","Policy distr","0.5634508728981018","denim-forest-115","-0.4273332953453064"
"2","crxdn5km","Policy distr","0.5719067454338074","denim-forest-115","-0.42174726724624634"
"2","crxdn5km","Policy distr","0.5803758502006531","denim-forest-115","-0.4161611795425415"
"2","crxdn5km","Policy distr","0.5888550281524658","denim-forest-115","-0.41057515144348145"
"2","crxdn5km","Policy distr","0.5973409414291382","denim-forest-115","-0.4049890637397766"
"2","crxdn5km","Policy distr","0.6058303713798523","denim-forest-115","-0.39940303564071655"
"2","crxdn5km","Policy distr","0.6143200993537903","denim-forest-115","-0.3938169479370117"
"2","crxdn5km","Policy distr","0.6228066086769104","denim-forest-115","-0.38823091983795166"
"2","crxdn5km","Policy distr","0.6312866806983948","denim-forest-115","-0.3826448321342468"
"2","crxdn5km","Policy distr","0.6397567987442017","denim-forest-115","-0.37705880403518677"
"2","crxdn5km","Policy distr","0.6482134461402893","denim-forest-115","-0.37147271633148193"
"2","crxdn5km","Policy distr","0.6566531658172607","denim-forest-115","-0.3658866882324219"
"2","crxdn5km","Policy distr","0.665072500705719","denim-forest-115","-0.36030060052871704"
"2","crxdn5km","Policy distr","0.673467755317688","denim-forest-115","-0.354714572429657"
"2","crxdn5km","Policy distr","0.6818352937698364","denim-forest-115","-0.34912848472595215"
"2","crxdn5km","Policy distr","0.6901714205741882","denim-forest-115","-0.3435424566268921"
"2","crxdn5km","Policy distr","0.6984726786613464","denim-forest-115","-0.33795639872550964"
"2","crxdn5km","Policy distr","0.7067351937294006","denim-forest-115","-0.3323703408241272"
"2","crxdn5km","Policy distr","0.7149552702903748","denim-forest-115","-0.32678431272506714"
"2","crxdn5km","Policy distr","0.7231292724609375","denim-forest-115","-0.3211982250213623"
"2","crxdn5km","Policy distr","0.7312533259391785","denim-forest-115","-0.31561219692230225"
"2","crxdn5km","Policy distr","0.7393239140510559","denim-forest-115","-0.3100261092185974"
"2","crxdn5km","Policy distr","0.7473368048667908","denim-forest-115","-0.30444008111953735"
"2","crxdn5km","Policy distr","0.7552886605262756","denim-forest-115","-0.2988539934158325"
"2","crxdn5km","Policy distr","0.7631755471229553","denim-forest-115","-0.29326796531677246"
"2","crxdn5km","Policy distr","0.7709936499595642","denim-forest-115","-0.2876818776130676"
"2","crxdn5km","Policy distr","0.7787390351295471","denim-forest-115","-0.28209584951400757"
"2","crxdn5km","Policy distr","0.7864081859588623","denim-forest-115","-0.27650976181030273"
"2","crxdn5km","Policy distr","0.7939972281455994","denim-forest-115","-0.2709237337112427"
"2","crxdn5km","Policy distr","0.8015024662017822","denim-forest-115","-0.26533764600753784"
"2","crxdn5km","Policy distr","0.8089200258255005","denim-forest-115","-0.2597516179084778"
"2","crxdn5km","Policy distr","0.8162462115287781","denim-forest-115","-0.25416553020477295"
"2","crxdn5km","Policy distr","0.8234772682189941","denim-forest-115","-0.2485795021057129"
"2","crxdn5km","Policy distr","0.8306097388267517","denim-forest-115","-0.24299344420433044"
"2","crxdn5km","Policy distr","0.8376396894454956","denim-forest-115","-0.237407386302948"
"2","crxdn5km","Policy distr","0.8445636630058289","denim-forest-115","-0.23182132840156555"
"2","crxdn5km","Policy distr","0.8513779044151306","denim-forest-115","-0.2262352705001831"
"2","crxdn5km","Policy distr","0.8580788373947144","denim-forest-115","-0.22064921259880066"
"2","crxdn5km","Policy distr","0.8646631836891174","denim-forest-115","-0.2150631546974182"
"2","crxdn5km","Policy distr","0.871127188205719","denim-forest-115","-0.20947711169719696"
"2","crxdn5km","Policy distr","0.8774676322937012","denim-forest-115","-0.20389105379581451"
"2","crxdn5km","Policy distr","0.8836808800697327","denim-forest-115","-0.19830499589443207"
"2","crxdn5km","Policy distr","0.8897638320922852","denim-forest-115","-0.19271893799304962"
"2","crxdn5km","Policy distr","0.8957130908966064","denim-forest-115","-0.18713288009166718"
"2","crxdn5km","Policy distr","0.9015253186225891","denim-forest-115","-0.18154682219028473"
"2","crxdn5km","Policy distr","0.9071973562240601","denim-forest-115","-0.17596076428890228"
"2","crxdn5km","Policy distr","0.9127262830734253","denim-forest-115","-0.17037472128868103"
"2","crxdn5km","Policy distr","0.9181089997291565","denim-forest-115","-0.16478866338729858"
"2","crxdn5km","Policy distr","0.9233422875404358","denim-forest-115","-0.15920260548591614"
"2","crxdn5km","Policy distr","0.9284235835075378","denim-forest-115","-0.1536165475845337"
"2","crxdn5km","Policy distr","0.9333498477935791","denim-forest-115","-0.14803048968315125"
"2","crxdn5km","Policy distr","0.9381182789802551","denim-forest-115","-0.1424444317817688"
"2","crxdn5km","Policy distr","0.9427263736724854","denim-forest-115","-0.13685837388038635"
"2","crxdn5km","Policy distr","0.9471714496612549","denim-forest-115","-0.1312723159790039"
"2","crxdn5km","Policy distr","0.9514508843421936","denim-forest-115","-0.12568625807762146"
"2","crxdn5km","Policy distr","0.9555623531341553","denim-forest-115","-0.12010020762681961"
"2","crxdn5km","Policy distr","0.9595035314559937","denim-forest-115","-0.11451414972543716"
"2","crxdn5km","Policy distr","0.963272213935852","denim-forest-115","-0.10892809927463531"
"2","crxdn5km","Policy distr","0.9668660759925842","denim-forest-115","-0.10334204137325287"
"2","crxdn5km","Policy distr","0.9702832698822021","denim-forest-115","-0.09775598347187042"
"2","crxdn5km","Policy distr","0.9735216498374939","denim-forest-115","-0.09216992557048798"
"2","crxdn5km","Policy distr","0.9765794277191162","denim-forest-115","-0.08658386766910553"
"2","crxdn5km","Policy distr","0.979454755783081","denim-forest-115","-0.08099781721830368"
"2","crxdn5km","Policy distr","0.9821460247039795","denim-forest-115","-0.07541175931692123"
"2","crxdn5km","Policy distr","0.9846518039703369","denim-forest-115","-0.06982570141553879"
"2","crxdn5km","Policy distr","0.9869704842567444","denim-forest-115","-0.06423964351415634"
"2","crxdn5km","Policy distr","0.9891006350517273","denim-forest-115","-0.058653589338064194"
"2","crxdn5km","Policy distr","0.9910411834716797","denim-forest-115","-0.053067535161972046"
"2","crxdn5km","Policy distr","0.992790937423706","denim-forest-115","-0.0474814772605896"
"2","crxdn5km","Policy distr","0.9943487644195557","denim-forest-115","-0.04189541935920715"
"2","crxdn5km","Policy distr","0.995714008808136","denim-forest-115","-0.036309365183115005"
"2","crxdn5km","Policy distr","0.9968856573104858","denim-forest-115","-0.03072330728173256"
"2","crxdn5km","Policy distr","0.9978630542755127","denim-forest-115","-0.02513725310564041"
"2","crxdn5km","Policy distr","0.9986457228660583","denim-forest-115","-0.019551195204257965"
"2","crxdn5km","Policy distr","0.9992331266403198","denim-forest-115","-0.013965140096843243"
"2","crxdn5km","Policy distr","0.9996248483657837","denim-forest-115","-0.008379084058105946"
"2","crxdn5km","Policy distr","0.9998208284378052","denim-forest-115","-0.0027930280193686485"
"2","crxdn5km","Policy distr","0.9998208284378052","denim-forest-115","0.0027930280193686485"
"2","crxdn5km","Policy distr","0.9996248483657837","denim-forest-115","0.008379084058105946"
"2","crxdn5km","Policy distr","0.9992331266403198","denim-forest-115","0.013965140096843243"
"2","crxdn5km","Policy distr","0.9986457228660583","denim-forest-115","0.019551195204257965"
"2","crxdn5km","Policy distr","0.9978630542755127","denim-forest-115","0.02513725310564041"
"2","crxdn5km","Policy distr","0.9968856573104858","denim-forest-115","0.03072330728173256"
"2","crxdn5km","Policy distr","0.995714008808136","denim-forest-115","0.036309365183115005"
"2","crxdn5km","Policy distr","0.9943487644195557","denim-forest-115","0.04189541935920715"
"2","crxdn5km","Policy distr","0.992790937423706","denim-forest-115","0.0474814772605896"
"2","crxdn5km","Policy distr","0.9910411834716797","denim-forest-115","0.053067535161972046"
"2","crxdn5km","Policy distr","0.9891006350517273","denim-forest-115","0.058653589338064194"
"2","crxdn5km","Policy distr","0.9869704842567444","denim-forest-115","0.06423964351415634"
"2","crxdn5km","Policy distr","0.9846518039703369","denim-forest-115","0.06982570141553879"
"2","crxdn5km","Policy distr","0.9821460247039795","denim-forest-115","0.07541175931692123"
"2","crxdn5km","Policy distr","0.979454755783081","denim-forest-115","0.08099781721830368"
"2","crxdn5km","Policy distr","0.9765794277191162","denim-forest-115","0.08658386766910553"
"2","crxdn5km","Policy distr","0.9735216498374939","denim-forest-115","0.09216992557048798"
"2","crxdn5km","Policy distr","0.9702832698822021","denim-forest-115","0.09775598347187042"
"2","crxdn5km","Policy distr","0.9668660759925842","denim-forest-115","0.10334204137325287"
"2","crxdn5km","Policy distr","0.963272213935852","denim-forest-115","0.10892809927463531"
"2","crxdn5km","Policy distr","0.9595035314559937","denim-forest-115","0.11451414972543716"
"2","crxdn5km","Policy distr","0.9555623531341553","denim-forest-115","0.12010020762681961"
"2","crxdn5km","Policy distr","0.9514508843421936","denim-forest-115","0.12568625807762146"
"2","crxdn5km","Policy distr","0.9471714496612549","denim-forest-115","0.1312723159790039"
"2","crxdn5km","Policy distr","0.9427263736724854","denim-forest-115","0.13685837388038635"
"2","crxdn5km","Policy distr","0.9381182789802551","denim-forest-115","0.1424444317817688"
"2","crxdn5km","Policy distr","0.9333498477935791","denim-forest-115","0.14803048968315125"
"2","crxdn5km","Policy distr","0.9284235835075378","denim-forest-115","0.1536165475845337"
"2","crxdn5km","Policy distr","0.9233422875404358","denim-forest-115","0.15920260548591614"
"2","crxdn5km","Policy distr","0.9181089997291565","denim-forest-115","0.16478866338729858"
"2","crxdn5km","Policy distr","0.9127262830734253","denim-forest-115","0.17037472128868103"
"2","crxdn5km","Policy distr","0.9071973562240601","denim-forest-115","0.17596076428890228"
"2","crxdn5km","Policy distr","0.9015253186225891","denim-forest-115","0.18154682219028473"
"2","crxdn5km","Policy distr","0.8957130908966064","denim-forest-115","0.18713288009166718"
"2","crxdn5km","Policy distr","0.8897638320922852","denim-forest-115","0.19271893799304962"
"2","crxdn5km","Policy distr","0.8836808800697327","denim-forest-115","0.19830499589443207"
"2","crxdn5km","Policy distr","0.8774676322937012","denim-forest-115","0.20389105379581451"
"2","crxdn5km","Policy distr","0.871127188205719","denim-forest-115","0.20947711169719696"
"2","crxdn5km","Policy distr","0.8646631836891174","denim-forest-115","0.2150631546974182"
"2","crxdn5km","Policy distr","0.8580788373947144","denim-forest-115","0.22064921259880066"
"2","crxdn5km","Policy distr","0.8513779044151306","denim-forest-115","0.2262352705001831"
"2","crxdn5km","Policy distr","0.8445636630058289","denim-forest-115","0.23182132840156555"
"2","crxdn5km","Policy distr","0.8376396894454956","denim-forest-115","0.237407386302948"
"2","crxdn5km","Policy distr","0.8306097388267517","denim-forest-115","0.24299344420433044"
"2","crxdn5km","Policy distr","0.8234772682189941","denim-forest-115","0.2485795021057129"
"2","crxdn5km","Policy distr","0.8162462115287781","denim-forest-115","0.25416553020477295"
"2","crxdn5km","Policy distr","0.8089200258255005","denim-forest-115","0.2597516179084778"
"2","crxdn5km","Policy distr","0.8015024662017822","denim-forest-115","0.26533764600753784"
"2","crxdn5km","Policy distr","0.7939972281455994","denim-forest-115","0.2709237337112427"
"2","crxdn5km","Policy distr","0.7864081859588623","denim-forest-115","0.27650976181030273"
"2","crxdn5km","Policy distr","0.7787390351295471","denim-forest-115","0.28209584951400757"
"2","crxdn5km","Policy distr","0.7709936499595642","denim-forest-115","0.2876818776130676"
"2","crxdn5km","Policy distr","0.7631755471229553","denim-forest-115","0.29326796531677246"
"2","crxdn5km","Policy distr","0.7552886605262756","denim-forest-115","0.2988539934158325"
"2","crxdn5km","Policy distr","0.7473368048667908","denim-forest-115","0.30444008111953735"
"2","crxdn5km","Policy distr","0.7393239140510559","denim-forest-115","0.3100261092185974"
"2","crxdn5km","Policy distr","0.7312533259391785","denim-forest-115","0.31561219692230225"
"2","crxdn5km","Policy distr","0.7231292724609375","denim-forest-115","0.3211982250213623"
"2","crxdn5km","Policy distr","0.7149552702903748","denim-forest-115","0.32678431272506714"
"2","crxdn5km","Policy distr","0.7067351937294006","denim-forest-115","0.3323703408241272"
"2","crxdn5km","Policy distr","0.6984726786613464","denim-forest-115","0.33795639872550964"
"2","crxdn5km","Policy distr","0.6901714205741882","denim-forest-115","0.3435424566268921"
"2","crxdn5km","Policy distr","0.6818352937698364","denim-forest-115","0.34912848472595215"
"2","crxdn5km","Policy distr","0.673467755317688","denim-forest-115","0.354714572429657"
"2","crxdn5km","Policy distr","0.665072500705719","denim-forest-115","0.36030060052871704"
"2","crxdn5km","Policy distr","0.6566531658172607","denim-forest-115","0.3658866882324219"
"2","crxdn5km","Policy distr","0.6482134461402893","denim-forest-115","0.37147271633148193"
"2","crxdn5km","Policy distr","0.6397567987442017","denim-forest-115","0.37705880403518677"
"2","crxdn5km","Policy distr","0.6312866806983948","denim-forest-115","0.3826448321342468"
"2","crxdn5km","Policy distr","0.6228066086769104","denim-forest-115","0.38823091983795166"
"2","crxdn5km","Policy distr","0.6143200993537903","denim-forest-115","0.3938169479370117"
"2","crxdn5km","Policy distr","0.6058303713798523","denim-forest-115","0.39940303564071655"
"2","crxdn5km","Policy distr","0.5973409414291382","denim-forest-115","0.4049890637397766"
"2","crxdn5km","Policy distr","0.5888550281524658","denim-forest-115","0.41057515144348145"
"2","crxdn5km","Policy distr","0.5803758502006531","denim-forest-115","0.4161611795425415"
"2","crxdn5km","Policy distr","0.5719067454338074","denim-forest-115","0.42174726724624634"
"2","crxdn5km","Policy distr","0.5634508728981018","denim-forest-115","0.4273332953453064"
"2","crxdn5km","Policy distr","0.5550110936164856","denim-forest-115","0.43291935324668884"
"2","crxdn5km","Policy distr","0.5465905666351318","denim-forest-115","0.4385054111480713"
"2","crxdn5km","Policy distr","0.5381923913955688","denim-forest-115","0.44409143924713135"
"2","crxdn5km","Policy distr","0.5298193693161011","denim-forest-115","0.4496775269508362"
"2","crxdn5km","Policy distr","0.5214743614196777","denim-forest-115","0.45526355504989624"
"2","crxdn5km","Policy distr","0.5131601691246033","denim-forest-115","0.4608496427536011"
"2","crxdn5km","Policy distr","0.5048796534538269","denim-forest-115","0.46643567085266113"
"2","crxdn5km","Policy distr","0.4966352880001068","denim-forest-115","0.47202175855636597"
"2","crxdn5km","Policy distr","0.4884299635887146","denim-forest-115","0.477607786655426"
"2","crxdn5km","Policy distr","0.48026591539382935","denim-forest-115","0.48319387435913086"
"2","crxdn5km","Policy distr","0.4721459448337555","denim-forest-115","0.4887799024581909"
"2","crxdn5km","Policy distr","0.46407219767570496","denim-forest-115","0.49436599016189575"
"2","crxdn5km","Policy distr","0.45604705810546875","denim-forest-115","0.4999520182609558"
"2","crxdn5km","Policy distr","0.4480729401111603","denim-forest-115","0.5055381059646606"
"2","crxdn5km","Policy distr","0.44015201926231384","denim-forest-115","0.5111241340637207"
"2","crxdn5km","Policy distr","0.4322863817214966","denim-forest-115","0.5167101621627808"
"2","crxdn5km","Policy distr","0.4244779348373413","denim-forest-115","0.5222962498664856"
"2","crxdn5km","Policy distr","0.4167289137840271","denim-forest-115","0.5278823375701904"
"2","crxdn5km","Policy distr","0.40904128551483154","denim-forest-115","0.5334683656692505"
"2","crxdn5km","Policy distr","0.40141671895980835","denim-forest-115","0.5390543937683105"
"2","crxdn5km","Policy distr","0.39385706186294556","denim-forest-115","0.5446404814720154"
"2","crxdn5km","Policy distr","0.38636401295661926","denim-forest-115","0.5502265691757202"
"2","crxdn5km","Policy distr","0.37893927097320557","denim-forest-115","0.5558125972747803"
"2","crxdn5km","Policy distr","0.3715844452381134","denim-forest-115","0.5613986253738403"
"2","crxdn5km","Policy distr","0.36430081725120544","denim-forest-115","0.5669847130775452"
"2","crxdn5km","Policy distr","0.3570899963378906","denim-forest-115","0.57257080078125"
"2","crxdn5km","Policy distr","0.34995338320732117","denim-forest-115","0.5781568288803101"
"2","crxdn5km","Policy distr","0.34289222955703735","denim-forest-115","0.5837428569793701"
"2","crxdn5km","Policy distr","0.33590763807296753","denim-forest-115","0.5893288850784302"
"2","crxdn5km","Policy distr","0.3290008008480072","denim-forest-115","0.594914972782135"
"2","crxdn5km","Policy distr","0.32217276096343994","denim-forest-115","0.6005010604858398"
"2","crxdn5km","Policy distr","0.31542474031448364","denim-forest-115","0.6060870885848999"
"2","crxdn5km","Policy distr","0.3087575435638428","denim-forest-115","0.61167311668396"
"2","crxdn5km","Policy distr","0.302171915769577","denim-forest-115","0.6172592043876648"
"2","crxdn5km","Policy distr","0.2956688106060028","denim-forest-115","0.6228452920913696"
"2","crxdn5km","Policy distr","0.289249062538147","denim-forest-115","0.6284313201904297"
"2","crxdn5km","Policy distr","0.2829132080078125","denim-forest-115","0.6340173482894897"
"2","crxdn5km","Policy distr","0.27666187286376953","denim-forest-115","0.6396034359931946"
"2","crxdn5km","Policy distr","0.27049562335014343","denim-forest-115","0.6451895236968994"
"2","crxdn5km","Policy distr","0.26441502571105957","denim-forest-115","0.6507755517959595"
"2","crxdn5km","Policy distr","0.25842049717903137","denim-forest-115","0.6563615798950195"
"2","crxdn5km","Policy distr","0.2525123059749603","denim-forest-115","0.6619476675987244"
"2","crxdn5km","Policy distr","0.24669082462787628","denim-forest-115","0.6675337553024292"
"2","crxdn5km","Policy distr","0.2409564107656479","denim-forest-115","0.6731197834014893"
"2","crxdn5km","Policy distr","0.2353091537952423","denim-forest-115","0.6787058115005493"
"2","crxdn5km","Policy distr","0.2297491878271103","denim-forest-115","0.6842918395996094"
"2","crxdn5km","Policy distr","0.2242765873670578","denim-forest-115","0.6898779273033142"
"2","crxdn5km","Policy distr","0.2188914567232132","denim-forest-115","0.695464015007019"
"2","crxdn5km","Policy distr","0.21359381079673767","denim-forest-115","0.7010500431060791"
"2","crxdn5km","Policy distr","0.20838351547718048","denim-forest-115","0.7066360712051392"
"2","crxdn5km","Policy distr","0.2032604217529297","denim-forest-115","0.712222158908844"
"2","crxdn5km","Policy distr","0.19822447001934052","denim-forest-115","0.7178082466125488"
"2","crxdn5km","Policy distr","0.19327537715435028","denim-forest-115","0.7233942747116089"
"2","crxdn5km","Policy distr","0.18841293454170227","denim-forest-115","0.728980302810669"
"2","crxdn5km","Policy distr","0.18363679945468903","denim-forest-115","0.7345663905143738"
"2","crxdn5km","Policy distr","0.17894665896892548","denim-forest-115","0.7401524782180786"
"2","crxdn5km","Policy distr","0.17434220016002655","denim-forest-115","0.7457385063171387"
"2","crxdn5km","Policy distr","0.16982293128967285","denim-forest-115","0.7513245344161987"
"2","crxdn5km","Policy distr","0.1653883010149002","denim-forest-115","0.7569106221199036"
"2","crxdn5km","Policy distr","0.16103792190551758","denim-forest-115","0.7624967098236084"
"2","crxdn5km","Policy distr","0.15677128732204437","denim-forest-115","0.7680827379226685"
"2","crxdn5km","Policy distr","0.15258778631687164","denim-forest-115","0.7736687660217285"
"2","crxdn5km","Policy distr","0.14848680794239044","denim-forest-115","0.7792547941207886"
"2","crxdn5km","Policy distr","0.14446772634983063","denim-forest-115","0.7848408818244934"
"2","crxdn5km","Policy distr","0.1405298411846161","denim-forest-115","0.7904269695281982"
"2","crxdn5km","Policy distr","0.13667257130146027","denim-forest-115","0.7960129976272583"
"2","crxdn5km","Policy distr","0.1328951120376587","denim-forest-115","0.8015990257263184"
"2","crxdn5km","Policy distr","0.12919670343399048","denim-forest-115","0.8071851134300232"
"2","crxdn5km","Policy distr","0.12557660043239594","denim-forest-115","0.812771201133728"
"2","crxdn5km","Policy distr","0.12203404307365417","denim-forest-115","0.8183572292327881"
"2","crxdn5km","Policy distr","0.11856820434331894","denim-forest-115","0.8239432573318481"
"2","crxdn5km","Policy distr","0.11517813801765442","denim-forest-115","0.829529345035553"
"2","crxdn5km","Policy distr","0.11186309903860092","denim-forest-115","0.8351154327392578"
"2","crxdn5km","Policy distr","0.10862220823764801","denim-forest-115","0.8407014608383179"
"2","crxdn5km","Policy distr","0.10545457899570465","denim-forest-115","0.8462874889373779"
"2","crxdn5km","Policy distr","0.10235917568206787","denim-forest-115","0.8518735766410828"
"2","crxdn5km","Policy distr","0.0993351936340332","denim-forest-115","0.8574596643447876"
"2","crxdn5km","Policy distr","0.09638164937496185","denim-forest-115","0.8630456924438477"
"2","crxdn5km","Policy distr","0.0934976264834404","denim-forest-115","0.8686317205429077"
"2","crxdn5km","Policy distr","0.09068213403224945","denim-forest-115","0.8742177486419678"
"2","crxdn5km","Policy distr","0.08793413639068604","denim-forest-115","0.8798038363456726"
"2","crxdn5km","Policy distr","0.08525269478559494","denim-forest-115","0.8853899240493774"
"2","crxdn5km","Policy distr","0.08263687789440155","denim-forest-115","0.8909759521484375"
"2","crxdn5km","Policy distr","0.08008561283349991","denim-forest-115","0.8965619802474976"
"2","crxdn5km","Policy distr","0.07759787142276764","denim-forest-115","0.9021480679512024"
"2","crxdn5km","Policy distr","0.07517267763614655","denim-forest-115","0.9077341556549072"
"2","crxdn5km","Policy distr","0.07280903309583664","denim-forest-115","0.9133201837539673"
"2","crxdn5km","Policy distr","0.07050588726997375","denim-forest-115","0.9189062118530273"
"2","crxdn5km","Policy distr","0.06826218217611313","denim-forest-115","0.9244922995567322"
"2","crxdn5km","Policy distr","0.06607694923877716","denim-forest-115","0.930078387260437"
"2","crxdn5km","Policy distr","0.06394912302494049","denim-forest-115","0.9356644153594971"
"2","crxdn5km","Policy distr","0.061877716332674026","denim-forest-115","0.9412504434585571"
"2","crxdn5km","Policy distr","0.059861645102500916","denim-forest-115","0.946836531162262"
"2","crxdn5km","Policy distr","0.05789990350604057","denim-forest-115","0.9524226188659668"
"2","crxdn5km","Policy distr","0.05599149316549301","denim-forest-115","0.9580086469650269"
"2","crxdn5km","Policy distr","0.054135385900735855","denim-forest-115","0.9635946750640869"
"2","crxdn5km","Policy distr","0.05233055353164673","denim-forest-115","0.969180703163147"
"2","crxdn5km","Policy distr","0.050575945526361465","denim-forest-115","0.9747667908668518"
"2","crxdn5km","Policy distr","0.04887058585882187","denim-forest-115","0.9803528785705566"
"2","crxdn5km","Policy distr","0.04721350222826004","denim-forest-115","0.9859389066696167"
"2","crxdn5km","Policy distr","0.045603666454553604","denim-forest-115","0.9915249347686768"
"2","crxdn5km","Policy distr","0.04404008015990257","denim-forest-115","0.9971110224723816"
"2","crxdn5km","Policy distr","0.04252178966999054","denim-forest-115","1.0026969909667969"
"2","crxdn5km","Policy distr","0.04104774817824364","denim-forest-115","1.0082831382751465"
"2","crxdn5km","Policy distr","0.039617035537958145","denim-forest-115","1.013869285583496"
"2","crxdn5km","Policy distr","0.03822877258062363","denim-forest-115","1.0194551944732666"
"2","crxdn5km","Policy distr","0.036881860345602036","denim-forest-115","1.0250413417816162"
"2","crxdn5km","Policy distr","0.03557545319199562","denim-forest-115","1.0306273698806763"
"2","crxdn5km","Policy distr","0.034308601170778275","denim-forest-115","1.0362133979797363"
"2","crxdn5km","Policy distr","0.03308035060763359","denim-forest-115","1.041799545288086"
"2","crxdn5km","Policy distr","0.031889867037534714","denim-forest-115","1.0473854541778564"
"2","crxdn5km","Policy distr","0.0307361651211977","denim-forest-115","1.052971601486206"
"2","crxdn5km","Policy distr","0.029618384316563606","denim-forest-115","1.0585577487945557"
"2","crxdn5km","Policy distr","0.028535712510347366","denim-forest-115","1.0641436576843262"
"2","crxdn5km","Policy distr","0.02748718485236168","denim-forest-115","1.0697298049926758"
"2","crxdn5km","Policy distr","0.026472028344869614","denim-forest-115","1.0753157138824463"
"2","crxdn5km","Policy distr","0.025489337742328644","denim-forest-115","1.080901861190796"
"2","crxdn5km","Policy distr","0.02453831024467945","denim-forest-115","1.0864880084991455"
"2","crxdn5km","Policy distr","0.023618174716830254","denim-forest-115","1.092073917388916"
"2","crxdn5km","Policy distr","0.022728050127625465","denim-forest-115","1.0976600646972656"
"2","crxdn5km","Policy distr","0.02186719886958599","denim-forest-115","1.1032460927963257"
"2","crxdn5km","Policy distr","0.0210348479449749","denim-forest-115","1.1088321208953857"
"2","crxdn5km","Policy distr","0.020230179652571678","denim-forest-115","1.1144182682037354"
"2","crxdn5km","Policy distr","0.019452521577477455","denim-forest-115","1.1200041770935059"
"2","crxdn5km","Policy distr","0.01870105415582657","denim-forest-115","1.1255903244018555"
"2","crxdn5km","Policy distr","0.01797509752213955","denim-forest-115","1.131176471710205"
"2","crxdn5km","Policy distr","0.01727396249771118","denim-forest-115","1.1367623805999756"
"2","crxdn5km","Policy distr","0.016596896573901176","denim-forest-115","1.1423485279083252"
"2","crxdn5km","Policy distr","0.01594325713813305","denim-forest-115","1.1479345560073853"
"2","crxdn5km","Policy distr","0.015312358736991882","denim-forest-115","1.1535205841064453"
"2","crxdn5km","Policy distr","0.014703530818223953","denim-forest-115","1.159106731414795"
"2","crxdn5km","Policy distr","0.014116162434220314","denim-forest-115","1.1646926403045654"
"2","crxdn5km","Policy distr","0.013549583032727242","denim-forest-115","1.170278787612915"
"2","crxdn5km","Policy distr","0.013003203086555004","denim-forest-115","1.175864815711975"
"2","crxdn5km","Policy distr","0.012476415373384953","denim-forest-115","1.1814508438110352"
"2","crxdn5km","Policy distr","0.011968610808253288","denim-forest-115","1.1870369911193848"
"2","crxdn5km","Policy distr","0.011479249224066734","denim-forest-115","1.1926229000091553"
"2","crxdn5km","Policy distr","0.011007709428668022","denim-forest-115","1.1982090473175049"
"2","crxdn5km","Policy distr","0.010553473606705666","denim-forest-115","1.2037951946258545"
"2","crxdn5km","Policy distr","0.010116021148860455","denim-forest-115","1.209381103515625"
"2","crxdn5km","Policy distr","0.009694783948361874","denim-forest-115","1.2149672508239746"
"2","crxdn5km","Policy distr","0.0092892711982131","denim-forest-115","1.2205532789230347"
"2","crxdn5km","Policy distr","0.008898974396288395","denim-forest-115","1.2261393070220947"
"2","crxdn5km","Policy distr","0.00852340366691351","denim-forest-115","1.2317254543304443"
"2","crxdn5km","Policy distr","0.008162090554833412","denim-forest-115","1.2373113632202148"
"2","crxdn5km","Policy distr","0.007814554497599602","denim-forest-115","1.2428975105285645"
"2","crxdn5km","Policy distr","0.0074803465977311134","denim-forest-115","1.248483657836914"
"2","crxdn5km","Policy distr","0.00715904263779521","denim-forest-115","1.2540695667266846"
"2","crxdn5km","Policy distr","0.00685018440708518","denim-forest-115","1.2596557140350342"
"2","crxdn5km","Policy distr","0.00655337842181325","denim-forest-115","1.2652416229248047"
"2","crxdn5km","Policy distr","0.006268192082643509","denim-forest-115","1.2708277702331543"
"2","crxdn5km","Policy distr","0.005994241219013929","denim-forest-115","1.276413917541504"
"2","crxdn5km","Policy distr","0.005731151904910803","denim-forest-115","1.2819998264312744"
"2","crxdn5km","Policy distr","0.005478524602949619","denim-forest-115","1.287585973739624"
"2","crxdn5km","Policy distr","0.005236011929810047","denim-forest-115","1.293172001838684"
"2","crxdn5km","Policy distr","0.005003251135349274","denim-forest-115","1.2987580299377441"
"2","crxdn5km","Policy distr","0.00477989949285984","denim-forest-115","1.3043441772460938"
"2","crxdn5km","Policy distr","0.004565631039440632","denim-forest-115","1.3099300861358643"
"2","crxdn5km","Policy distr","0.004360104911029339","denim-forest-115","1.3155162334442139"
"2","crxdn5km","Policy distr","0.004163013305515051","denim-forest-115","1.3211023807525635"
"2","crxdn5km","Policy distr","0.003974060993641615","denim-forest-115","1.326688289642334"
"2","crxdn5km","Policy distr","0.0037929329555481672","denim-forest-115","1.3322744369506836"
"2","crxdn5km","Policy distr","0.003619356080889702","denim-forest-115","1.3378604650497437"
"2","crxdn5km","Policy distr","0.003453043755143881","denim-forest-115","1.3434464931488037"
"2","crxdn5km","Policy distr","0.0032937247306108475","denim-forest-115","1.3490326404571533"
"2","crxdn5km","Policy distr","0.003141148714348674","denim-forest-115","1.3546185493469238"
"2","crxdn5km","Policy distr","0.0029950463213026524","denim-forest-115","1.3602046966552734"
"2","crxdn5km","Policy distr","0.0028551826253533363","denim-forest-115","1.3657907247543335"
"2","crxdn5km","Policy distr","0.002721316646784544","denim-forest-115","1.3713767528533936"
"2","crxdn5km","Policy distr","0.0025932181160897017","denim-forest-115","1.3769629001617432"
"2","crxdn5km","Policy distr","0.0024706684052944183","denim-forest-115","1.3825488090515137"
"2","crxdn5km","Policy distr","0.0023534444626420736","denim-forest-115","1.3881349563598633"
"2","crxdn5km","Policy distr","0.0022413425613194704","denim-forest-115","1.393721103668213"

==> plot_scripts/data/action_distributions/cheetah/cheetah_700k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.0444209575653076"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.0402350425720215"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.0360488891601562"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.0318629741668701"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.0276768207550049"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.0234906673431396"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.0193047523498535"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.0151185989379883"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.0109326839447021"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.006746530532837"
"2","crxdn5km","Action distr","0","denim-forest-115","-1.0025603771209717"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.9983744025230408"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.9941883683204651"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.9900022745132446"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.985816240310669"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.9816302061080933"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.9774441719055176"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.9732580780982971"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.9690719842910767"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.964885950088501"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.9606999158859253"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.9565138816833496"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.9523277878761292"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.9481417536735535"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.943955659866333"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.9397696256637573"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.9355835914611816"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.931397557258606"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.9272114634513855"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.923025369644165"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.9188393354415894"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.9146533012390137"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.910467267036438"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.9062811732292175"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.9020951390266418"
"2","crxdn5km","Action distr","0.37585710443463544","denim-forest-115","-0.8979090452194214"
"2","crxdn5km","Action distr","0.03024137621887871","denim-forest-115","-0.8937230110168457"
"2","crxdn5km","Action distr","0.021600983013484794","denim-forest-115","-0.88953697681427"
"2","crxdn5km","Action distr","0.02592117961618175","denim-forest-115","-0.8853508830070496"
"2","crxdn5km","Action distr","0.02592117961618175","denim-forest-115","-0.8811648488044739"
"2","crxdn5km","Action distr","0.021600983013484794","denim-forest-115","-0.8769787549972534"
"2","crxdn5km","Action distr","0.021600983013484794","denim-forest-115","-0.8727927207946777"
"2","crxdn5km","Action distr","0.021600983013484794","denim-forest-115","-0.868606686592102"
"2","crxdn5km","Action distr","0.04320196602696959","denim-forest-115","-0.8644206523895264"
"2","crxdn5km","Action distr","0.03888176942427263","denim-forest-115","-0.8602345585823059"
"2","crxdn5km","Action distr","0.03024137621887871","denim-forest-115","-0.8560484647750854"
"2","crxdn5km","Action distr","0.03888176942427263","denim-forest-115","-0.8518624305725098"
"2","crxdn5km","Action distr","0.04752216262966654","denim-forest-115","-0.8476763963699341"
"2","crxdn5km","Action distr","0.03024137621887871","denim-forest-115","-0.8434903621673584"
"2","crxdn5km","Action distr","0.03024137621887871","denim-forest-115","-0.8393042683601379"
"2","crxdn5km","Action distr","0.03456157282157567","denim-forest-115","-0.8351182341575623"
"2","crxdn5km","Action distr","0.017280786410787834","denim-forest-115","-0.8309321403503418"
"2","crxdn5km","Action distr","0.04320196602696959","denim-forest-115","-0.8267461061477661"
"2","crxdn5km","Action distr","0.02592117961618175","denim-forest-115","-0.8225600719451904"
"2","crxdn5km","Action distr","0.03456157282157567","denim-forest-115","-0.8183740377426147"
"2","crxdn5km","Action distr","0.04320196602696959","denim-forest-115","-0.8141879439353943"
"2","crxdn5km","Action distr","0.04752216262966654","denim-forest-115","-0.8100018501281738"
"2","crxdn5km","Action distr","0.03024137621887871","denim-forest-115","-0.8058158159255981"
"2","crxdn5km","Action distr","0.012960589808090875","denim-forest-115","-0.8016297817230225"
"2","crxdn5km","Action distr","0.05616255583506046","denim-forest-115","-0.7974437475204468"
"2","crxdn5km","Action distr","0.06048275243775742","denim-forest-115","-0.7932576537132263"
"2","crxdn5km","Action distr","0.0734433422458483","denim-forest-115","-0.7890716195106506"
"2","crxdn5km","Action distr","0.017280786410787834","denim-forest-115","-0.7848855257034302"
"2","crxdn5km","Action distr","0.03888176942427263","denim-forest-115","-0.7806994915008545"
"2","crxdn5km","Action distr","0.06912314564315133","denim-forest-115","-0.7765134572982788"
"2","crxdn5km","Action distr","0.07776353884854526","denim-forest-115","-0.7723273634910583"
"2","crxdn5km","Action distr","0.03456157282157567","denim-forest-115","-0.7681413292884827"
"2","crxdn5km","Action distr","0.04320196602696959","denim-forest-115","-0.7639552354812622"
"2","crxdn5km","Action distr","0.0518423592323635","denim-forest-115","-0.7597692012786865"
"2","crxdn5km","Action distr","0.0734433422458483","denim-forest-115","-0.7555831670761108"
"2","crxdn5km","Action distr","0.04320196602696959","denim-forest-115","-0.7513971328735352"
"2","crxdn5km","Action distr","0.07776353884854526","denim-forest-115","-0.7472110390663147"
"2","crxdn5km","Action distr","0.0518423592323635","denim-forest-115","-0.7430249452590942"
"2","crxdn5km","Action distr","0.04320196602696959","denim-forest-115","-0.7388389110565186"
"2","crxdn5km","Action distr","0.05616255583506046","denim-forest-115","-0.7346528768539429"
"2","crxdn5km","Action distr","0.05616255583506046","denim-forest-115","-0.7304668426513672"
"2","crxdn5km","Action distr","0.08640393205393918","denim-forest-115","-0.7262807488441467"
"2","crxdn5km","Action distr","0.08640393205393918","denim-forest-115","-0.722094714641571"
"2","crxdn5km","Action distr","0.0734433422458483","denim-forest-115","-0.7179086208343506"
"2","crxdn5km","Action distr","0.08208373545124222","denim-forest-115","-0.7137225866317749"
"2","crxdn5km","Action distr","0.09504432525933308","denim-forest-115","-0.7095365524291992"
"2","crxdn5km","Action distr","0.06912314564315133","denim-forest-115","-0.7053505182266235"
"2","crxdn5km","Action distr","0.0518423592323635","denim-forest-115","-0.7011644244194031"
"2","crxdn5km","Action distr","0.09072412865663614","denim-forest-115","-0.6969783306121826"
"2","crxdn5km","Action distr","0.09504432525933308","denim-forest-115","-0.6927922964096069"
"2","crxdn5km","Action distr","0.06480294904045439","denim-forest-115","-0.6886062622070312"
"2","crxdn5km","Action distr","0.08640393205393918","denim-forest-115","-0.6844202280044556"
"2","crxdn5km","Action distr","0.07776353884854526","denim-forest-115","-0.6802341341972351"
"2","crxdn5km","Action distr","0.0518423592323635","denim-forest-115","-0.6760480999946594"
"2","crxdn5km","Action distr","0.09936452186203006","denim-forest-115","-0.671862006187439"
"2","crxdn5km","Action distr","0.09504432525933308","denim-forest-115","-0.6676759719848633"
"2","crxdn5km","Action distr","0.11664530827281788","denim-forest-115","-0.6634899377822876"
"2","crxdn5km","Action distr","0.1555270776970905","denim-forest-115","-0.6593038439750671"
"2","crxdn5km","Action distr","0.17280786410787835","denim-forest-115","-0.6551178097724915"
"2","crxdn5km","Action distr","0.12096550487551484","denim-forest-115","-0.650931715965271"
"2","crxdn5km","Action distr","0.15984727429978748","denim-forest-115","-0.6467456817626953"
"2","crxdn5km","Action distr","0.13392609468360572","denim-forest-115","-0.6425596475601196"
"2","crxdn5km","Action distr","0.14256648788899964","denim-forest-115","-0.638373613357544"
"2","crxdn5km","Action distr","0.1468866844916966","denim-forest-115","-0.6341875195503235"
"2","crxdn5km","Action distr","0.12096550487551484","denim-forest-115","-0.6300014853477478"
"2","crxdn5km","Action distr","0.12960589808090878","denim-forest-115","-0.6258153915405273"
"2","crxdn5km","Action distr","0.20304924032675706","denim-forest-115","-0.6216293573379517"
"2","crxdn5km","Action distr","0.16416747090248443","denim-forest-115","-0.617443323135376"
"2","crxdn5km","Action distr","0.22897041994293882","denim-forest-115","-0.6132572293281555"
"2","crxdn5km","Action distr","0.14256648788899964","denim-forest-115","-0.6090711951255798"
"2","crxdn5km","Action distr","0.13824629128630267","denim-forest-115","-0.6048851013183594"
"2","crxdn5km","Action distr","0.13824629128630267","denim-forest-115","-0.6006990671157837"
"2","crxdn5km","Action distr","0.13392609468360572","denim-forest-115","-0.596513032913208"
"2","crxdn5km","Action distr","0.17712806071057532","denim-forest-115","-0.5923269987106323"
"2","crxdn5km","Action distr","0.207369436929454","denim-forest-115","-0.5881409049034119"
"2","crxdn5km","Action distr","0.19440884712136314","denim-forest-115","-0.5839548110961914"
"2","crxdn5km","Action distr","0.16848766750518138","denim-forest-115","-0.5797687768936157"
"2","crxdn5km","Action distr","0.19440884712136314","denim-forest-115","-0.57558274269104"
"2","crxdn5km","Action distr","0.25921179616181755","denim-forest-115","-0.5713967084884644"
"2","crxdn5km","Action distr","0.23761081314833274","denim-forest-115","-0.5672106146812439"
"2","crxdn5km","Action distr","0.21600983013484792","denim-forest-115","-0.5630245804786682"
"2","crxdn5km","Action distr","0.22897041994293882","denim-forest-115","-0.5588384866714478"
"2","crxdn5km","Action distr","0.2203300267375449","denim-forest-115","-0.5546524524688721"
"2","crxdn5km","Action distr","0.25921179616181755","denim-forest-115","-0.5504664182662964"
"2","crxdn5km","Action distr","0.22465022334024184","denim-forest-115","-0.5462803244590759"
"2","crxdn5km","Action distr","0.2980935655860901","denim-forest-115","-0.5420942902565002"
"2","crxdn5km","Action distr","0.28081277917530234","denim-forest-115","-0.5379081964492798"
"2","crxdn5km","Action distr","0.20304924032675706","denim-forest-115","-0.5337221622467041"
"2","crxdn5km","Action distr","0.28081277917530234","denim-forest-115","-0.5295361280441284"
"2","crxdn5km","Action distr","0.23329061654563577","denim-forest-115","-0.5253500938415527"
"2","crxdn5km","Action distr","0.25489159955912055","denim-forest-115","-0.5211640000343323"
"2","crxdn5km","Action distr","0.28945317238069623","denim-forest-115","-0.5169779658317566"
"2","crxdn5km","Action distr","0.3456157282157567","denim-forest-115","-0.5127918720245361"
"2","crxdn5km","Action distr","0.28945317238069623","denim-forest-115","-0.5086058378219604"
"2","crxdn5km","Action distr","0.2851329757779993","denim-forest-115","-0.5044198036193848"
"2","crxdn5km","Action distr","0.2980935655860901","denim-forest-115","-0.5002337098121643"
"2","crxdn5km","Action distr","0.3326551384076658","denim-forest-115","-0.4960476756095886"
"2","crxdn5km","Action distr","0.3326551384076658","denim-forest-115","-0.49186161160469055"
"2","crxdn5km","Action distr","0.414738873858908","denim-forest-115","-0.4876755475997925"
"2","crxdn5km","Action distr","0.3888176942427263","denim-forest-115","-0.4834895133972168"
"2","crxdn5km","Action distr","0.4406600534750898","denim-forest-115","-0.47930341958999634"
"2","crxdn5km","Action distr","0.35857631802384754","denim-forest-115","-0.47511738538742065"
"2","crxdn5km","Action distr","0.4060984806535141","denim-forest-115","-0.47093135118484497"
"2","crxdn5km","Action distr","0.3931378908454232","denim-forest-115","-0.4667452573776245"
"2","crxdn5km","Action distr","0.419059070461605","denim-forest-115","-0.46255922317504883"
"2","crxdn5km","Action distr","0.4060984806535141","denim-forest-115","-0.45837315917015076"
"2","crxdn5km","Action distr","0.49682260931015026","denim-forest-115","-0.4541870951652527"
"2","crxdn5km","Action distr","0.414738873858908","denim-forest-115","-0.450001060962677"
"2","crxdn5km","Action distr","0.4752216262966655","denim-forest-115","-0.44581496715545654"
"2","crxdn5km","Action distr","0.4493004466804837","denim-forest-115","-0.44162893295288086"
"2","crxdn5km","Action distr","0.4752216262966655","denim-forest-115","-0.4374428987503052"
"2","crxdn5km","Action distr","0.46658123309127153","denim-forest-115","-0.4332568049430847"
"2","crxdn5km","Action distr","0.4622610364885746","denim-forest-115","-0.42907077074050903"
"2","crxdn5km","Action distr","0.5529851651452107","denim-forest-115","-0.42488470673561096"
"2","crxdn5km","Action distr","0.5529851651452107","denim-forest-115","-0.4206986427307129"
"2","crxdn5km","Action distr","0.43633985687239285","denim-forest-115","-0.4165126085281372"
"2","crxdn5km","Action distr","0.5141033957209381","denim-forest-115","-0.41232654452323914"
"2","crxdn5km","Action distr","0.45362064328318064","denim-forest-115","-0.40814048051834106"
"2","crxdn5km","Action distr","0.5184235923236351","denim-forest-115","-0.4039544463157654"
"2","crxdn5km","Action distr","0.5659457549533016","denim-forest-115","-0.3997683525085449"
"2","crxdn5km","Action distr","0.47954182289936237","denim-forest-115","-0.39558231830596924"
"2","crxdn5km","Action distr","0.6048275243775743","denim-forest-115","-0.39139628410339355"
"2","crxdn5km","Action distr","0.5097831991182411","denim-forest-115","-0.3872101902961731"
"2","crxdn5km","Action distr","0.5961871311721803","denim-forest-115","-0.3830241560935974"
"2","crxdn5km","Action distr","0.5875467379667864","denim-forest-115","-0.37883809208869934"
"2","crxdn5km","Action distr","0.6437092938018468","denim-forest-115","-0.37465202808380127"
"2","crxdn5km","Action distr","0.5961871311721803","denim-forest-115","-0.3704659938812256"
"2","crxdn5km","Action distr","0.6653102768153316","denim-forest-115","-0.3662799000740051"
"2","crxdn5km","Action distr","0.6005073277748773","denim-forest-115","-0.36209386587142944"
"2","crxdn5km","Action distr","0.6653102768153316","denim-forest-115","-0.35790783166885376"
"2","crxdn5km","Action distr","0.7776353884854526","denim-forest-115","-0.3537217378616333"
"2","crxdn5km","Action distr","0.6307487039937559","denim-forest-115","-0.3495357036590576"
"2","crxdn5km","Action distr","0.6869112598288165","denim-forest-115","-0.34534963965415955"
"2","crxdn5km","Action distr","0.7128324394449982","denim-forest-115","-0.3411635756492615"
"2","crxdn5km","Action distr","0.6782708666234225","denim-forest-115","-0.3369775414466858"
"2","crxdn5km","Action distr","0.6609900802126347","denim-forest-115","-0.33279144763946533"
"2","crxdn5km","Action distr","0.7301132258557861","denim-forest-115","-0.32860541343688965"
"2","crxdn5km","Action distr","0.7776353884854526","denim-forest-115","-0.32441937923431396"
"2","crxdn5km","Action distr","0.7603546020746647","denim-forest-115","-0.3202332854270935"
"2","crxdn5km","Action distr","0.7257930292530891","denim-forest-115","-0.3160472512245178"
"2","crxdn5km","Action distr","0.8726797137447857","denim-forest-115","-0.31186121702194214"
"2","crxdn5km","Action distr","0.8510787307313009","denim-forest-115","-0.3076751232147217"
"2","crxdn5km","Action distr","0.7257930292530891","denim-forest-115","-0.303489089012146"
"2","crxdn5km","Action distr","0.8078767647043312","denim-forest-115","-0.2993030250072479"
"2","crxdn5km","Action distr","0.7517142088692709","denim-forest-115","-0.29511696100234985"
"2","crxdn5km","Action distr","0.9202018763744523","denim-forest-115","-0.29093092679977417"
"2","crxdn5km","Action distr","0.8813201069501796","denim-forest-115","-0.2867448329925537"
"2","crxdn5km","Action distr","0.8510787307313009","denim-forest-115","-0.282558798789978"
"2","crxdn5km","Action distr","0.8899605001555735","denim-forest-115","-0.27837276458740234"
"2","crxdn5km","Action distr","0.8769999103474826","denim-forest-115","-0.2741866707801819"
"2","crxdn5km","Action distr","0.9245220729771492","denim-forest-115","-0.2700006365776062"
"2","crxdn5km","Action distr","0.9202018763744523","denim-forest-115","-0.26581457257270813"
"2","crxdn5km","Action distr","0.9590836457987247","denim-forest-115","-0.26162850856781006"
"2","crxdn5km","Action distr","1.0195663982364822","denim-forest-115","-0.2574424743652344"
"2","crxdn5km","Action distr","0.9115614831690583","denim-forest-115","-0.2532563805580139"
"2","crxdn5km","Action distr","0.9677240390041187","denim-forest-115","-0.24907034635543823"
"2","crxdn5km","Action distr","0.8986008933609674","denim-forest-115","-0.24488428235054016"
"2","crxdn5km","Action distr","0.9850048254149066","denim-forest-115","-0.24069823324680328"
"2","crxdn5km","Action distr","0.9979654152229974","denim-forest-115","-0.2365121841430664"
"2","crxdn5km","Action distr","1.0368471846472702","denim-forest-115","-0.23232612013816833"
"2","crxdn5km","Action distr","1.0066058084283913","denim-forest-115","-0.22814005613327026"
"2","crxdn5km","Action distr","1.0757289540715427","denim-forest-115","-0.2239540070295334"
"2","crxdn5km","Action distr","0.9893250220176035","denim-forest-115","-0.2197679579257965"
"2","crxdn5km","Action distr","1.045487577852664","denim-forest-115","-0.21558189392089844"
"2","crxdn5km","Action distr","1.1016501336877245","denim-forest-115","-0.21139582991600037"
"2","crxdn5km","Action distr","1.0714087574688458","denim-forest-115","-0.20720979571342468"
"2","crxdn5km","Action distr","0.9634038424014219","denim-forest-115","-0.2030237317085266"
"2","crxdn5km","Action distr","1.1362117065093","denim-forest-115","-0.19883766770362854"
"2","crxdn5km","Action distr","1.1362117065093","denim-forest-115","-0.19465161859989166"
"2","crxdn5km","Action distr","1.1059703302904214","denim-forest-115","-0.19046556949615479"
"2","crxdn5km","Action distr","1.045487577852664","denim-forest-115","-0.1862795054912567"
"2","crxdn5km","Action distr","1.0498077744553609","denim-forest-115","-0.18209344148635864"
"2","crxdn5km","Action distr","1.2010146555497545","denim-forest-115","-0.17790739238262177"
"2","crxdn5km","Action distr","1.2053348521524516","denim-forest-115","-0.1737213432788849"
"2","crxdn5km","Action distr","1.0930097404823305","denim-forest-115","-0.16953527927398682"
"2","crxdn5km","Action distr","1.0930097404823305","denim-forest-115","-0.16534921526908875"
"2","crxdn5km","Action distr","1.1146107234958154","denim-forest-115","-0.16116316616535187"
"2","crxdn5km","Action distr","1.1146107234958154","denim-forest-115","-0.156977117061615"
"2","crxdn5km","Action distr","1.1707732793308756","denim-forest-115","-0.15279105305671692"
"2","crxdn5km","Action distr","1.1016501336877245","denim-forest-115","-0.14860498905181885"
"2","crxdn5km","Action distr","1.1750934759335727","denim-forest-115","-0.14441893994808197"
"2","crxdn5km","Action distr","1.1794136725362696","denim-forest-115","-0.1402328908443451"
"2","crxdn5km","Action distr","1.257177211384815","denim-forest-115","-0.13604682683944702"
"2","crxdn5km","Action distr","1.3046993740144814","denim-forest-115","-0.13186076283454895"
"2","crxdn5km","Action distr","1.1750934759335727","denim-forest-115","-0.12767471373081207"
"2","crxdn5km","Action distr","1.0714087574688458","denim-forest-115","-0.1234886571764946"
"2","crxdn5km","Action distr","1.3003791774117845","denim-forest-115","-0.11930260062217712"
"2","crxdn5km","Action distr","1.162132886125482","denim-forest-115","-0.11511655151844025"
"2","crxdn5km","Action distr","1.1707732793308756","denim-forest-115","-0.11093048751354218"
"2","crxdn5km","Action distr","1.2312560317686332","denim-forest-115","-0.1067444384098053"
"2","crxdn5km","Action distr","1.3522215366441481","denim-forest-115","-0.10255837440490723"
"2","crxdn5km","Action distr","1.2139752453578452","denim-forest-115","-0.09837232530117035"
"2","crxdn5km","Action distr","1.2398964249740272","denim-forest-115","-0.09418626129627228"
"2","crxdn5km","Action distr","1.347901340041451","denim-forest-115","-0.0900002121925354"
"2","crxdn5km","Action distr","1.2226156385632392","denim-forest-115","-0.08581414818763733"
"2","crxdn5km","Action distr","1.3824629128630268","denim-forest-115","-0.08162809908390045"
"2","crxdn5km","Action distr","1.3435811434387541","denim-forest-115","-0.07744203507900238"
"2","crxdn5km","Action distr","1.3522215366441481","denim-forest-115","-0.0732559859752655"
"2","crxdn5km","Action distr","1.2355762283713303","denim-forest-115","-0.06906992197036743"
"2","crxdn5km","Action distr","1.2787781943982999","denim-forest-115","-0.06488387286663055"
"2","crxdn5km","Action distr","1.360861929849542","denim-forest-115","-0.06069781631231308"
"2","crxdn5km","Action distr","1.252857014782118","denim-forest-115","-0.056511759757995605"
"2","crxdn5km","Action distr","1.3867831094657237","denim-forest-115","-0.05232570320367813"
"2","crxdn5km","Action distr","1.360861929849542","denim-forest-115","-0.04813964664936066"
"2","crxdn5km","Action distr","1.2139752453578452","denim-forest-115","-0.04395359009504318"
"2","crxdn5km","Action distr","1.37814271626033","denim-forest-115","-0.03976753354072571"
"2","crxdn5km","Action distr","1.369502323054936","denim-forest-115","-0.035581476986408234"
"2","crxdn5km","Action distr","1.2701378011929059","denim-forest-115","-0.03139542043209076"
"2","crxdn5km","Action distr","1.3003791774117845","denim-forest-115","-0.027209365740418434"
"2","crxdn5km","Action distr","1.2960589808090877","denim-forest-115","-0.02302330918610096"
"2","crxdn5km","Action distr","1.1318915099066031","denim-forest-115","-0.018837252631783485"
"2","crxdn5km","Action distr","1.3522215366441481","denim-forest-115","-0.014651196077466011"
"2","crxdn5km","Action distr","1.3392609468360572","denim-forest-115","-0.010465140454471111"
"2","crxdn5km","Action distr","1.2010146555497545","denim-forest-115","-0.006279083900153637"
"2","crxdn5km","Action distr","1.4127042890819055","denim-forest-115","-0.0020930280443280935"
"2","crxdn5km","Action distr","1.2701378011929059","denim-forest-115","0.0020930280443280935"
"2","crxdn5km","Action distr","1.3003791774117845","denim-forest-115","0.006279083900153637"
"2","crxdn5km","Action distr","1.3435811434387541","denim-forest-115","0.010465140454471111"
"2","crxdn5km","Action distr","1.2312560317686332","denim-forest-115","0.014651196077466011"
"2","crxdn5km","Action distr","1.468866844916966","denim-forest-115","0.018837252631783485"
"2","crxdn5km","Action distr","1.4040638958765115","denim-forest-115","0.02302330918610096"
"2","crxdn5km","Action distr","1.447265861903481","denim-forest-115","0.027209365740418434"
"2","crxdn5km","Action distr","1.3349407502333603","denim-forest-115","0.03139542043209076"
"2","crxdn5km","Action distr","1.4127042890819055","denim-forest-115","0.035581476986408234"
"2","crxdn5km","Action distr","1.4343052720953902","denim-forest-115","0.03976753354072571"
"2","crxdn5km","Action distr","1.2960589808090877","denim-forest-115","0.04395359009504318"
"2","crxdn5km","Action distr","1.2312560317686332","denim-forest-115","0.04813964664936066"
"2","crxdn5km","Action distr","1.3133397672198754","denim-forest-115","0.05232570320367813"
"2","crxdn5km","Action distr","1.4602264517115722","denim-forest-115","0.056511759757995605"
"2","crxdn5km","Action distr","1.3867831094657237","denim-forest-115","0.06069781631231308"
"2","crxdn5km","Action distr","1.2787781943982999","denim-forest-115","0.06488387286663055"
"2","crxdn5km","Action distr","1.2139752453578452","denim-forest-115","0.06906992197036743"
"2","crxdn5km","Action distr","1.4991082211358446","denim-forest-115","0.0732559859752655"
"2","crxdn5km","Action distr","1.2658176045902088","denim-forest-115","0.07744203507900238"
"2","crxdn5km","Action distr","1.3867831094657237","denim-forest-115","0.08162809908390045"
"2","crxdn5km","Action distr","1.356541733246845","denim-forest-115","0.08581414818763733"
"2","crxdn5km","Action distr","1.2787781943982999","denim-forest-115","0.0900002121925354"
"2","crxdn5km","Action distr","1.149172296317391","denim-forest-115","0.09418626129627228"
"2","crxdn5km","Action distr","1.2658176045902088","denim-forest-115","0.09837232530117035"
"2","crxdn5km","Action distr","1.166453082728179","denim-forest-115","0.10255837440490723"
"2","crxdn5km","Action distr","1.1750934759335727","denim-forest-115","0.1067444384098053"
"2","crxdn5km","Action distr","1.2139752453578452","denim-forest-115","0.11093048751354218"
"2","crxdn5km","Action distr","1.373822519657633","denim-forest-115","0.11511655151844025"
"2","crxdn5km","Action distr","1.365182126452239","denim-forest-115","0.11930260062217712"
"2","crxdn5km","Action distr","1.2874185876036937","denim-forest-115","0.1234886571764946"
"2","crxdn5km","Action distr","1.1837338691389667","denim-forest-115","0.12767471373081207"
"2","crxdn5km","Action distr","1.2312560317686332","denim-forest-115","0.13186076283454895"
"2","crxdn5km","Action distr","1.0800491506742398","denim-forest-115","0.13604682683944702"
"2","crxdn5km","Action distr","1.0757289540715427","denim-forest-115","0.1402328908443451"
"2","crxdn5km","Action distr","1.1059703302904214","denim-forest-115","0.14441893994808197"
"2","crxdn5km","Action distr","1.2312560317686332","denim-forest-115","0.14860498905181885"
"2","crxdn5km","Action distr","1.1880540657416636","denim-forest-115","0.15279105305671692"
"2","crxdn5km","Action distr","1.2658176045902088","denim-forest-115","0.156977117061615"
"2","crxdn5km","Action distr","1.149172296317391","denim-forest-115","0.16116316616535187"
"2","crxdn5km","Action distr","1.1707732793308756","denim-forest-115","0.16534921526908875"
"2","crxdn5km","Action distr","1.067088560866149","denim-forest-115","0.16953527927398682"
"2","crxdn5km","Action distr","1.1275713133039063","denim-forest-115","0.1737213432788849"
"2","crxdn5km","Action distr","1.0973299370850274","denim-forest-115","0.17790739238262177"
"2","crxdn5km","Action distr","1.1232511167012094","denim-forest-115","0.18209344148635864"
"2","crxdn5km","Action distr","1.2269358351659363","denim-forest-115","0.1862795054912567"
"2","crxdn5km","Action distr","1.1102905268931185","denim-forest-115","0.19046556949615479"
"2","crxdn5km","Action distr","1.0152462016337853","denim-forest-115","0.19465161859989166"
"2","crxdn5km","Action distr","1.067088560866149","denim-forest-115","0.19883766770362854"
"2","crxdn5km","Action distr","0.9590836457987247","denim-forest-115","0.2030237317085266"
"2","crxdn5km","Action distr","1.144852099714694","denim-forest-115","0.20720979571342468"
"2","crxdn5km","Action distr","1.1146107234958154","denim-forest-115","0.21139582991600037"
"2","crxdn5km","Action distr","1.1275713133039063","denim-forest-115","0.21558189392089844"
"2","crxdn5km","Action distr","0.9850048254149066","denim-forest-115","0.2197679579257965"
"2","crxdn5km","Action distr","0.93748266278524","denim-forest-115","0.2239540070295334"
"2","crxdn5km","Action distr","1.0152462016337853","denim-forest-115","0.22814005613327026"
"2","crxdn5km","Action distr","0.9245220729771492","denim-forest-115","0.23232612013816833"
"2","crxdn5km","Action distr","0.9590836457987247","denim-forest-115","0.2365121841430664"
"2","crxdn5km","Action distr","0.9072412865663613","denim-forest-115","0.24069823324680328"
"2","crxdn5km","Action distr","1.0757289540715427","denim-forest-115","0.24488428235054016"
"2","crxdn5km","Action distr","0.8986008933609674","denim-forest-115","0.24907034635543823"
"2","crxdn5km","Action distr","0.9634038424014219","denim-forest-115","0.2532563805580139"
"2","crxdn5km","Action distr","0.9072412865663613","denim-forest-115","0.2574424743652344"
"2","crxdn5km","Action distr","0.9029210899636644","denim-forest-115","0.26162850856781006"
"2","crxdn5km","Action distr","0.8899605001555735","denim-forest-115","0.26581457257270813"
"2","crxdn5km","Action distr","0.8597191239366948","denim-forest-115","0.2700006365776062"
"2","crxdn5km","Action distr","0.8121969613070282","denim-forest-115","0.2741866707801819"
"2","crxdn5km","Action distr","0.8856403035528765","denim-forest-115","0.27837276458740234"
"2","crxdn5km","Action distr","0.8986008933609674","denim-forest-115","0.282558798789978"
"2","crxdn5km","Action distr","0.7257930292530891","denim-forest-115","0.2867448329925537"
"2","crxdn5km","Action distr","0.8597191239366948","denim-forest-115","0.29093092679977417"
"2","crxdn5km","Action distr","0.8813201069501796","denim-forest-115","0.29511696100234985"
"2","crxdn5km","Action distr","0.7257930292530891","denim-forest-115","0.2993030250072479"
"2","crxdn5km","Action distr","0.8165171579097252","denim-forest-115","0.303489089012146"
"2","crxdn5km","Action distr","0.7733151918827557","denim-forest-115","0.3076751232147217"
"2","crxdn5km","Action distr","0.83811814092321","denim-forest-115","0.31186121702194214"
"2","crxdn5km","Action distr","0.7603546020746647","denim-forest-115","0.3160472512245178"
"2","crxdn5km","Action distr","0.7819555850881494","denim-forest-115","0.3202332854270935"
"2","crxdn5km","Action distr","0.6739506700207255","denim-forest-115","0.32441937923431396"
"2","crxdn5km","Action distr","0.6609900802126347","denim-forest-115","0.32860541343688965"
"2","crxdn5km","Action distr","0.7214728326503921","denim-forest-115","0.33279144763946533"
"2","crxdn5km","Action distr","0.6912314564315134","denim-forest-115","0.3369775414466858"
"2","crxdn5km","Action distr","0.7041920462396043","denim-forest-115","0.3411635756492615"
"2","crxdn5km","Action distr","0.7214728326503921","denim-forest-115","0.34534963965415955"
"2","crxdn5km","Action distr","0.6350689005964529","denim-forest-115","0.3495357036590576"
"2","crxdn5km","Action distr","0.6048275243775743","denim-forest-115","0.3537217378616333"
"2","crxdn5km","Action distr","0.6955516530342103","denim-forest-115","0.35790783166885376"
"2","crxdn5km","Action distr","0.6177881141856651","denim-forest-115","0.36209386587142944"
"2","crxdn5km","Action distr","0.6134679175829681","denim-forest-115","0.3662799000740051"
"2","crxdn5km","Action distr","0.5443447719398168","denim-forest-115","0.3704659938812256"
"2","crxdn5km","Action distr","0.5832265413640895","denim-forest-115","0.37465202808380127"
"2","crxdn5km","Action distr","0.5184235923236351","denim-forest-115","0.37883809208869934"
"2","crxdn5km","Action distr","0.6609900802126347","denim-forest-115","0.3830241560935974"
"2","crxdn5km","Action distr","0.5400245753371199","denim-forest-115","0.3872101902961731"
"2","crxdn5km","Action distr","0.5616255583506047","denim-forest-115","0.39139628410339355"
"2","crxdn5km","Action distr","0.47090142969396853","denim-forest-115","0.39558231830596924"
"2","crxdn5km","Action distr","0.6437092938018468","denim-forest-115","0.3997683525085449"
"2","crxdn5km","Action distr","0.5011428059128472","denim-forest-115","0.4039544463157654"
"2","crxdn5km","Action distr","0.5184235923236351","denim-forest-115","0.40814048051834106"
"2","crxdn5km","Action distr","0.5097831991182411","denim-forest-115","0.41232654452323914"
"2","crxdn5km","Action distr","0.5659457549533016","denim-forest-115","0.4165126085281372"
"2","crxdn5km","Action distr","0.5097831991182411","denim-forest-115","0.4206986427307129"
"2","crxdn5km","Action distr","0.49682260931015026","denim-forest-115","0.42488470673561096"
"2","crxdn5km","Action distr","0.5400245753371199","denim-forest-115","0.42907077074050903"
"2","crxdn5km","Action distr","0.44498025007778674","denim-forest-115","0.4332568049430847"
"2","crxdn5km","Action distr","0.45362064328318064","denim-forest-115","0.4374428987503052"
"2","crxdn5km","Action distr","0.35425612142115065","denim-forest-115","0.44162893295288086"
"2","crxdn5km","Action distr","0.41041867725621106","denim-forest-115","0.44581496715545654"
"2","crxdn5km","Action distr","0.3931378908454232","denim-forest-115","0.450001060962677"
"2","crxdn5km","Action distr","0.40177828405081717","denim-forest-115","0.4541870951652527"
"2","crxdn5km","Action distr","0.3974580874481202","denim-forest-115","0.45837315917015076"
"2","crxdn5km","Action distr","0.4060984806535141","denim-forest-115","0.46255922317504883"
"2","crxdn5km","Action distr","0.45362064328318064","denim-forest-115","0.4667452573776245"
"2","crxdn5km","Action distr","0.3931378908454232","denim-forest-115","0.47093135118484497"
"2","crxdn5km","Action distr","0.38449749764002933","denim-forest-115","0.47511738538742065"
"2","crxdn5km","Action distr","0.37153690783193843","denim-forest-115","0.47930341958999634"
"2","crxdn5km","Action distr","0.37153690783193843","denim-forest-115","0.4834895133972168"
"2","crxdn5km","Action distr","0.34129553161305975","denim-forest-115","0.4876755475997925"
"2","crxdn5km","Action distr","0.26785218936721145","denim-forest-115","0.49186161160469055"
"2","crxdn5km","Action distr","0.34993592481845365","denim-forest-115","0.4960476756095886"
"2","crxdn5km","Action distr","0.3067339587914841","denim-forest-115","0.5002337098121643"
"2","crxdn5km","Action distr","0.3240147452022719","denim-forest-115","0.5044198036193848"
"2","crxdn5km","Action distr","0.2937733689833932","denim-forest-115","0.5086058378219604"
"2","crxdn5km","Action distr","0.2851329757779993","denim-forest-115","0.5127918720245361"
"2","crxdn5km","Action distr","0.26785218936721145","denim-forest-115","0.5169779658317566"
"2","crxdn5km","Action distr","0.3024137621887871","denim-forest-115","0.5211640000343323"
"2","crxdn5km","Action distr","0.2851329757779993","denim-forest-115","0.5253500938415527"
"2","crxdn5km","Action distr","0.25921179616181755","denim-forest-115","0.5295361280441284"
"2","crxdn5km","Action distr","0.26785218936721145","denim-forest-115","0.5337221622467041"
"2","crxdn5km","Action distr","0.24193100975102969","denim-forest-115","0.5379081964492798"
"2","crxdn5km","Action distr","0.25489159955912055","denim-forest-115","0.5420942902565002"
"2","crxdn5km","Action distr","0.23329061654563577","denim-forest-115","0.5462803244590759"
"2","crxdn5km","Action distr","0.28081277917530234","denim-forest-115","0.5504664182662964"
"2","crxdn5km","Action distr","0.26785218936721145","denim-forest-115","0.5546524524688721"
"2","crxdn5km","Action distr","0.17712806071057532","denim-forest-115","0.5588384866714478"
"2","crxdn5km","Action distr","0.22465022334024184","denim-forest-115","0.5630245804786682"
"2","crxdn5km","Action distr","0.22897041994293882","denim-forest-115","0.5672106146812439"
"2","crxdn5km","Action distr","0.1987290437240601","denim-forest-115","0.5713967084884644"
"2","crxdn5km","Action distr","0.20304924032675706","denim-forest-115","0.57558274269104"
"2","crxdn5km","Action distr","0.207369436929454","denim-forest-115","0.5797687768936157"
"2","crxdn5km","Action distr","0.18576845391596922","denim-forest-115","0.5839548110961914"
"2","crxdn5km","Action distr","0.19440884712136314","denim-forest-115","0.5881409049034119"
"2","crxdn5km","Action distr","0.16848766750518138","denim-forest-115","0.5923269987106323"
"2","crxdn5km","Action distr","0.17712806071057532","denim-forest-115","0.596513032913208"
"2","crxdn5km","Action distr","0.15120688109439356","denim-forest-115","0.6006990671157837"
"2","crxdn5km","Action distr","0.18144825731327227","denim-forest-115","0.6048851013183594"
"2","crxdn5km","Action distr","0.16848766750518138","denim-forest-115","0.6090711951255798"
"2","crxdn5km","Action distr","0.18144825731327227","denim-forest-115","0.6132572293281555"
"2","crxdn5km","Action distr","0.13824629128630267","denim-forest-115","0.617443323135376"
"2","crxdn5km","Action distr","0.13824629128630267","denim-forest-115","0.6216293573379517"
"2","crxdn5km","Action distr","0.16416747090248443","denim-forest-115","0.6258153915405273"
"2","crxdn5km","Action distr","0.13392609468360572","denim-forest-115","0.6300014853477478"
"2","crxdn5km","Action distr","0.11664530827281788","denim-forest-115","0.6341875195503235"
"2","crxdn5km","Action distr","0.11664530827281788","denim-forest-115","0.638373613357544"
"2","crxdn5km","Action distr","0.13824629128630267","denim-forest-115","0.6425596475601196"
"2","crxdn5km","Action distr","0.12096550487551484","denim-forest-115","0.6467456817626953"
"2","crxdn5km","Action distr","0.103684718464727","denim-forest-115","0.650931715965271"
"2","crxdn5km","Action distr","0.08208373545124222","denim-forest-115","0.6551178097724915"
"2","crxdn5km","Action distr","0.08208373545124222","denim-forest-115","0.6593038439750671"
"2","crxdn5km","Action distr","0.12096550487551484","denim-forest-115","0.6634899377822876"
"2","crxdn5km","Action distr","0.12096550487551484","denim-forest-115","0.6676759719848633"
"2","crxdn5km","Action distr","0.09504432525933308","denim-forest-115","0.671862006187439"
"2","crxdn5km","Action distr","0.103684718464727","denim-forest-115","0.6760480999946594"
"2","crxdn5km","Action distr","0.10800491506742396","denim-forest-115","0.6802341341972351"
"2","crxdn5km","Action distr","0.07776353884854526","denim-forest-115","0.6844202280044556"
"2","crxdn5km","Action distr","0.06912314564315133","denim-forest-115","0.6886062622070312"
"2","crxdn5km","Action distr","0.09504432525933308","denim-forest-115","0.6927922964096069"
"2","crxdn5km","Action distr","0.05616255583506046","denim-forest-115","0.6969783306121826"
"2","crxdn5km","Action distr","0.08640393205393918","denim-forest-115","0.7011644244194031"
"2","crxdn5km","Action distr","0.06912314564315133","denim-forest-115","0.7053505182266235"
"2","crxdn5km","Action distr","0.03888176942427263","denim-forest-115","0.7095365524291992"
"2","crxdn5km","Action distr","0.06480294904045439","denim-forest-115","0.7137225866317749"
"2","crxdn5km","Action distr","0.0734433422458483","denim-forest-115","0.7179086208343506"
"2","crxdn5km","Action distr","0.06912314564315133","denim-forest-115","0.722094714641571"
"2","crxdn5km","Action distr","0.06912314564315133","denim-forest-115","0.7262807488441467"
"2","crxdn5km","Action distr","0.03024137621887871","denim-forest-115","0.7304668426513672"
"2","crxdn5km","Action distr","0.06912314564315133","denim-forest-115","0.7346528768539429"
"2","crxdn5km","Action distr","0.06912314564315133","denim-forest-115","0.7388389110565186"
"2","crxdn5km","Action distr","0.021600983013484794","denim-forest-115","0.7430249452590942"
"2","crxdn5km","Action distr","0.04320196602696959","denim-forest-115","0.7472110390663147"
"2","crxdn5km","Action distr","0.05616255583506046","denim-forest-115","0.7513971328735352"
"2","crxdn5km","Action distr","0.06480294904045439","denim-forest-115","0.7555831670761108"
"2","crxdn5km","Action distr","0.04320196602696959","denim-forest-115","0.7597692012786865"
"2","crxdn5km","Action distr","0.06480294904045439","denim-forest-115","0.7639552354812622"
"2","crxdn5km","Action distr","0.03888176942427263","denim-forest-115","0.7681413292884827"
"2","crxdn5km","Action distr","0.03456157282157567","denim-forest-115","0.7723273634910583"
"2","crxdn5km","Action distr","0.03888176942427263","denim-forest-115","0.7765134572982788"
"2","crxdn5km","Action distr","0.04752216262966654","denim-forest-115","0.7806994915008545"
"2","crxdn5km","Action distr","0.012960589808090875","denim-forest-115","0.7848855257034302"
"2","crxdn5km","Action distr","0.03024137621887871","denim-forest-115","0.7890716195106506"
"2","crxdn5km","Action distr","0.02592117961618175","denim-forest-115","0.7932576537132263"
"2","crxdn5km","Action distr","0.021600983013484794","denim-forest-115","0.7974437475204468"
"2","crxdn5km","Action distr","0.03456157282157567","denim-forest-115","0.8016297817230225"
"2","crxdn5km","Action distr","0.04752216262966654","denim-forest-115","0.8058158159255981"
"2","crxdn5km","Action distr","0.05616255583506046","denim-forest-115","0.8100018501281738"
"2","crxdn5km","Action distr","0.02592117961618175","denim-forest-115","0.8141879439353943"
"2","crxdn5km","Action distr","0.03456157282157567","denim-forest-115","0.8183740377426147"
"2","crxdn5km","Action distr","0.04320196602696959","denim-forest-115","0.8225600719451904"
"2","crxdn5km","Action distr","0.04752216262966654","denim-forest-115","0.8267461061477661"
"2","crxdn5km","Action distr","0.02592117961618175","denim-forest-115","0.8309321403503418"
"2","crxdn5km","Action distr","0.02592117961618175","denim-forest-115","0.8351182341575623"
"2","crxdn5km","Action distr","0.04320196602696959","denim-forest-115","0.8393042683601379"
"2","crxdn5km","Action distr","0.04320196602696959","denim-forest-115","0.8434903621673584"
"2","crxdn5km","Action distr","0.017280786410787834","denim-forest-115","0.8476763963699341"
"2","crxdn5km","Action distr","0.03888176942427263","denim-forest-115","0.8518624305725098"
"2","crxdn5km","Action distr","0.04752216262966654","denim-forest-115","0.8560484647750854"
"2","crxdn5km","Action distr","0.004320196602696958","denim-forest-115","0.8602345585823059"
"2","crxdn5km","Action distr","0.021600983013484794","denim-forest-115","0.8644206523895264"
"2","crxdn5km","Action distr","0.017280786410787834","denim-forest-115","0.868606686592102"
"2","crxdn5km","Action distr","0.03456157282157567","denim-forest-115","0.8727927207946777"
"2","crxdn5km","Action distr","0.03024137621887871","denim-forest-115","0.8769787549972534"
"2","crxdn5km","Action distr","0.008640393205393917","denim-forest-115","0.8811648488044739"
"2","crxdn5km","Action distr","0.021600983013484794","denim-forest-115","0.8853508830070496"
"2","crxdn5km","Action distr","0.021600983013484794","denim-forest-115","0.88953697681427"
"2","crxdn5km","Action distr","0.03888176942427263","denim-forest-115","0.8937230110168457"
"2","crxdn5km","Action distr","0.3801773010373323","denim-forest-115","0.8979090452194214"
"2","crxdn5km","Action distr","0","denim-forest-115","0.9020951390266418"
"2","crxdn5km","Action distr","0","denim-forest-115","0.9062811732292175"
"2","crxdn5km","Action distr","0","denim-forest-115","0.910467267036438"
"2","crxdn5km","Action distr","0","denim-forest-115","0.9146533012390137"
"2","crxdn5km","Action distr","0","denim-forest-115","0.9188393354415894"
"2","crxdn5km","Action distr","0","denim-forest-115","0.923025369644165"
"2","crxdn5km","Action distr","0","denim-forest-115","0.9272114634513855"
"2","crxdn5km","Action distr","0","denim-forest-115","0.931397557258606"
"2","crxdn5km","Action distr","0","denim-forest-115","0.9355835914611816"
"2","crxdn5km","Action distr","0","denim-forest-115","0.9397696256637573"
"2","crxdn5km","Action distr","0","denim-forest-115","0.943955659866333"
"2","crxdn5km","Action distr","0","denim-forest-115","0.9481417536735535"
"2","crxdn5km","Action distr","0","denim-forest-115","0.9523277878761292"
"2","crxdn5km","Action distr","0","denim-forest-115","0.9565138816833496"
"2","crxdn5km","Action distr","0","denim-forest-115","0.9606999158859253"
"2","crxdn5km","Action distr","0","denim-forest-115","0.964885950088501"
"2","crxdn5km","Action distr","0","denim-forest-115","0.9690719842910767"
"2","crxdn5km","Action distr","0","denim-forest-115","0.9732580780982971"
"2","crxdn5km","Action distr","0","denim-forest-115","0.9774441719055176"
"2","crxdn5km","Action distr","0","denim-forest-115","0.9816302061080933"
"2","crxdn5km","Action distr","0","denim-forest-115","0.985816240310669"
"2","crxdn5km","Action distr","0","denim-forest-115","0.9900022745132446"
"2","crxdn5km","Action distr","0","denim-forest-115","0.9941883683204651"
"2","crxdn5km","Action distr","0","denim-forest-115","0.9983744025230408"
"2","crxdn5km","Action distr","0","denim-forest-115","1.0025603771209717"
"2","crxdn5km","Action distr","0","denim-forest-115","1.006746530532837"
"2","crxdn5km","Action distr","0","denim-forest-115","1.0109326839447021"
"2","crxdn5km","Action distr","0","denim-forest-115","1.0151185989379883"
"2","crxdn5km","Action distr","0","denim-forest-115","1.0193047523498535"
"2","crxdn5km","Action distr","0","denim-forest-115","1.0234906673431396"
"2","crxdn5km","Action distr","0","denim-forest-115","1.0276768207550049"
"2","crxdn5km","Action distr","0","denim-forest-115","1.0318629741668701"
"2","crxdn5km","Action distr","0","denim-forest-115","1.0360488891601562"
"2","crxdn5km","Action distr","0","denim-forest-115","1.0402350425720215"
"2","crxdn5km","Action distr","0","denim-forest-115","1.0444209575653076"
"2","crxdn5km","Policy distr","0.002990951295942068","denim-forest-115","-1.0444209575653076"
"2","crxdn5km","Policy distr","0.0031405373010784388","denim-forest-115","-1.0402350425720215"
"2","crxdn5km","Policy distr","0.0032969678286463022","denim-forest-115","-1.0360488891601562"
"2","crxdn5km","Policy distr","0.0034604999236762524","denim-forest-115","-1.0318629741668701"
"2","crxdn5km","Policy distr","0.003631443716585636","denim-forest-115","-1.0276768207550049"
"2","crxdn5km","Policy distr","0.003810086054727435","denim-forest-115","-1.0234906673431396"
"2","crxdn5km","Policy distr","0.003996720537543297","denim-forest-115","-1.0193047523498535"
"2","crxdn5km","Policy distr","0.004191687796264887","denim-forest-115","-1.0151185989379883"
"2","crxdn5km","Policy distr","0.004395287949591875","denim-forest-115","-1.0109326839447021"
"2","crxdn5km","Policy distr","0.004607892129570246","denim-forest-115","-1.006746530532837"
"2","crxdn5km","Policy distr","0.004829833284020424","denim-forest-115","-1.0025603771209717"
"2","crxdn5km","Policy distr","0.005061460193246603","denim-forest-115","-0.9983744025230408"
"2","crxdn5km","Policy distr","0.005303158424794674","denim-forest-115","-0.9941883683204651"
"2","crxdn5km","Policy distr","0.005555314477533102","denim-forest-115","-0.9900022745132446"
"2","crxdn5km","Policy distr","0.0058183143846690655","denim-forest-115","-0.985816240310669"
"2","crxdn5km","Policy distr","0.00609257398173213","denim-forest-115","-0.9816302061080933"
"2","crxdn5km","Policy distr","0.006378508638590574","denim-forest-115","-0.9774441719055176"
"2","crxdn5km","Policy distr","0.006676557008177042","denim-forest-115","-0.9732580780982971"
"2","crxdn5km","Policy distr","0.006987166590988636","denim-forest-115","-0.9690719842910767"
"2","crxdn5km","Policy distr","0.007310786284506321","denim-forest-115","-0.964885950088501"
"2","crxdn5km","Policy distr","0.007647898979485035","denim-forest-115","-0.9606999158859253"
"2","crxdn5km","Policy distr","0.007998986169695854","denim-forest-115","-0.9565138816833496"
"2","crxdn5km","Policy distr","0.008364548906683922","denim-forest-115","-0.9523277878761292"
"2","crxdn5km","Policy distr","0.008745105937123299","denim-forest-115","-0.9481417536735535"
"2","crxdn5km","Policy distr","0.009141193702816963","denim-forest-115","-0.943955659866333"
"2","crxdn5km","Policy distr","0.009553339332342148","denim-forest-115","-0.9397696256637573"
"2","crxdn5km","Policy distr","0.009982106275856495","denim-forest-115","-0.9355835914611816"
"2","crxdn5km","Policy distr","0.010428077541291714","denim-forest-115","-0.931397557258606"
"2","crxdn5km","Policy distr","0.010891844518482685","denim-forest-115","-0.9272114634513855"
"2","crxdn5km","Policy distr","0.011374006979167461","denim-forest-115","-0.923025369644165"
"2","crxdn5km","Policy distr","0.011875186115503311","denim-forest-115","-0.9188393354415894"
"2","crxdn5km","Policy distr","0.01239600870758295","denim-forest-115","-0.9146533012390137"
"2","crxdn5km","Policy distr","0.012937143445014954","denim-forest-115","-0.910467267036438"
"2","crxdn5km","Policy distr","0.013499259948730469","denim-forest-115","-0.9062811732292175"
"2","crxdn5km","Policy distr","0.014083027839660645","denim-forest-115","-0.9020951390266418"
"2","crxdn5km","Policy distr","0.01468917541205883","denim-forest-115","-0.8979090452194214"
"2","crxdn5km","Policy distr","0.015318402089178562","denim-forest-115","-0.8937230110168457"
"2","crxdn5km","Policy distr","0.01597144640982151","denim-forest-115","-0.88953697681427"
"2","crxdn5km","Policy distr","0.016649072989821434","denim-forest-115","-0.8853508830070496"
"2","crxdn5km","Policy distr","0.017352048307657242","denim-forest-115","-0.8811648488044739"
"2","crxdn5km","Policy distr","0.018081173300743103","denim-forest-115","-0.8769787549972534"
"2","crxdn5km","Policy distr","0.018837222829461098","denim-forest-115","-0.8727927207946777"
"2","crxdn5km","Policy distr","0.019621040672063828","denim-forest-115","-0.868606686592102"
"2","crxdn5km","Policy distr","0.020433468744158745","denim-forest-115","-0.8644206523895264"
"2","crxdn5km","Policy distr","0.021275386214256287","denim-forest-115","-0.8602345585823059"
"2","crxdn5km","Policy distr","0.02214764431118965","denim-forest-115","-0.8560484647750854"
"2","crxdn5km","Policy distr","0.023051129654049873","denim-forest-115","-0.8518624305725098"
"2","crxdn5km","Policy distr","0.023986773565411568","denim-forest-115","-0.8476763963699341"
"2","crxdn5km","Policy distr","0.02495550364255905","denim-forest-115","-0.8434903621673584"
"2","crxdn5km","Policy distr","0.025958282873034477","denim-forest-115","-0.8393042683601379"
"2","crxdn5km","Policy distr","0.026996053755283356","denim-forest-115","-0.8351182341575623"
"2","crxdn5km","Policy distr","0.028069818392395973","denim-forest-115","-0.8309321403503418"
"2","crxdn5km","Policy distr","0.029180558398365974","denim-forest-115","-0.8267461061477661"
"2","crxdn5km","Policy distr","0.030329309403896332","denim-forest-115","-0.8225600719451904"
"2","crxdn5km","Policy distr","0.031517092138528824","denim-forest-115","-0.8183740377426147"
"2","crxdn5km","Policy distr","0.032745011150836945","denim-forest-115","-0.8141879439353943"
"2","crxdn5km","Policy distr","0.03401408717036247","denim-forest-115","-0.8100018501281738"
"2","crxdn5km","Policy distr","0.03532541170716286","denim-forest-115","-0.8058158159255981"
"2","crxdn5km","Policy distr","0.036680106073617935","denim-forest-115","-0.8016297817230225"
"2","crxdn5km","Policy distr","0.03807928413152695","denim-forest-115","-0.7974437475204468"
"2","crxdn5km","Policy distr","0.03952411189675331","denim-forest-115","-0.7932576537132263"
"2","crxdn5km","Policy distr","0.04101569205522537","denim-forest-115","-0.7890716195106506"
"2","crxdn5km","Policy distr","0.04255523160099983","denim-forest-115","-0.7848855257034302"
"2","crxdn5km","Policy distr","0.04414389282464981","denim-forest-115","-0.7806994915008545"
"2","crxdn5km","Policy distr","0.045782893896102905","denim-forest-115","-0.7765134572982788"
"2","crxdn5km","Policy distr","0.04747345671057701","denim-forest-115","-0.7723273634910583"
"2","crxdn5km","Policy distr","0.049216773360967636","denim-forest-115","-0.7681413292884827"
"2","crxdn5km","Policy distr","0.051014143973588943","denim-forest-115","-0.7639552354812622"
"2","crxdn5km","Policy distr","0.05286676436662674","denim-forest-115","-0.7597692012786865"
"2","crxdn5km","Policy distr","0.0547759123146534","denim-forest-115","-0.7555831670761108"
"2","crxdn5km","Policy distr","0.05674288421869278","denim-forest-115","-0.7513971328735352"
"2","crxdn5km","Policy distr","0.05876900255680084","denim-forest-115","-0.7472110390663147"
"2","crxdn5km","Policy distr","0.060855552554130554","denim-forest-115","-0.7430249452590942"
"2","crxdn5km","Policy distr","0.0630037784576416","denim-forest-115","-0.7388389110565186"
"2","crxdn5km","Policy distr","0.06521506607532501","denim-forest-115","-0.7346528768539429"
"2","crxdn5km","Policy distr","0.06749074906110764","denim-forest-115","-0.7304668426513672"
"2","crxdn5km","Policy distr","0.06983217597007751","denim-forest-115","-0.7262807488441467"
"2","crxdn5km","Policy distr","0.07224062085151672","denim-forest-115","-0.722094714641571"
"2","crxdn5km","Policy distr","0.07471754401922226","denim-forest-115","-0.7179086208343506"
"2","crxdn5km","Policy distr","0.07726418226957321","denim-forest-115","-0.7137225866317749"
"2","crxdn5km","Policy distr","0.07988201081752777","denim-forest-115","-0.7095365524291992"
"2","crxdn5km","Policy distr","0.08257231116294861","denim-forest-115","-0.7053505182266235"
"2","crxdn5km","Policy distr","0.08533652871847153","denim-forest-115","-0.7011644244194031"
"2","crxdn5km","Policy distr","0.08817601948976517","denim-forest-115","-0.6969783306121826"
"2","crxdn5km","Policy distr","0.0910920798778534","denim-forest-115","-0.6927922964096069"
"2","crxdn5km","Policy distr","0.09408611059188843","denim-forest-115","-0.6886062622070312"
"2","crxdn5km","Policy distr","0.09715951979160309","denim-forest-115","-0.6844202280044556"
"2","crxdn5km","Policy distr","0.10031373053789139","denim-forest-115","-0.6802341341972351"
"2","crxdn5km","Policy distr","0.10354998707771301","denim-forest-115","-0.6760480999946594"
"2","crxdn5km","Policy distr","0.10686975717544556","denim-forest-115","-0.671862006187439"
"2","crxdn5km","Policy distr","0.11027425527572632","denim-forest-115","-0.6676759719848633"
"2","crxdn5km","Policy distr","0.11376494914293289","denim-forest-115","-0.6634899377822876"
"2","crxdn5km","Policy distr","0.11734314262866974","denim-forest-115","-0.6593038439750671"
"2","crxdn5km","Policy distr","0.12101015448570251","denim-forest-115","-0.6551178097724915"
"2","crxdn5km","Policy distr","0.12476733326911926","denim-forest-115","-0.650931715965271"
"2","crxdn5km","Policy distr","0.12861591577529907","denim-forest-115","-0.6467456817626953"
"2","crxdn5km","Policy distr","0.13255725800991058","denim-forest-115","-0.6425596475601196"
"2","crxdn5km","Policy distr","0.1365925520658493","denim-forest-115","-0.638373613357544"
"2","crxdn5km","Policy distr","0.14072315394878387","denim-forest-115","-0.6341875195503235"
"2","crxdn5km","Policy distr","0.14495021104812622","denim-forest-115","-0.6300014853477478"
"2","crxdn5km","Policy distr","0.1492750644683838","denim-forest-115","-0.6258153915405273"
"2","crxdn5km","Policy distr","0.15369875729084015","denim-forest-115","-0.6216293573379517"
"2","crxdn5km","Policy distr","0.1582225263118744","denim-forest-115","-0.617443323135376"
"2","crxdn5km","Policy distr","0.1628475785255432","denim-forest-115","-0.6132572293281555"
"2","crxdn5km","Policy distr","0.167574942111969","denim-forest-115","-0.6090711951255798"
"2","crxdn5km","Policy distr","0.17240576446056366","denim-forest-115","-0.6048851013183594"
"2","crxdn5km","Policy distr","0.177341029047966","denim-forest-115","-0.6006990671157837"
"2","crxdn5km","Policy distr","0.18238182365894318","denim-forest-115","-0.596513032913208"
"2","crxdn5km","Policy distr","0.18752916157245636","denim-forest-115","-0.5923269987106323"
"2","crxdn5km","Policy distr","0.19278404116630554","denim-forest-115","-0.5881409049034119"
"2","crxdn5km","Policy distr","0.19814734160900116","denim-forest-115","-0.5839548110961914"
"2","crxdn5km","Policy distr","0.2036198228597641","denim-forest-115","-0.5797687768936157"
"2","crxdn5km","Policy distr","0.20920246839523315","denim-forest-115","-0.57558274269104"
"2","crxdn5km","Policy distr","0.2148960679769516","denim-forest-115","-0.5713967084884644"
"2","crxdn5km","Policy distr","0.2207013964653015","denim-forest-115","-0.5672106146812439"
"2","crxdn5km","Policy distr","0.22661909461021423","denim-forest-115","-0.5630245804786682"
"2","crxdn5km","Policy distr","0.23264990746974945","denim-forest-115","-0.5588384866714478"
"2","crxdn5km","Policy distr","0.23879432678222656","denim-forest-115","-0.5546524524688721"
"2","crxdn5km","Policy distr","0.2450529783964157","denim-forest-115","-0.5504664182662964"
"2","crxdn5km","Policy distr","0.25142648816108704","denim-forest-115","-0.5462803244590759"
"2","crxdn5km","Policy distr","0.25791510939598083","denim-forest-115","-0.5420942902565002"
"2","crxdn5km","Policy distr","0.26451942324638367","denim-forest-115","-0.5379081964492798"
"2","crxdn5km","Policy distr","0.27123957872390747","denim-forest-115","-0.5337221622467041"
"2","crxdn5km","Policy distr","0.27807605266571045","denim-forest-115","-0.5295361280441284"
"2","crxdn5km","Policy distr","0.2850288152694702","denim-forest-115","-0.5253500938415527"
"2","crxdn5km","Policy distr","0.29209834337234497","denim-forest-115","-0.5211640000343323"
"2","crxdn5km","Policy distr","0.2992844581604004","denim-forest-115","-0.5169779658317566"
"2","crxdn5km","Policy distr","0.3065873384475708","denim-forest-115","-0.5127918720245361"
"2","crxdn5km","Policy distr","0.3140068054199219","denim-forest-115","-0.5086058378219604"
"2","crxdn5km","Policy distr","0.32154276967048645","denim-forest-115","-0.5044198036193848"
"2","crxdn5km","Policy distr","0.329195111989975","denim-forest-115","-0.5002337098121643"
"2","crxdn5km","Policy distr","0.3369634747505188","denim-forest-115","-0.4960476756095886"
"2","crxdn5km","Policy distr","0.34484758973121643","denim-forest-115","-0.49186161160469055"
"2","crxdn5km","Policy distr","0.35284703969955444","denim-forest-115","-0.4876755475997925"
"2","crxdn5km","Policy distr","0.3609611988067627","denim-forest-115","-0.4834895133972168"
"2","crxdn5km","Policy distr","0.36918970942497253","denim-forest-115","-0.47930341958999634"
"2","crxdn5km","Policy distr","0.3775317072868347","denim-forest-115","-0.47511738538742065"
"2","crxdn5km","Policy distr","0.3859865367412567","denim-forest-115","-0.47093135118484497"
"2","crxdn5km","Policy distr","0.39455339312553406","denim-forest-115","-0.4667452573776245"
"2","crxdn5km","Policy distr","0.4032313823699951","denim-forest-115","-0.46255922317504883"
"2","crxdn5km","Policy distr","0.4120194613933563","denim-forest-115","-0.45837315917015076"
"2","crxdn5km","Policy distr","0.4209165573120117","denim-forest-115","-0.4541870951652527"
"2","crxdn5km","Policy distr","0.42992138862609863","denim-forest-115","-0.450001060962677"
"2","crxdn5km","Policy distr","0.43903306126594543","denim-forest-115","-0.44581496715545654"
"2","crxdn5km","Policy distr","0.44824981689453125","denim-forest-115","-0.44162893295288086"
"2","crxdn5km","Policy distr","0.45757025480270386","denim-forest-115","-0.4374428987503052"
"2","crxdn5km","Policy distr","0.46699318289756775","denim-forest-115","-0.4332568049430847"
"2","crxdn5km","Policy distr","0.4765165150165558","denim-forest-115","-0.42907077074050903"
"2","crxdn5km","Policy distr","0.4861389994621277","denim-forest-115","-0.42488470673561096"
"2","crxdn5km","Policy distr","0.49585849046707153","denim-forest-115","-0.4206986427307129"
"2","crxdn5km","Policy distr","0.5056731104850769","denim-forest-115","-0.4165126085281372"
"2","crxdn5km","Policy distr","0.5155810117721558","denim-forest-115","-0.41232654452323914"
"2","crxdn5km","Policy distr","0.525580108165741","denim-forest-115","-0.40814048051834106"
"2","crxdn5km","Policy distr","0.5356679558753967","denim-forest-115","-0.4039544463157654"
"2","crxdn5km","Policy distr","0.5458425879478455","denim-forest-115","-0.3997683525085449"
"2","crxdn5km","Policy distr","0.5561013221740723","denim-forest-115","-0.39558231830596924"
"2","crxdn5km","Policy distr","0.5664418935775757","denim-forest-115","-0.39139628410339355"
"2","crxdn5km","Policy distr","0.5768616795539856","denim-forest-115","-0.3872101902961731"
"2","crxdn5km","Policy distr","0.5873579978942871","denim-forest-115","-0.3830241560935974"
"2","crxdn5km","Policy distr","0.5979281067848206","denim-forest-115","-0.37883809208869934"
"2","crxdn5km","Policy distr","0.6085692048072815","denim-forest-115","-0.37465202808380127"
"2","crxdn5km","Policy distr","0.619278073310852","denim-forest-115","-0.3704659938812256"
"2","crxdn5km","Policy distr","0.6300521492958069","denim-forest-115","-0.3662799000740051"
"2","crxdn5km","Policy distr","0.6408879160881042","denim-forest-115","-0.36209386587142944"
"2","crxdn5km","Policy distr","0.6517821550369263","denim-forest-115","-0.35790783166885376"
"2","crxdn5km","Policy distr","0.6627318859100342","denim-forest-115","-0.3537217378616333"
"2","crxdn5km","Policy distr","0.6737334132194519","denim-forest-115","-0.3495357036590576"
"2","crxdn5km","Policy distr","0.6847832798957825","denim-forest-115","-0.34534963965415955"
"2","crxdn5km","Policy distr","0.6958781480789185","denim-forest-115","-0.3411635756492615"
"2","crxdn5km","Policy distr","0.7070140242576599","denim-forest-115","-0.3369775414466858"
"2","crxdn5km","Policy distr","0.7181873917579651","denim-forest-115","-0.33279144763946533"
"2","crxdn5km","Policy distr","0.7293943166732788","denim-forest-115","-0.32860541343688965"
"2","crxdn5km","Policy distr","0.7406309843063354","denim-forest-115","-0.32441937923431396"
"2","crxdn5km","Policy distr","0.7518934607505798","denim-forest-115","-0.3202332854270935"
"2","crxdn5km","Policy distr","0.7631773352622986","denim-forest-115","-0.3160472512245178"
"2","crxdn5km","Policy distr","0.7744789123535156","denim-forest-115","-0.31186121702194214"
"2","crxdn5km","Policy distr","0.7857939600944519","denim-forest-115","-0.3076751232147217"
"2","crxdn5km","Policy distr","0.7971178293228149","denim-forest-115","-0.303489089012146"
"2","crxdn5km","Policy distr","0.8084465265274048","denim-forest-115","-0.2993030250072479"
"2","crxdn5km","Policy distr","0.8197755813598633","denim-forest-115","-0.29511696100234985"
"2","crxdn5km","Policy distr","0.831100344657898","denim-forest-115","-0.29093092679977417"
"2","crxdn5km","Policy distr","0.8424165844917297","denim-forest-115","-0.2867448329925537"
"2","crxdn5km","Policy distr","0.8537194132804871","denim-forest-115","-0.282558798789978"
"2","crxdn5km","Policy distr","0.865004301071167","denim-forest-115","-0.27837276458740234"
"2","crxdn5km","Policy distr","0.8762667179107666","denim-forest-115","-0.2741866707801819"
"2","crxdn5km","Policy distr","0.8875016570091248","denim-forest-115","-0.2700006365776062"
"2","crxdn5km","Policy distr","0.8987047076225281","denim-forest-115","-0.26581457257270813"
"2","crxdn5km","Policy distr","0.9098707437515259","denim-forest-115","-0.26162850856781006"
"2","crxdn5km","Policy distr","0.9209948778152466","denim-forest-115","-0.2574424743652344"
"2","crxdn5km","Policy distr","0.9320724606513977","denim-forest-115","-0.2532563805580139"
"2","crxdn5km","Policy distr","0.9430983066558838","denim-forest-115","-0.24907034635543823"
"2","crxdn5km","Policy distr","0.9540675282478333","denim-forest-115","-0.24488428235054016"
"2","crxdn5km","Policy distr","0.9649752378463745","denim-forest-115","-0.24069823324680328"
"2","crxdn5km","Policy distr","0.9758164882659912","denim-forest-115","-0.2365121841430664"
"2","crxdn5km","Policy distr","0.9865860939025879","denim-forest-115","-0.23232612013816833"
"2","crxdn5km","Policy distr","0.9972789287567139","denim-forest-115","-0.22814005613327026"
"2","crxdn5km","Policy distr","1.007890224456787","denim-forest-115","-0.2239540070295334"
"2","crxdn5km","Policy distr","1.0184147357940674","denim-forest-115","-0.2197679579257965"
"2","crxdn5km","Policy distr","1.028847575187683","denim-forest-115","-0.21558189392089844"
"2","crxdn5km","Policy distr","1.039183497428894","denim-forest-115","-0.21139582991600037"
"2","crxdn5km","Policy distr","1.0494173765182495","denim-forest-115","-0.20720979571342468"
"2","crxdn5km","Policy distr","1.0595446825027466","denim-forest-115","-0.2030237317085266"
"2","crxdn5km","Policy distr","1.069559931755066","denim-forest-115","-0.19883766770362854"
"2","crxdn5km","Policy distr","1.079458236694336","denim-forest-115","-0.19465161859989166"
"2","crxdn5km","Policy distr","1.0892345905303955","denim-forest-115","-0.19046556949615479"
"2","crxdn5km","Policy distr","1.0988839864730835","denim-forest-115","-0.1862795054912567"
"2","crxdn5km","Policy distr","1.108401894569397","denim-forest-115","-0.18209344148635864"
"2","crxdn5km","Policy distr","1.1177829504013062","denim-forest-115","-0.17790739238262177"
"2","crxdn5km","Policy distr","1.1270225048065186","denim-forest-115","-0.1737213432788849"
"2","crxdn5km","Policy distr","1.1361157894134521","denim-forest-115","-0.16953527927398682"
"2","crxdn5km","Policy distr","1.1450579166412354","denim-forest-115","-0.16534921526908875"
"2","crxdn5km","Policy distr","1.1538443565368652","denim-forest-115","-0.16116316616535187"
"2","crxdn5km","Policy distr","1.1624701023101807","denim-forest-115","-0.156977117061615"
"2","crxdn5km","Policy distr","1.1709312200546265","denim-forest-115","-0.15279105305671692"
"2","crxdn5km","Policy distr","1.1792223453521729","denim-forest-115","-0.14860498905181885"
"2","crxdn5km","Policy distr","1.1873396635055542","denim-forest-115","-0.14441893994808197"
"2","crxdn5km","Policy distr","1.195278525352478","denim-forest-115","-0.1402328908443451"
"2","crxdn5km","Policy distr","1.2030346393585205","denim-forest-115","-0.13604682683944702"
"2","crxdn5km","Policy distr","1.2106037139892578","denim-forest-115","-0.13186076283454895"
"2","crxdn5km","Policy distr","1.2179816961288452","denim-forest-115","-0.12767471373081207"
"2","crxdn5km","Policy distr","1.2251646518707275","denim-forest-115","-0.1234886571764946"
"2","crxdn5km","Policy distr","1.232148289680481","denim-forest-115","-0.11930260062217712"
"2","crxdn5km","Policy distr","1.2389289140701294","denim-forest-115","-0.11511655151844025"
"2","crxdn5km","Policy distr","1.2455027103424072","denim-forest-115","-0.11093048751354218"
"2","crxdn5km","Policy distr","1.2518659830093384","denim-forest-115","-0.1067444384098053"
"2","crxdn5km","Policy distr","1.2580151557922363","denim-forest-115","-0.10255837440490723"
"2","crxdn5km","Policy distr","1.2639468908309937","denim-forest-115","-0.09837232530117035"
"2","crxdn5km","Policy distr","1.2696576118469238","denim-forest-115","-0.09418626129627228"
"2","crxdn5km","Policy distr","1.275144100189209","denim-forest-115","-0.0900002121925354"
"2","crxdn5km","Policy distr","1.2804033756256104","denim-forest-115","-0.08581414818763733"
"2","crxdn5km","Policy distr","1.2854324579238892","denim-forest-115","-0.08162809908390045"
"2","crxdn5km","Policy distr","1.290228247642517","denim-forest-115","-0.07744203507900238"
"2","crxdn5km","Policy distr","1.2947883605957031","denim-forest-115","-0.0732559859752655"
"2","crxdn5km","Policy distr","1.299109697341919","denim-forest-115","-0.06906992197036743"
"2","crxdn5km","Policy distr","1.3031902313232422","denim-forest-115","-0.06488387286663055"
"2","crxdn5km","Policy distr","1.3070272207260132","denim-forest-115","-0.06069781631231308"
"2","crxdn5km","Policy distr","1.31061851978302","denim-forest-115","-0.056511759757995605"
"2","crxdn5km","Policy distr","1.3139623403549194","denim-forest-115","-0.05232570320367813"
"2","crxdn5km","Policy distr","1.31705641746521","denim-forest-115","-0.04813964664936066"
"2","crxdn5km","Policy distr","1.319899082183838","denim-forest-115","-0.04395359009504318"
"2","crxdn5km","Policy distr","1.3224886655807495","denim-forest-115","-0.03976753354072571"
"2","crxdn5km","Policy distr","1.3248234987258911","denim-forest-115","-0.035581476986408234"
"2","crxdn5km","Policy distr","1.3269023895263672","denim-forest-115","-0.03139542043209076"
"2","crxdn5km","Policy distr","1.3287242650985718","denim-forest-115","-0.027209365740418434"
"2","crxdn5km","Policy distr","1.3302876949310303","denim-forest-115","-0.02302330918610096"
"2","crxdn5km","Policy distr","1.3315919637680054","denim-forest-115","-0.018837252631783485"
"2","crxdn5km","Policy distr","1.3326363563537598","denim-forest-115","-0.014651196077466011"
"2","crxdn5km","Policy distr","1.3334202766418457","denim-forest-115","-0.010465140454471111"
"2","crxdn5km","Policy distr","1.3339430093765259","denim-forest-115","-0.006279083900153637"
"2","crxdn5km","Policy distr","1.3342045545578003","denim-forest-115","-0.0020930280443280935"
"2","crxdn5km","Policy distr","1.3342045545578003","denim-forest-115","0.0020930280443280935"
"2","crxdn5km","Policy distr","1.3339430093765259","denim-forest-115","0.006279083900153637"
"2","crxdn5km","Policy distr","1.3334202766418457","denim-forest-115","0.010465140454471111"
"2","crxdn5km","Policy distr","1.3326363563537598","denim-forest-115","0.014651196077466011"
"2","crxdn5km","Policy distr","1.3315919637680054","denim-forest-115","0.018837252631783485"
"2","crxdn5km","Policy distr","1.3302876949310303","denim-forest-115","0.02302330918610096"
"2","crxdn5km","Policy distr","1.3287242650985718","denim-forest-115","0.027209365740418434"
"2","crxdn5km","Policy distr","1.3269023895263672","denim-forest-115","0.03139542043209076"
"2","crxdn5km","Policy distr","1.3248234987258911","denim-forest-115","0.035581476986408234"
"2","crxdn5km","Policy distr","1.3224886655807495","denim-forest-115","0.03976753354072571"
"2","crxdn5km","Policy distr","1.319899082183838","denim-forest-115","0.04395359009504318"
"2","crxdn5km","Policy distr","1.31705641746521","denim-forest-115","0.04813964664936066"
"2","crxdn5km","Policy distr","1.3139623403549194","denim-forest-115","0.05232570320367813"
"2","crxdn5km","Policy distr","1.31061851978302","denim-forest-115","0.056511759757995605"
"2","crxdn5km","Policy distr","1.3070272207260132","denim-forest-115","0.06069781631231308"
"2","crxdn5km","Policy distr","1.3031902313232422","denim-forest-115","0.06488387286663055"
"2","crxdn5km","Policy distr","1.299109697341919","denim-forest-115","0.06906992197036743"
"2","crxdn5km","Policy distr","1.2947883605957031","denim-forest-115","0.0732559859752655"
"2","crxdn5km","Policy distr","1.290228247642517","denim-forest-115","0.07744203507900238"
"2","crxdn5km","Policy distr","1.2854324579238892","denim-forest-115","0.08162809908390045"
"2","crxdn5km","Policy distr","1.2804033756256104","denim-forest-115","0.08581414818763733"
"2","crxdn5km","Policy distr","1.275144100189209","denim-forest-115","0.0900002121925354"
"2","crxdn5km","Policy distr","1.2696576118469238","denim-forest-115","0.09418626129627228"
"2","crxdn5km","Policy distr","1.2639468908309937","denim-forest-115","0.09837232530117035"
"2","crxdn5km","Policy distr","1.2580151557922363","denim-forest-115","0.10255837440490723"
"2","crxdn5km","Policy distr","1.2518659830093384","denim-forest-115","0.1067444384098053"
"2","crxdn5km","Policy distr","1.2455027103424072","denim-forest-115","0.11093048751354218"
"2","crxdn5km","Policy distr","1.2389289140701294","denim-forest-115","0.11511655151844025"
"2","crxdn5km","Policy distr","1.232148289680481","denim-forest-115","0.11930260062217712"
"2","crxdn5km","Policy distr","1.2251646518707275","denim-forest-115","0.1234886571764946"
"2","crxdn5km","Policy distr","1.2179816961288452","denim-forest-115","0.12767471373081207"
"2","crxdn5km","Policy distr","1.2106037139892578","denim-forest-115","0.13186076283454895"
"2","crxdn5km","Policy distr","1.2030346393585205","denim-forest-115","0.13604682683944702"
"2","crxdn5km","Policy distr","1.195278525352478","denim-forest-115","0.1402328908443451"
"2","crxdn5km","Policy distr","1.1873396635055542","denim-forest-115","0.14441893994808197"
"2","crxdn5km","Policy distr","1.1792223453521729","denim-forest-115","0.14860498905181885"
"2","crxdn5km","Policy distr","1.1709312200546265","denim-forest-115","0.15279105305671692"
"2","crxdn5km","Policy distr","1.1624701023101807","denim-forest-115","0.156977117061615"
"2","crxdn5km","Policy distr","1.1538443565368652","denim-forest-115","0.16116316616535187"
"2","crxdn5km","Policy distr","1.1450579166412354","denim-forest-115","0.16534921526908875"
"2","crxdn5km","Policy distr","1.1361157894134521","denim-forest-115","0.16953527927398682"
"2","crxdn5km","Policy distr","1.1270225048065186","denim-forest-115","0.1737213432788849"
"2","crxdn5km","Policy distr","1.1177829504013062","denim-forest-115","0.17790739238262177"
"2","crxdn5km","Policy distr","1.108401894569397","denim-forest-115","0.18209344148635864"
"2","crxdn5km","Policy distr","1.0988839864730835","denim-forest-115","0.1862795054912567"
"2","crxdn5km","Policy distr","1.0892345905303955","denim-forest-115","0.19046556949615479"
"2","crxdn5km","Policy distr","1.079458236694336","denim-forest-115","0.19465161859989166"
"2","crxdn5km","Policy distr","1.069559931755066","denim-forest-115","0.19883766770362854"
"2","crxdn5km","Policy distr","1.0595446825027466","denim-forest-115","0.2030237317085266"
"2","crxdn5km","Policy distr","1.0494173765182495","denim-forest-115","0.20720979571342468"
"2","crxdn5km","Policy distr","1.039183497428894","denim-forest-115","0.21139582991600037"
"2","crxdn5km","Policy distr","1.028847575187683","denim-forest-115","0.21558189392089844"
"2","crxdn5km","Policy distr","1.0184147357940674","denim-forest-115","0.2197679579257965"
"2","crxdn5km","Policy distr","1.007890224456787","denim-forest-115","0.2239540070295334"
"2","crxdn5km","Policy distr","0.9972789287567139","denim-forest-115","0.22814005613327026"
"2","crxdn5km","Policy distr","0.9865860939025879","denim-forest-115","0.23232612013816833"
"2","crxdn5km","Policy distr","0.9758164882659912","denim-forest-115","0.2365121841430664"
"2","crxdn5km","Policy distr","0.9649752378463745","denim-forest-115","0.24069823324680328"
"2","crxdn5km","Policy distr","0.9540675282478333","denim-forest-115","0.24488428235054016"
"2","crxdn5km","Policy distr","0.9430983066558838","denim-forest-115","0.24907034635543823"
"2","crxdn5km","Policy distr","0.9320724606513977","denim-forest-115","0.2532563805580139"
"2","crxdn5km","Policy distr","0.9209948778152466","denim-forest-115","0.2574424743652344"
"2","crxdn5km","Policy distr","0.9098707437515259","denim-forest-115","0.26162850856781006"
"2","crxdn5km","Policy distr","0.8987047076225281","denim-forest-115","0.26581457257270813"
"2","crxdn5km","Policy distr","0.8875016570091248","denim-forest-115","0.2700006365776062"
"2","crxdn5km","Policy distr","0.8762667179107666","denim-forest-115","0.2741866707801819"
"2","crxdn5km","Policy distr","0.865004301071167","denim-forest-115","0.27837276458740234"
"2","crxdn5km","Policy distr","0.8537194132804871","denim-forest-115","0.282558798789978"
"2","crxdn5km","Policy distr","0.8424165844917297","denim-forest-115","0.2867448329925537"
"2","crxdn5km","Policy distr","0.831100344657898","denim-forest-115","0.29093092679977417"
"2","crxdn5km","Policy distr","0.8197755813598633","denim-forest-115","0.29511696100234985"
"2","crxdn5km","Policy distr","0.8084465265274048","denim-forest-115","0.2993030250072479"
"2","crxdn5km","Policy distr","0.7971178293228149","denim-forest-115","0.303489089012146"
"2","crxdn5km","Policy distr","0.7857939600944519","denim-forest-115","0.3076751232147217"
"2","crxdn5km","Policy distr","0.7744789123535156","denim-forest-115","0.31186121702194214"
"2","crxdn5km","Policy distr","0.7631773352622986","denim-forest-115","0.3160472512245178"
"2","crxdn5km","Policy distr","0.7518934607505798","denim-forest-115","0.3202332854270935"
"2","crxdn5km","Policy distr","0.7406309843063354","denim-forest-115","0.32441937923431396"
"2","crxdn5km","Policy distr","0.7293943166732788","denim-forest-115","0.32860541343688965"
"2","crxdn5km","Policy distr","0.7181873917579651","denim-forest-115","0.33279144763946533"
"2","crxdn5km","Policy distr","0.7070140242576599","denim-forest-115","0.3369775414466858"
"2","crxdn5km","Policy distr","0.6958781480789185","denim-forest-115","0.3411635756492615"
"2","crxdn5km","Policy distr","0.6847832798957825","denim-forest-115","0.34534963965415955"
"2","crxdn5km","Policy distr","0.6737334132194519","denim-forest-115","0.3495357036590576"
"2","crxdn5km","Policy distr","0.6627318859100342","denim-forest-115","0.3537217378616333"
"2","crxdn5km","Policy distr","0.6517821550369263","denim-forest-115","0.35790783166885376"
"2","crxdn5km","Policy distr","0.6408879160881042","denim-forest-115","0.36209386587142944"
"2","crxdn5km","Policy distr","0.6300521492958069","denim-forest-115","0.3662799000740051"
"2","crxdn5km","Policy distr","0.619278073310852","denim-forest-115","0.3704659938812256"
"2","crxdn5km","Policy distr","0.6085692048072815","denim-forest-115","0.37465202808380127"
"2","crxdn5km","Policy distr","0.5979281067848206","denim-forest-115","0.37883809208869934"
"2","crxdn5km","Policy distr","0.5873579978942871","denim-forest-115","0.3830241560935974"
"2","crxdn5km","Policy distr","0.5768616795539856","denim-forest-115","0.3872101902961731"
"2","crxdn5km","Policy distr","0.5664418935775757","denim-forest-115","0.39139628410339355"
"2","crxdn5km","Policy distr","0.5561013221740723","denim-forest-115","0.39558231830596924"
"2","crxdn5km","Policy distr","0.5458425879478455","denim-forest-115","0.3997683525085449"
"2","crxdn5km","Policy distr","0.5356679558753967","denim-forest-115","0.4039544463157654"
"2","crxdn5km","Policy distr","0.525580108165741","denim-forest-115","0.40814048051834106"
"2","crxdn5km","Policy distr","0.5155810117721558","denim-forest-115","0.41232654452323914"
"2","crxdn5km","Policy distr","0.5056731104850769","denim-forest-115","0.4165126085281372"
"2","crxdn5km","Policy distr","0.49585849046707153","denim-forest-115","0.4206986427307129"
"2","crxdn5km","Policy distr","0.4861389994621277","denim-forest-115","0.42488470673561096"
"2","crxdn5km","Policy distr","0.4765165150165558","denim-forest-115","0.42907077074050903"
"2","crxdn5km","Policy distr","0.46699318289756775","denim-forest-115","0.4332568049430847"
"2","crxdn5km","Policy distr","0.45757025480270386","denim-forest-115","0.4374428987503052"
"2","crxdn5km","Policy distr","0.44824981689453125","denim-forest-115","0.44162893295288086"
"2","crxdn5km","Policy distr","0.43903306126594543","denim-forest-115","0.44581496715545654"
"2","crxdn5km","Policy distr","0.42992138862609863","denim-forest-115","0.450001060962677"
"2","crxdn5km","Policy distr","0.4209165573120117","denim-forest-115","0.4541870951652527"
"2","crxdn5km","Policy distr","0.4120194613933563","denim-forest-115","0.45837315917015076"
"2","crxdn5km","Policy distr","0.4032313823699951","denim-forest-115","0.46255922317504883"
"2","crxdn5km","Policy distr","0.39455339312553406","denim-forest-115","0.4667452573776245"
"2","crxdn5km","Policy distr","0.3859865367412567","denim-forest-115","0.47093135118484497"
"2","crxdn5km","Policy distr","0.3775317072868347","denim-forest-115","0.47511738538742065"
"2","crxdn5km","Policy distr","0.36918970942497253","denim-forest-115","0.47930341958999634"
"2","crxdn5km","Policy distr","0.3609611988067627","denim-forest-115","0.4834895133972168"
"2","crxdn5km","Policy distr","0.35284703969955444","denim-forest-115","0.4876755475997925"
"2","crxdn5km","Policy distr","0.34484758973121643","denim-forest-115","0.49186161160469055"
"2","crxdn5km","Policy distr","0.3369634747505188","denim-forest-115","0.4960476756095886"
"2","crxdn5km","Policy distr","0.329195111989975","denim-forest-115","0.5002337098121643"
"2","crxdn5km","Policy distr","0.32154276967048645","denim-forest-115","0.5044198036193848"
"2","crxdn5km","Policy distr","0.3140068054199219","denim-forest-115","0.5086058378219604"
"2","crxdn5km","Policy distr","0.3065873384475708","denim-forest-115","0.5127918720245361"
"2","crxdn5km","Policy distr","0.2992844581604004","denim-forest-115","0.5169779658317566"
"2","crxdn5km","Policy distr","0.29209834337234497","denim-forest-115","0.5211640000343323"
"2","crxdn5km","Policy distr","0.2850288152694702","denim-forest-115","0.5253500938415527"
"2","crxdn5km","Policy distr","0.27807605266571045","denim-forest-115","0.5295361280441284"
"2","crxdn5km","Policy distr","0.27123957872390747","denim-forest-115","0.5337221622467041"
"2","crxdn5km","Policy distr","0.26451942324638367","denim-forest-115","0.5379081964492798"
"2","crxdn5km","Policy distr","0.25791510939598083","denim-forest-115","0.5420942902565002"
"2","crxdn5km","Policy distr","0.25142648816108704","denim-forest-115","0.5462803244590759"
"2","crxdn5km","Policy distr","0.2450529783964157","denim-forest-115","0.5504664182662964"
"2","crxdn5km","Policy distr","0.23879432678222656","denim-forest-115","0.5546524524688721"
"2","crxdn5km","Policy distr","0.23264990746974945","denim-forest-115","0.5588384866714478"
"2","crxdn5km","Policy distr","0.22661909461021423","denim-forest-115","0.5630245804786682"
"2","crxdn5km","Policy distr","0.2207013964653015","denim-forest-115","0.5672106146812439"
"2","crxdn5km","Policy distr","0.2148960679769516","denim-forest-115","0.5713967084884644"
"2","crxdn5km","Policy distr","0.20920246839523315","denim-forest-115","0.57558274269104"
"2","crxdn5km","Policy distr","0.2036198228597641","denim-forest-115","0.5797687768936157"
"2","crxdn5km","Policy distr","0.19814734160900116","denim-forest-115","0.5839548110961914"
"2","crxdn5km","Policy distr","0.19278404116630554","denim-forest-115","0.5881409049034119"
"2","crxdn5km","Policy distr","0.18752916157245636","denim-forest-115","0.5923269987106323"
"2","crxdn5km","Policy distr","0.18238182365894318","denim-forest-115","0.596513032913208"
"2","crxdn5km","Policy distr","0.177341029047966","denim-forest-115","0.6006990671157837"
"2","crxdn5km","Policy distr","0.17240576446056366","denim-forest-115","0.6048851013183594"
"2","crxdn5km","Policy distr","0.167574942111969","denim-forest-115","0.6090711951255798"
"2","crxdn5km","Policy distr","0.1628475785255432","denim-forest-115","0.6132572293281555"
"2","crxdn5km","Policy distr","0.1582225263118744","denim-forest-115","0.617443323135376"
"2","crxdn5km","Policy distr","0.15369875729084015","denim-forest-115","0.6216293573379517"
"2","crxdn5km","Policy distr","0.1492750644683838","denim-forest-115","0.6258153915405273"
"2","crxdn5km","Policy distr","0.14495021104812622","denim-forest-115","0.6300014853477478"
"2","crxdn5km","Policy distr","0.14072315394878387","denim-forest-115","0.6341875195503235"
"2","crxdn5km","Policy distr","0.1365925520658493","denim-forest-115","0.638373613357544"
"2","crxdn5km","Policy distr","0.13255725800991058","denim-forest-115","0.6425596475601196"
"2","crxdn5km","Policy distr","0.12861591577529907","denim-forest-115","0.6467456817626953"
"2","crxdn5km","Policy distr","0.12476733326911926","denim-forest-115","0.650931715965271"
"2","crxdn5km","Policy distr","0.12101015448570251","denim-forest-115","0.6551178097724915"
"2","crxdn5km","Policy distr","0.11734314262866974","denim-forest-115","0.6593038439750671"
"2","crxdn5km","Policy distr","0.11376494914293289","denim-forest-115","0.6634899377822876"
"2","crxdn5km","Policy distr","0.11027425527572632","denim-forest-115","0.6676759719848633"
"2","crxdn5km","Policy distr","0.10686975717544556","denim-forest-115","0.671862006187439"
"2","crxdn5km","Policy distr","0.10354998707771301","denim-forest-115","0.6760480999946594"
"2","crxdn5km","Policy distr","0.10031373053789139","denim-forest-115","0.6802341341972351"
"2","crxdn5km","Policy distr","0.09715951979160309","denim-forest-115","0.6844202280044556"
"2","crxdn5km","Policy distr","0.09408611059188843","denim-forest-115","0.6886062622070312"
"2","crxdn5km","Policy distr","0.0910920798778534","denim-forest-115","0.6927922964096069"
"2","crxdn5km","Policy distr","0.08817601948976517","denim-forest-115","0.6969783306121826"
"2","crxdn5km","Policy distr","0.08533652871847153","denim-forest-115","0.7011644244194031"
"2","crxdn5km","Policy distr","0.08257231116294861","denim-forest-115","0.7053505182266235"
"2","crxdn5km","Policy distr","0.07988201081752777","denim-forest-115","0.7095365524291992"
"2","crxdn5km","Policy distr","0.07726418226957321","denim-forest-115","0.7137225866317749"
"2","crxdn5km","Policy distr","0.07471754401922226","denim-forest-115","0.7179086208343506"
"2","crxdn5km","Policy distr","0.07224062085151672","denim-forest-115","0.722094714641571"
"2","crxdn5km","Policy distr","0.06983217597007751","denim-forest-115","0.7262807488441467"
"2","crxdn5km","Policy distr","0.06749074906110764","denim-forest-115","0.7304668426513672"
"2","crxdn5km","Policy distr","0.06521506607532501","denim-forest-115","0.7346528768539429"
"2","crxdn5km","Policy distr","0.0630037784576416","denim-forest-115","0.7388389110565186"
"2","crxdn5km","Policy distr","0.060855552554130554","denim-forest-115","0.7430249452590942"
"2","crxdn5km","Policy distr","0.05876900255680084","denim-forest-115","0.7472110390663147"
"2","crxdn5km","Policy distr","0.05674288421869278","denim-forest-115","0.7513971328735352"
"2","crxdn5km","Policy distr","0.0547759123146534","denim-forest-115","0.7555831670761108"
"2","crxdn5km","Policy distr","0.05286676436662674","denim-forest-115","0.7597692012786865"
"2","crxdn5km","Policy distr","0.051014143973588943","denim-forest-115","0.7639552354812622"
"2","crxdn5km","Policy distr","0.049216773360967636","denim-forest-115","0.7681413292884827"
"2","crxdn5km","Policy distr","0.04747345671057701","denim-forest-115","0.7723273634910583"
"2","crxdn5km","Policy distr","0.045782893896102905","denim-forest-115","0.7765134572982788"
"2","crxdn5km","Policy distr","0.04414389282464981","denim-forest-115","0.7806994915008545"
"2","crxdn5km","Policy distr","0.04255523160099983","denim-forest-115","0.7848855257034302"
"2","crxdn5km","Policy distr","0.04101569205522537","denim-forest-115","0.7890716195106506"
"2","crxdn5km","Policy distr","0.03952411189675331","denim-forest-115","0.7932576537132263"
"2","crxdn5km","Policy distr","0.03807928413152695","denim-forest-115","0.7974437475204468"
"2","crxdn5km","Policy distr","0.036680106073617935","denim-forest-115","0.8016297817230225"
"2","crxdn5km","Policy distr","0.03532541170716286","denim-forest-115","0.8058158159255981"
"2","crxdn5km","Policy distr","0.03401408717036247","denim-forest-115","0.8100018501281738"
"2","crxdn5km","Policy distr","0.032745011150836945","denim-forest-115","0.8141879439353943"
"2","crxdn5km","Policy distr","0.031517092138528824","denim-forest-115","0.8183740377426147"
"2","crxdn5km","Policy distr","0.030329309403896332","denim-forest-115","0.8225600719451904"
"2","crxdn5km","Policy distr","0.029180558398365974","denim-forest-115","0.8267461061477661"
"2","crxdn5km","Policy distr","0.028069818392395973","denim-forest-115","0.8309321403503418"
"2","crxdn5km","Policy distr","0.026996053755283356","denim-forest-115","0.8351182341575623"
"2","crxdn5km","Policy distr","0.025958282873034477","denim-forest-115","0.8393042683601379"
"2","crxdn5km","Policy distr","0.02495550364255905","denim-forest-115","0.8434903621673584"
"2","crxdn5km","Policy distr","0.023986773565411568","denim-forest-115","0.8476763963699341"
"2","crxdn5km","Policy distr","0.023051129654049873","denim-forest-115","0.8518624305725098"
"2","crxdn5km","Policy distr","0.02214764431118965","denim-forest-115","0.8560484647750854"
"2","crxdn5km","Policy distr","0.021275386214256287","denim-forest-115","0.8602345585823059"
"2","crxdn5km","Policy distr","0.020433468744158745","denim-forest-115","0.8644206523895264"
"2","crxdn5km","Policy distr","0.019621040672063828","denim-forest-115","0.868606686592102"
"2","crxdn5km","Policy distr","0.018837222829461098","denim-forest-115","0.8727927207946777"
"2","crxdn5km","Policy distr","0.018081173300743103","denim-forest-115","0.8769787549972534"
"2","crxdn5km","Policy distr","0.017352048307657242","denim-forest-115","0.8811648488044739"
"2","crxdn5km","Policy distr","0.016649072989821434","denim-forest-115","0.8853508830070496"
"2","crxdn5km","Policy distr","0.01597144640982151","denim-forest-115","0.88953697681427"
"2","crxdn5km","Policy distr","0.015318402089178562","denim-forest-115","0.8937230110168457"
"2","crxdn5km","Policy distr","0.01468917541205883","denim-forest-115","0.8979090452194214"
"2","crxdn5km","Policy distr","0.014083027839660645","denim-forest-115","0.9020951390266418"
"2","crxdn5km","Policy distr","0.013499259948730469","denim-forest-115","0.9062811732292175"
"2","crxdn5km","Policy distr","0.012937143445014954","denim-forest-115","0.910467267036438"
"2","crxdn5km","Policy distr","0.01239600870758295","denim-forest-115","0.9146533012390137"
"2","crxdn5km","Policy distr","0.011875186115503311","denim-forest-115","0.9188393354415894"
"2","crxdn5km","Policy distr","0.011374006979167461","denim-forest-115","0.923025369644165"
"2","crxdn5km","Policy distr","0.010891844518482685","denim-forest-115","0.9272114634513855"
"2","crxdn5km","Policy distr","0.010428077541291714","denim-forest-115","0.931397557258606"
"2","crxdn5km","Policy distr","0.009982106275856495","denim-forest-115","0.9355835914611816"
"2","crxdn5km","Policy distr","0.009553339332342148","denim-forest-115","0.9397696256637573"
"2","crxdn5km","Policy distr","0.009141193702816963","denim-forest-115","0.943955659866333"
"2","crxdn5km","Policy distr","0.008745105937123299","denim-forest-115","0.9481417536735535"
"2","crxdn5km","Policy distr","0.008364548906683922","denim-forest-115","0.9523277878761292"
"2","crxdn5km","Policy distr","0.007998986169695854","denim-forest-115","0.9565138816833496"
"2","crxdn5km","Policy distr","0.007647898979485035","denim-forest-115","0.9606999158859253"
"2","crxdn5km","Policy distr","0.007310786284506321","denim-forest-115","0.964885950088501"
"2","crxdn5km","Policy distr","0.006987166590988636","denim-forest-115","0.9690719842910767"
"2","crxdn5km","Policy distr","0.006676557008177042","denim-forest-115","0.9732580780982971"
"2","crxdn5km","Policy distr","0.006378508638590574","denim-forest-115","0.9774441719055176"
"2","crxdn5km","Policy distr","0.00609257398173213","denim-forest-115","0.9816302061080933"
"2","crxdn5km","Policy distr","0.0058183143846690655","denim-forest-115","0.985816240310669"
"2","crxdn5km","Policy distr","0.005555314477533102","denim-forest-115","0.9900022745132446"
"2","crxdn5km","Policy distr","0.005303158424794674","denim-forest-115","0.9941883683204651"
"2","crxdn5km","Policy distr","0.005061460193246603","denim-forest-115","0.9983744025230408"
"2","crxdn5km","Policy distr","0.004829833284020424","denim-forest-115","1.0025603771209717"
"2","crxdn5km","Policy distr","0.004607892129570246","denim-forest-115","1.006746530532837"
"2","crxdn5km","Policy distr","0.004395287949591875","denim-forest-115","1.0109326839447021"
"2","crxdn5km","Policy distr","0.004191687796264887","denim-forest-115","1.0151185989379883"
"2","crxdn5km","Policy distr","0.003996720537543297","denim-forest-115","1.0193047523498535"
"2","crxdn5km","Policy distr","0.003810086054727435","denim-forest-115","1.0234906673431396"
"2","crxdn5km","Policy distr","0.003631443716585636","denim-forest-115","1.0276768207550049"
"2","crxdn5km","Policy distr","0.0034604999236762524","denim-forest-115","1.0318629741668701"
"2","crxdn5km","Policy distr","0.0032969678286463022","denim-forest-115","1.0360488891601562"
"2","crxdn5km","Policy distr","0.0031405373010784388","denim-forest-115","1.0402350425720215"
"2","crxdn5km","Policy distr","0.002990951295942068","denim-forest-115","1.0444209575653076"

==> plot_scripts/data/action_distributions/cheetah/cheetah_800k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.6951209902763367"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.6923349499702454"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.689548909664154"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.686762809753418"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.6839767694473267"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.6811907291412354"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.678404688835144"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.6756186485290527"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.6728325486183167"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.6700465083122253"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.6672604084014893"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.664474368095398"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.6616883277893066"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.6589022874832153"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.656116247177124"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.6533301472663879"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.6505441069602966"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.6477580666542053"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.6449719667434692"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.6421859264373779"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.6393998861312866"
"2","crxdn5km","Action distr","0.006491108797385807","denim-forest-115","-0.6366138458251953"
"2","crxdn5km","Action distr","0.006491108797385807","denim-forest-115","-0.633827805519104"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.6310417056083679"
"2","crxdn5km","Action distr","0.006491108797385807","denim-forest-115","-0.6282556653022766"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.6254695653915405"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.6226835250854492"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.6198974847793579"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.6171114444732666"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.6143254041671753"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.6115393042564392"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.6087532639503479"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.6059672236442566"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.6031811237335205"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.6003950834274292"
"2","crxdn5km","Action distr","0.7594597292941394","denim-forest-115","-0.5976090431213379"
"2","crxdn5km","Action distr","0.032455543986929035","denim-forest-115","-0.5948230028152466"
"2","crxdn5km","Action distr","0.06491108797385807","denim-forest-115","-0.5920369625091553"
"2","crxdn5km","Action distr","0.02596443518954323","denim-forest-115","-0.5892508625984192"
"2","crxdn5km","Action distr","0.058419979176472264","denim-forest-115","-0.5864648222923279"
"2","crxdn5km","Action distr","0.05192887037908646","denim-forest-115","-0.5836787223815918"
"2","crxdn5km","Action distr","0.032455543986929035","denim-forest-115","-0.5808926820755005"
"2","crxdn5km","Action distr","0.03894665278431484","denim-forest-115","-0.5781066417694092"
"2","crxdn5km","Action distr","0.07789330556862968","denim-forest-115","-0.5753206014633179"
"2","crxdn5km","Action distr","0.032455543986929035","denim-forest-115","-0.5725345611572266"
"2","crxdn5km","Action distr","0.10385774075817292","denim-forest-115","-0.5697484612464905"
"2","crxdn5km","Action distr","0.045437761581700646","denim-forest-115","-0.5669624209403992"
"2","crxdn5km","Action distr","0.012982217594771615","denim-forest-115","-0.5641763806343079"
"2","crxdn5km","Action distr","0.07140219677124388","denim-forest-115","-0.5613902807235718"
"2","crxdn5km","Action distr","0.03894665278431484","denim-forest-115","-0.5586042404174805"
"2","crxdn5km","Action distr","0.058419979176472264","denim-forest-115","-0.5558182001113892"
"2","crxdn5km","Action distr","0.045437761581700646","denim-forest-115","-0.5530321598052979"
"2","crxdn5km","Action distr","0.02596443518954323","denim-forest-115","-0.5502461194992065"
"2","crxdn5km","Action distr","0.03894665278431484","denim-forest-115","-0.5474600195884705"
"2","crxdn5km","Action distr","0.10385774075817292","denim-forest-115","-0.5446739792823792"
"2","crxdn5km","Action distr","0.032455543986929035","denim-forest-115","-0.5418879389762878"
"2","crxdn5km","Action distr","0.07140219677124388","denim-forest-115","-0.5391018390655518"
"2","crxdn5km","Action distr","0.058419979176472264","denim-forest-115","-0.5363157987594604"
"2","crxdn5km","Action distr","0.06491108797385807","denim-forest-115","-0.5335297584533691"
"2","crxdn5km","Action distr","0.01947332639215742","denim-forest-115","-0.5307437181472778"
"2","crxdn5km","Action distr","0.045437761581700646","denim-forest-115","-0.5279576182365417"
"2","crxdn5km","Action distr","0.06491108797385807","denim-forest-115","-0.5251715779304504"
"2","crxdn5km","Action distr","0.03894665278431484","denim-forest-115","-0.5223855376243591"
"2","crxdn5km","Action distr","0.07140219677124388","denim-forest-115","-0.519599437713623"
"2","crxdn5km","Action distr","0.03894665278431484","denim-forest-115","-0.5168133974075317"
"2","crxdn5km","Action distr","0.07789330556862968","denim-forest-115","-0.5140273571014404"
"2","crxdn5km","Action distr","0.10385774075817292","denim-forest-115","-0.5112413167953491"
"2","crxdn5km","Action distr","0.03894665278431484","denim-forest-115","-0.5084552764892578"
"2","crxdn5km","Action distr","0.05192887037908646","denim-forest-115","-0.5056691765785217"
"2","crxdn5km","Action distr","0.12333106715033035","denim-forest-115","-0.5028831362724304"
"2","crxdn5km","Action distr","0.08438441436601549","denim-forest-115","-0.5000970959663391"
"2","crxdn5km","Action distr","0.07140219677124388","denim-forest-115","-0.4973110258579254"
"2","crxdn5km","Action distr","0.045437761581700646","denim-forest-115","-0.4945249557495117"
"2","crxdn5km","Action distr","0.08438441436601549","denim-forest-115","-0.4917389154434204"
"2","crxdn5km","Action distr","0.06491108797385807","denim-forest-115","-0.4889528453350067"
"2","crxdn5km","Action distr","0.07789330556862968","denim-forest-115","-0.486166775226593"
"2","crxdn5km","Action distr","0.09736663196078711","denim-forest-115","-0.4833807349205017"
"2","crxdn5km","Action distr","0.08438441436601549","denim-forest-115","-0.4805946946144104"
"2","crxdn5km","Action distr","0.09087552316340129","denim-forest-115","-0.4778086245059967"
"2","crxdn5km","Action distr","0.15578661113725936","denim-forest-115","-0.475022554397583"
"2","crxdn5km","Action distr","0.07789330556862968","denim-forest-115","-0.4722365140914917"
"2","crxdn5km","Action distr","0.11683995835294453","denim-forest-115","-0.4694504737854004"
"2","crxdn5km","Action distr","0.12982217594771614","denim-forest-115","-0.4666644036769867"
"2","crxdn5km","Action distr","0.16227771993464518","denim-forest-115","-0.463878333568573"
"2","crxdn5km","Action distr","0.12982217594771614","denim-forest-115","-0.4610922932624817"
"2","crxdn5km","Action distr","0.16876882873203097","denim-forest-115","-0.4583062529563904"
"2","crxdn5km","Action distr","0.11683995835294453","denim-forest-115","-0.4555201828479767"
"2","crxdn5km","Action distr","0.18175104632680258","denim-forest-115","-0.452734112739563"
"2","crxdn5km","Action distr","0.14929550233987357","denim-forest-115","-0.4499480724334717"
"2","crxdn5km","Action distr","0.12982217594771614","denim-forest-115","-0.447162002325058"
"2","crxdn5km","Action distr","0.16227771993464518","denim-forest-115","-0.4443759322166443"
"2","crxdn5km","Action distr","0.11683995835294453","denim-forest-115","-0.441589891910553"
"2","crxdn5km","Action distr","0.1752599375294168","denim-forest-115","-0.43880385160446167"
"2","crxdn5km","Action distr","0.13631328474510196","denim-forest-115","-0.436017781496048"
"2","crxdn5km","Action distr","0.21420659031373165","denim-forest-115","-0.4332317113876343"
"2","crxdn5km","Action distr","0.16876882873203097","denim-forest-115","-0.43044567108154297"
"2","crxdn5km","Action distr","0.15578661113725936","denim-forest-115","-0.42765963077545166"
"2","crxdn5km","Action distr","0.23367991670588906","denim-forest-115","-0.42487356066703796"
"2","crxdn5km","Action distr","0.15578661113725936","denim-forest-115","-0.42208749055862427"
"2","crxdn5km","Action distr","0.19473326392157422","denim-forest-115","-0.41930145025253296"
"2","crxdn5km","Action distr","0.16876882873203097","denim-forest-115","-0.41651540994644165"
"2","crxdn5km","Action distr","0.22718880790850327","denim-forest-115","-0.41372933983802795"
"2","crxdn5km","Action distr","0.1752599375294168","denim-forest-115","-0.41094326972961426"
"2","crxdn5km","Action distr","0.2791176782875897","denim-forest-115","-0.40815722942352295"
"2","crxdn5km","Action distr","0.2596443518954323","denim-forest-115","-0.40537118911743164"
"2","crxdn5km","Action distr","0.24017102550327488","denim-forest-115","-0.40258508920669556"
"2","crxdn5km","Action distr","0.2791176782875897","denim-forest-115","-0.39979904890060425"
"2","crxdn5km","Action distr","0.22718880790850327","denim-forest-115","-0.39701300859451294"
"2","crxdn5km","Action distr","0.2466621343006607","denim-forest-115","-0.39422693848609924"
"2","crxdn5km","Action distr","0.22069769911111745","denim-forest-115","-0.39144086837768555"
"2","crxdn5km","Action distr","0.23367991670588906","denim-forest-115","-0.38865482807159424"
"2","crxdn5km","Action distr","0.31806433107190457","denim-forest-115","-0.38586878776550293"
"2","crxdn5km","Action distr","0.2466621343006607","denim-forest-115","-0.38308271765708923"
"2","crxdn5km","Action distr","0.2856087870849755","denim-forest-115","-0.38029664754867554"
"2","crxdn5km","Action distr","0.2596443518954323","denim-forest-115","-0.37751060724258423"
"2","crxdn5km","Action distr","0.3440287662614478","denim-forest-115","-0.3747245669364929"
"2","crxdn5km","Action distr","0.33753765746406195","denim-forest-115","-0.3719384968280792"
"2","crxdn5km","Action distr","0.30508211347713293","denim-forest-115","-0.3691524267196655"
"2","crxdn5km","Action distr","0.2856087870849755","denim-forest-115","-0.3663663864135742"
"2","crxdn5km","Action distr","0.35701098385621943","denim-forest-115","-0.3635803461074829"
"2","crxdn5km","Action distr","0.30508211347713293","denim-forest-115","-0.3607942461967468"
"2","crxdn5km","Action distr","0.38946652784314845","denim-forest-115","-0.3580082058906555"
"2","crxdn5km","Action distr","0.35701098385621943","denim-forest-115","-0.3552221655845642"
"2","crxdn5km","Action distr","0.4089398542353059","denim-forest-115","-0.3524360954761505"
"2","crxdn5km","Action distr","0.4478865070196207","denim-forest-115","-0.3496500253677368"
"2","crxdn5km","Action distr","0.4089398542353059","denim-forest-115","-0.3468639850616455"
"2","crxdn5km","Action distr","0.38946652784314845","denim-forest-115","-0.3440779447555542"
"2","crxdn5km","Action distr","0.4284131806274633","denim-forest-115","-0.3412918746471405"
"2","crxdn5km","Action distr","0.45437761581700653","denim-forest-115","-0.3385058045387268"
"2","crxdn5km","Action distr","0.45437761581700653","denim-forest-115","-0.3357197642326355"
"2","crxdn5km","Action distr","0.4933242686013214","denim-forest-115","-0.3329337239265442"
"2","crxdn5km","Action distr","0.47385094220916396","denim-forest-115","-0.3301476538181305"
"2","crxdn5km","Action distr","0.4413953982222349","denim-forest-115","-0.3273615837097168"
"2","crxdn5km","Action distr","0.5127975949934788","denim-forest-115","-0.3245755434036255"
"2","crxdn5km","Action distr","0.5127975949934788","denim-forest-115","-0.3217895030975342"
"2","crxdn5km","Action distr","0.4933242686013214","denim-forest-115","-0.3190034329891205"
"2","crxdn5km","Action distr","0.4478865070196207","denim-forest-115","-0.3162173628807068"
"2","crxdn5km","Action distr","0.4349042894248491","denim-forest-115","-0.3134313225746155"
"2","crxdn5km","Action distr","0.48683315980393554","denim-forest-115","-0.3106452524662018"
"2","crxdn5km","Action distr","0.5906909005621085","denim-forest-115","-0.3078591823577881"
"2","crxdn5km","Action distr","0.5841997917647227","denim-forest-115","-0.3050731420516968"
"2","crxdn5km","Action distr","0.5322709213856363","denim-forest-115","-0.30228710174560547"
"2","crxdn5km","Action distr","0.571217574169951","denim-forest-115","-0.2995010316371918"
"2","crxdn5km","Action distr","0.6620930973333523","denim-forest-115","-0.2967149615287781"
"2","crxdn5km","Action distr","0.7464775116993679","denim-forest-115","-0.29392892122268677"
"2","crxdn5km","Action distr","0.6880575325228956","denim-forest-115","-0.29114288091659546"
"2","crxdn5km","Action distr","0.8178797084706118","denim-forest-115","-0.28835681080818176"
"2","crxdn5km","Action distr","0.7010397501176672","denim-forest-115","-0.28557074069976807"
"2","crxdn5km","Action distr","0.7854241644836828","denim-forest-115","-0.28278470039367676"
"2","crxdn5km","Action distr","0.6685842061307382","denim-forest-115","-0.27999866008758545"
"2","crxdn5km","Action distr","0.7010397501176672","denim-forest-115","-0.27721258997917175"
"2","crxdn5km","Action distr","0.7010397501176672","denim-forest-115","-0.27442651987075806"
"2","crxdn5km","Action distr","0.811388599673226","denim-forest-115","-0.27164047956466675"
"2","crxdn5km","Action distr","0.7205130765098245","denim-forest-115","-0.26885443925857544"
"2","crxdn5km","Action distr","0.6361286621438091","denim-forest-115","-0.26606833934783936"
"2","crxdn5km","Action distr","0.876299687647084","denim-forest-115","-0.26328229904174805"
"2","crxdn5km","Action distr","0.8827907964444698","denim-forest-115","-0.26049625873565674"
"2","crxdn5km","Action distr","0.876299687647084","denim-forest-115","-0.25771018862724304"
"2","crxdn5km","Action distr","0.9152463404313989","denim-forest-115","-0.25492411851882935"
"2","crxdn5km","Action distr","0.811388599673226","denim-forest-115","-0.25213807821273804"
"2","crxdn5km","Action distr","1.1294529307451304","denim-forest-115","-0.24935203790664673"
"2","crxdn5km","Action distr","0.9217374492287846","denim-forest-115","-0.24656596779823303"
"2","crxdn5km","Action distr","0.7789330556862969","denim-forest-115","-0.24377989768981934"
"2","crxdn5km","Action distr","0.9606841020130995","denim-forest-115","-0.24099385738372803"
"2","crxdn5km","Action distr","0.9866485372026428","denim-forest-115","-0.23820778727531433"
"2","crxdn5km","Action distr","1.0515596251765007","denim-forest-115","-0.23542174696922302"
"2","crxdn5km","Action distr","0.9736663196078711","denim-forest-115","-0.23263567686080933"
"2","crxdn5km","Action distr","0.9606841020130995","denim-forest-115","-0.22984963655471802"
"2","crxdn5km","Action distr","1.1164707131503588","denim-forest-115","-0.22706356644630432"
"2","crxdn5km","Action distr","1.012612972392186","denim-forest-115","-0.224277526140213"
"2","crxdn5km","Action distr","1.0969973867582015","denim-forest-115","-0.22149145603179932"
"2","crxdn5km","Action distr","1.0320862987843435","denim-forest-115","-0.218705415725708"
"2","crxdn5km","Action distr","1.278748433085004","denim-forest-115","-0.2159193456172943"
"2","crxdn5km","Action distr","1.2073462363137601","denim-forest-115","-0.213133305311203"
"2","crxdn5km","Action distr","1.4020795002353343","denim-forest-115","-0.2103472352027893"
"2","crxdn5km","Action distr","1.0320862987843435","denim-forest-115","-0.207561194896698"
"2","crxdn5km","Action distr","1.1683995835294454","denim-forest-115","-0.2047751247882843"
"2","crxdn5km","Action distr","1.109979604352973","denim-forest-115","-0.2019890695810318"
"2","crxdn5km","Action distr","1.213837345111146","denim-forest-115","-0.1992030143737793"
"2","crxdn5km","Action distr","1.2203284539085317","denim-forest-115","-0.1964169442653656"
"2","crxdn5km","Action distr","1.3306773034640904","denim-forest-115","-0.1936309039592743"
"2","crxdn5km","Action distr","1.3306773034640904","denim-forest-115","-0.1908448338508606"
"2","crxdn5km","Action distr","1.0969973867582015","denim-forest-115","-0.1880587935447693"
"2","crxdn5km","Action distr","1.1878729099216028","denim-forest-115","-0.1852727234363556"
"2","crxdn5km","Action distr","1.2268195627059175","denim-forest-115","-0.18248668313026428"
"2","crxdn5km","Action distr","1.3047128682745472","denim-forest-115","-0.17970061302185059"
"2","crxdn5km","Action distr","1.3176950858693188","denim-forest-115","-0.17691457271575928"
"2","crxdn5km","Action distr","1.441026153019649","denim-forest-115","-0.17412850260734558"
"2","crxdn5km","Action distr","1.3371684122614764","denim-forest-115","-0.17134246230125427"
"2","crxdn5km","Action distr","1.4085706090327201","denim-forest-115","-0.16855639219284058"
"2","crxdn5km","Action distr","1.4540083706144207","denim-forest-115","-0.16577035188674927"
"2","crxdn5km","Action distr","1.3501506298562478","denim-forest-115","-0.16298428177833557"
"2","crxdn5km","Action distr","1.5189194585882788","denim-forest-115","-0.16019824147224426"
"2","crxdn5km","Action distr","1.473481697006578","denim-forest-115","-0.15741217136383057"
"2","crxdn5km","Action distr","1.4929550233987359","denim-forest-115","-0.15462610125541687"
"2","crxdn5km","Action distr","1.5059372409935075","denim-forest-115","-0.15184006094932556"
"2","crxdn5km","Action distr","1.6422505257386093","denim-forest-115","-0.14905399084091187"
"2","crxdn5km","Action distr","1.3047128682745472","denim-forest-115","-0.14626795053482056"
"2","crxdn5km","Action distr","1.5708483289673656","denim-forest-115","-0.14348188042640686"
"2","crxdn5km","Action distr","1.6876882873203098","denim-forest-115","-0.14069584012031555"
"2","crxdn5km","Action distr","1.5773394377647512","denim-forest-115","-0.13790977001190186"
"2","crxdn5km","Action distr","1.5708483289673656","denim-forest-115","-0.13512372970581055"
"2","crxdn5km","Action distr","1.7006705049150816","denim-forest-115","-0.13233765959739685"
"2","crxdn5km","Action distr","1.6682149609281527","denim-forest-115","-0.12955161929130554"
"2","crxdn5km","Action distr","1.6617238521307667","denim-forest-115","-0.12676554918289185"
"2","crxdn5km","Action distr","1.4864639146013499","denim-forest-115","-0.12397949397563934"
"2","crxdn5km","Action distr","1.7655815928889396","denim-forest-115","-0.12119343876838684"
"2","crxdn5km","Action distr","1.590321655359523","denim-forest-115","-0.11840738356113434"
"2","crxdn5km","Action distr","1.7785638104837114","denim-forest-115","-0.11562132835388184"
"2","crxdn5km","Action distr","1.6876882873203098","denim-forest-115","-0.11283527314662933"
"2","crxdn5km","Action distr","1.8110193544706403","denim-forest-115","-0.11004921793937683"
"2","crxdn5km","Action distr","1.8110193544706403","denim-forest-115","-0.10726316273212433"
"2","crxdn5km","Action distr","2.064172597568687","denim-forest-115","-0.10447710752487183"
"2","crxdn5km","Action distr","1.8759304424444985","denim-forest-115","-0.10169105231761932"
"2","crxdn5km","Action distr","1.6487416345359949","denim-forest-115","-0.09890498965978622"
"2","crxdn5km","Action distr","1.7396171576993964","denim-forest-115","-0.09611893445253372"
"2","crxdn5km","Action distr","1.9732970744052856","denim-forest-115","-0.09333287924528122"
"2","crxdn5km","Action distr","2.051190379973915","denim-forest-115","-0.09054682403802872"
"2","crxdn5km","Action distr","1.7655815928889396","denim-forest-115","-0.08776076883077621"
"2","crxdn5km","Action distr","1.7915460280784827","denim-forest-115","-0.08497471362352371"
"2","crxdn5km","Action distr","1.785054919281097","denim-forest-115","-0.08218865841627121"
"2","crxdn5km","Action distr","1.9992615095948285","denim-forest-115","-0.07940259575843811"
"2","crxdn5km","Action distr","2.219959208705946","denim-forest-115","-0.07661654055118561"
"2","crxdn5km","Action distr","1.9473326392157422","denim-forest-115","-0.0738304853439331"
"2","crxdn5km","Action distr","1.9603148568105138","denim-forest-115","-0.0710444301366806"
"2","crxdn5km","Action distr","1.856457116052341","denim-forest-115","-0.0682583749294281"
"2","crxdn5km","Action distr","1.752599375294168","denim-forest-115","-0.0654723197221756"
"2","crxdn5km","Action distr","2.051190379973915","denim-forest-115","-0.0626862645149231"
"2","crxdn5km","Action distr","1.8175104632680261","denim-forest-115","-0.059900205582380295"
"2","crxdn5km","Action distr","1.9797881832026711","denim-forest-115","-0.05711415037512779"
"2","crxdn5km","Action distr","1.921368204026199","denim-forest-115","-0.05432809516787529"
"2","crxdn5km","Action distr","2.193994773516403","denim-forest-115","-0.05154203623533249"
"2","crxdn5km","Action distr","2.0771548151634582","denim-forest-115","-0.04875598102807999"
"2","crxdn5km","Action distr","1.8045282456732543","denim-forest-115","-0.045969925820827484"
"2","crxdn5km","Action distr","1.9603148568105138","denim-forest-115","-0.04318387061357498"
"2","crxdn5km","Action distr","1.8434748984575693","denim-forest-115","-0.04039781540632248"
"2","crxdn5km","Action distr","1.7266349401046246","denim-forest-115","-0.03761175647377968"
"2","crxdn5km","Action distr","1.9408415304183564","denim-forest-115","-0.034825701266527176"
"2","crxdn5km","Action distr","1.992770400797443","denim-forest-115","-0.03203964605927467"
"2","crxdn5km","Action distr","2.1161014679477734","denim-forest-115","-0.029253588989377022"
"2","crxdn5km","Action distr","1.8954037688366558","denim-forest-115","-0.02646753191947937"
"2","crxdn5km","Action distr","1.9408415304183564","denim-forest-115","-0.023681476712226868"
"2","crxdn5km","Action distr","1.9668059656078996","denim-forest-115","-0.020895421504974365"
"2","crxdn5km","Action distr","2.057681488771301","denim-forest-115","-0.018109364435076714"
"2","crxdn5km","Action distr","1.9538237480131282","denim-forest-115","-0.015323309227824211"
"2","crxdn5km","Action distr","1.9668059656078996","denim-forest-115","-0.01253725215792656"
"2","crxdn5km","Action distr","2.0122437271896003","denim-forest-115","-0.009751196950674057"
"2","crxdn5km","Action distr","2.2134680999085603","denim-forest-115","-0.006965140346437693"
"2","crxdn5km","Action distr","2.018734835986986","denim-forest-115","-0.004179084207862616"
"2","crxdn5km","Action distr","2.057681488771301","denim-forest-115","-0.0013930280692875385"
"2","crxdn5km","Action distr","1.9603148568105138","denim-forest-115","0.0013930280692875385"
"2","crxdn5km","Action distr","2.109610359150387","denim-forest-115","0.004179084207862616"
"2","crxdn5km","Action distr","1.849966007254955","denim-forest-115","0.006965140346437693"
"2","crxdn5km","Action distr","2.161539229529474","denim-forest-115","0.009751196950674057"
"2","crxdn5km","Action distr","2.09013703275823","denim-forest-115","0.01253725215792656"
"2","crxdn5km","Action distr","2.018734835986986","denim-forest-115","0.015323309227824211"
"2","crxdn5km","Action distr","2.064172597568687","denim-forest-115","0.018109364435076714"
"2","crxdn5km","Action distr","2.096628141555616","denim-forest-115","0.020895421504974365"
"2","crxdn5km","Action distr","2.135574794339931","denim-forest-115","0.023681476712226868"
"2","crxdn5km","Action distr","2.142065903137316","denim-forest-115","0.02646753191947937"
"2","crxdn5km","Action distr","1.9797881832026711","denim-forest-115","0.029253588989377022"
"2","crxdn5km","Action distr","1.9018948776340414","denim-forest-115","0.03203964605927467"
"2","crxdn5km","Action distr","2.0382081623791435","denim-forest-115","0.034825701266527176"
"2","crxdn5km","Action distr","1.882421551241884","denim-forest-115","0.03761175647377968"
"2","crxdn5km","Action distr","1.7331260489020106","denim-forest-115","0.04039781540632248"
"2","crxdn5km","Action distr","1.9473326392157422","denim-forest-115","0.04318387061357498"
"2","crxdn5km","Action distr","2.135574794339931","denim-forest-115","0.045969925820827484"
"2","crxdn5km","Action distr","2.135574794339931","denim-forest-115","0.04875598102807999"
"2","crxdn5km","Action distr","1.849966007254955","denim-forest-115","0.05154203623533249"
"2","crxdn5km","Action distr","1.9992615095948285","denim-forest-115","0.05432809516787529"
"2","crxdn5km","Action distr","2.0446992711765293","denim-forest-115","0.05711415037512779"
"2","crxdn5km","Action distr","1.9018948776340414","denim-forest-115","0.059900205582380295"
"2","crxdn5km","Action distr","1.9408415304183564","denim-forest-115","0.0626862645149231"
"2","crxdn5km","Action distr","2.155048120732088","denim-forest-115","0.0654723197221756"
"2","crxdn5km","Action distr","2.0057526183922145","denim-forest-115","0.0682583749294281"
"2","crxdn5km","Action distr","1.9538237480131282","denim-forest-115","0.0710444301366806"
"2","crxdn5km","Action distr","1.9603148568105138","denim-forest-115","0.0738304853439331"
"2","crxdn5km","Action distr","1.7331260489020106","denim-forest-115","0.07661654055118561"
"2","crxdn5km","Action distr","1.856457116052341","denim-forest-115","0.07940259575843811"
"2","crxdn5km","Action distr","1.8304926808627977","denim-forest-115","0.08218865841627121"
"2","crxdn5km","Action distr","1.8304926808627977","denim-forest-115","0.08497471362352371"
"2","crxdn5km","Action distr","1.9148770952288132","denim-forest-115","0.08776076883077621"
"2","crxdn5km","Action distr","1.9603148568105138","denim-forest-115","0.09054682403802872"
"2","crxdn5km","Action distr","1.9668059656078996","denim-forest-115","0.09333287924528122"
"2","crxdn5km","Action distr","1.8434748984575693","denim-forest-115","0.09611893445253372"
"2","crxdn5km","Action distr","1.7590904840915538","denim-forest-115","0.09890498965978622"
"2","crxdn5km","Action distr","1.5708483289673656","denim-forest-115","0.10169105231761932"
"2","crxdn5km","Action distr","1.8629482248497267","denim-forest-115","0.10447710752487183"
"2","crxdn5km","Action distr","1.9538237480131282","denim-forest-115","0.10726316273212433"
"2","crxdn5km","Action distr","1.7071616137124672","denim-forest-115","0.11004921793937683"
"2","crxdn5km","Action distr","1.583830546562137","denim-forest-115","0.11283527314662933"
"2","crxdn5km","Action distr","1.752599375294168","denim-forest-115","0.11562132835388184"
"2","crxdn5km","Action distr","1.6487416345359949","denim-forest-115","0.11840738356113434"
"2","crxdn5km","Action distr","1.7785638104837114","denim-forest-115","0.12119343876838684"
"2","crxdn5km","Action distr","1.7331260489020106","denim-forest-115","0.12397949397563934"
"2","crxdn5km","Action distr","1.720143831307239","denim-forest-115","0.12676554918289185"
"2","crxdn5km","Action distr","1.4929550233987359","denim-forest-115","0.12955161929130554"
"2","crxdn5km","Action distr","1.5578661113725938","denim-forest-115","0.13233765959739685"
"2","crxdn5km","Action distr","1.7590904840915538","denim-forest-115","0.13512372970581055"
"2","crxdn5km","Action distr","1.5513750025752078","denim-forest-115","0.13790977001190186"
"2","crxdn5km","Action distr","1.616286090549066","denim-forest-115","0.14069584012031555"
"2","crxdn5km","Action distr","1.5708483289673656","denim-forest-115","0.14348188042640686"
"2","crxdn5km","Action distr","1.583830546562137","denim-forest-115","0.14626795053482056"
"2","crxdn5km","Action distr","1.4280439354248777","denim-forest-115","0.14905399084091187"
"2","crxdn5km","Action distr","1.2722573242876183","denim-forest-115","0.15184006094932556"
"2","crxdn5km","Action distr","1.7071616137124672","denim-forest-115","0.15462610125541687"
"2","crxdn5km","Action distr","1.4215528266274917","denim-forest-115","0.15741217136383057"
"2","crxdn5km","Action distr","1.3371684122614764","denim-forest-115","0.16019824147224426"
"2","crxdn5km","Action distr","1.3241861946667046","denim-forest-115","0.16298428177833557"
"2","crxdn5km","Action distr","1.3890972826405628","denim-forest-115","0.16577035188674927"
"2","crxdn5km","Action distr","1.1683995835294454","denim-forest-115","0.16855639219284058"
"2","crxdn5km","Action distr","1.4020795002353343","denim-forest-115","0.17134246230125427"
"2","crxdn5km","Action distr","1.4215528266274917","denim-forest-115","0.17412850260734558"
"2","crxdn5km","Action distr","1.2073462363137601","denim-forest-115","0.17691457271575928"
"2","crxdn5km","Action distr","1.4540083706144207","denim-forest-115","0.17970061302185059"
"2","crxdn5km","Action distr","1.2917306506797757","denim-forest-115","0.18248668313026428"
"2","crxdn5km","Action distr","1.2722573242876183","denim-forest-115","0.1852727234363556"
"2","crxdn5km","Action distr","1.2722573242876183","denim-forest-115","0.1880587935447693"
"2","crxdn5km","Action distr","1.2592751066928467","denim-forest-115","0.1908448338508606"
"2","crxdn5km","Action distr","1.1359440395425164","denim-forest-115","0.1936309039592743"
"2","crxdn5km","Action distr","1.1554173659346738","denim-forest-115","0.1964169442653656"
"2","crxdn5km","Action distr","1.109979604352973","denim-forest-115","0.1992030143737793"
"2","crxdn5km","Action distr","1.2852395418823899","denim-forest-115","0.2019890695810318"
"2","crxdn5km","Action distr","1.2333106715033035","denim-forest-115","0.2047751247882843"
"2","crxdn5km","Action distr","1.213837345111146","denim-forest-115","0.207561194896698"
"2","crxdn5km","Action distr","1.2073462363137601","denim-forest-115","0.2103472352027893"
"2","crxdn5km","Action distr","1.045068516379115","denim-forest-115","0.213133305311203"
"2","crxdn5km","Action distr","1.1359440395425164","denim-forest-115","0.2159193456172943"
"2","crxdn5km","Action distr","1.0969973867582015","denim-forest-115","0.218705415725708"
"2","crxdn5km","Action distr","1.077524060366044","denim-forest-115","0.22149145603179932"
"2","crxdn5km","Action distr","1.109979604352973","denim-forest-115","0.224277526140213"
"2","crxdn5km","Action distr","1.0255951899869575","denim-forest-115","0.22706356644630432"
"2","crxdn5km","Action distr","0.9541929932157137","denim-forest-115","0.22984963655471802"
"2","crxdn5km","Action distr","1.0385774075817291","denim-forest-115","0.23263567686080933"
"2","crxdn5km","Action distr","0.9282285580261705","denim-forest-115","0.23542174696922302"
"2","crxdn5km","Action distr","1.0061218635948002","denim-forest-115","0.23820778727531433"
"2","crxdn5km","Action distr","0.9606841020130995","denim-forest-115","0.24099385738372803"
"2","crxdn5km","Action distr","0.9022641228366272","denim-forest-115","0.24377989768981934"
"2","crxdn5km","Action distr","1.0385774075817291","denim-forest-115","0.24656596779823303"
"2","crxdn5km","Action distr","0.8698085788496982","denim-forest-115","0.24935203790664673"
"2","crxdn5km","Action distr","0.9866485372026428","denim-forest-115","0.25213807821273804"
"2","crxdn5km","Action distr","0.7854241644836828","denim-forest-115","0.25492411851882935"
"2","crxdn5km","Action distr","0.9736663196078711","denim-forest-115","0.25771018862724304"
"2","crxdn5km","Action distr","0.8308619260653833","denim-forest-115","0.26049625873565674"
"2","crxdn5km","Action distr","0.7984063820784543","denim-forest-115","0.26328229904174805"
"2","crxdn5km","Action distr","0.8178797084706118","denim-forest-115","0.26606833934783936"
"2","crxdn5km","Action distr","0.9217374492287846","denim-forest-115","0.26885443925857544"
"2","crxdn5km","Action distr","0.7984063820784543","denim-forest-115","0.27164047956466675"
"2","crxdn5km","Action distr","0.6815664237255098","denim-forest-115","0.27442651987075806"
"2","crxdn5km","Action distr","0.7205130765098245","denim-forest-115","0.27721258997917175"
"2","crxdn5km","Action distr","0.5841997917647227","denim-forest-115","0.27999866008758545"
"2","crxdn5km","Action distr","0.6361286621438091","denim-forest-115","0.28278470039367676"
"2","crxdn5km","Action distr","0.6685842061307382","denim-forest-115","0.28557074069976807"
"2","crxdn5km","Action distr","0.7270041853072103","denim-forest-115","0.28835681080818176"
"2","crxdn5km","Action distr","0.7010397501176672","denim-forest-115","0.29114288091659546"
"2","crxdn5km","Action distr","0.5647264653725652","denim-forest-115","0.29392892122268677"
"2","crxdn5km","Action distr","0.5777086829673369","denim-forest-115","0.2967149615287781"
"2","crxdn5km","Action distr","0.7464775116993679","denim-forest-115","0.2995010316371918"
"2","crxdn5km","Action distr","0.5192887037908646","denim-forest-115","0.30228710174560547"
"2","crxdn5km","Action distr","0.6426197709411949","denim-forest-115","0.3050731420516968"
"2","crxdn5km","Action distr","0.6231464445490374","denim-forest-115","0.3078591823577881"
"2","crxdn5km","Action distr","0.6231464445490374","denim-forest-115","0.3106452524662018"
"2","crxdn5km","Action distr","0.5257798125882504","denim-forest-115","0.3134313225746155"
"2","crxdn5km","Action distr","0.6231464445490374","denim-forest-115","0.3162173628807068"
"2","crxdn5km","Action distr","0.48034205100654975","denim-forest-115","0.3190034329891205"
"2","crxdn5km","Action distr","0.506306486196093","denim-forest-115","0.3217895030975342"
"2","crxdn5km","Action distr","0.4608687246143923","denim-forest-115","0.3245755434036255"
"2","crxdn5km","Action distr","0.5452531389804078","denim-forest-115","0.3273615837097168"
"2","crxdn5km","Action distr","0.506306486196093","denim-forest-115","0.3301476538181305"
"2","crxdn5km","Action distr","0.49981537739870713","denim-forest-115","0.3329337239265442"
"2","crxdn5km","Action distr","0.32455543986929036","denim-forest-115","0.3357197642326355"
"2","crxdn5km","Action distr","0.37648431024837686","denim-forest-115","0.3385058045387268"
"2","crxdn5km","Action distr","0.506306486196093","denim-forest-115","0.3412918746471405"
"2","crxdn5km","Action distr","0.4673598334117781","denim-forest-115","0.3440779447555542"
"2","crxdn5km","Action distr","0.4608687246143923","denim-forest-115","0.3468639850616455"
"2","crxdn5km","Action distr","0.39595763664053424","denim-forest-115","0.3496500253677368"
"2","crxdn5km","Action distr","0.40244874543792003","denim-forest-115","0.3524360954761505"
"2","crxdn5km","Action distr","0.41543096303269167","denim-forest-115","0.3552221655845642"
"2","crxdn5km","Action distr","0.30508211347713293","denim-forest-115","0.3580082058906555"
"2","crxdn5km","Action distr","0.48034205100654975","denim-forest-115","0.3607942461967468"
"2","crxdn5km","Action distr","0.37648431024837686","denim-forest-115","0.3635803461074829"
"2","crxdn5km","Action distr","0.31806433107190457","denim-forest-115","0.3663663864135742"
"2","crxdn5km","Action distr","0.33104654866667615","denim-forest-115","0.3691524267196655"
"2","crxdn5km","Action distr","0.3505198750588336","denim-forest-115","0.3719384968280792"
"2","crxdn5km","Action distr","0.24017102550327488","denim-forest-115","0.3747245669364929"
"2","crxdn5km","Action distr","0.2856087870849755","denim-forest-115","0.37751060724258423"
"2","crxdn5km","Action distr","0.3115732222745187","denim-forest-115","0.38029664754867554"
"2","crxdn5km","Action distr","0.3829754190457626","denim-forest-115","0.38308271765708923"
"2","crxdn5km","Action distr","0.2661354606928181","denim-forest-115","0.38586878776550293"
"2","crxdn5km","Action distr","0.2661354606928181","denim-forest-115","0.38865482807159424"
"2","crxdn5km","Action distr","0.3115732222745187","denim-forest-115","0.39144086837768555"
"2","crxdn5km","Action distr","0.3115732222745187","denim-forest-115","0.39422693848609924"
"2","crxdn5km","Action distr","0.2531532430980465","denim-forest-115","0.39701300859451294"
"2","crxdn5km","Action distr","0.23367991670588906","denim-forest-115","0.39979904890060425"
"2","crxdn5km","Action distr","0.23367991670588906","denim-forest-115","0.40258508920669556"
"2","crxdn5km","Action distr","0.29209989588236135","denim-forest-115","0.40537118911743164"
"2","crxdn5km","Action distr","0.18824215512418843","denim-forest-115","0.40815722942352295"
"2","crxdn5km","Action distr","0.18175104632680258","denim-forest-115","0.41094326972961426"
"2","crxdn5km","Action distr","0.20122437271896002","denim-forest-115","0.41372933983802795"
"2","crxdn5km","Action distr","0.1752599375294168","denim-forest-115","0.41651540994644165"
"2","crxdn5km","Action distr","0.16227771993464518","denim-forest-115","0.41930145025253296"
"2","crxdn5km","Action distr","0.21420659031373165","denim-forest-115","0.42208749055862427"
"2","crxdn5km","Action distr","0.09736663196078711","denim-forest-115","0.42487356066703796"
"2","crxdn5km","Action distr","0.14929550233987357","denim-forest-115","0.42765963077545166"
"2","crxdn5km","Action distr","0.11034884955555872","denim-forest-115","0.43044567108154297"
"2","crxdn5km","Action distr","0.12333106715033035","denim-forest-115","0.4332317113876343"
"2","crxdn5km","Action distr","0.18175104632680258","denim-forest-115","0.436017781496048"
"2","crxdn5km","Action distr","0.12333106715033035","denim-forest-115","0.43880385160446167"
"2","crxdn5km","Action distr","0.14280439354248775","denim-forest-115","0.441589891910553"
"2","crxdn5km","Action distr","0.22069769911111745","denim-forest-115","0.4443759322166443"
"2","crxdn5km","Action distr","0.15578661113725936","denim-forest-115","0.447162002325058"
"2","crxdn5km","Action distr","0.15578661113725936","denim-forest-115","0.4499480724334717"
"2","crxdn5km","Action distr","0.13631328474510196","denim-forest-115","0.452734112739563"
"2","crxdn5km","Action distr","0.15578661113725936","denim-forest-115","0.4555201828479767"
"2","crxdn5km","Action distr","0.13631328474510196","denim-forest-115","0.4583062529563904"
"2","crxdn5km","Action distr","0.13631328474510196","denim-forest-115","0.4610922932624817"
"2","crxdn5km","Action distr","0.20771548151634583","denim-forest-115","0.463878333568573"
"2","crxdn5km","Action distr","0.11034884955555872","denim-forest-115","0.4666644036769867"
"2","crxdn5km","Action distr","0.06491108797385807","denim-forest-115","0.4694504737854004"
"2","crxdn5km","Action distr","0.06491108797385807","denim-forest-115","0.4722365140914917"
"2","crxdn5km","Action distr","0.07140219677124388","denim-forest-115","0.475022554397583"
"2","crxdn5km","Action distr","0.05192887037908646","denim-forest-115","0.4778086245059967"
"2","crxdn5km","Action distr","0.08438441436601549","denim-forest-115","0.4805946946144104"
"2","crxdn5km","Action distr","0.20122437271896002","denim-forest-115","0.4833807349205017"
"2","crxdn5km","Action distr","0.06491108797385807","denim-forest-115","0.486166775226593"
"2","crxdn5km","Action distr","0.10385774075817292","denim-forest-115","0.4889528453350067"
"2","crxdn5km","Action distr","0.09087552316340129","denim-forest-115","0.4917389154434204"
"2","crxdn5km","Action distr","0.058419979176472264","denim-forest-115","0.4945249557495117"
"2","crxdn5km","Action distr","0.09087552316340129","denim-forest-115","0.4973110258579254"
"2","crxdn5km","Action distr","0.09087552316340129","denim-forest-115","0.5000970959663391"
"2","crxdn5km","Action distr","0.09736663196078711","denim-forest-115","0.5028831362724304"
"2","crxdn5km","Action distr","0.07140219677124388","denim-forest-115","0.5056691765785217"
"2","crxdn5km","Action distr","0.06491108797385807","denim-forest-115","0.5084552764892578"
"2","crxdn5km","Action distr","0.045437761581700646","denim-forest-115","0.5112413167953491"
"2","crxdn5km","Action distr","0.058419979176472264","denim-forest-115","0.5140273571014404"
"2","crxdn5km","Action distr","0.08438441436601549","denim-forest-115","0.5168133974075317"
"2","crxdn5km","Action distr","0.032455543986929035","denim-forest-115","0.519599437713623"
"2","crxdn5km","Action distr","0.06491108797385807","denim-forest-115","0.5223855376243591"
"2","crxdn5km","Action distr","0.058419979176472264","denim-forest-115","0.5251715779304504"
"2","crxdn5km","Action distr","0.05192887037908646","denim-forest-115","0.5279576182365417"
"2","crxdn5km","Action distr","0.032455543986929035","denim-forest-115","0.5307437181472778"
"2","crxdn5km","Action distr","0.06491108797385807","denim-forest-115","0.5335297584533691"
"2","crxdn5km","Action distr","0.06491108797385807","denim-forest-115","0.5363157987594604"
"2","crxdn5km","Action distr","0.12982217594771614","denim-forest-115","0.5391018390655518"
"2","crxdn5km","Action distr","0.045437761581700646","denim-forest-115","0.5418879389762878"
"2","crxdn5km","Action distr","0.08438441436601549","denim-forest-115","0.5446739792823792"
"2","crxdn5km","Action distr","0.07140219677124388","denim-forest-115","0.5474600195884705"
"2","crxdn5km","Action distr","0.045437761581700646","denim-forest-115","0.5502461194992065"
"2","crxdn5km","Action distr","0.06491108797385807","denim-forest-115","0.5530321598052979"
"2","crxdn5km","Action distr","0.06491108797385807","denim-forest-115","0.5558182001113892"
"2","crxdn5km","Action distr","0.01947332639215742","denim-forest-115","0.5586042404174805"
"2","crxdn5km","Action distr","0.05192887037908646","denim-forest-115","0.5613902807235718"
"2","crxdn5km","Action distr","0.06491108797385807","denim-forest-115","0.5641763806343079"
"2","crxdn5km","Action distr","0.06491108797385807","denim-forest-115","0.5669624209403992"
"2","crxdn5km","Action distr","0.03894665278431484","denim-forest-115","0.5697484612464905"
"2","crxdn5km","Action distr","0.06491108797385807","denim-forest-115","0.5725345611572266"
"2","crxdn5km","Action distr","0.01947332639215742","denim-forest-115","0.5753206014633179"
"2","crxdn5km","Action distr","0.05192887037908646","denim-forest-115","0.5781066417694092"
"2","crxdn5km","Action distr","0.07789330556862968","denim-forest-115","0.5808926820755005"
"2","crxdn5km","Action distr","0.02596443518954323","denim-forest-115","0.5836787223815918"
"2","crxdn5km","Action distr","0.01947332639215742","denim-forest-115","0.5864648222923279"
"2","crxdn5km","Action distr","0.032455543986929035","denim-forest-115","0.5892508625984192"
"2","crxdn5km","Action distr","0.03894665278431484","denim-forest-115","0.5920369625091553"
"2","crxdn5km","Action distr","0.08438441436601549","denim-forest-115","0.5948230028152466"
"2","crxdn5km","Action distr","0.7659508380915252","denim-forest-115","0.5976090431213379"
"2","crxdn5km","Action distr","0","denim-forest-115","0.6003950834274292"
"2","crxdn5km","Action distr","0","denim-forest-115","0.6031811237335205"
"2","crxdn5km","Action distr","0","denim-forest-115","0.6059672236442566"
"2","crxdn5km","Action distr","0.006491108797385807","denim-forest-115","0.6087532639503479"
"2","crxdn5km","Action distr","0","denim-forest-115","0.6115393042564392"
"2","crxdn5km","Action distr","0","denim-forest-115","0.6143254041671753"
"2","crxdn5km","Action distr","0","denim-forest-115","0.6171114444732666"
"2","crxdn5km","Action distr","0","denim-forest-115","0.6198974847793579"
"2","crxdn5km","Action distr","0.006491108797385807","denim-forest-115","0.6226835250854492"
"2","crxdn5km","Action distr","0","denim-forest-115","0.6254695653915405"
"2","crxdn5km","Action distr","0","denim-forest-115","0.6282556653022766"
"2","crxdn5km","Action distr","0","denim-forest-115","0.6310417056083679"
"2","crxdn5km","Action distr","0","denim-forest-115","0.633827805519104"
"2","crxdn5km","Action distr","0","denim-forest-115","0.6366138458251953"
"2","crxdn5km","Action distr","0","denim-forest-115","0.6393998861312866"
"2","crxdn5km","Action distr","0","denim-forest-115","0.6421859264373779"
"2","crxdn5km","Action distr","0","denim-forest-115","0.6449719667434692"
"2","crxdn5km","Action distr","0","denim-forest-115","0.6477580666542053"
"2","crxdn5km","Action distr","0","denim-forest-115","0.6505441069602966"
"2","crxdn5km","Action distr","0","denim-forest-115","0.6533301472663879"
"2","crxdn5km","Action distr","0","denim-forest-115","0.656116247177124"
"2","crxdn5km","Action distr","0","denim-forest-115","0.6589022874832153"
"2","crxdn5km","Action distr","0","denim-forest-115","0.6616883277893066"
"2","crxdn5km","Action distr","0","denim-forest-115","0.664474368095398"
"2","crxdn5km","Action distr","0","denim-forest-115","0.6672604084014893"
"2","crxdn5km","Action distr","0.006491108797385807","denim-forest-115","0.6700465083122253"
"2","crxdn5km","Action distr","0","denim-forest-115","0.6728325486183167"
"2","crxdn5km","Action distr","0","denim-forest-115","0.6756186485290527"
"2","crxdn5km","Action distr","0","denim-forest-115","0.678404688835144"
"2","crxdn5km","Action distr","0","denim-forest-115","0.6811907291412354"
"2","crxdn5km","Action distr","0","denim-forest-115","0.6839767694473267"
"2","crxdn5km","Action distr","0","denim-forest-115","0.686762809753418"
"2","crxdn5km","Action distr","0","denim-forest-115","0.689548909664154"
"2","crxdn5km","Action distr","0","denim-forest-115","0.6923349499702454"
"2","crxdn5km","Action distr","0","denim-forest-115","0.6951209902763367"
"2","crxdn5km","Policy distr","0.004493909887969494","denim-forest-115","-0.6951209902763367"
"2","crxdn5km","Policy distr","0.0047186678275465965","denim-forest-115","-0.6923349499702454"
"2","crxdn5km","Policy distr","0.004953697789460421","denim-forest-115","-0.689548909664154"
"2","crxdn5km","Policy distr","0.005199420265853405","denim-forest-115","-0.686762809753418"
"2","crxdn5km","Policy distr","0.005456256214529276","denim-forest-115","-0.6839767694473267"
"2","crxdn5km","Policy distr","0.005724654998630285","denim-forest-115","-0.6811907291412354"
"2","crxdn5km","Policy distr","0.006005082279443741","denim-forest-115","-0.678404688835144"
"2","crxdn5km","Policy distr","0.006298009771853685","denim-forest-115","-0.6756186485290527"
"2","crxdn5km","Policy distr","0.00660394411534071","denim-forest-115","-0.6728325486183167"
"2","crxdn5km","Policy distr","0.006923369597643614","denim-forest-115","-0.6700465083122253"
"2","crxdn5km","Policy distr","0.007256832905113697","denim-forest-115","-0.6672604084014893"
"2","crxdn5km","Policy distr","0.007604856509715319","denim-forest-115","-0.664474368095398"
"2","crxdn5km","Policy distr","0.007968012243509293","denim-forest-115","-0.6616883277893066"
"2","crxdn5km","Policy distr","0.00834687054157257","denim-forest-115","-0.6589022874832153"
"2","crxdn5km","Policy distr","0.008742027916014194","denim-forest-115","-0.656116247177124"
"2","crxdn5km","Policy distr","0.009154108352959156","denim-forest-115","-0.6533301472663879"
"2","crxdn5km","Policy distr","0.009583725593984127","denim-forest-115","-0.6505441069602966"
"2","crxdn5km","Policy distr","0.010031543672084808","denim-forest-115","-0.6477580666542053"
"2","crxdn5km","Policy distr","0.010498235002160072","denim-forest-115","-0.6449719667434692"
"2","crxdn5km","Policy distr","0.010984474793076515","denim-forest-115","-0.6421859264373779"
"2","crxdn5km","Policy distr","0.011490982957184315","denim-forest-115","-0.6393998861312866"
"2","crxdn5km","Policy distr","0.012018488720059395","denim-forest-115","-0.6366138458251953"
"2","crxdn5km","Policy distr","0.012567750178277493","denim-forest-115","-0.633827805519104"
"2","crxdn5km","Policy distr","0.013139549642801285","denim-forest-115","-0.6310417056083679"
"2","crxdn5km","Policy distr","0.013734660111367702","denim-forest-115","-0.6282556653022766"
"2","crxdn5km","Policy distr","0.014353923499584198","denim-forest-115","-0.6254695653915405"
"2","crxdn5km","Policy distr","0.014998153783380985","denim-forest-115","-0.6226835250854492"
"2","crxdn5km","Policy distr","0.015668218955397606","denim-forest-115","-0.6198974847793579"
"2","crxdn5km","Policy distr","0.01636502332985401","denim-forest-115","-0.6171114444732666"
"2","crxdn5km","Policy distr","0.017089465633034706","denim-forest-115","-0.6143254041671753"
"2","crxdn5km","Policy distr","0.017842497676610947","denim-forest-115","-0.6115393042564392"
"2","crxdn5km","Policy distr","0.018625034019351006","denim-forest-115","-0.6087532639503479"
"2","crxdn5km","Policy distr","0.019438089802861214","denim-forest-115","-0.6059672236442566"
"2","crxdn5km","Policy distr","0.020282672718167305","denim-forest-115","-0.6031811237335205"
"2","crxdn5km","Policy distr","0.02115979604423046","denim-forest-115","-0.6003950834274292"
"2","crxdn5km","Policy distr","0.022070512175559998","denim-forest-115","-0.5976090431213379"
"2","crxdn5km","Policy distr","0.023015925660729408","denim-forest-115","-0.5948230028152466"
"2","crxdn5km","Policy distr","0.023997124284505844","denim-forest-115","-0.5920369625091553"
"2","crxdn5km","Policy distr","0.025015274062752724","denim-forest-115","-0.5892508625984192"
"2","crxdn5km","Policy distr","0.026071496307849884","denim-forest-115","-0.5864648222923279"
"2","crxdn5km","Policy distr","0.027167009189724922","denim-forest-115","-0.5836787223815918"
"2","crxdn5km","Policy distr","0.028302974998950958","denim-forest-115","-0.5808926820755005"
"2","crxdn5km","Policy distr","0.02948066219687462","denim-forest-115","-0.5781066417694092"
"2","crxdn5km","Policy distr","0.03070133924484253","denim-forest-115","-0.5753206014633179"
"2","crxdn5km","Policy distr","0.03196629136800766","denim-forest-115","-0.5725345611572266"
"2","crxdn5km","Policy distr","0.033276889473199844","denim-forest-115","-0.5697484612464905"
"2","crxdn5km","Policy distr","0.034634366631507874","denim-forest-115","-0.5669624209403992"
"2","crxdn5km","Policy distr","0.03604017198085785","denim-forest-115","-0.5641763806343079"
"2","crxdn5km","Policy distr","0.037495724856853485","denim-forest-115","-0.5613902807235718"
"2","crxdn5km","Policy distr","0.03900239244103432","denim-forest-115","-0.5586042404174805"
"2","crxdn5km","Policy distr","0.040561627596616745","denim-forest-115","-0.5558182001113892"
"2","crxdn5km","Policy distr","0.042174942791461945","denim-forest-115","-0.5530321598052979"
"2","crxdn5km","Policy distr","0.0438438355922699","denim-forest-115","-0.5502461194992065"
"2","crxdn5km","Policy distr","0.04556986317038536","denim-forest-115","-0.5474600195884705"
"2","crxdn5km","Policy distr","0.047354523092508316","denim-forest-115","-0.5446739792823792"
"2","crxdn5km","Policy distr","0.04919943958520889","denim-forest-115","-0.5418879389762878"
"2","crxdn5km","Policy distr","0.051106251776218414","denim-forest-115","-0.5391018390655518"
"2","crxdn5km","Policy distr","0.053076520562171936","denim-forest-115","-0.5363157987594604"
"2","crxdn5km","Policy distr","0.05511195585131645","denim-forest-115","-0.5335297584533691"
"2","crxdn5km","Policy distr","0.05721420422196388","denim-forest-115","-0.5307437181472778"
"2","crxdn5km","Policy distr","0.05938507989048958","denim-forest-115","-0.5279576182365417"
"2","crxdn5km","Policy distr","0.06162618100643158","denim-forest-115","-0.5251715779304504"
"2","crxdn5km","Policy distr","0.06393930315971375","denim-forest-115","-0.5223855376243591"
"2","crxdn5km","Policy distr","0.0663263276219368","denim-forest-115","-0.519599437713623"
"2","crxdn5km","Policy distr","0.06878891587257385","denim-forest-115","-0.5168133974075317"
"2","crxdn5km","Policy distr","0.07132897526025772","denim-forest-115","-0.5140273571014404"
"2","crxdn5km","Policy distr","0.07394832372665405","denim-forest-115","-0.5112413167953491"
"2","crxdn5km","Policy distr","0.07664882391691208","denim-forest-115","-0.5084552764892578"
"2","crxdn5km","Policy distr","0.07943244278430939","denim-forest-115","-0.5056691765785217"
"2","crxdn5km","Policy distr","0.08230093866586685","denim-forest-115","-0.5028831362724304"
"2","crxdn5km","Policy distr","0.08525633066892624","denim-forest-115","-0.5000970959663391"
"2","crxdn5km","Policy distr","0.08830057829618454","denim-forest-115","-0.4973110258579254"
"2","crxdn5km","Policy distr","0.09143557399511337","denim-forest-115","-0.4945249557495117"
"2","crxdn5km","Policy distr","0.09466330707073212","denim-forest-115","-0.4917389154434204"
"2","crxdn5km","Policy distr","0.09798579663038254","denim-forest-115","-0.4889528453350067"
"2","crxdn5km","Policy distr","0.1014050543308258","denim-forest-115","-0.486166775226593"
"2","crxdn5km","Policy distr","0.10492300242185593","denim-forest-115","-0.4833807349205017"
"2","crxdn5km","Policy distr","0.10854170471429825","denim-forest-115","-0.4805946946144104"
"2","crxdn5km","Policy distr","0.1122632846236229","denim-forest-115","-0.4778086245059967"
"2","crxdn5km","Policy distr","0.11608967185020447","denim-forest-115","-0.475022554397583"
"2","crxdn5km","Policy distr","0.12002292275428772","denim-forest-115","-0.4722365140914917"
"2","crxdn5km","Policy distr","0.124065101146698","denim-forest-115","-0.4694504737854004"
"2","crxdn5km","Policy distr","0.12821830809116364","denim-forest-115","-0.4666644036769867"
"2","crxdn5km","Policy distr","0.13248462975025177","denim-forest-115","-0.463878333568573"
"2","crxdn5km","Policy distr","0.13686606287956238","denim-forest-115","-0.4610922932624817"
"2","crxdn5km","Policy distr","0.14136461913585663","denim-forest-115","-0.4583062529563904"
"2","crxdn5km","Policy distr","0.14598247408866882","denim-forest-115","-0.4555201828479767"
"2","crxdn5km","Policy distr","0.15072162449359894","denim-forest-115","-0.452734112739563"
"2","crxdn5km","Policy distr","0.15558412671089172","denim-forest-115","-0.4499480724334717"
"2","crxdn5km","Policy distr","0.16057205200195312","denim-forest-115","-0.447162002325058"
"2","crxdn5km","Policy distr","0.16568738222122192","denim-forest-115","-0.4443759322166443"
"2","crxdn5km","Policy distr","0.17093215882778168","denim-forest-115","-0.441589891910553"
"2","crxdn5km","Policy distr","0.17630836367607117","denim-forest-115","-0.43880385160446167"
"2","crxdn5km","Policy distr","0.18181806802749634","denim-forest-115","-0.436017781496048"
"2","crxdn5km","Policy distr","0.1874632090330124","denim-forest-115","-0.4332317113876343"
"2","crxdn5km","Policy distr","0.1932457536458969","denim-forest-115","-0.43044567108154297"
"2","crxdn5km","Policy distr","0.19916754961013794","denim-forest-115","-0.42765963077545166"
"2","crxdn5km","Policy distr","0.2052306979894638","denim-forest-115","-0.42487356066703796"
"2","crxdn5km","Policy distr","0.2114369422197342","denim-forest-115","-0.42208749055862427"
"2","crxdn5km","Policy distr","0.21778811514377594","denim-forest-115","-0.41930145025253296"
"2","crxdn5km","Policy distr","0.22428610920906067","denim-forest-115","-0.41651540994644165"
"2","crxdn5km","Policy distr","0.23093275725841522","denim-forest-115","-0.41372933983802795"
"2","crxdn5km","Policy distr","0.23772983253002167","denim-forest-115","-0.41094326972961426"
"2","crxdn5km","Policy distr","0.24467885494232178","denim-forest-115","-0.40815722942352295"
"2","crxdn5km","Policy distr","0.251781702041626","denim-forest-115","-0.40537118911743164"
"2","crxdn5km","Policy distr","0.2590400278568268","denim-forest-115","-0.40258508920669556"
"2","crxdn5km","Policy distr","0.26645535230636597","denim-forest-115","-0.39979904890060425"
"2","crxdn5km","Policy distr","0.2740291655063629","denim-forest-115","-0.39701300859451294"
"2","crxdn5km","Policy distr","0.28176310658454895","denim-forest-115","-0.39422693848609924"
"2","crxdn5km","Policy distr","0.2896585166454315","denim-forest-115","-0.39144086837768555"
"2","crxdn5km","Policy distr","0.29771676659584045","denim-forest-115","-0.38865482807159424"
"2","crxdn5km","Policy distr","0.3059392273426056","denim-forest-115","-0.38586878776550293"
"2","crxdn5km","Policy distr","0.3143272399902344","denim-forest-115","-0.38308271765708923"
"2","crxdn5km","Policy distr","0.32288190722465515","denim-forest-115","-0.38029664754867554"
"2","crxdn5km","Policy distr","0.33160433173179626","denim-forest-115","-0.37751060724258423"
"2","crxdn5km","Policy distr","0.34049567580223083","denim-forest-115","-0.3747245669364929"
"2","crxdn5km","Policy distr","0.3495570421218872","denim-forest-115","-0.3719384968280792"
"2","crxdn5km","Policy distr","0.3587890863418579","denim-forest-115","-0.3691524267196655"
"2","crxdn5km","Policy distr","0.36819273233413696","denim-forest-115","-0.3663663864135742"
"2","crxdn5km","Policy distr","0.37776878476142883","denim-forest-115","-0.3635803461074829"
"2","crxdn5km","Policy distr","0.38751816749572754","denim-forest-115","-0.3607942461967468"
"2","crxdn5km","Policy distr","0.3974410593509674","denim-forest-115","-0.3580082058906555"
"2","crxdn5km","Policy distr","0.40753814578056335","denim-forest-115","-0.3552221655845642"
"2","crxdn5km","Policy distr","0.41780999302864075","denim-forest-115","-0.3524360954761505"
"2","crxdn5km","Policy distr","0.42825669050216675","denim-forest-115","-0.3496500253677368"
"2","crxdn5km","Policy distr","0.43887850642204285","denim-forest-115","-0.3468639850616455"
"2","crxdn5km","Policy distr","0.44967564940452576","denim-forest-115","-0.3440779447555542"
"2","crxdn5km","Policy distr","0.46064823865890503","denim-forest-115","-0.3412918746471405"
"2","crxdn5km","Policy distr","0.47179606556892395","denim-forest-115","-0.3385058045387268"
"2","crxdn5km","Policy distr","0.48311880230903625","denim-forest-115","-0.3357197642326355"
"2","crxdn5km","Policy distr","0.4946163594722748","denim-forest-115","-0.3329337239265442"
"2","crxdn5km","Policy distr","0.506288468837738","denim-forest-115","-0.3301476538181305"
"2","crxdn5km","Policy distr","0.5181344747543335","denim-forest-115","-0.3273615837097168"
"2","crxdn5km","Policy distr","0.5301534533500671","denim-forest-115","-0.3245755434036255"
"2","crxdn5km","Policy distr","0.5423451066017151","denim-forest-115","-0.3217895030975342"
"2","crxdn5km","Policy distr","0.5547083616256714","denim-forest-115","-0.3190034329891205"
"2","crxdn5km","Policy distr","0.5672423243522644","denim-forest-115","-0.3162173628807068"
"2","crxdn5km","Policy distr","0.5799458026885986","denim-forest-115","-0.3134313225746155"
"2","crxdn5km","Policy distr","0.592817485332489","denim-forest-115","-0.3106452524662018"
"2","crxdn5km","Policy distr","0.6058562397956848","denim-forest-115","-0.3078591823577881"
"2","crxdn5km","Policy distr","0.6190602779388428","denim-forest-115","-0.3050731420516968"
"2","crxdn5km","Policy distr","0.6324280500411987","denim-forest-115","-0.30228710174560547"
"2","crxdn5km","Policy distr","0.6459581255912781","denim-forest-115","-0.2995010316371918"
"2","crxdn5km","Policy distr","0.6596482396125793","denim-forest-115","-0.2967149615287781"
"2","crxdn5km","Policy distr","0.6734963655471802","denim-forest-115","-0.29392892122268677"
"2","crxdn5km","Policy distr","0.6875004768371582","denim-forest-115","-0.29114288091659546"
"2","crxdn5km","Policy distr","0.701658308506012","denim-forest-115","-0.28835681080818176"
"2","crxdn5km","Policy distr","0.7159673571586609","denim-forest-115","-0.28557074069976807"
"2","crxdn5km","Policy distr","0.7304248809814453","denim-forest-115","-0.28278470039367676"
"2","crxdn5km","Policy distr","0.7450284361839294","denim-forest-115","-0.27999866008758545"
"2","crxdn5km","Policy distr","0.7597751021385193","denim-forest-115","-0.27721258997917175"
"2","crxdn5km","Policy distr","0.7746617794036865","denim-forest-115","-0.27442651987075806"
"2","crxdn5km","Policy distr","0.7896853089332581","denim-forest-115","-0.27164047956466675"
"2","crxdn5km","Policy distr","0.8048423528671265","denim-forest-115","-0.26885443925857544"
"2","crxdn5km","Policy distr","0.8201298713684082","denim-forest-115","-0.26606833934783936"
"2","crxdn5km","Policy distr","0.8355436325073242","denim-forest-115","-0.26328229904174805"
"2","crxdn5km","Policy distr","0.8510803580284119","denim-forest-115","-0.26049625873565674"
"2","crxdn5km","Policy distr","0.866736114025116","denim-forest-115","-0.25771018862724304"
"2","crxdn5km","Policy distr","0.8825070858001709","denim-forest-115","-0.25492411851882935"
"2","crxdn5km","Policy distr","0.8983885049819946","denim-forest-115","-0.25213807821273804"
"2","crxdn5km","Policy distr","0.9143765568733215","denim-forest-115","-0.24935203790664673"
"2","crxdn5km","Policy distr","0.9304670095443726","denim-forest-115","-0.24656596779823303"
"2","crxdn5km","Policy distr","0.9466549158096313","denim-forest-115","-0.24377989768981934"
"2","crxdn5km","Policy distr","0.9629356265068054","denim-forest-115","-0.24099385738372803"
"2","crxdn5km","Policy distr","0.9793044924736023","denim-forest-115","-0.23820778727531433"
"2","crxdn5km","Policy distr","0.9957562685012817","denim-forest-115","-0.23542174696922302"
"2","crxdn5km","Policy distr","1.0122861862182617","denim-forest-115","-0.23263567686080933"
"2","crxdn5km","Policy distr","1.0288887023925781","denim-forest-115","-0.22984963655471802"
"2","crxdn5km","Policy distr","1.0455585718154907","denim-forest-115","-0.22706356644630432"
"2","crxdn5km","Policy distr","1.0622904300689697","denim-forest-115","-0.224277526140213"
"2","crxdn5km","Policy distr","1.0790783166885376","denim-forest-115","-0.22149145603179932"
"2","crxdn5km","Policy distr","1.095916748046875","denim-forest-115","-0.218705415725708"
"2","crxdn5km","Policy distr","1.1128000020980835","denim-forest-115","-0.2159193456172943"
"2","crxdn5km","Policy distr","1.1297215223312378","denim-forest-115","-0.213133305311203"
"2","crxdn5km","Policy distr","1.1466760635375977","denim-forest-115","-0.2103472352027893"
"2","crxdn5km","Policy distr","1.16365647315979","denim-forest-115","-0.207561194896698"
"2","crxdn5km","Policy distr","1.1806572675704956","denim-forest-115","-0.2047751247882843"
"2","crxdn5km","Policy distr","1.1976715326309204","denim-forest-115","-0.2019890695810318"
"2","crxdn5km","Policy distr","1.2146929502487183","denim-forest-115","-0.1992030143737793"
"2","crxdn5km","Policy distr","1.2317148447036743","denim-forest-115","-0.1964169442653656"
"2","crxdn5km","Policy distr","1.2487303018569946","denim-forest-115","-0.1936309039592743"
"2","crxdn5km","Policy distr","1.2657328844070435","denim-forest-115","-0.1908448338508606"
"2","crxdn5km","Policy distr","1.2827155590057373","denim-forest-115","-0.1880587935447693"
"2","crxdn5km","Policy distr","1.2996711730957031","denim-forest-115","-0.1852727234363556"
"2","crxdn5km","Policy distr","1.316592812538147","denim-forest-115","-0.18248668313026428"
"2","crxdn5km","Policy distr","1.3334736824035645","denim-forest-115","-0.17970061302185059"
"2","crxdn5km","Policy distr","1.3503060340881348","denim-forest-115","-0.17691457271575928"
"2","crxdn5km","Policy distr","1.3670830726623535","denim-forest-115","-0.17412850260734558"
"2","crxdn5km","Policy distr","1.3837971687316895","denim-forest-115","-0.17134246230125427"
"2","crxdn5km","Policy distr","1.400441288948059","denim-forest-115","-0.16855639219284058"
"2","crxdn5km","Policy distr","1.417007565498352","denim-forest-115","-0.16577035188674927"
"2","crxdn5km","Policy distr","1.4334888458251953","denim-forest-115","-0.16298428177833557"
"2","crxdn5km","Policy distr","1.4498777389526367","denim-forest-115","-0.16019824147224426"
"2","crxdn5km","Policy distr","1.4661667346954346","denim-forest-115","-0.15741217136383057"
"2","crxdn5km","Policy distr","1.482348084449768","denim-forest-115","-0.15462610125541687"
"2","crxdn5km","Policy distr","1.4984139204025269","denim-forest-115","-0.15184006094932556"
"2","crxdn5km","Policy distr","1.514357566833496","denim-forest-115","-0.14905399084091187"
"2","crxdn5km","Policy distr","1.5301706790924072","denim-forest-115","-0.14626795053482056"
"2","crxdn5km","Policy distr","1.5458459854125977","denim-forest-115","-0.14348188042640686"
"2","crxdn5km","Policy distr","1.5613757371902466","denim-forest-115","-0.14069584012031555"
"2","crxdn5km","Policy distr","1.5767524242401123","denim-forest-115","-0.13790977001190186"
"2","crxdn5km","Policy distr","1.591968297958374","denim-forest-115","-0.13512372970581055"
"2","crxdn5km","Policy distr","1.6070164442062378","denim-forest-115","-0.13233765959739685"
"2","crxdn5km","Policy distr","1.6218886375427246","denim-forest-115","-0.12955161929130554"
"2","crxdn5km","Policy distr","1.6365777254104614","denim-forest-115","-0.12676554918289185"
"2","crxdn5km","Policy distr","1.651076078414917","denim-forest-115","-0.12397949397563934"
"2","crxdn5km","Policy distr","1.6653765439987183","denim-forest-115","-0.12119343876838684"
"2","crxdn5km","Policy distr","1.679471731185913","denim-forest-115","-0.11840738356113434"
"2","crxdn5km","Policy distr","1.6933542490005493","denim-forest-115","-0.11562132835388184"
"2","crxdn5km","Policy distr","1.7070168256759644","denim-forest-115","-0.11283527314662933"
"2","crxdn5km","Policy distr","1.7204523086547852","denim-forest-115","-0.11004921793937683"
"2","crxdn5km","Policy distr","1.7336540222167969","denim-forest-115","-0.10726316273212433"
"2","crxdn5km","Policy distr","1.7466142177581787","denim-forest-115","-0.10447710752487183"
"2","crxdn5km","Policy distr","1.7593269348144531","denim-forest-115","-0.10169105231761932"
"2","crxdn5km","Policy distr","1.7717845439910889","denim-forest-115","-0.09890498965978622"
"2","crxdn5km","Policy distr","1.7839808464050293","denim-forest-115","-0.09611893445253372"
"2","crxdn5km","Policy distr","1.7959091663360596","denim-forest-115","-0.09333287924528122"
"2","crxdn5km","Policy distr","1.8075627088546753","denim-forest-115","-0.09054682403802872"
"2","crxdn5km","Policy distr","1.8189351558685303","denim-forest-115","-0.08776076883077621"
"2","crxdn5km","Policy distr","1.8300206661224365","denim-forest-115","-0.08497471362352371"
"2","crxdn5km","Policy distr","1.8408130407333374","denim-forest-115","-0.08218865841627121"
"2","crxdn5km","Policy distr","1.8513059616088867","denim-forest-115","-0.07940259575843811"
"2","crxdn5km","Policy distr","1.8614938259124756","denim-forest-115","-0.07661654055118561"
"2","crxdn5km","Policy distr","1.8713710308074951","denim-forest-115","-0.0738304853439331"
"2","crxdn5km","Policy distr","1.8809317350387573","denim-forest-115","-0.0710444301366806"
"2","crxdn5km","Policy distr","1.890170931816101","denim-forest-115","-0.0682583749294281"
"2","crxdn5km","Policy distr","1.8990833759307861","denim-forest-115","-0.0654723197221756"
"2","crxdn5km","Policy distr","1.9076637029647827","denim-forest-115","-0.0626862645149231"
"2","crxdn5km","Policy distr","1.9159072637557983","denim-forest-115","-0.059900205582380295"
"2","crxdn5km","Policy distr","1.923809289932251","denim-forest-115","-0.05711415037512779"
"2","crxdn5km","Policy distr","1.9313656091690063","denim-forest-115","-0.05432809516787529"
"2","crxdn5km","Policy distr","1.9385712146759033","denim-forest-115","-0.05154203623533249"
"2","crxdn5km","Policy distr","1.9454227685928345","denim-forest-115","-0.04875598102807999"
"2","crxdn5km","Policy distr","1.9519156217575073","denim-forest-115","-0.045969925820827484"
"2","crxdn5km","Policy distr","1.958046555519104","denim-forest-115","-0.04318387061357498"
"2","crxdn5km","Policy distr","1.9638116359710693","denim-forest-115","-0.04039781540632248"
"2","crxdn5km","Policy distr","1.9692076444625854","denim-forest-115","-0.03761175647377968"
"2","crxdn5km","Policy distr","1.9742317199707031","denim-forest-115","-0.034825701266527176"
"2","crxdn5km","Policy distr","1.9788806438446045","denim-forest-115","-0.03203964605927467"
"2","crxdn5km","Policy distr","1.9831516742706299","denim-forest-115","-0.029253588989377022"
"2","crxdn5km","Policy distr","1.9870424270629883","denim-forest-115","-0.02646753191947937"
"2","crxdn5km","Policy distr","1.9905506372451782","denim-forest-115","-0.023681476712226868"
"2","crxdn5km","Policy distr","1.9936741590499878","denim-forest-115","-0.020895421504974365"
"2","crxdn5km","Policy distr","1.9964115619659424","denim-forest-115","-0.018109364435076714"
"2","crxdn5km","Policy distr","1.99876070022583","denim-forest-115","-0.015323309227824211"
"2","crxdn5km","Policy distr","2.000720262527466","denim-forest-115","-0.01253725215792656"
"2","crxdn5km","Policy distr","2.0022895336151123","denim-forest-115","-0.009751196950674057"
"2","crxdn5km","Policy distr","2.003467321395874","denim-forest-115","-0.006965140346437693"
"2","crxdn5km","Policy distr","2.0042526721954346","denim-forest-115","-0.004179084207862616"
"2","crxdn5km","Policy distr","2.004645824432373","denim-forest-115","-0.0013930280692875385"
"2","crxdn5km","Policy distr","2.004645824432373","denim-forest-115","0.0013930280692875385"
"2","crxdn5km","Policy distr","2.0042526721954346","denim-forest-115","0.004179084207862616"
"2","crxdn5km","Policy distr","2.003467321395874","denim-forest-115","0.006965140346437693"
"2","crxdn5km","Policy distr","2.0022895336151123","denim-forest-115","0.009751196950674057"
"2","crxdn5km","Policy distr","2.000720262527466","denim-forest-115","0.01253725215792656"
"2","crxdn5km","Policy distr","1.99876070022583","denim-forest-115","0.015323309227824211"
"2","crxdn5km","Policy distr","1.9964115619659424","denim-forest-115","0.018109364435076714"
"2","crxdn5km","Policy distr","1.9936741590499878","denim-forest-115","0.020895421504974365"
"2","crxdn5km","Policy distr","1.9905506372451782","denim-forest-115","0.023681476712226868"
"2","crxdn5km","Policy distr","1.9870424270629883","denim-forest-115","0.02646753191947937"
"2","crxdn5km","Policy distr","1.9831516742706299","denim-forest-115","0.029253588989377022"
"2","crxdn5km","Policy distr","1.9788806438446045","denim-forest-115","0.03203964605927467"
"2","crxdn5km","Policy distr","1.9742317199707031","denim-forest-115","0.034825701266527176"
"2","crxdn5km","Policy distr","1.9692076444625854","denim-forest-115","0.03761175647377968"
"2","crxdn5km","Policy distr","1.9638116359710693","denim-forest-115","0.04039781540632248"
"2","crxdn5km","Policy distr","1.958046555519104","denim-forest-115","0.04318387061357498"
"2","crxdn5km","Policy distr","1.9519156217575073","denim-forest-115","0.045969925820827484"
"2","crxdn5km","Policy distr","1.9454227685928345","denim-forest-115","0.04875598102807999"
"2","crxdn5km","Policy distr","1.9385712146759033","denim-forest-115","0.05154203623533249"
"2","crxdn5km","Policy distr","1.9313656091690063","denim-forest-115","0.05432809516787529"
"2","crxdn5km","Policy distr","1.923809289932251","denim-forest-115","0.05711415037512779"
"2","crxdn5km","Policy distr","1.9159072637557983","denim-forest-115","0.059900205582380295"
"2","crxdn5km","Policy distr","1.9076637029647827","denim-forest-115","0.0626862645149231"
"2","crxdn5km","Policy distr","1.8990833759307861","denim-forest-115","0.0654723197221756"
"2","crxdn5km","Policy distr","1.890170931816101","denim-forest-115","0.0682583749294281"
"2","crxdn5km","Policy distr","1.8809317350387573","denim-forest-115","0.0710444301366806"
"2","crxdn5km","Policy distr","1.8713710308074951","denim-forest-115","0.0738304853439331"
"2","crxdn5km","Policy distr","1.8614938259124756","denim-forest-115","0.07661654055118561"
"2","crxdn5km","Policy distr","1.8513059616088867","denim-forest-115","0.07940259575843811"
"2","crxdn5km","Policy distr","1.8408130407333374","denim-forest-115","0.08218865841627121"
"2","crxdn5km","Policy distr","1.8300206661224365","denim-forest-115","0.08497471362352371"
"2","crxdn5km","Policy distr","1.8189351558685303","denim-forest-115","0.08776076883077621"
"2","crxdn5km","Policy distr","1.8075627088546753","denim-forest-115","0.09054682403802872"
"2","crxdn5km","Policy distr","1.7959091663360596","denim-forest-115","0.09333287924528122"
"2","crxdn5km","Policy distr","1.7839808464050293","denim-forest-115","0.09611893445253372"
"2","crxdn5km","Policy distr","1.7717845439910889","denim-forest-115","0.09890498965978622"
"2","crxdn5km","Policy distr","1.7593269348144531","denim-forest-115","0.10169105231761932"
"2","crxdn5km","Policy distr","1.7466142177581787","denim-forest-115","0.10447710752487183"
"2","crxdn5km","Policy distr","1.7336540222167969","denim-forest-115","0.10726316273212433"
"2","crxdn5km","Policy distr","1.7204523086547852","denim-forest-115","0.11004921793937683"
"2","crxdn5km","Policy distr","1.7070168256759644","denim-forest-115","0.11283527314662933"
"2","crxdn5km","Policy distr","1.6933542490005493","denim-forest-115","0.11562132835388184"
"2","crxdn5km","Policy distr","1.679471731185913","denim-forest-115","0.11840738356113434"
"2","crxdn5km","Policy distr","1.6653765439987183","denim-forest-115","0.12119343876838684"
"2","crxdn5km","Policy distr","1.651076078414917","denim-forest-115","0.12397949397563934"
"2","crxdn5km","Policy distr","1.6365777254104614","denim-forest-115","0.12676554918289185"
"2","crxdn5km","Policy distr","1.6218886375427246","denim-forest-115","0.12955161929130554"
"2","crxdn5km","Policy distr","1.6070164442062378","denim-forest-115","0.13233765959739685"
"2","crxdn5km","Policy distr","1.591968297958374","denim-forest-115","0.13512372970581055"
"2","crxdn5km","Policy distr","1.5767524242401123","denim-forest-115","0.13790977001190186"
"2","crxdn5km","Policy distr","1.5613757371902466","denim-forest-115","0.14069584012031555"
"2","crxdn5km","Policy distr","1.5458459854125977","denim-forest-115","0.14348188042640686"
"2","crxdn5km","Policy distr","1.5301706790924072","denim-forest-115","0.14626795053482056"
"2","crxdn5km","Policy distr","1.514357566833496","denim-forest-115","0.14905399084091187"
"2","crxdn5km","Policy distr","1.4984139204025269","denim-forest-115","0.15184006094932556"
"2","crxdn5km","Policy distr","1.482348084449768","denim-forest-115","0.15462610125541687"
"2","crxdn5km","Policy distr","1.4661667346954346","denim-forest-115","0.15741217136383057"
"2","crxdn5km","Policy distr","1.4498777389526367","denim-forest-115","0.16019824147224426"
"2","crxdn5km","Policy distr","1.4334888458251953","denim-forest-115","0.16298428177833557"
"2","crxdn5km","Policy distr","1.417007565498352","denim-forest-115","0.16577035188674927"
"2","crxdn5km","Policy distr","1.400441288948059","denim-forest-115","0.16855639219284058"
"2","crxdn5km","Policy distr","1.3837971687316895","denim-forest-115","0.17134246230125427"
"2","crxdn5km","Policy distr","1.3670830726623535","denim-forest-115","0.17412850260734558"
"2","crxdn5km","Policy distr","1.3503060340881348","denim-forest-115","0.17691457271575928"
"2","crxdn5km","Policy distr","1.3334736824035645","denim-forest-115","0.17970061302185059"
"2","crxdn5km","Policy distr","1.316592812538147","denim-forest-115","0.18248668313026428"
"2","crxdn5km","Policy distr","1.2996711730957031","denim-forest-115","0.1852727234363556"
"2","crxdn5km","Policy distr","1.2827155590057373","denim-forest-115","0.1880587935447693"
"2","crxdn5km","Policy distr","1.2657328844070435","denim-forest-115","0.1908448338508606"
"2","crxdn5km","Policy distr","1.2487303018569946","denim-forest-115","0.1936309039592743"
"2","crxdn5km","Policy distr","1.2317148447036743","denim-forest-115","0.1964169442653656"
"2","crxdn5km","Policy distr","1.2146929502487183","denim-forest-115","0.1992030143737793"
"2","crxdn5km","Policy distr","1.1976715326309204","denim-forest-115","0.2019890695810318"
"2","crxdn5km","Policy distr","1.1806572675704956","denim-forest-115","0.2047751247882843"
"2","crxdn5km","Policy distr","1.16365647315979","denim-forest-115","0.207561194896698"
"2","crxdn5km","Policy distr","1.1466760635375977","denim-forest-115","0.2103472352027893"
"2","crxdn5km","Policy distr","1.1297215223312378","denim-forest-115","0.213133305311203"
"2","crxdn5km","Policy distr","1.1128000020980835","denim-forest-115","0.2159193456172943"
"2","crxdn5km","Policy distr","1.095916748046875","denim-forest-115","0.218705415725708"
"2","crxdn5km","Policy distr","1.0790783166885376","denim-forest-115","0.22149145603179932"
"2","crxdn5km","Policy distr","1.0622904300689697","denim-forest-115","0.224277526140213"
"2","crxdn5km","Policy distr","1.0455585718154907","denim-forest-115","0.22706356644630432"
"2","crxdn5km","Policy distr","1.0288887023925781","denim-forest-115","0.22984963655471802"
"2","crxdn5km","Policy distr","1.0122861862182617","denim-forest-115","0.23263567686080933"
"2","crxdn5km","Policy distr","0.9957562685012817","denim-forest-115","0.23542174696922302"
"2","crxdn5km","Policy distr","0.9793044924736023","denim-forest-115","0.23820778727531433"
"2","crxdn5km","Policy distr","0.9629356265068054","denim-forest-115","0.24099385738372803"
"2","crxdn5km","Policy distr","0.9466549158096313","denim-forest-115","0.24377989768981934"
"2","crxdn5km","Policy distr","0.9304670095443726","denim-forest-115","0.24656596779823303"
"2","crxdn5km","Policy distr","0.9143765568733215","denim-forest-115","0.24935203790664673"
"2","crxdn5km","Policy distr","0.8983885049819946","denim-forest-115","0.25213807821273804"
"2","crxdn5km","Policy distr","0.8825070858001709","denim-forest-115","0.25492411851882935"
"2","crxdn5km","Policy distr","0.866736114025116","denim-forest-115","0.25771018862724304"
"2","crxdn5km","Policy distr","0.8510803580284119","denim-forest-115","0.26049625873565674"
"2","crxdn5km","Policy distr","0.8355436325073242","denim-forest-115","0.26328229904174805"
"2","crxdn5km","Policy distr","0.8201298713684082","denim-forest-115","0.26606833934783936"
"2","crxdn5km","Policy distr","0.8048423528671265","denim-forest-115","0.26885443925857544"
"2","crxdn5km","Policy distr","0.7896853089332581","denim-forest-115","0.27164047956466675"
"2","crxdn5km","Policy distr","0.7746617794036865","denim-forest-115","0.27442651987075806"
"2","crxdn5km","Policy distr","0.7597751021385193","denim-forest-115","0.27721258997917175"
"2","crxdn5km","Policy distr","0.7450284361839294","denim-forest-115","0.27999866008758545"
"2","crxdn5km","Policy distr","0.7304248809814453","denim-forest-115","0.28278470039367676"
"2","crxdn5km","Policy distr","0.7159673571586609","denim-forest-115","0.28557074069976807"
"2","crxdn5km","Policy distr","0.701658308506012","denim-forest-115","0.28835681080818176"
"2","crxdn5km","Policy distr","0.6875004768371582","denim-forest-115","0.29114288091659546"
"2","crxdn5km","Policy distr","0.6734963655471802","denim-forest-115","0.29392892122268677"
"2","crxdn5km","Policy distr","0.6596482396125793","denim-forest-115","0.2967149615287781"
"2","crxdn5km","Policy distr","0.6459581255912781","denim-forest-115","0.2995010316371918"
"2","crxdn5km","Policy distr","0.6324280500411987","denim-forest-115","0.30228710174560547"
"2","crxdn5km","Policy distr","0.6190602779388428","denim-forest-115","0.3050731420516968"
"2","crxdn5km","Policy distr","0.6058562397956848","denim-forest-115","0.3078591823577881"
"2","crxdn5km","Policy distr","0.592817485332489","denim-forest-115","0.3106452524662018"
"2","crxdn5km","Policy distr","0.5799458026885986","denim-forest-115","0.3134313225746155"
"2","crxdn5km","Policy distr","0.5672423243522644","denim-forest-115","0.3162173628807068"
"2","crxdn5km","Policy distr","0.5547083616256714","denim-forest-115","0.3190034329891205"
"2","crxdn5km","Policy distr","0.5423451066017151","denim-forest-115","0.3217895030975342"
"2","crxdn5km","Policy distr","0.5301534533500671","denim-forest-115","0.3245755434036255"
"2","crxdn5km","Policy distr","0.5181344747543335","denim-forest-115","0.3273615837097168"
"2","crxdn5km","Policy distr","0.506288468837738","denim-forest-115","0.3301476538181305"
"2","crxdn5km","Policy distr","0.4946163594722748","denim-forest-115","0.3329337239265442"
"2","crxdn5km","Policy distr","0.48311880230903625","denim-forest-115","0.3357197642326355"
"2","crxdn5km","Policy distr","0.47179606556892395","denim-forest-115","0.3385058045387268"
"2","crxdn5km","Policy distr","0.46064823865890503","denim-forest-115","0.3412918746471405"
"2","crxdn5km","Policy distr","0.44967564940452576","denim-forest-115","0.3440779447555542"
"2","crxdn5km","Policy distr","0.43887850642204285","denim-forest-115","0.3468639850616455"
"2","crxdn5km","Policy distr","0.42825669050216675","denim-forest-115","0.3496500253677368"
"2","crxdn5km","Policy distr","0.41780999302864075","denim-forest-115","0.3524360954761505"
"2","crxdn5km","Policy distr","0.40753814578056335","denim-forest-115","0.3552221655845642"
"2","crxdn5km","Policy distr","0.3974410593509674","denim-forest-115","0.3580082058906555"
"2","crxdn5km","Policy distr","0.38751816749572754","denim-forest-115","0.3607942461967468"
"2","crxdn5km","Policy distr","0.37776878476142883","denim-forest-115","0.3635803461074829"
"2","crxdn5km","Policy distr","0.36819273233413696","denim-forest-115","0.3663663864135742"
"2","crxdn5km","Policy distr","0.3587890863418579","denim-forest-115","0.3691524267196655"
"2","crxdn5km","Policy distr","0.3495570421218872","denim-forest-115","0.3719384968280792"
"2","crxdn5km","Policy distr","0.34049567580223083","denim-forest-115","0.3747245669364929"
"2","crxdn5km","Policy distr","0.33160433173179626","denim-forest-115","0.37751060724258423"
"2","crxdn5km","Policy distr","0.32288190722465515","denim-forest-115","0.38029664754867554"
"2","crxdn5km","Policy distr","0.3143272399902344","denim-forest-115","0.38308271765708923"
"2","crxdn5km","Policy distr","0.3059392273426056","denim-forest-115","0.38586878776550293"
"2","crxdn5km","Policy distr","0.29771676659584045","denim-forest-115","0.38865482807159424"
"2","crxdn5km","Policy distr","0.2896585166454315","denim-forest-115","0.39144086837768555"
"2","crxdn5km","Policy distr","0.28176310658454895","denim-forest-115","0.39422693848609924"
"2","crxdn5km","Policy distr","0.2740291655063629","denim-forest-115","0.39701300859451294"
"2","crxdn5km","Policy distr","0.26645535230636597","denim-forest-115","0.39979904890060425"
"2","crxdn5km","Policy distr","0.2590400278568268","denim-forest-115","0.40258508920669556"
"2","crxdn5km","Policy distr","0.251781702041626","denim-forest-115","0.40537118911743164"
"2","crxdn5km","Policy distr","0.24467885494232178","denim-forest-115","0.40815722942352295"
"2","crxdn5km","Policy distr","0.23772983253002167","denim-forest-115","0.41094326972961426"
"2","crxdn5km","Policy distr","0.23093275725841522","denim-forest-115","0.41372933983802795"
"2","crxdn5km","Policy distr","0.22428610920906067","denim-forest-115","0.41651540994644165"
"2","crxdn5km","Policy distr","0.21778811514377594","denim-forest-115","0.41930145025253296"
"2","crxdn5km","Policy distr","0.2114369422197342","denim-forest-115","0.42208749055862427"
"2","crxdn5km","Policy distr","0.2052306979894638","denim-forest-115","0.42487356066703796"
"2","crxdn5km","Policy distr","0.19916754961013794","denim-forest-115","0.42765963077545166"
"2","crxdn5km","Policy distr","0.1932457536458969","denim-forest-115","0.43044567108154297"
"2","crxdn5km","Policy distr","0.1874632090330124","denim-forest-115","0.4332317113876343"
"2","crxdn5km","Policy distr","0.18181806802749634","denim-forest-115","0.436017781496048"
"2","crxdn5km","Policy distr","0.17630836367607117","denim-forest-115","0.43880385160446167"
"2","crxdn5km","Policy distr","0.17093215882778168","denim-forest-115","0.441589891910553"
"2","crxdn5km","Policy distr","0.16568738222122192","denim-forest-115","0.4443759322166443"
"2","crxdn5km","Policy distr","0.16057205200195312","denim-forest-115","0.447162002325058"
"2","crxdn5km","Policy distr","0.15558412671089172","denim-forest-115","0.4499480724334717"
"2","crxdn5km","Policy distr","0.15072162449359894","denim-forest-115","0.452734112739563"
"2","crxdn5km","Policy distr","0.14598247408866882","denim-forest-115","0.4555201828479767"
"2","crxdn5km","Policy distr","0.14136461913585663","denim-forest-115","0.4583062529563904"
"2","crxdn5km","Policy distr","0.13686606287956238","denim-forest-115","0.4610922932624817"
"2","crxdn5km","Policy distr","0.13248462975025177","denim-forest-115","0.463878333568573"
"2","crxdn5km","Policy distr","0.12821830809116364","denim-forest-115","0.4666644036769867"
"2","crxdn5km","Policy distr","0.124065101146698","denim-forest-115","0.4694504737854004"
"2","crxdn5km","Policy distr","0.12002292275428772","denim-forest-115","0.4722365140914917"
"2","crxdn5km","Policy distr","0.11608967185020447","denim-forest-115","0.475022554397583"
"2","crxdn5km","Policy distr","0.1122632846236229","denim-forest-115","0.4778086245059967"
"2","crxdn5km","Policy distr","0.10854170471429825","denim-forest-115","0.4805946946144104"
"2","crxdn5km","Policy distr","0.10492300242185593","denim-forest-115","0.4833807349205017"
"2","crxdn5km","Policy distr","0.1014050543308258","denim-forest-115","0.486166775226593"
"2","crxdn5km","Policy distr","0.09798579663038254","denim-forest-115","0.4889528453350067"
"2","crxdn5km","Policy distr","0.09466330707073212","denim-forest-115","0.4917389154434204"
"2","crxdn5km","Policy distr","0.09143557399511337","denim-forest-115","0.4945249557495117"
"2","crxdn5km","Policy distr","0.08830057829618454","denim-forest-115","0.4973110258579254"
"2","crxdn5km","Policy distr","0.08525633066892624","denim-forest-115","0.5000970959663391"
"2","crxdn5km","Policy distr","0.08230093866586685","denim-forest-115","0.5028831362724304"
"2","crxdn5km","Policy distr","0.07943244278430939","denim-forest-115","0.5056691765785217"
"2","crxdn5km","Policy distr","0.07664882391691208","denim-forest-115","0.5084552764892578"
"2","crxdn5km","Policy distr","0.07394832372665405","denim-forest-115","0.5112413167953491"
"2","crxdn5km","Policy distr","0.07132897526025772","denim-forest-115","0.5140273571014404"
"2","crxdn5km","Policy distr","0.06878891587257385","denim-forest-115","0.5168133974075317"
"2","crxdn5km","Policy distr","0.0663263276219368","denim-forest-115","0.519599437713623"
"2","crxdn5km","Policy distr","0.06393930315971375","denim-forest-115","0.5223855376243591"
"2","crxdn5km","Policy distr","0.06162618100643158","denim-forest-115","0.5251715779304504"
"2","crxdn5km","Policy distr","0.05938507989048958","denim-forest-115","0.5279576182365417"
"2","crxdn5km","Policy distr","0.05721420422196388","denim-forest-115","0.5307437181472778"
"2","crxdn5km","Policy distr","0.05511195585131645","denim-forest-115","0.5335297584533691"
"2","crxdn5km","Policy distr","0.053076520562171936","denim-forest-115","0.5363157987594604"
"2","crxdn5km","Policy distr","0.051106251776218414","denim-forest-115","0.5391018390655518"
"2","crxdn5km","Policy distr","0.04919943958520889","denim-forest-115","0.5418879389762878"
"2","crxdn5km","Policy distr","0.047354523092508316","denim-forest-115","0.5446739792823792"
"2","crxdn5km","Policy distr","0.04556986317038536","denim-forest-115","0.5474600195884705"
"2","crxdn5km","Policy distr","0.0438438355922699","denim-forest-115","0.5502461194992065"
"2","crxdn5km","Policy distr","0.042174942791461945","denim-forest-115","0.5530321598052979"
"2","crxdn5km","Policy distr","0.040561627596616745","denim-forest-115","0.5558182001113892"
"2","crxdn5km","Policy distr","0.03900239244103432","denim-forest-115","0.5586042404174805"
"2","crxdn5km","Policy distr","0.037495724856853485","denim-forest-115","0.5613902807235718"
"2","crxdn5km","Policy distr","0.03604017198085785","denim-forest-115","0.5641763806343079"
"2","crxdn5km","Policy distr","0.034634366631507874","denim-forest-115","0.5669624209403992"
"2","crxdn5km","Policy distr","0.033276889473199844","denim-forest-115","0.5697484612464905"
"2","crxdn5km","Policy distr","0.03196629136800766","denim-forest-115","0.5725345611572266"
"2","crxdn5km","Policy distr","0.03070133924484253","denim-forest-115","0.5753206014633179"
"2","crxdn5km","Policy distr","0.02948066219687462","denim-forest-115","0.5781066417694092"
"2","crxdn5km","Policy distr","0.028302974998950958","denim-forest-115","0.5808926820755005"
"2","crxdn5km","Policy distr","0.027167009189724922","denim-forest-115","0.5836787223815918"
"2","crxdn5km","Policy distr","0.026071496307849884","denim-forest-115","0.5864648222923279"
"2","crxdn5km","Policy distr","0.025015274062752724","denim-forest-115","0.5892508625984192"
"2","crxdn5km","Policy distr","0.023997124284505844","denim-forest-115","0.5920369625091553"
"2","crxdn5km","Policy distr","0.023015925660729408","denim-forest-115","0.5948230028152466"
"2","crxdn5km","Policy distr","0.022070512175559998","denim-forest-115","0.5976090431213379"
"2","crxdn5km","Policy distr","0.02115979604423046","denim-forest-115","0.6003950834274292"
"2","crxdn5km","Policy distr","0.020282672718167305","denim-forest-115","0.6031811237335205"
"2","crxdn5km","Policy distr","0.019438089802861214","denim-forest-115","0.6059672236442566"
"2","crxdn5km","Policy distr","0.018625034019351006","denim-forest-115","0.6087532639503479"
"2","crxdn5km","Policy distr","0.017842497676610947","denim-forest-115","0.6115393042564392"
"2","crxdn5km","Policy distr","0.017089465633034706","denim-forest-115","0.6143254041671753"
"2","crxdn5km","Policy distr","0.01636502332985401","denim-forest-115","0.6171114444732666"
"2","crxdn5km","Policy distr","0.015668218955397606","denim-forest-115","0.6198974847793579"
"2","crxdn5km","Policy distr","0.014998153783380985","denim-forest-115","0.6226835250854492"
"2","crxdn5km","Policy distr","0.014353923499584198","denim-forest-115","0.6254695653915405"
"2","crxdn5km","Policy distr","0.013734660111367702","denim-forest-115","0.6282556653022766"
"2","crxdn5km","Policy distr","0.013139549642801285","denim-forest-115","0.6310417056083679"
"2","crxdn5km","Policy distr","0.012567750178277493","denim-forest-115","0.633827805519104"
"2","crxdn5km","Policy distr","0.012018488720059395","denim-forest-115","0.6366138458251953"
"2","crxdn5km","Policy distr","0.011490982957184315","denim-forest-115","0.6393998861312866"
"2","crxdn5km","Policy distr","0.010984474793076515","denim-forest-115","0.6421859264373779"
"2","crxdn5km","Policy distr","0.010498235002160072","denim-forest-115","0.6449719667434692"
"2","crxdn5km","Policy distr","0.010031543672084808","denim-forest-115","0.6477580666542053"
"2","crxdn5km","Policy distr","0.009583725593984127","denim-forest-115","0.6505441069602966"
"2","crxdn5km","Policy distr","0.009154108352959156","denim-forest-115","0.6533301472663879"
"2","crxdn5km","Policy distr","0.008742027916014194","denim-forest-115","0.656116247177124"
"2","crxdn5km","Policy distr","0.00834687054157257","denim-forest-115","0.6589022874832153"
"2","crxdn5km","Policy distr","0.007968012243509293","denim-forest-115","0.6616883277893066"
"2","crxdn5km","Policy distr","0.007604856509715319","denim-forest-115","0.664474368095398"
"2","crxdn5km","Policy distr","0.007256832905113697","denim-forest-115","0.6672604084014893"
"2","crxdn5km","Policy distr","0.006923369597643614","denim-forest-115","0.6700465083122253"
"2","crxdn5km","Policy distr","0.00660394411534071","denim-forest-115","0.6728325486183167"
"2","crxdn5km","Policy distr","0.006298009771853685","denim-forest-115","0.6756186485290527"
"2","crxdn5km","Policy distr","0.006005082279443741","denim-forest-115","0.678404688835144"
"2","crxdn5km","Policy distr","0.005724654998630285","denim-forest-115","0.6811907291412354"
"2","crxdn5km","Policy distr","0.005456256214529276","denim-forest-115","0.6839767694473267"
"2","crxdn5km","Policy distr","0.005199420265853405","denim-forest-115","0.686762809753418"
"2","crxdn5km","Policy distr","0.004953697789460421","denim-forest-115","0.689548909664154"
"2","crxdn5km","Policy distr","0.0047186678275465965","denim-forest-115","0.6923349499702454"
"2","crxdn5km","Policy distr","0.004493909887969494","denim-forest-115","0.6951209902763367"

==> plot_scripts/data/action_distributions/cheetah/cheetah_900k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.3458210527896881"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.3444349765777588"
"2","crxdn5km","Action distr","0.013047536226344173","denim-forest-115","-0.34304893016815186"
"2","crxdn5km","Action distr","0.013047536226344173","denim-forest-115","-0.3416628837585449"
"2","crxdn5km","Action distr","0.013047536226344173","denim-forest-115","-0.340276837348938"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.33889076113700867"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.33750471472740173"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.3361186385154724"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.3347325921058655"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.33334654569625854"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.3319604992866516"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.3305744230747223"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.32918837666511536"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.32780230045318604"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.3264162540435791"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.32503020763397217"
"2","crxdn5km","Action distr","0.013047536226344173","denim-forest-115","-0.32364416122436523"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.3222580850124359"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.320872038602829"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.31948596239089966"
"2","crxdn5km","Action distr","0.026095072452688346","denim-forest-115","-0.3180999159812927"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.3167138695716858"
"2","crxdn5km","Action distr","0.013047536226344173","denim-forest-115","-0.31532782316207886"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.31394174695014954"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.3125557005405426"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.3111696243286133"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.30978357791900635"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.3083975315093994"
"2","crxdn5km","Action distr","0.013047536226344173","denim-forest-115","-0.3070114850997925"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.30562540888786316"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.3042393624782562"
"2","crxdn5km","Action distr","0.013047536226344173","denim-forest-115","-0.3028532862663269"
"2","crxdn5km","Action distr","0.013047536226344173","denim-forest-115","-0.30146723985671997"
"2","crxdn5km","Action distr","0.026095072452688346","denim-forest-115","-0.30008119344711304"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.2986951470375061"
"2","crxdn5km","Action distr","3.013980868285504","denim-forest-115","-0.2973090708255768"
"2","crxdn5km","Action distr","0.10438028981075338","denim-forest-115","-0.29592302441596985"
"2","crxdn5km","Action distr","0.11742782603709756","denim-forest-115","-0.2945369482040405"
"2","crxdn5km","Action distr","0.07828521735806504","denim-forest-115","-0.2931509017944336"
"2","crxdn5km","Action distr","0.05219014490537669","denim-forest-115","-0.29176485538482666"
"2","crxdn5km","Action distr","0.06523768113172086","denim-forest-115","-0.2903788089752197"
"2","crxdn5km","Action distr","0.05219014490537669","denim-forest-115","-0.2889927327632904"
"2","crxdn5km","Action distr","0.07828521735806504","denim-forest-115","-0.28760668635368347"
"2","crxdn5km","Action distr","0.06523768113172086","denim-forest-115","-0.28622061014175415"
"2","crxdn5km","Action distr","0.15657043471613008","denim-forest-115","-0.2848345637321472"
"2","crxdn5km","Action distr","0.026095072452688346","denim-forest-115","-0.2834485173225403"
"2","crxdn5km","Action distr","0.06523768113172086","denim-forest-115","-0.28206247091293335"
"2","crxdn5km","Action distr","0.0913327535844092","denim-forest-115","-0.28067639470100403"
"2","crxdn5km","Action distr","0.10438028981075338","denim-forest-115","-0.2792903482913971"
"2","crxdn5km","Action distr","0.05219014490537669","denim-forest-115","-0.2779042720794678"
"2","crxdn5km","Action distr","0.07828521735806504","denim-forest-115","-0.27651822566986084"
"2","crxdn5km","Action distr","0.13047536226344172","denim-forest-115","-0.2751321792602539"
"2","crxdn5km","Action distr","0.06523768113172086","denim-forest-115","-0.273746132850647"
"2","crxdn5km","Action distr","0.1826655071688184","denim-forest-115","-0.27236008644104004"
"2","crxdn5km","Action distr","0.10438028981075338","denim-forest-115","-0.2709740102291107"
"2","crxdn5km","Action distr","0.1957130433951626","denim-forest-115","-0.2695879638195038"
"2","crxdn5km","Action distr","0.13047536226344172","denim-forest-115","-0.26820188760757446"
"2","crxdn5km","Action distr","0.22180811584785096","denim-forest-115","-0.26681584119796753"
"2","crxdn5km","Action distr","0.07828521735806504","denim-forest-115","-0.2654297947883606"
"2","crxdn5km","Action distr","0.10438028981075338","denim-forest-115","-0.26404374837875366"
"2","crxdn5km","Action distr","0.07828521735806504","denim-forest-115","-0.26265767216682434"
"2","crxdn5km","Action distr","0.11742782603709756","denim-forest-115","-0.2612716257572174"
"2","crxdn5km","Action distr","0.07828521735806504","denim-forest-115","-0.2598855495452881"
"2","crxdn5km","Action distr","0.10438028981075338","denim-forest-115","-0.25849950313568115"
"2","crxdn5km","Action distr","0.16961797094247424","denim-forest-115","-0.2571134567260742"
"2","crxdn5km","Action distr","0.07828521735806504","denim-forest-115","-0.2557274103164673"
"2","crxdn5km","Action distr","0.11742782603709756","denim-forest-115","-0.25434133410453796"
"2","crxdn5km","Action distr","0.11742782603709756","denim-forest-115","-0.25295528769493103"
"2","crxdn5km","Action distr","0.1435228984897859","denim-forest-115","-0.2515692114830017"
"2","crxdn5km","Action distr","0.15657043471613008","denim-forest-115","-0.2501831650733948"
"2","crxdn5km","Action distr","0.10438028981075338","denim-forest-115","-0.24879711866378784"
"2","crxdn5km","Action distr","0.16961797094247424","denim-forest-115","-0.24741104245185852"
"2","crxdn5km","Action distr","0.11742782603709756","denim-forest-115","-0.2460249960422516"
"2","crxdn5km","Action distr","0.15657043471613008","denim-forest-115","-0.24463894963264465"
"2","crxdn5km","Action distr","0.0913327535844092","denim-forest-115","-0.24325287342071533"
"2","crxdn5km","Action distr","0.06523768113172086","denim-forest-115","-0.2418668270111084"
"2","crxdn5km","Action distr","0.27399826075322764","denim-forest-115","-0.24048078060150146"
"2","crxdn5km","Action distr","0.1826655071688184","denim-forest-115","-0.23909470438957214"
"2","crxdn5km","Action distr","0.20876057962150676","denim-forest-115","-0.2377086579799652"
"2","crxdn5km","Action distr","0.27399826075322764","denim-forest-115","-0.23632261157035828"
"2","crxdn5km","Action distr","0.27399826075322764","denim-forest-115","-0.23493653535842896"
"2","crxdn5km","Action distr","0.10438028981075338","denim-forest-115","-0.23355048894882202"
"2","crxdn5km","Action distr","0.2479031883005393","denim-forest-115","-0.2321644425392151"
"2","crxdn5km","Action distr","0.22180811584785096","denim-forest-115","-0.23077836632728577"
"2","crxdn5km","Action distr","0.16961797094247424","denim-forest-115","-0.22939231991767883"
"2","crxdn5km","Action distr","0.1435228984897859","denim-forest-115","-0.2280062735080719"
"2","crxdn5km","Action distr","0.15657043471613008","denim-forest-115","-0.22662019729614258"
"2","crxdn5km","Action distr","0.1957130433951626","denim-forest-115","-0.22523415088653564"
"2","crxdn5km","Action distr","0.2479031883005393","denim-forest-115","-0.2238481044769287"
"2","crxdn5km","Action distr","0.2479031883005393","denim-forest-115","-0.2224620282649994"
"2","crxdn5km","Action distr","0.1826655071688184","denim-forest-115","-0.22107598185539246"
"2","crxdn5km","Action distr","0.16961797094247424","denim-forest-115","-0.21968993544578552"
"2","crxdn5km","Action distr","0.1826655071688184","denim-forest-115","-0.2183038592338562"
"2","crxdn5km","Action distr","0.2479031883005393","denim-forest-115","-0.21691781282424927"
"2","crxdn5km","Action distr","0.22180811584785096","denim-forest-115","-0.21553176641464233"
"2","crxdn5km","Action distr","0.2479031883005393","denim-forest-115","-0.214145690202713"
"2","crxdn5km","Action distr","0.1826655071688184","denim-forest-115","-0.21275964379310608"
"2","crxdn5km","Action distr","0.26095072452688345","denim-forest-115","-0.21137359738349915"
"2","crxdn5km","Action distr","0.2870457969795718","denim-forest-115","-0.20998752117156982"
"2","crxdn5km","Action distr","0.1957130433951626","denim-forest-115","-0.2086014747619629"
"2","crxdn5km","Action distr","0.27399826075322764","denim-forest-115","-0.20721542835235596"
"2","crxdn5km","Action distr","0.27399826075322764","denim-forest-115","-0.20582935214042664"
"2","crxdn5km","Action distr","0.37837855056398106","denim-forest-115","-0.2044433057308197"
"2","crxdn5km","Action distr","0.32618840565860435","denim-forest-115","-0.20305725932121277"
"2","crxdn5km","Action distr","0.4044736230166694","denim-forest-115","-0.20167118310928345"
"2","crxdn5km","Action distr","0.4044736230166694","denim-forest-115","-0.2002851366996765"
"2","crxdn5km","Action distr","0.31314086943226016","denim-forest-115","-0.19889909029006958"
"2","crxdn5km","Action distr","0.31314086943226016","denim-forest-115","-0.19751301407814026"
"2","crxdn5km","Action distr","0.27399826075322764","denim-forest-115","-0.19612696766853333"
"2","crxdn5km","Action distr","0.4958063766010786","denim-forest-115","-0.1947409212589264"
"2","crxdn5km","Action distr","0.3914260867903252","denim-forest-115","-0.19335484504699707"
"2","crxdn5km","Action distr","0.5871391301854878","denim-forest-115","-0.19196879863739014"
"2","crxdn5km","Action distr","0.3653310143376368","denim-forest-115","-0.1905827522277832"
"2","crxdn5km","Action distr","0.4305686954693578","denim-forest-115","-0.18919667601585388"
"2","crxdn5km","Action distr","0.4436162316957019","denim-forest-115","-0.18781062960624695"
"2","crxdn5km","Action distr","0.5479965215064553","denim-forest-115","-0.18642458319664001"
"2","crxdn5km","Action distr","0.5088539128274228","denim-forest-115","-0.1850385069847107"
"2","crxdn5km","Action distr","0.5479965215064553","denim-forest-115","-0.18365246057510376"
"2","crxdn5km","Action distr","0.5740915939591436","denim-forest-115","-0.18226641416549683"
"2","crxdn5km","Action distr","0.5349489852801111","denim-forest-115","-0.1808803379535675"
"2","crxdn5km","Action distr","0.5871391301854878","denim-forest-115","-0.17949429154396057"
"2","crxdn5km","Action distr","0.5088539128274228","denim-forest-115","-0.17810824513435364"
"2","crxdn5km","Action distr","0.6132342026381762","denim-forest-115","-0.17672216892242432"
"2","crxdn5km","Action distr","0.46971130414839024","denim-forest-115","-0.17533612251281738"
"2","crxdn5km","Action distr","0.5349489852801111","denim-forest-115","-0.17395007610321045"
"2","crxdn5km","Action distr","0.7567571011279621","denim-forest-115","-0.17256399989128113"
"2","crxdn5km","Action distr","0.7045669562225854","denim-forest-115","-0.1711779534816742"
"2","crxdn5km","Action distr","0.6262817388645203","denim-forest-115","-0.16979190707206726"
"2","crxdn5km","Action distr","0.6523768113172087","denim-forest-115","-0.16840583086013794"
"2","crxdn5km","Action distr","0.7437095649016179","denim-forest-115","-0.167019784450531"
"2","crxdn5km","Action distr","0.7828521735806504","denim-forest-115","-0.16563373804092407"
"2","crxdn5km","Action distr","0.7958997098069945","denim-forest-115","-0.16424766182899475"
"2","crxdn5km","Action distr","0.7176144924489296","denim-forest-115","-0.16286161541938782"
"2","crxdn5km","Action distr","1.0177078256548455","denim-forest-115","-0.16147556900978088"
"2","crxdn5km","Action distr","0.8480898547123713","denim-forest-115","-0.16008949279785156"
"2","crxdn5km","Action distr","0.8480898547123713","denim-forest-115","-0.15870344638824463"
"2","crxdn5km","Action distr","0.8350423184860271","denim-forest-115","-0.1573173999786377"
"2","crxdn5km","Action distr","1.148183187918287","denim-forest-115","-0.15593132376670837"
"2","crxdn5km","Action distr","0.9394226082967805","denim-forest-115","-0.15454527735710144"
"2","crxdn5km","Action distr","0.9916127532021572","denim-forest-115","-0.1531592309474945"
"2","crxdn5km","Action distr","0.9524701445231246","denim-forest-115","-0.15177315473556519"
"2","crxdn5km","Action distr","1.2395159415026964","denim-forest-115","-0.15038710832595825"
"2","crxdn5km","Action distr","0.9002799996177479","denim-forest-115","-0.14900106191635132"
"2","crxdn5km","Action distr","1.056850434333878","denim-forest-115","-0.147614985704422"
"2","crxdn5km","Action distr","1.0959930430129106","denim-forest-115","-0.14622893929481506"
"2","crxdn5km","Action distr","1.148183187918287","denim-forest-115","-0.14484289288520813"
"2","crxdn5km","Action distr","1.2525634777290406","denim-forest-115","-0.1434568166732788"
"2","crxdn5km","Action distr","1.3308486950871057","denim-forest-115","-0.14207077026367188"
"2","crxdn5km","Action distr","1.1090405792392548","denim-forest-115","-0.14068472385406494"
"2","crxdn5km","Action distr","1.0438028981075338","denim-forest-115","-0.13929866254329681"
"2","crxdn5km","Action distr","1.2003733328236639","denim-forest-115","-0.1379126012325287"
"2","crxdn5km","Action distr","1.2395159415026964","denim-forest-115","-0.13652655482292175"
"2","crxdn5km","Action distr","1.3178011588607617","denim-forest-115","-0.13514049351215363"
"2","crxdn5km","Action distr","1.578751883387645","denim-forest-115","-0.1337544322013855"
"2","crxdn5km","Action distr","1.3047536226344174","denim-forest-115","-0.13236838579177856"
"2","crxdn5km","Action distr","1.5135142022559243","denim-forest-115","-0.13098232448101044"
"2","crxdn5km","Action distr","1.448276521124203","denim-forest-115","-0.1295962631702423"
"2","crxdn5km","Action distr","1.591799419613989","denim-forest-115","-0.12821021676063538"
"2","crxdn5km","Action distr","1.6309420282930218","denim-forest-115","-0.12682415544986725"
"2","crxdn5km","Action distr","1.6439895645193658","denim-forest-115","-0.12543809413909912"
"2","crxdn5km","Action distr","1.6831321731983984","denim-forest-115","-0.12405204027891159"
"2","crxdn5km","Action distr","1.5526568109349566","denim-forest-115","-0.12266598641872406"
"2","crxdn5km","Action distr","1.8266550716881842","denim-forest-115","-0.12127992510795593"
"2","crxdn5km","Action distr","1.9701779701779703","denim-forest-115","-0.1198938712477684"
"2","crxdn5km","Action distr","1.9701779701779703","denim-forest-115","-0.11850781738758087"
"2","crxdn5km","Action distr","1.9440828977252818","denim-forest-115","-0.11712175607681274"
"2","crxdn5km","Action distr","1.7483698543301192","denim-forest-115","-0.11573570221662521"
"2","crxdn5km","Action distr","1.8005599992354957","denim-forest-115","-0.11434964835643768"
"2","crxdn5km","Action distr","2.100653332441412","denim-forest-115","-0.11296358704566956"
"2","crxdn5km","Action distr","1.8527501441408727","denim-forest-115","-0.11157753318548203"
"2","crxdn5km","Action distr","1.9179878252725935","denim-forest-115","-0.1101914793252945"
"2","crxdn5km","Action distr","1.7744649267828076","denim-forest-115","-0.10880541801452637"
"2","crxdn5km","Action distr","1.8397026079145284","denim-forest-115","-0.10741936415433884"
"2","crxdn5km","Action distr","1.9049402890462492","denim-forest-115","-0.1060333102941513"
"2","crxdn5km","Action distr","2.2441762309311977","denim-forest-115","-0.10464724898338318"
"2","crxdn5km","Action distr","2.2441762309311977","denim-forest-115","-0.10326119512319565"
"2","crxdn5km","Action distr","2.2311286947048536","denim-forest-115","-0.10187514126300812"
"2","crxdn5km","Action distr","2.113700868667756","denim-forest-115","-0.10048907995223999"
"2","crxdn5km","Action distr","2.1658910135731326","denim-forest-115","-0.09910302609205246"
"2","crxdn5km","Action distr","1.865797680367217","denim-forest-115","-0.09771697223186493"
"2","crxdn5km","Action distr","2.5573171003634583","denim-forest-115","-0.0963309109210968"
"2","crxdn5km","Action distr","2.270271303383886","denim-forest-115","-0.09494485706090927"
"2","crxdn5km","Action distr","2.413794201873672","denim-forest-115","-0.09355880320072174"
"2","crxdn5km","Action distr","2.2050336222521656","denim-forest-115","-0.09217274188995361"
"2","crxdn5km","Action distr","2.6356023177215233","denim-forest-115","-0.09078668802976608"
"2","crxdn5km","Action distr","2.4920794192317373","denim-forest-115","-0.08940063416957855"
"2","crxdn5km","Action distr","2.7530301437586204","denim-forest-115","-0.08801457285881042"
"2","crxdn5km","Action distr","2.5964597090424903","denim-forest-115","-0.0866285189986229"
"2","crxdn5km","Action distr","2.792172752437653","denim-forest-115","-0.08524246513843536"
"2","crxdn5km","Action distr","3.1444562305489456","denim-forest-115","-0.08385640382766724"
"2","crxdn5km","Action distr","2.896553042248406","denim-forest-115","-0.0824703499674797"
"2","crxdn5km","Action distr","2.413794201873672","denim-forest-115","-0.08108429610729218"
"2","crxdn5km","Action distr","2.6356023177215233","denim-forest-115","-0.07969823479652405"
"2","crxdn5km","Action distr","2.4659843467790488","denim-forest-115","-0.07831218093633652"
"2","crxdn5km","Action distr","3.1314086943226016","denim-forest-115","-0.07692612707614899"
"2","crxdn5km","Action distr","3.15750376677529","denim-forest-115","-0.07554006576538086"
"2","crxdn5km","Action distr","2.857410433569374","denim-forest-115","-0.07415401190519333"
"2","crxdn5km","Action distr","3.1444562305489456","denim-forest-115","-0.0727679580450058"
"2","crxdn5km","Action distr","3.2879791290387317","denim-forest-115","-0.07138189673423767"
"2","crxdn5km","Action distr","3.444549563754862","denim-forest-115","-0.06999584287405014"
"2","crxdn5km","Action distr","3.3401692739441082","denim-forest-115","-0.06860978901386261"
"2","crxdn5km","Action distr","3.4315020275285173","denim-forest-115","-0.06722372770309448"
"2","crxdn5km","Action distr","3.0270284045118485","denim-forest-115","-0.06583768129348755"
"2","crxdn5km","Action distr","3.444549563754862","denim-forest-115","-0.06445161998271942"
"2","crxdn5km","Action distr","3.8751182592242195","denim-forest-115","-0.0630655586719513"
"2","crxdn5km","Action distr","3.7185478245080894","denim-forest-115","-0.06167950481176376"
"2","crxdn5km","Action distr","3.4184544913021737","denim-forest-115","-0.06029345095157623"
"2","crxdn5km","Action distr","3.379311882623141","denim-forest-115","-0.058907393366098404"
"2","crxdn5km","Action distr","3.3401692739441082","denim-forest-115","-0.057521335780620575"
"2","crxdn5km","Action distr","3.535882317339271","denim-forest-115","-0.056135281920433044"
"2","crxdn5km","Action distr","3.5489298535656153","denim-forest-115","-0.054749224334955215"
"2","crxdn5km","Action distr","3.757690433187122","denim-forest-115","-0.053363166749477386"
"2","crxdn5km","Action distr","3.6663576796027124","denim-forest-115","-0.051977112889289856"
"2","crxdn5km","Action distr","3.692452752055401","denim-forest-115","-0.05059105530381203"
"2","crxdn5km","Action distr","3.901213331676908","denim-forest-115","-0.0492049977183342"
"2","crxdn5km","Action distr","4.0055936214876615","denim-forest-115","-0.04781894385814667"
"2","crxdn5km","Action distr","3.7055002882817454","denim-forest-115","-0.04643288627266884"
"2","crxdn5km","Action distr","4.03168869394035","denim-forest-115","-0.04504682868719101"
"2","crxdn5km","Action distr","4.109973911298415","denim-forest-115","-0.04366077482700348"
"2","crxdn5km","Action distr","4.0055936214876615","denim-forest-115","-0.04227471724152565"
"2","crxdn5km","Action distr","3.966451012808629","denim-forest-115","-0.04088865965604782"
"2","crxdn5km","Action distr","4.201306664882824","denim-forest-115","-0.03950260579586029"
"2","crxdn5km","Action distr","3.835975650545187","denim-forest-115","-0.03811654821038246"
"2","crxdn5km","Action distr","4.331782027146265","denim-forest-115","-0.03673049062490463"
"2","crxdn5km","Action distr","4.109973911298415","denim-forest-115","-0.0353444367647171"
"2","crxdn5km","Action distr","3.8620707229978755","denim-forest-115","-0.03395837917923927"
"2","crxdn5km","Action distr","4.03168869394035","denim-forest-115","-0.032572321593761444"
"2","crxdn5km","Action distr","4.09692637507207","denim-forest-115","-0.031186267733573914"
"2","crxdn5km","Action distr","4.175211592430135","denim-forest-115","-0.029800210148096085"
"2","crxdn5km","Action distr","3.796833041866155","denim-forest-115","-0.028414154425263405"
"2","crxdn5km","Action distr","4.175211592430135","denim-forest-115","-0.027028098702430725"
"2","crxdn5km","Action distr","4.266544346014545","denim-forest-115","-0.025642041116952896"
"2","crxdn5km","Action distr","4.7232081139365905","denim-forest-115","-0.024255985394120216"
"2","crxdn5km","Action distr","4.462257389409707","denim-forest-115","-0.022869929671287537"
"2","crxdn5km","Action distr","4.475304925636052","denim-forest-115","-0.021483872085809708"
"2","crxdn5km","Action distr","4.383972172051642","denim-forest-115","-0.020097816362977028"
"2","crxdn5km","Action distr","4.240449273561856","denim-forest-115","-0.018711760640144348"
"2","crxdn5km","Action distr","4.266544346014545","denim-forest-115","-0.01732570305466652"
"2","crxdn5km","Action distr","4.7493031863892785","denim-forest-115","-0.01593964733183384"
"2","crxdn5km","Action distr","4.292639418467233","denim-forest-115","-0.01455359160900116"
"2","crxdn5km","Action distr","4.370924635825298","denim-forest-115","-0.013167534954845905"
"2","crxdn5km","Action distr","4.423114780730675","denim-forest-115","-0.011781478300690651"
"2","crxdn5km","Action distr","4.553590142994117","denim-forest-115","-0.010395422577857971"
"2","crxdn5km","Action distr","4.318734490919922","denim-forest-115","-0.009009365923702717"
"2","crxdn5km","Action distr","4.34482956337261","denim-forest-115","-0.00762330973520875"
"2","crxdn5km","Action distr","4.397019708277986","denim-forest-115","-0.006237253546714783"
"2","crxdn5km","Action distr","4.383972172051642","denim-forest-115","-0.004851196892559528"
"2","crxdn5km","Action distr","4.0838788388457266","denim-forest-115","-0.0034651407040655613"
"2","crxdn5km","Action distr","4.292639418467233","denim-forest-115","-0.0020790845155715942"
"2","crxdn5km","Action distr","4.397019708277986","denim-forest-115","-0.0006930281524546444"
"2","crxdn5km","Action distr","4.305686954693577","denim-forest-115","0.0006930281524546444"
"2","crxdn5km","Action distr","4.305686954693577","denim-forest-115","0.0020790845155715942"
"2","crxdn5km","Action distr","4.671017969031214","denim-forest-115","0.0034651407040655613"
"2","crxdn5km","Action distr","4.605780287899493","denim-forest-115","0.004851196892559528"
"2","crxdn5km","Action distr","4.566637679220461","denim-forest-115","0.006237253546714783"
"2","crxdn5km","Action distr","4.397019708277986","denim-forest-115","0.00762330973520875"
"2","crxdn5km","Action distr","4.044736230166693","denim-forest-115","0.009009365923702717"
"2","crxdn5km","Action distr","4.149116519977447","denim-forest-115","0.010395422577857971"
"2","crxdn5km","Action distr","4.292639418467233","denim-forest-115","0.011781478300690651"
"2","crxdn5km","Action distr","4.2534968097882","denim-forest-115","0.013167534954845905"
"2","crxdn5km","Action distr","4.331782027146265","denim-forest-115","0.01455359160900116"
"2","crxdn5km","Action distr","4.697113041483902","denim-forest-115","0.01593964733183384"
"2","crxdn5km","Action distr","4.566637679220461","denim-forest-115","0.01732570305466652"
"2","crxdn5km","Action distr","4.0838788388457266","denim-forest-115","0.018711760640144348"
"2","crxdn5km","Action distr","4.8536834762000325","denim-forest-115","0.020097816362977028"
"2","crxdn5km","Action distr","4.527495070541428","denim-forest-115","0.021483872085809708"
"2","crxdn5km","Action distr","4.436162316957019","denim-forest-115","0.022869929671287537"
"2","crxdn5km","Action distr","3.9273084041295965","denim-forest-115","0.024255985394120216"
"2","crxdn5km","Action distr","4.671017969031214","denim-forest-115","0.025642041116952896"
"2","crxdn5km","Action distr","4.240449273561856","denim-forest-115","0.027028098702430725"
"2","crxdn5km","Action distr","4.605780287899493","denim-forest-115","0.028414154425263405"
"2","crxdn5km","Action distr","4.266544346014545","denim-forest-115","0.029800210148096085"
"2","crxdn5km","Action distr","4.070831302619382","denim-forest-115","0.031186267733573914"
"2","crxdn5km","Action distr","4.162164056203792","denim-forest-115","0.032572321593761444"
"2","crxdn5km","Action distr","3.8620707229978755","denim-forest-115","0.03395837917923927"
"2","crxdn5km","Action distr","4.201306664882824","denim-forest-115","0.0353444367647171"
"2","crxdn5km","Action distr","4.318734490919922","denim-forest-115","0.03673049062490463"
"2","crxdn5km","Action distr","4.2534968097882","denim-forest-115","0.03811654821038246"
"2","crxdn5km","Action distr","3.8229281143188425","denim-forest-115","0.03950260579586029"
"2","crxdn5km","Action distr","3.731595360734434","denim-forest-115","0.04088865965604782"
"2","crxdn5km","Action distr","3.992546085261317","denim-forest-115","0.04227471724152565"
"2","crxdn5km","Action distr","3.8881657954505635","denim-forest-115","0.04366077482700348"
"2","crxdn5km","Action distr","3.8229281143188425","denim-forest-115","0.04504682868719101"
"2","crxdn5km","Action distr","3.849023186771531","denim-forest-115","0.04643288627266884"
"2","crxdn5km","Action distr","3.4184544913021737","denim-forest-115","0.04781894385814667"
"2","crxdn5km","Action distr","3.901213331676908","denim-forest-115","0.0492049977183342"
"2","crxdn5km","Action distr","3.992546085261317","denim-forest-115","0.05059105530381203"
"2","crxdn5km","Action distr","4.357877099598954","denim-forest-115","0.051977112889289856"
"2","crxdn5km","Action distr","3.7185478245080894","denim-forest-115","0.053363166749477386"
"2","crxdn5km","Action distr","3.4315020275285173","denim-forest-115","0.054749224334955215"
"2","crxdn5km","Action distr","3.692452752055401","denim-forest-115","0.056135281920433044"
"2","crxdn5km","Action distr","3.444549563754862","denim-forest-115","0.057521335780620575"
"2","crxdn5km","Action distr","3.992546085261317","denim-forest-115","0.058907393366098404"
"2","crxdn5km","Action distr","3.4967397086602383","denim-forest-115","0.06029345095157623"
"2","crxdn5km","Action distr","3.6141675346973363","denim-forest-115","0.06167950481176376"
"2","crxdn5km","Action distr","3.509787244886583","denim-forest-115","0.0630655586719513"
"2","crxdn5km","Action distr","3.47064463620755","denim-forest-115","0.06445161998271942"
"2","crxdn5km","Action distr","3.3010266652650757","denim-forest-115","0.06583768129348755"
"2","crxdn5km","Action distr","3.7185478245080894","denim-forest-115","0.06722372770309448"
"2","crxdn5km","Action distr","3.3010266652650757","denim-forest-115","0.06860978901386261"
"2","crxdn5km","Action distr","2.896553042248406","denim-forest-115","0.06999584287405014"
"2","crxdn5km","Action distr","3.1314086943226016","denim-forest-115","0.07138189673423767"
"2","crxdn5km","Action distr","3.170551303001634","denim-forest-115","0.0727679580450058"
"2","crxdn5km","Action distr","3.0531234769645366","denim-forest-115","0.07415401190519333"
"2","crxdn5km","Action distr","2.961790723380127","denim-forest-115","0.07554006576538086"
"2","crxdn5km","Action distr","2.8052202886639974","denim-forest-115","0.07692612707614899"
"2","crxdn5km","Action distr","3.066171013190881","denim-forest-115","0.07831218093633652"
"2","crxdn5km","Action distr","2.713887535079588","denim-forest-115","0.07969823479652405"
"2","crxdn5km","Action distr","3.0270284045118485","denim-forest-115","0.08108429610729218"
"2","crxdn5km","Action distr","2.84436289734303","denim-forest-115","0.0824703499674797"
"2","crxdn5km","Action distr","3.118361158096257","denim-forest-115","0.08385640382766724"
"2","crxdn5km","Action distr","2.857410433569374","denim-forest-115","0.08524246513843536"
"2","crxdn5km","Action distr","2.909600578474751","denim-forest-115","0.0866285189986229"
"2","crxdn5km","Action distr","3.0792185494172246","denim-forest-115","0.08801457285881042"
"2","crxdn5km","Action distr","3.0270284045118485","denim-forest-115","0.08940063416957855"
"2","crxdn5km","Action distr","2.6747449264005554","denim-forest-115","0.09078668802976608"
"2","crxdn5km","Action distr","2.4920794192317373","denim-forest-115","0.09217274188995361"
"2","crxdn5km","Action distr","2.4007466656473277","denim-forest-115","0.09355880320072174"
"2","crxdn5km","Action distr","2.6356023177215233","denim-forest-115","0.09494485706090927"
"2","crxdn5km","Action distr","2.4920794192317373","denim-forest-115","0.0963309109210968"
"2","crxdn5km","Action distr","2.2833188396102306","denim-forest-115","0.09771697223186493"
"2","crxdn5km","Action distr","2.4398892743263603","denim-forest-115","0.09910302609205246"
"2","crxdn5km","Action distr","2.622554781495179","denim-forest-115","0.10048907995223999"
"2","crxdn5km","Action distr","2.3094139120629187","denim-forest-115","0.10187514126300812"
"2","crxdn5km","Action distr","2.335508984515607","denim-forest-115","0.10326119512319565"
"2","crxdn5km","Action distr","2.2833188396102306","denim-forest-115","0.10464724898338318"
"2","crxdn5km","Action distr","2.4659843467790488","denim-forest-115","0.1060333102941513"
"2","crxdn5km","Action distr","1.9832255064043145","denim-forest-115","0.10741936415433884"
"2","crxdn5km","Action distr","2.2833188396102306","denim-forest-115","0.10880541801452637"
"2","crxdn5km","Action distr","2.1658910135731326","denim-forest-115","0.1101914793252945"
"2","crxdn5km","Action distr","1.8527501441408727","denim-forest-115","0.11157753318548203"
"2","crxdn5km","Action distr","1.9440828977252818","denim-forest-115","0.11296358704566956"
"2","crxdn5km","Action distr","2.0093205788570025","denim-forest-115","0.11434964835643768"
"2","crxdn5km","Action distr","1.722274781877431","denim-forest-115","0.11573570221662521"
"2","crxdn5km","Action distr","1.878845216593561","denim-forest-115","0.11712175607681274"
"2","crxdn5km","Action distr","1.9310353614989377","denim-forest-115","0.11850781738758087"
"2","crxdn5km","Action distr","1.878845216593561","denim-forest-115","0.1198938712477684"
"2","crxdn5km","Action distr","1.735322318103775","denim-forest-115","0.12127992510795593"
"2","crxdn5km","Action distr","1.591799419613989","denim-forest-115","0.12266598641872406"
"2","crxdn5km","Action distr","1.5657043471613008","denim-forest-115","0.12405204027891159"
"2","crxdn5km","Action distr","1.6831321731983984","denim-forest-115","0.12543809413909912"
"2","crxdn5km","Action distr","1.3960863762188265","denim-forest-115","0.12682415544986725"
"2","crxdn5km","Action distr","1.3178011588607617","denim-forest-115","0.12821021676063538"
"2","crxdn5km","Action distr","1.578751883387645","denim-forest-115","0.1295962631702423"
"2","crxdn5km","Action distr","1.2525634777290406","denim-forest-115","0.13098232448101044"
"2","crxdn5km","Action distr","1.4352289848978592","denim-forest-115","0.13236838579177856"
"2","crxdn5km","Action distr","1.34389623131345","denim-forest-115","0.1337544322013855"
"2","crxdn5km","Action distr","1.3830388399924824","denim-forest-115","0.13514049351215363"
"2","crxdn5km","Action distr","1.5265617384822683","denim-forest-115","0.13652655482292175"
"2","crxdn5km","Action distr","1.2525634777290406","denim-forest-115","0.1379126012325287"
"2","crxdn5km","Action distr","1.2264684052763524","denim-forest-115","0.13929864764213562"
"2","crxdn5km","Action distr","1.2003733328236639","denim-forest-115","0.14068472385406494"
"2","crxdn5km","Action distr","1.2525634777290406","denim-forest-115","0.14207077026367188"
"2","crxdn5km","Action distr","1.1090405792392548","denim-forest-115","0.1434568166732788"
"2","crxdn5km","Action distr","1.2003733328236639","denim-forest-115","0.14484289288520813"
"2","crxdn5km","Action distr","1.0959930430129106","denim-forest-115","0.14622893929481506"
"2","crxdn5km","Action distr","0.9916127532021572","denim-forest-115","0.147614985704422"
"2","crxdn5km","Action distr","0.9263750720704363","denim-forest-115","0.14900106191635132"
"2","crxdn5km","Action distr","1.0959930430129106","denim-forest-115","0.15038710832595825"
"2","crxdn5km","Action distr","1.1873257965973196","denim-forest-115","0.15177315473556519"
"2","crxdn5km","Action distr","0.9916127532021572","denim-forest-115","0.1531592309474945"
"2","crxdn5km","Action distr","0.9524701445231246","denim-forest-115","0.15454527735710144"
"2","crxdn5km","Action distr","0.9524701445231246","denim-forest-115","0.15593132376670837"
"2","crxdn5km","Action distr","0.8350423184860271","denim-forest-115","0.1573173999786377"
"2","crxdn5km","Action distr","0.8741849271650596","denim-forest-115","0.15870344638824463"
"2","crxdn5km","Action distr","0.7828521735806504","denim-forest-115","0.16008949279785156"
"2","crxdn5km","Action distr","0.7698046373543062","denim-forest-115","0.16147556900978088"
"2","crxdn5km","Action distr","0.7567571011279621","denim-forest-115","0.16286161541938782"
"2","crxdn5km","Action distr","0.7828521735806504","denim-forest-115","0.16424766182899475"
"2","crxdn5km","Action distr","0.7306620286752736","denim-forest-115","0.16563373804092407"
"2","crxdn5km","Action distr","0.7698046373543062","denim-forest-115","0.167019784450531"
"2","crxdn5km","Action distr","0.6523768113172087","denim-forest-115","0.16840583086013794"
"2","crxdn5km","Action distr","0.7698046373543062","denim-forest-115","0.16979190707206726"
"2","crxdn5km","Action distr","0.7828521735806504","denim-forest-115","0.1711779534816742"
"2","crxdn5km","Action distr","0.7437095649016179","denim-forest-115","0.17256399989128113"
"2","crxdn5km","Action distr","0.5610440577327994","denim-forest-115","0.17395007610321045"
"2","crxdn5km","Action distr","0.7045669562225854","denim-forest-115","0.17533612251281738"
"2","crxdn5km","Action distr","0.7958997098069945","denim-forest-115","0.17672216892242432"
"2","crxdn5km","Action distr","0.7176144924489296","denim-forest-115","0.17810824513435364"
"2","crxdn5km","Action distr","0.5871391301854878","denim-forest-115","0.17949429154396057"
"2","crxdn5km","Action distr","0.4436162316957019","denim-forest-115","0.1808803379535675"
"2","crxdn5km","Action distr","0.6523768113172087","denim-forest-115","0.18226641416549683"
"2","crxdn5km","Action distr","0.48275884037473443","denim-forest-115","0.18365246057510376"
"2","crxdn5km","Action distr","0.3914260867903252","denim-forest-115","0.1850385069847107"
"2","crxdn5km","Action distr","0.6001866664118319","denim-forest-115","0.18642458319664001"
"2","crxdn5km","Action distr","0.45666376792204605","denim-forest-115","0.18781062960624695"
"2","crxdn5km","Action distr","0.4436162316957019","denim-forest-115","0.18919667601585388"
"2","crxdn5km","Action distr","0.5871391301854878","denim-forest-115","0.1905827522277832"
"2","crxdn5km","Action distr","0.3914260867903252","denim-forest-115","0.19196879863739014"
"2","crxdn5km","Action distr","0.45666376792204605","denim-forest-115","0.19335484504699707"
"2","crxdn5km","Action distr","0.41752115924301353","denim-forest-115","0.1947409212589264"
"2","crxdn5km","Action distr","0.5219014490537669","denim-forest-115","0.19612696766853333"
"2","crxdn5km","Action distr","0.23485565207419512","denim-forest-115","0.19751301407814026"
"2","crxdn5km","Action distr","0.37837855056398106","denim-forest-115","0.19889909029006958"
"2","crxdn5km","Action distr","0.48275884037473443","denim-forest-115","0.2002851366996765"
"2","crxdn5km","Action distr","0.4436162316957019","denim-forest-115","0.20167118310928345"
"2","crxdn5km","Action distr","0.27399826075322764","denim-forest-115","0.20305725932121277"
"2","crxdn5km","Action distr","0.4044736230166694","denim-forest-115","0.2044433057308197"
"2","crxdn5km","Action distr","0.31314086943226016","denim-forest-115","0.20582935214042664"
"2","crxdn5km","Action distr","0.30009333320591597","denim-forest-115","0.20721542835235596"
"2","crxdn5km","Action distr","0.3392359418849485","denim-forest-115","0.2086014747619629"
"2","crxdn5km","Action distr","0.22180811584785096","denim-forest-115","0.20998752117156982"
"2","crxdn5km","Action distr","0.2479031883005393","denim-forest-115","0.21137359738349915"
"2","crxdn5km","Action distr","0.45666376792204605","denim-forest-115","0.21275964379310608"
"2","crxdn5km","Action distr","0.27399826075322764","denim-forest-115","0.214145690202713"
"2","crxdn5km","Action distr","0.20876057962150676","denim-forest-115","0.21553176641464233"
"2","crxdn5km","Action distr","0.15657043471613008","denim-forest-115","0.21691781282424927"
"2","crxdn5km","Action distr","0.27399826075322764","denim-forest-115","0.2183038592338562"
"2","crxdn5km","Action distr","0.30009333320591597","denim-forest-115","0.21968993544578552"
"2","crxdn5km","Action distr","0.26095072452688345","denim-forest-115","0.22107598185539246"
"2","crxdn5km","Action distr","0.16961797094247424","denim-forest-115","0.2224620282649994"
"2","crxdn5km","Action distr","0.2479031883005393","denim-forest-115","0.2238481044769287"
"2","crxdn5km","Action distr","0.3653310143376368","denim-forest-115","0.22523415088653564"
"2","crxdn5km","Action distr","0.15657043471613008","denim-forest-115","0.22662019729614258"
"2","crxdn5km","Action distr","0.1957130433951626","denim-forest-115","0.2280062735080719"
"2","crxdn5km","Action distr","0.1957130433951626","denim-forest-115","0.22939231991767883"
"2","crxdn5km","Action distr","0.0913327535844092","denim-forest-115","0.23077836632728577"
"2","crxdn5km","Action distr","0.27399826075322764","denim-forest-115","0.2321644425392151"
"2","crxdn5km","Action distr","0.20876057962150676","denim-forest-115","0.23355048894882202"
"2","crxdn5km","Action distr","0.1435228984897859","denim-forest-115","0.23493653535842896"
"2","crxdn5km","Action distr","0.1826655071688184","denim-forest-115","0.23632261157035828"
"2","crxdn5km","Action distr","0.1957130433951626","denim-forest-115","0.2377086579799652"
"2","crxdn5km","Action distr","0.1435228984897859","denim-forest-115","0.23909470438957214"
"2","crxdn5km","Action distr","0.07828521735806504","denim-forest-115","0.24048078060150146"
"2","crxdn5km","Action distr","0.11742782603709756","denim-forest-115","0.2418668270111084"
"2","crxdn5km","Action distr","0.1435228984897859","denim-forest-115","0.24325287342071533"
"2","crxdn5km","Action distr","0.1435228984897859","denim-forest-115","0.24463894963264465"
"2","crxdn5km","Action distr","0.13047536226344172","denim-forest-115","0.2460249960422516"
"2","crxdn5km","Action distr","0.1435228984897859","denim-forest-115","0.24741104245185852"
"2","crxdn5km","Action distr","0.1957130433951626","denim-forest-115","0.24879711866378784"
"2","crxdn5km","Action distr","0.0913327535844092","denim-forest-115","0.2501831650733948"
"2","crxdn5km","Action distr","0.11742782603709756","denim-forest-115","0.2515692114830017"
"2","crxdn5km","Action distr","0.1957130433951626","denim-forest-115","0.25295528769493103"
"2","crxdn5km","Action distr","0.16961797094247424","denim-forest-115","0.25434133410453796"
"2","crxdn5km","Action distr","0.11742782603709756","denim-forest-115","0.2557274103164673"
"2","crxdn5km","Action distr","0.10438028981075338","denim-forest-115","0.2571134567260742"
"2","crxdn5km","Action distr","0.0913327535844092","denim-forest-115","0.25849950313568115"
"2","crxdn5km","Action distr","0.13047536226344172","denim-forest-115","0.2598855495452881"
"2","crxdn5km","Action distr","0.07828521735806504","denim-forest-115","0.2612716257572174"
"2","crxdn5km","Action distr","0.13047536226344172","denim-forest-115","0.26265767216682434"
"2","crxdn5km","Action distr","0.0913327535844092","denim-forest-115","0.26404374837875366"
"2","crxdn5km","Action distr","0.1435228984897859","denim-forest-115","0.2654297947883606"
"2","crxdn5km","Action distr","0.07828521735806504","denim-forest-115","0.26681584119796753"
"2","crxdn5km","Action distr","0.0913327535844092","denim-forest-115","0.26820188760757446"
"2","crxdn5km","Action distr","0.0913327535844092","denim-forest-115","0.2695879638195038"
"2","crxdn5km","Action distr","0.06523768113172086","denim-forest-115","0.2709740102291107"
"2","crxdn5km","Action distr","0.03914260867903252","denim-forest-115","0.27236008644104004"
"2","crxdn5km","Action distr","0.0913327535844092","denim-forest-115","0.273746132850647"
"2","crxdn5km","Action distr","0.2479031883005393","denim-forest-115","0.2751321792602539"
"2","crxdn5km","Action distr","0.07828521735806504","denim-forest-115","0.27651822566986084"
"2","crxdn5km","Action distr","0.06523768113172086","denim-forest-115","0.2779042720794678"
"2","crxdn5km","Action distr","0.03914260867903252","denim-forest-115","0.2792903482913971"
"2","crxdn5km","Action distr","0.07828521735806504","denim-forest-115","0.28067639470100403"
"2","crxdn5km","Action distr","0.1435228984897859","denim-forest-115","0.28206247091293335"
"2","crxdn5km","Action distr","0.11742782603709756","denim-forest-115","0.2834485173225403"
"2","crxdn5km","Action distr","0.10438028981075338","denim-forest-115","0.2848345637321472"
"2","crxdn5km","Action distr","0.10438028981075338","denim-forest-115","0.28622061014175415"
"2","crxdn5km","Action distr","0.03914260867903252","denim-forest-115","0.28760668635368347"
"2","crxdn5km","Action distr","0.13047536226344172","denim-forest-115","0.2889927327632904"
"2","crxdn5km","Action distr","0.05219014490537669","denim-forest-115","0.2903788089752197"
"2","crxdn5km","Action distr","0.0913327535844092","denim-forest-115","0.29176485538482666"
"2","crxdn5km","Action distr","0.03914260867903252","denim-forest-115","0.2931509017944336"
"2","crxdn5km","Action distr","0.06523768113172086","denim-forest-115","0.2945369482040405"
"2","crxdn5km","Action distr","0.03914260867903252","denim-forest-115","0.29592302441596985"
"2","crxdn5km","Action distr","2.8835055060220625","denim-forest-115","0.2973090708255768"
"2","crxdn5km","Action distr","0.026095072452688346","denim-forest-115","0.2986951470375061"
"2","crxdn5km","Action distr","0.013047536226344173","denim-forest-115","0.30008119344711304"
"2","crxdn5km","Action distr","0","denim-forest-115","0.30146723985671997"
"2","crxdn5km","Action distr","0","denim-forest-115","0.3028532862663269"
"2","crxdn5km","Action distr","0","denim-forest-115","0.3042393624782562"
"2","crxdn5km","Action distr","0","denim-forest-115","0.30562540888786316"
"2","crxdn5km","Action distr","0.026095072452688346","denim-forest-115","0.3070114850997925"
"2","crxdn5km","Action distr","0","denim-forest-115","0.3083975315093994"
"2","crxdn5km","Action distr","0.013047536226344173","denim-forest-115","0.30978357791900635"
"2","crxdn5km","Action distr","0","denim-forest-115","0.3111696243286133"
"2","crxdn5km","Action distr","0","denim-forest-115","0.3125557005405426"
"2","crxdn5km","Action distr","0","denim-forest-115","0.31394174695014954"
"2","crxdn5km","Action distr","0.026095072452688346","denim-forest-115","0.31532782316207886"
"2","crxdn5km","Action distr","0","denim-forest-115","0.3167138695716858"
"2","crxdn5km","Action distr","0","denim-forest-115","0.3180999159812927"
"2","crxdn5km","Action distr","0","denim-forest-115","0.31948596239089966"
"2","crxdn5km","Action distr","0","denim-forest-115","0.320872038602829"
"2","crxdn5km","Action distr","0","denim-forest-115","0.3222580850124359"
"2","crxdn5km","Action distr","0","denim-forest-115","0.32364416122436523"
"2","crxdn5km","Action distr","0","denim-forest-115","0.32503020763397217"
"2","crxdn5km","Action distr","0.013047536226344173","denim-forest-115","0.3264162540435791"
"2","crxdn5km","Action distr","0.013047536226344173","denim-forest-115","0.32780230045318604"
"2","crxdn5km","Action distr","0","denim-forest-115","0.32918837666511536"
"2","crxdn5km","Action distr","0","denim-forest-115","0.3305744230747223"
"2","crxdn5km","Action distr","0","denim-forest-115","0.3319604992866516"
"2","crxdn5km","Action distr","0","denim-forest-115","0.33334654569625854"
"2","crxdn5km","Action distr","0","denim-forest-115","0.3347325921058655"
"2","crxdn5km","Action distr","0","denim-forest-115","0.3361186385154724"
"2","crxdn5km","Action distr","0","denim-forest-115","0.33750471472740173"
"2","crxdn5km","Action distr","0.013047536226344173","denim-forest-115","0.33889076113700867"
"2","crxdn5km","Action distr","0.013047536226344173","denim-forest-115","0.340276837348938"
"2","crxdn5km","Action distr","0.013047536226344173","denim-forest-115","0.3416628837585449"
"2","crxdn5km","Action distr","0","denim-forest-115","0.34304893016815186"
"2","crxdn5km","Action distr","0","denim-forest-115","0.3444349765777588"
"2","crxdn5km","Action distr","0","denim-forest-115","0.3458210527896881"
"2","crxdn5km","Policy distr","0.0090330233797431","denim-forest-115","-0.3458210527896881"
"2","crxdn5km","Policy distr","0.009484812617301941","denim-forest-115","-0.3444349765777588"
"2","crxdn5km","Policy distr","0.009957232512533665","denim-forest-115","-0.34304893016815186"
"2","crxdn5km","Policy distr","0.010451140813529491","denim-forest-115","-0.3416628837585449"
"2","crxdn5km","Policy distr","0.010967396199703217","denim-forest-115","-0.340276837348938"
"2","crxdn5km","Policy distr","0.011506909504532814","denim-forest-115","-0.33889076113700867"
"2","crxdn5km","Policy distr","0.012070580385625362","denim-forest-115","-0.33750471472740173"
"2","crxdn5km","Policy distr","0.01265939511358738","denim-forest-115","-0.3361186385154724"
"2","crxdn5km","Policy distr","0.01327432319521904","denim-forest-115","-0.3347325921058655"
"2","crxdn5km","Policy distr","0.013916387222707272","denim-forest-115","-0.33334654569625854"
"2","crxdn5km","Policy distr","0.014586646109819412","denim-forest-115","-0.3319604992866516"
"2","crxdn5km","Policy distr","0.015286216512322426","denim-forest-115","-0.3305744230747223"
"2","crxdn5km","Policy distr","0.016016174107789993","denim-forest-115","-0.32918837666511536"
"2","crxdn5km","Policy distr","0.016777724027633667","denim-forest-115","-0.32780230045318604"
"2","crxdn5km","Policy distr","0.017572008073329926","denim-forest-115","-0.3264162540435791"
"2","crxdn5km","Policy distr","0.01840030401945114","denim-forest-115","-0.32503020763397217"
"2","crxdn5km","Policy distr","0.01926386170089245","denim-forest-115","-0.32364416122436523"
"2","crxdn5km","Policy distr","0.020164014771580696","denim-forest-115","-0.3222580850124359"
"2","crxdn5km","Policy distr","0.021102070808410645","denim-forest-115","-0.320872038602829"
"2","crxdn5km","Policy distr","0.022079462185502052","denim-forest-115","-0.31948596239089966"
"2","crxdn5km","Policy distr","0.023097572848200798","denim-forest-115","-0.3180999159812927"
"2","crxdn5km","Policy distr","0.024157896637916565","denim-forest-115","-0.3167138695716858"
"2","crxdn5km","Policy distr","0.02526194229722023","denim-forest-115","-0.31532782316207886"
"2","crxdn5km","Policy distr","0.02641129493713379","denim-forest-115","-0.31394174695014954"
"2","crxdn5km","Policy distr","0.02760748751461506","denim-forest-115","-0.3125557005405426"
"2","crxdn5km","Policy distr","0.028852244839072227","denim-forest-115","-0.3111696243286133"
"2","crxdn5km","Policy distr","0.030147185549139977","denim-forest-115","-0.30978357791900635"
"2","crxdn5km","Policy distr","0.031494058668613434","denim-forest-115","-0.3083975315093994"
"2","crxdn5km","Policy distr","0.03289467841386795","denim-forest-115","-0.3070114850997925"
"2","crxdn5km","Policy distr","0.034350864589214325","denim-forest-115","-0.30562540888786316"
"2","crxdn5km","Policy distr","0.03586446866393089","denim-forest-115","-0.3042393624782562"
"2","crxdn5km","Policy distr","0.03743746504187584","denim-forest-115","-0.3028532862663269"
"2","crxdn5km","Policy distr","0.039071738719940186","denim-forest-115","-0.30146723985671997"
"2","crxdn5km","Policy distr","0.04076937213540077","denim-forest-115","-0.30008119344711304"
"2","crxdn5km","Policy distr","0.042532432824373245","denim-forest-115","-0.2986951470375061"
"2","crxdn5km","Policy distr","0.04436307027935982","denim-forest-115","-0.2973090708255768"
"2","crxdn5km","Policy distr","0.04626338928937912","denim-forest-115","-0.29592302441596985"
"2","crxdn5km","Policy distr","0.04823572561144829","denim-forest-115","-0.2945369482040405"
"2","crxdn5km","Policy distr","0.05028222128748894","denim-forest-115","-0.2931509017944336"
"2","crxdn5km","Policy distr","0.05240526795387268","denim-forest-115","-0.29176485538482666"
"2","crxdn5km","Policy distr","0.05460725724697113","denim-forest-115","-0.2903788089752197"
"2","crxdn5km","Policy distr","0.05689067393541336","denim-forest-115","-0.2889927327632904"
"2","crxdn5km","Policy distr","0.05925789475440979","denim-forest-115","-0.28760668635368347"
"2","crxdn5km","Policy distr","0.061711590737104416","denim-forest-115","-0.28622061014175415"
"2","crxdn5km","Policy distr","0.06425421684980392","denim-forest-115","-0.2848345637321472"
"2","crxdn5km","Policy distr","0.06688851118087769","denim-forest-115","-0.2834485173225403"
"2","crxdn5km","Policy distr","0.0696171447634697","denim-forest-115","-0.28206247091293335"
"2","crxdn5km","Policy distr","0.07244296371936798","denim-forest-115","-0.28067639470100403"
"2","crxdn5km","Policy distr","0.07536861300468445","denim-forest-115","-0.2792903482913971"
"2","crxdn5km","Policy distr","0.07839716225862503","denim-forest-115","-0.2779042720794678"
"2","crxdn5km","Policy distr","0.08153132349252701","denim-forest-115","-0.27651822566986084"
"2","crxdn5km","Policy distr","0.0847741961479187","denim-forest-115","-0.2751321792602539"
"2","crxdn5km","Policy distr","0.08812873065471649","denim-forest-115","-0.273746132850647"
"2","crxdn5km","Policy distr","0.09159811586141586","denim-forest-115","-0.27236008644104004"
"2","crxdn5km","Policy distr","0.09518544375896454","denim-forest-115","-0.2709740102291107"
"2","crxdn5km","Policy distr","0.09889381378889084","denim-forest-115","-0.2695879638195038"
"2","crxdn5km","Policy distr","0.10272660851478577","denim-forest-115","-0.26820188760757446"
"2","crxdn5km","Policy distr","0.10668697953224182","denim-forest-115","-0.26681584119796753"
"2","crxdn5km","Policy distr","0.11077829450368881","denim-forest-115","-0.2654297947883606"
"2","crxdn5km","Policy distr","0.11500397324562073","denim-forest-115","-0.26404374837875366"
"2","crxdn5km","Policy distr","0.11936752498149872","denim-forest-115","-0.26265767216682434"
"2","crxdn5km","Policy distr","0.12387227267026901","denim-forest-115","-0.2612716257572174"
"2","crxdn5km","Policy distr","0.12852191925048828","denim-forest-115","-0.2598855495452881"
"2","crxdn5km","Policy distr","0.13331985473632812","denim-forest-115","-0.25849950313568115"
"2","crxdn5km","Policy distr","0.13826978206634521","denim-forest-115","-0.2571134567260742"
"2","crxdn5km","Policy distr","0.143375426530838","denim-forest-115","-0.2557274103164673"
"2","crxdn5km","Policy distr","0.14864055812358856","denim-forest-115","-0.25434133410453796"
"2","crxdn5km","Policy distr","0.1540687531232834","denim-forest-115","-0.25295528769493103"
"2","crxdn5km","Policy distr","0.15966393053531647","denim-forest-115","-0.2515692114830017"
"2","crxdn5km","Policy distr","0.16542981564998627","denim-forest-115","-0.2501831650733948"
"2","crxdn5km","Policy distr","0.17137032747268677","denim-forest-115","-0.24879711866378784"
"2","crxdn5km","Policy distr","0.1774894893169403","denim-forest-115","-0.24741104245185852"
"2","crxdn5km","Policy distr","0.18379098176956177","denim-forest-115","-0.2460249960422516"
"2","crxdn5km","Policy distr","0.19027890264987946","denim-forest-115","-0.24463894963264465"
"2","crxdn5km","Policy distr","0.19695736467838287","denim-forest-115","-0.24325287342071533"
"2","crxdn5km","Policy distr","0.20383016765117645","denim-forest-115","-0.2418668270111084"
"2","crxdn5km","Policy distr","0.21090145409107208","denim-forest-115","-0.24048078060150146"
"2","crxdn5km","Policy distr","0.21817542612552643","denim-forest-115","-0.23909470438957214"
"2","crxdn5km","Policy distr","0.2256559133529663","denim-forest-115","-0.2377086579799652"
"2","crxdn5km","Policy distr","0.2333471029996872","denim-forest-115","-0.23632261157035828"
"2","crxdn5km","Policy distr","0.24125328660011292","denim-forest-115","-0.23493653535842896"
"2","crxdn5km","Policy distr","0.24937832355499268","denim-forest-115","-0.23355048894882202"
"2","crxdn5km","Policy distr","0.2577264606952667","denim-forest-115","-0.2321644425392151"
"2","crxdn5km","Policy distr","0.26630210876464844","denim-forest-115","-0.23077836632728577"
"2","crxdn5km","Policy distr","0.2751089632511139","denim-forest-115","-0.22939231991767883"
"2","crxdn5km","Policy distr","0.2841512858867645","denim-forest-115","-0.2280062735080719"
"2","crxdn5km","Policy distr","0.2934335768222809","denim-forest-115","-0.22662019729614258"
"2","crxdn5km","Policy distr","0.30295950174331665","denim-forest-115","-0.22523415088653564"
"2","crxdn5km","Policy distr","0.3127332925796509","denim-forest-115","-0.2238481044769287"
"2","crxdn5km","Policy distr","0.3227594792842865","denim-forest-115","-0.2224620282649994"
"2","crxdn5km","Policy distr","0.3330414891242981","denim-forest-115","-0.22107598185539246"
"2","crxdn5km","Policy distr","0.34358370304107666","denim-forest-115","-0.21968993544578552"
"2","crxdn5km","Policy distr","0.3543904721736908","denim-forest-115","-0.2183038592338562"
"2","crxdn5km","Policy distr","0.3654651939868927","denim-forest-115","-0.21691781282424927"
"2","crxdn5km","Policy distr","0.3768121600151062","denim-forest-115","-0.21553176641464233"
"2","crxdn5km","Policy distr","0.38843557238578796","denim-forest-115","-0.214145690202713"
"2","crxdn5km","Policy distr","0.4003388285636902","denim-forest-115","-0.21275964379310608"
"2","crxdn5km","Policy distr","0.41252589225769043","denim-forest-115","-0.21137359738349915"
"2","crxdn5km","Policy distr","0.4250009059906006","denim-forest-115","-0.20998752117156982"
"2","crxdn5km","Policy distr","0.4377671182155609","denim-forest-115","-0.2086014747619629"
"2","crxdn5km","Policy distr","0.450828492641449","denim-forest-115","-0.20721542835235596"
"2","crxdn5km","Policy distr","0.464188814163208","denim-forest-115","-0.20582935214042664"
"2","crxdn5km","Policy distr","0.4778510332107544","denim-forest-115","-0.2044433057308197"
"2","crxdn5km","Policy distr","0.4918191432952881","denim-forest-115","-0.20305725932121277"
"2","crxdn5km","Policy distr","0.5060964226722717","denim-forest-115","-0.20167118310928345"
"2","crxdn5km","Policy distr","0.5206859707832336","denim-forest-115","-0.2002851366996765"
"2","crxdn5km","Policy distr","0.5355910062789917","denim-forest-115","-0.19889909029006958"
"2","crxdn5km","Policy distr","0.550815224647522","denim-forest-115","-0.19751301407814026"
"2","crxdn5km","Policy distr","0.5663607120513916","denim-forest-115","-0.19612696766853333"
"2","crxdn5km","Policy distr","0.582230806350708","denim-forest-115","-0.1947409212589264"
"2","crxdn5km","Policy distr","0.5984286665916443","denim-forest-115","-0.19335484504699707"
"2","crxdn5km","Policy distr","0.6149562001228333","denim-forest-115","-0.19196879863739014"
"2","crxdn5km","Policy distr","0.6318165063858032","denim-forest-115","-0.1905827522277832"
"2","crxdn5km","Policy distr","0.6490120887756348","denim-forest-115","-0.18919667601585388"
"2","crxdn5km","Policy distr","0.6665445566177368","denim-forest-115","-0.18781062960624695"
"2","crxdn5km","Policy distr","0.6844167709350586","denim-forest-115","-0.18642458319664001"
"2","crxdn5km","Policy distr","0.7026307582855225","denim-forest-115","-0.1850385069847107"
"2","crxdn5km","Policy distr","0.7211874127388","denim-forest-115","-0.18365246057510376"
"2","crxdn5km","Policy distr","0.7400892972946167","denim-forest-115","-0.18226641416549683"
"2","crxdn5km","Policy distr","0.7593381404876709","denim-forest-115","-0.1808803379535675"
"2","crxdn5km","Policy distr","0.7789347171783447","denim-forest-115","-0.17949429154396057"
"2","crxdn5km","Policy distr","0.7988802194595337","denim-forest-115","-0.17810824513435364"
"2","crxdn5km","Policy distr","0.8191763162612915","denim-forest-115","-0.17672216892242432"
"2","crxdn5km","Policy distr","0.8398230671882629","denim-forest-115","-0.17533612251281738"
"2","crxdn5km","Policy distr","0.8608212471008301","denim-forest-115","-0.17395007610321045"
"2","crxdn5km","Policy distr","0.8821722269058228","denim-forest-115","-0.17256399989128113"
"2","crxdn5km","Policy distr","0.9038749933242798","denim-forest-115","-0.1711779534816742"
"2","crxdn5km","Policy distr","0.9259302020072937","denim-forest-115","-0.16979190707206726"
"2","crxdn5km","Policy distr","0.9483383893966675","denim-forest-115","-0.16840583086013794"
"2","crxdn5km","Policy distr","0.9710977077484131","denim-forest-115","-0.167019784450531"
"2","crxdn5km","Policy distr","0.9942084550857544","denim-forest-115","-0.16563373804092407"
"2","crxdn5km","Policy distr","1.0176702737808228","denim-forest-115","-0.16424766182899475"
"2","crxdn5km","Policy distr","1.0414811372756958","denim-forest-115","-0.16286161541938782"
"2","crxdn5km","Policy distr","1.0656400918960571","denim-forest-115","-0.16147556900978088"
"2","crxdn5km","Policy distr","1.0901464223861694","denim-forest-115","-0.16008949279785156"
"2","crxdn5km","Policy distr","1.1149970293045044","denim-forest-115","-0.15870344638824463"
"2","crxdn5km","Policy distr","1.140190839767456","denim-forest-115","-0.1573173999786377"
"2","crxdn5km","Policy distr","1.165725827217102","denim-forest-115","-0.15593132376670837"
"2","crxdn5km","Policy distr","1.1915985345840454","denim-forest-115","-0.15454527735710144"
"2","crxdn5km","Policy distr","1.2178069353103638","denim-forest-115","-0.1531592309474945"
"2","crxdn5km","Policy distr","1.244348406791687","denim-forest-115","-0.15177315473556519"
"2","crxdn5km","Policy distr","1.2712184190750122","denim-forest-115","-0.15038710832595825"
"2","crxdn5km","Policy distr","1.2984142303466797","denim-forest-115","-0.14900106191635132"
"2","crxdn5km","Policy distr","1.325932502746582","denim-forest-115","-0.147614985704422"
"2","crxdn5km","Policy distr","1.353768229484558","denim-forest-115","-0.14622893929481506"
"2","crxdn5km","Policy distr","1.381917119026184","denim-forest-115","-0.14484289288520813"
"2","crxdn5km","Policy distr","1.4103755950927734","denim-forest-115","-0.1434568166732788"
"2","crxdn5km","Policy distr","1.4391372203826904","denim-forest-115","-0.14207077026367188"
"2","crxdn5km","Policy distr","1.4681977033615112","denim-forest-115","-0.14068472385406494"
"2","crxdn5km","Policy distr","1.4975520372390747","denim-forest-115","-0.13929866254329681"
"2","crxdn5km","Policy distr","1.527193546295166","denim-forest-115","-0.1379126012325287"
"2","crxdn5km","Policy distr","1.5571166276931763","denim-forest-115","-0.13652655482292175"
"2","crxdn5km","Policy distr","1.5873148441314697","denim-forest-115","-0.13514049351215363"
"2","crxdn5km","Policy distr","1.6177815198898315","denim-forest-115","-0.1337544322013855"
"2","crxdn5km","Policy distr","1.6485098600387573","denim-forest-115","-0.13236838579177856"
"2","crxdn5km","Policy distr","1.6794925928115845","denim-forest-115","-0.13098232448101044"
"2","crxdn5km","Policy distr","1.71072256565094","denim-forest-115","-0.1295962631702423"
"2","crxdn5km","Policy distr","1.742191195487976","denim-forest-115","-0.12821021676063538"
"2","crxdn5km","Policy distr","1.773891806602478","denim-forest-115","-0.12682415544986725"
"2","crxdn5km","Policy distr","1.8058146238327026","denim-forest-115","-0.12543809413909912"
"2","crxdn5km","Policy distr","1.83795166015625","denim-forest-115","-0.12405204027891159"
"2","crxdn5km","Policy distr","1.8702943325042725","denim-forest-115","-0.12266598641872406"
"2","crxdn5km","Policy distr","1.9028329849243164","denim-forest-115","-0.12127992510795593"
"2","crxdn5km","Policy distr","1.9355583190917969","denim-forest-115","-0.1198938712477684"
"2","crxdn5km","Policy distr","1.9684603214263916","denim-forest-115","-0.11850781738758087"
"2","crxdn5km","Policy distr","2.0015299320220947","denim-forest-115","-0.11712175607681274"
"2","crxdn5km","Policy distr","2.0347559452056885","denim-forest-115","-0.11573570221662521"
"2","crxdn5km","Policy distr","2.0681276321411133","denim-forest-115","-0.11434964835643768"
"2","crxdn5km","Policy distr","2.101635217666626","denim-forest-115","-0.11296358704566956"
"2","crxdn5km","Policy distr","2.1352672576904297","denim-forest-115","-0.11157753318548203"
"2","crxdn5km","Policy distr","2.1690120697021484","denim-forest-115","-0.1101914793252945"
"2","crxdn5km","Policy distr","2.2028584480285645","denim-forest-115","-0.10880541801452637"
"2","crxdn5km","Policy distr","2.2367944717407227","denim-forest-115","-0.10741936415433884"
"2","crxdn5km","Policy distr","2.270807981491089","denim-forest-115","-0.1060333102941513"
"2","crxdn5km","Policy distr","2.304887533187866","denim-forest-115","-0.10464724898338318"
"2","crxdn5km","Policy distr","2.339019536972046","denim-forest-115","-0.10326119512319565"
"2","crxdn5km","Policy distr","2.3731918334960938","denim-forest-115","-0.10187514126300812"
"2","crxdn5km","Policy distr","2.4073915481567383","denim-forest-115","-0.10048907995223999"
"2","crxdn5km","Policy distr","2.441605567932129","denim-forest-115","-0.09910302609205246"
"2","crxdn5km","Policy distr","2.475820541381836","denim-forest-115","-0.09771697223186493"
"2","crxdn5km","Policy distr","2.5100228786468506","denim-forest-115","-0.0963309109210968"
"2","crxdn5km","Policy distr","2.544198989868164","denim-forest-115","-0.09494485706090927"
"2","crxdn5km","Policy distr","2.5783350467681885","denim-forest-115","-0.09355880320072174"
"2","crxdn5km","Policy distr","2.6124167442321777","denim-forest-115","-0.09217274188995361"
"2","crxdn5km","Policy distr","2.646430730819702","denim-forest-115","-0.09078668802976608"
"2","crxdn5km","Policy distr","2.6803619861602783","denim-forest-115","-0.08940063416957855"
"2","crxdn5km","Policy distr","2.7141964435577393","denim-forest-115","-0.08801457285881042"
"2","crxdn5km","Policy distr","2.7479183673858643","denim-forest-115","-0.0866285189986229"
"2","crxdn5km","Policy distr","2.781515121459961","denim-forest-115","-0.08524246513843536"
"2","crxdn5km","Policy distr","2.8149707317352295","denim-forest-115","-0.08385640382766724"
"2","crxdn5km","Policy distr","2.8482699394226074","denim-forest-115","-0.0824703499674797"
"2","crxdn5km","Policy distr","2.8813982009887695","denim-forest-115","-0.08108429610729218"
"2","crxdn5km","Policy distr","2.9143412113189697","denim-forest-115","-0.07969823479652405"
"2","crxdn5km","Policy distr","2.947082757949829","denim-forest-115","-0.07831218093633652"
"2","crxdn5km","Policy distr","2.9796078205108643","denim-forest-115","-0.07692612707614899"
"2","crxdn5km","Policy distr","3.01190185546875","denim-forest-115","-0.07554006576538086"
"2","crxdn5km","Policy distr","3.0439491271972656","denim-forest-115","-0.07415401190519333"
"2","crxdn5km","Policy distr","3.0757346153259277","denim-forest-115","-0.0727679580450058"
"2","crxdn5km","Policy distr","3.107243061065674","denim-forest-115","-0.07138189673423767"
"2","crxdn5km","Policy distr","3.138458728790283","denim-forest-115","-0.06999584287405014"
"2","crxdn5km","Policy distr","3.1693665981292725","denim-forest-115","-0.06860978901386261"
"2","crxdn5km","Policy distr","3.1999521255493164","denim-forest-115","-0.06722372770309448"
"2","crxdn5km","Policy distr","3.230198860168457","denim-forest-115","-0.06583768129348755"
"2","crxdn5km","Policy distr","3.2600932121276855","denim-forest-115","-0.06445161998271942"
"2","crxdn5km","Policy distr","3.289618968963623","denim-forest-115","-0.0630655586719513"
"2","crxdn5km","Policy distr","3.3187618255615234","denim-forest-115","-0.06167950481176376"
"2","crxdn5km","Policy distr","3.347506523132324","denim-forest-115","-0.06029345095157623"
"2","crxdn5km","Policy distr","3.3758387565612793","denim-forest-115","-0.058907393366098404"
"2","crxdn5km","Policy distr","3.403743267059326","denim-forest-115","-0.057521335780620575"
"2","crxdn5km","Policy distr","3.431205987930298","denim-forest-115","-0.056135281920433044"
"2","crxdn5km","Policy distr","3.45821213722229","denim-forest-115","-0.054749224334955215"
"2","crxdn5km","Policy distr","3.484748125076294","denim-forest-115","-0.053363166749477386"
"2","crxdn5km","Policy distr","3.5107991695404053","denim-forest-115","-0.051977112889289856"
"2","crxdn5km","Policy distr","3.5363523960113525","denim-forest-115","-0.05059105530381203"
"2","crxdn5km","Policy distr","3.5613927841186523","denim-forest-115","-0.0492049977183342"
"2","crxdn5km","Policy distr","3.5859084129333496","denim-forest-115","-0.04781894385814667"
"2","crxdn5km","Policy distr","3.609884738922119","denim-forest-115","-0.04643288627266884"
"2","crxdn5km","Policy distr","3.6333091259002686","denim-forest-115","-0.04504682868719101"
"2","crxdn5km","Policy distr","3.6561684608459473","denim-forest-115","-0.04366077482700348"
"2","crxdn5km","Policy distr","3.6784512996673584","denim-forest-115","-0.04227471724152565"
"2","crxdn5km","Policy distr","3.7001442909240723","denim-forest-115","-0.04088865965604782"
"2","crxdn5km","Policy distr","3.721235513687134","denim-forest-115","-0.03950260579586029"
"2","crxdn5km","Policy distr","3.7417140007019043","denim-forest-115","-0.03811654821038246"
"2","crxdn5km","Policy distr","3.7615678310394287","denim-forest-115","-0.03673049062490463"
"2","crxdn5km","Policy distr","3.780785322189331","denim-forest-115","-0.0353444367647171"
"2","crxdn5km","Policy distr","3.799356698989868","denim-forest-115","-0.03395837917923927"
"2","crxdn5km","Policy distr","3.8172712326049805","denim-forest-115","-0.032572321593761444"
"2","crxdn5km","Policy distr","3.8345181941986084","denim-forest-115","-0.031186267733573914"
"2","crxdn5km","Policy distr","3.851088285446167","denim-forest-115","-0.029800210148096085"
"2","crxdn5km","Policy distr","3.866971731185913","denim-forest-115","-0.028414154425263405"
"2","crxdn5km","Policy distr","3.8821604251861572","denim-forest-115","-0.027028098702430725"
"2","crxdn5km","Policy distr","3.896644115447998","denim-forest-115","-0.025642041116952896"
"2","crxdn5km","Policy distr","3.9104161262512207","denim-forest-115","-0.024255985394120216"
"2","crxdn5km","Policy distr","3.9234671592712402","denim-forest-115","-0.022869929671287537"
"2","crxdn5km","Policy distr","3.935790777206421","denim-forest-115","-0.021483872085809708"
"2","crxdn5km","Policy distr","3.9473788738250732","denim-forest-115","-0.020097816362977028"
"2","crxdn5km","Policy distr","3.9582252502441406","denim-forest-115","-0.018711760640144348"
"2","crxdn5km","Policy distr","3.9683237075805664","denim-forest-115","-0.01732570305466652"
"2","crxdn5km","Policy distr","3.977668523788452","denim-forest-115","-0.01593964733183384"
"2","crxdn5km","Policy distr","3.986253499984741","denim-forest-115","-0.01455359160900116"
"2","crxdn5km","Policy distr","3.9940743446350098","denim-forest-115","-0.013167534954845905"
"2","crxdn5km","Policy distr","4.001125812530518","denim-forest-115","-0.011781478300690651"
"2","crxdn5km","Policy distr","4.007404327392578","denim-forest-115","-0.010395422577857971"
"2","crxdn5km","Policy distr","4.012906551361084","denim-forest-115","-0.009009365923702717"
"2","crxdn5km","Policy distr","4.0176286697387695","denim-forest-115","-0.00762330973520875"
"2","crxdn5km","Policy distr","4.021567344665527","denim-forest-115","-0.006237253546714783"
"2","crxdn5km","Policy distr","4.024721622467041","denim-forest-115","-0.004851196892559528"
"2","crxdn5km","Policy distr","4.0270891189575195","denim-forest-115","-0.0034651407040655613"
"2","crxdn5km","Policy distr","4.02866792678833","denim-forest-115","-0.0020790845155715942"
"2","crxdn5km","Policy distr","4.029458045959473","denim-forest-115","-0.0006930281524546444"
"2","crxdn5km","Policy distr","4.029458045959473","denim-forest-115","0.0006930281524546444"
"2","crxdn5km","Policy distr","4.02866792678833","denim-forest-115","0.0020790845155715942"
"2","crxdn5km","Policy distr","4.0270891189575195","denim-forest-115","0.0034651407040655613"
"2","crxdn5km","Policy distr","4.024721622467041","denim-forest-115","0.004851196892559528"
"2","crxdn5km","Policy distr","4.021567344665527","denim-forest-115","0.006237253546714783"
"2","crxdn5km","Policy distr","4.0176286697387695","denim-forest-115","0.00762330973520875"
"2","crxdn5km","Policy distr","4.012906551361084","denim-forest-115","0.009009365923702717"
"2","crxdn5km","Policy distr","4.007404327392578","denim-forest-115","0.010395422577857971"
"2","crxdn5km","Policy distr","4.001125812530518","denim-forest-115","0.011781478300690651"
"2","crxdn5km","Policy distr","3.9940743446350098","denim-forest-115","0.013167534954845905"
"2","crxdn5km","Policy distr","3.986253499984741","denim-forest-115","0.01455359160900116"
"2","crxdn5km","Policy distr","3.977668523788452","denim-forest-115","0.01593964733183384"
"2","crxdn5km","Policy distr","3.9683237075805664","denim-forest-115","0.01732570305466652"
"2","crxdn5km","Policy distr","3.9582252502441406","denim-forest-115","0.018711760640144348"
"2","crxdn5km","Policy distr","3.9473788738250732","denim-forest-115","0.020097816362977028"
"2","crxdn5km","Policy distr","3.935790777206421","denim-forest-115","0.021483872085809708"
"2","crxdn5km","Policy distr","3.9234671592712402","denim-forest-115","0.022869929671287537"
"2","crxdn5km","Policy distr","3.9104161262512207","denim-forest-115","0.024255985394120216"
"2","crxdn5km","Policy distr","3.896644115447998","denim-forest-115","0.025642041116952896"
"2","crxdn5km","Policy distr","3.8821604251861572","denim-forest-115","0.027028098702430725"
"2","crxdn5km","Policy distr","3.866971731185913","denim-forest-115","0.028414154425263405"
"2","crxdn5km","Policy distr","3.851088285446167","denim-forest-115","0.029800210148096085"
"2","crxdn5km","Policy distr","3.8345181941986084","denim-forest-115","0.031186267733573914"
"2","crxdn5km","Policy distr","3.8172712326049805","denim-forest-115","0.032572321593761444"
"2","crxdn5km","Policy distr","3.799356698989868","denim-forest-115","0.03395837917923927"
"2","crxdn5km","Policy distr","3.780785322189331","denim-forest-115","0.0353444367647171"
"2","crxdn5km","Policy distr","3.7615678310394287","denim-forest-115","0.03673049062490463"
"2","crxdn5km","Policy distr","3.7417140007019043","denim-forest-115","0.03811654821038246"
"2","crxdn5km","Policy distr","3.721235513687134","denim-forest-115","0.03950260579586029"
"2","crxdn5km","Policy distr","3.7001442909240723","denim-forest-115","0.04088865965604782"
"2","crxdn5km","Policy distr","3.6784512996673584","denim-forest-115","0.04227471724152565"
"2","crxdn5km","Policy distr","3.6561684608459473","denim-forest-115","0.04366077482700348"
"2","crxdn5km","Policy distr","3.6333091259002686","denim-forest-115","0.04504682868719101"
"2","crxdn5km","Policy distr","3.609884738922119","denim-forest-115","0.04643288627266884"
"2","crxdn5km","Policy distr","3.5859084129333496","denim-forest-115","0.04781894385814667"
"2","crxdn5km","Policy distr","3.5613927841186523","denim-forest-115","0.0492049977183342"
"2","crxdn5km","Policy distr","3.5363523960113525","denim-forest-115","0.05059105530381203"
"2","crxdn5km","Policy distr","3.5107991695404053","denim-forest-115","0.051977112889289856"
"2","crxdn5km","Policy distr","3.484748125076294","denim-forest-115","0.053363166749477386"
"2","crxdn5km","Policy distr","3.45821213722229","denim-forest-115","0.054749224334955215"
"2","crxdn5km","Policy distr","3.431205987930298","denim-forest-115","0.056135281920433044"
"2","crxdn5km","Policy distr","3.403743267059326","denim-forest-115","0.057521335780620575"
"2","crxdn5km","Policy distr","3.3758387565612793","denim-forest-115","0.058907393366098404"
"2","crxdn5km","Policy distr","3.347506523132324","denim-forest-115","0.06029345095157623"
"2","crxdn5km","Policy distr","3.3187618255615234","denim-forest-115","0.06167950481176376"
"2","crxdn5km","Policy distr","3.289618968963623","denim-forest-115","0.0630655586719513"
"2","crxdn5km","Policy distr","3.2600932121276855","denim-forest-115","0.06445161998271942"
"2","crxdn5km","Policy distr","3.230198860168457","denim-forest-115","0.06583768129348755"
"2","crxdn5km","Policy distr","3.1999521255493164","denim-forest-115","0.06722372770309448"
"2","crxdn5km","Policy distr","3.1693665981292725","denim-forest-115","0.06860978901386261"
"2","crxdn5km","Policy distr","3.138458728790283","denim-forest-115","0.06999584287405014"
"2","crxdn5km","Policy distr","3.107243061065674","denim-forest-115","0.07138189673423767"
"2","crxdn5km","Policy distr","3.0757346153259277","denim-forest-115","0.0727679580450058"
"2","crxdn5km","Policy distr","3.0439491271972656","denim-forest-115","0.07415401190519333"
"2","crxdn5km","Policy distr","3.01190185546875","denim-forest-115","0.07554006576538086"
"2","crxdn5km","Policy distr","2.9796078205108643","denim-forest-115","0.07692612707614899"
"2","crxdn5km","Policy distr","2.947082757949829","denim-forest-115","0.07831218093633652"
"2","crxdn5km","Policy distr","2.9143412113189697","denim-forest-115","0.07969823479652405"
"2","crxdn5km","Policy distr","2.8813982009887695","denim-forest-115","0.08108429610729218"
"2","crxdn5km","Policy distr","2.8482699394226074","denim-forest-115","0.0824703499674797"
"2","crxdn5km","Policy distr","2.8149707317352295","denim-forest-115","0.08385640382766724"
"2","crxdn5km","Policy distr","2.781515121459961","denim-forest-115","0.08524246513843536"
"2","crxdn5km","Policy distr","2.7479183673858643","denim-forest-115","0.0866285189986229"
"2","crxdn5km","Policy distr","2.7141964435577393","denim-forest-115","0.08801457285881042"
"2","crxdn5km","Policy distr","2.6803619861602783","denim-forest-115","0.08940063416957855"
"2","crxdn5km","Policy distr","2.646430730819702","denim-forest-115","0.09078668802976608"
"2","crxdn5km","Policy distr","2.6124167442321777","denim-forest-115","0.09217274188995361"
"2","crxdn5km","Policy distr","2.5783350467681885","denim-forest-115","0.09355880320072174"
"2","crxdn5km","Policy distr","2.544198989868164","denim-forest-115","0.09494485706090927"
"2","crxdn5km","Policy distr","2.5100228786468506","denim-forest-115","0.0963309109210968"
"2","crxdn5km","Policy distr","2.475820541381836","denim-forest-115","0.09771697223186493"
"2","crxdn5km","Policy distr","2.441605567932129","denim-forest-115","0.09910302609205246"
"2","crxdn5km","Policy distr","2.4073915481567383","denim-forest-115","0.10048907995223999"
"2","crxdn5km","Policy distr","2.3731918334960938","denim-forest-115","0.10187514126300812"
"2","crxdn5km","Policy distr","2.339019536972046","denim-forest-115","0.10326119512319565"
"2","crxdn5km","Policy distr","2.304887533187866","denim-forest-115","0.10464724898338318"
"2","crxdn5km","Policy distr","2.270807981491089","denim-forest-115","0.1060333102941513"
"2","crxdn5km","Policy distr","2.2367944717407227","denim-forest-115","0.10741936415433884"
"2","crxdn5km","Policy distr","2.2028584480285645","denim-forest-115","0.10880541801452637"
"2","crxdn5km","Policy distr","2.1690120697021484","denim-forest-115","0.1101914793252945"
"2","crxdn5km","Policy distr","2.1352672576904297","denim-forest-115","0.11157753318548203"
"2","crxdn5km","Policy distr","2.101635217666626","denim-forest-115","0.11296358704566956"
"2","crxdn5km","Policy distr","2.0681276321411133","denim-forest-115","0.11434964835643768"
"2","crxdn5km","Policy distr","2.0347559452056885","denim-forest-115","0.11573570221662521"
"2","crxdn5km","Policy distr","2.0015299320220947","denim-forest-115","0.11712175607681274"
"2","crxdn5km","Policy distr","1.9684603214263916","denim-forest-115","0.11850781738758087"
"2","crxdn5km","Policy distr","1.9355583190917969","denim-forest-115","0.1198938712477684"
"2","crxdn5km","Policy distr","1.9028329849243164","denim-forest-115","0.12127992510795593"
"2","crxdn5km","Policy distr","1.8702943325042725","denim-forest-115","0.12266598641872406"
"2","crxdn5km","Policy distr","1.83795166015625","denim-forest-115","0.12405204027891159"
"2","crxdn5km","Policy distr","1.8058146238327026","denim-forest-115","0.12543809413909912"
"2","crxdn5km","Policy distr","1.773891806602478","denim-forest-115","0.12682415544986725"
"2","crxdn5km","Policy distr","1.742191195487976","denim-forest-115","0.12821021676063538"
"2","crxdn5km","Policy distr","1.71072256565094","denim-forest-115","0.1295962631702423"
"2","crxdn5km","Policy distr","1.6794925928115845","denim-forest-115","0.13098232448101044"
"2","crxdn5km","Policy distr","1.6485098600387573","denim-forest-115","0.13236838579177856"
"2","crxdn5km","Policy distr","1.6177815198898315","denim-forest-115","0.1337544322013855"
"2","crxdn5km","Policy distr","1.5873148441314697","denim-forest-115","0.13514049351215363"
"2","crxdn5km","Policy distr","1.5571166276931763","denim-forest-115","0.13652655482292175"
"2","crxdn5km","Policy distr","1.527193546295166","denim-forest-115","0.1379126012325287"
"2","crxdn5km","Policy distr","1.4975522756576538","denim-forest-115","0.13929864764213562"
"2","crxdn5km","Policy distr","1.4681977033615112","denim-forest-115","0.14068472385406494"
"2","crxdn5km","Policy distr","1.4391372203826904","denim-forest-115","0.14207077026367188"
"2","crxdn5km","Policy distr","1.4103755950927734","denim-forest-115","0.1434568166732788"
"2","crxdn5km","Policy distr","1.381917119026184","denim-forest-115","0.14484289288520813"
"2","crxdn5km","Policy distr","1.353768229484558","denim-forest-115","0.14622893929481506"
"2","crxdn5km","Policy distr","1.325932502746582","denim-forest-115","0.147614985704422"
"2","crxdn5km","Policy distr","1.2984142303466797","denim-forest-115","0.14900106191635132"
"2","crxdn5km","Policy distr","1.2712184190750122","denim-forest-115","0.15038710832595825"
"2","crxdn5km","Policy distr","1.244348406791687","denim-forest-115","0.15177315473556519"
"2","crxdn5km","Policy distr","1.2178069353103638","denim-forest-115","0.1531592309474945"
"2","crxdn5km","Policy distr","1.1915985345840454","denim-forest-115","0.15454527735710144"
"2","crxdn5km","Policy distr","1.165725827217102","denim-forest-115","0.15593132376670837"
"2","crxdn5km","Policy distr","1.140190839767456","denim-forest-115","0.1573173999786377"
"2","crxdn5km","Policy distr","1.1149970293045044","denim-forest-115","0.15870344638824463"
"2","crxdn5km","Policy distr","1.0901464223861694","denim-forest-115","0.16008949279785156"
"2","crxdn5km","Policy distr","1.0656400918960571","denim-forest-115","0.16147556900978088"
"2","crxdn5km","Policy distr","1.0414811372756958","denim-forest-115","0.16286161541938782"
"2","crxdn5km","Policy distr","1.0176702737808228","denim-forest-115","0.16424766182899475"
"2","crxdn5km","Policy distr","0.9942084550857544","denim-forest-115","0.16563373804092407"
"2","crxdn5km","Policy distr","0.9710977077484131","denim-forest-115","0.167019784450531"
"2","crxdn5km","Policy distr","0.9483383893966675","denim-forest-115","0.16840583086013794"
"2","crxdn5km","Policy distr","0.9259302020072937","denim-forest-115","0.16979190707206726"
"2","crxdn5km","Policy distr","0.9038749933242798","denim-forest-115","0.1711779534816742"
"2","crxdn5km","Policy distr","0.8821722269058228","denim-forest-115","0.17256399989128113"
"2","crxdn5km","Policy distr","0.8608212471008301","denim-forest-115","0.17395007610321045"
"2","crxdn5km","Policy distr","0.8398230671882629","denim-forest-115","0.17533612251281738"
"2","crxdn5km","Policy distr","0.8191763162612915","denim-forest-115","0.17672216892242432"
"2","crxdn5km","Policy distr","0.7988802194595337","denim-forest-115","0.17810824513435364"
"2","crxdn5km","Policy distr","0.7789347171783447","denim-forest-115","0.17949429154396057"
"2","crxdn5km","Policy distr","0.7593381404876709","denim-forest-115","0.1808803379535675"
"2","crxdn5km","Policy distr","0.7400892972946167","denim-forest-115","0.18226641416549683"
"2","crxdn5km","Policy distr","0.7211874127388","denim-forest-115","0.18365246057510376"
"2","crxdn5km","Policy distr","0.7026307582855225","denim-forest-115","0.1850385069847107"
"2","crxdn5km","Policy distr","0.6844167709350586","denim-forest-115","0.18642458319664001"
"2","crxdn5km","Policy distr","0.6665445566177368","denim-forest-115","0.18781062960624695"
"2","crxdn5km","Policy distr","0.6490120887756348","denim-forest-115","0.18919667601585388"
"2","crxdn5km","Policy distr","0.6318165063858032","denim-forest-115","0.1905827522277832"
"2","crxdn5km","Policy distr","0.6149562001228333","denim-forest-115","0.19196879863739014"
"2","crxdn5km","Policy distr","0.5984286665916443","denim-forest-115","0.19335484504699707"
"2","crxdn5km","Policy distr","0.582230806350708","denim-forest-115","0.1947409212589264"
"2","crxdn5km","Policy distr","0.5663607120513916","denim-forest-115","0.19612696766853333"
"2","crxdn5km","Policy distr","0.550815224647522","denim-forest-115","0.19751301407814026"
"2","crxdn5km","Policy distr","0.5355910062789917","denim-forest-115","0.19889909029006958"
"2","crxdn5km","Policy distr","0.5206859707832336","denim-forest-115","0.2002851366996765"
"2","crxdn5km","Policy distr","0.5060964226722717","denim-forest-115","0.20167118310928345"
"2","crxdn5km","Policy distr","0.4918191432952881","denim-forest-115","0.20305725932121277"
"2","crxdn5km","Policy distr","0.4778510332107544","denim-forest-115","0.2044433057308197"
"2","crxdn5km","Policy distr","0.464188814163208","denim-forest-115","0.20582935214042664"
"2","crxdn5km","Policy distr","0.450828492641449","denim-forest-115","0.20721542835235596"
"2","crxdn5km","Policy distr","0.4377671182155609","denim-forest-115","0.2086014747619629"
"2","crxdn5km","Policy distr","0.4250009059906006","denim-forest-115","0.20998752117156982"
"2","crxdn5km","Policy distr","0.41252589225769043","denim-forest-115","0.21137359738349915"
"2","crxdn5km","Policy distr","0.4003388285636902","denim-forest-115","0.21275964379310608"
"2","crxdn5km","Policy distr","0.38843557238578796","denim-forest-115","0.214145690202713"
"2","crxdn5km","Policy distr","0.3768121600151062","denim-forest-115","0.21553176641464233"
"2","crxdn5km","Policy distr","0.3654651939868927","denim-forest-115","0.21691781282424927"
"2","crxdn5km","Policy distr","0.3543904721736908","denim-forest-115","0.2183038592338562"
"2","crxdn5km","Policy distr","0.34358370304107666","denim-forest-115","0.21968993544578552"
"2","crxdn5km","Policy distr","0.3330414891242981","denim-forest-115","0.22107598185539246"
"2","crxdn5km","Policy distr","0.3227594792842865","denim-forest-115","0.2224620282649994"
"2","crxdn5km","Policy distr","0.3127332925796509","denim-forest-115","0.2238481044769287"
"2","crxdn5km","Policy distr","0.30295950174331665","denim-forest-115","0.22523415088653564"
"2","crxdn5km","Policy distr","0.2934335768222809","denim-forest-115","0.22662019729614258"
"2","crxdn5km","Policy distr","0.2841512858867645","denim-forest-115","0.2280062735080719"
"2","crxdn5km","Policy distr","0.2751089632511139","denim-forest-115","0.22939231991767883"
"2","crxdn5km","Policy distr","0.26630210876464844","denim-forest-115","0.23077836632728577"
"2","crxdn5km","Policy distr","0.2577264606952667","denim-forest-115","0.2321644425392151"
"2","crxdn5km","Policy distr","0.24937832355499268","denim-forest-115","0.23355048894882202"
"2","crxdn5km","Policy distr","0.24125328660011292","denim-forest-115","0.23493653535842896"
"2","crxdn5km","Policy distr","0.2333471029996872","denim-forest-115","0.23632261157035828"
"2","crxdn5km","Policy distr","0.2256559133529663","denim-forest-115","0.2377086579799652"
"2","crxdn5km","Policy distr","0.21817542612552643","denim-forest-115","0.23909470438957214"
"2","crxdn5km","Policy distr","0.21090145409107208","denim-forest-115","0.24048078060150146"
"2","crxdn5km","Policy distr","0.20383016765117645","denim-forest-115","0.2418668270111084"
"2","crxdn5km","Policy distr","0.19695736467838287","denim-forest-115","0.24325287342071533"
"2","crxdn5km","Policy distr","0.19027890264987946","denim-forest-115","0.24463894963264465"
"2","crxdn5km","Policy distr","0.18379098176956177","denim-forest-115","0.2460249960422516"
"2","crxdn5km","Policy distr","0.1774894893169403","denim-forest-115","0.24741104245185852"
"2","crxdn5km","Policy distr","0.17137032747268677","denim-forest-115","0.24879711866378784"
"2","crxdn5km","Policy distr","0.16542981564998627","denim-forest-115","0.2501831650733948"
"2","crxdn5km","Policy distr","0.15966393053531647","denim-forest-115","0.2515692114830017"
"2","crxdn5km","Policy distr","0.1540687531232834","denim-forest-115","0.25295528769493103"
"2","crxdn5km","Policy distr","0.14864055812358856","denim-forest-115","0.25434133410453796"
"2","crxdn5km","Policy distr","0.143375426530838","denim-forest-115","0.2557274103164673"
"2","crxdn5km","Policy distr","0.13826978206634521","denim-forest-115","0.2571134567260742"
"2","crxdn5km","Policy distr","0.13331985473632812","denim-forest-115","0.25849950313568115"
"2","crxdn5km","Policy distr","0.12852191925048828","denim-forest-115","0.2598855495452881"
"2","crxdn5km","Policy distr","0.12387227267026901","denim-forest-115","0.2612716257572174"
"2","crxdn5km","Policy distr","0.11936752498149872","denim-forest-115","0.26265767216682434"
"2","crxdn5km","Policy distr","0.11500397324562073","denim-forest-115","0.26404374837875366"
"2","crxdn5km","Policy distr","0.11077829450368881","denim-forest-115","0.2654297947883606"
"2","crxdn5km","Policy distr","0.10668697953224182","denim-forest-115","0.26681584119796753"
"2","crxdn5km","Policy distr","0.10272660851478577","denim-forest-115","0.26820188760757446"
"2","crxdn5km","Policy distr","0.09889381378889084","denim-forest-115","0.2695879638195038"
"2","crxdn5km","Policy distr","0.09518544375896454","denim-forest-115","0.2709740102291107"
"2","crxdn5km","Policy distr","0.09159811586141586","denim-forest-115","0.27236008644104004"
"2","crxdn5km","Policy distr","0.08812873065471649","denim-forest-115","0.273746132850647"
"2","crxdn5km","Policy distr","0.0847741961479187","denim-forest-115","0.2751321792602539"
"2","crxdn5km","Policy distr","0.08153132349252701","denim-forest-115","0.27651822566986084"
"2","crxdn5km","Policy distr","0.07839716225862503","denim-forest-115","0.2779042720794678"
"2","crxdn5km","Policy distr","0.07536861300468445","denim-forest-115","0.2792903482913971"
"2","crxdn5km","Policy distr","0.07244296371936798","denim-forest-115","0.28067639470100403"
"2","crxdn5km","Policy distr","0.0696171447634697","denim-forest-115","0.28206247091293335"
"2","crxdn5km","Policy distr","0.06688851118087769","denim-forest-115","0.2834485173225403"
"2","crxdn5km","Policy distr","0.06425421684980392","denim-forest-115","0.2848345637321472"
"2","crxdn5km","Policy distr","0.061711590737104416","denim-forest-115","0.28622061014175415"
"2","crxdn5km","Policy distr","0.05925789475440979","denim-forest-115","0.28760668635368347"
"2","crxdn5km","Policy distr","0.05689067393541336","denim-forest-115","0.2889927327632904"
"2","crxdn5km","Policy distr","0.05460725724697113","denim-forest-115","0.2903788089752197"
"2","crxdn5km","Policy distr","0.05240526795387268","denim-forest-115","0.29176485538482666"
"2","crxdn5km","Policy distr","0.05028222128748894","denim-forest-115","0.2931509017944336"
"2","crxdn5km","Policy distr","0.04823572561144829","denim-forest-115","0.2945369482040405"
"2","crxdn5km","Policy distr","0.04626338928937912","denim-forest-115","0.29592302441596985"
"2","crxdn5km","Policy distr","0.04436307027935982","denim-forest-115","0.2973090708255768"
"2","crxdn5km","Policy distr","0.042532432824373245","denim-forest-115","0.2986951470375061"
"2","crxdn5km","Policy distr","0.04076937213540077","denim-forest-115","0.30008119344711304"
"2","crxdn5km","Policy distr","0.039071738719940186","denim-forest-115","0.30146723985671997"
"2","crxdn5km","Policy distr","0.03743746504187584","denim-forest-115","0.3028532862663269"
"2","crxdn5km","Policy distr","0.03586446866393089","denim-forest-115","0.3042393624782562"
"2","crxdn5km","Policy distr","0.034350864589214325","denim-forest-115","0.30562540888786316"
"2","crxdn5km","Policy distr","0.03289467841386795","denim-forest-115","0.3070114850997925"
"2","crxdn5km","Policy distr","0.031494058668613434","denim-forest-115","0.3083975315093994"
"2","crxdn5km","Policy distr","0.030147185549139977","denim-forest-115","0.30978357791900635"
"2","crxdn5km","Policy distr","0.028852244839072227","denim-forest-115","0.3111696243286133"
"2","crxdn5km","Policy distr","0.02760748751461506","denim-forest-115","0.3125557005405426"
"2","crxdn5km","Policy distr","0.02641129493713379","denim-forest-115","0.31394174695014954"
"2","crxdn5km","Policy distr","0.02526194229722023","denim-forest-115","0.31532782316207886"
"2","crxdn5km","Policy distr","0.024157896637916565","denim-forest-115","0.3167138695716858"
"2","crxdn5km","Policy distr","0.023097572848200798","denim-forest-115","0.3180999159812927"
"2","crxdn5km","Policy distr","0.022079462185502052","denim-forest-115","0.31948596239089966"
"2","crxdn5km","Policy distr","0.021102070808410645","denim-forest-115","0.320872038602829"
"2","crxdn5km","Policy distr","0.020164014771580696","denim-forest-115","0.3222580850124359"
"2","crxdn5km","Policy distr","0.01926386170089245","denim-forest-115","0.32364416122436523"
"2","crxdn5km","Policy distr","0.01840030401945114","denim-forest-115","0.32503020763397217"
"2","crxdn5km","Policy distr","0.017572008073329926","denim-forest-115","0.3264162540435791"
"2","crxdn5km","Policy distr","0.016777724027633667","denim-forest-115","0.32780230045318604"
"2","crxdn5km","Policy distr","0.016016174107789993","denim-forest-115","0.32918837666511536"
"2","crxdn5km","Policy distr","0.015286216512322426","denim-forest-115","0.3305744230747223"
"2","crxdn5km","Policy distr","0.014586646109819412","denim-forest-115","0.3319604992866516"
"2","crxdn5km","Policy distr","0.013916387222707272","denim-forest-115","0.33334654569625854"
"2","crxdn5km","Policy distr","0.01327432319521904","denim-forest-115","0.3347325921058655"
"2","crxdn5km","Policy distr","0.01265939511358738","denim-forest-115","0.3361186385154724"
"2","crxdn5km","Policy distr","0.012070580385625362","denim-forest-115","0.33750471472740173"
"2","crxdn5km","Policy distr","0.011506909504532814","denim-forest-115","0.33889076113700867"
"2","crxdn5km","Policy distr","0.010967396199703217","denim-forest-115","0.340276837348938"
"2","crxdn5km","Policy distr","0.010451140813529491","denim-forest-115","0.3416628837585449"
"2","crxdn5km","Policy distr","0.009957232512533665","denim-forest-115","0.34304893016815186"
"2","crxdn5km","Policy distr","0.009484812617301941","denim-forest-115","0.3444349765777588"
"2","crxdn5km","Policy distr","0.0090330233797431","denim-forest-115","0.3458210527896881"

==> plot_scripts/data/action_distributions/cheetah/cheetah_920k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"2","crxdn5km","Action distr","0.01635046519588324","denim-forest-115","-0.2759610414505005"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.27485501766204834"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.2737489342689514"
"2","crxdn5km","Action distr","0.01635046519588324","denim-forest-115","-0.27264291048049927"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.27153682708740234"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.2704308032989502"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.26932471990585327"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.2682186961174011"
"2","crxdn5km","Action distr","0.01635046519588324","denim-forest-115","-0.2671126127243042"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.26600655913352966"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.2649005055427551"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.2637944221496582"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.26268839836120605"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.26158231496810913"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.260476291179657"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.25937020778656006"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.2582641839981079"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.257158100605011"
"2","crxdn5km","Action distr","0.01635046519588324","denim-forest-115","-0.25605207681655884"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.2549459934234619"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.2538399398326874"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.25273388624191284"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.2516278028488159"
"2","crxdn5km","Action distr","0.01635046519588324","denim-forest-115","-0.25052177906036377"
"2","crxdn5km","Action distr","0.01635046519588324","denim-forest-115","-0.24941571056842804"
"2","crxdn5km","Action distr","0.01635046519588324","denim-forest-115","-0.2483096569776535"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.24720360338687897"
"2","crxdn5km","Action distr","0.03270093039176648","denim-forest-115","-0.24609754979610443"
"2","crxdn5km","Action distr","0.01635046519588324","denim-forest-115","-0.2449914813041687"
"2","crxdn5km","Action distr","0.01635046519588324","denim-forest-115","-0.24388542771339417"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.24277937412261963"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.2416733205318451"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.24056726694107056"
"2","crxdn5km","Action distr","0.049051395587649725","denim-forest-115","-0.23946121335029602"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.2383551448583603"
"2","crxdn5km","Action distr","5.362952584249705","denim-forest-115","-0.23724909126758575"
"2","crxdn5km","Action distr","0.1144532563711827","denim-forest-115","-0.23614303767681122"
"2","crxdn5km","Action distr","0.09810279117529945","denim-forest-115","-0.23503698408603668"
"2","crxdn5km","Action distr","0.13080372156706593","denim-forest-115","-0.23393091559410095"
"2","crxdn5km","Action distr","0.13080372156706593","denim-forest-115","-0.23282486200332642"
"2","crxdn5km","Action distr","0.1471541867629492","denim-forest-115","-0.23171880841255188"
"2","crxdn5km","Action distr","0.1471541867629492","denim-forest-115","-0.23061275482177734"
"2","crxdn5km","Action distr","0.13080372156706593","denim-forest-115","-0.2295067012310028"
"2","crxdn5km","Action distr","0.13080372156706593","denim-forest-115","-0.22840064764022827"
"2","crxdn5km","Action distr","0.1144532563711827","denim-forest-115","-0.22729459404945374"
"2","crxdn5km","Action distr","0.1471541867629492","denim-forest-115","-0.226188525557518"
"2","crxdn5km","Action distr","0.16350465195883243","denim-forest-115","-0.22508247196674347"
"2","crxdn5km","Action distr","0.1471541867629492","denim-forest-115","-0.22397641837596893"
"2","crxdn5km","Action distr","0.1471541867629492","denim-forest-115","-0.2228703647851944"
"2","crxdn5km","Action distr","0.08175232597941622","denim-forest-115","-0.22176429629325867"
"2","crxdn5km","Action distr","0.1471541867629492","denim-forest-115","-0.22065824270248413"
"2","crxdn5km","Action distr","0.049051395587649725","denim-forest-115","-0.2195521891117096"
"2","crxdn5km","Action distr","0.06540186078353297","denim-forest-115","-0.21844613552093506"
"2","crxdn5km","Action distr","0.1144532563711827","denim-forest-115","-0.21734008193016052"
"2","crxdn5km","Action distr","0.16350465195883243","denim-forest-115","-0.216234028339386"
"2","crxdn5km","Action distr","0.21255604754648216","denim-forest-115","-0.21512795984745026"
"2","crxdn5km","Action distr","0.1471541867629492","denim-forest-115","-0.21402190625667572"
"2","crxdn5km","Action distr","0.1471541867629492","denim-forest-115","-0.21291585266590118"
"2","crxdn5km","Action distr","0.21255604754648216","denim-forest-115","-0.21180979907512665"
"2","crxdn5km","Action distr","0.1471541867629492","denim-forest-115","-0.2107037454843521"
"2","crxdn5km","Action distr","0.09810279117529945","denim-forest-115","-0.20959767699241638"
"2","crxdn5km","Action distr","0.1144532563711827","denim-forest-115","-0.20849162340164185"
"2","crxdn5km","Action distr","0.16350465195883243","denim-forest-115","-0.2073855698108673"
"2","crxdn5km","Action distr","0.16350465195883243","denim-forest-115","-0.20627951622009277"
"2","crxdn5km","Action distr","0.16350465195883243","denim-forest-115","-0.20517346262931824"
"2","crxdn5km","Action distr","0.17985511715471567","denim-forest-115","-0.2040674090385437"
"2","crxdn5km","Action distr","0.16350465195883243","denim-forest-115","-0.20296134054660797"
"2","crxdn5km","Action distr","0.13080372156706593","denim-forest-115","-0.20185528695583344"
"2","crxdn5km","Action distr","0.049051395587649725","denim-forest-115","-0.2007492333650589"
"2","crxdn5km","Action distr","0.1471541867629492","denim-forest-115","-0.19964317977428436"
"2","crxdn5km","Action distr","0.16350465195883243","denim-forest-115","-0.19853711128234863"
"2","crxdn5km","Action distr","0.13080372156706593","denim-forest-115","-0.1974310576915741"
"2","crxdn5km","Action distr","0.27795790833001516","denim-forest-115","-0.19632500410079956"
"2","crxdn5km","Action distr","0.16350465195883243","denim-forest-115","-0.19521895051002502"
"2","crxdn5km","Action distr","0.2289065127423654","denim-forest-115","-0.1941128969192505"
"2","crxdn5km","Action distr","0.2943083735258984","denim-forest-115","-0.19300684332847595"
"2","crxdn5km","Action distr","0.32700930391766486","denim-forest-115","-0.19190078973770142"
"2","crxdn5km","Action distr","0.16350465195883243","denim-forest-115","-0.19079472124576569"
"2","crxdn5km","Action distr","0.1471541867629492","denim-forest-115","-0.18968866765499115"
"2","crxdn5km","Action distr","0.16350465195883243","denim-forest-115","-0.1885826140642166"
"2","crxdn5km","Action distr","0.27795790833001516","denim-forest-115","-0.18747656047344208"
"2","crxdn5km","Action distr","0.1471541867629492","denim-forest-115","-0.18637049198150635"
"2","crxdn5km","Action distr","0.1962055823505989","denim-forest-115","-0.1852644383907318"
"2","crxdn5km","Action distr","0.1962055823505989","denim-forest-115","-0.18415838479995728"
"2","crxdn5km","Action distr","0.2943083735258984","denim-forest-115","-0.18305233120918274"
"2","crxdn5km","Action distr","0.24525697793824866","denim-forest-115","-0.1819462776184082"
"2","crxdn5km","Action distr","0.24525697793824866","denim-forest-115","-0.18084022402763367"
"2","crxdn5km","Action distr","0.24525697793824866","denim-forest-115","-0.17973415553569794"
"2","crxdn5km","Action distr","0.2943083735258984","denim-forest-115","-0.1786281019449234"
"2","crxdn5km","Action distr","0.21255604754648216","denim-forest-115","-0.17752204835414886"
"2","crxdn5km","Action distr","0.2289065127423654","denim-forest-115","-0.17641599476337433"
"2","crxdn5km","Action distr","0.2943083735258984","denim-forest-115","-0.1753099411725998"
"2","crxdn5km","Action distr","0.26160744313413187","denim-forest-115","-0.17420387268066406"
"2","crxdn5km","Action distr","0.3106588387217816","denim-forest-115","-0.17309781908988953"
"2","crxdn5km","Action distr","0.3433597691135481","denim-forest-115","-0.171991765499115"
"2","crxdn5km","Action distr","0.3106588387217816","denim-forest-115","-0.17088571190834045"
"2","crxdn5km","Action distr","0.21255604754648216","denim-forest-115","-0.16977965831756592"
"2","crxdn5km","Action distr","0.2289065127423654","denim-forest-115","-0.16867360472679138"
"2","crxdn5km","Action distr","0.32700930391766486","denim-forest-115","-0.16756753623485565"
"2","crxdn5km","Action distr","0.3924111647011978","denim-forest-115","-0.16646148264408112"
"2","crxdn5km","Action distr","0.4087616298970811","denim-forest-115","-0.16535542905330658"
"2","crxdn5km","Action distr","0.35971023430943133","denim-forest-115","-0.16424937546253204"
"2","crxdn5km","Action distr","0.24525697793824866","denim-forest-115","-0.1631433069705963"
"2","crxdn5km","Action distr","0.4251120950929643","denim-forest-115","-0.16203725337982178"
"2","crxdn5km","Action distr","0.4087616298970811","denim-forest-115","-0.16093119978904724"
"2","crxdn5km","Action distr","0.2943083735258984","denim-forest-115","-0.1598251461982727"
"2","crxdn5km","Action distr","0.35971023430943133","denim-forest-115","-0.15871909260749817"
"2","crxdn5km","Action distr","0.3106588387217816","denim-forest-115","-0.15761303901672363"
"2","crxdn5km","Action distr","0.44146256028884756","denim-forest-115","-0.1565069854259491"
"2","crxdn5km","Action distr","0.4741634906806141","denim-forest-115","-0.15540091693401337"
"2","crxdn5km","Action distr","0.3106588387217816","denim-forest-115","-0.15429486334323883"
"2","crxdn5km","Action distr","0.3760606995053146","denim-forest-115","-0.1531888097524643"
"2","crxdn5km","Action distr","0.3924111647011978","denim-forest-115","-0.15208275616168976"
"2","crxdn5km","Action distr","0.4741634906806141","denim-forest-115","-0.15097668766975403"
"2","crxdn5km","Action distr","0.60496721224768","denim-forest-115","-0.1498706340789795"
"2","crxdn5km","Action distr","0.6867195382270962","denim-forest-115","-0.14876458048820496"
"2","crxdn5km","Action distr","0.5722662818559136","denim-forest-115","-0.14765852689743042"
"2","crxdn5km","Action distr","0.35971023430943133","denim-forest-115","-0.14655247330665588"
"2","crxdn5km","Action distr","0.4905139558764973","denim-forest-115","-0.14544641971588135"
"2","crxdn5km","Action distr","0.7030700034229794","denim-forest-115","-0.14434035122394562"
"2","crxdn5km","Action distr","0.4741634906806141","denim-forest-115","-0.14323429763317108"
"2","crxdn5km","Action distr","0.6703690730312131","denim-forest-115","-0.14212824404239655"
"2","crxdn5km","Action distr","0.5068644210723805","denim-forest-115","-0.141022190451622"
"2","crxdn5km","Action distr","0.7030700034229794","denim-forest-115","-0.13991613686084747"
"2","crxdn5km","Action distr","0.6540186078353297","denim-forest-115","-0.13881006836891174"
"2","crxdn5km","Action distr","0.6376681426394465","denim-forest-115","-0.1377040147781372"
"2","crxdn5km","Action distr","0.6540186078353297","denim-forest-115","-0.13659796118736267"
"2","crxdn5km","Action distr","0.6703690730312131","denim-forest-115","-0.13549190759658813"
"2","crxdn5km","Action distr","0.801172794598279","denim-forest-115","-0.1343858540058136"
"2","crxdn5km","Action distr","0.7848223294023956","denim-forest-115","-0.13327980041503906"
"2","crxdn5km","Action distr","0.8175232597941622","denim-forest-115","-0.13217373192310333"
"2","crxdn5km","Action distr","0.7521213990106292","denim-forest-115","-0.1310676783323288"
"2","crxdn5km","Action distr","0.8829251205776951","denim-forest-115","-0.12996162474155426"
"2","crxdn5km","Action distr","0.8175232597941622","denim-forest-115","-0.12885557115077972"
"2","crxdn5km","Action distr","0.8175232597941622","denim-forest-115","-0.1277495175600052"
"2","crxdn5km","Action distr","1.1281820985159436","denim-forest-115","-0.12664344906806946"
"2","crxdn5km","Action distr","1.0300793073406445","denim-forest-115","-0.12553739547729492"
"2","crxdn5km","Action distr","1.013728842144761","denim-forest-115","-0.12443134188652039"
"2","crxdn5km","Action distr","0.9973783769488778","denim-forest-115","-0.12332528829574585"
"2","crxdn5km","Action distr","1.1281820985159436","denim-forest-115","-0.12221923470497131"
"2","crxdn5km","Action distr","1.1118316333200606","denim-forest-115","-0.12111317366361618"
"2","crxdn5km","Action distr","1.2589858200830097","denim-forest-115","-0.12000711262226105"
"2","crxdn5km","Action distr","1.1608830289077103","denim-forest-115","-0.11890105903148651"
"2","crxdn5km","Action distr","1.2262848896912433","denim-forest-115","-0.11779500544071198"
"2","crxdn5km","Action distr","1.0791307029282942","denim-forest-115","-0.11668895184993744"
"2","crxdn5km","Action distr","1.275336285278893","denim-forest-115","-0.1155828908085823"
"2","crxdn5km","Action distr","1.275336285278893","denim-forest-115","-0.11447683721780777"
"2","crxdn5km","Action distr","1.3407381460624261","denim-forest-115","-0.11337077617645264"
"2","crxdn5km","Action distr","1.2426353548871265","denim-forest-115","-0.1122647225856781"
"2","crxdn5km","Action distr","1.4551914024336086","denim-forest-115","-0.11115866899490356"
"2","crxdn5km","Action distr","1.3080372156706594","denim-forest-115","-0.11005260795354843"
"2","crxdn5km","Action distr","1.6677474499800908","denim-forest-115","-0.1089465543627739"
"2","crxdn5km","Action distr","1.3734390764541924","denim-forest-115","-0.10784049332141876"
"2","crxdn5km","Action distr","1.487892332825375","denim-forest-115","-0.10673443973064423"
"2","crxdn5km","Action distr","1.602345589196558","denim-forest-115","-0.10562838613986969"
"2","crxdn5km","Action distr","1.471541867629492","denim-forest-115","-0.10452233254909515"
"2","crxdn5km","Action distr","1.7004483803718573","denim-forest-115","-0.10341627150774002"
"2","crxdn5km","Action distr","1.880303497526573","denim-forest-115","-0.10231021046638489"
"2","crxdn5km","Action distr","1.6677474499800908","denim-forest-115","-0.10120415687561035"
"2","crxdn5km","Action distr","2.0438081494854057","denim-forest-115","-0.10009810328483582"
"2","crxdn5km","Action distr","2.141910940660705","denim-forest-115","-0.09899204969406128"
"2","crxdn5km","Action distr","1.6677474499800908","denim-forest-115","-0.09788598865270615"
"2","crxdn5km","Action distr","1.9293548931142226","denim-forest-115","-0.09677993506193161"
"2","crxdn5km","Action distr","1.9784062887018725","denim-forest-115","-0.09567387402057648"
"2","crxdn5km","Action distr","1.9293548931142226","denim-forest-115","-0.09456782042980194"
"2","crxdn5km","Action distr","2.5016211749701363","denim-forest-115","-0.0934617668390274"
"2","crxdn5km","Action distr","2.2400137318360045","denim-forest-115","-0.09235570579767227"
"2","crxdn5km","Action distr","1.9620558235059893","denim-forest-115","-0.09124965220689774"
"2","crxdn5km","Action distr","2.2236632666401213","denim-forest-115","-0.0901435911655426"
"2","crxdn5km","Action distr","2.174611871052471","denim-forest-115","-0.08903753757476807"
"2","crxdn5km","Action distr","2.3217660578154207","denim-forest-115","-0.08793148398399353"
"2","crxdn5km","Action distr","2.41986884899072","denim-forest-115","-0.086825430393219"
"2","crxdn5km","Action distr","2.174611871052471","denim-forest-115","-0.08571936935186386"
"2","crxdn5km","Action distr","2.5343221053619027","denim-forest-115","-0.08461330831050873"
"2","crxdn5km","Action distr","2.1909623362483543","denim-forest-115","-0.08350725471973419"
"2","crxdn5km","Action distr","2.599723966145436","denim-forest-115","-0.08240120112895966"
"2","crxdn5km","Action distr","2.7632286181042685","denim-forest-115","-0.08129514753818512"
"2","crxdn5km","Action distr","2.828630478887801","denim-forest-115","-0.08018908649682999"
"2","crxdn5km","Action distr","2.5833735009495524","denim-forest-115","-0.07908303290605545"
"2","crxdn5km","Action distr","2.7305276877125015","denim-forest-115","-0.07797697186470032"
"2","crxdn5km","Action distr","2.894032339671334","denim-forest-115","-0.07687091827392578"
"2","crxdn5km","Action distr","3.2373921087848823","denim-forest-115","-0.07576486468315125"
"2","crxdn5km","Action distr","2.8449809440836846","denim-forest-115","-0.07465880364179611"
"2","crxdn5km","Action distr","3.0411865264342834","denim-forest-115","-0.07355275005102158"
"2","crxdn5km","Action distr","2.8449809440836846","denim-forest-115","-0.07244668900966644"
"2","crxdn5km","Action distr","3.0575369916301662","denim-forest-115","-0.0713406354188919"
"2","crxdn5km","Action distr","3.3845462955478314","denim-forest-115","-0.07023458182811737"
"2","crxdn5km","Action distr","3.417247225939598","denim-forest-115","-0.06912852823734283"
"2","crxdn5km","Action distr","3.2373921087848823","denim-forest-115","-0.0680224671959877"
"2","crxdn5km","Action distr","3.008485596042517","denim-forest-115","-0.06691640615463257"
"2","crxdn5km","Action distr","3.3191444347642984","denim-forest-115","-0.06581035256385803"
"2","crxdn5km","Action distr","3.695205134269613","denim-forest-115","-0.0647042989730835"
"2","crxdn5km","Action distr","3.695205134269613","denim-forest-115","-0.06359824538230896"
"2","crxdn5km","Action distr","3.8423593210325624","denim-forest-115","-0.06249218434095383"
"2","crxdn5km","Action distr","4.512728394063775","denim-forest-115","-0.06138613075017929"
"2","crxdn5km","Action distr","4.054915368579044","denim-forest-115","-0.06028006970882416"
"2","crxdn5km","Action distr","4.430976068084359","denim-forest-115","-0.05917401611804962"
"2","crxdn5km","Action distr","3.433597691135481","denim-forest-115","-0.058067962527275085"
"2","crxdn5km","Action distr","4.005863972991395","denim-forest-115","-0.05696190148591995"
"2","crxdn5km","Action distr","4.2674714161255265","denim-forest-115","-0.055855847895145416"
"2","crxdn5km","Action distr","4.414625602888476","denim-forest-115","-0.05474979057908058"
"2","crxdn5km","Action distr","4.23477048573376","denim-forest-115","-0.05364373326301575"
"2","crxdn5km","Action distr","4.561779789651426","denim-forest-115","-0.05253767967224121"
"2","crxdn5km","Action distr","4.300172346517293","denim-forest-115","-0.05143161863088608"
"2","crxdn5km","Action distr","4.300172346517293","denim-forest-115","-0.05032556504011154"
"2","crxdn5km","Action distr","4.251120950929644","denim-forest-115","-0.049219511449337006"
"2","crxdn5km","Action distr","4.807036767589674","denim-forest-115","-0.04811345040798187"
"2","crxdn5km","Action distr","4.986891884744389","denim-forest-115","-0.047007396817207336"
"2","crxdn5km","Action distr","4.300172346517293","denim-forest-115","-0.0459013395011425"
"2","crxdn5km","Action distr","4.463676998476125","denim-forest-115","-0.04479528218507767"
"2","crxdn5km","Action distr","5.052293745527923","denim-forest-115","-0.04368922859430313"
"2","crxdn5km","Action distr","4.561779789651426","denim-forest-115","-0.042583167552948"
"2","crxdn5km","Action distr","4.970541419548506","denim-forest-115","-0.04147711396217346"
"2","crxdn5km","Action distr","4.872438628373207","denim-forest-115","-0.040371060371398926"
"2","crxdn5km","Action distr","4.708933976414374","denim-forest-115","-0.03926499933004379"
"2","crxdn5km","Action distr","4.529078859259658","denim-forest-115","-0.03815894573926926"
"2","crxdn5km","Action distr","5.232148862682638","denim-forest-115","-0.03705288842320442"
"2","crxdn5km","Action distr","4.970541419548506","denim-forest-115","-0.03594683110713959"
"2","crxdn5km","Action distr","4.529078859259658","denim-forest-115","-0.03484077751636505"
"2","crxdn5km","Action distr","5.183097467094988","denim-forest-115","-0.03373471647500992"
"2","crxdn5km","Action distr","5.3139011886620535","denim-forest-115","-0.03262866288423538"
"2","crxdn5km","Action distr","5.134046071507338","denim-forest-115","-0.031522609293460846"
"2","crxdn5km","Action distr","4.807036767589674","denim-forest-115","-0.030416550114750862"
"2","crxdn5km","Action distr","5.297550723466171","denim-forest-115","-0.029310494661331177"
"2","crxdn5km","Action distr","5.706312353363252","denim-forest-115","-0.028204437345266342"
"2","crxdn5km","Action distr","5.477405840620886","denim-forest-115","-0.027098380029201508"
"2","crxdn5km","Action distr","5.706312353363252","denim-forest-115","-0.025992324575781822"
"2","crxdn5km","Action distr","5.39565351464147","denim-forest-115","-0.024886269122362137"
"2","crxdn5km","Action distr","5.771714214146785","denim-forest-115","-0.023780211806297302"
"2","crxdn5km","Action distr","4.741634906806141","denim-forest-115","-0.022674154490232468"
"2","crxdn5km","Action distr","5.330251653857937","denim-forest-115","-0.021568099036812782"
"2","crxdn5km","Action distr","5.591859096992069","denim-forest-115","-0.020462043583393097"
"2","crxdn5km","Action distr","6.262228170023282","denim-forest-115","-0.019355986267328262"
"2","crxdn5km","Action distr","5.837116074930318","denim-forest-115","-0.018249928951263428"
"2","crxdn5km","Action distr","6.229527239631516","denim-forest-115","-0.017143873497843742"
"2","crxdn5km","Action distr","5.575508631796186","denim-forest-115","-0.016037818044424057"
"2","crxdn5km","Action distr","5.624560027383835","denim-forest-115","-0.014931760728359222"
"2","crxdn5km","Action distr","5.559158166600303","denim-forest-115","-0.013825705274939537"
"2","crxdn5km","Action distr","5.101345141115572","denim-forest-115","-0.012719647958874702"
"2","crxdn5km","Action distr","6.082373052868567","denim-forest-115","-0.011613592505455017"
"2","crxdn5km","Action distr","5.608209562187953","denim-forest-115","-0.010507535189390182"
"2","crxdn5km","Action distr","6.1477749136521","denim-forest-115","-0.009401479735970497"
"2","crxdn5km","Action distr","5.820765609734434","denim-forest-115","-0.008295422419905663"
"2","crxdn5km","Action distr","6.196826309239749","denim-forest-115","-0.00718936650082469"
"2","crxdn5km","Action distr","5.869817005322084","denim-forest-115","-0.00608331011608243"
"2","crxdn5km","Action distr","5.591859096992069","denim-forest-115","-0.00497725373134017"
"2","crxdn5km","Action distr","5.820765609734434","denim-forest-115","-0.00387119734659791"
"2","crxdn5km","Action distr","6.442083287177998","denim-forest-115","-0.00276514096185565"
"2","crxdn5km","Action distr","6.376681426394465","denim-forest-115","-0.00165908457711339"
"2","crxdn5km","Action distr","5.967919796497384","denim-forest-115","-0.00055302819237113"
"2","crxdn5km","Action distr","5.640910492579719","denim-forest-115","0.00055302819237113"
"2","crxdn5km","Action distr","5.526457236208537","denim-forest-115","0.00165908457711339"
"2","crxdn5km","Action distr","5.526457236208537","denim-forest-115","0.00276514096185565"
"2","crxdn5km","Action distr","5.8044151445385515","denim-forest-115","0.00387119734659791"
"2","crxdn5km","Action distr","6.278578635219165","denim-forest-115","0.00497725373134017"
"2","crxdn5km","Action distr","6.09872351806445","denim-forest-115","0.00608331011608243"
"2","crxdn5km","Action distr","5.967919796497384","denim-forest-115","0.00718936650082469"
"2","crxdn5km","Action distr","5.886167470517968","denim-forest-115","0.008295422419905663"
"2","crxdn5km","Action distr","5.4937563058167695","denim-forest-115","0.009401479735970497"
"2","crxdn5km","Action distr","6.082373052868567","denim-forest-115","0.010507535189390182"
"2","crxdn5km","Action distr","6.09872351806445","denim-forest-115","0.011613592505455017"
"2","crxdn5km","Action distr","5.591859096992069","denim-forest-115","0.012719647958874702"
"2","crxdn5km","Action distr","6.000620726889151","denim-forest-115","0.013825705274939537"
"2","crxdn5km","Action distr","5.232148862682638","denim-forest-115","0.014931760728359222"
"2","crxdn5km","Action distr","6.213176774435633","denim-forest-115","0.016037818044424057"
"2","crxdn5km","Action distr","5.297550723466171","denim-forest-115","0.017143873497843742"
"2","crxdn5km","Action distr","6.016971192085034","denim-forest-115","0.018249928951263428"
"2","crxdn5km","Action distr","5.771714214146785","denim-forest-115","0.019355986267328262"
"2","crxdn5km","Action distr","5.608209562187953","denim-forest-115","0.020462043583393097"
"2","crxdn5km","Action distr","5.264849793074404","denim-forest-115","0.021568099036812782"
"2","crxdn5km","Action distr","5.477405840620886","denim-forest-115","0.022674154490232468"
"2","crxdn5km","Action distr","5.673611422971486","denim-forest-115","0.023780211806297302"
"2","crxdn5km","Action distr","5.330251653857937","denim-forest-115","0.024886269122362137"
"2","crxdn5km","Action distr","5.559158166600303","denim-forest-115","0.025992324575781822"
"2","crxdn5km","Action distr","5.510106771012653","denim-forest-115","0.027098380029201508"
"2","crxdn5km","Action distr","5.39565351464147","denim-forest-115","0.028204437345266342"
"2","crxdn5km","Action distr","5.346602119053821","denim-forest-115","0.029310494661331177"
"2","crxdn5km","Action distr","4.4473265332802425","denim-forest-115","0.030416550114750862"
"2","crxdn5km","Action distr","5.3139011886620535","denim-forest-115","0.031522609293460846"
"2","crxdn5km","Action distr","5.084994675919689","denim-forest-115","0.03262866288423538"
"2","crxdn5km","Action distr","5.199447932290872","denim-forest-115","0.03373471647500992"
"2","crxdn5km","Action distr","5.052293745527923","denim-forest-115","0.03484077751636505"
"2","crxdn5km","Action distr","5.150396536703221","denim-forest-115","0.03594683110713959"
"2","crxdn5km","Action distr","4.921490023960857","denim-forest-115","0.03705288842320442"
"2","crxdn5km","Action distr","5.3139011886620535","denim-forest-115","0.03815894573926926"
"2","crxdn5km","Action distr","5.183097467094988","denim-forest-115","0.03926499933004379"
"2","crxdn5km","Action distr","4.708933976414374","denim-forest-115","0.040371060371398926"
"2","crxdn5km","Action distr","4.725284441610258","denim-forest-115","0.04147711396217346"
"2","crxdn5km","Action distr","5.117695606311456","denim-forest-115","0.042583167552948"
"2","crxdn5km","Action distr","4.365574207300826","denim-forest-115","0.04368922859430313"
"2","crxdn5km","Action distr","4.496377928867892","denim-forest-115","0.04479528218507767"
"2","crxdn5km","Action distr","4.807036767589674","denim-forest-115","0.0459013395011425"
"2","crxdn5km","Action distr","4.349223742104942","denim-forest-115","0.047007396817207336"
"2","crxdn5km","Action distr","4.692583511218491","denim-forest-115","0.04811345040798187"
"2","crxdn5km","Action distr","4.496377928867892","denim-forest-115","0.049219511449337006"
"2","crxdn5km","Action distr","4.300172346517293","denim-forest-115","0.05032556504011154"
"2","crxdn5km","Action distr","4.430976068084359","denim-forest-115","0.05143161863088608"
"2","crxdn5km","Action distr","4.381924672496709","denim-forest-115","0.05253767967224121"
"2","crxdn5km","Action distr","4.169368624950227","denim-forest-115","0.05364373326301575"
"2","crxdn5km","Action distr","4.398275137692592","denim-forest-115","0.05474979057908058"
"2","crxdn5km","Action distr","3.760606995053146","denim-forest-115","0.055855847895145416"
"2","crxdn5km","Action distr","3.9241116470119786","denim-forest-115","0.05696190148591995"
"2","crxdn5km","Action distr","3.760606995053146","denim-forest-115","0.058067962527275085"
"2","crxdn5km","Action distr","3.62980327348608","denim-forest-115","0.05917401611804962"
"2","crxdn5km","Action distr","3.956812577403745","denim-forest-115","0.06028006970882416"
"2","crxdn5km","Action distr","3.221041643588999","denim-forest-115","0.06138613075017929"
"2","crxdn5km","Action distr","3.597102343094314","denim-forest-115","0.06249218434095383"
"2","crxdn5km","Action distr","3.6134528082901967","denim-forest-115","0.06359824538230896"
"2","crxdn5km","Action distr","3.6461537386819636","denim-forest-115","0.0647042989730835"
"2","crxdn5km","Action distr","3.302793969568415","denim-forest-115","0.06581035256385803"
"2","crxdn5km","Action distr","3.8423593210325624","denim-forest-115","0.06691640615463257"
"2","crxdn5km","Action distr","3.6625042038778464","denim-forest-115","0.0680224671959877"
"2","crxdn5km","Action distr","3.62980327348608","denim-forest-115","0.06912852823734283"
"2","crxdn5km","Action distr","3.5153500171148973","denim-forest-115","0.07023458182811737"
"2","crxdn5km","Action distr","2.97578466565075","denim-forest-115","0.0713406354188919"
"2","crxdn5km","Action distr","3.155639782805466","denim-forest-115","0.07244668900966644"
"2","crxdn5km","Action distr","3.3354948999601817","denim-forest-115","0.07355275005102158"
"2","crxdn5km","Action distr","3.0411865264342834","denim-forest-115","0.07465880364179611"
"2","crxdn5km","Action distr","2.910382804867217","denim-forest-115","0.07576486468315125"
"2","crxdn5km","Action distr","3.0575369916301662","denim-forest-115","0.07687091827392578"
"2","crxdn5km","Action distr","2.6651258269289686","denim-forest-115","0.07797697186470032"
"2","crxdn5km","Action distr","2.9921351308466333","denim-forest-115","0.07908303290605545"
"2","crxdn5km","Action distr","2.4525697793824865","denim-forest-115","0.08018908649682999"
"2","crxdn5km","Action distr","2.550672570557786","denim-forest-115","0.08129514753818512"
"2","crxdn5km","Action distr","3.1392893176095824","denim-forest-115","0.08240120112895966"
"2","crxdn5km","Action distr","2.46892024457837","denim-forest-115","0.08350725471973419"
"2","crxdn5km","Action distr","2.861331409279568","denim-forest-115","0.08461330831050873"
"2","crxdn5km","Action distr","2.289065127423654","denim-forest-115","0.08571936935186386"
"2","crxdn5km","Action distr","2.7141772225166183","denim-forest-115","0.086825430393219"
"2","crxdn5km","Action distr","2.4362193141866033","denim-forest-115","0.08793148398399353"
"2","crxdn5km","Action distr","2.5016211749701363","denim-forest-115","0.08903753757476807"
"2","crxdn5km","Action distr","2.4525697793824865","denim-forest-115","0.0901435911655426"
"2","crxdn5km","Action distr","2.3708174534030704","denim-forest-115","0.09124965220689774"
"2","crxdn5km","Action distr","2.3871679185989536","denim-forest-115","0.09235570579767227"
"2","crxdn5km","Action distr","1.9784062887018725","denim-forest-115","0.0934617668390274"
"2","crxdn5km","Action distr","2.0438081494854057","denim-forest-115","0.09456782042980194"
"2","crxdn5km","Action distr","1.9784062887018725","denim-forest-115","0.09567387402057648"
"2","crxdn5km","Action distr","2.027457684289522","denim-forest-115","0.09677993506193161"
"2","crxdn5km","Action distr","1.9130044279183394","denim-forest-115","0.09788598865270615"
"2","crxdn5km","Action distr","1.6677474499800908","denim-forest-115","0.09899204969406128"
"2","crxdn5km","Action distr","1.7822007063512737","denim-forest-115","0.10009810328483582"
"2","crxdn5km","Action distr","1.7331493107636238","denim-forest-115","0.10120415687561035"
"2","crxdn5km","Action distr","1.749499775959507","denim-forest-115","0.10231021046638489"
"2","crxdn5km","Action distr","1.7167988455677405","denim-forest-115","0.10341627150774002"
"2","crxdn5km","Action distr","1.9130044279183394","denim-forest-115","0.10452233254909515"
"2","crxdn5km","Action distr","1.5532941936089082","denim-forest-115","0.10562838613986969"
"2","crxdn5km","Action distr","1.6677474499800908","denim-forest-115","0.10673443973064423"
"2","crxdn5km","Action distr","1.6186960543924411","denim-forest-115","0.10784049332141876"
"2","crxdn5km","Action distr","1.602345589196558","denim-forest-115","0.1089465543627739"
"2","crxdn5km","Action distr","1.6677474499800908","denim-forest-115","0.11005260795354843"
"2","crxdn5km","Action distr","1.4224904720418423","denim-forest-115","0.11115866899490356"
"2","crxdn5km","Action distr","1.5042427980212585","denim-forest-115","0.1122647225856781"
"2","crxdn5km","Action distr","1.144532563711827","denim-forest-115","0.11337077617645264"
"2","crxdn5km","Action distr","1.3407381460624261","denim-forest-115","0.11447683721780777"
"2","crxdn5km","Action distr","1.2426353548871265","denim-forest-115","0.1155828908085823"
"2","crxdn5km","Action distr","1.4224904720418423","denim-forest-115","0.11668895184993744"
"2","crxdn5km","Action distr","1.2262848896912433","denim-forest-115","0.11779500544071198"
"2","crxdn5km","Action distr","1.3080372156706594","denim-forest-115","0.11890105903148651"
"2","crxdn5km","Action distr","1.144532563711827","denim-forest-115","0.12000711262226105"
"2","crxdn5km","Action distr","1.2262848896912433","denim-forest-115","0.12111317366361618"
"2","crxdn5km","Action distr","0.9319765161653449","denim-forest-115","0.12221923470497131"
"2","crxdn5km","Action distr","0.8338737249900454","denim-forest-115","0.12332528829574585"
"2","crxdn5km","Action distr","1.2426353548871265","denim-forest-115","0.12443134188652039"
"2","crxdn5km","Action distr","1.0464297725365275","denim-forest-115","0.12553739547729492"
"2","crxdn5km","Action distr","0.8665746553818119","denim-forest-115","0.12664344906806946"
"2","crxdn5km","Action distr","0.801172794598279","denim-forest-115","0.1277495175600052"
"2","crxdn5km","Action distr","0.9810279117529946","denim-forest-115","0.12885557115077972"
"2","crxdn5km","Action distr","0.7848223294023956","denim-forest-115","0.12996162474155426"
"2","crxdn5km","Action distr","0.7684718642065125","denim-forest-115","0.1310676783323288"
"2","crxdn5km","Action distr","0.7030700034229794","denim-forest-115","0.13217373192310333"
"2","crxdn5km","Action distr","0.9646774465571113","denim-forest-115","0.13327980041503906"
"2","crxdn5km","Action distr","0.8829251205776951","denim-forest-115","0.1343858540058136"
"2","crxdn5km","Action distr","0.6376681426394465","denim-forest-115","0.13549190759658813"
"2","crxdn5km","Action distr","0.6867195382270962","denim-forest-115","0.13659796118736267"
"2","crxdn5km","Action distr","0.6867195382270962","denim-forest-115","0.1377040147781372"
"2","crxdn5km","Action distr","0.8665746553818119","denim-forest-115","0.13881006836891174"
"2","crxdn5km","Action distr","0.7030700034229794","denim-forest-115","0.13991613686084747"
"2","crxdn5km","Action distr","0.7194204686188627","denim-forest-115","0.141022190451622"
"2","crxdn5km","Action distr","0.7194204686188627","denim-forest-115","0.14212824404239655"
"2","crxdn5km","Action distr","0.5886167470517968","denim-forest-115","0.14323429763317108"
"2","crxdn5km","Action distr","0.6213176774435633","denim-forest-115","0.14434035122394562"
"2","crxdn5km","Action distr","0.6213176774435633","denim-forest-115","0.14544641971588135"
"2","crxdn5km","Action distr","0.4251120950929643","denim-forest-115","0.14655247330665588"
"2","crxdn5km","Action distr","0.5722662818559136","denim-forest-115","0.14765852689743042"
"2","crxdn5km","Action distr","0.4905139558764973","denim-forest-115","0.14876458048820496"
"2","crxdn5km","Action distr","0.5886167470517968","denim-forest-115","0.1498706340789795"
"2","crxdn5km","Action distr","0.3760606995053146","denim-forest-115","0.15097668766975403"
"2","crxdn5km","Action distr","0.5068644210723805","denim-forest-115","0.15208275616168976"
"2","crxdn5km","Action distr","0.4741634906806141","denim-forest-115","0.1531888097524643"
"2","crxdn5km","Action distr","0.4578130254847308","denim-forest-115","0.15429486334323883"
"2","crxdn5km","Action distr","0.44146256028884756","denim-forest-115","0.15540091693401337"
"2","crxdn5km","Action distr","0.44146256028884756","denim-forest-115","0.1565069854259491"
"2","crxdn5km","Action distr","0.3106588387217816","denim-forest-115","0.15761303901672363"
"2","crxdn5km","Action distr","0.2943083735258984","denim-forest-115","0.15871909260749817"
"2","crxdn5km","Action distr","0.35971023430943133","denim-forest-115","0.1598251461982727"
"2","crxdn5km","Action distr","0.35971023430943133","denim-forest-115","0.16093119978904724"
"2","crxdn5km","Action distr","0.32700930391766486","denim-forest-115","0.16203725337982178"
"2","crxdn5km","Action distr","0.32700930391766486","denim-forest-115","0.1631433069705963"
"2","crxdn5km","Action distr","0.4087616298970811","denim-forest-115","0.16424937546253204"
"2","crxdn5km","Action distr","0.2943083735258984","denim-forest-115","0.16535542905330658"
"2","crxdn5km","Action distr","0.4087616298970811","denim-forest-115","0.16646148264408112"
"2","crxdn5km","Action distr","0.2943083735258984","denim-forest-115","0.16756753623485565"
"2","crxdn5km","Action distr","0.3433597691135481","denim-forest-115","0.16867360472679138"
"2","crxdn5km","Action distr","0.26160744313413187","denim-forest-115","0.16977965831756592"
"2","crxdn5km","Action distr","0.3433597691135481","denim-forest-115","0.17088571190834045"
"2","crxdn5km","Action distr","0.3433597691135481","denim-forest-115","0.171991765499115"
"2","crxdn5km","Action distr","0.3433597691135481","denim-forest-115","0.17309781908988953"
"2","crxdn5km","Action distr","0.32700930391766486","denim-forest-115","0.17420387268066406"
"2","crxdn5km","Action distr","0.27795790833001516","denim-forest-115","0.1753099411725998"
"2","crxdn5km","Action distr","0.24525697793824866","denim-forest-115","0.17641599476337433"
"2","crxdn5km","Action distr","0.3924111647011978","denim-forest-115","0.17752204835414886"
"2","crxdn5km","Action distr","0.21255604754648216","denim-forest-115","0.1786281019449234"
"2","crxdn5km","Action distr","0.13080372156706593","denim-forest-115","0.17973415553569794"
"2","crxdn5km","Action distr","0.1471541867629492","denim-forest-115","0.18084022402763367"
"2","crxdn5km","Action distr","0.21255604754648216","denim-forest-115","0.1819462776184082"
"2","crxdn5km","Action distr","0.21255604754648216","denim-forest-115","0.18305233120918274"
"2","crxdn5km","Action distr","0.1471541867629492","denim-forest-115","0.18415838479995728"
"2","crxdn5km","Action distr","0.13080372156706593","denim-forest-115","0.1852644383907318"
"2","crxdn5km","Action distr","0.16350465195883243","denim-forest-115","0.18637049198150635"
"2","crxdn5km","Action distr","0.24525697793824866","denim-forest-115","0.18747656047344208"
"2","crxdn5km","Action distr","0.1471541867629492","denim-forest-115","0.1885826140642166"
"2","crxdn5km","Action distr","0.21255604754648216","denim-forest-115","0.18968866765499115"
"2","crxdn5km","Action distr","0.1471541867629492","denim-forest-115","0.19079472124576569"
"2","crxdn5km","Action distr","0.1962055823505989","denim-forest-115","0.19190078973770142"
"2","crxdn5km","Action distr","0.21255604754648216","denim-forest-115","0.19300684332847595"
"2","crxdn5km","Action distr","0.21255604754648216","denim-forest-115","0.1941128969192505"
"2","crxdn5km","Action distr","0.2289065127423654","denim-forest-115","0.19521895051002502"
"2","crxdn5km","Action distr","0.17985511715471567","denim-forest-115","0.19632500410079956"
"2","crxdn5km","Action distr","0.1471541867629492","denim-forest-115","0.1974310576915741"
"2","crxdn5km","Action distr","0.1962055823505989","denim-forest-115","0.19853711128234863"
"2","crxdn5km","Action distr","0.13080372156706593","denim-forest-115","0.19964317977428436"
"2","crxdn5km","Action distr","0.27795790833001516","denim-forest-115","0.2007492333650589"
"2","crxdn5km","Action distr","0.16350465195883243","denim-forest-115","0.20185528695583344"
"2","crxdn5km","Action distr","0.27795790833001516","denim-forest-115","0.20296134054660797"
"2","crxdn5km","Action distr","0.1471541867629492","denim-forest-115","0.2040674090385437"
"2","crxdn5km","Action distr","0.1471541867629492","denim-forest-115","0.20517346262931824"
"2","crxdn5km","Action distr","0.09810279117529945","denim-forest-115","0.20627951622009277"
"2","crxdn5km","Action distr","0.16350465195883243","denim-forest-115","0.2073855698108673"
"2","crxdn5km","Action distr","0.13080372156706593","denim-forest-115","0.20849162340164185"
"2","crxdn5km","Action distr","0.08175232597941622","denim-forest-115","0.20959767699241638"
"2","crxdn5km","Action distr","0.17985511715471567","denim-forest-115","0.2107037454843521"
"2","crxdn5km","Action distr","0.13080372156706593","denim-forest-115","0.21180979907512665"
"2","crxdn5km","Action distr","0.1144532563711827","denim-forest-115","0.21291585266590118"
"2","crxdn5km","Action distr","0.1144532563711827","denim-forest-115","0.21402190625667572"
"2","crxdn5km","Action distr","0.2289065127423654","denim-forest-115","0.21512795984745026"
"2","crxdn5km","Action distr","0.1144532563711827","denim-forest-115","0.216234028339386"
"2","crxdn5km","Action distr","0.1144532563711827","denim-forest-115","0.21734008193016052"
"2","crxdn5km","Action distr","0.1144532563711827","denim-forest-115","0.21844613552093506"
"2","crxdn5km","Action distr","0.09810279117529945","denim-forest-115","0.2195521891117096"
"2","crxdn5km","Action distr","0.09810279117529945","denim-forest-115","0.22065824270248413"
"2","crxdn5km","Action distr","0.13080372156706593","denim-forest-115","0.22176429629325867"
"2","crxdn5km","Action distr","0.13080372156706593","denim-forest-115","0.2228703647851944"
"2","crxdn5km","Action distr","0.13080372156706593","denim-forest-115","0.22397641837596893"
"2","crxdn5km","Action distr","0.1471541867629492","denim-forest-115","0.22508247196674347"
"2","crxdn5km","Action distr","0.08175232597941622","denim-forest-115","0.226188525557518"
"2","crxdn5km","Action distr","0.09810279117529945","denim-forest-115","0.22729459404945374"
"2","crxdn5km","Action distr","0.21255604754648216","denim-forest-115","0.22840064764022827"
"2","crxdn5km","Action distr","0.1471541867629492","denim-forest-115","0.2295067012310028"
"2","crxdn5km","Action distr","0.06540186078353297","denim-forest-115","0.23061275482177734"
"2","crxdn5km","Action distr","0.01635046519588324","denim-forest-115","0.23171880841255188"
"2","crxdn5km","Action distr","0.08175232597941622","denim-forest-115","0.23282486200332642"
"2","crxdn5km","Action distr","0.2289065127423654","denim-forest-115","0.23393091559410095"
"2","crxdn5km","Action distr","0.09810279117529945","denim-forest-115","0.23503698408603668"
"2","crxdn5km","Action distr","0.13080372156706593","denim-forest-115","0.23614303767681122"
"2","crxdn5km","Action distr","5.3139011886620535","denim-forest-115","0.23724909126758575"
"2","crxdn5km","Action distr","0.01635046519588324","denim-forest-115","0.2383551448583603"
"2","crxdn5km","Action distr","0.01635046519588324","denim-forest-115","0.23946121335029602"
"2","crxdn5km","Action distr","0.049051395587649725","denim-forest-115","0.24056726694107056"
"2","crxdn5km","Action distr","0.03270093039176648","denim-forest-115","0.2416733205318451"
"2","crxdn5km","Action distr","0.01635046519588324","denim-forest-115","0.24277937412261963"
"2","crxdn5km","Action distr","0","denim-forest-115","0.24388542771339417"
"2","crxdn5km","Action distr","0.03270093039176648","denim-forest-115","0.2449914813041687"
"2","crxdn5km","Action distr","0.01635046519588324","denim-forest-115","0.24609754979610443"
"2","crxdn5km","Action distr","0.03270093039176648","denim-forest-115","0.24720360338687897"
"2","crxdn5km","Action distr","0","denim-forest-115","0.2483096569776535"
"2","crxdn5km","Action distr","0.01635046519588324","denim-forest-115","0.24941571056842804"
"2","crxdn5km","Action distr","0","denim-forest-115","0.25052177906036377"
"2","crxdn5km","Action distr","0","denim-forest-115","0.2516278028488159"
"2","crxdn5km","Action distr","0.01635046519588324","denim-forest-115","0.25273388624191284"
"2","crxdn5km","Action distr","0","denim-forest-115","0.2538399398326874"
"2","crxdn5km","Action distr","0.01635046519588324","denim-forest-115","0.2549459934234619"
"2","crxdn5km","Action distr","0","denim-forest-115","0.25605207681655884"
"2","crxdn5km","Action distr","0.01635046519588324","denim-forest-115","0.257158100605011"
"2","crxdn5km","Action distr","0.03270093039176648","denim-forest-115","0.2582641839981079"
"2","crxdn5km","Action distr","0.01635046519588324","denim-forest-115","0.25937020778656006"
"2","crxdn5km","Action distr","0","denim-forest-115","0.260476291179657"
"2","crxdn5km","Action distr","0","denim-forest-115","0.26158231496810913"
"2","crxdn5km","Action distr","0","denim-forest-115","0.26268839836120605"
"2","crxdn5km","Action distr","0","denim-forest-115","0.2637944221496582"
"2","crxdn5km","Action distr","0","denim-forest-115","0.2649005055427551"
"2","crxdn5km","Action distr","0.01635046519588324","denim-forest-115","0.26600655913352966"
"2","crxdn5km","Action distr","0","denim-forest-115","0.2671126127243042"
"2","crxdn5km","Action distr","0","denim-forest-115","0.2682186961174011"
"2","crxdn5km","Action distr","0","denim-forest-115","0.26932471990585327"
"2","crxdn5km","Action distr","0.01635046519588324","denim-forest-115","0.2704308032989502"
"2","crxdn5km","Action distr","0","denim-forest-115","0.27153682708740234"
"2","crxdn5km","Action distr","0","denim-forest-115","0.27264291048049927"
"2","crxdn5km","Action distr","0","denim-forest-115","0.2737489342689514"
"2","crxdn5km","Action distr","0.01635046519588324","denim-forest-115","0.27485501766204834"
"2","crxdn5km","Action distr","0.01635046519588324","denim-forest-115","0.2759610414505005"
"2","crxdn5km","Policy distr","0.011319762095808983","denim-forest-115","-0.2759610414505005"
"2","crxdn5km","Policy distr","0.011885897256433964","denim-forest-115","-0.27485501766204834"
"2","crxdn5km","Policy distr","0.01247793436050415","denim-forest-115","-0.2737489342689514"
"2","crxdn5km","Policy distr","0.013096848502755165","denim-forest-115","-0.27264291048049927"
"2","crxdn5km","Policy distr","0.013743815943598747","denim-forest-115","-0.27153682708740234"
"2","crxdn5km","Policy distr","0.01441988069564104","denim-forest-115","-0.2704308032989502"
"2","crxdn5km","Policy distr","0.01512626651674509","denim-forest-115","-0.26932471990585327"
"2","crxdn5km","Policy distr","0.015864109620451927","denim-forest-115","-0.2682186961174011"
"2","crxdn5km","Policy distr","0.016634730622172356","denim-forest-115","-0.2671126127243042"
"2","crxdn5km","Policy distr","0.0174393430352211","denim-forest-115","-0.26600655913352966"
"2","crxdn5km","Policy distr","0.018279289826750755","denim-forest-115","-0.2649005055427551"
"2","crxdn5km","Policy distr","0.0191559549421072","denim-forest-115","-0.2637944221496582"
"2","crxdn5km","Policy distr","0.020070692524313927","denim-forest-115","-0.26268839836120605"
"2","crxdn5km","Policy distr","0.021025029942393303","denim-forest-115","-0.26158231496810913"
"2","crxdn5km","Policy distr","0.0220203697681427","denim-forest-115","-0.260476291179657"
"2","crxdn5km","Policy distr","0.02305838093161583","denim-forest-115","-0.25937020778656006"
"2","crxdn5km","Policy distr","0.02414051629602909","denim-forest-115","-0.2582641839981079"
"2","crxdn5km","Policy distr","0.025268565863370895","denim-forest-115","-0.257158100605011"
"2","crxdn5km","Policy distr","0.02644406631588936","denim-forest-115","-0.25605207681655884"
"2","crxdn5km","Policy distr","0.027668898925185204","denim-forest-115","-0.2549459934234619"
"2","crxdn5km","Policy distr","0.028944745659828186","denim-forest-115","-0.2538399398326874"
"2","crxdn5km","Policy distr","0.030273504555225372","denim-forest-115","-0.25273388624191284"
"2","crxdn5km","Policy distr","0.03165706992149353","denim-forest-115","-0.2516278028488159"
"2","crxdn5km","Policy distr","0.03309730440378189","denim-forest-115","-0.25052177906036377"
"2","crxdn5km","Policy distr","0.034596364945173264","denim-forest-115","-0.24941571056842804"
"2","crxdn5km","Policy distr","0.03615621477365494","denim-forest-115","-0.2483096569776535"
"2","crxdn5km","Policy distr","0.03777897357940674","denim-forest-115","-0.24720360338687897"
"2","crxdn5km","Policy distr","0.03946682810783386","denim-forest-115","-0.24609754979610443"
"2","crxdn5km","Policy distr","0.04122203588485718","denim-forest-115","-0.2449914813041687"
"2","crxdn5km","Policy distr","0.04304683953523636","denim-forest-115","-0.24388542771339417"
"2","crxdn5km","Policy distr","0.044943615794181824","denim-forest-115","-0.24277937412261963"
"2","crxdn5km","Policy distr","0.04691477492451668","denim-forest-115","-0.2416733205318451"
"2","crxdn5km","Policy distr","0.0489627905189991","denim-forest-115","-0.24056726694107056"
"2","crxdn5km","Policy distr","0.05109019950032234","denim-forest-115","-0.23946121335029602"
"2","crxdn5km","Policy distr","0.05329958349466324","denim-forest-115","-0.2383551448583603"
"2","crxdn5km","Policy distr","0.05559362471103668","denim-forest-115","-0.23724909126758575"
"2","crxdn5km","Policy distr","0.05797503888607025","denim-forest-115","-0.23614303767681122"
"2","crxdn5km","Policy distr","0.06044661998748779","denim-forest-115","-0.23503698408603668"
"2","crxdn5km","Policy distr","0.06301124393939972","denim-forest-115","-0.23393091559410095"
"2","crxdn5km","Policy distr","0.06567174196243286","denim-forest-115","-0.23282486200332642"
"2","crxdn5km","Policy distr","0.06843120604753494","denim-forest-115","-0.23171880841255188"
"2","crxdn5km","Policy distr","0.07129260152578354","denim-forest-115","-0.23061275482177734"
"2","crxdn5km","Policy distr","0.07425912469625473","denim-forest-115","-0.2295067012310028"
"2","crxdn5km","Policy distr","0.07733389735221863","denim-forest-115","-0.22840064764022827"
"2","crxdn5km","Policy distr","0.08052023500204086","denim-forest-115","-0.22729459404945374"
"2","crxdn5km","Policy distr","0.08382143825292587","denim-forest-115","-0.226188525557518"
"2","crxdn5km","Policy distr","0.08724083006381989","denim-forest-115","-0.22508247196674347"
"2","crxdn5km","Policy distr","0.09078197181224823","denim-forest-115","-0.22397641837596893"
"2","crxdn5km","Policy distr","0.09444829821586609","denim-forest-115","-0.2228703647851944"
"2","crxdn5km","Policy distr","0.09824350476264954","denim-forest-115","-0.22176429629325867"
"2","crxdn5km","Policy distr","0.10217110812664032","denim-forest-115","-0.22065824270248413"
"2","crxdn5km","Policy distr","0.10623491555452347","denim-forest-115","-0.2195521891117096"
"2","crxdn5km","Policy distr","0.11043870449066162","denim-forest-115","-0.21844613552093506"
"2","crxdn5km","Policy distr","0.11478633433580399","denim-forest-115","-0.21734008193016052"
"2","crxdn5km","Policy distr","0.11928176134824753","denim-forest-115","-0.216234028339386"
"2","crxdn5km","Policy distr","0.12392903119325638","denim-forest-115","-0.21512795984745026"
"2","crxdn5km","Policy distr","0.12873201072216034","denim-forest-115","-0.21402190625667572"
"2","crxdn5km","Policy distr","0.13369491696357727","denim-forest-115","-0.21291585266590118"
"2","crxdn5km","Policy distr","0.13882198929786682","denim-forest-115","-0.21180979907512665"
"2","crxdn5km","Policy distr","0.14411744475364685","denim-forest-115","-0.2107037454843521"
"2","crxdn5km","Policy distr","0.14958564937114716","denim-forest-115","-0.20959767699241638"
"2","crxdn5km","Policy distr","0.15523077547550201","denim-forest-115","-0.20849162340164185"
"2","crxdn5km","Policy distr","0.16105736792087555","denim-forest-115","-0.2073855698108673"
"2","crxdn5km","Policy distr","0.16706997156143188","denim-forest-115","-0.20627951622009277"
"2","crxdn5km","Policy distr","0.17327305674552917","denim-forest-115","-0.20517346262931824"
"2","crxdn5km","Policy distr","0.17967119812965393","denim-forest-115","-0.2040674090385437"
"2","crxdn5km","Policy distr","0.18626917898654938","denim-forest-115","-0.20296134054660797"
"2","crxdn5km","Policy distr","0.19307155907154083","denim-forest-115","-0.20185528695583344"
"2","crxdn5km","Policy distr","0.20008310675621033","denim-forest-115","-0.2007492333650589"
"2","crxdn5km","Policy distr","0.20730862021446228","denim-forest-115","-0.19964317977428436"
"2","crxdn5km","Policy distr","0.21475309133529663","denim-forest-115","-0.19853711128234863"
"2","crxdn5km","Policy distr","0.22242116928100586","denim-forest-115","-0.1974310576915741"
"2","crxdn5km","Policy distr","0.23031793534755707","denim-forest-115","-0.19632500410079956"
"2","crxdn5km","Policy distr","0.23844830691814423","denim-forest-115","-0.19521895051002502"
"2","crxdn5km","Policy distr","0.24681735038757324","denim-forest-115","-0.1941128969192505"
"2","crxdn5km","Policy distr","0.25543007254600525","denim-forest-115","-0.19300684332847595"
"2","crxdn5km","Policy distr","0.2642914056777954","denim-forest-115","-0.19190078973770142"
"2","crxdn5km","Policy distr","0.27340686321258545","denim-forest-115","-0.19079472124576569"
"2","crxdn5km","Policy distr","0.28278106451034546","denim-forest-115","-0.18968866765499115"
"2","crxdn5km","Policy distr","0.29241928458213806","denim-forest-115","-0.1885826140642166"
"2","crxdn5km","Policy distr","0.3023267984390259","denim-forest-115","-0.18747656047344208"
"2","crxdn5km","Policy distr","0.3125089108943939","denim-forest-115","-0.18637049198150635"
"2","crxdn5km","Policy distr","0.3229704201221466","denim-forest-115","-0.1852644383907318"
"2","crxdn5km","Policy distr","0.33371689915657043","denim-forest-115","-0.18415838479995728"
"2","crxdn5km","Policy distr","0.344753235578537","denim-forest-115","-0.18305233120918274"
"2","crxdn5km","Policy distr","0.3560846745967865","denim-forest-115","-0.1819462776184082"
"2","crxdn5km","Policy distr","0.367716521024704","denim-forest-115","-0.18084022402763367"
"2","crxdn5km","Policy distr","0.37965425848960876","denim-forest-115","-0.17973415553569794"
"2","crxdn5km","Policy distr","0.3919024169445038","denim-forest-115","-0.1786281019449234"
"2","crxdn5km","Policy distr","0.404466450214386","denim-forest-115","-0.17752204835414886"
"2","crxdn5km","Policy distr","0.4173514246940613","denim-forest-115","-0.17641599476337433"
"2","crxdn5km","Policy distr","0.4305625557899475","denim-forest-115","-0.1753099411725998"
"2","crxdn5km","Policy distr","0.4441048502922058","denim-forest-115","-0.17420387268066406"
"2","crxdn5km","Policy distr","0.45798325538635254","denim-forest-115","-0.17309781908988953"
"2","crxdn5km","Policy distr","0.472202867269516","denim-forest-115","-0.171991765499115"
"2","crxdn5km","Policy distr","0.48676854372024536","denim-forest-115","-0.17088571190834045"
"2","crxdn5km","Policy distr","0.5016850233078003","denim-forest-115","-0.16977965831756592"
"2","crxdn5km","Policy distr","0.5169574618339539","denim-forest-115","-0.16867360472679138"
"2","crxdn5km","Policy distr","0.5325905680656433","denim-forest-115","-0.16756753623485565"
"2","crxdn5km","Policy distr","0.5485885739326477","denim-forest-115","-0.16646148264408112"
"2","crxdn5km","Policy distr","0.5649564266204834","denim-forest-115","-0.16535542905330658"
"2","crxdn5km","Policy distr","0.5816986560821533","denim-forest-115","-0.16424937546253204"
"2","crxdn5km","Policy distr","0.59881991147995","denim-forest-115","-0.1631433069705963"
"2","crxdn5km","Policy distr","0.6163240075111389","denim-forest-115","-0.16203725337982178"
"2","crxdn5km","Policy distr","0.6342154741287231","denim-forest-115","-0.16093119978904724"
"2","crxdn5km","Policy distr","0.6524984240531921","denim-forest-115","-0.1598251461982727"
"2","crxdn5km","Policy distr","0.6711767315864563","denim-forest-115","-0.15871909260749817"
"2","crxdn5km","Policy distr","0.6902546882629395","denim-forest-115","-0.15761303901672363"
"2","crxdn5km","Policy distr","0.709735631942749","denim-forest-115","-0.1565069854259491"
"2","crxdn5km","Policy distr","0.729623556137085","denim-forest-115","-0.15540091693401337"
"2","crxdn5km","Policy distr","0.7499215602874756","denim-forest-115","-0.15429486334323883"
"2","crxdn5km","Policy distr","0.7706334590911865","denim-forest-115","-0.1531888097524643"
"2","crxdn5km","Policy distr","0.7917618155479431","denim-forest-115","-0.15208275616168976"
"2","crxdn5km","Policy distr","0.8133105039596558","denim-forest-115","-0.15097668766975403"
"2","crxdn5km","Policy distr","0.835281491279602","denim-forest-115","-0.1498706340789795"
"2","crxdn5km","Policy distr","0.8576780557632446","denim-forest-115","-0.14876458048820496"
"2","crxdn5km","Policy distr","0.880502462387085","denim-forest-115","-0.14765852689743042"
"2","crxdn5km","Policy distr","0.9037570953369141","denim-forest-115","-0.14655247330665588"
"2","crxdn5km","Policy distr","0.9274441003799438","denim-forest-115","-0.14544641971588135"
"2","crxdn5km","Policy distr","0.9515658020973206","denim-forest-115","-0.14434035122394562"
"2","crxdn5km","Policy distr","0.9761232137680054","denim-forest-115","-0.14323429763317108"
"2","crxdn5km","Policy distr","1.0011180639266968","denim-forest-115","-0.14212824404239655"
"2","crxdn5km","Policy distr","1.0265517234802246","denim-forest-115","-0.141022190451622"
"2","crxdn5km","Policy distr","1.0524251461029053","denim-forest-115","-0.13991613686084747"
"2","crxdn5km","Policy distr","1.078739881515503","denim-forest-115","-0.13881006836891174"
"2","crxdn5km","Policy distr","1.1054952144622803","denim-forest-115","-0.1377040147781372"
"2","crxdn5km","Policy distr","1.1326923370361328","denim-forest-115","-0.13659796118736267"
"2","crxdn5km","Policy distr","1.160330891609192","denim-forest-115","-0.13549190759658813"
"2","crxdn5km","Policy distr","1.1884112358093262","denim-forest-115","-0.1343858540058136"
"2","crxdn5km","Policy distr","1.2169325351715088","denim-forest-115","-0.13327980041503906"
"2","crxdn5km","Policy distr","1.245894193649292","denim-forest-115","-0.13217373192310333"
"2","crxdn5km","Policy distr","1.2752948999404907","denim-forest-115","-0.1310676783323288"
"2","crxdn5km","Policy distr","1.3051334619522095","denim-forest-115","-0.12996162474155426"
"2","crxdn5km","Policy distr","1.3354085683822632","denim-forest-115","-0.12885557115077972"
"2","crxdn5km","Policy distr","1.36611807346344","denim-forest-115","-0.1277495175600052"
"2","crxdn5km","Policy distr","1.3972604274749756","denim-forest-115","-0.12664344906806946"
"2","crxdn5km","Policy distr","1.4288322925567627","denim-forest-115","-0.12553739547729492"
"2","crxdn5km","Policy distr","1.4608310461044312","denim-forest-115","-0.12443134188652039"
"2","crxdn5km","Policy distr","1.4932535886764526","denim-forest-115","-0.12332528829574585"
"2","crxdn5km","Policy distr","1.5260965824127197","denim-forest-115","-0.12221923470497131"
"2","crxdn5km","Policy distr","1.5593568086624146","denim-forest-115","-0.12111317366361618"
"2","crxdn5km","Policy distr","1.5930293798446655","denim-forest-115","-0.12000711262226105"
"2","crxdn5km","Policy distr","1.6271100044250488","denim-forest-115","-0.11890105903148651"
"2","crxdn5km","Policy distr","1.661594033241272","denim-forest-115","-0.11779500544071198"
"2","crxdn5km","Policy distr","1.6964763402938843","denim-forest-115","-0.11668895184993744"
"2","crxdn5km","Policy distr","1.731751799583435","denim-forest-115","-0.1155828908085823"
"2","crxdn5km","Policy distr","1.767413854598999","denim-forest-115","-0.11447683721780777"
"2","crxdn5km","Policy distr","1.8034570217132568","denim-forest-115","-0.11337077617645264"
"2","crxdn5km","Policy distr","1.8398747444152832","denim-forest-115","-0.1122647225856781"
"2","crxdn5km","Policy distr","1.8766595125198364","denim-forest-115","-0.11115866899490356"
"2","crxdn5km","Policy distr","1.9138050079345703","denim-forest-115","-0.11005260795354843"
"2","crxdn5km","Policy distr","1.9513030052185059","denim-forest-115","-0.1089465543627739"
"2","crxdn5km","Policy distr","1.989146113395691","denim-forest-115","-0.10784049332141876"
"2","crxdn5km","Policy distr","2.027325391769409","denim-forest-115","-0.10673443973064423"
"2","crxdn5km","Policy distr","2.0658326148986816","denim-forest-115","-0.10562838613986969"
"2","crxdn5km","Policy distr","2.104658842086792","denim-forest-115","-0.10452233254909515"
"2","crxdn5km","Policy distr","2.143794536590576","denim-forest-115","-0.10341627150774002"
"2","crxdn5km","Policy distr","2.183229923248291","denim-forest-115","-0.10231021046638489"
"2","crxdn5km","Policy distr","2.2229552268981934","denim-forest-115","-0.10120415687561035"
"2","crxdn5km","Policy distr","2.2629592418670654","denim-forest-115","-0.10009810328483582"
"2","crxdn5km","Policy distr","2.303231954574585","denim-forest-115","-0.09899204969406128"
"2","crxdn5km","Policy distr","2.3437623977661133","denim-forest-115","-0.09788598865270615"
"2","crxdn5km","Policy distr","2.384537935256958","denim-forest-115","-0.09677993506193161"
"2","crxdn5km","Policy distr","2.4255478382110596","denim-forest-115","-0.09567387402057648"
"2","crxdn5km","Policy distr","2.4667792320251465","denim-forest-115","-0.09456782042980194"
"2","crxdn5km","Policy distr","2.5082199573516846","denim-forest-115","-0.0934617668390274"
"2","crxdn5km","Policy distr","2.5498573780059814","denim-forest-115","-0.09235570579767227"
"2","crxdn5km","Policy distr","2.59167742729187","denim-forest-115","-0.09124965220689774"
"2","crxdn5km","Policy distr","2.6336677074432373","denim-forest-115","-0.0901435911655426"
"2","crxdn5km","Policy distr","2.6758134365081787","denim-forest-115","-0.08903753757476807"
"2","crxdn5km","Policy distr","2.7181007862091064","denim-forest-115","-0.08793148398399353"
"2","crxdn5km","Policy distr","2.7605152130126953","denim-forest-115","-0.086825430393219"
"2","crxdn5km","Policy distr","2.8030426502227783","denim-forest-115","-0.08571936935186386"
"2","crxdn5km","Policy distr","2.8456671237945557","denim-forest-115","-0.08461330831050873"
"2","crxdn5km","Policy distr","2.8883728981018066","denim-forest-115","-0.08350725471973419"
"2","crxdn5km","Policy distr","2.931145429611206","denim-forest-115","-0.08240120112895966"
"2","crxdn5km","Policy distr","2.973968982696533","denim-forest-115","-0.08129514753818512"
"2","crxdn5km","Policy distr","3.0168263912200928","denim-forest-115","-0.08018908649682999"
"2","crxdn5km","Policy distr","3.059701681137085","denim-forest-115","-0.07908303290605545"
"2","crxdn5km","Policy distr","3.1025784015655518","denim-forest-115","-0.07797697186470032"
"2","crxdn5km","Policy distr","3.1454391479492188","denim-forest-115","-0.07687091827392578"
"2","crxdn5km","Policy distr","3.1882665157318115","denim-forest-115","-0.07576486468315125"
"2","crxdn5km","Policy distr","3.2310445308685303","denim-forest-115","-0.07465880364179611"
"2","crxdn5km","Policy distr","3.273754119873047","denim-forest-115","-0.07355275005102158"
"2","crxdn5km","Policy distr","3.316378593444824","denim-forest-115","-0.07244668900966644"
"2","crxdn5km","Policy distr","3.3588995933532715","denim-forest-115","-0.0713406354188919"
"2","crxdn5km","Policy distr","3.401298761367798","denim-forest-115","-0.07023458182811737"
"2","crxdn5km","Policy distr","3.4435582160949707","denim-forest-115","-0.06912852823734283"
"2","crxdn5km","Policy distr","3.4856598377227783","denim-forest-115","-0.0680224671959877"
"2","crxdn5km","Policy distr","3.5275847911834717","denim-forest-115","-0.06691640615463257"
"2","crxdn5km","Policy distr","3.5693140029907227","denim-forest-115","-0.06581035256385803"
"2","crxdn5km","Policy distr","3.6108286380767822","denim-forest-115","-0.0647042989730835"
"2","crxdn5km","Policy distr","3.6521108150482178","denim-forest-115","-0.06359824538230896"
"2","crxdn5km","Policy distr","3.693141460418701","denim-forest-115","-0.06249218434095383"
"2","crxdn5km","Policy distr","3.7339000701904297","denim-forest-115","-0.06138613075017929"
"2","crxdn5km","Policy distr","3.774369478225708","denim-forest-115","-0.06028006970882416"
"2","crxdn5km","Policy distr","3.8145296573638916","denim-forest-115","-0.05917401611804962"
"2","crxdn5km","Policy distr","3.8543615341186523","denim-forest-115","-0.058067962527275085"
"2","crxdn5km","Policy distr","3.893846273422241","denim-forest-115","-0.05696190148591995"
"2","crxdn5km","Policy distr","3.932964324951172","denim-forest-115","-0.055855847895145416"
"2","crxdn5km","Policy distr","3.971696615219116","denim-forest-115","-0.05474979057908058"
"2","crxdn5km","Policy distr","4.0100250244140625","denim-forest-115","-0.05364373326301575"
"2","crxdn5km","Policy distr","4.047928810119629","denim-forest-115","-0.05253767967224121"
"2","crxdn5km","Policy distr","4.085391044616699","denim-forest-115","-0.05143161863088608"
"2","crxdn5km","Policy distr","4.122391223907471","denim-forest-115","-0.05032556504011154"
"2","crxdn5km","Policy distr","4.158911228179932","denim-forest-115","-0.049219511449337006"
"2","crxdn5km","Policy distr","4.19493293762207","denim-forest-115","-0.04811345040798187"
"2","crxdn5km","Policy distr","4.230437278747559","denim-forest-115","-0.047007396817207336"
"2","crxdn5km","Policy distr","4.265406131744385","denim-forest-115","-0.0459013395011425"
"2","crxdn5km","Policy distr","4.299820899963379","denim-forest-115","-0.04479528218507767"
"2","crxdn5km","Policy distr","4.3336639404296875","denim-forest-115","-0.04368922859430313"
"2","crxdn5km","Policy distr","4.366917610168457","denim-forest-115","-0.042583167552948"
"2","crxdn5km","Policy distr","4.399563312530518","denim-forest-115","-0.04147711396217346"
"2","crxdn5km","Policy distr","4.431585311889648","denim-forest-115","-0.040371060371398926"
"2","crxdn5km","Policy distr","4.46296501159668","denim-forest-115","-0.03926499933004379"
"2","crxdn5km","Policy distr","4.493686676025391","denim-forest-115","-0.03815894573926926"
"2","crxdn5km","Policy distr","4.523732662200928","denim-forest-115","-0.03705288842320442"
"2","crxdn5km","Policy distr","4.553086757659912","denim-forest-115","-0.03594683110713959"
"2","crxdn5km","Policy distr","4.581733226776123","denim-forest-115","-0.03484077751636505"
"2","crxdn5km","Policy distr","4.609656810760498","denim-forest-115","-0.03373471647500992"
"2","crxdn5km","Policy distr","4.636841297149658","denim-forest-115","-0.03262866288423538"
"2","crxdn5km","Policy distr","4.663271903991699","denim-forest-115","-0.031522609293460846"
"2","crxdn5km","Policy distr","4.688934803009033","denim-forest-115","-0.030416550114750862"
"2","crxdn5km","Policy distr","4.7138142585754395","denim-forest-115","-0.029310494661331177"
"2","crxdn5km","Policy distr","4.737896919250488","denim-forest-115","-0.028204437345266342"
"2","crxdn5km","Policy distr","4.761169910430908","denim-forest-115","-0.027098380029201508"
"2","crxdn5km","Policy distr","4.783619403839111","denim-forest-115","-0.025992324575781822"
"2","crxdn5km","Policy distr","4.805232524871826","denim-forest-115","-0.024886269122362137"
"2","crxdn5km","Policy distr","4.8259968757629395","denim-forest-115","-0.023780211806297302"
"2","crxdn5km","Policy distr","4.8459014892578125","denim-forest-115","-0.022674154490232468"
"2","crxdn5km","Policy distr","4.864935398101807","denim-forest-115","-0.021568099036812782"
"2","crxdn5km","Policy distr","4.88308572769165","denim-forest-115","-0.020462043583393097"
"2","crxdn5km","Policy distr","4.900343894958496","denim-forest-115","-0.019355986267328262"
"2","crxdn5km","Policy distr","4.916698932647705","denim-forest-115","-0.018249928951263428"
"2","crxdn5km","Policy distr","4.93214225769043","denim-forest-115","-0.017143873497843742"
"2","crxdn5km","Policy distr","4.946663856506348","denim-forest-115","-0.016037818044424057"
"2","crxdn5km","Policy distr","4.960256099700928","denim-forest-115","-0.014931760728359222"
"2","crxdn5km","Policy distr","4.9729108810424805","denim-forest-115","-0.013825705274939537"
"2","crxdn5km","Policy distr","4.984621524810791","denim-forest-115","-0.012719647958874702"
"2","crxdn5km","Policy distr","4.99537992477417","denim-forest-115","-0.011613592505455017"
"2","crxdn5km","Policy distr","5.005180358886719","denim-forest-115","-0.010507535189390182"
"2","crxdn5km","Policy distr","5.014017105102539","denim-forest-115","-0.009401479735970497"
"2","crxdn5km","Policy distr","5.021884918212891","denim-forest-115","-0.008295422419905663"
"2","crxdn5km","Policy distr","5.028779983520508","denim-forest-115","-0.00718936650082469"
"2","crxdn5km","Policy distr","5.034697532653809","denim-forest-115","-0.00608331011608243"
"2","crxdn5km","Policy distr","5.039633274078369","denim-forest-115","-0.00497725373134017"
"2","crxdn5km","Policy distr","5.043586254119873","denim-forest-115","-0.00387119734659791"
"2","crxdn5km","Policy distr","5.046553134918213","denim-forest-115","-0.00276514096185565"
"2","crxdn5km","Policy distr","5.048531532287598","denim-forest-115","-0.00165908457711339"
"2","crxdn5km","Policy distr","5.049521446228027","denim-forest-115","-0.00055302819237113"
"2","crxdn5km","Policy distr","5.049521446228027","denim-forest-115","0.00055302819237113"
"2","crxdn5km","Policy distr","5.048531532287598","denim-forest-115","0.00165908457711339"
"2","crxdn5km","Policy distr","5.046553134918213","denim-forest-115","0.00276514096185565"
"2","crxdn5km","Policy distr","5.043586254119873","denim-forest-115","0.00387119734659791"
"2","crxdn5km","Policy distr","5.039633274078369","denim-forest-115","0.00497725373134017"
"2","crxdn5km","Policy distr","5.034697532653809","denim-forest-115","0.00608331011608243"
"2","crxdn5km","Policy distr","5.028779983520508","denim-forest-115","0.00718936650082469"
"2","crxdn5km","Policy distr","5.021884918212891","denim-forest-115","0.008295422419905663"
"2","crxdn5km","Policy distr","5.014017105102539","denim-forest-115","0.009401479735970497"
"2","crxdn5km","Policy distr","5.005180358886719","denim-forest-115","0.010507535189390182"
"2","crxdn5km","Policy distr","4.99537992477417","denim-forest-115","0.011613592505455017"
"2","crxdn5km","Policy distr","4.984621524810791","denim-forest-115","0.012719647958874702"
"2","crxdn5km","Policy distr","4.9729108810424805","denim-forest-115","0.013825705274939537"
"2","crxdn5km","Policy distr","4.960256099700928","denim-forest-115","0.014931760728359222"
"2","crxdn5km","Policy distr","4.946663856506348","denim-forest-115","0.016037818044424057"
"2","crxdn5km","Policy distr","4.93214225769043","denim-forest-115","0.017143873497843742"
"2","crxdn5km","Policy distr","4.916698932647705","denim-forest-115","0.018249928951263428"
"2","crxdn5km","Policy distr","4.900343894958496","denim-forest-115","0.019355986267328262"
"2","crxdn5km","Policy distr","4.88308572769165","denim-forest-115","0.020462043583393097"
"2","crxdn5km","Policy distr","4.864935398101807","denim-forest-115","0.021568099036812782"
"2","crxdn5km","Policy distr","4.8459014892578125","denim-forest-115","0.022674154490232468"
"2","crxdn5km","Policy distr","4.8259968757629395","denim-forest-115","0.023780211806297302"
"2","crxdn5km","Policy distr","4.805232524871826","denim-forest-115","0.024886269122362137"
"2","crxdn5km","Policy distr","4.783619403839111","denim-forest-115","0.025992324575781822"
"2","crxdn5km","Policy distr","4.761169910430908","denim-forest-115","0.027098380029201508"
"2","crxdn5km","Policy distr","4.737896919250488","denim-forest-115","0.028204437345266342"
"2","crxdn5km","Policy distr","4.7138142585754395","denim-forest-115","0.029310494661331177"
"2","crxdn5km","Policy distr","4.688934803009033","denim-forest-115","0.030416550114750862"
"2","crxdn5km","Policy distr","4.663271903991699","denim-forest-115","0.031522609293460846"
"2","crxdn5km","Policy distr","4.636841297149658","denim-forest-115","0.03262866288423538"
"2","crxdn5km","Policy distr","4.609656810760498","denim-forest-115","0.03373471647500992"
"2","crxdn5km","Policy distr","4.581733226776123","denim-forest-115","0.03484077751636505"
"2","crxdn5km","Policy distr","4.553086757659912","denim-forest-115","0.03594683110713959"
"2","crxdn5km","Policy distr","4.523732662200928","denim-forest-115","0.03705288842320442"
"2","crxdn5km","Policy distr","4.493686676025391","denim-forest-115","0.03815894573926926"
"2","crxdn5km","Policy distr","4.46296501159668","denim-forest-115","0.03926499933004379"
"2","crxdn5km","Policy distr","4.431585311889648","denim-forest-115","0.040371060371398926"
"2","crxdn5km","Policy distr","4.399563312530518","denim-forest-115","0.04147711396217346"
"2","crxdn5km","Policy distr","4.366917610168457","denim-forest-115","0.042583167552948"
"2","crxdn5km","Policy distr","4.3336639404296875","denim-forest-115","0.04368922859430313"
"2","crxdn5km","Policy distr","4.299820899963379","denim-forest-115","0.04479528218507767"
"2","crxdn5km","Policy distr","4.265406131744385","denim-forest-115","0.0459013395011425"
"2","crxdn5km","Policy distr","4.230437278747559","denim-forest-115","0.047007396817207336"
"2","crxdn5km","Policy distr","4.19493293762207","denim-forest-115","0.04811345040798187"
"2","crxdn5km","Policy distr","4.158911228179932","denim-forest-115","0.049219511449337006"
"2","crxdn5km","Policy distr","4.122391223907471","denim-forest-115","0.05032556504011154"
"2","crxdn5km","Policy distr","4.085391044616699","denim-forest-115","0.05143161863088608"
"2","crxdn5km","Policy distr","4.047928810119629","denim-forest-115","0.05253767967224121"
"2","crxdn5km","Policy distr","4.0100250244140625","denim-forest-115","0.05364373326301575"
"2","crxdn5km","Policy distr","3.971696615219116","denim-forest-115","0.05474979057908058"
"2","crxdn5km","Policy distr","3.932964324951172","denim-forest-115","0.055855847895145416"
"2","crxdn5km","Policy distr","3.893846273422241","denim-forest-115","0.05696190148591995"
"2","crxdn5km","Policy distr","3.8543615341186523","denim-forest-115","0.058067962527275085"
"2","crxdn5km","Policy distr","3.8145296573638916","denim-forest-115","0.05917401611804962"
"2","crxdn5km","Policy distr","3.774369478225708","denim-forest-115","0.06028006970882416"
"2","crxdn5km","Policy distr","3.7339000701904297","denim-forest-115","0.06138613075017929"
"2","crxdn5km","Policy distr","3.693141460418701","denim-forest-115","0.06249218434095383"
"2","crxdn5km","Policy distr","3.6521108150482178","denim-forest-115","0.06359824538230896"
"2","crxdn5km","Policy distr","3.6108286380767822","denim-forest-115","0.0647042989730835"
"2","crxdn5km","Policy distr","3.5693140029907227","denim-forest-115","0.06581035256385803"
"2","crxdn5km","Policy distr","3.5275847911834717","denim-forest-115","0.06691640615463257"
"2","crxdn5km","Policy distr","3.4856598377227783","denim-forest-115","0.0680224671959877"
"2","crxdn5km","Policy distr","3.4435582160949707","denim-forest-115","0.06912852823734283"
"2","crxdn5km","Policy distr","3.401298761367798","denim-forest-115","0.07023458182811737"
"2","crxdn5km","Policy distr","3.3588995933532715","denim-forest-115","0.0713406354188919"
"2","crxdn5km","Policy distr","3.316378593444824","denim-forest-115","0.07244668900966644"
"2","crxdn5km","Policy distr","3.273754119873047","denim-forest-115","0.07355275005102158"
"2","crxdn5km","Policy distr","3.2310445308685303","denim-forest-115","0.07465880364179611"
"2","crxdn5km","Policy distr","3.1882665157318115","denim-forest-115","0.07576486468315125"
"2","crxdn5km","Policy distr","3.1454391479492188","denim-forest-115","0.07687091827392578"
"2","crxdn5km","Policy distr","3.1025784015655518","denim-forest-115","0.07797697186470032"
"2","crxdn5km","Policy distr","3.059701681137085","denim-forest-115","0.07908303290605545"
"2","crxdn5km","Policy distr","3.0168263912200928","denim-forest-115","0.08018908649682999"
"2","crxdn5km","Policy distr","2.973968982696533","denim-forest-115","0.08129514753818512"
"2","crxdn5km","Policy distr","2.931145429611206","denim-forest-115","0.08240120112895966"
"2","crxdn5km","Policy distr","2.8883728981018066","denim-forest-115","0.08350725471973419"
"2","crxdn5km","Policy distr","2.8456671237945557","denim-forest-115","0.08461330831050873"
"2","crxdn5km","Policy distr","2.8030426502227783","denim-forest-115","0.08571936935186386"
"2","crxdn5km","Policy distr","2.7605152130126953","denim-forest-115","0.086825430393219"
"2","crxdn5km","Policy distr","2.7181007862091064","denim-forest-115","0.08793148398399353"
"2","crxdn5km","Policy distr","2.6758134365081787","denim-forest-115","0.08903753757476807"
"2","crxdn5km","Policy distr","2.6336677074432373","denim-forest-115","0.0901435911655426"
"2","crxdn5km","Policy distr","2.59167742729187","denim-forest-115","0.09124965220689774"
"2","crxdn5km","Policy distr","2.5498573780059814","denim-forest-115","0.09235570579767227"
"2","crxdn5km","Policy distr","2.5082199573516846","denim-forest-115","0.0934617668390274"
"2","crxdn5km","Policy distr","2.4667792320251465","denim-forest-115","0.09456782042980194"
"2","crxdn5km","Policy distr","2.4255478382110596","denim-forest-115","0.09567387402057648"
"2","crxdn5km","Policy distr","2.384537935256958","denim-forest-115","0.09677993506193161"
"2","crxdn5km","Policy distr","2.3437623977661133","denim-forest-115","0.09788598865270615"
"2","crxdn5km","Policy distr","2.303231954574585","denim-forest-115","0.09899204969406128"
"2","crxdn5km","Policy distr","2.2629592418670654","denim-forest-115","0.10009810328483582"
"2","crxdn5km","Policy distr","2.2229552268981934","denim-forest-115","0.10120415687561035"
"2","crxdn5km","Policy distr","2.183229923248291","denim-forest-115","0.10231021046638489"
"2","crxdn5km","Policy distr","2.143794536590576","denim-forest-115","0.10341627150774002"
"2","crxdn5km","Policy distr","2.104658842086792","denim-forest-115","0.10452233254909515"
"2","crxdn5km","Policy distr","2.0658326148986816","denim-forest-115","0.10562838613986969"
"2","crxdn5km","Policy distr","2.027325391769409","denim-forest-115","0.10673443973064423"
"2","crxdn5km","Policy distr","1.989146113395691","denim-forest-115","0.10784049332141876"
"2","crxdn5km","Policy distr","1.9513030052185059","denim-forest-115","0.1089465543627739"
"2","crxdn5km","Policy distr","1.9138050079345703","denim-forest-115","0.11005260795354843"
"2","crxdn5km","Policy distr","1.8766595125198364","denim-forest-115","0.11115866899490356"
"2","crxdn5km","Policy distr","1.8398747444152832","denim-forest-115","0.1122647225856781"
"2","crxdn5km","Policy distr","1.8034570217132568","denim-forest-115","0.11337077617645264"
"2","crxdn5km","Policy distr","1.767413854598999","denim-forest-115","0.11447683721780777"
"2","crxdn5km","Policy distr","1.731751799583435","denim-forest-115","0.1155828908085823"
"2","crxdn5km","Policy distr","1.6964763402938843","denim-forest-115","0.11668895184993744"
"2","crxdn5km","Policy distr","1.661594033241272","denim-forest-115","0.11779500544071198"
"2","crxdn5km","Policy distr","1.6271100044250488","denim-forest-115","0.11890105903148651"
"2","crxdn5km","Policy distr","1.5930293798446655","denim-forest-115","0.12000711262226105"
"2","crxdn5km","Policy distr","1.5593568086624146","denim-forest-115","0.12111317366361618"
"2","crxdn5km","Policy distr","1.5260965824127197","denim-forest-115","0.12221923470497131"
"2","crxdn5km","Policy distr","1.4932535886764526","denim-forest-115","0.12332528829574585"
"2","crxdn5km","Policy distr","1.4608310461044312","denim-forest-115","0.12443134188652039"
"2","crxdn5km","Policy distr","1.4288322925567627","denim-forest-115","0.12553739547729492"
"2","crxdn5km","Policy distr","1.3972604274749756","denim-forest-115","0.12664344906806946"
"2","crxdn5km","Policy distr","1.36611807346344","denim-forest-115","0.1277495175600052"
"2","crxdn5km","Policy distr","1.3354085683822632","denim-forest-115","0.12885557115077972"
"2","crxdn5km","Policy distr","1.3051334619522095","denim-forest-115","0.12996162474155426"
"2","crxdn5km","Policy distr","1.2752948999404907","denim-forest-115","0.1310676783323288"
"2","crxdn5km","Policy distr","1.245894193649292","denim-forest-115","0.13217373192310333"
"2","crxdn5km","Policy distr","1.2169325351715088","denim-forest-115","0.13327980041503906"
"2","crxdn5km","Policy distr","1.1884112358093262","denim-forest-115","0.1343858540058136"
"2","crxdn5km","Policy distr","1.160330891609192","denim-forest-115","0.13549190759658813"
"2","crxdn5km","Policy distr","1.1326923370361328","denim-forest-115","0.13659796118736267"
"2","crxdn5km","Policy distr","1.1054952144622803","denim-forest-115","0.1377040147781372"
"2","crxdn5km","Policy distr","1.078739881515503","denim-forest-115","0.13881006836891174"
"2","crxdn5km","Policy distr","1.0524251461029053","denim-forest-115","0.13991613686084747"
"2","crxdn5km","Policy distr","1.0265517234802246","denim-forest-115","0.141022190451622"
"2","crxdn5km","Policy distr","1.0011180639266968","denim-forest-115","0.14212824404239655"
"2","crxdn5km","Policy distr","0.9761232137680054","denim-forest-115","0.14323429763317108"
"2","crxdn5km","Policy distr","0.9515658020973206","denim-forest-115","0.14434035122394562"
"2","crxdn5km","Policy distr","0.9274441003799438","denim-forest-115","0.14544641971588135"
"2","crxdn5km","Policy distr","0.9037570953369141","denim-forest-115","0.14655247330665588"
"2","crxdn5km","Policy distr","0.880502462387085","denim-forest-115","0.14765852689743042"
"2","crxdn5km","Policy distr","0.8576780557632446","denim-forest-115","0.14876458048820496"
"2","crxdn5km","Policy distr","0.835281491279602","denim-forest-115","0.1498706340789795"
"2","crxdn5km","Policy distr","0.8133105039596558","denim-forest-115","0.15097668766975403"
"2","crxdn5km","Policy distr","0.7917618155479431","denim-forest-115","0.15208275616168976"
"2","crxdn5km","Policy distr","0.7706334590911865","denim-forest-115","0.1531888097524643"
"2","crxdn5km","Policy distr","0.7499215602874756","denim-forest-115","0.15429486334323883"
"2","crxdn5km","Policy distr","0.729623556137085","denim-forest-115","0.15540091693401337"
"2","crxdn5km","Policy distr","0.709735631942749","denim-forest-115","0.1565069854259491"
"2","crxdn5km","Policy distr","0.6902546882629395","denim-forest-115","0.15761303901672363"
"2","crxdn5km","Policy distr","0.6711767315864563","denim-forest-115","0.15871909260749817"
"2","crxdn5km","Policy distr","0.6524984240531921","denim-forest-115","0.1598251461982727"
"2","crxdn5km","Policy distr","0.6342154741287231","denim-forest-115","0.16093119978904724"
"2","crxdn5km","Policy distr","0.6163240075111389","denim-forest-115","0.16203725337982178"
"2","crxdn5km","Policy distr","0.59881991147995","denim-forest-115","0.1631433069705963"
"2","crxdn5km","Policy distr","0.5816986560821533","denim-forest-115","0.16424937546253204"
"2","crxdn5km","Policy distr","0.5649564266204834","denim-forest-115","0.16535542905330658"
"2","crxdn5km","Policy distr","0.5485885739326477","denim-forest-115","0.16646148264408112"
"2","crxdn5km","Policy distr","0.5325905680656433","denim-forest-115","0.16756753623485565"
"2","crxdn5km","Policy distr","0.5169574618339539","denim-forest-115","0.16867360472679138"
"2","crxdn5km","Policy distr","0.5016850233078003","denim-forest-115","0.16977965831756592"
"2","crxdn5km","Policy distr","0.48676854372024536","denim-forest-115","0.17088571190834045"
"2","crxdn5km","Policy distr","0.472202867269516","denim-forest-115","0.171991765499115"
"2","crxdn5km","Policy distr","0.45798325538635254","denim-forest-115","0.17309781908988953"
"2","crxdn5km","Policy distr","0.4441048502922058","denim-forest-115","0.17420387268066406"
"2","crxdn5km","Policy distr","0.4305625557899475","denim-forest-115","0.1753099411725998"
"2","crxdn5km","Policy distr","0.4173514246940613","denim-forest-115","0.17641599476337433"
"2","crxdn5km","Policy distr","0.404466450214386","denim-forest-115","0.17752204835414886"
"2","crxdn5km","Policy distr","0.3919024169445038","denim-forest-115","0.1786281019449234"
"2","crxdn5km","Policy distr","0.37965425848960876","denim-forest-115","0.17973415553569794"
"2","crxdn5km","Policy distr","0.367716521024704","denim-forest-115","0.18084022402763367"
"2","crxdn5km","Policy distr","0.3560846745967865","denim-forest-115","0.1819462776184082"
"2","crxdn5km","Policy distr","0.344753235578537","denim-forest-115","0.18305233120918274"
"2","crxdn5km","Policy distr","0.33371689915657043","denim-forest-115","0.18415838479995728"
"2","crxdn5km","Policy distr","0.3229704201221466","denim-forest-115","0.1852644383907318"
"2","crxdn5km","Policy distr","0.3125089108943939","denim-forest-115","0.18637049198150635"
"2","crxdn5km","Policy distr","0.3023267984390259","denim-forest-115","0.18747656047344208"
"2","crxdn5km","Policy distr","0.29241928458213806","denim-forest-115","0.1885826140642166"
"2","crxdn5km","Policy distr","0.28278106451034546","denim-forest-115","0.18968866765499115"
"2","crxdn5km","Policy distr","0.27340686321258545","denim-forest-115","0.19079472124576569"
"2","crxdn5km","Policy distr","0.2642914056777954","denim-forest-115","0.19190078973770142"
"2","crxdn5km","Policy distr","0.25543007254600525","denim-forest-115","0.19300684332847595"
"2","crxdn5km","Policy distr","0.24681735038757324","denim-forest-115","0.1941128969192505"
"2","crxdn5km","Policy distr","0.23844830691814423","denim-forest-115","0.19521895051002502"
"2","crxdn5km","Policy distr","0.23031793534755707","denim-forest-115","0.19632500410079956"
"2","crxdn5km","Policy distr","0.22242116928100586","denim-forest-115","0.1974310576915741"
"2","crxdn5km","Policy distr","0.21475309133529663","denim-forest-115","0.19853711128234863"
"2","crxdn5km","Policy distr","0.20730862021446228","denim-forest-115","0.19964317977428436"
"2","crxdn5km","Policy distr","0.20008310675621033","denim-forest-115","0.2007492333650589"
"2","crxdn5km","Policy distr","0.19307155907154083","denim-forest-115","0.20185528695583344"
"2","crxdn5km","Policy distr","0.18626917898654938","denim-forest-115","0.20296134054660797"
"2","crxdn5km","Policy distr","0.17967119812965393","denim-forest-115","0.2040674090385437"
"2","crxdn5km","Policy distr","0.17327305674552917","denim-forest-115","0.20517346262931824"
"2","crxdn5km","Policy distr","0.16706997156143188","denim-forest-115","0.20627951622009277"
"2","crxdn5km","Policy distr","0.16105736792087555","denim-forest-115","0.2073855698108673"
"2","crxdn5km","Policy distr","0.15523077547550201","denim-forest-115","0.20849162340164185"
"2","crxdn5km","Policy distr","0.14958564937114716","denim-forest-115","0.20959767699241638"
"2","crxdn5km","Policy distr","0.14411744475364685","denim-forest-115","0.2107037454843521"
"2","crxdn5km","Policy distr","0.13882198929786682","denim-forest-115","0.21180979907512665"
"2","crxdn5km","Policy distr","0.13369491696357727","denim-forest-115","0.21291585266590118"
"2","crxdn5km","Policy distr","0.12873201072216034","denim-forest-115","0.21402190625667572"
"2","crxdn5km","Policy distr","0.12392903119325638","denim-forest-115","0.21512795984745026"
"2","crxdn5km","Policy distr","0.11928176134824753","denim-forest-115","0.216234028339386"
"2","crxdn5km","Policy distr","0.11478633433580399","denim-forest-115","0.21734008193016052"
"2","crxdn5km","Policy distr","0.11043870449066162","denim-forest-115","0.21844613552093506"
"2","crxdn5km","Policy distr","0.10623491555452347","denim-forest-115","0.2195521891117096"
"2","crxdn5km","Policy distr","0.10217110812664032","denim-forest-115","0.22065824270248413"
"2","crxdn5km","Policy distr","0.09824350476264954","denim-forest-115","0.22176429629325867"
"2","crxdn5km","Policy distr","0.09444829821586609","denim-forest-115","0.2228703647851944"
"2","crxdn5km","Policy distr","0.09078197181224823","denim-forest-115","0.22397641837596893"
"2","crxdn5km","Policy distr","0.08724083006381989","denim-forest-115","0.22508247196674347"
"2","crxdn5km","Policy distr","0.08382143825292587","denim-forest-115","0.226188525557518"
"2","crxdn5km","Policy distr","0.08052023500204086","denim-forest-115","0.22729459404945374"
"2","crxdn5km","Policy distr","0.07733389735221863","denim-forest-115","0.22840064764022827"
"2","crxdn5km","Policy distr","0.07425912469625473","denim-forest-115","0.2295067012310028"
"2","crxdn5km","Policy distr","0.07129260152578354","denim-forest-115","0.23061275482177734"
"2","crxdn5km","Policy distr","0.06843120604753494","denim-forest-115","0.23171880841255188"
"2","crxdn5km","Policy distr","0.06567174196243286","denim-forest-115","0.23282486200332642"
"2","crxdn5km","Policy distr","0.06301124393939972","denim-forest-115","0.23393091559410095"
"2","crxdn5km","Policy distr","0.06044661998748779","denim-forest-115","0.23503698408603668"
"2","crxdn5km","Policy distr","0.05797503888607025","denim-forest-115","0.23614303767681122"
"2","crxdn5km","Policy distr","0.05559362471103668","denim-forest-115","0.23724909126758575"
"2","crxdn5km","Policy distr","0.05329958349466324","denim-forest-115","0.2383551448583603"
"2","crxdn5km","Policy distr","0.05109019950032234","denim-forest-115","0.23946121335029602"
"2","crxdn5km","Policy distr","0.0489627905189991","denim-forest-115","0.24056726694107056"
"2","crxdn5km","Policy distr","0.04691477492451668","denim-forest-115","0.2416733205318451"
"2","crxdn5km","Policy distr","0.044943615794181824","denim-forest-115","0.24277937412261963"
"2","crxdn5km","Policy distr","0.04304683953523636","denim-forest-115","0.24388542771339417"
"2","crxdn5km","Policy distr","0.04122203588485718","denim-forest-115","0.2449914813041687"
"2","crxdn5km","Policy distr","0.03946682810783386","denim-forest-115","0.24609754979610443"
"2","crxdn5km","Policy distr","0.03777897357940674","denim-forest-115","0.24720360338687897"
"2","crxdn5km","Policy distr","0.03615621477365494","denim-forest-115","0.2483096569776535"
"2","crxdn5km","Policy distr","0.034596364945173264","denim-forest-115","0.24941571056842804"
"2","crxdn5km","Policy distr","0.03309730440378189","denim-forest-115","0.25052177906036377"
"2","crxdn5km","Policy distr","0.03165706992149353","denim-forest-115","0.2516278028488159"
"2","crxdn5km","Policy distr","0.030273504555225372","denim-forest-115","0.25273388624191284"
"2","crxdn5km","Policy distr","0.028944745659828186","denim-forest-115","0.2538399398326874"
"2","crxdn5km","Policy distr","0.027668898925185204","denim-forest-115","0.2549459934234619"
"2","crxdn5km","Policy distr","0.02644406631588936","denim-forest-115","0.25605207681655884"
"2","crxdn5km","Policy distr","0.025268565863370895","denim-forest-115","0.257158100605011"
"2","crxdn5km","Policy distr","0.02414051629602909","denim-forest-115","0.2582641839981079"
"2","crxdn5km","Policy distr","0.02305838093161583","denim-forest-115","0.25937020778656006"
"2","crxdn5km","Policy distr","0.0220203697681427","denim-forest-115","0.260476291179657"
"2","crxdn5km","Policy distr","0.021025029942393303","denim-forest-115","0.26158231496810913"
"2","crxdn5km","Policy distr","0.020070692524313927","denim-forest-115","0.26268839836120605"
"2","crxdn5km","Policy distr","0.0191559549421072","denim-forest-115","0.2637944221496582"
"2","crxdn5km","Policy distr","0.018279289826750755","denim-forest-115","0.2649005055427551"
"2","crxdn5km","Policy distr","0.0174393430352211","denim-forest-115","0.26600655913352966"
"2","crxdn5km","Policy distr","0.016634730622172356","denim-forest-115","0.2671126127243042"
"2","crxdn5km","Policy distr","0.015864109620451927","denim-forest-115","0.2682186961174011"
"2","crxdn5km","Policy distr","0.01512626651674509","denim-forest-115","0.26932471990585327"
"2","crxdn5km","Policy distr","0.01441988069564104","denim-forest-115","0.2704308032989502"
"2","crxdn5km","Policy distr","0.013743815943598747","denim-forest-115","0.27153682708740234"
"2","crxdn5km","Policy distr","0.013096848502755165","denim-forest-115","0.27264291048049927"
"2","crxdn5km","Policy distr","0.01247793436050415","denim-forest-115","0.2737489342689514"
"2","crxdn5km","Policy distr","0.011885897256433964","denim-forest-115","0.27485501766204834"
"2","crxdn5km","Policy distr","0.011319762095808983","denim-forest-115","0.2759610414505005"

==> plot_scripts/data/action_distributions/cheetah/cheetah_940k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"2","crxdn5km","Action distr","0.021892445876860334","denim-forest-115","-0.2061009258031845"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.20527486503124237"
"2","crxdn5km","Action distr","0.04378489175372067","denim-forest-115","-0.20444881916046143"
"2","crxdn5km","Action distr","0.021892445876860334","denim-forest-115","-0.2036227583885193"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.20279669761657715"
"2","crxdn5km","Action distr","0.021892445876860334","denim-forest-115","-0.201970636844635"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.20114459097385406"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.20031853020191193"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.19949248433113098"
"2","crxdn5km","Action distr","0.04378489175372067","denim-forest-115","-0.19866642355918884"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.1978403627872467"
"2","crxdn5km","Action distr","0.021892445876860334","denim-forest-115","-0.19701430201530457"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.19618825614452362"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.19536219537258148"
"2","crxdn5km","Action distr","0.021892445876860334","denim-forest-115","-0.19453614950180054"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.1937100887298584"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.19288402795791626"
"2","crxdn5km","Action distr","0.021892445876860334","denim-forest-115","-0.19205796718597412"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.19123192131519318"
"2","crxdn5km","Action distr","0.021892445876860334","denim-forest-115","-0.19040586054325104"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.1895798146724701"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.18875375390052795"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.18792769312858582"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.18710163235664368"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.18627558648586273"
"2","crxdn5km","Action distr","0.021892445876860334","denim-forest-115","-0.1854495257139206"
"2","crxdn5km","Action distr","0.021892445876860334","denim-forest-115","-0.18462347984313965"
"2","crxdn5km","Action distr","0.04378489175372067","denim-forest-115","-0.1837974190711975"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.18297135829925537"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.18214529752731323"
"2","crxdn5km","Action distr","0.04378489175372067","denim-forest-115","-0.1813192516565323"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.18049319088459015"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.1796671450138092"
"2","crxdn5km","Action distr","0","denim-forest-115","-0.17884108424186707"
"2","crxdn5km","Action distr","0.021892445876860334","denim-forest-115","-0.17801502346992493"
"2","crxdn5km","Action distr","7.268292031117632","denim-forest-115","-0.1771889626979828"
"2","crxdn5km","Action distr","0.131354675261162","denim-forest-115","-0.17636291682720184"
"2","crxdn5km","Action distr","0.065677337630581","denim-forest-115","-0.1755368560552597"
"2","crxdn5km","Action distr","0.04378489175372067","denim-forest-115","-0.17471081018447876"
"2","crxdn5km","Action distr","0.08756978350744134","denim-forest-115","-0.17388474941253662"
"2","crxdn5km","Action distr","0.17513956701488267","denim-forest-115","-0.17305868864059448"
"2","crxdn5km","Action distr","0.17513956701488267","denim-forest-115","-0.17223262786865234"
"2","crxdn5km","Action distr","0.08756978350744134","denim-forest-115","-0.1714065819978714"
"2","crxdn5km","Action distr","0.15324712113802236","denim-forest-115","-0.17058052122592926"
"2","crxdn5km","Action distr","0.10946222938430168","denim-forest-115","-0.16975447535514832"
"2","crxdn5km","Action distr","0.131354675261162","denim-forest-115","-0.16892841458320618"
"2","crxdn5km","Action distr","0.15324712113802236","denim-forest-115","-0.16810235381126404"
"2","crxdn5km","Action distr","0.08756978350744134","denim-forest-115","-0.1672762930393219"
"2","crxdn5km","Action distr","0.131354675261162","denim-forest-115","-0.16645024716854095"
"2","crxdn5km","Action distr","0.131354675261162","denim-forest-115","-0.16562418639659882"
"2","crxdn5km","Action distr","0.131354675261162","denim-forest-115","-0.16479814052581787"
"2","crxdn5km","Action distr","0.08756978350744134","denim-forest-115","-0.16397207975387573"
"2","crxdn5km","Action distr","0.021892445876860334","denim-forest-115","-0.1631460189819336"
"2","crxdn5km","Action distr","0.065677337630581","denim-forest-115","-0.16231995820999146"
"2","crxdn5km","Action distr","0.15324712113802236","denim-forest-115","-0.1614939123392105"
"2","crxdn5km","Action distr","0.131354675261162","denim-forest-115","-0.16066785156726837"
"2","crxdn5km","Action distr","0.08756978350744134","denim-forest-115","-0.15984180569648743"
"2","crxdn5km","Action distr","0.10946222938430168","denim-forest-115","-0.1590157449245453"
"2","crxdn5km","Action distr","0.15324712113802236","denim-forest-115","-0.15818968415260315"
"2","crxdn5km","Action distr","0.15324712113802236","denim-forest-115","-0.157363623380661"
"2","crxdn5km","Action distr","0.262709350522324","denim-forest-115","-0.15653757750988007"
"2","crxdn5km","Action distr","0.19703201289174302","denim-forest-115","-0.15571151673793793"
"2","crxdn5km","Action distr","0.21892445876860336","denim-forest-115","-0.15488547086715698"
"2","crxdn5km","Action distr","0.131354675261162","denim-forest-115","-0.15405941009521484"
"2","crxdn5km","Action distr","0.065677337630581","denim-forest-115","-0.1532333493232727"
"2","crxdn5km","Action distr","0.08756978350744134","denim-forest-115","-0.15240728855133057"
"2","crxdn5km","Action distr","0.17513956701488267","denim-forest-115","-0.15158124268054962"
"2","crxdn5km","Action distr","0.065677337630581","denim-forest-115","-0.15075518190860748"
"2","crxdn5km","Action distr","0.17513956701488267","denim-forest-115","-0.14992913603782654"
"2","crxdn5km","Action distr","0.04378489175372067","denim-forest-115","-0.1491030752658844"
"2","crxdn5km","Action distr","0.10946222938430168","denim-forest-115","-0.14827701449394226"
"2","crxdn5km","Action distr","0.10946222938430168","denim-forest-115","-0.14745095372200012"
"2","crxdn5km","Action distr","0.19703201289174302","denim-forest-115","-0.14662490785121918"
"2","crxdn5km","Action distr","0.21892445876860336","denim-forest-115","-0.14579884707927704"
"2","crxdn5km","Action distr","0.17513956701488267","denim-forest-115","-0.1449728012084961"
"2","crxdn5km","Action distr","0.08756978350744134","denim-forest-115","-0.14414674043655396"
"2","crxdn5km","Action distr","0.17513956701488267","denim-forest-115","-0.14332067966461182"
"2","crxdn5km","Action distr","0.065677337630581","denim-forest-115","-0.14249461889266968"
"2","crxdn5km","Action distr","0.131354675261162","denim-forest-115","-0.14166857302188873"
"2","crxdn5km","Action distr","0.15324712113802236","denim-forest-115","-0.1408425122499466"
"2","crxdn5km","Action distr","0.15324712113802236","denim-forest-115","-0.14001646637916565"
"2","crxdn5km","Action distr","0.19703201289174302","denim-forest-115","-0.1391904056072235"
"2","crxdn5km","Action distr","0.17513956701488267","denim-forest-115","-0.13836434483528137"
"2","crxdn5km","Action distr","0.24081690464546368","denim-forest-115","-0.13753828406333923"
"2","crxdn5km","Action distr","0.28460179639918437","denim-forest-115","-0.1367122381925583"
"2","crxdn5km","Action distr","0.19703201289174302","denim-forest-115","-0.13588617742061615"
"2","crxdn5km","Action distr","0.19703201289174302","denim-forest-115","-0.1350601315498352"
"2","crxdn5km","Action distr","0.15324712113802236","denim-forest-115","-0.13423407077789307"
"2","crxdn5km","Action distr","0.21892445876860336","denim-forest-115","-0.13340801000595093"
"2","crxdn5km","Action distr","0.08756978350744134","denim-forest-115","-0.1325819492340088"
"2","crxdn5km","Action distr","0.24081690464546368","denim-forest-115","-0.13175590336322784"
"2","crxdn5km","Action distr","0.17513956701488267","denim-forest-115","-0.1309298425912857"
"2","crxdn5km","Action distr","0.262709350522324","denim-forest-115","-0.13010379672050476"
"2","crxdn5km","Action distr","0.19703201289174302","denim-forest-115","-0.12927773594856262"
"2","crxdn5km","Action distr","0.3064942422760447","denim-forest-115","-0.12845167517662048"
"2","crxdn5km","Action distr","0.17513956701488267","denim-forest-115","-0.12762561440467834"
"2","crxdn5km","Action distr","0.262709350522324","denim-forest-115","-0.1267995685338974"
"2","crxdn5km","Action distr","0.10946222938430168","denim-forest-115","-0.12597350776195526"
"2","crxdn5km","Action distr","0.17513956701488267","denim-forest-115","-0.12514744699001312"
"2","crxdn5km","Action distr","0.24081690464546368","denim-forest-115","-0.12432140111923218"
"2","crxdn5km","Action distr","0.131354675261162","denim-forest-115","-0.12349534034729004"
"2","crxdn5km","Action distr","0.24081690464546368","denim-forest-115","-0.1226692870259285"
"2","crxdn5km","Action distr","0.262709350522324","denim-forest-115","-0.12184323370456696"
"2","crxdn5km","Action distr","0.131354675261162","denim-forest-115","-0.12101717293262482"
"2","crxdn5km","Action distr","0.17513956701488267","denim-forest-115","-0.12019111961126328"
"2","crxdn5km","Action distr","0.32838668815290506","denim-forest-115","-0.11936506628990173"
"2","crxdn5km","Action distr","0.131354675261162","denim-forest-115","-0.1185390055179596"
"2","crxdn5km","Action distr","0.24081690464546368","denim-forest-115","-0.11771295219659805"
"2","crxdn5km","Action distr","0.24081690464546368","denim-forest-115","-0.11688689887523651"
"2","crxdn5km","Action distr","0.3064942422760447","denim-forest-115","-0.11606083810329437"
"2","crxdn5km","Action distr","0.262709350522324","denim-forest-115","-0.11523478478193283"
"2","crxdn5km","Action distr","0.262709350522324","denim-forest-115","-0.11440873146057129"
"2","crxdn5km","Action distr","0.525418701044648","denim-forest-115","-0.11358267068862915"
"2","crxdn5km","Action distr","0.32838668815290506","denim-forest-115","-0.11275661736726761"
"2","crxdn5km","Action distr","0.37217157990662575","denim-forest-115","-0.11193056404590607"
"2","crxdn5km","Action distr","0.3064942422760447","denim-forest-115","-0.11110450327396393"
"2","crxdn5km","Action distr","0.37217157990662575","denim-forest-115","-0.11027844995260239"
"2","crxdn5km","Action distr","0.35027913402976535","denim-forest-115","-0.10945239663124084"
"2","crxdn5km","Action distr","0.3064942422760447","denim-forest-115","-0.1086263358592987"
"2","crxdn5km","Action distr","0.37217157990662575","denim-forest-115","-0.10780028253793716"
"2","crxdn5km","Action distr","0.48163380929092736","denim-forest-115","-0.10697422921657562"
"2","crxdn5km","Action distr","0.4159564716603464","denim-forest-115","-0.10614816844463348"
"2","crxdn5km","Action distr","0.4378489175372067","denim-forest-115","-0.10532211512327194"
"2","crxdn5km","Action distr","0.4597413634140671","denim-forest-115","-0.1044960618019104"
"2","crxdn5km","Action distr","0.5910960386752291","denim-forest-115","-0.10367000102996826"
"2","crxdn5km","Action distr","0.5910960386752291","denim-forest-115","-0.10284394770860672"
"2","crxdn5km","Action distr","0.4597413634140671","denim-forest-115","-0.10201789438724518"
"2","crxdn5km","Action distr","0.4597413634140671","denim-forest-115","-0.10119183361530304"
"2","crxdn5km","Action distr","0.5692035927983687","denim-forest-115","-0.1003657802939415"
"2","crxdn5km","Action distr","0.6348809304289498","denim-forest-115","-0.09953972697257996"
"2","crxdn5km","Action distr","0.6348809304289498","denim-forest-115","-0.09871366620063782"
"2","crxdn5km","Action distr","0.5035262551677877","denim-forest-115","-0.09788761287927628"
"2","crxdn5km","Action distr","0.525418701044648","denim-forest-115","-0.09706155955791473"
"2","crxdn5km","Action distr","0.6567733763058101","denim-forest-115","-0.0962354987859726"
"2","crxdn5km","Action distr","0.6567733763058101","denim-forest-115","-0.09540944546461105"
"2","crxdn5km","Action distr","0.7881280515669721","denim-forest-115","-0.09458339214324951"
"2","crxdn5km","Action distr","0.7224507139363912","denim-forest-115","-0.09375733137130737"
"2","crxdn5km","Action distr","0.8319129433206928","denim-forest-115","-0.09293127804994583"
"2","crxdn5km","Action distr","1.0727298479661564","denim-forest-115","-0.09210522472858429"
"2","crxdn5km","Action distr","0.9632676185818547","denim-forest-115","-0.09127916395664215"
"2","crxdn5km","Action distr","0.8756978350744135","denim-forest-115","-0.09045311063528061"
"2","crxdn5km","Action distr","0.9194827268281341","denim-forest-115","-0.08962705731391907"
"2","crxdn5km","Action distr","1.1165147397198771","denim-forest-115","-0.08880099654197693"
"2","crxdn5km","Action distr","0.9194827268281341","denim-forest-115","-0.08797494322061539"
"2","crxdn5km","Action distr","0.9632676185818547","denim-forest-115","-0.08714888989925385"
"2","crxdn5km","Action distr","1.2259769691041789","denim-forest-115","-0.0863228291273117"
"2","crxdn5km","Action distr","1.2697618608578995","denim-forest-115","-0.08549677580595016"
"2","crxdn5km","Action distr","1.2697618608578995","denim-forest-115","-0.08467072248458862"
"2","crxdn5km","Action distr","1.357331644365341","denim-forest-115","-0.08384466171264648"
"2","crxdn5km","Action distr","1.1384071855967375","denim-forest-115","-0.08301860839128494"
"2","crxdn5km","Action distr","1.357331644365341","denim-forest-115","-0.0821925550699234"
"2","crxdn5km","Action distr","0.9413751727049945","denim-forest-115","-0.08136649429798126"
"2","crxdn5km","Action distr","1.3135467526116202","denim-forest-115","-0.08054044097661972"
"2","crxdn5km","Action distr","1.3792240902422013","denim-forest-115","-0.07971438765525818"
"2","crxdn5km","Action distr","1.4667938737496424","denim-forest-115","-0.07888832688331604"
"2","crxdn5km","Action distr","1.7732881160256873","denim-forest-115","-0.0780622735619545"
"2","crxdn5km","Action distr","1.554363657257084","denim-forest-115","-0.07723622024059296"
"2","crxdn5km","Action distr","1.4667938737496424","denim-forest-115","-0.07641015946865082"
"2","crxdn5km","Action distr","1.817073007779408","denim-forest-115","-0.07558410614728928"
"2","crxdn5km","Action distr","1.5981485490108045","denim-forest-115","-0.07475805282592773"
"2","crxdn5km","Action distr","1.8389654536562683","denim-forest-115","-0.0739319920539856"
"2","crxdn5km","Action distr","2.014105020671151","denim-forest-115","-0.07310593873262405"
"2","crxdn5km","Action distr","1.882750345409989","denim-forest-115","-0.07227988541126251"
"2","crxdn5km","Action distr","1.5981485490108045","denim-forest-115","-0.07145382463932037"
"2","crxdn5km","Action distr","2.1235672500554528","denim-forest-115","-0.07062777131795883"
"2","crxdn5km","Action distr","2.408169046454637","denim-forest-115","-0.06980171799659729"
"2","crxdn5km","Action distr","1.9265352371637094","denim-forest-115","-0.06897565722465515"
"2","crxdn5km","Action distr","2.386276600577777","denim-forest-115","-0.06814960390329361"
"2","crxdn5km","Action distr","2.60520105934638","denim-forest-115","-0.06732355058193207"
"2","crxdn5km","Action distr","2.3424917088240558","denim-forest-115","-0.06649748980998993"
"2","crxdn5km","Action distr","2.60520105934638","denim-forest-115","-0.06567143648862839"
"2","crxdn5km","Action distr","2.846017963991844","denim-forest-115","-0.06484538316726685"
"2","crxdn5km","Action distr","2.867910409868704","denim-forest-115","-0.06401932239532471"
"2","crxdn5km","Action distr","3.196297098021609","denim-forest-115","-0.06319326907396317"
"2","crxdn5km","Action distr","2.977372639253006","denim-forest-115","-0.062367212027311325"
"2","crxdn5km","Action distr","2.933587747499285","denim-forest-115","-0.061541154980659485"
"2","crxdn5km","Action distr","3.0211575310067262","denim-forest-115","-0.06071510165929794"
"2","crxdn5km","Action distr","3.459006448543933","denim-forest-115","-0.0598890483379364"
"2","crxdn5km","Action distr","3.305759327405911","denim-forest-115","-0.05906298756599426"
"2","crxdn5km","Action distr","3.305759327405911","denim-forest-115","-0.05823693424463272"
"2","crxdn5km","Action distr","3.24008198977533","denim-forest-115","-0.05741088092327118"
"2","crxdn5km","Action distr","3.524683786174514","denim-forest-115","-0.05658482015132904"
"2","crxdn5km","Action distr","3.6779309073125366","denim-forest-115","-0.0557587668299675"
"2","crxdn5km","Action distr","3.568468677928235","denim-forest-115","-0.05493271350860596"
"2","crxdn5km","Action distr","4.2471345001109055","denim-forest-115","-0.05410665273666382"
"2","crxdn5km","Action distr","4.203349608357184","denim-forest-115","-0.05328059941530228"
"2","crxdn5km","Action distr","4.4660589588795085","denim-forest-115","-0.052454546093940735"
"2","crxdn5km","Action distr","3.8749629202042795","denim-forest-115","-0.051628485321998596"
"2","crxdn5km","Action distr","4.071994933096023","denim-forest-115","-0.050802432000637054"
"2","crxdn5km","Action distr","4.334704283618347","denim-forest-115","-0.04997637867927551"
"2","crxdn5km","Action distr","4.9258003222935764","denim-forest-115","-0.049150317907333374"
"2","crxdn5km","Action distr","4.6849834176481115","denim-forest-115","-0.04832426458597183"
"2","crxdn5km","Action distr","4.487951404756369","denim-forest-115","-0.04749821126461029"
"2","crxdn5km","Action distr","5.3417567939539214","denim-forest-115","-0.04667215049266815"
"2","crxdn5km","Action distr","4.969585214047296","denim-forest-115","-0.04584609717130661"
"2","crxdn5km","Action distr","5.429326577461364","denim-forest-115","-0.04502004384994507"
"2","crxdn5km","Action distr","5.3417567939539214","denim-forest-115","-0.04419398307800293"
"2","crxdn5km","Action distr","5.079047443431598","denim-forest-115","-0.04336792975664139"
"2","crxdn5km","Action distr","5.297971902200202","denim-forest-115","-0.042541876435279846"
"2","crxdn5km","Action distr","5.626358590353107","denim-forest-115","-0.04171581566333771"
"2","crxdn5km","Action distr","5.538788806845665","denim-forest-115","-0.040889762341976166"
"2","crxdn5km","Action distr","5.276079456323341","denim-forest-115","-0.040063709020614624"
"2","crxdn5km","Action distr","5.385541685707643","denim-forest-115","-0.039237648248672485"
"2","crxdn5km","Action distr","5.626358590353107","denim-forest-115","-0.038411594927310944"
"2","crxdn5km","Action distr","6.151777291397754","denim-forest-115","-0.0375855416059494"
"2","crxdn5km","Action distr","6.458271533673799","denim-forest-115","-0.03675948083400726"
"2","crxdn5km","Action distr","6.589626208934962","denim-forest-115","-0.03593342751264572"
"2","crxdn5km","Action distr","6.414486641920078","denim-forest-115","-0.03510737419128418"
"2","crxdn5km","Action distr","6.2831319666589165","denim-forest-115","-0.03428131341934204"
"2","crxdn5km","Action distr","6.392594196043218","denim-forest-115","-0.0334552600979805"
"2","crxdn5km","Action distr","6.699088438319263","denim-forest-115","-0.03262920677661896"
"2","crxdn5km","Action distr","6.961797788841587","denim-forest-115","-0.03180314600467682"
"2","crxdn5km","Action distr","7.2026146934870505","denim-forest-115","-0.030977092683315277"
"2","crxdn5km","Action distr","6.939905342964726","denim-forest-115","-0.030151035636663437"
"2","crxdn5km","Action distr","7.79371073216228","denim-forest-115","-0.029324982315301895"
"2","crxdn5km","Action distr","7.355861814625073","denim-forest-115","-0.028498925268650055"
"2","crxdn5km","Action distr","7.355861814625073","denim-forest-115","-0.027672868221998215"
"2","crxdn5km","Action distr","7.640463611024257","denim-forest-115","-0.026846814900636673"
"2","crxdn5km","Action distr","8.362914324960649","denim-forest-115","-0.026020757853984833"
"2","crxdn5km","Action distr","7.6842485027779786","denim-forest-115","-0.025194700807332993"
"2","crxdn5km","Action distr","7.465324044009375","denim-forest-115","-0.02436864748597145"
"2","crxdn5km","Action distr","8.538053891975531","denim-forest-115","-0.02354259043931961"
"2","crxdn5km","Action distr","8.428591662591229","denim-forest-115","-0.02271653339266777"
"2","crxdn5km","Action distr","8.319129433206928","denim-forest-115","-0.02189048007130623"
"2","crxdn5km","Action distr","8.341021879083788","denim-forest-115","-0.02106442302465439"
"2","crxdn5km","Action distr","8.209667203822626","denim-forest-115","-0.020238365978002548"
"2","crxdn5km","Action distr","8.275344541453208","denim-forest-115","-0.019412312656641006"
"2","crxdn5km","Action distr","8.888333026005297","denim-forest-115","-0.018586255609989166"
"2","crxdn5km","Action distr","8.384806770837509","denim-forest-115","-0.017760198563337326"
"2","crxdn5km","Action distr","8.516161446098671","denim-forest-115","-0.016934145241975784"
"2","crxdn5km","Action distr","8.384806770837509","denim-forest-115","-0.016108088195323944"
"2","crxdn5km","Action distr","8.297236987330066","denim-forest-115","-0.015282032079994678"
"2","crxdn5km","Action distr","9.194827268281342","denim-forest-115","-0.014455975964665413"
"2","crxdn5km","Action distr","9.06347259302018","denim-forest-115","-0.013629920780658722"
"2","crxdn5km","Action distr","9.348074389419363","denim-forest-115","-0.012803865596652031"
"2","crxdn5km","Action distr","9.260504605911922","denim-forest-115","-0.01197780855000019"
"2","crxdn5km","Action distr","9.326181943542505","denim-forest-115","-0.0111517533659935"
"2","crxdn5km","Action distr","8.691301013113554","denim-forest-115","-0.010325698181986809"
"2","crxdn5km","Action distr","9.348074389419363","denim-forest-115","-0.009499641135334969"
"2","crxdn5km","Action distr","8.954010363635879","denim-forest-115","-0.008673585951328278"
"2","crxdn5km","Action distr","9.566998848187968","denim-forest-115","-0.007847530767321587"
"2","crxdn5km","Action distr","8.844548134251577","denim-forest-115","-0.007021474651992321"
"2","crxdn5km","Action distr","8.866440580128437","denim-forest-115","-0.006195418536663055"
"2","crxdn5km","Action distr","8.954010363635879","denim-forest-115","-0.00536936242133379"
"2","crxdn5km","Action distr","9.523213956434246","denim-forest-115","-0.004543307237327099"
"2","crxdn5km","Action distr","9.1072574847739","denim-forest-115","-0.0037172511219978333"
"2","crxdn5km","Action distr","10.201879778616917","denim-forest-115","-0.002891195472329855"
"2","crxdn5km","Action distr","8.735085904867274","denim-forest-115","-0.002065139589831233"
"2","crxdn5km","Action distr","9.69835352344913","denim-forest-115","-0.001239083707332611"
"2","crxdn5km","Action distr","9.348074389419363","denim-forest-115","-0.0004130279121454805"
"2","crxdn5km","Action distr","9.06347259302018","denim-forest-115","0.0004130279121454805"
"2","crxdn5km","Action distr","10.092417549232614","denim-forest-115","0.001239083707332611"
"2","crxdn5km","Action distr","9.172934822404482","denim-forest-115","0.002065139589831233"
"2","crxdn5km","Action distr","10.092417549232614","denim-forest-115","0.002891195472329855"
"2","crxdn5km","Action distr","9.479429064680527","denim-forest-115","0.0037172511219978333"
"2","crxdn5km","Action distr","10.070525103355756","denim-forest-115","0.004543307237327099"
"2","crxdn5km","Action distr","9.172934822404482","denim-forest-115","0.00536936242133379"
"2","crxdn5km","Action distr","9.260504605911922","denim-forest-115","0.006195418536663055"
"2","crxdn5km","Action distr","10.070525103355756","denim-forest-115","0.007021474651992321"
"2","crxdn5km","Action distr","9.654568631695408","denim-forest-115","0.007847530767321587"
"2","crxdn5km","Action distr","9.1072574847739","denim-forest-115","0.008673585951328278"
"2","crxdn5km","Action distr","9.720245969325989","denim-forest-115","0.009499641135334969"
"2","crxdn5km","Action distr","9.982955319848314","denim-forest-115","0.010325698181986809"
"2","crxdn5km","Action distr","9.742138415202849","denim-forest-115","0.0111517533659935"
"2","crxdn5km","Action distr","8.932117917759017","denim-forest-115","0.01197780855000019"
"2","crxdn5km","Action distr","8.538053891975531","denim-forest-115","0.012803865596652031"
"2","crxdn5km","Action distr","9.610783739941688","denim-forest-115","0.013629920780658722"
"2","crxdn5km","Action distr","9.04158014714332","denim-forest-115","0.014455975964665413"
"2","crxdn5km","Action distr","8.888333026005297","denim-forest-115","0.015282032079994678"
"2","crxdn5km","Action distr","8.581838783729252","denim-forest-115","0.016108088195323944"
"2","crxdn5km","Action distr","8.800763242497856","denim-forest-115","0.016934145241975784"
"2","crxdn5km","Action distr","8.778870796620994","denim-forest-115","0.017760198563337326"
"2","crxdn5km","Action distr","8.034527636807745","denim-forest-115","0.018586255609989166"
"2","crxdn5km","Action distr","8.253452095576348","denim-forest-115","0.019412312656641006"
"2","crxdn5km","Action distr","8.472376554344951","denim-forest-115","0.020238365978002548"
"2","crxdn5km","Action distr","8.122097420315185","denim-forest-115","0.02106442302465439"
"2","crxdn5km","Action distr","7.706140948654838","denim-forest-115","0.02189048007130623"
"2","crxdn5km","Action distr","8.581838783729252","denim-forest-115","0.02271653339266777"
"2","crxdn5km","Action distr","8.034527636807745","denim-forest-115","0.02354259043931961"
"2","crxdn5km","Action distr","7.85938806979286","denim-forest-115","0.02436864748597145"
"2","crxdn5km","Action distr","7.925065407423442","denim-forest-115","0.025194700807332993"
"2","crxdn5km","Action distr","7.662356056901118","denim-forest-115","0.026020757853984833"
"2","crxdn5km","Action distr","7.487216489886235","denim-forest-115","0.026846814900636673"
"2","crxdn5km","Action distr","7.093152464102749","denim-forest-115","0.027672868221998215"
"2","crxdn5km","Action distr","7.377754260501933","denim-forest-115","0.028498925268650055"
"2","crxdn5km","Action distr","7.312076922871352","denim-forest-115","0.029324982315301895"
"2","crxdn5km","Action distr","6.830443113580425","denim-forest-115","0.030151035636663437"
"2","crxdn5km","Action distr","6.808550667703565","denim-forest-115","0.030977092683315277"
"2","crxdn5km","Action distr","7.662356056901118","denim-forest-115","0.03180314600467682"
"2","crxdn5km","Action distr","6.348809304289498","denim-forest-115","0.03262920677661896"
"2","crxdn5km","Action distr","6.633411100688682","denim-forest-115","0.0334552600979805"
"2","crxdn5km","Action distr","6.567733763058101","denim-forest-115","0.03428131341934204"
"2","crxdn5km","Action distr","6.305024412535777","denim-forest-115","0.03510737419128418"
"2","crxdn5km","Action distr","5.954745278506012","denim-forest-115","0.03593342751264572"
"2","crxdn5km","Action distr","6.305024412535777","denim-forest-115","0.03675948083400726"
"2","crxdn5km","Action distr","5.8452830491217105","denim-forest-115","0.0375855416059494"
"2","crxdn5km","Action distr","5.473111469215084","denim-forest-115","0.038411594927310944"
"2","crxdn5km","Action distr","5.538788806845665","denim-forest-115","0.039237648248672485"
"2","crxdn5km","Action distr","6.173669737274615","denim-forest-115","0.040063709020614624"
"2","crxdn5km","Action distr","6.0423150620134525","denim-forest-115","0.040889762341976166"
"2","crxdn5km","Action distr","5.057154997554738","denim-forest-115","0.04171581566333771"
"2","crxdn5km","Action distr","5.23229456456962","denim-forest-115","0.042541876435279846"
"2","crxdn5km","Action distr","4.838230538786134","denim-forest-115","0.04336792975664139"
"2","crxdn5km","Action distr","5.100939889308458","denim-forest-115","0.04419398307800293"
"2","crxdn5km","Action distr","5.100939889308458","denim-forest-115","0.04502004384994507"
"2","crxdn5km","Action distr","4.9258003222935764","denim-forest-115","0.04584609717130661"
"2","crxdn5km","Action distr","5.538788806845665","denim-forest-115","0.04667215049266815"
"2","crxdn5km","Action distr","4.6849834176481115","denim-forest-115","0.04749821126461029"
"2","crxdn5km","Action distr","4.290919391864626","denim-forest-115","0.04832426458597183"
"2","crxdn5km","Action distr","4.619306080017531","denim-forest-115","0.049150317907333374"
"2","crxdn5km","Action distr","4.181457162480324","denim-forest-115","0.04997637867927551"
"2","crxdn5km","Action distr","3.89685536608114","denim-forest-115","0.050802432000637054"
"2","crxdn5km","Action distr","4.57552118826381","denim-forest-115","0.051628485321998596"
"2","crxdn5km","Action distr","3.984425149588581","denim-forest-115","0.052454546093940735"
"2","crxdn5km","Action distr","3.656038461435676","denim-forest-115","0.05328059941530228"
"2","crxdn5km","Action distr","3.6779309073125366","denim-forest-115","0.05410665273666382"
"2","crxdn5km","Action distr","4.137672270726604","denim-forest-115","0.05493271350860596"
"2","crxdn5km","Action distr","3.4808988944207937","denim-forest-115","0.0557587668299675"
"2","crxdn5km","Action distr","3.043049976883587","denim-forest-115","0.05658482015132904"
"2","crxdn5km","Action distr","3.24008198977533","denim-forest-115","0.05741088092327118"
"2","crxdn5km","Action distr","3.6779309073125366","denim-forest-115","0.05823693424463272"
"2","crxdn5km","Action distr","2.933587747499285","denim-forest-115","0.05906298756599426"
"2","crxdn5km","Action distr","3.0211575310067262","denim-forest-115","0.0598890483379364"
"2","crxdn5km","Action distr","3.699823353189397","denim-forest-115","0.06071510165929794"
"2","crxdn5km","Action distr","2.60520105934638","denim-forest-115","0.061541154980659485"
"2","crxdn5km","Action distr","2.6270935052232405","denim-forest-115","0.062367212027311325"
"2","crxdn5km","Action distr","2.648985951100101","denim-forest-115","0.06319326907396317"
"2","crxdn5km","Action distr","2.933587747499285","denim-forest-115","0.06401932239532471"
"2","crxdn5km","Action distr","2.6708783969769607","denim-forest-115","0.06484538316726685"
"2","crxdn5km","Action distr","2.539523721715799","denim-forest-115","0.06567143648862839"
"2","crxdn5km","Action distr","2.4519539382083577","denim-forest-115","0.06649748980998993"
"2","crxdn5km","Action distr","2.3205992629471957","denim-forest-115","0.06732355058193207"
"2","crxdn5km","Action distr","2.211137033562894","denim-forest-115","0.06814960390329361"
"2","crxdn5km","Action distr","2.386276600577777","denim-forest-115","0.06897565722465515"
"2","crxdn5km","Action distr","2.561416167592659","denim-forest-115","0.06980171799659729"
"2","crxdn5km","Action distr","2.517631275838939","denim-forest-115","0.07062777131795883"
"2","crxdn5km","Action distr","2.1673521418091735","denim-forest-115","0.07145382463932037"
"2","crxdn5km","Action distr","2.276814371193475","denim-forest-115","0.07227988541126251"
"2","crxdn5km","Action distr","2.0578899124248715","denim-forest-115","0.07310593873262405"
"2","crxdn5km","Action distr","1.5762561031339442","denim-forest-115","0.0739319920539856"
"2","crxdn5km","Action distr","1.817073007779408","denim-forest-115","0.07475805282592773"
"2","crxdn5km","Action distr","1.751395670148827","denim-forest-115","0.07558410614728928"
"2","crxdn5km","Action distr","1.6638258866413855","denim-forest-115","0.07641015946865082"
"2","crxdn5km","Action distr","1.7076107783951062","denim-forest-115","0.07723622024059296"
"2","crxdn5km","Action distr","1.8608578995331289","denim-forest-115","0.0780622735619545"
"2","crxdn5km","Action distr","1.4011165361190614","denim-forest-115","0.07888832688331604"
"2","crxdn5km","Action distr","1.0946222938430168","denim-forest-115","0.07971438765525818"
"2","crxdn5km","Action distr","1.2259769691041789","denim-forest-115","0.08054044097661972"
"2","crxdn5km","Action distr","1.423008981995922","denim-forest-115","0.08136649429798126"
"2","crxdn5km","Action distr","1.3792240902422013","denim-forest-115","0.0821925550699234"
"2","crxdn5km","Action distr","1.2040845232273185","denim-forest-115","0.08301860839128494"
"2","crxdn5km","Action distr","1.2697618608578995","denim-forest-115","0.08384466171264648"
"2","crxdn5km","Action distr","0.8756978350744135","denim-forest-115","0.08467072248458862"
"2","crxdn5km","Action distr","1.050837402089296","denim-forest-115","0.08549677580595016"
"2","crxdn5km","Action distr","1.1384071855967375","denim-forest-115","0.0863228291273117"
"2","crxdn5km","Action distr","0.9413751727049945","denim-forest-115","0.08714888989925385"
"2","crxdn5km","Action distr","0.9632676185818547","denim-forest-115","0.08797494322061539"
"2","crxdn5km","Action distr","0.7005582680595307","denim-forest-115","0.08880099654197693"
"2","crxdn5km","Action distr","0.8756978350744135","denim-forest-115","0.08962705731391907"
"2","crxdn5km","Action distr","0.8319129433206928","denim-forest-115","0.09045311063528061"
"2","crxdn5km","Action distr","1.0289449562124358","denim-forest-115","0.09127916395664215"
"2","crxdn5km","Action distr","0.5910960386752291","denim-forest-115","0.09210522472858429"
"2","crxdn5km","Action distr","0.7662356056901117","denim-forest-115","0.09293127804994583"
"2","crxdn5km","Action distr","0.9413751727049945","denim-forest-115","0.09375733137130737"
"2","crxdn5km","Action distr","0.8975902809512739","denim-forest-115","0.09458339214324951"
"2","crxdn5km","Action distr","0.6567733763058101","denim-forest-115","0.09540944546461105"
"2","crxdn5km","Action distr","0.8100204974438325","denim-forest-115","0.0962354987859726"
"2","crxdn5km","Action distr","0.6129884845520894","denim-forest-115","0.09706155955791473"
"2","crxdn5km","Action distr","0.7224507139363912","denim-forest-115","0.09788761287927628"
"2","crxdn5km","Action distr","0.5910960386752291","denim-forest-115","0.09871366620063782"
"2","crxdn5km","Action distr","0.5473111469215084","denim-forest-115","0.09953972697257996"
"2","crxdn5km","Action distr","0.5910960386752291","denim-forest-115","0.1003657802939415"
"2","crxdn5km","Action distr","0.7443431598132515","denim-forest-115","0.10119183361530304"
"2","crxdn5km","Action distr","0.6786658221826705","denim-forest-115","0.10201789438724518"
"2","crxdn5km","Action distr","0.5692035927983687","denim-forest-115","0.10284394770860672"
"2","crxdn5km","Action distr","0.4378489175372067","denim-forest-115","0.10367000102996826"
"2","crxdn5km","Action distr","0.35027913402976535","denim-forest-115","0.1044960618019104"
"2","crxdn5km","Action distr","0.4378489175372067","denim-forest-115","0.10532211512327194"
"2","crxdn5km","Action distr","0.35027913402976535","denim-forest-115","0.10614816844463348"
"2","crxdn5km","Action distr","0.4597413634140671","denim-forest-115","0.10697422921657562"
"2","crxdn5km","Action distr","0.3064942422760447","denim-forest-115","0.10780028253793716"
"2","crxdn5km","Action distr","0.35027913402976535","denim-forest-115","0.1086263358592987"
"2","crxdn5km","Action distr","0.4378489175372067","denim-forest-115","0.10945239663124084"
"2","crxdn5km","Action distr","0.32838668815290506","denim-forest-115","0.11027844995260239"
"2","crxdn5km","Action distr","0.37217157990662575","denim-forest-115","0.11110450327396393"
"2","crxdn5km","Action distr","0.48163380929092736","denim-forest-115","0.11193056404590607"
"2","crxdn5km","Action distr","0.262709350522324","denim-forest-115","0.11275661736726761"
"2","crxdn5km","Action distr","0.5035262551677877","denim-forest-115","0.11358267068862915"
"2","crxdn5km","Action distr","0.28460179639918437","denim-forest-115","0.11440873146057129"
"2","crxdn5km","Action distr","0.4159564716603464","denim-forest-115","0.11523478478193283"
"2","crxdn5km","Action distr","0.28460179639918437","denim-forest-115","0.11606083810329437"
"2","crxdn5km","Action distr","0.28460179639918437","denim-forest-115","0.11688689887523651"
"2","crxdn5km","Action distr","0.17513956701488267","denim-forest-115","0.11771295219659805"
"2","crxdn5km","Action distr","0.262709350522324","denim-forest-115","0.1185390055179596"
"2","crxdn5km","Action distr","0.37217157990662575","denim-forest-115","0.11936506628990173"
"2","crxdn5km","Action distr","0.35027913402976535","denim-forest-115","0.12019111961126328"
"2","crxdn5km","Action distr","0.24081690464546368","denim-forest-115","0.12101717293262482"
"2","crxdn5km","Action distr","0.3064942422760447","denim-forest-115","0.12184323370456696"
"2","crxdn5km","Action distr","0.17513956701488267","denim-forest-115","0.1226692870259285"
"2","crxdn5km","Action distr","0.262709350522324","denim-forest-115","0.12349534034729004"
"2","crxdn5km","Action distr","0.10946222938430168","denim-forest-115","0.12432140111923218"
"2","crxdn5km","Action distr","0.15324712113802236","denim-forest-115","0.12514744699001312"
"2","crxdn5km","Action distr","0.24081690464546368","denim-forest-115","0.12597350776195526"
"2","crxdn5km","Action distr","0.17513956701488267","denim-forest-115","0.1267995685338974"
"2","crxdn5km","Action distr","0.35027913402976535","denim-forest-115","0.12762561440467834"
"2","crxdn5km","Action distr","0.28460179639918437","denim-forest-115","0.12845167517662048"
"2","crxdn5km","Action distr","0.15324712113802236","denim-forest-115","0.12927773594856262"
"2","crxdn5km","Action distr","0.15324712113802236","denim-forest-115","0.13010379672050476"
"2","crxdn5km","Action distr","0.19703201289174302","denim-forest-115","0.1309298425912857"
"2","crxdn5km","Action distr","0.19703201289174302","denim-forest-115","0.13175590336322784"
"2","crxdn5km","Action distr","0.131354675261162","denim-forest-115","0.1325819492340088"
"2","crxdn5km","Action distr","0.21892445876860336","denim-forest-115","0.13340801000595093"
"2","crxdn5km","Action distr","0.131354675261162","denim-forest-115","0.13423407077789307"
"2","crxdn5km","Action distr","0.28460179639918437","denim-forest-115","0.1350601315498352"
"2","crxdn5km","Action distr","0.21892445876860336","denim-forest-115","0.13588617742061615"
"2","crxdn5km","Action distr","0.15324712113802236","denim-forest-115","0.1367122381925583"
"2","crxdn5km","Action distr","0.15324712113802236","denim-forest-115","0.13753828406333923"
"2","crxdn5km","Action distr","0.32838668815290506","denim-forest-115","0.13836434483528137"
"2","crxdn5km","Action distr","0.28460179639918437","denim-forest-115","0.1391904056072235"
"2","crxdn5km","Action distr","0.19703201289174302","denim-forest-115","0.14001646637916565"
"2","crxdn5km","Action distr","0.19703201289174302","denim-forest-115","0.1408425122499466"
"2","crxdn5km","Action distr","0.19703201289174302","denim-forest-115","0.14166857302188873"
"2","crxdn5km","Action distr","0.24081690464546368","denim-forest-115","0.14249461889266968"
"2","crxdn5km","Action distr","0.08756978350744134","denim-forest-115","0.14332067966461182"
"2","crxdn5km","Action distr","0.10946222938430168","denim-forest-115","0.14414674043655396"
"2","crxdn5km","Action distr","0.17513956701488267","denim-forest-115","0.1449728012084961"
"2","crxdn5km","Action distr","0.08756978350744134","denim-forest-115","0.14579884707927704"
"2","crxdn5km","Action distr","0.04378489175372067","denim-forest-115","0.14662490785121918"
"2","crxdn5km","Action distr","0.10946222938430168","denim-forest-115","0.14745095372200012"
"2","crxdn5km","Action distr","0.19703201289174302","denim-forest-115","0.14827701449394226"
"2","crxdn5km","Action distr","0.17513956701488267","denim-forest-115","0.1491030752658844"
"2","crxdn5km","Action distr","0.262709350522324","denim-forest-115","0.14992913603782654"
"2","crxdn5km","Action distr","0.24081690464546368","denim-forest-115","0.15075518190860748"
"2","crxdn5km","Action distr","0.065677337630581","denim-forest-115","0.15158124268054962"
"2","crxdn5km","Action distr","0.17513956701488267","denim-forest-115","0.15240728855133057"
"2","crxdn5km","Action distr","0.17513956701488267","denim-forest-115","0.1532333493232727"
"2","crxdn5km","Action distr","0.17513956701488267","denim-forest-115","0.15405941009521484"
"2","crxdn5km","Action distr","0.17513956701488267","denim-forest-115","0.15488547086715698"
"2","crxdn5km","Action distr","0.065677337630581","denim-forest-115","0.15571151673793793"
"2","crxdn5km","Action distr","0.10946222938430168","denim-forest-115","0.15653757750988007"
"2","crxdn5km","Action distr","0.17513956701488267","denim-forest-115","0.157363623380661"
"2","crxdn5km","Action distr","0.15324712113802236","denim-forest-115","0.15818968415260315"
"2","crxdn5km","Action distr","0.131354675261162","denim-forest-115","0.1590157449245453"
"2","crxdn5km","Action distr","0.19703201289174302","denim-forest-115","0.15984180569648743"
"2","crxdn5km","Action distr","0.10946222938430168","denim-forest-115","0.16066785156726837"
"2","crxdn5km","Action distr","0.131354675261162","denim-forest-115","0.1614939123392105"
"2","crxdn5km","Action distr","0.15324712113802236","denim-forest-115","0.16231995820999146"
"2","crxdn5km","Action distr","0.04378489175372067","denim-forest-115","0.1631460189819336"
"2","crxdn5km","Action distr","0.15324712113802236","denim-forest-115","0.16397207975387573"
"2","crxdn5km","Action distr","0.10946222938430168","denim-forest-115","0.16479814052581787"
"2","crxdn5km","Action distr","0.10946222938430168","denim-forest-115","0.16562418639659882"
"2","crxdn5km","Action distr","0.19703201289174302","denim-forest-115","0.16645024716854095"
"2","crxdn5km","Action distr","0.10946222938430168","denim-forest-115","0.1672762930393219"
"2","crxdn5km","Action distr","0.131354675261162","denim-forest-115","0.16810235381126404"
"2","crxdn5km","Action distr","0.131354675261162","denim-forest-115","0.16892841458320618"
"2","crxdn5km","Action distr","0.131354675261162","denim-forest-115","0.16975447535514832"
"2","crxdn5km","Action distr","0.065677337630581","denim-forest-115","0.17058052122592926"
"2","crxdn5km","Action distr","0.08756978350744134","denim-forest-115","0.1714065819978714"
"2","crxdn5km","Action distr","0.08756978350744134","denim-forest-115","0.17223262786865234"
"2","crxdn5km","Action distr","0.04378489175372067","denim-forest-115","0.17305868864059448"
"2","crxdn5km","Action distr","0.131354675261162","denim-forest-115","0.17388474941253662"
"2","crxdn5km","Action distr","0.10946222938430168","denim-forest-115","0.17471081018447876"
"2","crxdn5km","Action distr","0.065677337630581","denim-forest-115","0.1755368560552597"
"2","crxdn5km","Action distr","0.10946222938430168","denim-forest-115","0.17636291682720184"
"2","crxdn5km","Action distr","7.15882980173333","denim-forest-115","0.1771889626979828"
"2","crxdn5km","Action distr","0.04378489175372067","denim-forest-115","0.17801502346992493"
"2","crxdn5km","Action distr","0","denim-forest-115","0.17884108424186707"
"2","crxdn5km","Action distr","0","denim-forest-115","0.1796671450138092"
"2","crxdn5km","Action distr","0.021892445876860334","denim-forest-115","0.18049319088459015"
"2","crxdn5km","Action distr","0.021892445876860334","denim-forest-115","0.1813192516565323"
"2","crxdn5km","Action distr","0.021892445876860334","denim-forest-115","0.18214529752731323"
"2","crxdn5km","Action distr","0","denim-forest-115","0.18297135829925537"
"2","crxdn5km","Action distr","0.021892445876860334","denim-forest-115","0.1837974190711975"
"2","crxdn5km","Action distr","0.021892445876860334","denim-forest-115","0.18462347984313965"
"2","crxdn5km","Action distr","0","denim-forest-115","0.1854495257139206"
"2","crxdn5km","Action distr","0.021892445876860334","denim-forest-115","0.18627558648586273"
"2","crxdn5km","Action distr","0","denim-forest-115","0.18710163235664368"
"2","crxdn5km","Action distr","0.021892445876860334","denim-forest-115","0.18792769312858582"
"2","crxdn5km","Action distr","0","denim-forest-115","0.18875375390052795"
"2","crxdn5km","Action distr","0","denim-forest-115","0.1895798146724701"
"2","crxdn5km","Action distr","0.021892445876860334","denim-forest-115","0.19040586054325104"
"2","crxdn5km","Action distr","0","denim-forest-115","0.19123192131519318"
"2","crxdn5km","Action distr","0","denim-forest-115","0.19205796718597412"
"2","crxdn5km","Action distr","0","denim-forest-115","0.19288402795791626"
"2","crxdn5km","Action distr","0","denim-forest-115","0.1937100887298584"
"2","crxdn5km","Action distr","0","denim-forest-115","0.19453614950180054"
"2","crxdn5km","Action distr","0","denim-forest-115","0.19536219537258148"
"2","crxdn5km","Action distr","0","denim-forest-115","0.19618825614452362"
"2","crxdn5km","Action distr","0","denim-forest-115","0.19701430201530457"
"2","crxdn5km","Action distr","0.021892445876860334","denim-forest-115","0.1978403627872467"
"2","crxdn5km","Action distr","0","denim-forest-115","0.19866642355918884"
"2","crxdn5km","Action distr","0","denim-forest-115","0.19949248433113098"
"2","crxdn5km","Action distr","0","denim-forest-115","0.20031853020191193"
"2","crxdn5km","Action distr","0.021892445876860334","denim-forest-115","0.20114459097385406"
"2","crxdn5km","Action distr","0","denim-forest-115","0.201970636844635"
"2","crxdn5km","Action distr","0","denim-forest-115","0.20279669761657715"
"2","crxdn5km","Action distr","0.021892445876860334","denim-forest-115","0.2036227583885193"
"2","crxdn5km","Action distr","0","denim-forest-115","0.20444881916046143"
"2","crxdn5km","Action distr","0.021892445876860334","denim-forest-115","0.20527486503124237"
"2","crxdn5km","Action distr","0","denim-forest-115","0.2061009258031845"
"2","crxdn5km","Policy distr","0.0151566993445158","denim-forest-115","-0.2061009258031845"
"2","crxdn5km","Policy distr","0.015914758667349815","denim-forest-115","-0.20527486503124237"
"2","crxdn5km","Policy distr","0.016707448288798332","denim-forest-115","-0.20444881916046143"
"2","crxdn5km","Policy distr","0.017536187544465065","denim-forest-115","-0.2036227583885193"
"2","crxdn5km","Policy distr","0.018402433022856712","denim-forest-115","-0.20279669761657715"
"2","crxdn5km","Policy distr","0.019307684153318405","denim-forest-115","-0.201970636844635"
"2","crxdn5km","Policy distr","0.020253479480743408","denim-forest-115","-0.20114459097385406"
"2","crxdn5km","Policy distr","0.021241463720798492","denim-forest-115","-0.20031853020191193"
"2","crxdn5km","Policy distr","0.02227325364947319","denim-forest-115","-0.19949248433113098"
"2","crxdn5km","Policy distr","0.02335059829056263","denim-forest-115","-0.19866642355918884"
"2","crxdn5km","Policy distr","0.02447526343166828","denim-forest-115","-0.1978403627872467"
"2","crxdn5km","Policy distr","0.025649074465036392","denim-forest-115","-0.19701430201530457"
"2","crxdn5km","Policy distr","0.02687387354671955","denim-forest-115","-0.19618825614452362"
"2","crxdn5km","Policy distr","0.02815166860818863","denim-forest-115","-0.19536219537258148"
"2","crxdn5km","Policy distr","0.029484426602721214","denim-forest-115","-0.19453614950180054"
"2","crxdn5km","Policy distr","0.030874256044626236","denim-forest-115","-0.1937100887298584"
"2","crxdn5km","Policy distr","0.03232325613498688","denim-forest-115","-0.19288402795791626"
"2","crxdn5km","Policy distr","0.033833619207143784","denim-forest-115","-0.19205796718597412"
"2","crxdn5km","Policy distr","0.03540760278701782","denim-forest-115","-0.19123192131519318"
"2","crxdn5km","Policy distr","0.03704757243394852","denim-forest-115","-0.19040586054325104"
"2","crxdn5km","Policy distr","0.038755882531404495","denim-forest-115","-0.1895798146724701"
"2","crxdn5km","Policy distr","0.04053504019975662","denim-forest-115","-0.18875375390052795"
"2","crxdn5km","Policy distr","0.04238756373524666","denim-forest-115","-0.18792769312858582"
"2","crxdn5km","Policy distr","0.044316042214632034","denim-forest-115","-0.18710163235664368"
"2","crxdn5km","Policy distr","0.046323180198669434","denim-forest-115","-0.18627558648586273"
"2","crxdn5km","Policy distr","0.04841176047921181","denim-forest-115","-0.1854495257139206"
"2","crxdn5km","Policy distr","0.050584569573402405","denim-forest-115","-0.18462347984313965"
"2","crxdn5km","Policy distr","0.052844539284706116","denim-forest-115","-0.1837974190711975"
"2","crxdn5km","Policy distr","0.05519469082355499","denim-forest-115","-0.18297135829925537"
"2","crxdn5km","Policy distr","0.05763806402683258","denim-forest-115","-0.18214529752731323"
"2","crxdn5km","Policy distr","0.060177743434906006","denim-forest-115","-0.1813192516565323"
"2","crxdn5km","Policy distr","0.06281708180904388","denim-forest-115","-0.18049319088459015"
"2","crxdn5km","Policy distr","0.0655592605471611","denim-forest-115","-0.1796671450138092"
"2","crxdn5km","Policy distr","0.06840780377388","denim-forest-115","-0.17884108424186707"
"2","crxdn5km","Policy distr","0.0713660940527916","denim-forest-115","-0.17801502346992493"
"2","crxdn5km","Policy distr","0.07443775981664658","denim-forest-115","-0.1771889626979828"
"2","crxdn5km","Policy distr","0.0776263102889061","denim-forest-115","-0.17636291682720184"
"2","crxdn5km","Policy distr","0.08093569427728653","denim-forest-115","-0.1755368560552597"
"2","crxdn5km","Policy distr","0.08436955511569977","denim-forest-115","-0.17471081018447876"
"2","crxdn5km","Policy distr","0.08793189376592636","denim-forest-115","-0.17388474941253662"
"2","crxdn5km","Policy distr","0.09162671118974686","denim-forest-115","-0.17305868864059448"
"2","crxdn5km","Policy distr","0.09545804560184479","denim-forest-115","-0.17223262786865234"
"2","crxdn5km","Policy distr","0.09943006187677383","denim-forest-115","-0.1714065819978714"
"2","crxdn5km","Policy distr","0.1035471186041832","denim-forest-115","-0.17058052122592926"
"2","crxdn5km","Policy distr","0.10781344771385193","denim-forest-115","-0.16975447535514832"
"2","crxdn5km","Policy distr","0.11223363131284714","denim-forest-115","-0.16892841458320618"
"2","crxdn5km","Policy distr","0.11681211739778519","denim-forest-115","-0.16810235381126404"
"2","crxdn5km","Policy distr","0.12155356258153915","denim-forest-115","-0.1672762930393219"
"2","crxdn5km","Policy distr","0.12646260857582092","denim-forest-115","-0.16645024716854095"
"2","crxdn5km","Policy distr","0.13154421746730804","denim-forest-115","-0.16562418639659882"
"2","crxdn5km","Policy distr","0.1368030607700348","denim-forest-115","-0.16479814052581787"
"2","crxdn5km","Policy distr","0.1422443985939026","denim-forest-115","-0.16397207975387573"
"2","crxdn5km","Policy distr","0.1478731334209442","denim-forest-115","-0.1631460189819336"
"2","crxdn5km","Policy distr","0.1536945104598999","denim-forest-115","-0.16231995820999146"
"2","crxdn5km","Policy distr","0.15971365571022034","denim-forest-115","-0.1614939123392105"
"2","crxdn5km","Policy distr","0.16593608260154724","denim-forest-115","-0.16066785156726837"
"2","crxdn5km","Policy distr","0.17236706614494324","denim-forest-115","-0.15984180569648743"
"2","crxdn5km","Policy distr","0.179012268781662","denim-forest-115","-0.1590157449245453"
"2","crxdn5km","Policy distr","0.18587730824947357","denim-forest-115","-0.15818968415260315"
"2","crxdn5km","Policy distr","0.1929677128791809","denim-forest-115","-0.157363623380661"
"2","crxdn5km","Policy distr","0.2002892643213272","denim-forest-115","-0.15653757750988007"
"2","crxdn5km","Policy distr","0.2078479677438736","denim-forest-115","-0.15571151673793793"
"2","crxdn5km","Policy distr","0.21564947068691254","denim-forest-115","-0.15488547086715698"
"2","crxdn5km","Policy distr","0.2237001657485962","denim-forest-115","-0.15405941009521484"
"2","crxdn5km","Policy distr","0.23200586438179016","denim-forest-115","-0.1532333493232727"
"2","crxdn5km","Policy distr","0.24057281017303467","denim-forest-115","-0.15240728855133057"
"2","crxdn5km","Policy distr","0.2494071125984192","denim-forest-115","-0.15158124268054962"
"2","crxdn5km","Policy distr","0.25851529836654663","denim-forest-115","-0.15075518190860748"
"2","crxdn5km","Policy distr","0.26790329813957214","denim-forest-115","-0.14992913603782654"
"2","crxdn5km","Policy distr","0.2775781452655792","denim-forest-115","-0.1491030752658844"
"2","crxdn5km","Policy distr","0.2875460088253021","denim-forest-115","-0.14827701449394226"
"2","crxdn5km","Policy distr","0.29781338572502136","denim-forest-115","-0.14745095372200012"
"2","crxdn5km","Policy distr","0.3083866834640503","denim-forest-115","-0.14662490785121918"
"2","crxdn5km","Policy distr","0.31927305459976196","denim-forest-115","-0.14579884707927704"
"2","crxdn5km","Policy distr","0.330478698015213","denim-forest-115","-0.1449728012084961"
"2","crxdn5km","Policy distr","0.34201082587242126","denim-forest-115","-0.14414674043655396"
"2","crxdn5km","Policy distr","0.3538760542869568","denim-forest-115","-0.14332067966461182"
"2","crxdn5km","Policy distr","0.3660811185836792","denim-forest-115","-0.14249461889266968"
"2","crxdn5km","Policy distr","0.37863263487815857","denim-forest-115","-0.14166857302188873"
"2","crxdn5km","Policy distr","0.3915380537509918","denim-forest-115","-0.1408425122499466"
"2","crxdn5km","Policy distr","0.4048037827014923","denim-forest-115","-0.14001646637916565"
"2","crxdn5km","Policy distr","0.41843709349632263","denim-forest-115","-0.1391904056072235"
"2","crxdn5km","Policy distr","0.43244487047195435","denim-forest-115","-0.13836434483528137"
"2","crxdn5km","Policy distr","0.44683384895324707","denim-forest-115","-0.13753828406333923"
"2","crxdn5km","Policy distr","0.4616110920906067","denim-forest-115","-0.1367122381925583"
"2","crxdn5km","Policy distr","0.4767835736274719","denim-forest-115","-0.13588617742061615"
"2","crxdn5km","Policy distr","0.4923580586910248","denim-forest-115","-0.1350601315498352"
"2","crxdn5km","Policy distr","0.5083420872688293","denim-forest-115","-0.13423407077789307"
"2","crxdn5km","Policy distr","0.5247420072555542","denim-forest-115","-0.13340801000595093"
"2","crxdn5km","Policy distr","0.5415648818016052","denim-forest-115","-0.1325819492340088"
"2","crxdn5km","Policy distr","0.5588172674179077","denim-forest-115","-0.13175590336322784"
"2","crxdn5km","Policy distr","0.5765065550804138","denim-forest-115","-0.1309298425912857"
"2","crxdn5km","Policy distr","0.594639003276825","denim-forest-115","-0.13010379672050476"
"2","crxdn5km","Policy distr","0.6132216453552246","denim-forest-115","-0.12927773594856262"
"2","crxdn5km","Policy distr","0.6322612762451172","denim-forest-115","-0.12845167517662048"
"2","crxdn5km","Policy distr","0.6517641544342041","denim-forest-115","-0.12762561440467834"
"2","crxdn5km","Policy distr","0.6717366576194763","denim-forest-115","-0.1267995685338974"
"2","crxdn5km","Policy distr","0.6921859979629517","denim-forest-115","-0.12597350776195526"
"2","crxdn5km","Policy distr","0.7131178975105286","denim-forest-115","-0.12514744699001312"
"2","crxdn5km","Policy distr","0.7345386147499084","denim-forest-115","-0.12432140111923218"
"2","crxdn5km","Policy distr","0.7564547657966614","denim-forest-115","-0.12349534034729004"
"2","crxdn5km","Policy distr","0.7788718938827515","denim-forest-115","-0.1226692870259285"
"2","crxdn5km","Policy distr","0.8017961978912354","denim-forest-115","-0.12184323370456696"
"2","crxdn5km","Policy distr","0.8252337574958801","denim-forest-115","-0.12101717293262482"
"2","crxdn5km","Policy distr","0.8491897583007812","denim-forest-115","-0.12019111961126328"
"2","crxdn5km","Policy distr","0.8736698627471924","denim-forest-115","-0.11936506628990173"
"2","crxdn5km","Policy distr","0.8986796736717224","denim-forest-115","-0.1185390055179596"
"2","crxdn5km","Policy distr","0.9242241382598877","denim-forest-115","-0.11771295219659805"
"2","crxdn5km","Policy distr","0.9503084421157837","denim-forest-115","-0.11688689887523651"
"2","crxdn5km","Policy distr","0.9769375324249268","denim-forest-115","-0.11606083810329437"
"2","crxdn5km","Policy distr","1.0041158199310303","denim-forest-115","-0.11523478478193283"
"2","crxdn5km","Policy distr","1.0318478345870972","denim-forest-115","-0.11440873146057129"
"2","crxdn5km","Policy distr","1.0601383447647095","denim-forest-115","-0.11358267068862915"
"2","crxdn5km","Policy distr","1.0889906883239746","denim-forest-115","-0.11275661736726761"
"2","crxdn5km","Policy distr","1.1184090375900269","denim-forest-115","-0.11193056404590607"
"2","crxdn5km","Policy distr","1.148397445678711","denim-forest-115","-0.11110450327396393"
"2","crxdn5km","Policy distr","1.1789582967758179","denim-forest-115","-0.11027844995260239"
"2","crxdn5km","Policy distr","1.2100954055786133","denim-forest-115","-0.10945239663124084"
"2","crxdn5km","Policy distr","1.2418116331100464","denim-forest-115","-0.1086263358592987"
"2","crxdn5km","Policy distr","1.2741092443466187","denim-forest-115","-0.10780028253793716"
"2","crxdn5km","Policy distr","1.3069905042648315","denim-forest-115","-0.10697422921657562"
"2","crxdn5km","Policy distr","1.3404579162597656","denim-forest-115","-0.10614816844463348"
"2","crxdn5km","Policy distr","1.3745129108428955","denim-forest-115","-0.10532211512327194"
"2","crxdn5km","Policy distr","1.4091565608978271","denim-forest-115","-0.1044960618019104"
"2","crxdn5km","Policy distr","1.4443904161453247","denim-forest-115","-0.10367000102996826"
"2","crxdn5km","Policy distr","1.4802148342132568","denim-forest-115","-0.10284394770860672"
"2","crxdn5km","Policy distr","1.5166306495666504","denim-forest-115","-0.10201789438724518"
"2","crxdn5km","Policy distr","1.5536381006240845","denim-forest-115","-0.10119183361530304"
"2","crxdn5km","Policy distr","1.5912364721298218","denim-forest-115","-0.1003657802939415"
"2","crxdn5km","Policy distr","1.6294251680374146","denim-forest-115","-0.09953972697257996"
"2","crxdn5km","Policy distr","1.6682037115097046","denim-forest-115","-0.09871366620063782"
"2","crxdn5km","Policy distr","1.70756995677948","denim-forest-115","-0.09788761287927628"
"2","crxdn5km","Policy distr","1.7475229501724243","denim-forest-115","-0.09706155955791473"
"2","crxdn5km","Policy distr","1.7880603075027466","denim-forest-115","-0.0962354987859726"
"2","crxdn5km","Policy distr","1.829179048538208","denim-forest-115","-0.09540944546461105"
"2","crxdn5km","Policy distr","1.8708769083023071","denim-forest-115","-0.09458339214324951"
"2","crxdn5km","Policy distr","1.9131505489349365","denim-forest-115","-0.09375733137130737"
"2","crxdn5km","Policy distr","1.9559956789016724","denim-forest-115","-0.09293127804994583"
"2","crxdn5km","Policy distr","1.99940824508667","denim-forest-115","-0.09210522472858429"
"2","crxdn5km","Policy distr","2.043384313583374","denim-forest-115","-0.09127916395664215"
"2","crxdn5km","Policy distr","2.0879175662994385","denim-forest-115","-0.09045311063528061"
"2","crxdn5km","Policy distr","2.1330039501190186","denim-forest-115","-0.08962705731391907"
"2","crxdn5km","Policy distr","2.1786367893218994","denim-forest-115","-0.08880099654197693"
"2","crxdn5km","Policy distr","2.2248096466064453","denim-forest-115","-0.08797494322061539"
"2","crxdn5km","Policy distr","2.2715156078338623","denim-forest-115","-0.08714888989925385"
"2","crxdn5km","Policy distr","2.3187482357025146","denim-forest-115","-0.0863228291273117"
"2","crxdn5km","Policy distr","2.3664984703063965","denim-forest-115","-0.08549677580595016"
"2","crxdn5km","Policy distr","2.4147582054138184","denim-forest-115","-0.08467072248458862"
"2","crxdn5km","Policy distr","2.4635202884674072","denim-forest-115","-0.08384466171264648"
"2","crxdn5km","Policy distr","2.5127739906311035","denim-forest-115","-0.08301860839128494"
"2","crxdn5km","Policy distr","2.562509775161743","denim-forest-115","-0.0821925550699234"
"2","crxdn5km","Policy distr","2.6127185821533203","denim-forest-115","-0.08136649429798126"
"2","crxdn5km","Policy distr","2.663388729095459","denim-forest-115","-0.08054044097661972"
"2","crxdn5km","Policy distr","2.7145092487335205","denim-forest-115","-0.07971438765525818"
"2","crxdn5km","Policy distr","2.7660694122314453","denim-forest-115","-0.07888832688331604"
"2","crxdn5km","Policy distr","2.818056106567383","denim-forest-115","-0.0780622735619545"
"2","crxdn5km","Policy distr","2.870457172393799","denim-forest-115","-0.07723622024059296"
"2","crxdn5km","Policy distr","2.9232594966888428","denim-forest-115","-0.07641015946865082"
"2","crxdn5km","Policy distr","2.976450204849243","denim-forest-115","-0.07558410614728928"
"2","crxdn5km","Policy distr","3.0300137996673584","denim-forest-115","-0.07475805282592773"
"2","crxdn5km","Policy distr","3.0839381217956543","denim-forest-115","-0.0739319920539856"
"2","crxdn5km","Policy distr","3.1382060050964355","denim-forest-115","-0.07310593873262405"
"2","crxdn5km","Policy distr","3.192803144454956","denim-forest-115","-0.07227988541126251"
"2","crxdn5km","Policy distr","3.247713804244995","denim-forest-115","-0.07145382463932037"
"2","crxdn5km","Policy distr","3.3029212951660156","denim-forest-115","-0.07062777131795883"
"2","crxdn5km","Policy distr","3.3584084510803223","denim-forest-115","-0.06980171799659729"
"2","crxdn5km","Policy distr","3.4141595363616943","denim-forest-115","-0.06897565722465515"
"2","crxdn5km","Policy distr","3.4701552391052246","denim-forest-115","-0.06814960390329361"
"2","crxdn5km","Policy distr","3.5263776779174805","denim-forest-115","-0.06732355058193207"
"2","crxdn5km","Policy distr","3.5828099250793457","denim-forest-115","-0.06649748980998993"
"2","crxdn5km","Policy distr","3.6394307613372803","denim-forest-115","-0.06567143648862839"
"2","crxdn5km","Policy distr","3.6962220668792725","denim-forest-115","-0.06484538316726685"
"2","crxdn5km","Policy distr","3.753164291381836","denim-forest-115","-0.06401932239532471"
"2","crxdn5km","Policy distr","3.810236930847168","denim-forest-115","-0.06319326907396317"
"2","crxdn5km","Policy distr","3.8674190044403076","denim-forest-115","-0.062367212027311325"
"2","crxdn5km","Policy distr","3.924690008163452","denim-forest-115","-0.061541154980659485"
"2","crxdn5km","Policy distr","3.982028007507324","denim-forest-115","-0.06071510165929794"
"2","crxdn5km","Policy distr","4.039412498474121","denim-forest-115","-0.0598890483379364"
"2","crxdn5km","Policy distr","4.096821308135986","denim-forest-115","-0.05906298756599426"
"2","crxdn5km","Policy distr","4.154231071472168","denim-forest-115","-0.05823693424463272"
"2","crxdn5km","Policy distr","4.2116193771362305","denim-forest-115","-0.05741088092327118"
"2","crxdn5km","Policy distr","4.268964767456055","denim-forest-115","-0.05658482015132904"
"2","crxdn5km","Policy distr","4.326242446899414","denim-forest-115","-0.0557587668299675"
"2","crxdn5km","Policy distr","4.383429050445557","denim-forest-115","-0.05493271350860596"
"2","crxdn5km","Policy distr","4.4405012130737305","denim-forest-115","-0.05410665273666382"
"2","crxdn5km","Policy distr","4.497435092926025","denim-forest-115","-0.05328059941530228"
"2","crxdn5km","Policy distr","4.554205894470215","denim-forest-115","-0.052454546093940735"
"2","crxdn5km","Policy distr","4.610790729522705","denim-forest-115","-0.051628485321998596"
"2","crxdn5km","Policy distr","4.6671624183654785","denim-forest-115","-0.050802432000637054"
"2","crxdn5km","Policy distr","4.723297595977783","denim-forest-115","-0.04997637867927551"
"2","crxdn5km","Policy distr","4.779172420501709","denim-forest-115","-0.049150317907333374"
"2","crxdn5km","Policy distr","4.834758281707764","denim-forest-115","-0.04832426458597183"
"2","crxdn5km","Policy distr","4.890033721923828","denim-forest-115","-0.04749821126461029"
"2","crxdn5km","Policy distr","4.944972038269043","denim-forest-115","-0.04667215049266815"
"2","crxdn5km","Policy distr","4.999546051025391","denim-forest-115","-0.04584609717130661"
"2","crxdn5km","Policy distr","5.053732872009277","denim-forest-115","-0.04502004384994507"
"2","crxdn5km","Policy distr","5.107505798339844","denim-forest-115","-0.04419398307800293"
"2","crxdn5km","Policy distr","5.160839557647705","denim-forest-115","-0.04336792975664139"
"2","crxdn5km","Policy distr","5.21370792388916","denim-forest-115","-0.042541876435279846"
"2","crxdn5km","Policy distr","5.266085624694824","denim-forest-115","-0.04171581566333771"
"2","crxdn5km","Policy distr","5.317946434020996","denim-forest-115","-0.040889762341976166"
"2","crxdn5km","Policy distr","5.369265556335449","denim-forest-115","-0.040063709020614624"
"2","crxdn5km","Policy distr","5.420018672943115","denim-forest-115","-0.039237648248672485"
"2","crxdn5km","Policy distr","5.470178604125977","denim-forest-115","-0.038411594927310944"
"2","crxdn5km","Policy distr","5.519720554351807","denim-forest-115","-0.0375855416059494"
"2","crxdn5km","Policy distr","5.568619728088379","denim-forest-115","-0.03675948083400726"
"2","crxdn5km","Policy distr","5.616851329803467","denim-forest-115","-0.03593342751264572"
"2","crxdn5km","Policy distr","5.664390563964844","denim-forest-115","-0.03510737419128418"
"2","crxdn5km","Policy distr","5.711212158203125","denim-forest-115","-0.03428131341934204"
"2","crxdn5km","Policy distr","5.7572922706604","denim-forest-115","-0.0334552600979805"
"2","crxdn5km","Policy distr","5.802606582641602","denim-forest-115","-0.03262920677661896"
"2","crxdn5km","Policy distr","5.847131729125977","denim-forest-115","-0.03180314600467682"
"2","crxdn5km","Policy distr","5.890843391418457","denim-forest-115","-0.030977092683315277"
"2","crxdn5km","Policy distr","5.933720111846924","denim-forest-115","-0.030151035636663437"
"2","crxdn5km","Policy distr","5.975735664367676","denim-forest-115","-0.029324982315301895"
"2","crxdn5km","Policy distr","6.016870498657227","denim-forest-115","-0.028498925268650055"
"2","crxdn5km","Policy distr","6.057101249694824","denim-forest-115","-0.027672868221998215"
"2","crxdn5km","Policy distr","6.096405506134033","denim-forest-115","-0.026846814900636673"
"2","crxdn5km","Policy distr","6.134761333465576","denim-forest-115","-0.026020757853984833"
"2","crxdn5km","Policy distr","6.172150135040283","denim-forest-115","-0.025194700807332993"
"2","crxdn5km","Policy distr","6.208549499511719","denim-forest-115","-0.02436864748597145"
"2","crxdn5km","Policy distr","6.243939399719238","denim-forest-115","-0.02354259043931961"
"2","crxdn5km","Policy distr","6.2783002853393555","denim-forest-115","-0.02271653339266777"
"2","crxdn5km","Policy distr","6.311613082885742","denim-forest-115","-0.02189048007130623"
"2","crxdn5km","Policy distr","6.34385871887207","denim-forest-115","-0.02106442302465439"
"2","crxdn5km","Policy distr","6.3750200271606445","denim-forest-115","-0.020238365978002548"
"2","crxdn5km","Policy distr","6.405079364776611","denim-forest-115","-0.019412312656641006"
"2","crxdn5km","Policy distr","6.434018135070801","denim-forest-115","-0.018586255609989166"
"2","crxdn5km","Policy distr","6.461821556091309","denim-forest-115","-0.017760198563337326"
"2","crxdn5km","Policy distr","6.488472938537598","denim-forest-115","-0.016934145241975784"
"2","crxdn5km","Policy distr","6.513957977294922","denim-forest-115","-0.016108088195323944"
"2","crxdn5km","Policy distr","6.5382609367370605","denim-forest-115","-0.015282032079994678"
"2","crxdn5km","Policy distr","6.561368942260742","denim-forest-115","-0.014455975964665413"
"2","crxdn5km","Policy distr","6.583267688751221","denim-forest-115","-0.013629920780658722"
"2","crxdn5km","Policy distr","6.603945255279541","denim-forest-115","-0.012803865596652031"
"2","crxdn5km","Policy distr","6.623389720916748","denim-forest-115","-0.01197780855000019"
"2","crxdn5km","Policy distr","6.6415886878967285","denim-forest-115","-0.0111517533659935"
"2","crxdn5km","Policy distr","6.658533573150635","denim-forest-115","-0.010325698181986809"
"2","crxdn5km","Policy distr","6.674213409423828","denim-forest-115","-0.009499641135334969"
"2","crxdn5km","Policy distr","6.688618183135986","denim-forest-115","-0.008673585951328278"
"2","crxdn5km","Policy distr","6.701740741729736","denim-forest-115","-0.007847530767321587"
"2","crxdn5km","Policy distr","6.713572978973389","denim-forest-115","-0.007021474651992321"
"2","crxdn5km","Policy distr","6.724107265472412","denim-forest-115","-0.006195418536663055"
"2","crxdn5km","Policy distr","6.733339786529541","denim-forest-115","-0.00536936242133379"
"2","crxdn5km","Policy distr","6.741262912750244","denim-forest-115","-0.004543307237327099"
"2","crxdn5km","Policy distr","6.747872352600098","denim-forest-115","-0.0037172511219978333"
"2","crxdn5km","Policy distr","6.753164768218994","denim-forest-115","-0.002891195472329855"
"2","crxdn5km","Policy distr","6.757137298583984","denim-forest-115","-0.002065139589831233"
"2","crxdn5km","Policy distr","6.759786128997803","denim-forest-115","-0.001239083707332611"
"2","crxdn5km","Policy distr","6.761111736297607","denim-forest-115","-0.0004130279121454805"
"2","crxdn5km","Policy distr","6.761111736297607","denim-forest-115","0.0004130279121454805"
"2","crxdn5km","Policy distr","6.759786128997803","denim-forest-115","0.001239083707332611"
"2","crxdn5km","Policy distr","6.757137298583984","denim-forest-115","0.002065139589831233"
"2","crxdn5km","Policy distr","6.753164768218994","denim-forest-115","0.002891195472329855"
"2","crxdn5km","Policy distr","6.747872352600098","denim-forest-115","0.0037172511219978333"
"2","crxdn5km","Policy distr","6.741262912750244","denim-forest-115","0.004543307237327099"
"2","crxdn5km","Policy distr","6.733339786529541","denim-forest-115","0.00536936242133379"
"2","crxdn5km","Policy distr","6.724107265472412","denim-forest-115","0.006195418536663055"
"2","crxdn5km","Policy distr","6.713572978973389","denim-forest-115","0.007021474651992321"
"2","crxdn5km","Policy distr","6.701740741729736","denim-forest-115","0.007847530767321587"
"2","crxdn5km","Policy distr","6.688618183135986","denim-forest-115","0.008673585951328278"
"2","crxdn5km","Policy distr","6.674213409423828","denim-forest-115","0.009499641135334969"
"2","crxdn5km","Policy distr","6.658533573150635","denim-forest-115","0.010325698181986809"
"2","crxdn5km","Policy distr","6.6415886878967285","denim-forest-115","0.0111517533659935"
"2","crxdn5km","Policy distr","6.623389720916748","denim-forest-115","0.01197780855000019"
"2","crxdn5km","Policy distr","6.603945255279541","denim-forest-115","0.012803865596652031"
"2","crxdn5km","Policy distr","6.583267688751221","denim-forest-115","0.013629920780658722"
"2","crxdn5km","Policy distr","6.561368942260742","denim-forest-115","0.014455975964665413"
"2","crxdn5km","Policy distr","6.5382609367370605","denim-forest-115","0.015282032079994678"
"2","crxdn5km","Policy distr","6.513957977294922","denim-forest-115","0.016108088195323944"
"2","crxdn5km","Policy distr","6.488472938537598","denim-forest-115","0.016934145241975784"
"2","crxdn5km","Policy distr","6.461821556091309","denim-forest-115","0.017760198563337326"
"2","crxdn5km","Policy distr","6.434018135070801","denim-forest-115","0.018586255609989166"
"2","crxdn5km","Policy distr","6.405079364776611","denim-forest-115","0.019412312656641006"
"2","crxdn5km","Policy distr","6.3750200271606445","denim-forest-115","0.020238365978002548"
"2","crxdn5km","Policy distr","6.34385871887207","denim-forest-115","0.02106442302465439"
"2","crxdn5km","Policy distr","6.311613082885742","denim-forest-115","0.02189048007130623"
"2","crxdn5km","Policy distr","6.2783002853393555","denim-forest-115","0.02271653339266777"
"2","crxdn5km","Policy distr","6.243939399719238","denim-forest-115","0.02354259043931961"
"2","crxdn5km","Policy distr","6.208549499511719","denim-forest-115","0.02436864748597145"
"2","crxdn5km","Policy distr","6.172150135040283","denim-forest-115","0.025194700807332993"
"2","crxdn5km","Policy distr","6.134761333465576","denim-forest-115","0.026020757853984833"
"2","crxdn5km","Policy distr","6.096405506134033","denim-forest-115","0.026846814900636673"
"2","crxdn5km","Policy distr","6.057101249694824","denim-forest-115","0.027672868221998215"
"2","crxdn5km","Policy distr","6.016870498657227","denim-forest-115","0.028498925268650055"
"2","crxdn5km","Policy distr","5.975735664367676","denim-forest-115","0.029324982315301895"
"2","crxdn5km","Policy distr","5.933720111846924","denim-forest-115","0.030151035636663437"
"2","crxdn5km","Policy distr","5.890843391418457","denim-forest-115","0.030977092683315277"
"2","crxdn5km","Policy distr","5.847131729125977","denim-forest-115","0.03180314600467682"
"2","crxdn5km","Policy distr","5.802606582641602","denim-forest-115","0.03262920677661896"
"2","crxdn5km","Policy distr","5.7572922706604","denim-forest-115","0.0334552600979805"
"2","crxdn5km","Policy distr","5.711212158203125","denim-forest-115","0.03428131341934204"
"2","crxdn5km","Policy distr","5.664390563964844","denim-forest-115","0.03510737419128418"
"2","crxdn5km","Policy distr","5.616851329803467","denim-forest-115","0.03593342751264572"
"2","crxdn5km","Policy distr","5.568619728088379","denim-forest-115","0.03675948083400726"
"2","crxdn5km","Policy distr","5.519720554351807","denim-forest-115","0.0375855416059494"
"2","crxdn5km","Policy distr","5.470178604125977","denim-forest-115","0.038411594927310944"
"2","crxdn5km","Policy distr","5.420018672943115","denim-forest-115","0.039237648248672485"
"2","crxdn5km","Policy distr","5.369265556335449","denim-forest-115","0.040063709020614624"
"2","crxdn5km","Policy distr","5.317946434020996","denim-forest-115","0.040889762341976166"
"2","crxdn5km","Policy distr","5.266085624694824","denim-forest-115","0.04171581566333771"
"2","crxdn5km","Policy distr","5.21370792388916","denim-forest-115","0.042541876435279846"
"2","crxdn5km","Policy distr","5.160839557647705","denim-forest-115","0.04336792975664139"
"2","crxdn5km","Policy distr","5.107505798339844","denim-forest-115","0.04419398307800293"
"2","crxdn5km","Policy distr","5.053732872009277","denim-forest-115","0.04502004384994507"
"2","crxdn5km","Policy distr","4.999546051025391","denim-forest-115","0.04584609717130661"
"2","crxdn5km","Policy distr","4.944972038269043","denim-forest-115","0.04667215049266815"
"2","crxdn5km","Policy distr","4.890033721923828","denim-forest-115","0.04749821126461029"
"2","crxdn5km","Policy distr","4.834758281707764","denim-forest-115","0.04832426458597183"
"2","crxdn5km","Policy distr","4.779172420501709","denim-forest-115","0.049150317907333374"
"2","crxdn5km","Policy distr","4.723297595977783","denim-forest-115","0.04997637867927551"
"2","crxdn5km","Policy distr","4.6671624183654785","denim-forest-115","0.050802432000637054"
"2","crxdn5km","Policy distr","4.610790729522705","denim-forest-115","0.051628485321998596"
"2","crxdn5km","Policy distr","4.554205894470215","denim-forest-115","0.052454546093940735"
"2","crxdn5km","Policy distr","4.497435092926025","denim-forest-115","0.05328059941530228"
"2","crxdn5km","Policy distr","4.4405012130737305","denim-forest-115","0.05410665273666382"
"2","crxdn5km","Policy distr","4.383429050445557","denim-forest-115","0.05493271350860596"
"2","crxdn5km","Policy distr","4.326242446899414","denim-forest-115","0.0557587668299675"
"2","crxdn5km","Policy distr","4.268964767456055","denim-forest-115","0.05658482015132904"
"2","crxdn5km","Policy distr","4.2116193771362305","denim-forest-115","0.05741088092327118"
"2","crxdn5km","Policy distr","4.154231071472168","denim-forest-115","0.05823693424463272"
"2","crxdn5km","Policy distr","4.096821308135986","denim-forest-115","0.05906298756599426"
"2","crxdn5km","Policy distr","4.039412498474121","denim-forest-115","0.0598890483379364"
"2","crxdn5km","Policy distr","3.982028007507324","denim-forest-115","0.06071510165929794"
"2","crxdn5km","Policy distr","3.924690008163452","denim-forest-115","0.061541154980659485"
"2","crxdn5km","Policy distr","3.8674190044403076","denim-forest-115","0.062367212027311325"
"2","crxdn5km","Policy distr","3.810236930847168","denim-forest-115","0.06319326907396317"
"2","crxdn5km","Policy distr","3.753164291381836","denim-forest-115","0.06401932239532471"
"2","crxdn5km","Policy distr","3.6962220668792725","denim-forest-115","0.06484538316726685"
"2","crxdn5km","Policy distr","3.6394307613372803","denim-forest-115","0.06567143648862839"
"2","crxdn5km","Policy distr","3.5828099250793457","denim-forest-115","0.06649748980998993"
"2","crxdn5km","Policy distr","3.5263776779174805","denim-forest-115","0.06732355058193207"
"2","crxdn5km","Policy distr","3.4701552391052246","denim-forest-115","0.06814960390329361"
"2","crxdn5km","Policy distr","3.4141595363616943","denim-forest-115","0.06897565722465515"
"2","crxdn5km","Policy distr","3.3584084510803223","denim-forest-115","0.06980171799659729"
"2","crxdn5km","Policy distr","3.3029212951660156","denim-forest-115","0.07062777131795883"
"2","crxdn5km","Policy distr","3.247713804244995","denim-forest-115","0.07145382463932037"
"2","crxdn5km","Policy distr","3.192803144454956","denim-forest-115","0.07227988541126251"
"2","crxdn5km","Policy distr","3.1382060050964355","denim-forest-115","0.07310593873262405"
"2","crxdn5km","Policy distr","3.0839381217956543","denim-forest-115","0.0739319920539856"
"2","crxdn5km","Policy distr","3.0300137996673584","denim-forest-115","0.07475805282592773"
"2","crxdn5km","Policy distr","2.976450204849243","denim-forest-115","0.07558410614728928"
"2","crxdn5km","Policy distr","2.9232594966888428","denim-forest-115","0.07641015946865082"
"2","crxdn5km","Policy distr","2.870457172393799","denim-forest-115","0.07723622024059296"
"2","crxdn5km","Policy distr","2.818056106567383","denim-forest-115","0.0780622735619545"
"2","crxdn5km","Policy distr","2.7660694122314453","denim-forest-115","0.07888832688331604"
"2","crxdn5km","Policy distr","2.7145092487335205","denim-forest-115","0.07971438765525818"
"2","crxdn5km","Policy distr","2.663388729095459","denim-forest-115","0.08054044097661972"
"2","crxdn5km","Policy distr","2.6127185821533203","denim-forest-115","0.08136649429798126"
"2","crxdn5km","Policy distr","2.562509775161743","denim-forest-115","0.0821925550699234"
"2","crxdn5km","Policy distr","2.5127739906311035","denim-forest-115","0.08301860839128494"
"2","crxdn5km","Policy distr","2.4635202884674072","denim-forest-115","0.08384466171264648"
"2","crxdn5km","Policy distr","2.4147582054138184","denim-forest-115","0.08467072248458862"
"2","crxdn5km","Policy distr","2.3664984703063965","denim-forest-115","0.08549677580595016"
"2","crxdn5km","Policy distr","2.3187482357025146","denim-forest-115","0.0863228291273117"
"2","crxdn5km","Policy distr","2.2715156078338623","denim-forest-115","0.08714888989925385"
"2","crxdn5km","Policy distr","2.2248096466064453","denim-forest-115","0.08797494322061539"
"2","crxdn5km","Policy distr","2.1786367893218994","denim-forest-115","0.08880099654197693"
"2","crxdn5km","Policy distr","2.1330039501190186","denim-forest-115","0.08962705731391907"
"2","crxdn5km","Policy distr","2.0879175662994385","denim-forest-115","0.09045311063528061"
"2","crxdn5km","Policy distr","2.043384313583374","denim-forest-115","0.09127916395664215"
"2","crxdn5km","Policy distr","1.99940824508667","denim-forest-115","0.09210522472858429"
"2","crxdn5km","Policy distr","1.9559956789016724","denim-forest-115","0.09293127804994583"
"2","crxdn5km","Policy distr","1.9131505489349365","denim-forest-115","0.09375733137130737"
"2","crxdn5km","Policy distr","1.8708769083023071","denim-forest-115","0.09458339214324951"
"2","crxdn5km","Policy distr","1.829179048538208","denim-forest-115","0.09540944546461105"
"2","crxdn5km","Policy distr","1.7880603075027466","denim-forest-115","0.0962354987859726"
"2","crxdn5km","Policy distr","1.7475229501724243","denim-forest-115","0.09706155955791473"
"2","crxdn5km","Policy distr","1.70756995677948","denim-forest-115","0.09788761287927628"
"2","crxdn5km","Policy distr","1.6682037115097046","denim-forest-115","0.09871366620063782"
"2","crxdn5km","Policy distr","1.6294251680374146","denim-forest-115","0.09953972697257996"
"2","crxdn5km","Policy distr","1.5912364721298218","denim-forest-115","0.1003657802939415"
"2","crxdn5km","Policy distr","1.5536381006240845","denim-forest-115","0.10119183361530304"
"2","crxdn5km","Policy distr","1.5166306495666504","denim-forest-115","0.10201789438724518"
"2","crxdn5km","Policy distr","1.4802148342132568","denim-forest-115","0.10284394770860672"
"2","crxdn5km","Policy distr","1.4443904161453247","denim-forest-115","0.10367000102996826"
"2","crxdn5km","Policy distr","1.4091565608978271","denim-forest-115","0.1044960618019104"
"2","crxdn5km","Policy distr","1.3745129108428955","denim-forest-115","0.10532211512327194"
"2","crxdn5km","Policy distr","1.3404579162597656","denim-forest-115","0.10614816844463348"
"2","crxdn5km","Policy distr","1.3069905042648315","denim-forest-115","0.10697422921657562"
"2","crxdn5km","Policy distr","1.2741092443466187","denim-forest-115","0.10780028253793716"
"2","crxdn5km","Policy distr","1.2418116331100464","denim-forest-115","0.1086263358592987"
"2","crxdn5km","Policy distr","1.2100954055786133","denim-forest-115","0.10945239663124084"
"2","crxdn5km","Policy distr","1.1789582967758179","denim-forest-115","0.11027844995260239"
"2","crxdn5km","Policy distr","1.148397445678711","denim-forest-115","0.11110450327396393"
"2","crxdn5km","Policy distr","1.1184090375900269","denim-forest-115","0.11193056404590607"
"2","crxdn5km","Policy distr","1.0889906883239746","denim-forest-115","0.11275661736726761"
"2","crxdn5km","Policy distr","1.0601383447647095","denim-forest-115","0.11358267068862915"
"2","crxdn5km","Policy distr","1.0318478345870972","denim-forest-115","0.11440873146057129"
"2","crxdn5km","Policy distr","1.0041158199310303","denim-forest-115","0.11523478478193283"
"2","crxdn5km","Policy distr","0.9769375324249268","denim-forest-115","0.11606083810329437"
"2","crxdn5km","Policy distr","0.9503084421157837","denim-forest-115","0.11688689887523651"
"2","crxdn5km","Policy distr","0.9242241382598877","denim-forest-115","0.11771295219659805"
"2","crxdn5km","Policy distr","0.8986796736717224","denim-forest-115","0.1185390055179596"
"2","crxdn5km","Policy distr","0.8736698627471924","denim-forest-115","0.11936506628990173"
"2","crxdn5km","Policy distr","0.8491897583007812","denim-forest-115","0.12019111961126328"
"2","crxdn5km","Policy distr","0.8252337574958801","denim-forest-115","0.12101717293262482"
"2","crxdn5km","Policy distr","0.8017961978912354","denim-forest-115","0.12184323370456696"
"2","crxdn5km","Policy distr","0.7788718938827515","denim-forest-115","0.1226692870259285"
"2","crxdn5km","Policy distr","0.7564547657966614","denim-forest-115","0.12349534034729004"
"2","crxdn5km","Policy distr","0.7345386147499084","denim-forest-115","0.12432140111923218"
"2","crxdn5km","Policy distr","0.7131178975105286","denim-forest-115","0.12514744699001312"
"2","crxdn5km","Policy distr","0.6921859979629517","denim-forest-115","0.12597350776195526"
"2","crxdn5km","Policy distr","0.6717366576194763","denim-forest-115","0.1267995685338974"
"2","crxdn5km","Policy distr","0.6517641544342041","denim-forest-115","0.12762561440467834"
"2","crxdn5km","Policy distr","0.6322612762451172","denim-forest-115","0.12845167517662048"
"2","crxdn5km","Policy distr","0.6132216453552246","denim-forest-115","0.12927773594856262"
"2","crxdn5km","Policy distr","0.594639003276825","denim-forest-115","0.13010379672050476"
"2","crxdn5km","Policy distr","0.5765065550804138","denim-forest-115","0.1309298425912857"
"2","crxdn5km","Policy distr","0.5588172674179077","denim-forest-115","0.13175590336322784"
"2","crxdn5km","Policy distr","0.5415648818016052","denim-forest-115","0.1325819492340088"
"2","crxdn5km","Policy distr","0.5247420072555542","denim-forest-115","0.13340801000595093"
"2","crxdn5km","Policy distr","0.5083420872688293","denim-forest-115","0.13423407077789307"
"2","crxdn5km","Policy distr","0.4923580586910248","denim-forest-115","0.1350601315498352"
"2","crxdn5km","Policy distr","0.4767835736274719","denim-forest-115","0.13588617742061615"
"2","crxdn5km","Policy distr","0.4616110920906067","denim-forest-115","0.1367122381925583"
"2","crxdn5km","Policy distr","0.44683384895324707","denim-forest-115","0.13753828406333923"
"2","crxdn5km","Policy distr","0.43244487047195435","denim-forest-115","0.13836434483528137"
"2","crxdn5km","Policy distr","0.41843709349632263","denim-forest-115","0.1391904056072235"
"2","crxdn5km","Policy distr","0.4048037827014923","denim-forest-115","0.14001646637916565"
"2","crxdn5km","Policy distr","0.3915380537509918","denim-forest-115","0.1408425122499466"
"2","crxdn5km","Policy distr","0.37863263487815857","denim-forest-115","0.14166857302188873"
"2","crxdn5km","Policy distr","0.3660811185836792","denim-forest-115","0.14249461889266968"
"2","crxdn5km","Policy distr","0.3538760542869568","denim-forest-115","0.14332067966461182"
"2","crxdn5km","Policy distr","0.34201082587242126","denim-forest-115","0.14414674043655396"
"2","crxdn5km","Policy distr","0.330478698015213","denim-forest-115","0.1449728012084961"
"2","crxdn5km","Policy distr","0.31927305459976196","denim-forest-115","0.14579884707927704"
"2","crxdn5km","Policy distr","0.3083866834640503","denim-forest-115","0.14662490785121918"
"2","crxdn5km","Policy distr","0.29781338572502136","denim-forest-115","0.14745095372200012"
"2","crxdn5km","Policy distr","0.2875460088253021","denim-forest-115","0.14827701449394226"
"2","crxdn5km","Policy distr","0.2775781452655792","denim-forest-115","0.1491030752658844"
"2","crxdn5km","Policy distr","0.26790329813957214","denim-forest-115","0.14992913603782654"
"2","crxdn5km","Policy distr","0.25851529836654663","denim-forest-115","0.15075518190860748"
"2","crxdn5km","Policy distr","0.2494071125984192","denim-forest-115","0.15158124268054962"
"2","crxdn5km","Policy distr","0.24057281017303467","denim-forest-115","0.15240728855133057"
"2","crxdn5km","Policy distr","0.23200586438179016","denim-forest-115","0.1532333493232727"
"2","crxdn5km","Policy distr","0.2237001657485962","denim-forest-115","0.15405941009521484"
"2","crxdn5km","Policy distr","0.21564947068691254","denim-forest-115","0.15488547086715698"
"2","crxdn5km","Policy distr","0.2078479677438736","denim-forest-115","0.15571151673793793"
"2","crxdn5km","Policy distr","0.2002892643213272","denim-forest-115","0.15653757750988007"
"2","crxdn5km","Policy distr","0.1929677128791809","denim-forest-115","0.157363623380661"
"2","crxdn5km","Policy distr","0.18587730824947357","denim-forest-115","0.15818968415260315"
"2","crxdn5km","Policy distr","0.179012268781662","denim-forest-115","0.1590157449245453"
"2","crxdn5km","Policy distr","0.17236706614494324","denim-forest-115","0.15984180569648743"
"2","crxdn5km","Policy distr","0.16593608260154724","denim-forest-115","0.16066785156726837"
"2","crxdn5km","Policy distr","0.15971365571022034","denim-forest-115","0.1614939123392105"
"2","crxdn5km","Policy distr","0.1536945104598999","denim-forest-115","0.16231995820999146"
"2","crxdn5km","Policy distr","0.1478731334209442","denim-forest-115","0.1631460189819336"
"2","crxdn5km","Policy distr","0.1422443985939026","denim-forest-115","0.16397207975387573"
"2","crxdn5km","Policy distr","0.1368030607700348","denim-forest-115","0.16479814052581787"
"2","crxdn5km","Policy distr","0.13154421746730804","denim-forest-115","0.16562418639659882"
"2","crxdn5km","Policy distr","0.12646260857582092","denim-forest-115","0.16645024716854095"
"2","crxdn5km","Policy distr","0.12155356258153915","denim-forest-115","0.1672762930393219"
"2","crxdn5km","Policy distr","0.11681211739778519","denim-forest-115","0.16810235381126404"
"2","crxdn5km","Policy distr","0.11223363131284714","denim-forest-115","0.16892841458320618"
"2","crxdn5km","Policy distr","0.10781344771385193","denim-forest-115","0.16975447535514832"
"2","crxdn5km","Policy distr","0.1035471186041832","denim-forest-115","0.17058052122592926"
"2","crxdn5km","Policy distr","0.09943006187677383","denim-forest-115","0.1714065819978714"
"2","crxdn5km","Policy distr","0.09545804560184479","denim-forest-115","0.17223262786865234"
"2","crxdn5km","Policy distr","0.09162671118974686","denim-forest-115","0.17305868864059448"
"2","crxdn5km","Policy distr","0.08793189376592636","denim-forest-115","0.17388474941253662"
"2","crxdn5km","Policy distr","0.08436955511569977","denim-forest-115","0.17471081018447876"
"2","crxdn5km","Policy distr","0.08093569427728653","denim-forest-115","0.1755368560552597"
"2","crxdn5km","Policy distr","0.0776263102889061","denim-forest-115","0.17636291682720184"
"2","crxdn5km","Policy distr","0.07443775981664658","denim-forest-115","0.1771889626979828"
"2","crxdn5km","Policy distr","0.0713660940527916","denim-forest-115","0.17801502346992493"
"2","crxdn5km","Policy distr","0.06840780377388","denim-forest-115","0.17884108424186707"
"2","crxdn5km","Policy distr","0.0655592605471611","denim-forest-115","0.1796671450138092"
"2","crxdn5km","Policy distr","0.06281708180904388","denim-forest-115","0.18049319088459015"
"2","crxdn5km","Policy distr","0.060177743434906006","denim-forest-115","0.1813192516565323"
"2","crxdn5km","Policy distr","0.05763806402683258","denim-forest-115","0.18214529752731323"
"2","crxdn5km","Policy distr","0.05519469082355499","denim-forest-115","0.18297135829925537"
"2","crxdn5km","Policy distr","0.052844539284706116","denim-forest-115","0.1837974190711975"
"2","crxdn5km","Policy distr","0.050584569573402405","denim-forest-115","0.18462347984313965"
"2","crxdn5km","Policy distr","0.04841176047921181","denim-forest-115","0.1854495257139206"
"2","crxdn5km","Policy distr","0.046323180198669434","denim-forest-115","0.18627558648586273"
"2","crxdn5km","Policy distr","0.044316042214632034","denim-forest-115","0.18710163235664368"
"2","crxdn5km","Policy distr","0.04238756373524666","denim-forest-115","0.18792769312858582"
"2","crxdn5km","Policy distr","0.04053504019975662","denim-forest-115","0.18875375390052795"
"2","crxdn5km","Policy distr","0.038755882531404495","denim-forest-115","0.1895798146724701"
"2","crxdn5km","Policy distr","0.03704757243394852","denim-forest-115","0.19040586054325104"
"2","crxdn5km","Policy distr","0.03540760278701782","denim-forest-115","0.19123192131519318"
"2","crxdn5km","Policy distr","0.033833619207143784","denim-forest-115","0.19205796718597412"
"2","crxdn5km","Policy distr","0.03232325613498688","denim-forest-115","0.19288402795791626"
"2","crxdn5km","Policy distr","0.030874256044626236","denim-forest-115","0.1937100887298584"
"2","crxdn5km","Policy distr","0.029484426602721214","denim-forest-115","0.19453614950180054"
"2","crxdn5km","Policy distr","0.02815166860818863","denim-forest-115","0.19536219537258148"
"2","crxdn5km","Policy distr","0.02687387354671955","denim-forest-115","0.19618825614452362"
"2","crxdn5km","Policy distr","0.025649074465036392","denim-forest-115","0.19701430201530457"
"2","crxdn5km","Policy distr","0.02447526343166828","denim-forest-115","0.1978403627872467"
"2","crxdn5km","Policy distr","0.02335059829056263","denim-forest-115","0.19866642355918884"
"2","crxdn5km","Policy distr","0.02227325364947319","denim-forest-115","0.19949248433113098"
"2","crxdn5km","Policy distr","0.021241463720798492","denim-forest-115","0.20031853020191193"
"2","crxdn5km","Policy distr","0.020253479480743408","denim-forest-115","0.20114459097385406"
"2","crxdn5km","Policy distr","0.019307684153318405","denim-forest-115","0.201970636844635"
"2","crxdn5km","Policy distr","0.018402433022856712","denim-forest-115","0.20279669761657715"
"2","crxdn5km","Policy distr","0.017536187544465065","denim-forest-115","0.2036227583885193"
"2","crxdn5km","Policy distr","0.016707448288798332","denim-forest-115","0.20444881916046143"
"2","crxdn5km","Policy distr","0.015914758667349815","denim-forest-115","0.20527486503124237"
"2","crxdn5km","Policy distr","0.0151566993445158","denim-forest-115","0.2061009258031845"

==> plot_scripts/data/action_distributions/cheetah/cheetah_960k.csv <==
"step","lineKey","lineVal"
"-0.13626191020011902","Action distr","0"
"-0.1357157826423645","Action distr","0"
"-0.1351696252822876","Action distr","0.033113138239874204"
"-0.13462349772453308","Action distr","0"
"-0.13407735526561737","Action distr","0"
"-0.13353121280670166","Action distr","0"
"-0.13298508524894714","Action distr","0"
"-0.13243892788887024","Action distr","0.033113138239874204"
"-0.13189280033111572","Action distr","0.06622627647974841"
"-0.13134664297103882","Action distr","0"
"-0.1308005154132843","Action distr","0"
"-0.13025438785552979","Action distr","0"
"-0.12970823049545288","Action distr","0"
"-0.12916210293769836","Action distr","0"
"-0.12861594557762146","Action distr","0"
"-0.12806981801986694","Action distr","0.033113138239874204"
"-0.12752367556095123","Action distr","0"
"-0.12697753310203552","Action distr","0"
"-0.126431405544281","Action distr","0"
"-0.1258852481842041","Action distr","0"
"-0.12533912062644958","Action distr","0"
"-0.12479297816753387","Action distr","0"
"-0.12424683570861816","Action distr","0"
"-0.12370069324970245","Action distr","0"
"-0.12315455824136734","Action distr","0.033113138239874204"
"-0.12260841578245163","Action distr","0.06622627647974841"
"-0.12206228077411652","Action distr","0"
"-0.1215161383152008","Action distr","0.033113138239874204"
"-0.1209699958562851","Action distr","0.06622627647974841"
"-0.12042385339736938","Action distr","0"
"-0.11987771838903427","Action distr","0"
"-0.11933157593011856","Action distr","0.033113138239874204"
"-0.11878544092178345","Action distr","0.033113138239874204"
"-0.11823929846286774","Action distr","0.19867882943924525"
"-0.11769315600395203","Action distr","1.7881094649532072"
"-0.11714701354503632","Action distr","7.019985306853332"
"-0.1166008785367012","Action distr","1.4900912207943395"
"-0.11605473607778549","Action distr","0.09933941471962263"
"-0.11550860106945038","Action distr","0.23179196767911944"
"-0.11496245861053467","Action distr","0.29801824415886785"
"-0.11441631615161896","Action distr","0.033113138239874204"
"-0.11387017369270325","Action distr","0.06622627647974841"
"-0.11332403868436813","Action distr","0.13245255295949682"
"-0.11277789622545242","Action distr","0.06622627647974841"
"-0.11223176121711731","Action distr","0.09933941471962263"
"-0.1116856187582016","Action distr","0"
"-0.11113947629928589","Action distr","0.06622627647974841"
"-0.11059333384037018","Action distr","0.16556569119937103"
"-0.11004719883203506","Action distr","0.09933941471962263"
"-0.10950105637311935","Action distr","0.16556569119937103"
"-0.10895492136478424","Action distr","0.19867882943924525"
"-0.10840877890586853","Action distr","0.19867882943924525"
"-0.10786263644695282","Action distr","0.19867882943924525"
"-0.10731649398803711","Action distr","0.09933941471962263"
"-0.106770358979702","Action distr","0.16556569119937103"
"-0.10622421652078629","Action distr","0.13245255295949682"
"-0.10567808151245117","Action distr","0.06622627647974841"
"-0.10513193905353546","Action distr","0.19867882943924525"
"-0.10458579659461975","Action distr","0.26490510591899363"
"-0.10403965413570404","Action distr","0.23179196767911944"
"-0.10349351912736893","Action distr","0.13245255295949682"
"-0.10294737666845322","Action distr","0.23179196767911944"
"-0.1024012416601181","Action distr","0.09933941471962263"
"-0.10185509920120239","Action distr","0.09933941471962263"
"-0.10130895674228668","Action distr","0.16556569119937103"
"-0.10076281428337097","Action distr","0.13245255295949682"
"-0.10021667927503586","Action distr","0.09933941471962263"
"-0.09967053681612015","Action distr","0.16556569119937103"
"-0.09912440180778503","Action distr","0.3642445206386163"
"-0.09857825934886932","Action distr","0.19867882943924525"
"-0.09803211688995361","Action distr","0.23179196767911944"
"-0.0974859744310379","Action distr","0.09933941471962263"
"-0.09693983942270279","Action distr","0.26490510591899363"
"-0.09639370441436768","Action distr","0.06622627647974841"
"-0.09584756195545197","Action distr","0.16556569119937103"
"-0.09530141949653625","Action distr","0.19867882943924525"
"-0.09475527703762054","Action distr","0.26490510591899363"
"-0.09420914202928543","Action distr","0.23179196767911944"
"-0.09366299957036972","Action distr","0.09933941471962263"
"-0.0931168645620346","Action distr","0.19867882943924525"
"-0.0925707221031189","Action distr","0.16556569119937103"
"-0.09202457964420319","Action distr","0.16556569119937103"
"-0.09147843718528748","Action distr","0.19867882943924525"
"-0.09093230217695236","Action distr","0.29801824415886785"
"-0.09038615971803665","Action distr","0.16556569119937103"
"-0.08984002470970154","Action distr","0.16556569119937103"
"-0.08929388225078583","Action distr","0.16556569119937103"
"-0.08874773979187012","Action distr","0.23179196767911944"
"-0.0882015973329544","Action distr","0.13245255295949682"
"-0.0876554623246193","Action distr","0.19867882943924525"
"-0.08710931986570358","Action distr","0.16556569119937103"
"-0.08656318485736847","Action distr","0.19867882943924525"
"-0.08601704239845276","Action distr","0.13245255295949682"
"-0.08547089993953705","Action distr","0.23179196767911944"
"-0.08492475748062134","Action distr","0.26490510591899363"
"-0.08437862247228622","Action distr","0.13245255295949682"
"-0.08383248001337051","Action distr","0.33113138239874207"
"-0.0832863450050354","Action distr","0.23179196767911944"
"-0.08274020254611969","Action distr","0.16556569119937103"
"-0.08219406008720398","Action distr","0.16556569119937103"
"-0.08164791762828827","Action distr","0.23179196767911944"
"-0.08110178261995316","Action distr","0.29801824415886785"
"-0.08055564016103745","Action distr","0.3973576588784905"
"-0.08000950515270233","Action distr","0.19867882943924525"
"-0.07946336269378662","Action distr","0.19867882943924525"
"-0.07891722023487091","Action distr","0.19867882943924525"
"-0.0783710777759552","Action distr","0.23179196767911944"
"-0.07782494276762009","Action distr","0.29801824415886785"
"-0.07727880030870438","Action distr","0.16556569119937103"
"-0.07673266530036926","Action distr","0.16556569119937103"
"-0.07618652284145355","Action distr","0.43047079711836467"
"-0.07564038038253784","Action distr","0.09933941471962263"
"-0.07509423792362213","Action distr","0.43047079711836467"
"-0.07454810291528702","Action distr","0.26490510591899363"
"-0.07400196045637131","Action distr","0.26490510591899363"
"-0.0734558254480362","Action distr","0.29801824415886785"
"-0.07290968298912048","Action distr","0.33113138239874207"
"-0.07236354053020477","Action distr","0.19867882943924525"
"-0.07181739807128906","Action distr","0.33113138239874207"
"-0.07127126306295395","Action distr","0.33113138239874207"
"-0.07072512060403824","Action distr","0.29801824415886785"
"-0.07017898559570312","Action distr","0.26490510591899363"
"-0.06963284313678741","Action distr","0.3973576588784905"
"-0.0690867006778717","Action distr","0.33113138239874207"
"-0.068540558218956","Action distr","0.3642445206386163"
"-0.06799442321062088","Action distr","0.29801824415886785"
"-0.06744828075170517","Action distr","0.5629233500778615"
"-0.06690214574337006","Action distr","0.3973576588784905"
"-0.06635600328445435","Action distr","0.5960364883177357"
"-0.06580986082553864","Action distr","0.3642445206386163"
"-0.06526371836662292","Action distr","0.3973576588784905"
"-0.06471758335828781","Action distr","0.26490510591899363"
"-0.0641714408993721","Action distr","0.3642445206386163"
"-0.06362530589103699","Action distr","0.43047079711836467"
"-0.06307916343212128","Action distr","0.5629233500778615"
"-0.06253302097320557","Action distr","0.23179196767911944"
"-0.06198688596487045","Action distr","0.29801824415886785"
"-0.06144074350595474","Action distr","0.4635839353582389"
"-0.06089460104703903","Action distr","0.5298102118379873"
"-0.06034846603870392","Action distr","0.7284890412772326"
"-0.05980232357978821","Action distr","0.49669707359811316"
"-0.0592561811208725","Action distr","0.5298102118379873"
"-0.058710046112537384","Action distr","0.4635839353582389"
"-0.058163903653621674","Action distr","0.7284890412772326"
"-0.05761776119470596","Action distr","0.4635839353582389"
"-0.05707162618637085","Action distr","0.9271678707164778"
"-0.05652548372745514","Action distr","0.3642445206386163"
"-0.05597934126853943","Action distr","0.794715317756981"
"-0.055433206260204315","Action distr","0.43047079711836467"
"-0.054887063801288605","Action distr","0.5298102118379873"
"-0.054340921342372894","Action distr","1.0265072854361004"
"-0.05379478633403778","Action distr","0.4635839353582389"
"-0.05324864387512207","Action distr","0.8609415942367293"
"-0.05270250141620636","Action distr","1.1920729766354714"
"-0.052156366407871246","Action distr","0.5960364883177357"
"-0.051610223948955536","Action distr","0.5629233500778615"
"-0.051064081490039825","Action distr","0.8278284559968552"
"-0.05051794648170471","Action distr","0.6953759030373584"
"-0.049971804022789","Action distr","0.8609415942367293"
"-0.04942566156387329","Action distr","0.794715317756981"
"-0.04887952655553818","Action distr","1.125846700155723"
"-0.04833338409662247","Action distr","0.9602810089563522"
"-0.047787245362997055","Action distr","1.2914123913550941"
"-0.04724110662937164","Action distr","1.25829925311522"
"-0.04669496417045593","Action distr","1.0265072854361004"
"-0.04614882543683052","Action distr","0.9933941471962263"
"-0.04560268670320511","Action distr","1.1920729766354714"
"-0.0450565442442894","Action distr","0.9933941471962263"
"-0.044510405510663986","Action distr","1.4900912207943395"
"-0.043964266777038574","Action distr","1.6225437737538364"
"-0.043418124318122864","Action distr","1.5563174972740879"
"-0.04287198558449745","Action distr","1.4900912207943395"
"-0.04232584685087204","Action distr","1.6225437737538364"
"-0.04177970439195633","Action distr","1.6556569119937103"
"-0.04123356565833092","Action distr","1.8543357414329555"
"-0.040687426924705505","Action distr","2.0530145708722007"
"-0.040141284465789795","Action distr","1.5563174972740879"
"-0.03959514573216438","Action distr","2.28480653855132"
"-0.03904900699853897","Action distr","1.9536751561525783"
"-0.03850286453962326","Action distr","2.4834853679905655"
"-0.03795672580599785","Action distr","2.185467123831698"
"-0.037410587072372437","Action distr","2.51659850623044"
"-0.036864444613456726","Action distr","2.5828247827101882"
"-0.036318305879831314","Action distr","2.5828247827101882"
"-0.0357721671462059","Action distr","2.4834853679905655"
"-0.03522602468729019","Action distr","3.1126349945481757"
"-0.03467988595366478","Action distr","3.1126349945481757"
"-0.03413374722003937","Action distr","3.344426962227295"
"-0.03358760476112366","Action distr","3.14574813278805"
"-0.033041466027498245","Action distr","3.8411240358254086"
"-0.03249532729387283","Action distr","3.5762189299064144"
"-0.03194918483495712","Action distr","3.874237174065282"
"-0.03140304610133171","Action distr","3.642445206386163"
"-0.0308569073677063","Action distr","4.370934247663396"
"-0.030310766771435738","Action distr","5.364328394859622"
"-0.029764626175165176","Action distr","4.602726215342515"
"-0.029218487441539764","Action distr","5.264988980139999"
"-0.028672346845269203","Action distr","5.662346639018489"
"-0.028126206248998642","Action distr","5.5298940860589925"
"-0.02758006751537323","Action distr","6.68885392445459"
"-0.02703392691910267","Action distr","5.8610254684577345"
"-0.026487786322832108","Action distr","6.125930574376729"
"-0.025941647589206696","Action distr","7.582908656931194"
"-0.025395506992936134","Action distr","6.324609403815974"
"-0.024849366396665573","Action distr","7.781587486370439"
"-0.02430322766304016","Action distr","7.483569242211571"
"-0.02375708892941475","Action distr","7.6160217951710685"
"-0.02321094647049904","Action distr","8.278284559968553"
"-0.022664807736873627","Action distr","9.072999877725534"
"-0.022118669003248215","Action distr","8.874321048286287"
"-0.021572526544332504","Action distr","10.06639402492176"
"-0.021026387810707092","Action distr","9.238565568924905"
"-0.02048024907708168","Action distr","10.397525407320503"
"-0.01993410661816597","Action distr","9.933941471962262"
"-0.019387967884540558","Action distr","11.95384290459459"
"-0.018841829150915146","Action distr","11.059788172117985"
"-0.018295686691999435","Action distr","11.986956042834462"
"-0.017749547958374023","Action distr","13.21214215770981"
"-0.01720340922474861","Action distr","12.384313701712953"
"-0.0166572667658329","Action distr","13.708839231307923"
"-0.01611112803220749","Action distr","13.808178646027546"
"-0.015564988367259502","Action distr","13.940631198987044"
"-0.015018848702311516","Action distr","15.596288110980751"
"-0.014472708106040955","Action distr","14.17242316666616"
"-0.013926568441092968","Action distr","15.165817313862387"
"-0.013380428776144981","Action distr","16.424116566977606"
"-0.01283428817987442","Action distr","16.556569119937105"
"-0.012288149446249008","Action distr","15.430722419781382"
"-0.011742008849978447","Action distr","18.775149382008678"
"-0.011195868253707886","Action distr","17.285058161214337"
"-0.010649729520082474","Action distr","20.232127464563142"
"-0.010103588923811913","Action distr","18.7420362437688"
"-0.009557448327541351","Action distr","19.470525285046037"
"-0.00901130959391594","Action distr","20.165901188083396"
"-0.008465168997645378","Action distr","20.39769315576251"
"-0.007919028401374817","Action distr","19.338072732086538"
"-0.007372889202088118","Action distr","21.126182197039746"
"-0.006826749071478844","Action distr","22.285142035435342"
"-0.006280609406530857","Action distr","21.457313579438487"
"-0.0057344697415828705","Action distr","21.291747888239115"
"-0.005188329145312309","Action distr","21.324861026478988"
"-0.004642189480364323","Action distr","19.934109220404274"
"-0.004096049815416336","Action distr","20.86127709112075"
"-0.003549909684807062","Action distr","21.854671238316975"
"-0.0030037695541977882","Action distr","22.11957634423597"
"-0.0024576298892498016","Action distr","21.854671238316975"
"-0.0019114897586405277","Action distr","21.291747888239115"
"-0.0013653498608618975","Action distr","22.483820864874588"
"-0.0008192099630832672","Action distr","22.649386556073956"
"-0.0002730699779931456","Action distr","22.053350067756224"
"0.0002730699779931456","Action distr","21.357974164718865"
"0.0008192099630832672","Action distr","21.490426717678364"
"0.0013653498608618975","Action distr","23.67589384151006"
"0.0019114897586405277","Action distr","21.026842782320124"
"0.0024576298892498016","Action distr","21.821558100077105"
"0.0030037695541977882","Action distr","23.04674421495245"
"0.003549909684807062","Action distr","21.920897514796728"
"0.004096049815416336","Action distr","21.42420044119861"
"0.004642189480364323","Action distr","21.78844496183723"
"0.005188329145312309","Action distr","20.000335496884023"
"0.0057344697415828705","Action distr","19.967222358644147"
"0.006280609406530857","Action distr","21.920897514796728"
"0.006826749071478844","Action distr","20.563258846961883"
"0.007372889202088118","Action distr","19.338072732086538"
"0.007919028401374817","Action distr","20.099674911603643"
"0.008465168997645378","Action distr","19.56986469976566"
"0.00901130959391594","Action distr","19.27184645560679"
"0.009557448327541351","Action distr","18.14599975545107"
"0.010103588923811913","Action distr","18.444017999609933"
"0.010649729520082474","Action distr","18.01354720249157"
"0.011195868253707886","Action distr","16.854587364095973"
"0.011742008849978447","Action distr","16.258550875778237"
"0.012288149446249008","Action distr","17.748642096572574"
"0.01283428817987442","Action distr","15.861193216899746"
"0.013380428776144981","Action distr","14.6360071020244"
"0.013926568441092968","Action distr","15.066477899142765"
"0.014472708106040955","Action distr","14.47044141082503"
"0.015018848702311516","Action distr","15.364496143301634"
"0.015564988367259502","Action distr","14.768459654983898"
"0.01611112803220749","Action distr","13.410820987149055"
"0.0166572667658329","Action distr","13.04657646651044"
"0.01720340922474861","Action distr","12.417426839952828"
"0.017749547958374023","Action distr","12.417426839952828"
"0.018295686691999435","Action distr","11.589598383955973"
"0.018841829150915146","Action distr","11.589598383955973"
"0.019387967884540558","Action distr","10.894222480918614"
"0.01993410661816597","Action distr","11.059788172117985"
"0.02048024907708168","Action distr","10.761769927959117"
"0.021026387810707092","Action distr","9.437244398364149"
"0.021572526544332504","Action distr","9.238565568924905"
"0.022118669003248215","Action distr","9.470357536604025"
"0.022664807736873627","Action distr","8.708755357086917"
"0.02321094647049904","Action distr","8.476963389407796"
"0.02375708892941475","Action distr","8.046492592289432"
"0.02430322766304016","Action distr","7.08621158333308"
"0.024849366396665573","Action distr","7.08621158333308"
"0.025395506992936134","Action distr","6.457061956775471"
"0.025941647589206696","Action distr","6.622627647974841"
"0.026487786322832108","Action distr","6.1590437126166035"
"0.02703392691910267","Action distr","5.629233500778616"
"0.02758006751537323","Action distr","5.4967809478191185"
"0.028126206248998642","Action distr","5.761686053738113"
"0.028672346845269203","Action distr","5.894138606697609"
"0.029218487441539764","Action distr","5.1325364271805025"
"0.029764626175165176","Action distr","5.03319701246088"
"0.030310766771435738","Action distr","3.940463450545031"
"0.0308569073677063","Action distr","3.4768795151867917"
"0.03140304610133171","Action distr","4.40404738590327"
"0.03194918483495712","Action distr","3.77489775934566"
"0.03249532729387283","Action distr","3.940463450545031"
"0.033041466027498245","Action distr","3.377540100467169"
"0.03358760476112366","Action distr","3.245087547507673"
"0.03413374722003937","Action distr","3.5762189299064144"
"0.03467988595366478","Action distr","3.344426962227295"
"0.03522602468729019","Action distr","2.8808430268690564"
"0.0357721671462059","Action distr","2.682164197429811"
"0.036318305879831314","Action distr","2.28480653855132"
"0.036864444613456726","Action distr","2.28480653855132"
"0.037410587072372437","Action distr","2.682164197429811"
"0.03795672580599785","Action distr","2.28480653855132"
"0.03850286453962326","Action distr","2.1523539855918234"
"0.03904900699853897","Action distr","2.2185802620715718"
"0.03959514573216438","Action distr","1.88744887967283"
"0.040141284465789795","Action distr","1.8543357414329555"
"0.040687426924705505","Action distr","1.8543357414329555"
"0.04123356565833092","Action distr","1.8212226031930816"
"0.04177970439195633","Action distr","1.5563174972740879"
"0.04232584685087204","Action distr","1.5232043590342137"
"0.04287198558449745","Action distr","1.0265072854361004"
"0.043418124318122864","Action distr","1.3907518060747168"
"0.043964266777038574","Action distr","1.2914123913550941"
"0.044510405510663986","Action distr","1.1920729766354714"
"0.0450565442442894","Action distr","0.9933941471962263"
"0.04560268670320511","Action distr","1.3576386678348427"
"0.04614882543683052","Action distr","0.6953759030373584"
"0.04669496417045593","Action distr","0.7616021795171068"
"0.04724110662937164","Action distr","1.092733561915849"
"0.047787245362997055","Action distr","1.2251861148753458"
"0.04833338409662247","Action distr","0.8278284559968552"
"0.04887952655553818","Action distr","0.6953759030373584"
"0.04942566156387329","Action distr","0.794715317756981"
"0.049971804022789","Action distr","1.0265072854361004"
"0.05051794648170471","Action distr","0.794715317756981"
"0.051064081490039825","Action distr","0.7616021795171068"
"0.051610223948955536","Action distr","0.7616021795171068"
"0.052156366407871246","Action distr","0.7616021795171068"
"0.05270250141620636","Action distr","0.5960364883177357"
"0.05324864387512207","Action distr","0.7284890412772326"
"0.05379478633403778","Action distr","0.6953759030373584"
"0.054340921342372894","Action distr","0.5298102118379873"
"0.054887063801288605","Action distr","0.43047079711836467"
"0.055433206260204315","Action distr","0.6622627647974841"
"0.05597934126853943","Action distr","0.5960364883177357"
"0.05652548372745514","Action distr","0.7284890412772326"
"0.05707162618637085","Action distr","0.5298102118379873"
"0.05761776119470596","Action distr","0.33113138239874207"
"0.058163903653621674","Action distr","0.49669707359811316"
"0.058710046112537384","Action distr","0.5298102118379873"
"0.0592561811208725","Action distr","0.4635839353582389"
"0.05980232357978821","Action distr","0.5960364883177357"
"0.06034846603870392","Action distr","0.29801824415886785"
"0.06089460104703903","Action distr","0.29801824415886785"
"0.06144074350595474","Action distr","0.33113138239874207"
"0.06198688596487045","Action distr","0.4635839353582389"
"0.06253302097320557","Action distr","0.5298102118379873"
"0.06307916343212128","Action distr","0.3973576588784905"
"0.06362530589103699","Action distr","0.29801824415886785"
"0.0641714408993721","Action distr","0.3973576588784905"
"0.06471758335828781","Action distr","0.29801824415886785"
"0.06526371836662292","Action distr","0.26490510591899363"
"0.06580986082553864","Action distr","0.26490510591899363"
"0.06635600328445435","Action distr","0.26490510591899363"
"0.06690214574337006","Action distr","0.09933941471962263"
"0.06744828075170517","Action distr","0.49669707359811316"
"0.06799442321062088","Action distr","0.29801824415886785"
"0.068540558218956","Action distr","0.29801824415886785"
"0.0690867006778717","Action distr","0.19867882943924525"
"0.06963284313678741","Action distr","0.3642445206386163"
"0.07017898559570312","Action distr","0.16556569119937103"
"0.07072512060403824","Action distr","0.16556569119937103"
"0.07127126306295395","Action distr","0.4635839353582389"
"0.07181739807128906","Action distr","0.23179196767911944"
"0.07236354053020477","Action distr","0.29801824415886785"
"0.07290968298912048","Action distr","0.13245255295949682"
"0.0734558254480362","Action distr","0.3642445206386163"
"0.07400196045637131","Action distr","0.23179196767911944"
"0.07454810291528702","Action distr","0.19867882943924525"
"0.07509423792362213","Action distr","0.3642445206386163"
"0.07564038038253784","Action distr","0.26490510591899363"
"0.07618652284145355","Action distr","0.3642445206386163"
"0.07673266530036926","Action distr","0.3642445206386163"
"0.07727880030870438","Action distr","0.33113138239874207"
"0.07782494276762009","Action distr","0.26490510591899363"
"0.0783710777759552","Action distr","0.33113138239874207"
"0.07891722023487091","Action distr","0.26490510591899363"
"0.07946336269378662","Action distr","0.13245255295949682"
"0.08000950515270233","Action distr","0.29801824415886785"
"0.08055564016103745","Action distr","0.23179196767911944"
"0.08110178261995316","Action distr","0.43047079711836467"
"0.08164791762828827","Action distr","0.13245255295949682"
"0.08219406008720398","Action distr","0.26490510591899363"
"0.08274020254611969","Action distr","0.26490510591899363"
"0.0832863450050354","Action distr","0.19867882943924525"
"0.08383248001337051","Action distr","0.23179196767911944"
"0.08437862247228622","Action distr","0.29801824415886785"
"0.08492475748062134","Action distr","0.23179196767911944"
"0.08547089993953705","Action distr","0.16556569119937103"
"0.08601704239845276","Action distr","0.16556569119937103"
"0.08656318485736847","Action distr","0.06622627647974841"
"0.08710931986570358","Action distr","0.13245255295949682"
"0.0876554623246193","Action distr","0.29801824415886785"
"0.0882015973329544","Action distr","0.23179196767911944"
"0.08874773979187012","Action distr","0.19867882943924525"
"0.08929388225078583","Action distr","0.13245255295949682"
"0.08984002470970154","Action distr","0.23179196767911944"
"0.09038615971803665","Action distr","0.26490510591899363"
"0.09093230217695236","Action distr","0.19867882943924525"
"0.09147843718528748","Action distr","0.13245255295949682"
"0.09202457964420319","Action distr","0.13245255295949682"
"0.0925707221031189","Action distr","0.13245255295949682"
"0.0931168645620346","Action distr","0.16556569119937103"
"0.09366299957036972","Action distr","0.19867882943924525"
"0.09420914202928543","Action distr","0.29801824415886785"
"0.09475527703762054","Action distr","0.13245255295949682"
"0.09530141949653625","Action distr","0.13245255295949682"
"0.09584756195545197","Action distr","0.09933941471962263"
"0.09639370441436768","Action distr","0.16556569119937103"
"0.09693983942270279","Action distr","0.16556569119937103"
"0.0974859744310379","Action distr","0.06622627647974841"
"0.09803211688995361","Action distr","0.19867882943924525"
"0.09857825934886932","Action distr","0.19867882943924525"
"0.09912440180778503","Action distr","0.19867882943924525"
"0.09967053681612015","Action distr","0.23179196767911944"
"0.10021667927503586","Action distr","0.13245255295949682"
"0.10076281428337097","Action distr","0.19867882943924525"
"0.10130895674228668","Action distr","0.09933941471962263"
"0.10185509920120239","Action distr","0.13245255295949682"
"0.1024012416601181","Action distr","0.13245255295949682"
"0.10294737666845322","Action distr","0.23179196767911944"
"0.10349351912736893","Action distr","0.13245255295949682"
"0.10403965413570404","Action distr","0.23179196767911944"
"0.10458579659461975","Action distr","0.06622627647974841"
"0.10513193905353546","Action distr","0.19867882943924525"
"0.10567808151245117","Action distr","0.09933941471962263"
"0.10622421652078629","Action distr","0.26490510591899363"
"0.106770358979702","Action distr","0.06622627647974841"
"0.10731649398803711","Action distr","0.06622627647974841"
"0.10786263644695282","Action distr","0"
"0.10840877890586853","Action distr","0.09933941471962263"
"0.10895492136478424","Action distr","0.09933941471962263"
"0.10950105637311935","Action distr","0.16556569119937103"
"0.11004719883203506","Action distr","0.26490510591899363"
"0.11059333384037018","Action distr","0.09933941471962263"
"0.11113947629928589","Action distr","0.06622627647974841"
"0.1116856187582016","Action distr","0.06622627647974841"
"0.11223176121711731","Action distr","0.19867882943924525"
"0.11277789622545242","Action distr","0.16556569119937103"
"0.11332403868436813","Action distr","0.19867882943924525"
"0.11387017369270325","Action distr","0.13245255295949682"
"0.11441631615161896","Action distr","0.23179196767911944"
"0.11496245861053467","Action distr","0.033113138239874204"
"0.11550860106945038","Action distr","0.16556569119937103"
"0.11605473607778549","Action distr","0.33113138239874207"
"0.1166008785367012","Action distr","4.00668972702478"
"0.11714701354503632","Action distr","5.728572915498238"
"0.11769315600395203","Action distr","0.43047079711836467"
"0.11823929846286774","Action distr","0.033113138239874204"
"0.11878544092178345","Action distr","0.033113138239874204"
"0.11933157593011856","Action distr","0.033113138239874204"
"0.11987771838903427","Action distr","0"
"0.12042385339736938","Action distr","0"
"0.1209699958562851","Action distr","0.06622627647974841"
"0.1215161383152008","Action distr","0.06622627647974841"
"0.12206228077411652","Action distr","0"
"0.12260841578245163","Action distr","0.06622627647974841"
"0.12315455824136734","Action distr","0"
"0.12370069324970245","Action distr","0"
"0.12424683570861816","Action distr","0"
"0.12479297816753387","Action distr","0"
"0.12533912062644958","Action distr","0"
"0.1258852481842041","Action distr","0"
"0.126431405544281","Action distr","0"
"0.12697753310203552","Action distr","0"
"0.12752367556095123","Action distr","0.033113138239874204"
"0.12806981801986694","Action distr","0"
"0.12861594557762146","Action distr","0"
"0.12916210293769836","Action distr","0"
"0.12970823049545288","Action distr","0"
"0.13025438785552979","Action distr","0"
"0.1308005154132843","Action distr","0.033113138239874204"
"0.13134664297103882","Action distr","0.033113138239874204"
"0.13189280033111572","Action distr","0.033113138239874204"
"0.13243892788887024","Action distr","0"
"0.13298508524894714","Action distr","0.033113138239874204"
"0.13353121280670166","Action distr","0"
"0.13407735526561737","Action distr","0"
"0.13462349772453308","Action distr","0"
"0.1351696252822876","Action distr","0"
"0.1357157826423645","Action distr","0"
"0.13626191020011902","Action distr","0"
"-0.13626191020011902","Policy distr","0.02292505092918873"
"-0.1357157826423645","Policy distr","0.02407160773873329"
"-0.1351696252822876","Policy distr","0.025270627811551094"
"-0.13462349772453308","Policy distr","0.02652408368885517"
"-0.13407735526561737","Policy distr","0.027834324166178703"
"-0.13353121280670166","Policy distr","0.029203549027442932"
"-0.13298508524894714","Policy distr","0.030634069815278053"
"-0.13243892788887024","Policy distr","0.0321284718811512"
"-0.13189280033111572","Policy distr","0.03368907421827316"
"-0.13134664297103882","Policy distr","0.03531864657998085"
"-0.1308005154132843","Policy distr","0.03701968118548393"
"-0.13025438785552979","Policy distr","0.038795050233602524"
"-0.12970823049545288","Policy distr","0.04064769297838211"
"-0.12916210293769836","Policy distr","0.042580362409353256"
"-0.12861594557762146","Policy distr","0.044596269726753235"
"-0.12806981801986694","Policy distr","0.046698395162820816"
"-0.12752367556095123","Policy distr","0.04889005422592163"
"-0.12697753310203552","Policy distr","0.05117451027035713"
"-0.126431405544281","Policy distr","0.053555190563201904"
"-0.1258852481842041","Policy distr","0.056035783141851425"
"-0.12533912062644958","Policy distr","0.058619603514671326"
"-0.12479297816753387","Policy distr","0.06131066754460335"
"-0.12424683570861816","Policy distr","0.06411267071962357"
"-0.12370069324970245","Policy distr","0.06702956557273865"
"-0.12315455824136734","Policy distr","0.07006543129682541"
"-0.12260841578245163","Policy distr","0.07322448492050171"
"-0.12206228077411652","Policy distr","0.07651089876890182"
"-0.1215161383152008","Policy distr","0.07992921769618988"
"-0.1209699958562851","Policy distr","0.08348390460014343"
"-0.12042385339736938","Policy distr","0.08717959374189377"
"-0.11987771838903427","Policy distr","0.09102094173431396"
"-0.11933157593011856","Policy distr","0.09501303732395172"
"-0.11878544092178345","Policy distr","0.09916067868471146"
"-0.11823929846286774","Policy distr","0.10346916317939758"
"-0.11769315600395203","Policy distr","0.10794372111558914"
"-0.11714701354503632","Policy distr","0.11258967220783234"
"-0.1166008785367012","Policy distr","0.1174125149846077"
"-0.11605473607778549","Policy distr","0.12241807579994202"
"-0.11550860106945038","Policy distr","0.12761184573173523"
"-0.11496245861053467","Policy distr","0.13300007581710815"
"-0.11441631615161896","Policy distr","0.13858860731124878"
"-0.11387017369270325","Policy distr","0.14438363909721375"
"-0.11332403868436813","Policy distr","0.15039145946502686"
"-0.11277789622545242","Policy distr","0.1566186398267746"
"-0.11223176121711731","Policy distr","0.1630716174840927"
"-0.1116856187582016","Policy distr","0.16975729167461395"
"-0.11113947629928589","Policy distr","0.17668241262435913"
"-0.11059333384037018","Policy distr","0.18385402858257294"
"-0.11004719883203506","Policy distr","0.1912790834903717"
"-0.10950105637311935","Policy distr","0.19896522164344788"
"-0.10895492136478424","Policy distr","0.20691943168640137"
"-0.10840877890586853","Policy distr","0.2151496261358261"
"-0.10786263644695282","Policy distr","0.2236633449792862"
"-0.10731649398803711","Policy distr","0.23246832191944122"
"-0.106770358979702","Policy distr","0.24157249927520752"
"-0.10622421652078629","Policy distr","0.25098419189453125"
"-0.10567808151245117","Policy distr","0.2607112228870392"
"-0.10513193905353546","Policy distr","0.2707623243331909"
"-0.10458579659461975","Policy distr","0.2811458706855774"
"-0.10403965413570404","Policy distr","0.2918704152107239"
"-0.10349351912736893","Policy distr","0.302944540977478"
"-0.10294737666845322","Policy distr","0.3143772780895233"
"-0.1024012416601181","Policy distr","0.3261774480342865"
"-0.10185509920120239","Policy distr","0.33835434913635254"
"-0.10130895674228668","Policy distr","0.35091713070869446"
"-0.10076281428337097","Policy distr","0.3638749420642853"
"-0.10021667927503586","Policy distr","0.3772370517253876"
"-0.09967053681612015","Policy distr","0.39101338386535645"
"-0.09912440180778503","Policy distr","0.40521323680877686"
"-0.09857825934886932","Policy distr","0.41984668374061584"
"-0.09803211688995361","Policy distr","0.43492329120635986"
"-0.0974859744310379","Policy distr","0.4504530727863312"
"-0.09693983942270279","Policy distr","0.4664457142353058"
"-0.09639370441436768","Policy distr","0.4829114079475403"
"-0.09584756195545197","Policy distr","0.4998607635498047"
"-0.09530141949653625","Policy distr","0.5173035860061646"
"-0.09475527703762054","Policy distr","0.5352499485015869"
"-0.09420914202928543","Policy distr","0.5537102222442627"
"-0.09366299957036972","Policy distr","0.5726951360702515"
"-0.0931168645620346","Policy distr","0.5922149419784546"
"-0.0925707221031189","Policy distr","0.6122800707817078"
"-0.09202457964420319","Policy distr","0.6329007744789124"
"-0.09147843718528748","Policy distr","0.6540879011154175"
"-0.09093230217695236","Policy distr","0.6758517026901245"
"-0.09038615971803665","Policy distr","0.6982029676437378"
"-0.08984002470970154","Policy distr","0.7211517095565796"
"-0.08929388225078583","Policy distr","0.7447090148925781"
"-0.08874773979187012","Policy distr","0.7688851952552795"
"-0.0882015973329544","Policy distr","0.7936906814575195"
"-0.0876554623246193","Policy distr","0.8191354870796204"
"-0.08710931986570358","Policy distr","0.8452308773994446"
"-0.08656318485736847","Policy distr","0.8719862103462219"
"-0.08601704239845276","Policy distr","0.8994122743606567"
"-0.08547089993953705","Policy distr","0.9275192618370056"
"-0.08492475748062134","Policy distr","0.9563171863555908"
"-0.08437862247228622","Policy distr","0.985815703868866"
"-0.08383248001337051","Policy distr","1.0160255432128906"
"-0.0832863450050354","Policy distr","1.0469553470611572"
"-0.08274020254611969","Policy distr","1.0786155462265015"
"-0.08219406008720398","Policy distr","1.1110154390335083"
"-0.08164791762828827","Policy distr","1.1441643238067627"
"-0.08110178261995316","Policy distr","1.1780709028244019"
"-0.08055564016103745","Policy distr","1.2127448320388794"
"-0.08000950515270233","Policy distr","1.248194694519043"
"-0.07946336269378662","Policy distr","1.2844289541244507"
"-0.07891722023487091","Policy distr","1.3214563131332397"
"-0.0783710777759552","Policy distr","1.3592846393585205"
"-0.07782494276762009","Policy distr","1.3979213237762451"
"-0.07727880030870438","Policy distr","1.4373748302459717"
"-0.07673266530036926","Policy distr","1.477651834487915"
"-0.07618652284145355","Policy distr","1.5187599658966064"
"-0.07564038038253784","Policy distr","1.560706377029419"
"-0.07509423792362213","Policy distr","1.6034964323043823"
"-0.07454810291528702","Policy distr","1.6471364498138428"
"-0.07400196045637131","Policy distr","1.691632866859436"
"-0.0734558254480362","Policy distr","1.7369908094406128"
"-0.07290968298912048","Policy distr","1.7832156419754028"
"-0.07236354053020477","Policy distr","1.8303121328353882"
"-0.07181739807128906","Policy distr","1.878283977508545"
"-0.07127126306295395","Policy distr","1.92713463306427"
"-0.07072512060403824","Policy distr","1.9768694639205933"
"-0.07017898559570312","Policy distr","2.027489423751831"
"-0.06963284313678741","Policy distr","2.078998565673828"
"-0.0690867006778717","Policy distr","2.131398916244507"
"-0.068540558218956","Policy distr","2.1846914291381836"
"-0.06799442321062088","Policy distr","2.2388768196105957"
"-0.06744828075170517","Policy distr","2.293957471847534"
"-0.06690214574337006","Policy distr","2.349931478500366"
"-0.06635600328445435","Policy distr","2.4068009853363037"
"-0.06580986082553864","Policy distr","2.4645628929138184"
"-0.06526371836662292","Policy distr","2.523216724395752"
"-0.06471758335828781","Policy distr","2.582759141921997"
"-0.0641714408993721","Policy distr","2.6431899070739746"
"-0.06362530589103699","Policy distr","2.704503297805786"
"-0.06307916343212128","Policy distr","2.766697406768799"
"-0.06253302097320557","Policy distr","2.8297672271728516"
"-0.06198688596487045","Policy distr","2.8937065601348877"
"-0.06144074350595474","Policy distr","2.9585120677948"
"-0.06089460104703903","Policy distr","3.0241756439208984"
"-0.06034846603870392","Policy distr","3.0906894207000732"
"-0.05980232357978821","Policy distr","3.1580488681793213"
"-0.0592561811208725","Policy distr","3.226243734359741"
"-0.058710046112537384","Policy distr","3.2952637672424316"
"-0.058163903653621674","Policy distr","3.365102529525757"
"-0.05761776119470596","Policy distr","3.4357473850250244"
"-0.05707162618637085","Policy distr","3.5071868896484375"
"-0.05652548372745514","Policy distr","3.579411745071411"
"-0.05597934126853943","Policy distr","3.652406930923462"
"-0.055433206260204315","Policy distr","3.7261598110198975"
"-0.054887063801288605","Policy distr","3.800658702850342"
"-0.054340921342372894","Policy distr","3.8758866786956787"
"-0.05379478633403778","Policy distr","3.9518282413482666"
"-0.05324864387512207","Policy distr","4.028468608856201"
"-0.05270250141620636","Policy distr","4.105790615081787"
"-0.052156366407871246","Policy distr","4.183776378631592"
"-0.051610223948955536","Policy distr","4.262408256530762"
"-0.051064081490039825","Policy distr","4.341667175292969"
"-0.05051794648170471","Policy distr","4.421532154083252"
"-0.049971804022789","Policy distr","4.5019850730896"
"-0.04942566156387329","Policy distr","4.58300256729126"
"-0.04887952655553818","Policy distr","4.664563179016113"
"-0.04833338409662247","Policy distr","4.746646404266357"
"-0.047787245362997055","Policy distr","4.829226493835449"
"-0.04724110662937164","Policy distr","4.912280082702637"
"-0.04669496417045593","Policy distr","4.995784282684326"
"-0.04614882543683052","Policy distr","5.079710960388184"
"-0.04560268670320511","Policy distr","5.164035320281982"
"-0.0450565442442894","Policy distr","5.248730659484863"
"-0.044510405510663986","Policy distr","5.333769798278809"
"-0.043964266777038574","Policy distr","5.419125080108643"
"-0.043418124318122864","Policy distr","5.504766464233398"
"-0.04287198558449745","Policy distr","5.590665340423584"
"-0.04232584685087204","Policy distr","5.676792144775391"
"-0.04177970439195633","Policy distr","5.763116836547852"
"-0.04123356565833092","Policy distr","5.849606990814209"
"-0.040687426924705505","Policy distr","5.936229705810547"
"-0.040141284465789795","Policy distr","6.022956848144531"
"-0.03959514573216438","Policy distr","6.109753131866455"
"-0.03904900699853897","Policy distr","6.196585178375244"
"-0.03850286453962326","Policy distr","6.283420085906982"
"-0.03795672580599785","Policy distr","6.370222091674805"
"-0.037410587072372437","Policy distr","6.456958293914795"
"-0.036864444613456726","Policy distr","6.543592929840088"
"-0.036318305879831314","Policy distr","6.63008975982666"
"-0.0357721671462059","Policy distr","6.716413974761963"
"-0.03522602468729019","Policy distr","6.802528381347656"
"-0.03467988595366478","Policy distr","6.888396739959717"
"-0.03413374722003937","Policy distr","6.973980903625488"
"-0.03358760476112366","Policy distr","7.05924654006958"
"-0.033041466027498245","Policy distr","7.144154071807861"
"-0.03249532729387283","Policy distr","7.228664875030518"
"-0.03194918483495712","Policy distr","7.312742233276367"
"-0.03140304610133171","Policy distr","7.3963470458984375"
"-0.0308569073677063","Policy distr","7.479442596435547"
"-0.030310766771435738","Policy distr","7.561990261077881"
"-0.029764626175165176","Policy distr","7.643948078155518"
"-0.029218487441539764","Policy distr","7.725281715393066"
"-0.028672346845269203","Policy distr","7.80595064163208"
"-0.028126206248998642","Policy distr","7.885915756225586"
"-0.02758006751537323","Policy distr","7.965138912200928"
"-0.02703392691910267","Policy distr","8.043580055236816"
"-0.026487786322832108","Policy distr","8.121203422546387"
"-0.025941647589206696","Policy distr","8.197968482971191"
"-0.025395506992936134","Policy distr","8.273837089538574"
"-0.024849366396665573","Policy distr","8.348771095275879"
"-0.02430322766304016","Policy distr","8.42273235321045"
"-0.02375708892941475","Policy distr","8.495684623718262"
"-0.02321094647049904","Policy distr","8.567588806152344"
"-0.022664807736873627","Policy distr","8.638408660888672"
"-0.022118669003248215","Policy distr","8.70810604095459"
"-0.021572526544332504","Policy distr","8.77664566040039"
"-0.021026387810707092","Policy distr","8.843992233276367"
"-0.02048024907708168","Policy distr","8.910106658935547"
"-0.01993410661816597","Policy distr","8.974959373474121"
"-0.019387967884540558","Policy distr","9.038509368896484"
"-0.018841829150915146","Policy distr","9.100727081298828"
"-0.018295686691999435","Policy distr","9.161578178405762"
"-0.017749547958374023","Policy distr","9.221026420593262"
"-0.01720340922474861","Policy distr","9.27904224395752"
"-0.0166572667658329","Policy distr","9.335593223571777"
"-0.01611112803220749","Policy distr","9.39064884185791"
"-0.015564988367259502","Policy distr","9.44417667388916"
"-0.015018848702311516","Policy distr","9.496149063110352"
"-0.014472708106040955","Policy distr","9.546536445617676"
"-0.013926568441092968","Policy distr","9.595308303833008"
"-0.013380428776144981","Policy distr","9.642441749572754"
"-0.01283428817987442","Policy distr","9.687907218933105"
"-0.012288149446249008","Policy distr","9.731678009033203"
"-0.011742008849978447","Policy distr","9.773731231689453"
"-0.011195868253707886","Policy distr","9.814043045043945"
"-0.010649729520082474","Policy distr","9.85258960723877"
"-0.010103588923811913","Policy distr","9.889348030090332"
"-0.009557448327541351","Policy distr","9.924300193786621"
"-0.00901130959391594","Policy distr","9.957423210144043"
"-0.008465168997645378","Policy distr","9.988698959350586"
"-0.007919028401374817","Policy distr","10.018109321594238"
"-0.007372889202088118","Policy distr","10.045636177062988"
"-0.006826749071478844","Policy distr","10.07126522064209"
"-0.006280609406530857","Policy distr","10.09498119354248"
"-0.0057344697415828705","Policy distr","10.116769790649414"
"-0.005188329145312309","Policy distr","10.136617660522461"
"-0.004642189480364323","Policy distr","10.15451431274414"
"-0.004096049815416336","Policy distr","10.170448303222656"
"-0.003549909684807062","Policy distr","10.184412002563477"
"-0.0030037695541977882","Policy distr","10.196395874023438"
"-0.0024576298892498016","Policy distr","10.206393241882324"
"-0.0019114897586405277","Policy distr","10.214398384094238"
"-0.0013653498608618975","Policy distr","10.220406532287598"
"-0.0008192099630832672","Policy distr","10.224413871765137"
"-0.0002730699779931456","Policy distr","10.226418495178223"
"0.0002730699779931456","Policy distr","10.226418495178223"
"0.0008192099630832672","Policy distr","10.224413871765137"
"0.0013653498608618975","Policy distr","10.220406532287598"
"0.0019114897586405277","Policy distr","10.214398384094238"
"0.0024576298892498016","Policy distr","10.206393241882324"
"0.0030037695541977882","Policy distr","10.196395874023438"
"0.003549909684807062","Policy distr","10.184412002563477"
"0.004096049815416336","Policy distr","10.170448303222656"
"0.004642189480364323","Policy distr","10.15451431274414"
"0.005188329145312309","Policy distr","10.136617660522461"
"0.0057344697415828705","Policy distr","10.116769790649414"
"0.006280609406530857","Policy distr","10.09498119354248"
"0.006826749071478844","Policy distr","10.07126522064209"
"0.007372889202088118","Policy distr","10.045636177062988"
"0.007919028401374817","Policy distr","10.018109321594238"
"0.008465168997645378","Policy distr","9.988698959350586"
"0.00901130959391594","Policy distr","9.957423210144043"
"0.009557448327541351","Policy distr","9.924300193786621"
"0.010103588923811913","Policy distr","9.889348030090332"
"0.010649729520082474","Policy distr","9.85258960723877"
"0.011195868253707886","Policy distr","9.814043045043945"
"0.011742008849978447","Policy distr","9.773731231689453"
"0.012288149446249008","Policy distr","9.731678009033203"
"0.01283428817987442","Policy distr","9.687907218933105"
"0.013380428776144981","Policy distr","9.642441749572754"
"0.013926568441092968","Policy distr","9.595308303833008"
"0.014472708106040955","Policy distr","9.546536445617676"
"0.015018848702311516","Policy distr","9.496149063110352"
"0.015564988367259502","Policy distr","9.44417667388916"
"0.01611112803220749","Policy distr","9.39064884185791"
"0.0166572667658329","Policy distr","9.335593223571777"
"0.01720340922474861","Policy distr","9.27904224395752"
"0.017749547958374023","Policy distr","9.221026420593262"
"0.018295686691999435","Policy distr","9.161578178405762"
"0.018841829150915146","Policy distr","9.100727081298828"
"0.019387967884540558","Policy distr","9.038509368896484"
"0.01993410661816597","Policy distr","8.974959373474121"
"0.02048024907708168","Policy distr","8.910106658935547"
"0.021026387810707092","Policy distr","8.843992233276367"
"0.021572526544332504","Policy distr","8.77664566040039"
"0.022118669003248215","Policy distr","8.70810604095459"
"0.022664807736873627","Policy distr","8.638408660888672"
"0.02321094647049904","Policy distr","8.567588806152344"
"0.02375708892941475","Policy distr","8.495684623718262"
"0.02430322766304016","Policy distr","8.42273235321045"
"0.024849366396665573","Policy distr","8.348771095275879"
"0.025395506992936134","Policy distr","8.273837089538574"
"0.025941647589206696","Policy distr","8.197968482971191"
"0.026487786322832108","Policy distr","8.121203422546387"
"0.02703392691910267","Policy distr","8.043580055236816"
"0.02758006751537323","Policy distr","7.965138912200928"
"0.028126206248998642","Policy distr","7.885915756225586"
"0.028672346845269203","Policy distr","7.80595064163208"
"0.029218487441539764","Policy distr","7.725281715393066"
"0.029764626175165176","Policy distr","7.643948078155518"
"0.030310766771435738","Policy distr","7.561990261077881"
"0.0308569073677063","Policy distr","7.479442596435547"
"0.03140304610133171","Policy distr","7.3963470458984375"
"0.03194918483495712","Policy distr","7.312742233276367"
"0.03249532729387283","Policy distr","7.228664875030518"
"0.033041466027498245","Policy distr","7.144154071807861"
"0.03358760476112366","Policy distr","7.05924654006958"
"0.03413374722003937","Policy distr","6.973980903625488"
"0.03467988595366478","Policy distr","6.888396739959717"
"0.03522602468729019","Policy distr","6.802528381347656"
"0.0357721671462059","Policy distr","6.716413974761963"
"0.036318305879831314","Policy distr","6.63008975982666"
"0.036864444613456726","Policy distr","6.543592929840088"
"0.037410587072372437","Policy distr","6.456958293914795"
"0.03795672580599785","Policy distr","6.370222091674805"
"0.03850286453962326","Policy distr","6.283420085906982"
"0.03904900699853897","Policy distr","6.196585178375244"
"0.03959514573216438","Policy distr","6.109753131866455"
"0.040141284465789795","Policy distr","6.022956848144531"
"0.040687426924705505","Policy distr","5.936229705810547"
"0.04123356565833092","Policy distr","5.849606990814209"
"0.04177970439195633","Policy distr","5.763116836547852"
"0.04232584685087204","Policy distr","5.676792144775391"
"0.04287198558449745","Policy distr","5.590665340423584"
"0.043418124318122864","Policy distr","5.504766464233398"
"0.043964266777038574","Policy distr","5.419125080108643"
"0.044510405510663986","Policy distr","5.333769798278809"
"0.0450565442442894","Policy distr","5.248730659484863"
"0.04560268670320511","Policy distr","5.164035320281982"
"0.04614882543683052","Policy distr","5.079710960388184"
"0.04669496417045593","Policy distr","4.995784282684326"
"0.04724110662937164","Policy distr","4.912280082702637"
"0.047787245362997055","Policy distr","4.829226493835449"
"0.04833338409662247","Policy distr","4.746646404266357"
"0.04887952655553818","Policy distr","4.664563179016113"
"0.04942566156387329","Policy distr","4.58300256729126"
"0.049971804022789","Policy distr","4.5019850730896"
"0.05051794648170471","Policy distr","4.421532154083252"
"0.051064081490039825","Policy distr","4.341667175292969"
"0.051610223948955536","Policy distr","4.262408256530762"
"0.052156366407871246","Policy distr","4.183776378631592"
"0.05270250141620636","Policy distr","4.105790615081787"
"0.05324864387512207","Policy distr","4.028468608856201"
"0.05379478633403778","Policy distr","3.9518282413482666"
"0.054340921342372894","Policy distr","3.8758866786956787"
"0.054887063801288605","Policy distr","3.800658702850342"
"0.055433206260204315","Policy distr","3.7261598110198975"
"0.05597934126853943","Policy distr","3.652406930923462"
"0.05652548372745514","Policy distr","3.579411745071411"
"0.05707162618637085","Policy distr","3.5071868896484375"
"0.05761776119470596","Policy distr","3.4357473850250244"
"0.058163903653621674","Policy distr","3.365102529525757"
"0.058710046112537384","Policy distr","3.2952637672424316"
"0.0592561811208725","Policy distr","3.226243734359741"
"0.05980232357978821","Policy distr","3.1580488681793213"
"0.06034846603870392","Policy distr","3.0906894207000732"
"0.06089460104703903","Policy distr","3.0241756439208984"
"0.06144074350595474","Policy distr","2.9585120677948"
"0.06198688596487045","Policy distr","2.8937065601348877"
"0.06253302097320557","Policy distr","2.8297672271728516"
"0.06307916343212128","Policy distr","2.766697406768799"
"0.06362530589103699","Policy distr","2.704503297805786"
"0.0641714408993721","Policy distr","2.6431899070739746"
"0.06471758335828781","Policy distr","2.582759141921997"
"0.06526371836662292","Policy distr","2.523216724395752"
"0.06580986082553864","Policy distr","2.4645628929138184"
"0.06635600328445435","Policy distr","2.4068009853363037"
"0.06690214574337006","Policy distr","2.349931478500366"
"0.06744828075170517","Policy distr","2.293957471847534"
"0.06799442321062088","Policy distr","2.2388768196105957"
"0.068540558218956","Policy distr","2.1846914291381836"
"0.0690867006778717","Policy distr","2.131398916244507"
"0.06963284313678741","Policy distr","2.078998565673828"
"0.07017898559570312","Policy distr","2.027489423751831"
"0.07072512060403824","Policy distr","1.9768694639205933"
"0.07127126306295395","Policy distr","1.92713463306427"
"0.07181739807128906","Policy distr","1.878283977508545"
"0.07236354053020477","Policy distr","1.8303121328353882"
"0.07290968298912048","Policy distr","1.7832156419754028"
"0.0734558254480362","Policy distr","1.7369908094406128"
"0.07400196045637131","Policy distr","1.691632866859436"
"0.07454810291528702","Policy distr","1.6471364498138428"
"0.07509423792362213","Policy distr","1.6034964323043823"
"0.07564038038253784","Policy distr","1.560706377029419"
"0.07618652284145355","Policy distr","1.5187599658966064"
"0.07673266530036926","Policy distr","1.477651834487915"
"0.07727880030870438","Policy distr","1.4373748302459717"
"0.07782494276762009","Policy distr","1.3979213237762451"
"0.0783710777759552","Policy distr","1.3592846393585205"
"0.07891722023487091","Policy distr","1.3214563131332397"
"0.07946336269378662","Policy distr","1.2844289541244507"
"0.08000950515270233","Policy distr","1.248194694519043"
"0.08055564016103745","Policy distr","1.2127448320388794"
"0.08110178261995316","Policy distr","1.1780709028244019"
"0.08164791762828827","Policy distr","1.1441643238067627"
"0.08219406008720398","Policy distr","1.1110154390335083"
"0.08274020254611969","Policy distr","1.0786155462265015"
"0.0832863450050354","Policy distr","1.0469553470611572"
"0.08383248001337051","Policy distr","1.0160255432128906"
"0.08437862247228622","Policy distr","0.985815703868866"
"0.08492475748062134","Policy distr","0.9563171863555908"
"0.08547089993953705","Policy distr","0.9275192618370056"
"0.08601704239845276","Policy distr","0.8994122743606567"
"0.08656318485736847","Policy distr","0.8719862103462219"
"0.08710931986570358","Policy distr","0.8452308773994446"
"0.0876554623246193","Policy distr","0.8191354870796204"
"0.0882015973329544","Policy distr","0.7936906814575195"
"0.08874773979187012","Policy distr","0.7688851952552795"
"0.08929388225078583","Policy distr","0.7447090148925781"
"0.08984002470970154","Policy distr","0.7211517095565796"
"0.09038615971803665","Policy distr","0.6982029676437378"
"0.09093230217695236","Policy distr","0.6758517026901245"
"0.09147843718528748","Policy distr","0.6540879011154175"
"0.09202457964420319","Policy distr","0.6329007744789124"
"0.0925707221031189","Policy distr","0.6122800707817078"
"0.0931168645620346","Policy distr","0.5922149419784546"
"0.09366299957036972","Policy distr","0.5726951360702515"
"0.09420914202928543","Policy distr","0.5537102222442627"
"0.09475527703762054","Policy distr","0.5352499485015869"
"0.09530141949653625","Policy distr","0.5173035860061646"
"0.09584756195545197","Policy distr","0.4998607635498047"
"0.09639370441436768","Policy distr","0.4829114079475403"
"0.09693983942270279","Policy distr","0.4664457142353058"
"0.0974859744310379","Policy distr","0.4504530727863312"
"0.09803211688995361","Policy distr","0.43492329120635986"
"0.09857825934886932","Policy distr","0.41984668374061584"
"0.09912440180778503","Policy distr","0.40521323680877686"
"0.09967053681612015","Policy distr","0.39101338386535645"
"0.10021667927503586","Policy distr","0.3772370517253876"
"0.10076281428337097","Policy distr","0.3638749420642853"
"0.10130895674228668","Policy distr","0.35091713070869446"
"0.10185509920120239","Policy distr","0.33835434913635254"
"0.1024012416601181","Policy distr","0.3261774480342865"
"0.10294737666845322","Policy distr","0.3143772780895233"
"0.10349351912736893","Policy distr","0.302944540977478"
"0.10403965413570404","Policy distr","0.2918704152107239"
"0.10458579659461975","Policy distr","0.2811458706855774"
"0.10513193905353546","Policy distr","0.2707623243331909"
"0.10567808151245117","Policy distr","0.2607112228870392"
"0.10622421652078629","Policy distr","0.25098419189453125"
"0.106770358979702","Policy distr","0.24157249927520752"
"0.10731649398803711","Policy distr","0.23246832191944122"
"0.10786263644695282","Policy distr","0.2236633449792862"
"0.10840877890586853","Policy distr","0.2151496261358261"
"0.10895492136478424","Policy distr","0.20691943168640137"
"0.10950105637311935","Policy distr","0.19896522164344788"
"0.11004719883203506","Policy distr","0.1912790834903717"
"0.11059333384037018","Policy distr","0.18385402858257294"
"0.11113947629928589","Policy distr","0.17668241262435913"
"0.1116856187582016","Policy distr","0.16975729167461395"
"0.11223176121711731","Policy distr","0.1630716174840927"
"0.11277789622545242","Policy distr","0.1566186398267746"
"0.11332403868436813","Policy distr","0.15039145946502686"
"0.11387017369270325","Policy distr","0.14438363909721375"
"0.11441631615161896","Policy distr","0.13858860731124878"
"0.11496245861053467","Policy distr","0.13300007581710815"
"0.11550860106945038","Policy distr","0.12761184573173523"
"0.11605473607778549","Policy distr","0.12241807579994202"
"0.1166008785367012","Policy distr","0.1174125149846077"
"0.11714701354503632","Policy distr","0.11258967220783234"
"0.11769315600395203","Policy distr","0.10794372111558914"
"0.11823929846286774","Policy distr","0.10346916317939758"
"0.11878544092178345","Policy distr","0.09916067868471146"
"0.11933157593011856","Policy distr","0.09501303732395172"
"0.11987771838903427","Policy distr","0.09102094173431396"
"0.12042385339736938","Policy distr","0.08717959374189377"
"0.1209699958562851","Policy distr","0.08348390460014343"
"0.1215161383152008","Policy distr","0.07992921769618988"
"0.12206228077411652","Policy distr","0.07651089876890182"
"0.12260841578245163","Policy distr","0.07322448492050171"
"0.12315455824136734","Policy distr","0.07006543129682541"
"0.12370069324970245","Policy distr","0.06702956557273865"
"0.12424683570861816","Policy distr","0.06411267071962357"
"0.12479297816753387","Policy distr","0.06131066754460335"
"0.12533912062644958","Policy distr","0.058619603514671326"
"0.1258852481842041","Policy distr","0.056035783141851425"
"0.126431405544281","Policy distr","0.053555190563201904"
"0.12697753310203552","Policy distr","0.05117451027035713"
"0.12752367556095123","Policy distr","0.04889005422592163"
"0.12806981801986694","Policy distr","0.046698395162820816"
"0.12861594557762146","Policy distr","0.044596269726753235"
"0.12916210293769836","Policy distr","0.042580362409353256"
"0.12970823049545288","Policy distr","0.04064769297838211"
"0.13025438785552979","Policy distr","0.038795050233602524"
"0.1308005154132843","Policy distr","0.03701968118548393"
"0.13134664297103882","Policy distr","0.03531864657998085"
"0.13189280033111572","Policy distr","0.03368907421827316"
"0.13243892788887024","Policy distr","0.0321284718811512"
"0.13298508524894714","Policy distr","0.030634069815278053"
"0.13353121280670166","Policy distr","0.029203549027442932"
"0.13407735526561737","Policy distr","0.027834324166178703"
"0.13462349772453308","Policy distr","0.02652408368885517"
"0.1351696252822876","Policy distr","0.025270627811551094"
"0.1357157826423645","Policy distr","0.02407160773873329"
"0.13626191020011902","Policy distr","0.02292505092918873"

==> plot_scripts/data/action_distributions/hopper/hopper_100k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-3.0703606605529785"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-3.0580546855926514"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-3.045748710632324"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-3.033442497253418"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-3.021136522293091"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-3.0088305473327637"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.9965243339538574"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.9842183589935303"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.971912384033203"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.959606170654297"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.9473001956939697"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.9349942207336426"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.9226880073547363"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.910382032394409"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.898076057434082"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.885769844055176"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.8734638690948486"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.8611578941345215"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.8488516807556152"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.836545705795288"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.824239730834961"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.8119335174560547"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.7996275424957275"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.7873215675354004"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.775015354156494"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.762709379196167"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.75040340423584"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.7380971908569336"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.7257912158966064"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.7134852409362793"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.701179027557373"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.688873052597046"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.6765670776367188"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.6642608642578125"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.6519548892974854"
"8","3egxgj7e","Action distr","0.011756559426810323","polished-galaxy-105","-2.639648914337158"
"8","3egxgj7e","Action distr","0.0058782797134051615","polished-galaxy-105","-2.627342700958252"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.615036725997925"
"8","3egxgj7e","Action distr","0.0029391398567025807","polished-galaxy-105","-2.6027307510375977"
"8","3egxgj7e","Action distr","0.0029391398567025807","polished-galaxy-105","-2.5904245376586914"
"8","3egxgj7e","Action distr","0.0029391398567025807","polished-galaxy-105","-2.5781185626983643"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.565812587738037"
"8","3egxgj7e","Action distr","0.0058782797134051615","polished-galaxy-105","-2.553506374359131"
"8","3egxgj7e","Action distr","0.0058782797134051615","polished-galaxy-105","-2.5412003993988037"
"8","3egxgj7e","Action distr","0.0029391398567025807","polished-galaxy-105","-2.5288944244384766"
"8","3egxgj7e","Action distr","0.0029391398567025807","polished-galaxy-105","-2.5165882110595703"
"8","3egxgj7e","Action distr","0.011756559426810323","polished-galaxy-105","-2.504282236099243"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.491976261138916"
"8","3egxgj7e","Action distr","0.0058782797134051615","polished-galaxy-105","-2.4796700477600098"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.4673640727996826"
"8","3egxgj7e","Action distr","0.0029391398567025807","polished-galaxy-105","-2.4550580978393555"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.442751884460449"
"8","3egxgj7e","Action distr","0.008817419570107742","polished-galaxy-105","-2.430445909500122"
"8","3egxgj7e","Action distr","0.0029391398567025807","polished-galaxy-105","-2.418139934539795"
"8","3egxgj7e","Action distr","0.014695699283512902","polished-galaxy-105","-2.4058337211608887"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.3935277462005615"
"8","3egxgj7e","Action distr","0.0058782797134051615","polished-galaxy-105","-2.3812217712402344"
"8","3egxgj7e","Action distr","0.008817419570107742","polished-galaxy-105","-2.368915557861328"
"8","3egxgj7e","Action distr","0.0058782797134051615","polished-galaxy-105","-2.356609582901001"
"8","3egxgj7e","Action distr","0.008817419570107742","polished-galaxy-105","-2.344303607940674"
"8","3egxgj7e","Action distr","0.0058782797134051615","polished-galaxy-105","-2.3319973945617676"
"8","3egxgj7e","Action distr","0.0058782797134051615","polished-galaxy-105","-2.3196914196014404"
"8","3egxgj7e","Action distr","0.008817419570107742","polished-galaxy-105","-2.3073854446411133"
"8","3egxgj7e","Action distr","0.011756559426810323","polished-galaxy-105","-2.295079231262207"
"8","3egxgj7e","Action distr","0.011756559426810323","polished-galaxy-105","-2.28277325630188"
"8","3egxgj7e","Action distr","0.008817419570107742","polished-galaxy-105","-2.2704672813415527"
"8","3egxgj7e","Action distr","0.0029391398567025807","polished-galaxy-105","-2.2581610679626465"
"8","3egxgj7e","Action distr","0.0029391398567025807","polished-galaxy-105","-2.2458550930023193"
"8","3egxgj7e","Action distr","0.0029391398567025807","polished-galaxy-105","-2.233549118041992"
"8","3egxgj7e","Action distr","0.0058782797134051615","polished-galaxy-105","-2.221242904663086"
"8","3egxgj7e","Action distr","0.0029391398567025807","polished-galaxy-105","-2.208936929702759"
"8","3egxgj7e","Action distr","0.032330538423728385","polished-galaxy-105","-2.1966309547424316"
"8","3egxgj7e","Action distr","0.014695699283512902","polished-galaxy-105","-2.1843247413635254"
"8","3egxgj7e","Action distr","0.011756559426810323","polished-galaxy-105","-2.1720187664031982"
"8","3egxgj7e","Action distr","0.008817419570107742","polished-galaxy-105","-2.159712791442871"
"8","3egxgj7e","Action distr","0.008817419570107742","polished-galaxy-105","-2.147406578063965"
"8","3egxgj7e","Action distr","0.011756559426810323","polished-galaxy-105","-2.1351006031036377"
"8","3egxgj7e","Action distr","0.011756559426810323","polished-galaxy-105","-2.1227946281433105"
"8","3egxgj7e","Action distr","0.026452258710323227","polished-galaxy-105","-2.1104884147644043"
"8","3egxgj7e","Action distr","0.029391398567025804","polished-galaxy-105","-2.098182439804077"
"8","3egxgj7e","Action distr","0.017634839140215484","polished-galaxy-105","-2.08587646484375"
"8","3egxgj7e","Action distr","0.023513118853620646","polished-galaxy-105","-2.0735702514648438"
"8","3egxgj7e","Action distr","0.008817419570107742","polished-galaxy-105","-2.0612642765045166"
"8","3egxgj7e","Action distr","0.020573978996918065","polished-galaxy-105","-2.0489583015441895"
"8","3egxgj7e","Action distr","0.011756559426810323","polished-galaxy-105","-2.036652088165283"
"8","3egxgj7e","Action distr","0.011756559426810323","polished-galaxy-105","-2.024346113204956"
"8","3egxgj7e","Action distr","0.029391398567025804","polished-galaxy-105","-2.012040138244629"
"8","3egxgj7e","Action distr","0.032330538423728385","polished-galaxy-105","-1.9997339248657227"
"8","3egxgj7e","Action distr","0.017634839140215484","polished-galaxy-105","-1.9874279499053955"
"8","3egxgj7e","Action distr","0.032330538423728385","polished-galaxy-105","-1.9751218557357788"
"8","3egxgj7e","Action distr","0.029391398567025804","polished-galaxy-105","-1.962815761566162"
"8","3egxgj7e","Action distr","0.023513118853620646","polished-galaxy-105","-1.950509786605835"
"8","3egxgj7e","Action distr","0.044087097850538715","polished-galaxy-105","-1.9382036924362183"
"8","3egxgj7e","Action distr","0.029391398567025804","polished-galaxy-105","-1.9258975982666016"
"8","3egxgj7e","Action distr","0.05290451742064645","polished-galaxy-105","-1.9135916233062744"
"8","3egxgj7e","Action distr","0.03526967828043097","polished-galaxy-105","-1.9012855291366577"
"8","3egxgj7e","Action distr","0.06466107684745677","polished-galaxy-105","-1.888979434967041"
"8","3egxgj7e","Action distr","0.044087097850538715","polished-galaxy-105","-1.8766734600067139"
"8","3egxgj7e","Action distr","0.032330538423728385","polished-galaxy-105","-1.8643673658370972"
"8","3egxgj7e","Action distr","0.044087097850538715","polished-galaxy-105","-1.8520612716674805"
"8","3egxgj7e","Action distr","0.05290451742064645","polished-galaxy-105","-1.8397552967071533"
"8","3egxgj7e","Action distr","0.03526967828043097","polished-galaxy-105","-1.8274492025375366"
"8","3egxgj7e","Action distr","0.07641763627426709","polished-galaxy-105","-1.81514310836792"
"8","3egxgj7e","Action distr","0.04114795799383613","polished-galaxy-105","-1.8028371334075928"
"8","3egxgj7e","Action distr","0.049965377563943876","polished-galaxy-105","-1.790531039237976"
"8","3egxgj7e","Action distr","0.04702623770724129","polished-galaxy-105","-1.7782249450683594"
"8","3egxgj7e","Action distr","0.07053935656086194","polished-galaxy-105","-1.7659189701080322"
"8","3egxgj7e","Action distr","0.05290451742064645","polished-galaxy-105","-1.7536128759384155"
"8","3egxgj7e","Action distr","0.04114795799383613","polished-galaxy-105","-1.7413067817687988"
"8","3egxgj7e","Action distr","0.0617219369907542","polished-galaxy-105","-1.7290008068084717"
"8","3egxgj7e","Action distr","0.09993075512788775","polished-galaxy-105","-1.716694712638855"
"8","3egxgj7e","Action distr","0.05290451742064645","polished-galaxy-105","-1.7043886184692383"
"8","3egxgj7e","Action distr","0.09699161527118517","polished-galaxy-105","-1.6920826435089111"
"8","3egxgj7e","Action distr","0.08229591598767226","polished-galaxy-105","-1.6797765493392944"
"8","3egxgj7e","Action distr","0.0617219369907542","polished-galaxy-105","-1.6674704551696777"
"8","3egxgj7e","Action distr","0.07935677613096968","polished-galaxy-105","-1.6551644802093506"
"8","3egxgj7e","Action distr","0.07641763627426709","polished-galaxy-105","-1.6428583860397339"
"8","3egxgj7e","Action distr","0.09699161527118517","polished-galaxy-105","-1.6305522918701172"
"8","3egxgj7e","Action distr","0.11168731455469808","polished-galaxy-105","-1.61824631690979"
"8","3egxgj7e","Action distr","0.09111333555778","polished-galaxy-105","-1.6059401035308838"
"8","3egxgj7e","Action distr","0.13226129355161614","polished-galaxy-105","-1.5936341285705566"
"8","3egxgj7e","Action distr","0.10286989498459033","polished-galaxy-105","-1.5813281536102295"
"8","3egxgj7e","Action distr","0.09405247541448258","polished-galaxy-105","-1.5690219402313232"
"8","3egxgj7e","Action distr","0.12050473412480582","polished-galaxy-105","-1.556715965270996"
"8","3egxgj7e","Action distr","0.10286989498459033","polished-galaxy-105","-1.544409990310669"
"8","3egxgj7e","Action distr","0.11756559426810322","polished-galaxy-105","-1.5321037769317627"
"8","3egxgj7e","Action distr","0.13520043340831872","polished-galaxy-105","-1.5197978019714355"
"8","3egxgj7e","Action distr","0.09111333555778","polished-galaxy-105","-1.5074918270111084"
"8","3egxgj7e","Action distr","0.11168731455469808","polished-galaxy-105","-1.4951856136322021"
"8","3egxgj7e","Action distr","0.12050473412480582","polished-galaxy-105","-1.482879638671875"
"8","3egxgj7e","Action distr","0.1381395732650213","polished-galaxy-105","-1.4705736637115479"
"8","3egxgj7e","Action distr","0.11462645441140065","polished-galaxy-105","-1.4582674503326416"
"8","3egxgj7e","Action distr","0.12050473412480582","polished-galaxy-105","-1.4459614753723145"
"8","3egxgj7e","Action distr","0.1498961326918316","polished-galaxy-105","-1.4336555004119873"
"8","3egxgj7e","Action distr","0.17634839140215486","polished-galaxy-105","-1.421349287033081"
"8","3egxgj7e","Action distr","0.1969223703990729","polished-galaxy-105","-1.409043312072754"
"8","3egxgj7e","Action distr","0.12050473412480582","polished-galaxy-105","-1.3967373371124268"
"8","3egxgj7e","Action distr","0.1557744124052368","polished-galaxy-105","-1.3844311237335205"
"8","3egxgj7e","Action distr","0.11756559426810322","polished-galaxy-105","-1.3721251487731934"
"8","3egxgj7e","Action distr","0.1557744124052368","polished-galaxy-105","-1.3598191738128662"
"8","3egxgj7e","Action distr","0.17634839140215486","polished-galaxy-105","-1.34751296043396"
"8","3egxgj7e","Action distr","0.16459183197534452","polished-galaxy-105","-1.3352069854736328"
"8","3egxgj7e","Action distr","0.16165269211864194","polished-galaxy-105","-1.3229010105133057"
"8","3egxgj7e","Action distr","0.1792875312588574","polished-galaxy-105","-1.3105947971343994"
"8","3egxgj7e","Action distr","0.15871355226193937","polished-galaxy-105","-1.2982888221740723"
"8","3egxgj7e","Action distr","0.2145572095392884","polished-galaxy-105","-1.2859828472137451"
"8","3egxgj7e","Action distr","0.1792875312588574","polished-galaxy-105","-1.2736766338348389"
"8","3egxgj7e","Action distr","0.1704701116887497","polished-galaxy-105","-1.2613706588745117"
"8","3egxgj7e","Action distr","0.217496349395991","polished-galaxy-105","-1.2490646839141846"
"8","3egxgj7e","Action distr","0.19398323054237035","polished-galaxy-105","-1.2367584705352783"
"8","3egxgj7e","Action distr","0.19398323054237035","polished-galaxy-105","-1.2244524955749512"
"8","3egxgj7e","Action distr","0.1969223703990729","polished-galaxy-105","-1.212146520614624"
"8","3egxgj7e","Action distr","0.1851658109722626","polished-galaxy-105","-1.1998403072357178"
"8","3egxgj7e","Action distr","0.1969223703990729","polished-galaxy-105","-1.1875343322753906"
"8","3egxgj7e","Action distr","0.2468877479630168","polished-galaxy-105","-1.1752283573150635"
"8","3egxgj7e","Action distr","0.20867892982588324","polished-galaxy-105","-1.1629221439361572"
"8","3egxgj7e","Action distr","0.2116180696825858","polished-galaxy-105","-1.15061616897583"
"8","3egxgj7e","Action distr","0.1969223703990729","polished-galaxy-105","-1.138310194015503"
"8","3egxgj7e","Action distr","0.20573978996918066","polished-galaxy-105","-1.1260039806365967"
"8","3egxgj7e","Action distr","0.18810495082896517","polished-galaxy-105","-1.1136980056762695"
"8","3egxgj7e","Action distr","0.2527660276764219","polished-galaxy-105","-1.1013920307159424"
"8","3egxgj7e","Action distr","0.2116180696825858","polished-galaxy-105","-1.0890858173370361"
"8","3egxgj7e","Action distr","0.2909748458135555","polished-galaxy-105","-1.076779842376709"
"8","3egxgj7e","Action distr","0.2263137689660987","polished-galaxy-105","-1.0644738674163818"
"8","3egxgj7e","Action distr","0.2762791465300426","polished-galaxy-105","-1.0521676540374756"
"8","3egxgj7e","Action distr","0.2263137689660987","polished-galaxy-105","-1.0398616790771484"
"8","3egxgj7e","Action distr","0.20280065011247805","polished-galaxy-105","-1.0275557041168213"
"8","3egxgj7e","Action distr","0.2674617269599348","polished-galaxy-105","-1.015249490737915"
"8","3egxgj7e","Action distr","0.2527660276764219","polished-galaxy-105","-1.002943515777588"
"8","3egxgj7e","Action distr","0.2968531255269607","polished-galaxy-105","-0.9906374216079712"
"8","3egxgj7e","Action distr","0.2645225871032323","polished-galaxy-105","-0.9783313870429993"
"8","3egxgj7e","Action distr","0.27334000667334","polished-galaxy-105","-0.9660253524780273"
"8","3egxgj7e","Action distr","0.25570516753312456","polished-galaxy-105","-0.9537192583084106"
"8","3egxgj7e","Action distr","0.2439486081063142","polished-galaxy-105","-0.9414132237434387"
"8","3egxgj7e","Action distr","0.27040086681663744","polished-galaxy-105","-0.9291071891784668"
"8","3egxgj7e","Action distr","0.28215742624344775","polished-galaxy-105","-0.9168010950088501"
"8","3egxgj7e","Action distr","0.3027314052403658","polished-galaxy-105","-0.9044950604438782"
"8","3egxgj7e","Action distr","0.27334000667334","polished-galaxy-105","-0.8921890258789062"
"8","3egxgj7e","Action distr","0.2645225871032323","polished-galaxy-105","-0.8798829317092896"
"8","3egxgj7e","Action distr","0.2792182863867452","polished-galaxy-105","-0.8675768971443176"
"8","3egxgj7e","Action distr","0.2792182863867452","polished-galaxy-105","-0.8552708625793457"
"8","3egxgj7e","Action distr","0.25570516753312456","polished-galaxy-105","-0.842964768409729"
"8","3egxgj7e","Action distr","0.2792182863867452","polished-galaxy-105","-0.8306587338447571"
"8","3egxgj7e","Action distr","0.31742710452387873","polished-galaxy-105","-0.8183526992797852"
"8","3egxgj7e","Action distr","0.2909748458135555","polished-galaxy-105","-0.8060466051101685"
"8","3egxgj7e","Action distr","0.2968531255269607","polished-galaxy-105","-0.7937405109405518"
"8","3egxgj7e","Action distr","0.3321228038073916","polished-galaxy-105","-0.7814345359802246"
"8","3egxgj7e","Action distr","0.30860968495377095","polished-galaxy-105","-0.7691284418106079"
"8","3egxgj7e","Action distr","0.3203662443805813","polished-galaxy-105","-0.7568223476409912"
"8","3egxgj7e","Action distr","0.30860968495377095","polished-galaxy-105","-0.7445163726806641"
"8","3egxgj7e","Action distr","0.3791490415146329","polished-galaxy-105","-0.7322102785110474"
"8","3egxgj7e","Action distr","0.2909748458135555","polished-galaxy-105","-0.7199041843414307"
"8","3egxgj7e","Action distr","0.3615142023744174","polished-galaxy-105","-0.7075982093811035"
"8","3egxgj7e","Action distr","0.32918366395068904","polished-galaxy-105","-0.6952921152114868"
"8","3egxgj7e","Action distr","0.3350619436640942","polished-galaxy-105","-0.6829860210418701"
"8","3egxgj7e","Action distr","0.33800108352079683","polished-galaxy-105","-0.670680046081543"
"8","3egxgj7e","Action distr","0.3468185030909045","polished-galaxy-105","-0.6583739519119263"
"8","3egxgj7e","Action distr","0.3556359226610123","polished-galaxy-105","-0.6460678577423096"
"8","3egxgj7e","Action distr","0.3468185030909045","polished-galaxy-105","-0.6337618827819824"
"8","3egxgj7e","Action distr","0.3615142023744174","polished-galaxy-105","-0.6214557886123657"
"8","3egxgj7e","Action distr","0.31742710452387873","polished-galaxy-105","-0.609149694442749"
"8","3egxgj7e","Action distr","0.31742710452387873","polished-galaxy-105","-0.5968437194824219"
"8","3egxgj7e","Action distr","0.3497576429476071","polished-galaxy-105","-0.5845376253128052"
"8","3egxgj7e","Action distr","0.30860968495377095","polished-galaxy-105","-0.5722315311431885"
"8","3egxgj7e","Action distr","0.32918366395068904","polished-galaxy-105","-0.5599255561828613"
"8","3egxgj7e","Action distr","0.3144879646671761","polished-galaxy-105","-0.5476194620132446"
"8","3egxgj7e","Action distr","0.36445334223112","polished-galaxy-105","-0.5353133678436279"
"8","3egxgj7e","Action distr","0.3879664610847407","polished-galaxy-105","-0.5230073928833008"
"8","3egxgj7e","Action distr","0.3938447407981458","polished-galaxy-105","-0.5107012987136841"
"8","3egxgj7e","Action distr","0.3350619436640942","polished-galaxy-105","-0.49839523434638977"
"8","3egxgj7e","Action distr","0.3027314052403658","polished-galaxy-105","-0.48608916997909546"
"8","3egxgj7e","Action distr","0.3615142023744174","polished-galaxy-105","-0.47378313541412354"
"8","3egxgj7e","Action distr","0.3967838806548484","polished-galaxy-105","-0.4614770710468292"
"8","3egxgj7e","Action distr","0.3879664610847407","polished-galaxy-105","-0.4491710066795349"
"8","3egxgj7e","Action distr","0.3468185030909045","polished-galaxy-105","-0.436864972114563"
"8","3egxgj7e","Action distr","0.3732707618012277","polished-galaxy-105","-0.4245589077472687"
"8","3egxgj7e","Action distr","0.3585750625177148","polished-galaxy-105","-0.41225284337997437"
"8","3egxgj7e","Action distr","0.3703316219445252","polished-galaxy-105","-0.39994680881500244"
"8","3egxgj7e","Action distr","0.3732707618012277","polished-galaxy-105","-0.38764071464538574"
"8","3egxgj7e","Action distr","0.3820881813713355","polished-galaxy-105","-0.3753346800804138"
"8","3egxgj7e","Action distr","0.4026621603682536","polished-galaxy-105","-0.3630286455154419"
"8","3egxgj7e","Action distr","0.3703316219445252","polished-galaxy-105","-0.3507225513458252"
"8","3egxgj7e","Action distr","0.3497576429476071","polished-galaxy-105","-0.33841651678085327"
"8","3egxgj7e","Action distr","0.42029699950846905","polished-galaxy-105","-0.32611048221588135"
"8","3egxgj7e","Action distr","0.4232361393651716","polished-galaxy-105","-0.31380438804626465"
"8","3egxgj7e","Action distr","0.3615142023744174","polished-galaxy-105","-0.3014983534812927"
"8","3egxgj7e","Action distr","0.4026621603682536","polished-galaxy-105","-0.2891923189163208"
"8","3egxgj7e","Action distr","0.4056013002249561","polished-galaxy-105","-0.2768862247467041"
"8","3egxgj7e","Action distr","0.4114795799383613","polished-galaxy-105","-0.2645801901817322"
"8","3egxgj7e","Action distr","0.3879664610847407","polished-galaxy-105","-0.25227415561676025"
"8","3egxgj7e","Action distr","0.4555666777889","polished-galaxy-105","-0.23996807634830475"
"8","3egxgj7e","Action distr","0.44381011836208967","polished-galaxy-105","-0.22766202688217163"
"8","3egxgj7e","Action distr","0.4291144190785768","polished-galaxy-105","-0.21535596251487732"
"8","3egxgj7e","Action distr","0.3732707618012277","polished-galaxy-105","-0.2030499130487442"
"8","3egxgj7e","Action distr","0.3615142023744174","polished-galaxy-105","-0.19074386358261108"
"8","3egxgj7e","Action distr","0.4232361393651716","polished-galaxy-105","-0.17843779921531677"
"8","3egxgj7e","Action distr","0.399723020511551","polished-galaxy-105","-0.16613173484802246"
"8","3egxgj7e","Action distr","0.43205355893527936","polished-galaxy-105","-0.15382570028305054"
"8","3egxgj7e","Action distr","0.4144187197950639","polished-galaxy-105","-0.14151963591575623"
"8","3egxgj7e","Action distr","0.3409402233774994","polished-galaxy-105","-0.12921357154846191"
"8","3egxgj7e","Action distr","0.3909056009414432","polished-galaxy-105","-0.1169075220823288"
"8","3egxgj7e","Action distr","0.3938447407981458","polished-galaxy-105","-0.10460147261619568"
"8","3egxgj7e","Action distr","0.4144187197950639","polished-galaxy-105","-0.09229540824890137"
"8","3egxgj7e","Action distr","0.4026621603682536","polished-galaxy-105","-0.07998935878276825"
"8","3egxgj7e","Action distr","0.46732323721571034","polished-galaxy-105","-0.06768330931663513"
"8","3egxgj7e","Action distr","0.44381011836208967","polished-galaxy-105","-0.05537724867463112"
"8","3egxgj7e","Action distr","0.38502732122803807","polished-galaxy-105","-0.0430711954832077"
"8","3egxgj7e","Action distr","0.4085404400816587","polished-galaxy-105","-0.030765138566493988"
"8","3egxgj7e","Action distr","0.3967838806548484","polished-galaxy-105","-0.018459081649780273"
"8","3egxgj7e","Action distr","0.4526275379321974","polished-galaxy-105","-0.006153027527034283"
"8","3egxgj7e","Action distr","0.4585058176456026","polished-galaxy-105","0.006153027527034283"
"8","3egxgj7e","Action distr","0.38502732122803807","polished-galaxy-105","0.018459081649780273"
"8","3egxgj7e","Action distr","0.3526967828043097","polished-galaxy-105","0.030765138566493988"
"8","3egxgj7e","Action distr","0.4261752792218742","polished-galaxy-105","0.0430711954832077"
"8","3egxgj7e","Action distr","0.46438409735900776","polished-galaxy-105","0.05537724867463112"
"8","3egxgj7e","Action distr","0.3526967828043097","polished-galaxy-105","0.06768330931663513"
"8","3egxgj7e","Action distr","0.4261752792218742","polished-galaxy-105","0.07998935878276825"
"8","3egxgj7e","Action distr","0.43205355893527936","polished-galaxy-105","0.09229540824890137"
"8","3egxgj7e","Action distr","0.4144187197950639","polished-galaxy-105","0.10460147261619568"
"8","3egxgj7e","Action distr","0.4056013002249561","polished-galaxy-105","0.1169075220823288"
"8","3egxgj7e","Action distr","0.3879664610847407","polished-galaxy-105","0.12921357154846191"
"8","3egxgj7e","Action distr","0.43205355893527936","polished-galaxy-105","0.14151963591575623"
"8","3egxgj7e","Action distr","0.4144187197950639","polished-galaxy-105","0.15382570028305054"
"8","3egxgj7e","Action distr","0.3938447407981458","polished-galaxy-105","0.16613173484802246"
"8","3egxgj7e","Action distr","0.3909056009414432","polished-galaxy-105","0.17843779921531677"
"8","3egxgj7e","Action distr","0.4232361393651716","polished-galaxy-105","0.19074386358261108"
"8","3egxgj7e","Action distr","0.37620990165793033","polished-galaxy-105","0.2030499130487442"
"8","3egxgj7e","Action distr","0.3497576429476071","polished-galaxy-105","0.21535596251487732"
"8","3egxgj7e","Action distr","0.4408709785053871","polished-galaxy-105","0.22766202688217163"
"8","3egxgj7e","Action distr","0.4261752792218742","polished-galaxy-105","0.23996807634830475"
"8","3egxgj7e","Action distr","0.3879664610847407","polished-galaxy-105","0.25227415561676025"
"8","3egxgj7e","Action distr","0.3468185030909045","polished-galaxy-105","0.2645801901817322"
"8","3egxgj7e","Action distr","0.41735785965176647","polished-galaxy-105","0.2768862247467041"
"8","3egxgj7e","Action distr","0.3703316219445252","polished-galaxy-105","0.2891923189163208"
"8","3egxgj7e","Action distr","0.4496883980754949","polished-galaxy-105","0.3014983534812927"
"8","3egxgj7e","Action distr","0.3732707618012277","polished-galaxy-105","0.31380438804626465"
"8","3egxgj7e","Action distr","0.3556359226610123","polished-galaxy-105","0.32611048221588135"
"8","3egxgj7e","Action distr","0.4085404400816587","polished-galaxy-105","0.33841651678085327"
"8","3egxgj7e","Action distr","0.399723020511551","polished-galaxy-105","0.3507225513458252"
"8","3egxgj7e","Action distr","0.4144187197950639","polished-galaxy-105","0.3630286455154419"
"8","3egxgj7e","Action distr","0.3820881813713355","polished-galaxy-105","0.3753346800804138"
"8","3egxgj7e","Action distr","0.3791490415146329","polished-galaxy-105","0.38764071464538574"
"8","3egxgj7e","Action distr","0.38502732122803807","polished-galaxy-105","0.39994680881500244"
"8","3egxgj7e","Action distr","0.31742710452387873","polished-galaxy-105","0.41225284337997437"
"8","3egxgj7e","Action distr","0.3820881813713355","polished-galaxy-105","0.4245589077472687"
"8","3egxgj7e","Action distr","0.37620990165793033","polished-galaxy-105","0.436864972114563"
"8","3egxgj7e","Action distr","0.399723020511551","polished-galaxy-105","0.4491710066795349"
"8","3egxgj7e","Action distr","0.3909056009414432","polished-galaxy-105","0.4614770710468292"
"8","3egxgj7e","Action distr","0.41735785965176647","polished-galaxy-105","0.47378313541412354"
"8","3egxgj7e","Action distr","0.3350619436640942","polished-galaxy-105","0.48608916997909546"
"8","3egxgj7e","Action distr","0.3615142023744174","polished-galaxy-105","0.49839523434638977"
"8","3egxgj7e","Action distr","0.3879664610847407","polished-galaxy-105","0.5107012987136841"
"8","3egxgj7e","Action distr","0.36445334223112","polished-galaxy-105","0.5230073928833008"
"8","3egxgj7e","Action distr","0.32918366395068904","polished-galaxy-105","0.5353133678436279"
"8","3egxgj7e","Action distr","0.3350619436640942","polished-galaxy-105","0.5476194620132446"
"8","3egxgj7e","Action distr","0.3585750625177148","polished-galaxy-105","0.5599255561828613"
"8","3egxgj7e","Action distr","0.399723020511551","polished-galaxy-105","0.5722315311431885"
"8","3egxgj7e","Action distr","0.3673924820878226","polished-galaxy-105","0.5845376253128052"
"8","3egxgj7e","Action distr","0.3791490415146329","polished-galaxy-105","0.5968437194824219"
"8","3egxgj7e","Action distr","0.3468185030909045","polished-galaxy-105","0.609149694442749"
"8","3egxgj7e","Action distr","0.4144187197950639","polished-galaxy-105","0.6214557886123657"
"8","3egxgj7e","Action distr","0.32918366395068904","polished-galaxy-105","0.6337618827819824"
"8","3egxgj7e","Action distr","0.3938447407981458","polished-galaxy-105","0.6460678577423096"
"8","3egxgj7e","Action distr","0.4261752792218742","polished-galaxy-105","0.6583739519119263"
"8","3egxgj7e","Action distr","0.34387936323420193","polished-galaxy-105","0.670680046081543"
"8","3egxgj7e","Action distr","0.3585750625177148","polished-galaxy-105","0.6829860210418701"
"8","3egxgj7e","Action distr","0.3497576429476071","polished-galaxy-105","0.6952921152114868"
"8","3egxgj7e","Action distr","0.3409402233774994","polished-galaxy-105","0.7075982093811035"
"8","3egxgj7e","Action distr","0.3144879646671761","polished-galaxy-105","0.7199041843414307"
"8","3egxgj7e","Action distr","0.31742710452387873","polished-galaxy-105","0.7322102785110474"
"8","3egxgj7e","Action distr","0.34387936323420193","polished-galaxy-105","0.7445163726806641"
"8","3egxgj7e","Action distr","0.29391398567025806","polished-galaxy-105","0.7568223476409912"
"8","3egxgj7e","Action distr","0.2880357059568529","polished-galaxy-105","0.7691284418106079"
"8","3egxgj7e","Action distr","0.3938447407981458","polished-galaxy-105","0.7814345359802246"
"8","3egxgj7e","Action distr","0.3468185030909045","polished-galaxy-105","0.7937405109405518"
"8","3egxgj7e","Action distr","0.3262445240939864","polished-galaxy-105","0.8060466051101685"
"8","3egxgj7e","Action distr","0.3321228038073916","polished-galaxy-105","0.8183526992797852"
"8","3egxgj7e","Action distr","0.3144879646671761","polished-galaxy-105","0.8306587338447571"
"8","3egxgj7e","Action distr","0.2762791465300426","polished-galaxy-105","0.842964768409729"
"8","3egxgj7e","Action distr","0.2762791465300426","polished-galaxy-105","0.8552708625793457"
"8","3egxgj7e","Action distr","0.3321228038073916","polished-galaxy-105","0.8675768971443176"
"8","3egxgj7e","Action distr","0.2909748458135555","polished-galaxy-105","0.8798829317092896"
"8","3egxgj7e","Action distr","0.31742710452387873","polished-galaxy-105","0.8921890258789062"
"8","3egxgj7e","Action distr","0.29391398567025806","polished-galaxy-105","0.9044950604438782"
"8","3egxgj7e","Action distr","0.30860968495377095","polished-galaxy-105","0.9168010950088501"
"8","3egxgj7e","Action distr","0.2645225871032323","polished-galaxy-105","0.9291071891784668"
"8","3egxgj7e","Action distr","0.2968531255269607","polished-galaxy-105","0.9414132237434387"
"8","3egxgj7e","Action distr","0.29391398567025806","polished-galaxy-105","0.9537192583084106"
"8","3egxgj7e","Action distr","0.2792182863867452","polished-galaxy-105","0.9660253524780273"
"8","3egxgj7e","Action distr","0.23219204867950388","polished-galaxy-105","0.9783313870429993"
"8","3egxgj7e","Action distr","0.2909748458135555","polished-galaxy-105","0.9906374216079712"
"8","3egxgj7e","Action distr","0.2527660276764219","polished-galaxy-105","1.002943515777588"
"8","3egxgj7e","Action distr","0.24100946824961164","polished-galaxy-105","1.015249490737915"
"8","3egxgj7e","Action distr","0.33800108352079683","polished-galaxy-105","1.0275557041168213"
"8","3egxgj7e","Action distr","0.2645225871032323","polished-galaxy-105","1.0398616790771484"
"8","3egxgj7e","Action distr","0.2792182863867452","polished-galaxy-105","1.0521676540374756"
"8","3egxgj7e","Action distr","0.22043548925269354","polished-galaxy-105","1.0644738674163818"
"8","3egxgj7e","Action distr","0.23219204867950388","polished-galaxy-105","1.076779842376709"
"8","3egxgj7e","Action distr","0.20867892982588324","polished-galaxy-105","1.0890858173370361"
"8","3egxgj7e","Action distr","0.2615834472465297","polished-galaxy-105","1.1013920307159424"
"8","3egxgj7e","Action distr","0.24100946824961164","polished-galaxy-105","1.1136980056762695"
"8","3egxgj7e","Action distr","0.22043548925269354","polished-galaxy-105","1.1260039806365967"
"8","3egxgj7e","Action distr","0.23219204867950388","polished-galaxy-105","1.138310194015503"
"8","3egxgj7e","Action distr","0.2292529088228013","polished-galaxy-105","1.15061616897583"
"8","3egxgj7e","Action distr","0.2145572095392884","polished-galaxy-105","1.1629221439361572"
"8","3egxgj7e","Action distr","0.2263137689660987","polished-galaxy-105","1.1752283573150635"
"8","3egxgj7e","Action distr","0.2527660276764219","polished-galaxy-105","1.1875343322753906"
"8","3egxgj7e","Action distr","0.1998615102557755","polished-galaxy-105","1.1998403072357178"
"8","3egxgj7e","Action distr","0.23807032839290904","polished-galaxy-105","1.212146520614624"
"8","3egxgj7e","Action distr","0.23513118853620643","polished-galaxy-105","1.2244524955749512"
"8","3egxgj7e","Action distr","0.1792875312588574","polished-galaxy-105","1.2367584705352783"
"8","3egxgj7e","Action distr","0.19104409068566774","polished-galaxy-105","1.2490646839141846"
"8","3egxgj7e","Action distr","0.1851658109722626","polished-galaxy-105","1.2613706588745117"
"8","3egxgj7e","Action distr","0.20867892982588324","polished-galaxy-105","1.2736766338348389"
"8","3egxgj7e","Action distr","0.1998615102557755","polished-galaxy-105","1.2859828472137451"
"8","3egxgj7e","Action distr","0.1557744124052368","polished-galaxy-105","1.2982888221740723"
"8","3egxgj7e","Action distr","0.1792875312588574","polished-galaxy-105","1.3105947971343994"
"8","3egxgj7e","Action distr","0.217496349395991","polished-galaxy-105","1.3229010105133057"
"8","3egxgj7e","Action distr","0.16165269211864194","polished-galaxy-105","1.3352069854736328"
"8","3egxgj7e","Action distr","0.17634839140215486","polished-galaxy-105","1.34751296043396"
"8","3egxgj7e","Action distr","0.23807032839290904","polished-galaxy-105","1.3598191738128662"
"8","3egxgj7e","Action distr","0.1792875312588574","polished-galaxy-105","1.3721251487731934"
"8","3egxgj7e","Action distr","0.1498961326918316","polished-galaxy-105","1.3844311237335205"
"8","3egxgj7e","Action distr","0.1969223703990729","polished-galaxy-105","1.3967373371124268"
"8","3egxgj7e","Action distr","0.1675309718320471","polished-galaxy-105","1.409043312072754"
"8","3egxgj7e","Action distr","0.15871355226193937","polished-galaxy-105","1.421349287033081"
"8","3egxgj7e","Action distr","0.13520043340831872","polished-galaxy-105","1.4336555004119873"
"8","3egxgj7e","Action distr","0.1557744124052368","polished-galaxy-105","1.4459614753723145"
"8","3egxgj7e","Action distr","0.17634839140215486","polished-galaxy-105","1.4582674503326416"
"8","3egxgj7e","Action distr","0.15871355226193937","polished-galaxy-105","1.4705736637115479"
"8","3egxgj7e","Action distr","0.1557744124052368","polished-galaxy-105","1.482879638671875"
"8","3egxgj7e","Action distr","0.09699161527118517","polished-galaxy-105","1.4951856136322021"
"8","3egxgj7e","Action distr","0.12050473412480582","polished-galaxy-105","1.5074918270111084"
"8","3egxgj7e","Action distr","0.12932215369491354","polished-galaxy-105","1.5197978019714355"
"8","3egxgj7e","Action distr","0.1498961326918316","polished-galaxy-105","1.5321037769317627"
"8","3egxgj7e","Action distr","0.1234438739815084","polished-galaxy-105","1.544409990310669"
"8","3egxgj7e","Action distr","0.11756559426810322","polished-galaxy-105","1.556715965270996"
"8","3egxgj7e","Action distr","0.09699161527118517","polished-galaxy-105","1.5690219402313232"
"8","3egxgj7e","Action distr","0.07347849641756451","polished-galaxy-105","1.5813281536102295"
"8","3egxgj7e","Action distr","0.1087481746979955","polished-galaxy-105","1.5936341285705566"
"8","3egxgj7e","Action distr","0.10286989498459033","polished-galaxy-105","1.6059401035308838"
"8","3egxgj7e","Action distr","0.10286989498459033","polished-galaxy-105","1.61824631690979"
"8","3egxgj7e","Action distr","0.09993075512788775","polished-galaxy-105","1.6305522918701172"
"8","3egxgj7e","Action distr","0.09699161527118517","polished-galaxy-105","1.6428583860397339"
"8","3egxgj7e","Action distr","0.1087481746979955","polished-galaxy-105","1.6551644802093506"
"8","3egxgj7e","Action distr","0.08229591598767226","polished-galaxy-105","1.6674704551696777"
"8","3egxgj7e","Action distr","0.1087481746979955","polished-galaxy-105","1.6797765493392944"
"8","3egxgj7e","Action distr","0.1058090348412929","polished-galaxy-105","1.6920826435089111"
"8","3egxgj7e","Action distr","0.0617219369907542","polished-galaxy-105","1.7043886184692383"
"8","3egxgj7e","Action distr","0.06760021670415936","polished-galaxy-105","1.716694712638855"
"8","3egxgj7e","Action distr","0.08229591598767226","polished-galaxy-105","1.7290008068084717"
"8","3egxgj7e","Action distr","0.07347849641756451","polished-galaxy-105","1.7413067817687988"
"8","3egxgj7e","Action distr","0.0617219369907542","polished-galaxy-105","1.7536128759384155"
"8","3egxgj7e","Action distr","0.07053935656086194","polished-galaxy-105","1.7659189701080322"
"8","3egxgj7e","Action distr","0.05878279713405161","polished-galaxy-105","1.7782249450683594"
"8","3egxgj7e","Action distr","0.07641763627426709","polished-galaxy-105","1.790531039237976"
"8","3egxgj7e","Action distr","0.032330538423728385","polished-galaxy-105","1.8028371334075928"
"8","3egxgj7e","Action distr","0.05290451742064645","polished-galaxy-105","1.81514310836792"
"8","3egxgj7e","Action distr","0.0617219369907542","polished-galaxy-105","1.8274492025375366"
"8","3egxgj7e","Action distr","0.04702623770724129","polished-galaxy-105","1.8397552967071533"
"8","3egxgj7e","Action distr","0.044087097850538715","polished-galaxy-105","1.8520612716674805"
"8","3egxgj7e","Action distr","0.038208818137133546","polished-galaxy-105","1.8643673658370972"
"8","3egxgj7e","Action distr","0.05290451742064645","polished-galaxy-105","1.8766734600067139"
"8","3egxgj7e","Action distr","0.026452258710323227","polished-galaxy-105","1.888979434967041"
"8","3egxgj7e","Action distr","0.03526967828043097","polished-galaxy-105","1.9012855291366577"
"8","3egxgj7e","Action distr","0.023513118853620646","polished-galaxy-105","1.9135916233062744"
"8","3egxgj7e","Action distr","0.05290451742064645","polished-galaxy-105","1.9258975982666016"
"8","3egxgj7e","Action distr","0.06760021670415936","polished-galaxy-105","1.9382036924362183"
"8","3egxgj7e","Action distr","0.04114795799383613","polished-galaxy-105","1.950509786605835"
"8","3egxgj7e","Action distr","0.04114795799383613","polished-galaxy-105","1.962815761566162"
"8","3egxgj7e","Action distr","0.05290451742064645","polished-galaxy-105","1.9751218557357788"
"8","3egxgj7e","Action distr","0.032330538423728385","polished-galaxy-105","1.9874279499053955"
"8","3egxgj7e","Action distr","0.04114795799383613","polished-galaxy-105","1.9997339248657227"
"8","3egxgj7e","Action distr","0.032330538423728385","polished-galaxy-105","2.012040138244629"
"8","3egxgj7e","Action distr","0.04114795799383613","polished-galaxy-105","2.024346113204956"
"8","3egxgj7e","Action distr","0.032330538423728385","polished-galaxy-105","2.036652088165283"
"8","3egxgj7e","Action distr","0.029391398567025804","polished-galaxy-105","2.0489583015441895"
"8","3egxgj7e","Action distr","0.026452258710323227","polished-galaxy-105","2.0612642765045166"
"8","3egxgj7e","Action distr","0.026452258710323227","polished-galaxy-105","2.0735702514648438"
"8","3egxgj7e","Action distr","0.03526967828043097","polished-galaxy-105","2.08587646484375"
"8","3egxgj7e","Action distr","0.017634839140215484","polished-galaxy-105","2.098182439804077"
"8","3egxgj7e","Action distr","0.020573978996918065","polished-galaxy-105","2.1104884147644043"
"8","3egxgj7e","Action distr","0.020573978996918065","polished-galaxy-105","2.1227946281433105"
"8","3egxgj7e","Action distr","0.023513118853620646","polished-galaxy-105","2.1351006031036377"
"8","3egxgj7e","Action distr","0.032330538423728385","polished-galaxy-105","2.147406578063965"
"8","3egxgj7e","Action distr","0.014695699283512902","polished-galaxy-105","2.159712791442871"
"8","3egxgj7e","Action distr","0.011756559426810323","polished-galaxy-105","2.1720187664031982"
"8","3egxgj7e","Action distr","0.011756559426810323","polished-galaxy-105","2.1843247413635254"
"8","3egxgj7e","Action distr","0.023513118853620646","polished-galaxy-105","2.1966309547424316"
"8","3egxgj7e","Action distr","0.011756559426810323","polished-galaxy-105","2.208936929702759"
"8","3egxgj7e","Action distr","0.011756559426810323","polished-galaxy-105","2.221242904663086"
"8","3egxgj7e","Action distr","0.014695699283512902","polished-galaxy-105","2.233549118041992"
"8","3egxgj7e","Action distr","0.008817419570107742","polished-galaxy-105","2.2458550930023193"
"8","3egxgj7e","Action distr","0.014695699283512902","polished-galaxy-105","2.2581610679626465"
"8","3egxgj7e","Action distr","0.0029391398567025807","polished-galaxy-105","2.2704672813415527"
"8","3egxgj7e","Action distr","0.017634839140215484","polished-galaxy-105","2.28277325630188"
"8","3egxgj7e","Action distr","0.011756559426810323","polished-galaxy-105","2.295079231262207"
"8","3egxgj7e","Action distr","0.014695699283512902","polished-galaxy-105","2.3073854446411133"
"8","3egxgj7e","Action distr","0.014695699283512902","polished-galaxy-105","2.3196914196014404"
"8","3egxgj7e","Action distr","0.008817419570107742","polished-galaxy-105","2.3319973945617676"
"8","3egxgj7e","Action distr","0.017634839140215484","polished-galaxy-105","2.344303607940674"
"8","3egxgj7e","Action distr","0.017634839140215484","polished-galaxy-105","2.356609582901001"
"8","3egxgj7e","Action distr","0.011756559426810323","polished-galaxy-105","2.368915557861328"
"8","3egxgj7e","Action distr","0.008817419570107742","polished-galaxy-105","2.3812217712402344"
"8","3egxgj7e","Action distr","0.0058782797134051615","polished-galaxy-105","2.3935277462005615"
"8","3egxgj7e","Action distr","0.008817419570107742","polished-galaxy-105","2.4058337211608887"
"8","3egxgj7e","Action distr","0.0058782797134051615","polished-galaxy-105","2.418139934539795"
"8","3egxgj7e","Action distr","0.0058782797134051615","polished-galaxy-105","2.430445909500122"
"8","3egxgj7e","Action distr","0.0058782797134051615","polished-galaxy-105","2.442751884460449"
"8","3egxgj7e","Action distr","0.008817419570107742","polished-galaxy-105","2.4550580978393555"
"8","3egxgj7e","Action distr","0.0058782797134051615","polished-galaxy-105","2.4673640727996826"
"8","3egxgj7e","Action distr","0.0058782797134051615","polished-galaxy-105","2.4796700477600098"
"8","3egxgj7e","Action distr","0.0058782797134051615","polished-galaxy-105","2.491976261138916"
"8","3egxgj7e","Action distr","0.0029391398567025807","polished-galaxy-105","2.504282236099243"
"8","3egxgj7e","Action distr","0.0029391398567025807","polished-galaxy-105","2.5165882110595703"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.5288944244384766"
"8","3egxgj7e","Action distr","0.0029391398567025807","polished-galaxy-105","2.5412003993988037"
"8","3egxgj7e","Action distr","0.0058782797134051615","polished-galaxy-105","2.553506374359131"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.565812587738037"
"8","3egxgj7e","Action distr","0.020573978996918065","polished-galaxy-105","2.5781185626983643"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.5904245376586914"
"8","3egxgj7e","Action distr","0.0058782797134051615","polished-galaxy-105","2.6027307510375977"
"8","3egxgj7e","Action distr","0.008817419570107742","polished-galaxy-105","2.615036725997925"
"8","3egxgj7e","Action distr","0.0058782797134051615","polished-galaxy-105","2.627342700958252"
"8","3egxgj7e","Action distr","0.032330538423728385","polished-galaxy-105","2.639648914337158"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.6519548892974854"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.6642608642578125"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.6765670776367188"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.688873052597046"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.701179027557373"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.7134852409362793"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.7257912158966064"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.7380971908569336"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.75040340423584"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.762709379196167"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.775015354156494"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.7873215675354004"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.7996275424957275"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.8119335174560547"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.824239730834961"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.836545705795288"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.8488516807556152"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.8611578941345215"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.8734638690948486"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.885769844055176"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.898076057434082"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.910382032394409"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.9226880073547363"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.9349942207336426"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.9473001956939697"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.959606170654297"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.971912384033203"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.9842183589935303"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.9965243339538574"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","3.0088305473327637"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","3.021136522293091"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","3.033442497253418"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","3.045748710632324"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","3.0580546855926514"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","3.0703606605529785"
"8","3egxgj7e","Policy distr","0.0010174084454774857","polished-galaxy-105","-3.0703606605529785"
"8","3egxgj7e","Policy distr","0.0010682930005714297","polished-galaxy-105","-3.0580546855926514"
"8","3egxgj7e","Policy distr","0.0011215026024729013","polished-galaxy-105","-3.045748710632324"
"8","3egxgj7e","Policy distr","0.0011771334102377295","polished-galaxy-105","-3.033442497253418"
"8","3egxgj7e","Policy distr","0.0012352803023532033","polished-galaxy-105","-3.021136522293091"
"8","3egxgj7e","Policy distr","0.0012960456078872085","polished-galaxy-105","-3.0088305473327637"
"8","3egxgj7e","Policy distr","0.0013595342170447111","polished-galaxy-105","-2.9965243339538574"
"8","3egxgj7e","Policy distr","0.0014258523005992174","polished-galaxy-105","-2.9842183589935303"
"8","3egxgj7e","Policy distr","0.0014951134799048305","polished-galaxy-105","-2.971912384033203"
"8","3egxgj7e","Policy distr","0.0015674318419769406","polished-galaxy-105","-2.959606170654297"
"8","3egxgj7e","Policy distr","0.0016429249662905931","polished-galaxy-105","-2.9473001956939697"
"8","3egxgj7e","Policy distr","0.0017217162530869246","polished-galaxy-105","-2.9349942207336426"
"8","3egxgj7e","Policy distr","0.00180393538903445","polished-galaxy-105","-2.9226880073547363"
"8","3egxgj7e","Policy distr","0.0018897077534347773","polished-galaxy-105","-2.910382032394409"
"8","3egxgj7e","Policy distr","0.0019791703671216965","polished-galaxy-105","-2.898076057434082"
"8","3egxgj7e","Policy distr","0.0020724651403725147","polished-galaxy-105","-2.885769844055176"
"8","3egxgj7e","Policy distr","0.0021697282791137695","polished-galaxy-105","-2.8734638690948486"
"8","3egxgj7e","Policy distr","0.002271111821755767","polished-galaxy-105","-2.8611578941345215"
"8","3egxgj7e","Policy distr","0.0023767694365233183","polished-galaxy-105","-2.8488516807556152"
"8","3egxgj7e","Policy distr","0.002486852463334799","polished-galaxy-105","-2.836545705795288"
"8","3egxgj7e","Policy distr","0.002601524582132697","polished-galaxy-105","-2.824239730834961"
"8","3egxgj7e","Policy distr","0.002720953430980444","polished-galaxy-105","-2.8119335174560547"
"8","3egxgj7e","Policy distr","0.0028453043196350336","polished-galaxy-105","-2.7996275424957275"
"8","3egxgj7e","Policy distr","0.002974755596369505","polished-galaxy-105","-2.7873215675354004"
"8","3egxgj7e","Policy distr","0.0031094879377633333","polished-galaxy-105","-2.775015354156494"
"8","3egxgj7e","Policy distr","0.003249684115871787","polished-galaxy-105","-2.762709379196167"
"8","3egxgj7e","Policy distr","0.0033955362159758806","polished-galaxy-105","-2.75040340423584"
"8","3egxgj7e","Policy distr","0.0035472421441227198","polished-galaxy-105","-2.7380971908569336"
"8","3egxgj7e","Policy distr","0.0037049949169158936","polished-galaxy-105","-2.7257912158966064"
"8","3egxgj7e","Policy distr","0.0038690066430717707","polished-galaxy-105","-2.7134852409362793"
"8","3egxgj7e","Policy distr","0.004039488732814789","polished-galaxy-105","-2.701179027557373"
"8","3egxgj7e","Policy distr","0.004216654691845179","polished-galaxy-105","-2.688873052597046"
"8","3egxgj7e","Policy distr","0.004400725942105055","polished-galaxy-105","-2.6765670776367188"
"8","3egxgj7e","Policy distr","0.004591937642544508","polished-galaxy-105","-2.6642608642578125"
"8","3egxgj7e","Policy distr","0.004790515173226595","polished-galaxy-105","-2.6519548892974854"
"8","3egxgj7e","Policy distr","0.004996701143682003","polished-galaxy-105","-2.639648914337158"
"8","3egxgj7e","Policy distr","0.005210740491747856","polished-galaxy-105","-2.627342700958252"
"8","3egxgj7e","Policy distr","0.005432883743196726","polished-galaxy-105","-2.615036725997925"
"8","3egxgj7e","Policy distr","0.005663384683430195","polished-galaxy-105","-2.6027307510375977"
"8","3egxgj7e","Policy distr","0.005902512930333614","polished-galaxy-105","-2.5904245376586914"
"8","3egxgj7e","Policy distr","0.006150531116873026","polished-galaxy-105","-2.5781185626983643"
"8","3egxgj7e","Policy distr","0.00640771072357893","polished-galaxy-105","-2.565812587738037"
"8","3egxgj7e","Policy distr","0.006674338597804308","polished-galaxy-105","-2.553506374359131"
"8","3egxgj7e","Policy distr","0.006950699258595705","polished-galaxy-105","-2.5412003993988037"
"8","3egxgj7e","Policy distr","0.0072370776906609535","polished-galaxy-105","-2.5288944244384766"
"8","3egxgj7e","Policy distr","0.007533790078014135","polished-galaxy-105","-2.5165882110595703"
"8","3egxgj7e","Policy distr","0.007841121405363083","polished-galaxy-105","-2.504282236099243"
"8","3egxgj7e","Policy distr","0.008159392513334751","polished-galaxy-105","-2.491976261138916"
"8","3egxgj7e","Policy distr","0.008488924242556095","polished-galaxy-105","-2.4796700477600098"
"8","3egxgj7e","Policy distr","0.008830026723444462","polished-galaxy-105","-2.4673640727996826"
"8","3egxgj7e","Policy distr","0.009183033369481564","polished-galaxy-105","-2.4550580978393555"
"8","3egxgj7e","Policy distr","0.009548291563987732","polished-galaxy-105","-2.442751884460449"
"8","3egxgj7e","Policy distr","0.009926124475896358","polished-galaxy-105","-2.430445909500122"
"8","3egxgj7e","Policy distr","0.010316883213818073","polished-galaxy-105","-2.418139934539795"
"8","3egxgj7e","Policy distr","0.010720934718847275","polished-galaxy-105","-2.4058337211608887"
"8","3egxgj7e","Policy distr","0.01113861333578825","polished-galaxy-105","-2.3935277462005615"
"8","3egxgj7e","Policy distr","0.011570303700864315","polished-galaxy-105","-2.3812217712402344"
"8","3egxgj7e","Policy distr","0.012016373686492443","polished-galaxy-105","-2.368915557861328"
"8","3egxgj7e","Policy distr","0.012477186508476734","polished-galaxy-105","-2.356609582901001"
"8","3egxgj7e","Policy distr","0.012953133322298527","polished-galaxy-105","-2.344303607940674"
"8","3egxgj7e","Policy distr","0.013444609008729458","polished-galaxy-105","-2.3319973945617676"
"8","3egxgj7e","Policy distr","0.013951987959444523","polished-galaxy-105","-2.3196914196014404"
"8","3egxgj7e","Policy distr","0.014475677162408829","polished-galaxy-105","-2.3073854446411133"
"8","3egxgj7e","Policy distr","0.015016088262200356","polished-galaxy-105","-2.295079231262207"
"8","3egxgj7e","Policy distr","0.015573609620332718","polished-galaxy-105","-2.28277325630188"
"8","3egxgj7e","Policy distr","0.01614866964519024","polished-galaxy-105","-2.2704672813415527"
"8","3egxgj7e","Policy distr","0.016741694882512093","polished-galaxy-105","-2.2581610679626465"
"8","3egxgj7e","Policy distr","0.017353080213069916","polished-galaxy-105","-2.2458550930023193"
"8","3egxgj7e","Policy distr","0.017983265221118927","polished-galaxy-105","-2.233549118041992"
"8","3egxgj7e","Policy distr","0.01863270066678524","polished-galaxy-105","-2.221242904663086"
"8","3egxgj7e","Policy distr","0.019301796332001686","polished-galaxy-105","-2.208936929702759"
"8","3egxgj7e","Policy distr","0.019990991801023483","polished-galaxy-105","-2.1966309547424316"
"8","3egxgj7e","Policy distr","0.02070075459778309","polished-galaxy-105","-2.1843247413635254"
"8","3egxgj7e","Policy distr","0.02143149822950363","polished-galaxy-105","-2.1720187664031982"
"8","3egxgj7e","Policy distr","0.022183695808053017","polished-galaxy-105","-2.159712791442871"
"8","3egxgj7e","Policy distr","0.0229578148573637","polished-galaxy-105","-2.147406578063965"
"8","3egxgj7e","Policy distr","0.02375425584614277","polished-galaxy-105","-2.1351006031036377"
"8","3egxgj7e","Policy distr","0.02457352727651596","polished-galaxy-105","-2.1227946281433105"
"8","3egxgj7e","Policy distr","0.025416087359189987","polished-galaxy-105","-2.1104884147644043"
"8","3egxgj7e","Policy distr","0.026282362639904022","polished-galaxy-105","-2.098182439804077"
"8","3egxgj7e","Policy distr","0.027172833681106567","polished-galaxy-105","-2.08587646484375"
"8","3egxgj7e","Policy distr","0.02808799222111702","polished-galaxy-105","-2.0735702514648438"
"8","3egxgj7e","Policy distr","0.02902827039361","polished-galaxy-105","-2.0612642765045166"
"8","3egxgj7e","Policy distr","0.02999412827193737","polished-galaxy-105","-2.0489583015441895"
"8","3egxgj7e","Policy distr","0.030986087396740913","polished-galaxy-105","-2.036652088165283"
"8","3egxgj7e","Policy distr","0.032004546374082565","polished-galaxy-105","-2.024346113204956"
"8","3egxgj7e","Policy distr","0.03305000439286232","polished-galaxy-105","-2.012040138244629"
"8","3egxgj7e","Policy distr","0.03412294760346413","polished-galaxy-105","-1.9997339248657227"
"8","3egxgj7e","Policy distr","0.03522380441427231","polished-galaxy-105","-1.9874279499053955"
"8","3egxgj7e","Policy distr","0.03635304421186447","polished-galaxy-105","-1.9751218557357788"
"8","3egxgj7e","Policy distr","0.037511155009269714","polished-galaxy-105","-1.962815761566162"
"8","3egxgj7e","Policy distr","0.03869854658842087","polished-galaxy-105","-1.950509786605835"
"8","3egxgj7e","Policy distr","0.03991571068763733","polished-galaxy-105","-1.9382036924362183"
"8","3egxgj7e","Policy distr","0.04116309434175491","polished-galaxy-105","-1.9258975982666016"
"8","3egxgj7e","Policy distr","0.042441125959157944","polished-galaxy-105","-1.9135916233062744"
"8","3egxgj7e","Policy distr","0.043750274926424026","polished-galaxy-105","-1.9012855291366577"
"8","3egxgj7e","Policy distr","0.04509098082780838","polished-galaxy-105","-1.888979434967041"
"8","3egxgj7e","Policy distr","0.04646363854408264","polished-galaxy-105","-1.8766734600067139"
"8","3egxgj7e","Policy distr","0.04786871001124382","polished-galaxy-105","-1.8643673658370972"
"8","3egxgj7e","Policy distr","0.049306608736515045","polished-galaxy-105","-1.8520612716674805"
"8","3egxgj7e","Policy distr","0.050777725875377655","polished-galaxy-105","-1.8397552967071533"
"8","3egxgj7e","Policy distr","0.05228252336382866","polished-galaxy-105","-1.8274492025375366"
"8","3egxgj7e","Policy distr","0.05382134020328522","polished-galaxy-105","-1.81514310836792"
"8","3egxgj7e","Policy distr","0.055394597351551056","polished-galaxy-105","-1.8028371334075928"
"8","3egxgj7e","Policy distr","0.05700266361236572","polished-galaxy-105","-1.790531039237976"
"8","3egxgj7e","Policy distr","0.058645930141210556","polished-galaxy-105","-1.7782249450683594"
"8","3egxgj7e","Policy distr","0.060324713587760925","polished-galaxy-105","-1.7659189701080322"
"8","3egxgj7e","Policy distr","0.06203942745923996","polished-galaxy-105","-1.7536128759384155"
"8","3egxgj7e","Policy distr","0.06379036605358124","polished-galaxy-105","-1.7413067817687988"
"8","3egxgj7e","Policy distr","0.06557784974575043","polished-galaxy-105","-1.7290008068084717"
"8","3egxgj7e","Policy distr","0.06740222126245499","polished-galaxy-105","-1.716694712638855"
"8","3egxgj7e","Policy distr","0.06926377862691879","polished-galaxy-105","-1.7043886184692383"
"8","3egxgj7e","Policy distr","0.07116279006004333","polished-galaxy-105","-1.6920826435089111"
"8","3egxgj7e","Policy distr","0.0730995237827301","polished-galaxy-105","-1.6797765493392944"
"8","3egxgj7e","Policy distr","0.07507428526878357","polished-galaxy-105","-1.6674704551696777"
"8","3egxgj7e","Policy distr","0.07708725333213806","polished-galaxy-105","-1.6551644802093506"
"8","3egxgj7e","Policy distr","0.07913870364427567","polished-galaxy-105","-1.6428583860397339"
"8","3egxgj7e","Policy distr","0.0812288299202919","polished-galaxy-105","-1.6305522918701172"
"8","3egxgj7e","Policy distr","0.08335777372121811","polished-galaxy-105","-1.61824631690979"
"8","3egxgj7e","Policy distr","0.08552581071853638","polished-galaxy-105","-1.6059401035308838"
"8","3egxgj7e","Policy distr","0.08773299306631088","polished-galaxy-105","-1.5936341285705566"
"8","3egxgj7e","Policy distr","0.08997950702905655","polished-galaxy-105","-1.5813281536102295"
"8","3egxgj7e","Policy distr","0.09226549416780472","polished-galaxy-105","-1.5690219402313232"
"8","3egxgj7e","Policy distr","0.09459098428487778","polished-galaxy-105","-1.556715965270996"
"8","3egxgj7e","Policy distr","0.09695605933666229","polished-galaxy-105","-1.544409990310669"
"8","3egxgj7e","Policy distr","0.09936084598302841","polished-galaxy-105","-1.5321037769317627"
"8","3egxgj7e","Policy distr","0.10180529206991196","polished-galaxy-105","-1.5197978019714355"
"8","3egxgj7e","Policy distr","0.10428941994905472","polished-galaxy-105","-1.5074918270111084"
"8","3egxgj7e","Policy distr","0.10681328922510147","polished-galaxy-105","-1.4951856136322021"
"8","3egxgj7e","Policy distr","0.10937672853469849","polished-galaxy-105","-1.482879638671875"
"8","3egxgj7e","Policy distr","0.11197973042726517","polished-galaxy-105","-1.4705736637115479"
"8","3egxgj7e","Policy distr","0.11462228745222092","polished-galaxy-105","-1.4582674503326416"
"8","3egxgj7e","Policy distr","0.11730415374040604","polished-galaxy-105","-1.4459614753723145"
"8","3egxgj7e","Policy distr","0.12002521753311157","polished-galaxy-105","-1.4336555004119873"
"8","3egxgj7e","Policy distr","0.12278540432453156","polished-galaxy-105","-1.421349287033081"
"8","3egxgj7e","Policy distr","0.1255844086408615","polished-galaxy-105","-1.409043312072754"
"8","3egxgj7e","Policy distr","0.12842203676700592","polished-galaxy-105","-1.3967373371124268"
"8","3egxgj7e","Policy distr","0.13129808008670807","polished-galaxy-105","-1.3844311237335205"
"8","3egxgj7e","Policy distr","0.1342121958732605","polished-galaxy-105","-1.3721251487731934"
"8","3egxgj7e","Policy distr","0.13716408610343933","polished-galaxy-105","-1.3598191738128662"
"8","3egxgj7e","Policy distr","0.14015351235866547","polished-galaxy-105","-1.34751296043396"
"8","3egxgj7e","Policy distr","0.14317993819713593","polished-galaxy-105","-1.3352069854736328"
"8","3egxgj7e","Policy distr","0.14624303579330444","polished-galaxy-105","-1.3229010105133057"
"8","3egxgj7e","Policy distr","0.14934247732162476","polished-galaxy-105","-1.3105947971343994"
"8","3egxgj7e","Policy distr","0.1524776667356491","polished-galaxy-105","-1.2982888221740723"
"8","3egxgj7e","Policy distr","0.1556481570005417","polished-galaxy-105","-1.2859828472137451"
"8","3egxgj7e","Policy distr","0.1588534712791443","polished-galaxy-105","-1.2736766338348389"
"8","3egxgj7e","Policy distr","0.16209295392036438","polished-galaxy-105","-1.2613706588745117"
"8","3egxgj7e","Policy distr","0.16536611318588257","polished-galaxy-105","-1.2490646839141846"
"8","3egxgj7e","Policy distr","0.1686723679304123","polished-galaxy-105","-1.2367584705352783"
"8","3egxgj7e","Policy distr","0.17201092839241028","polished-galaxy-105","-1.2244524955749512"
"8","3egxgj7e","Policy distr","0.17538119852542877","polished-galaxy-105","-1.212146520614624"
"8","3egxgj7e","Policy distr","0.17878253757953644","polished-galaxy-105","-1.1998403072357178"
"8","3egxgj7e","Policy distr","0.18221403658390045","polished-galaxy-105","-1.1875343322753906"
"8","3egxgj7e","Policy distr","0.1856750249862671","polished-galaxy-105","-1.1752283573150635"
"8","3egxgj7e","Policy distr","0.18916472792625427","polished-galaxy-105","-1.1629221439361572"
"8","3egxgj7e","Policy distr","0.192682147026062","polished-galaxy-105","-1.15061616897583"
"8","3egxgj7e","Policy distr","0.196226567029953","polished-galaxy-105","-1.138310194015503"
"8","3egxgj7e","Policy distr","0.19979707896709442","polished-galaxy-105","-1.1260039806365967"
"8","3egxgj7e","Policy distr","0.20339259505271912","polished-galaxy-105","-1.1136980056762695"
"8","3egxgj7e","Policy distr","0.20701223611831665","polished-galaxy-105","-1.1013920307159424"
"8","3egxgj7e","Policy distr","0.2106551229953766","polished-galaxy-105","-1.0890858173370361"
"8","3egxgj7e","Policy distr","0.21431997418403625","polished-galaxy-105","-1.076779842376709"
"8","3egxgj7e","Policy distr","0.21800588071346283","polished-galaxy-105","-1.0644738674163818"
"8","3egxgj7e","Policy distr","0.22171175479888916","polished-galaxy-105","-1.0521676540374756"
"8","3egxgj7e","Policy distr","0.22543638944625854","polished-galaxy-105","-1.0398616790771484"
"8","3egxgj7e","Policy distr","0.22917866706848145","polished-galaxy-105","-1.0275557041168213"
"8","3egxgj7e","Policy distr","0.2329374998807907","polished-galaxy-105","-1.015249490737915"
"8","3egxgj7e","Policy distr","0.23671148717403412","polished-galaxy-105","-1.002943515777588"
"8","3egxgj7e","Policy distr","0.24049952626228333","polished-galaxy-105","-0.9906374216079712"
"8","3egxgj7e","Policy distr","0.24430027604103088","polished-galaxy-105","-0.9783313870429993"
"8","3egxgj7e","Policy distr","0.24811244010925293","polished-galaxy-105","-0.9660253524780273"
"8","3egxgj7e","Policy distr","0.2519347667694092","polished-galaxy-105","-0.9537192583084106"
"8","3egxgj7e","Policy distr","0.25576579570770264","polished-galaxy-105","-0.9414132237434387"
"8","3egxgj7e","Policy distr","0.25960415601730347","polished-galaxy-105","-0.9291071891784668"
"8","3egxgj7e","Policy distr","0.2634485065937042","polished-galaxy-105","-0.9168010950088501"
"8","3egxgj7e","Policy distr","0.2672974467277527","polished-galaxy-105","-0.9044950604438782"
"8","3egxgj7e","Policy distr","0.2711494266986847","polished-galaxy-105","-0.8921890258789062"
"8","3egxgj7e","Policy distr","0.27500301599502563","polished-galaxy-105","-0.8798829317092896"
"8","3egxgj7e","Policy distr","0.2788567543029785","polished-galaxy-105","-0.8675768971443176"
"8","3egxgj7e","Policy distr","0.282709002494812","polished-galaxy-105","-0.8552708625793457"
"8","3egxgj7e","Policy distr","0.2865583300590515","polished-galaxy-105","-0.842964768409729"
"8","3egxgj7e","Policy distr","0.2904031574726105","polished-galaxy-105","-0.8306587338447571"
"8","3egxgj7e","Policy distr","0.29424187541007996","polished-galaxy-105","-0.8183526992797852"
"8","3egxgj7e","Policy distr","0.2980729043483734","polished-galaxy-105","-0.8060466051101685"
"8","3egxgj7e","Policy distr","0.3018946647644043","polished-galaxy-105","-0.7937405109405518"
"8","3egxgj7e","Policy distr","0.3057054579257965","polished-galaxy-105","-0.7814345359802246"
"8","3egxgj7e","Policy distr","0.3095036745071411","polished-galaxy-105","-0.7691284418106079"
"8","3egxgj7e","Policy distr","0.31328773498535156","polished-galaxy-105","-0.7568223476409912"
"8","3egxgj7e","Policy distr","0.317055881023407","polished-galaxy-105","-0.7445163726806641"
"8","3egxgj7e","Policy distr","0.32080650329589844","polished-galaxy-105","-0.7322102785110474"
"8","3egxgj7e","Policy distr","0.32453781366348267","polished-galaxy-105","-0.7199041843414307"
"8","3egxgj7e","Policy distr","0.32824820280075073","polished-galaxy-105","-0.7075982093811035"
"8","3egxgj7e","Policy distr","0.33193597197532654","polished-galaxy-105","-0.6952921152114868"
"8","3egxgj7e","Policy distr","0.3355993926525116","polished-galaxy-105","-0.6829860210418701"
"8","3egxgj7e","Policy distr","0.33923667669296265","polished-galaxy-105","-0.670680046081543"
"8","3egxgj7e","Policy distr","0.34284624457359314","polished-galaxy-105","-0.6583739519119263"
"8","3egxgj7e","Policy distr","0.3464263081550598","polished-galaxy-105","-0.6460678577423096"
"8","3egxgj7e","Policy distr","0.3499751389026642","polished-galaxy-105","-0.6337618827819824"
"8","3egxgj7e","Policy distr","0.35349103808403015","polished-galaxy-105","-0.6214557886123657"
"8","3egxgj7e","Policy distr","0.35697224736213684","polished-galaxy-105","-0.609149694442749"
"8","3egxgj7e","Policy distr","0.36041709780693054","polished-galaxy-105","-0.5968437194824219"
"8","3egxgj7e","Policy distr","0.36382395029067993","polished-galaxy-105","-0.5845376253128052"
"8","3egxgj7e","Policy distr","0.36719098687171936","polished-galaxy-105","-0.5722315311431885"
"8","3egxgj7e","Policy distr","0.3705165386199951","polished-galaxy-105","-0.5599255561828613"
"8","3egxgj7e","Policy distr","0.3737989068031311","polished-galaxy-105","-0.5476194620132446"
"8","3egxgj7e","Policy distr","0.37703654170036316","polished-galaxy-105","-0.5353133678436279"
"8","3egxgj7e","Policy distr","0.38022759556770325","polished-galaxy-105","-0.5230073928833008"
"8","3egxgj7e","Policy distr","0.383370578289032","polished-galaxy-105","-0.5107012987136841"
"8","3egxgj7e","Policy distr","0.3864637613296509","polished-galaxy-105","-0.49839523434638977"
"8","3egxgj7e","Policy distr","0.389505535364151","polished-galaxy-105","-0.48608916997909546"
"8","3egxgj7e","Policy distr","0.3924943506717682","polished-galaxy-105","-0.47378313541412354"
"8","3egxgj7e","Policy distr","0.39542850852012634","polished-galaxy-105","-0.4614770710468292"
"8","3egxgj7e","Policy distr","0.39830660820007324","polished-galaxy-105","-0.4491710066795349"
"8","3egxgj7e","Policy distr","0.4011269807815552","polished-galaxy-105","-0.436864972114563"
"8","3egxgj7e","Policy distr","0.40388819575309753","polished-galaxy-105","-0.4245589077472687"
"8","3egxgj7e","Policy distr","0.40658873319625854","polished-galaxy-105","-0.41225284337997437"
"8","3egxgj7e","Policy distr","0.40922704339027405","polished-galaxy-105","-0.39994680881500244"
"8","3egxgj7e","Policy distr","0.4118017554283142","polished-galaxy-105","-0.38764071464538574"
"8","3egxgj7e","Policy distr","0.4143114686012268","polished-galaxy-105","-0.3753346800804138"
"8","3egxgj7e","Policy distr","0.416754812002182","polished-galaxy-105","-0.3630286455154419"
"8","3egxgj7e","Policy distr","0.41913041472435","polished-galaxy-105","-0.3507225513458252"
"8","3egxgj7e","Policy distr","0.4214369058609009","polished-galaxy-105","-0.33841651678085327"
"8","3egxgj7e","Policy distr","0.4236730933189392","polished-galaxy-105","-0.32611048221588135"
"8","3egxgj7e","Policy distr","0.42583760619163513","polished-galaxy-105","-0.31380438804626465"
"8","3egxgj7e","Policy distr","0.4279293417930603","polished-galaxy-105","-0.3014983534812927"
"8","3egxgj7e","Policy distr","0.4299471080303192","polished-galaxy-105","-0.2891923189163208"
"8","3egxgj7e","Policy distr","0.4318896532058716","polished-galaxy-105","-0.2768862247467041"
"8","3egxgj7e","Policy distr","0.4337559640407562","polished-galaxy-105","-0.2645801901817322"
"8","3egxgj7e","Policy distr","0.4355449676513672","polished-galaxy-105","-0.25227415561676025"
"8","3egxgj7e","Policy distr","0.4372556805610657","polished-galaxy-105","-0.23996807634830475"
"8","3egxgj7e","Policy distr","0.4388870298862457","polished-galaxy-105","-0.22766202688217163"
"8","3egxgj7e","Policy distr","0.4404381811618805","polished-galaxy-105","-0.21535596251487732"
"8","3egxgj7e","Policy distr","0.4419081509113312","polished-galaxy-105","-0.2030499130487442"
"8","3egxgj7e","Policy distr","0.4432961344718933","polished-galaxy-105","-0.19074386358261108"
"8","3egxgj7e","Policy distr","0.4446013867855072","polished-galaxy-105","-0.17843779921531677"
"8","3egxgj7e","Policy distr","0.4458230137825012","polished-galaxy-105","-0.16613173484802246"
"8","3egxgj7e","Policy distr","0.44696044921875","polished-galaxy-105","-0.15382570028305054"
"8","3egxgj7e","Policy distr","0.44801294803619385","polished-galaxy-105","-0.14151963591575623"
"8","3egxgj7e","Policy distr","0.448979914188385","polished-galaxy-105","-0.12921357154846191"
"8","3egxgj7e","Policy distr","0.4498607814311981","polished-galaxy-105","-0.1169075220823288"
"8","3egxgj7e","Policy distr","0.4506550133228302","polished-galaxy-105","-0.10460147261619568"
"8","3egxgj7e","Policy distr","0.45136216282844543","polished-galaxy-105","-0.09229540824890137"
"8","3egxgj7e","Policy distr","0.45198190212249756","polished-galaxy-105","-0.07998935878276825"
"8","3egxgj7e","Policy distr","0.452513724565506","polished-galaxy-105","-0.06768330931663513"
"8","3egxgj7e","Policy distr","0.4529573917388916","polished-galaxy-105","-0.05537724867463112"
"8","3egxgj7e","Policy distr","0.4533126652240753","polished-galaxy-105","-0.0430711954832077"
"8","3egxgj7e","Policy distr","0.453579306602478","polished-galaxy-105","-0.030765138566493988"
"8","3egxgj7e","Policy distr","0.4537571370601654","polished-galaxy-105","-0.018459081649780273"
"8","3egxgj7e","Policy distr","0.4538460969924927","polished-galaxy-105","-0.006153027527034283"
"8","3egxgj7e","Policy distr","0.4538460969924927","polished-galaxy-105","0.006153027527034283"
"8","3egxgj7e","Policy distr","0.4537571370601654","polished-galaxy-105","0.018459081649780273"
"8","3egxgj7e","Policy distr","0.453579306602478","polished-galaxy-105","0.030765138566493988"
"8","3egxgj7e","Policy distr","0.4533126652240753","polished-galaxy-105","0.0430711954832077"
"8","3egxgj7e","Policy distr","0.4529573917388916","polished-galaxy-105","0.05537724867463112"
"8","3egxgj7e","Policy distr","0.452513724565506","polished-galaxy-105","0.06768330931663513"
"8","3egxgj7e","Policy distr","0.45198190212249756","polished-galaxy-105","0.07998935878276825"
"8","3egxgj7e","Policy distr","0.45136216282844543","polished-galaxy-105","0.09229540824890137"
"8","3egxgj7e","Policy distr","0.4506550133228302","polished-galaxy-105","0.10460147261619568"
"8","3egxgj7e","Policy distr","0.4498607814311981","polished-galaxy-105","0.1169075220823288"
"8","3egxgj7e","Policy distr","0.448979914188385","polished-galaxy-105","0.12921357154846191"
"8","3egxgj7e","Policy distr","0.44801294803619385","polished-galaxy-105","0.14151963591575623"
"8","3egxgj7e","Policy distr","0.44696044921875","polished-galaxy-105","0.15382570028305054"
"8","3egxgj7e","Policy distr","0.4458230137825012","polished-galaxy-105","0.16613173484802246"
"8","3egxgj7e","Policy distr","0.4446013867855072","polished-galaxy-105","0.17843779921531677"
"8","3egxgj7e","Policy distr","0.4432961344718933","polished-galaxy-105","0.19074386358261108"
"8","3egxgj7e","Policy distr","0.4419081509113312","polished-galaxy-105","0.2030499130487442"
"8","3egxgj7e","Policy distr","0.4404381811618805","polished-galaxy-105","0.21535596251487732"
"8","3egxgj7e","Policy distr","0.4388870298862457","polished-galaxy-105","0.22766202688217163"
"8","3egxgj7e","Policy distr","0.4372556805610657","polished-galaxy-105","0.23996807634830475"
"8","3egxgj7e","Policy distr","0.4355449676513672","polished-galaxy-105","0.25227415561676025"
"8","3egxgj7e","Policy distr","0.4337559640407562","polished-galaxy-105","0.2645801901817322"
"8","3egxgj7e","Policy distr","0.4318896532058716","polished-galaxy-105","0.2768862247467041"
"8","3egxgj7e","Policy distr","0.4299471080303192","polished-galaxy-105","0.2891923189163208"
"8","3egxgj7e","Policy distr","0.4279293417930603","polished-galaxy-105","0.3014983534812927"
"8","3egxgj7e","Policy distr","0.42583760619163513","polished-galaxy-105","0.31380438804626465"
"8","3egxgj7e","Policy distr","0.4236730933189392","polished-galaxy-105","0.32611048221588135"
"8","3egxgj7e","Policy distr","0.4214369058609009","polished-galaxy-105","0.33841651678085327"
"8","3egxgj7e","Policy distr","0.41913041472435","polished-galaxy-105","0.3507225513458252"
"8","3egxgj7e","Policy distr","0.416754812002182","polished-galaxy-105","0.3630286455154419"
"8","3egxgj7e","Policy distr","0.4143114686012268","polished-galaxy-105","0.3753346800804138"
"8","3egxgj7e","Policy distr","0.4118017554283142","polished-galaxy-105","0.38764071464538574"
"8","3egxgj7e","Policy distr","0.40922704339027405","polished-galaxy-105","0.39994680881500244"
"8","3egxgj7e","Policy distr","0.40658873319625854","polished-galaxy-105","0.41225284337997437"
"8","3egxgj7e","Policy distr","0.40388819575309753","polished-galaxy-105","0.4245589077472687"
"8","3egxgj7e","Policy distr","0.4011269807815552","polished-galaxy-105","0.436864972114563"
"8","3egxgj7e","Policy distr","0.39830660820007324","polished-galaxy-105","0.4491710066795349"
"8","3egxgj7e","Policy distr","0.39542850852012634","polished-galaxy-105","0.4614770710468292"
"8","3egxgj7e","Policy distr","0.3924943506717682","polished-galaxy-105","0.47378313541412354"
"8","3egxgj7e","Policy distr","0.389505535364151","polished-galaxy-105","0.48608916997909546"
"8","3egxgj7e","Policy distr","0.3864637613296509","polished-galaxy-105","0.49839523434638977"
"8","3egxgj7e","Policy distr","0.383370578289032","polished-galaxy-105","0.5107012987136841"
"8","3egxgj7e","Policy distr","0.38022759556770325","polished-galaxy-105","0.5230073928833008"
"8","3egxgj7e","Policy distr","0.37703654170036316","polished-galaxy-105","0.5353133678436279"
"8","3egxgj7e","Policy distr","0.3737989068031311","polished-galaxy-105","0.5476194620132446"
"8","3egxgj7e","Policy distr","0.3705165386199951","polished-galaxy-105","0.5599255561828613"
"8","3egxgj7e","Policy distr","0.36719098687171936","polished-galaxy-105","0.5722315311431885"
"8","3egxgj7e","Policy distr","0.36382395029067993","polished-galaxy-105","0.5845376253128052"
"8","3egxgj7e","Policy distr","0.36041709780693054","polished-galaxy-105","0.5968437194824219"
"8","3egxgj7e","Policy distr","0.35697224736213684","polished-galaxy-105","0.609149694442749"
"8","3egxgj7e","Policy distr","0.35349103808403015","polished-galaxy-105","0.6214557886123657"
"8","3egxgj7e","Policy distr","0.3499751389026642","polished-galaxy-105","0.6337618827819824"
"8","3egxgj7e","Policy distr","0.3464263081550598","polished-galaxy-105","0.6460678577423096"
"8","3egxgj7e","Policy distr","0.34284624457359314","polished-galaxy-105","0.6583739519119263"
"8","3egxgj7e","Policy distr","0.33923667669296265","polished-galaxy-105","0.670680046081543"
"8","3egxgj7e","Policy distr","0.3355993926525116","polished-galaxy-105","0.6829860210418701"
"8","3egxgj7e","Policy distr","0.33193597197532654","polished-galaxy-105","0.6952921152114868"
"8","3egxgj7e","Policy distr","0.32824820280075073","polished-galaxy-105","0.7075982093811035"
"8","3egxgj7e","Policy distr","0.32453781366348267","polished-galaxy-105","0.7199041843414307"
"8","3egxgj7e","Policy distr","0.32080650329589844","polished-galaxy-105","0.7322102785110474"
"8","3egxgj7e","Policy distr","0.317055881023407","polished-galaxy-105","0.7445163726806641"
"8","3egxgj7e","Policy distr","0.31328773498535156","polished-galaxy-105","0.7568223476409912"
"8","3egxgj7e","Policy distr","0.3095036745071411","polished-galaxy-105","0.7691284418106079"
"8","3egxgj7e","Policy distr","0.3057054579257965","polished-galaxy-105","0.7814345359802246"
"8","3egxgj7e","Policy distr","0.3018946647644043","polished-galaxy-105","0.7937405109405518"
"8","3egxgj7e","Policy distr","0.2980729043483734","polished-galaxy-105","0.8060466051101685"
"8","3egxgj7e","Policy distr","0.29424187541007996","polished-galaxy-105","0.8183526992797852"
"8","3egxgj7e","Policy distr","0.2904031574726105","polished-galaxy-105","0.8306587338447571"
"8","3egxgj7e","Policy distr","0.2865583300590515","polished-galaxy-105","0.842964768409729"
"8","3egxgj7e","Policy distr","0.282709002494812","polished-galaxy-105","0.8552708625793457"
"8","3egxgj7e","Policy distr","0.2788567543029785","polished-galaxy-105","0.8675768971443176"
"8","3egxgj7e","Policy distr","0.27500301599502563","polished-galaxy-105","0.8798829317092896"
"8","3egxgj7e","Policy distr","0.2711494266986847","polished-galaxy-105","0.8921890258789062"
"8","3egxgj7e","Policy distr","0.2672974467277527","polished-galaxy-105","0.9044950604438782"
"8","3egxgj7e","Policy distr","0.2634485065937042","polished-galaxy-105","0.9168010950088501"
"8","3egxgj7e","Policy distr","0.25960415601730347","polished-galaxy-105","0.9291071891784668"
"8","3egxgj7e","Policy distr","0.25576579570770264","polished-galaxy-105","0.9414132237434387"
"8","3egxgj7e","Policy distr","0.2519347667694092","polished-galaxy-105","0.9537192583084106"
"8","3egxgj7e","Policy distr","0.24811244010925293","polished-galaxy-105","0.9660253524780273"
"8","3egxgj7e","Policy distr","0.24430027604103088","polished-galaxy-105","0.9783313870429993"
"8","3egxgj7e","Policy distr","0.24049952626228333","polished-galaxy-105","0.9906374216079712"
"8","3egxgj7e","Policy distr","0.23671148717403412","polished-galaxy-105","1.002943515777588"
"8","3egxgj7e","Policy distr","0.2329374998807907","polished-galaxy-105","1.015249490737915"
"8","3egxgj7e","Policy distr","0.22917866706848145","polished-galaxy-105","1.0275557041168213"
"8","3egxgj7e","Policy distr","0.22543638944625854","polished-galaxy-105","1.0398616790771484"
"8","3egxgj7e","Policy distr","0.22171175479888916","polished-galaxy-105","1.0521676540374756"
"8","3egxgj7e","Policy distr","0.21800588071346283","polished-galaxy-105","1.0644738674163818"
"8","3egxgj7e","Policy distr","0.21431997418403625","polished-galaxy-105","1.076779842376709"
"8","3egxgj7e","Policy distr","0.2106551229953766","polished-galaxy-105","1.0890858173370361"
"8","3egxgj7e","Policy distr","0.20701223611831665","polished-galaxy-105","1.1013920307159424"
"8","3egxgj7e","Policy distr","0.20339259505271912","polished-galaxy-105","1.1136980056762695"
"8","3egxgj7e","Policy distr","0.19979707896709442","polished-galaxy-105","1.1260039806365967"
"8","3egxgj7e","Policy distr","0.196226567029953","polished-galaxy-105","1.138310194015503"
"8","3egxgj7e","Policy distr","0.192682147026062","polished-galaxy-105","1.15061616897583"
"8","3egxgj7e","Policy distr","0.18916472792625427","polished-galaxy-105","1.1629221439361572"
"8","3egxgj7e","Policy distr","0.1856750249862671","polished-galaxy-105","1.1752283573150635"
"8","3egxgj7e","Policy distr","0.18221403658390045","polished-galaxy-105","1.1875343322753906"
"8","3egxgj7e","Policy distr","0.17878253757953644","polished-galaxy-105","1.1998403072357178"
"8","3egxgj7e","Policy distr","0.17538119852542877","polished-galaxy-105","1.212146520614624"
"8","3egxgj7e","Policy distr","0.17201092839241028","polished-galaxy-105","1.2244524955749512"
"8","3egxgj7e","Policy distr","0.1686723679304123","polished-galaxy-105","1.2367584705352783"
"8","3egxgj7e","Policy distr","0.16536611318588257","polished-galaxy-105","1.2490646839141846"
"8","3egxgj7e","Policy distr","0.16209295392036438","polished-galaxy-105","1.2613706588745117"
"8","3egxgj7e","Policy distr","0.1588534712791443","polished-galaxy-105","1.2736766338348389"
"8","3egxgj7e","Policy distr","0.1556481570005417","polished-galaxy-105","1.2859828472137451"
"8","3egxgj7e","Policy distr","0.1524776667356491","polished-galaxy-105","1.2982888221740723"
"8","3egxgj7e","Policy distr","0.14934247732162476","polished-galaxy-105","1.3105947971343994"
"8","3egxgj7e","Policy distr","0.14624303579330444","polished-galaxy-105","1.3229010105133057"
"8","3egxgj7e","Policy distr","0.14317993819713593","polished-galaxy-105","1.3352069854736328"
"8","3egxgj7e","Policy distr","0.14015351235866547","polished-galaxy-105","1.34751296043396"
"8","3egxgj7e","Policy distr","0.13716408610343933","polished-galaxy-105","1.3598191738128662"
"8","3egxgj7e","Policy distr","0.1342121958732605","polished-galaxy-105","1.3721251487731934"
"8","3egxgj7e","Policy distr","0.13129808008670807","polished-galaxy-105","1.3844311237335205"
"8","3egxgj7e","Policy distr","0.12842203676700592","polished-galaxy-105","1.3967373371124268"
"8","3egxgj7e","Policy distr","0.1255844086408615","polished-galaxy-105","1.409043312072754"
"8","3egxgj7e","Policy distr","0.12278540432453156","polished-galaxy-105","1.421349287033081"
"8","3egxgj7e","Policy distr","0.12002521753311157","polished-galaxy-105","1.4336555004119873"
"8","3egxgj7e","Policy distr","0.11730415374040604","polished-galaxy-105","1.4459614753723145"
"8","3egxgj7e","Policy distr","0.11462228745222092","polished-galaxy-105","1.4582674503326416"
"8","3egxgj7e","Policy distr","0.11197973042726517","polished-galaxy-105","1.4705736637115479"
"8","3egxgj7e","Policy distr","0.10937672853469849","polished-galaxy-105","1.482879638671875"
"8","3egxgj7e","Policy distr","0.10681328922510147","polished-galaxy-105","1.4951856136322021"
"8","3egxgj7e","Policy distr","0.10428941994905472","polished-galaxy-105","1.5074918270111084"
"8","3egxgj7e","Policy distr","0.10180529206991196","polished-galaxy-105","1.5197978019714355"
"8","3egxgj7e","Policy distr","0.09936084598302841","polished-galaxy-105","1.5321037769317627"
"8","3egxgj7e","Policy distr","0.09695605933666229","polished-galaxy-105","1.544409990310669"
"8","3egxgj7e","Policy distr","0.09459098428487778","polished-galaxy-105","1.556715965270996"
"8","3egxgj7e","Policy distr","0.09226549416780472","polished-galaxy-105","1.5690219402313232"
"8","3egxgj7e","Policy distr","0.08997950702905655","polished-galaxy-105","1.5813281536102295"
"8","3egxgj7e","Policy distr","0.08773299306631088","polished-galaxy-105","1.5936341285705566"
"8","3egxgj7e","Policy distr","0.08552581071853638","polished-galaxy-105","1.6059401035308838"
"8","3egxgj7e","Policy distr","0.08335777372121811","polished-galaxy-105","1.61824631690979"
"8","3egxgj7e","Policy distr","0.0812288299202919","polished-galaxy-105","1.6305522918701172"
"8","3egxgj7e","Policy distr","0.07913870364427567","polished-galaxy-105","1.6428583860397339"
"8","3egxgj7e","Policy distr","0.07708725333213806","polished-galaxy-105","1.6551644802093506"
"8","3egxgj7e","Policy distr","0.07507428526878357","polished-galaxy-105","1.6674704551696777"
"8","3egxgj7e","Policy distr","0.0730995237827301","polished-galaxy-105","1.6797765493392944"
"8","3egxgj7e","Policy distr","0.07116279006004333","polished-galaxy-105","1.6920826435089111"
"8","3egxgj7e","Policy distr","0.06926377862691879","polished-galaxy-105","1.7043886184692383"
"8","3egxgj7e","Policy distr","0.06740222126245499","polished-galaxy-105","1.716694712638855"
"8","3egxgj7e","Policy distr","0.06557784974575043","polished-galaxy-105","1.7290008068084717"
"8","3egxgj7e","Policy distr","0.06379036605358124","polished-galaxy-105","1.7413067817687988"
"8","3egxgj7e","Policy distr","0.06203942745923996","polished-galaxy-105","1.7536128759384155"
"8","3egxgj7e","Policy distr","0.060324713587760925","polished-galaxy-105","1.7659189701080322"
"8","3egxgj7e","Policy distr","0.058645930141210556","polished-galaxy-105","1.7782249450683594"
"8","3egxgj7e","Policy distr","0.05700266361236572","polished-galaxy-105","1.790531039237976"
"8","3egxgj7e","Policy distr","0.055394597351551056","polished-galaxy-105","1.8028371334075928"
"8","3egxgj7e","Policy distr","0.05382134020328522","polished-galaxy-105","1.81514310836792"
"8","3egxgj7e","Policy distr","0.05228252336382866","polished-galaxy-105","1.8274492025375366"
"8","3egxgj7e","Policy distr","0.050777725875377655","polished-galaxy-105","1.8397552967071533"
"8","3egxgj7e","Policy distr","0.049306608736515045","polished-galaxy-105","1.8520612716674805"
"8","3egxgj7e","Policy distr","0.04786871001124382","polished-galaxy-105","1.8643673658370972"
"8","3egxgj7e","Policy distr","0.04646363854408264","polished-galaxy-105","1.8766734600067139"
"8","3egxgj7e","Policy distr","0.04509098082780838","polished-galaxy-105","1.888979434967041"
"8","3egxgj7e","Policy distr","0.043750274926424026","polished-galaxy-105","1.9012855291366577"
"8","3egxgj7e","Policy distr","0.042441125959157944","polished-galaxy-105","1.9135916233062744"
"8","3egxgj7e","Policy distr","0.04116309434175491","polished-galaxy-105","1.9258975982666016"
"8","3egxgj7e","Policy distr","0.03991571068763733","polished-galaxy-105","1.9382036924362183"
"8","3egxgj7e","Policy distr","0.03869854658842087","polished-galaxy-105","1.950509786605835"
"8","3egxgj7e","Policy distr","0.037511155009269714","polished-galaxy-105","1.962815761566162"
"8","3egxgj7e","Policy distr","0.03635304421186447","polished-galaxy-105","1.9751218557357788"
"8","3egxgj7e","Policy distr","0.03522380441427231","polished-galaxy-105","1.9874279499053955"
"8","3egxgj7e","Policy distr","0.03412294760346413","polished-galaxy-105","1.9997339248657227"
"8","3egxgj7e","Policy distr","0.03305000439286232","polished-galaxy-105","2.012040138244629"
"8","3egxgj7e","Policy distr","0.032004546374082565","polished-galaxy-105","2.024346113204956"
"8","3egxgj7e","Policy distr","0.030986087396740913","polished-galaxy-105","2.036652088165283"
"8","3egxgj7e","Policy distr","0.02999412827193737","polished-galaxy-105","2.0489583015441895"
"8","3egxgj7e","Policy distr","0.02902827039361","polished-galaxy-105","2.0612642765045166"
"8","3egxgj7e","Policy distr","0.02808799222111702","polished-galaxy-105","2.0735702514648438"
"8","3egxgj7e","Policy distr","0.027172833681106567","polished-galaxy-105","2.08587646484375"
"8","3egxgj7e","Policy distr","0.026282362639904022","polished-galaxy-105","2.098182439804077"
"8","3egxgj7e","Policy distr","0.025416087359189987","polished-galaxy-105","2.1104884147644043"
"8","3egxgj7e","Policy distr","0.02457352727651596","polished-galaxy-105","2.1227946281433105"
"8","3egxgj7e","Policy distr","0.02375425584614277","polished-galaxy-105","2.1351006031036377"
"8","3egxgj7e","Policy distr","0.0229578148573637","polished-galaxy-105","2.147406578063965"
"8","3egxgj7e","Policy distr","0.022183695808053017","polished-galaxy-105","2.159712791442871"
"8","3egxgj7e","Policy distr","0.02143149822950363","polished-galaxy-105","2.1720187664031982"
"8","3egxgj7e","Policy distr","0.02070075459778309","polished-galaxy-105","2.1843247413635254"
"8","3egxgj7e","Policy distr","0.019990991801023483","polished-galaxy-105","2.1966309547424316"
"8","3egxgj7e","Policy distr","0.019301796332001686","polished-galaxy-105","2.208936929702759"
"8","3egxgj7e","Policy distr","0.01863270066678524","polished-galaxy-105","2.221242904663086"
"8","3egxgj7e","Policy distr","0.017983265221118927","polished-galaxy-105","2.233549118041992"
"8","3egxgj7e","Policy distr","0.017353080213069916","polished-galaxy-105","2.2458550930023193"
"8","3egxgj7e","Policy distr","0.016741694882512093","polished-galaxy-105","2.2581610679626465"
"8","3egxgj7e","Policy distr","0.01614866964519024","polished-galaxy-105","2.2704672813415527"
"8","3egxgj7e","Policy distr","0.015573609620332718","polished-galaxy-105","2.28277325630188"
"8","3egxgj7e","Policy distr","0.015016088262200356","polished-galaxy-105","2.295079231262207"
"8","3egxgj7e","Policy distr","0.014475677162408829","polished-galaxy-105","2.3073854446411133"
"8","3egxgj7e","Policy distr","0.013951987959444523","polished-galaxy-105","2.3196914196014404"
"8","3egxgj7e","Policy distr","0.013444609008729458","polished-galaxy-105","2.3319973945617676"
"8","3egxgj7e","Policy distr","0.012953133322298527","polished-galaxy-105","2.344303607940674"
"8","3egxgj7e","Policy distr","0.012477186508476734","polished-galaxy-105","2.356609582901001"
"8","3egxgj7e","Policy distr","0.012016373686492443","polished-galaxy-105","2.368915557861328"
"8","3egxgj7e","Policy distr","0.011570303700864315","polished-galaxy-105","2.3812217712402344"
"8","3egxgj7e","Policy distr","0.01113861333578825","polished-galaxy-105","2.3935277462005615"
"8","3egxgj7e","Policy distr","0.010720934718847275","polished-galaxy-105","2.4058337211608887"
"8","3egxgj7e","Policy distr","0.010316883213818073","polished-galaxy-105","2.418139934539795"
"8","3egxgj7e","Policy distr","0.009926124475896358","polished-galaxy-105","2.430445909500122"
"8","3egxgj7e","Policy distr","0.009548291563987732","polished-galaxy-105","2.442751884460449"
"8","3egxgj7e","Policy distr","0.009183033369481564","polished-galaxy-105","2.4550580978393555"
"8","3egxgj7e","Policy distr","0.008830026723444462","polished-galaxy-105","2.4673640727996826"
"8","3egxgj7e","Policy distr","0.008488924242556095","polished-galaxy-105","2.4796700477600098"
"8","3egxgj7e","Policy distr","0.008159392513334751","polished-galaxy-105","2.491976261138916"
"8","3egxgj7e","Policy distr","0.007841121405363083","polished-galaxy-105","2.504282236099243"
"8","3egxgj7e","Policy distr","0.007533790078014135","polished-galaxy-105","2.5165882110595703"
"8","3egxgj7e","Policy distr","0.0072370776906609535","polished-galaxy-105","2.5288944244384766"
"8","3egxgj7e","Policy distr","0.006950699258595705","polished-galaxy-105","2.5412003993988037"
"8","3egxgj7e","Policy distr","0.006674338597804308","polished-galaxy-105","2.553506374359131"
"8","3egxgj7e","Policy distr","0.00640771072357893","polished-galaxy-105","2.565812587738037"
"8","3egxgj7e","Policy distr","0.006150531116873026","polished-galaxy-105","2.5781185626983643"
"8","3egxgj7e","Policy distr","0.005902512930333614","polished-galaxy-105","2.5904245376586914"
"8","3egxgj7e","Policy distr","0.005663384683430195","polished-galaxy-105","2.6027307510375977"
"8","3egxgj7e","Policy distr","0.005432883743196726","polished-galaxy-105","2.615036725997925"
"8","3egxgj7e","Policy distr","0.005210740491747856","polished-galaxy-105","2.627342700958252"
"8","3egxgj7e","Policy distr","0.004996701143682003","polished-galaxy-105","2.639648914337158"
"8","3egxgj7e","Policy distr","0.004790515173226595","polished-galaxy-105","2.6519548892974854"
"8","3egxgj7e","Policy distr","0.004591937642544508","polished-galaxy-105","2.6642608642578125"
"8","3egxgj7e","Policy distr","0.004400725942105055","polished-galaxy-105","2.6765670776367188"
"8","3egxgj7e","Policy distr","0.004216654691845179","polished-galaxy-105","2.688873052597046"
"8","3egxgj7e","Policy distr","0.004039488732814789","polished-galaxy-105","2.701179027557373"
"8","3egxgj7e","Policy distr","0.0038690066430717707","polished-galaxy-105","2.7134852409362793"
"8","3egxgj7e","Policy distr","0.0037049949169158936","polished-galaxy-105","2.7257912158966064"
"8","3egxgj7e","Policy distr","0.0035472421441227198","polished-galaxy-105","2.7380971908569336"
"8","3egxgj7e","Policy distr","0.0033955362159758806","polished-galaxy-105","2.75040340423584"
"8","3egxgj7e","Policy distr","0.003249684115871787","polished-galaxy-105","2.762709379196167"
"8","3egxgj7e","Policy distr","0.0031094879377633333","polished-galaxy-105","2.775015354156494"
"8","3egxgj7e","Policy distr","0.002974755596369505","polished-galaxy-105","2.7873215675354004"
"8","3egxgj7e","Policy distr","0.0028453043196350336","polished-galaxy-105","2.7996275424957275"
"8","3egxgj7e","Policy distr","0.002720953430980444","polished-galaxy-105","2.8119335174560547"
"8","3egxgj7e","Policy distr","0.002601524582132697","polished-galaxy-105","2.824239730834961"
"8","3egxgj7e","Policy distr","0.002486852463334799","polished-galaxy-105","2.836545705795288"
"8","3egxgj7e","Policy distr","0.0023767694365233183","polished-galaxy-105","2.8488516807556152"
"8","3egxgj7e","Policy distr","0.002271111821755767","polished-galaxy-105","2.8611578941345215"
"8","3egxgj7e","Policy distr","0.0021697282791137695","polished-galaxy-105","2.8734638690948486"
"8","3egxgj7e","Policy distr","0.0020724651403725147","polished-galaxy-105","2.885769844055176"
"8","3egxgj7e","Policy distr","0.0019791703671216965","polished-galaxy-105","2.898076057434082"
"8","3egxgj7e","Policy distr","0.0018897077534347773","polished-galaxy-105","2.910382032394409"
"8","3egxgj7e","Policy distr","0.00180393538903445","polished-galaxy-105","2.9226880073547363"
"8","3egxgj7e","Policy distr","0.0017217162530869246","polished-galaxy-105","2.9349942207336426"
"8","3egxgj7e","Policy distr","0.0016429249662905931","polished-galaxy-105","2.9473001956939697"
"8","3egxgj7e","Policy distr","0.0015674318419769406","polished-galaxy-105","2.959606170654297"
"8","3egxgj7e","Policy distr","0.0014951134799048305","polished-galaxy-105","2.971912384033203"
"8","3egxgj7e","Policy distr","0.0014258523005992174","polished-galaxy-105","2.9842183589935303"
"8","3egxgj7e","Policy distr","0.0013595342170447111","polished-galaxy-105","2.9965243339538574"
"8","3egxgj7e","Policy distr","0.0012960456078872085","polished-galaxy-105","3.0088305473327637"
"8","3egxgj7e","Policy distr","0.0012352803023532033","polished-galaxy-105","3.021136522293091"
"8","3egxgj7e","Policy distr","0.0011771334102377295","polished-galaxy-105","3.033442497253418"
"8","3egxgj7e","Policy distr","0.0011215026024729013","polished-galaxy-105","3.045748710632324"
"8","3egxgj7e","Policy distr","0.0010682930005714297","polished-galaxy-105","3.0580546855926514"
"8","3egxgj7e","Policy distr","0.0010174084454774857","polished-galaxy-105","3.0703606605529785"

==> plot_scripts/data/action_distributions/hopper/hopper_200k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.7909207344055176"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.7797348499298096"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.7685487270355225"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.7573626041412354"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.7461767196655273"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.7349905967712402"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.723804473876953"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.712618350982666"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.701432466506958"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.690246343612671"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.679060220718384"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.667874336242676"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.6566882133483887"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.6455020904541016"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.6343159675598145"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.6231298446655273"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.6119439601898193"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.6007578372955322"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.589571952819824"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.578385829925537"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.56719970703125"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.556013584136963"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.544827461242676"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.5336415767669678"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.5224554538726807"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.5112695693969727"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.5000834465026855"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.4888973236083984"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.4777112007141113"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.466525077819824"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.455339193344116"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.444153070449829"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.432967185974121"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.421781063079834"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.410594940185547"
"8","3egxgj7e","Action distr","0.04526827912807408","polished-galaxy-105","-2.3994088172912598"
"8","3egxgj7e","Action distr","0.003233448509148149","polished-galaxy-105","-2.3882226943969727"
"8","3egxgj7e","Action distr","0.009700345527444447","polished-galaxy-105","-2.3770368099212646"
"8","3egxgj7e","Action distr","0.003233448509148149","polished-galaxy-105","-2.3658506870269775"
"8","3egxgj7e","Action distr","0.003233448509148149","polished-galaxy-105","-2.3546648025512695"
"8","3egxgj7e","Action distr","0.003233448509148149","polished-galaxy-105","-2.3434786796569824"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.3322925567626953"
"8","3egxgj7e","Action distr","0.003233448509148149","polished-galaxy-105","-2.321106433868408"
"8","3egxgj7e","Action distr","0.003233448509148149","polished-galaxy-105","-2.309920310974121"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.298734426498413"
"8","3egxgj7e","Action distr","0.003233448509148149","polished-galaxy-105","-2.287548303604126"
"8","3egxgj7e","Action distr","0.009700345527444447","polished-galaxy-105","-2.276362419128418"
"8","3egxgj7e","Action distr","0.012933794036592595","polished-galaxy-105","-2.265176296234131"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.2539901733398438"
"8","3egxgj7e","Action distr","0.009700345527444447","polished-galaxy-105","-2.2428040504455566"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.2316179275512695"
"8","3egxgj7e","Action distr","0.003233448509148149","polished-galaxy-105","-2.2204320430755615"
"8","3egxgj7e","Action distr","0.006466897018296298","polished-galaxy-105","-2.2092459201812744"
"8","3egxgj7e","Action distr","0.009700345527444447","polished-galaxy-105","-2.1980600357055664"
"8","3egxgj7e","Action distr","0.006466897018296298","polished-galaxy-105","-2.1868739128112793"
"8","3egxgj7e","Action distr","0.009700345527444447","polished-galaxy-105","-2.175687789916992"
"8","3egxgj7e","Action distr","0.012933794036592595","polished-galaxy-105","-2.164501667022705"
"8","3egxgj7e","Action distr","0.003233448509148149","polished-galaxy-105","-2.153315544128418"
"8","3egxgj7e","Action distr","0.012933794036592595","polished-galaxy-105","-2.14212965965271"
"8","3egxgj7e","Action distr","0.012933794036592595","polished-galaxy-105","-2.130943536758423"
"8","3egxgj7e","Action distr","0.016167242545740743","polished-galaxy-105","-2.119757652282715"
"8","3egxgj7e","Action distr","0.012933794036592595","polished-galaxy-105","-2.1085715293884277"
"8","3egxgj7e","Action distr","0.016167242545740743","polished-galaxy-105","-2.0973854064941406"
"8","3egxgj7e","Action distr","0.019400691054888893","polished-galaxy-105","-2.0861992835998535"
"8","3egxgj7e","Action distr","0.012933794036592595","polished-galaxy-105","-2.0750131607055664"
"8","3egxgj7e","Action distr","0.019400691054888893","polished-galaxy-105","-2.0638272762298584"
"8","3egxgj7e","Action distr","0.019400691054888893","polished-galaxy-105","-2.0526411533355713"
"8","3egxgj7e","Action distr","0.02263413956403704","polished-galaxy-105","-2.041455030441284"
"8","3egxgj7e","Action distr","0.012933794036592595","polished-galaxy-105","-2.030269145965576"
"8","3egxgj7e","Action distr","0.02263413956403704","polished-galaxy-105","-2.019083023071289"
"8","3egxgj7e","Action distr","0.02263413956403704","polished-galaxy-105","-2.007896900177002"
"8","3egxgj7e","Action distr","0.016167242545740743","polished-galaxy-105","-1.9967107772827148"
"8","3egxgj7e","Action distr","0.016167242545740743","polished-galaxy-105","-1.9855248928070068"
"8","3egxgj7e","Action distr","0.016167242545740743","polished-galaxy-105","-1.9743387699127197"
"8","3egxgj7e","Action distr","0.012933794036592595","polished-galaxy-105","-1.9631526470184326"
"8","3egxgj7e","Action distr","0.019400691054888893","polished-galaxy-105","-1.9519667625427246"
"8","3egxgj7e","Action distr","0.032334485091481485","polished-galaxy-105","-1.9407806396484375"
"8","3egxgj7e","Action distr","0.02263413956403704","polished-galaxy-105","-1.9295945167541504"
"8","3egxgj7e","Action distr","0.02263413956403704","polished-galaxy-105","-1.9184085130691528"
"8","3egxgj7e","Action distr","0.02263413956403704","polished-galaxy-105","-1.9072225093841553"
"8","3egxgj7e","Action distr","0.02586758807318519","polished-galaxy-105","-1.8960363864898682"
"8","3egxgj7e","Action distr","0.038801382109777786","polished-galaxy-105","-1.884850263595581"
"8","3egxgj7e","Action distr","0.029101036582333338","polished-galaxy-105","-1.8736642599105835"
"8","3egxgj7e","Action distr","0.032334485091481485","polished-galaxy-105","-1.862478256225586"
"8","3egxgj7e","Action distr","0.019400691054888893","polished-galaxy-105","-1.8512921333312988"
"8","3egxgj7e","Action distr","0.019400691054888893","polished-galaxy-105","-1.8401061296463013"
"8","3egxgj7e","Action distr","0.02263413956403704","polished-galaxy-105","-1.8289201259613037"
"8","3egxgj7e","Action distr","0.032334485091481485","polished-galaxy-105","-1.8177340030670166"
"8","3egxgj7e","Action distr","0.054968624655518536","polished-galaxy-105","-1.8065478801727295"
"8","3egxgj7e","Action distr","0.02586758807318519","polished-galaxy-105","-1.795361876487732"
"8","3egxgj7e","Action distr","0.038801382109777786","polished-galaxy-105","-1.7841758728027344"
"8","3egxgj7e","Action distr","0.019400691054888893","polished-galaxy-105","-1.7729897499084473"
"8","3egxgj7e","Action distr","0.038801382109777786","polished-galaxy-105","-1.7618037462234497"
"8","3egxgj7e","Action distr","0.03556793360062964","polished-galaxy-105","-1.7506177425384521"
"8","3egxgj7e","Action distr","0.038801382109777786","polished-galaxy-105","-1.739431619644165"
"8","3egxgj7e","Action distr","0.042034830618925934","polished-galaxy-105","-1.728245496749878"
"8","3egxgj7e","Action distr","0.042034830618925934","polished-galaxy-105","-1.7170594930648804"
"8","3egxgj7e","Action distr","0.03556793360062964","polished-galaxy-105","-1.7058734893798828"
"8","3egxgj7e","Action distr","0.07436931571040743","polished-galaxy-105","-1.6946873664855957"
"8","3egxgj7e","Action distr","0.054968624655518536","polished-galaxy-105","-1.6835013628005981"
"8","3egxgj7e","Action distr","0.03556793360062964","polished-galaxy-105","-1.6723153591156006"
"8","3egxgj7e","Action distr","0.03556793360062964","polished-galaxy-105","-1.6611292362213135"
"8","3egxgj7e","Action distr","0.07113586720125928","polished-galaxy-105","-1.6499431133270264"
"8","3egxgj7e","Action distr","0.042034830618925934","polished-galaxy-105","-1.6387571096420288"
"8","3egxgj7e","Action distr","0.038801382109777786","polished-galaxy-105","-1.6275711059570312"
"8","3egxgj7e","Action distr","0.07436931571040743","polished-galaxy-105","-1.6163849830627441"
"8","3egxgj7e","Action distr","0.048501727637222235","polished-galaxy-105","-1.605198860168457"
"8","3egxgj7e","Action distr","0.05173517614637038","polished-galaxy-105","-1.594012975692749"
"8","3egxgj7e","Action distr","0.09053655825614816","polished-galaxy-105","-1.582826852798462"
"8","3egxgj7e","Action distr","0.07436931571040743","polished-galaxy-105","-1.5716407299041748"
"8","3egxgj7e","Action distr","0.04526827912807408","polished-galaxy-105","-1.5604547262191772"
"8","3egxgj7e","Action distr","0.09053655825614816","polished-galaxy-105","-1.5492687225341797"
"8","3egxgj7e","Action distr","0.09700345527444447","polished-galaxy-105","-1.5380825996398926"
"8","3egxgj7e","Action distr","0.08083621272870373","polished-galaxy-105","-1.5268964767456055"
"8","3egxgj7e","Action distr","0.11317069782018521","polished-galaxy-105","-1.5157105922698975"
"8","3egxgj7e","Action distr","0.07436931571040743","polished-galaxy-105","-1.5045244693756104"
"8","3egxgj7e","Action distr","0.10347035229274076","polished-galaxy-105","-1.4933383464813232"
"8","3egxgj7e","Action distr","0.11640414632933335","polished-galaxy-105","-1.4821523427963257"
"8","3egxgj7e","Action distr","0.07436931571040743","polished-galaxy-105","-1.4709663391113281"
"8","3egxgj7e","Action distr","0.1261044918567778","polished-galaxy-105","-1.459780216217041"
"8","3egxgj7e","Action distr","0.13580483738422225","polished-galaxy-105","-1.448594093322754"
"8","3egxgj7e","Action distr","0.10347035229274076","polished-galaxy-105","-1.437408208847046"
"8","3egxgj7e","Action distr","0.11317069782018521","polished-galaxy-105","-1.4262220859527588"
"8","3egxgj7e","Action distr","0.11640414632933335","polished-galaxy-105","-1.4150359630584717"
"8","3egxgj7e","Action distr","0.08730310974700002","polished-galaxy-105","-1.4038499593734741"
"8","3egxgj7e","Action distr","0.12287104334762966","polished-galaxy-105","-1.3926639556884766"
"8","3egxgj7e","Action distr","0.1455051829116667","polished-galaxy-105","-1.3814778327941895"
"8","3egxgj7e","Action distr","0.1649058739665556","polished-galaxy-105","-1.3702917098999023"
"8","3egxgj7e","Action distr","0.151972079929963","polished-galaxy-105","-1.3591058254241943"
"8","3egxgj7e","Action distr","0.11640414632933335","polished-galaxy-105","-1.3479197025299072"
"8","3egxgj7e","Action distr","0.10993724931103707","polished-galaxy-105","-1.3367335796356201"
"8","3egxgj7e","Action distr","0.15520552843911115","polished-galaxy-105","-1.3255475759506226"
"8","3egxgj7e","Action distr","0.12287104334762966","polished-galaxy-105","-1.314361572265625"
"8","3egxgj7e","Action distr","0.1325713888750741","polished-galaxy-105","-1.303175449371338"
"8","3egxgj7e","Action distr","0.12287104334762966","polished-galaxy-105","-1.2919893264770508"
"8","3egxgj7e","Action distr","0.1778396680031482","polished-galaxy-105","-1.2808033227920532"
"8","3egxgj7e","Action distr","0.17460621949400004","polished-galaxy-105","-1.2696173191070557"
"8","3egxgj7e","Action distr","0.1649058739665556","polished-galaxy-105","-1.2584311962127686"
"8","3egxgj7e","Action distr","0.151972079929963","polished-galaxy-105","-1.247245192527771"
"8","3egxgj7e","Action distr","0.1325713888750741","polished-galaxy-105","-1.2360591888427734"
"8","3egxgj7e","Action distr","0.20694070458548153","polished-galaxy-105","-1.2248730659484863"
"8","3egxgj7e","Action distr","0.19077346203974077","polished-galaxy-105","-1.2136869430541992"
"8","3egxgj7e","Action distr","0.2101741530946297","polished-galaxy-105","-1.2025009393692017"
"8","3egxgj7e","Action distr","0.1843065650214445","polished-galaxy-105","-1.191314935684204"
"8","3egxgj7e","Action distr","0.20694070458548153","polished-galaxy-105","-1.180128812789917"
"8","3egxgj7e","Action distr","0.1649058739665556","polished-galaxy-105","-1.1689428091049194"
"8","3egxgj7e","Action distr","0.20694070458548153","polished-galaxy-105","-1.1577568054199219"
"8","3egxgj7e","Action distr","0.20047380756718522","polished-galaxy-105","-1.1465706825256348"
"8","3egxgj7e","Action distr","0.20694070458548153","polished-galaxy-105","-1.1353845596313477"
"8","3egxgj7e","Action distr","0.22634139564037042","polished-galaxy-105","-1.12419855594635"
"8","3egxgj7e","Action distr","0.1713727709848519","polished-galaxy-105","-1.1130125522613525"
"8","3egxgj7e","Action distr","0.2037072560763334","polished-galaxy-105","-1.1018264293670654"
"8","3egxgj7e","Action distr","0.22310794713122226","polished-galaxy-105","-1.0906404256820679"
"8","3egxgj7e","Action distr","0.20047380756718522","polished-galaxy-105","-1.0794544219970703"
"8","3egxgj7e","Action distr","0.2101741530946297","polished-galaxy-105","-1.0682682991027832"
"8","3egxgj7e","Action distr","0.21664105011292598","polished-galaxy-105","-1.057082176208496"
"8","3egxgj7e","Action distr","0.24574208669525932","polished-galaxy-105","-1.0458961725234985"
"8","3egxgj7e","Action distr","0.2101741530946297","polished-galaxy-105","-1.034710168838501"
"8","3egxgj7e","Action distr","0.2619093292410001","polished-galaxy-105","-1.0235240459442139"
"8","3egxgj7e","Action distr","0.29747726284162973","polished-galaxy-105","-1.0123379230499268"
"8","3egxgj7e","Action distr","0.2716096747684445","polished-galaxy-105","-1.0011519193649292"
"8","3egxgj7e","Action distr","0.30071071135077787","polished-galaxy-105","-0.9899659156799316"
"8","3egxgj7e","Action distr","0.3168779538965186","polished-galaxy-105","-0.9787798523902893"
"8","3egxgj7e","Action distr","0.24250863818611115","polished-galaxy-105","-0.967593789100647"
"8","3egxgj7e","Action distr","0.3201114024056667","polished-galaxy-105","-0.9564077854156494"
"8","3egxgj7e","Action distr","0.22310794713122226","polished-galaxy-105","-0.9452216625213623"
"8","3egxgj7e","Action distr","0.2748431232775927","polished-galaxy-105","-0.9340356588363647"
"8","3egxgj7e","Action distr","0.3104110568782223","polished-galaxy-105","-0.9228495359420776"
"8","3egxgj7e","Action distr","0.3168779538965186","polished-galaxy-105","-0.9116635322570801"
"8","3egxgj7e","Action distr","0.3201114024056667","polished-galaxy-105","-0.900477409362793"
"8","3egxgj7e","Action distr","0.30717760836907415","polished-galaxy-105","-0.8892914056777954"
"8","3egxgj7e","Action distr","0.3233448509148149","polished-galaxy-105","-0.8781054019927979"
"8","3egxgj7e","Action distr","0.29747726284162973","polished-galaxy-105","-0.8669192790985107"
"8","3egxgj7e","Action distr","0.3104110568782223","polished-galaxy-105","-0.8557332754135132"
"8","3egxgj7e","Action distr","0.31364450538737043","polished-galaxy-105","-0.8445471525192261"
"8","3egxgj7e","Action distr","0.29747726284162973","polished-galaxy-105","-0.8333611488342285"
"8","3egxgj7e","Action distr","0.34597899047885194","polished-galaxy-105","-0.8221750259399414"
"8","3egxgj7e","Action distr","0.29747726284162973","polished-galaxy-105","-0.8109890222549438"
"8","3egxgj7e","Action distr","0.3589127845154445","polished-galaxy-105","-0.7998029589653015"
"8","3egxgj7e","Action distr","0.3556793360062964","polished-galaxy-105","-0.7886168956756592"
"8","3egxgj7e","Action distr","0.3168779538965186","polished-galaxy-105","-0.7774308919906616"
"8","3egxgj7e","Action distr","0.34597899047885194","polished-galaxy-105","-0.7662447690963745"
"8","3egxgj7e","Action distr","0.33304519644225933","polished-galaxy-105","-0.755058765411377"
"8","3egxgj7e","Action distr","0.31364450538737043","polished-galaxy-105","-0.7438726425170898"
"8","3egxgj7e","Action distr","0.3524458874971482","polished-galaxy-105","-0.7326866388320923"
"8","3egxgj7e","Action distr","0.33627864495140747","polished-galaxy-105","-0.72150057554245"
"8","3egxgj7e","Action distr","0.31364450538737043","polished-galaxy-105","-0.7103145122528076"
"8","3egxgj7e","Action distr","0.40418106364351863","polished-galaxy-105","-0.6991285085678101"
"8","3egxgj7e","Action distr","0.3427455419697038","polished-galaxy-105","-0.687942385673523"
"8","3egxgj7e","Action distr","0.33304519644225933","polished-galaxy-105","-0.6767563819885254"
"8","3egxgj7e","Action distr","0.40418106364351863","polished-galaxy-105","-0.6655702590942383"
"8","3egxgj7e","Action distr","0.31364450538737043","polished-galaxy-105","-0.6543842554092407"
"8","3egxgj7e","Action distr","0.3750800270611853","polished-galaxy-105","-0.6431981325149536"
"8","3egxgj7e","Action distr","0.3912472696069261","polished-galaxy-105","-0.632012128829956"
"8","3egxgj7e","Action distr","0.368613130042889","polished-galaxy-105","-0.6208261251449585"
"8","3egxgj7e","Action distr","0.42681520320755567","polished-galaxy-105","-0.6096400022506714"
"8","3egxgj7e","Action distr","0.38478037258862974","polished-galaxy-105","-0.5984539985656738"
"8","3egxgj7e","Action distr","0.3556793360062964","polished-galaxy-105","-0.5872678756713867"
"8","3egxgj7e","Action distr","0.4171148576801112","polished-galaxy-105","-0.5760818719863892"
"8","3egxgj7e","Action distr","0.3977141666252223","polished-galaxy-105","-0.564895749092102"
"8","3egxgj7e","Action distr","0.4591496882990372","polished-galaxy-105","-0.5537097454071045"
"8","3egxgj7e","Action distr","0.3783134755703334","polished-galaxy-105","-0.5425237417221069"
"8","3egxgj7e","Action distr","0.3977141666252223","polished-galaxy-105","-0.5313376188278198"
"8","3egxgj7e","Action distr","0.4656165853173334","polished-galaxy-105","-0.5201516151428223"
"8","3egxgj7e","Action distr","0.41388140917096305","polished-galaxy-105","-0.5089654922485352"
"8","3egxgj7e","Action distr","0.36214623302459265","polished-galaxy-105","-0.4977794587612152"
"8","3egxgj7e","Action distr","0.3912472696069261","polished-galaxy-105","-0.48659342527389526"
"8","3egxgj7e","Action distr","0.38478037258862974","polished-galaxy-105","-0.47540736198425293"
"8","3egxgj7e","Action distr","0.4462158942624445","polished-galaxy-105","-0.4642212986946106"
"8","3egxgj7e","Action distr","0.41388140917096305","polished-galaxy-105","-0.45303523540496826"
"8","3egxgj7e","Action distr","0.43004865171670376","polished-galaxy-105","-0.4418491721153259"
"8","3egxgj7e","Action distr","0.4397489972441483","polished-galaxy-105","-0.430663138628006"
"8","3egxgj7e","Action distr","0.41388140917096305","polished-galaxy-105","-0.41947707533836365"
"8","3egxgj7e","Action distr","0.4656165853173334","polished-galaxy-105","-0.4082910120487213"
"8","3egxgj7e","Action distr","0.43328210022585195","polished-galaxy-105","-0.39710497856140137"
"8","3egxgj7e","Action distr","0.41064796066181486","polished-galaxy-105","-0.38591891527175903"
"8","3egxgj7e","Action distr","0.4591496882990372","polished-galaxy-105","-0.3747328519821167"
"8","3egxgj7e","Action distr","0.39448071811607416","polished-galaxy-105","-0.36354678869247437"
"8","3egxgj7e","Action distr","0.39448071811607416","polished-galaxy-105","-0.3523607552051544"
"8","3egxgj7e","Action distr","0.455916239789889","polished-galaxy-105","-0.3411746919155121"
"8","3egxgj7e","Action distr","0.42681520320755567","polished-galaxy-105","-0.32998862862586975"
"8","3egxgj7e","Action distr","0.4397489972441483","polished-galaxy-105","-0.3188025951385498"
"8","3egxgj7e","Action distr","0.4591496882990372","polished-galaxy-105","-0.30761653184890747"
"8","3egxgj7e","Action distr","0.45268279128074085","polished-galaxy-105","-0.29643046855926514"
"8","3egxgj7e","Action distr","0.520585209972852","polished-galaxy-105","-0.2852444052696228"
"8","3egxgj7e","Action distr","0.47208348233562974","polished-galaxy-105","-0.27405834197998047"
"8","3egxgj7e","Action distr","0.4753169308447779","polished-galaxy-105","-0.2628723084926605"
"8","3egxgj7e","Action distr","0.41388140917096305","polished-galaxy-105","-0.2516862452030182"
"8","3egxgj7e","Action distr","0.41388140917096305","polished-galaxy-105","-0.24050018191337585"
"8","3egxgj7e","Action distr","0.3880138210977779","polished-galaxy-105","-0.22931413352489471"
"8","3egxgj7e","Action distr","0.4365155487350001","polished-galaxy-105","-0.21812808513641357"
"8","3egxgj7e","Action distr","0.4688500338264816","polished-galaxy-105","-0.20694202184677124"
"8","3egxgj7e","Action distr","0.455916239789889","polished-galaxy-105","-0.1957559585571289"
"8","3egxgj7e","Action distr","0.4753169308447779","polished-galaxy-105","-0.18456992506980896"
"8","3egxgj7e","Action distr","0.4365155487350001","polished-galaxy-105","-0.17338386178016663"
"8","3egxgj7e","Action distr","0.4688500338264816","polished-galaxy-105","-0.1621977984905243"
"8","3egxgj7e","Action distr","0.4656165853173334","polished-galaxy-105","-0.15101175010204315"
"8","3egxgj7e","Action distr","0.4623831368081853","polished-galaxy-105","-0.139825701713562"
"8","3egxgj7e","Action distr","0.4656165853173334","polished-galaxy-105","-0.12863963842391968"
"8","3egxgj7e","Action distr","0.4462158942624445","polished-galaxy-105","-0.11745357513427734"
"8","3egxgj7e","Action distr","0.43004865171670376","polished-galaxy-105","-0.1062675267457962"
"8","3egxgj7e","Action distr","0.4429824457532964","polished-galaxy-105","-0.09508147090673447"
"8","3egxgj7e","Action distr","0.5011845189179631","polished-galaxy-105","-0.08389541506767273"
"8","3egxgj7e","Action distr","0.4753169308447779","polished-galaxy-105","-0.07270936667919159"
"8","3egxgj7e","Action distr","0.4850172763722223","polished-galaxy-105","-0.061523303389549255"
"8","3egxgj7e","Action distr","0.4591496882990372","polished-galaxy-105","-0.05033724755048752"
"8","3egxgj7e","Action distr","0.5141183129545557","polished-galaxy-105","-0.03915119543671608"
"8","3egxgj7e","Action distr","0.4462158942624445","polished-galaxy-105","-0.027965139597654343"
"8","3egxgj7e","Action distr","0.5011845189179631","polished-galaxy-105","-0.016779083758592606"
"8","3egxgj7e","Action distr","0.455916239789889","polished-galaxy-105","-0.0055930279195308685"
"8","3egxgj7e","Action distr","0.47208348233562974","polished-galaxy-105","0.0055930279195308685"
"8","3egxgj7e","Action distr","0.48178382786307417","polished-galaxy-105","0.016779083758592606"
"8","3egxgj7e","Action distr","0.5011845189179631","polished-galaxy-105","0.027965139597654343"
"8","3egxgj7e","Action distr","0.4656165853173334","polished-galaxy-105","0.03915119543671608"
"8","3egxgj7e","Action distr","0.42358175469840753","polished-galaxy-105","0.05033724755048752"
"8","3egxgj7e","Action distr","0.4171148576801112","polished-galaxy-105","0.061523303389549255"
"8","3egxgj7e","Action distr","0.5270521069911482","polished-galaxy-105","0.07270936667919159"
"8","3egxgj7e","Action distr","0.40418106364351863","polished-galaxy-105","0.08389541506767273"
"8","3egxgj7e","Action distr","0.39448071811607416","polished-galaxy-105","0.09508147090673447"
"8","3egxgj7e","Action distr","0.4623831368081853","polished-galaxy-105","0.1062675267457962"
"8","3egxgj7e","Action distr","0.4429824457532964","polished-galaxy-105","0.11745357513427734"
"8","3egxgj7e","Action distr","0.41064796066181486","polished-galaxy-105","0.12863963842391968"
"8","3egxgj7e","Action distr","0.5108848644454076","polished-galaxy-105","0.139825701713562"
"8","3egxgj7e","Action distr","0.42681520320755567","polished-galaxy-105","0.15101175010204315"
"8","3egxgj7e","Action distr","0.3912472696069261","polished-galaxy-105","0.1621977984905243"
"8","3egxgj7e","Action distr","0.3783134755703334","polished-galaxy-105","0.17338386178016663"
"8","3egxgj7e","Action distr","0.4850172763722223","polished-galaxy-105","0.18456992506980896"
"8","3egxgj7e","Action distr","0.47208348233562974","polished-galaxy-105","0.1957559585571289"
"8","3egxgj7e","Action distr","0.43004865171670376","polished-galaxy-105","0.20694202184677124"
"8","3egxgj7e","Action distr","0.4656165853173334","polished-galaxy-105","0.21812808513641357"
"8","3egxgj7e","Action distr","0.4882507248813705","polished-galaxy-105","0.22931413352489471"
"8","3egxgj7e","Action distr","0.4688500338264816","polished-galaxy-105","0.24050018191337585"
"8","3egxgj7e","Action distr","0.4753169308447779","polished-galaxy-105","0.2516862452030182"
"8","3egxgj7e","Action distr","0.455916239789889","polished-galaxy-105","0.2628723084926605"
"8","3egxgj7e","Action distr","0.3298117479331112","polished-galaxy-105","0.27405834197998047"
"8","3egxgj7e","Action distr","0.3427455419697038","polished-galaxy-105","0.2852444052696228"
"8","3egxgj7e","Action distr","0.41064796066181486","polished-galaxy-105","0.29643046855926514"
"8","3egxgj7e","Action distr","0.4171148576801112","polished-galaxy-105","0.30761653184890747"
"8","3egxgj7e","Action distr","0.45268279128074085","polished-galaxy-105","0.3188025951385498"
"8","3egxgj7e","Action distr","0.4171148576801112","polished-galaxy-105","0.32998862862586975"
"8","3egxgj7e","Action distr","0.43328210022585195","polished-galaxy-105","0.3411746919155121"
"8","3egxgj7e","Action distr","0.4429824457532964","polished-galaxy-105","0.3523607552051544"
"8","3egxgj7e","Action distr","0.4623831368081853","polished-galaxy-105","0.36354678869247437"
"8","3egxgj7e","Action distr","0.42681520320755567","polished-galaxy-105","0.3747328519821167"
"8","3egxgj7e","Action distr","0.4429824457532964","polished-galaxy-105","0.38591891527175903"
"8","3egxgj7e","Action distr","0.4171148576801112","polished-galaxy-105","0.39710497856140137"
"8","3egxgj7e","Action distr","0.3589127845154445","polished-galaxy-105","0.4082910120487213"
"8","3egxgj7e","Action distr","0.38478037258862974","polished-galaxy-105","0.41947707533836365"
"8","3egxgj7e","Action distr","0.3524458874971482","polished-galaxy-105","0.430663138628006"
"8","3egxgj7e","Action distr","0.3750800270611853","polished-galaxy-105","0.4418491721153259"
"8","3egxgj7e","Action distr","0.3556793360062964","polished-galaxy-105","0.45303523540496826"
"8","3egxgj7e","Action distr","0.3783134755703334","polished-galaxy-105","0.4642212986946106"
"8","3egxgj7e","Action distr","0.33627864495140747","polished-galaxy-105","0.47540736198425293"
"8","3egxgj7e","Action distr","0.4074145121526668","polished-galaxy-105","0.48659342527389526"
"8","3egxgj7e","Action distr","0.3880138210977779","polished-galaxy-105","0.4977794587612152"
"8","3egxgj7e","Action distr","0.3880138210977779","polished-galaxy-105","0.5089654922485352"
"8","3egxgj7e","Action distr","0.40094761513437044","polished-galaxy-105","0.5201516151428223"
"8","3egxgj7e","Action distr","0.3977141666252223","polished-galaxy-105","0.5313376188278198"
"8","3egxgj7e","Action distr","0.3524458874971482","polished-galaxy-105","0.5425237417221069"
"8","3egxgj7e","Action distr","0.36214623302459265","polished-galaxy-105","0.5537097454071045"
"8","3egxgj7e","Action distr","0.3718465785520372","polished-galaxy-105","0.564895749092102"
"8","3egxgj7e","Action distr","0.34597899047885194","polished-galaxy-105","0.5760818719863892"
"8","3egxgj7e","Action distr","0.4365155487350001","polished-galaxy-105","0.5872678756713867"
"8","3egxgj7e","Action distr","0.33627864495140747","polished-galaxy-105","0.5984539985656738"
"8","3egxgj7e","Action distr","0.4171148576801112","polished-galaxy-105","0.6096400022506714"
"8","3egxgj7e","Action distr","0.36537968153374084","polished-galaxy-105","0.6208261251449585"
"8","3egxgj7e","Action distr","0.36214623302459265","polished-galaxy-105","0.632012128829956"
"8","3egxgj7e","Action distr","0.29424381433248153","polished-galaxy-105","0.6431981325149536"
"8","3egxgj7e","Action distr","0.3201114024056667","polished-galaxy-105","0.6543842554092407"
"8","3egxgj7e","Action distr","0.3589127845154445","polished-galaxy-105","0.6655702590942383"
"8","3egxgj7e","Action distr","0.3556793360062964","polished-galaxy-105","0.6767563819885254"
"8","3egxgj7e","Action distr","0.3783134755703334","polished-galaxy-105","0.687942385673523"
"8","3egxgj7e","Action distr","0.3718465785520372","polished-galaxy-105","0.6991285085678101"
"8","3egxgj7e","Action distr","0.3718465785520372","polished-galaxy-105","0.7103145122528076"
"8","3egxgj7e","Action distr","0.30071071135077787","polished-galaxy-105","0.72150057554245"
"8","3egxgj7e","Action distr","0.3524458874971482","polished-galaxy-105","0.7326866388320923"
"8","3egxgj7e","Action distr","0.3427455419697038","polished-galaxy-105","0.7438726425170898"
"8","3egxgj7e","Action distr","0.29424381433248153","polished-galaxy-105","0.755058765411377"
"8","3egxgj7e","Action distr","0.3104110568782223","polished-galaxy-105","0.7662447690963745"
"8","3egxgj7e","Action distr","0.33304519644225933","polished-galaxy-105","0.7774308919906616"
"8","3egxgj7e","Action distr","0.29747726284162973","polished-galaxy-105","0.7886168956756592"
"8","3egxgj7e","Action distr","0.3298117479331112","polished-galaxy-105","0.7998029589653015"
"8","3egxgj7e","Action distr","0.2522089837135556","polished-galaxy-105","0.8109890222549438"
"8","3egxgj7e","Action distr","0.3427455419697038","polished-galaxy-105","0.8221750259399414"
"8","3egxgj7e","Action distr","0.3395120934605556","polished-galaxy-105","0.8333611488342285"
"8","3egxgj7e","Action distr","0.33304519644225933","polished-galaxy-105","0.8445471525192261"
"8","3egxgj7e","Action distr","0.33304519644225933","polished-galaxy-105","0.8557332754135132"
"8","3egxgj7e","Action distr","0.31364450538737043","polished-galaxy-105","0.8669192790985107"
"8","3egxgj7e","Action distr","0.2780765717867408","polished-galaxy-105","0.8781054019927979"
"8","3egxgj7e","Action distr","0.3201114024056667","polished-galaxy-105","0.8892914056777954"
"8","3egxgj7e","Action distr","0.30071071135077787","polished-galaxy-105","0.900477409362793"
"8","3egxgj7e","Action distr","0.2554424322227038","polished-galaxy-105","0.9116635322570801"
"8","3egxgj7e","Action distr","0.3201114024056667","polished-galaxy-105","0.9228495359420776"
"8","3egxgj7e","Action distr","0.281310020295889","polished-galaxy-105","0.9340356588363647"
"8","3egxgj7e","Action distr","0.303944159859926","polished-galaxy-105","0.9452216625213623"
"8","3egxgj7e","Action distr","0.24250863818611115","polished-galaxy-105","0.9564077854156494"
"8","3egxgj7e","Action distr","0.2619093292410001","polished-galaxy-105","0.967593789100647"
"8","3egxgj7e","Action distr","0.2845434688050371","polished-galaxy-105","0.9787798523902893"
"8","3egxgj7e","Action distr","0.30071071135077787","polished-galaxy-105","0.9899659156799316"
"8","3egxgj7e","Action distr","0.2651427777501482","polished-galaxy-105","1.0011519193649292"
"8","3egxgj7e","Action distr","0.2651427777501482","polished-galaxy-105","1.0123379230499268"
"8","3egxgj7e","Action distr","0.29424381433248153","polished-galaxy-105","1.0235240459442139"
"8","3egxgj7e","Action distr","0.2328082926586667","polished-galaxy-105","1.034710168838501"
"8","3egxgj7e","Action distr","0.2586758807318519","polished-galaxy-105","1.0458961725234985"
"8","3egxgj7e","Action distr","0.22310794713122226","polished-galaxy-105","1.057082176208496"
"8","3egxgj7e","Action distr","0.18754001353059266","polished-galaxy-105","1.0682682991027832"
"8","3egxgj7e","Action distr","0.2295748441495186","polished-galaxy-105","1.0794544219970703"
"8","3egxgj7e","Action distr","0.30071071135077787","polished-galaxy-105","1.0906404256820679"
"8","3egxgj7e","Action distr","0.21340760160377784","polished-galaxy-105","1.1018264293670654"
"8","3egxgj7e","Action distr","0.24250863818611115","polished-galaxy-105","1.1130125522613525"
"8","3egxgj7e","Action distr","0.24574208669525932","polished-galaxy-105","1.12419855594635"
"8","3egxgj7e","Action distr","0.17460621949400004","polished-galaxy-105","1.1353845596313477"
"8","3egxgj7e","Action distr","0.24897553520440746","polished-galaxy-105","1.1465706825256348"
"8","3egxgj7e","Action distr","0.16813932247570373","polished-galaxy-105","1.1577568054199219"
"8","3egxgj7e","Action distr","0.21340760160377784","polished-galaxy-105","1.1689428091049194"
"8","3egxgj7e","Action distr","0.1843065650214445","polished-galaxy-105","1.180128812789917"
"8","3egxgj7e","Action distr","0.19724035905803708","polished-galaxy-105","1.191314935684204"
"8","3egxgj7e","Action distr","0.23927518967696304","polished-galaxy-105","1.2025009393692017"
"8","3egxgj7e","Action distr","0.1649058739665556","polished-galaxy-105","1.2136869430541992"
"8","3egxgj7e","Action distr","0.1390382858933704","polished-galaxy-105","1.2248730659484863"
"8","3egxgj7e","Action distr","0.18107311651229632","polished-galaxy-105","1.2360591888427734"
"8","3egxgj7e","Action distr","0.14873863142081487","polished-galaxy-105","1.247245192527771"
"8","3egxgj7e","Action distr","0.1649058739665556","polished-galaxy-105","1.2584311962127686"
"8","3egxgj7e","Action distr","0.18107311651229632","polished-galaxy-105","1.2696173191070557"
"8","3egxgj7e","Action distr","0.1778396680031482","polished-galaxy-105","1.2808033227920532"
"8","3egxgj7e","Action distr","0.1843065650214445","polished-galaxy-105","1.2919893264770508"
"8","3egxgj7e","Action distr","0.1261044918567778","polished-galaxy-105","1.303175449371338"
"8","3egxgj7e","Action distr","0.16813932247570373","polished-galaxy-105","1.314361572265625"
"8","3egxgj7e","Action distr","0.14227173440251856","polished-galaxy-105","1.3255475759506226"
"8","3egxgj7e","Action distr","0.1390382858933704","polished-galaxy-105","1.3367335796356201"
"8","3egxgj7e","Action distr","0.151972079929963","polished-galaxy-105","1.3479197025299072"
"8","3egxgj7e","Action distr","0.11317069782018521","polished-galaxy-105","1.3591058254241943"
"8","3egxgj7e","Action distr","0.1390382858933704","polished-galaxy-105","1.3702917098999023"
"8","3egxgj7e","Action distr","0.11317069782018521","polished-galaxy-105","1.3814778327941895"
"8","3egxgj7e","Action distr","0.1390382858933704","polished-galaxy-105","1.3926639556884766"
"8","3egxgj7e","Action distr","0.11963759483848152","polished-galaxy-105","1.4038499593734741"
"8","3egxgj7e","Action distr","0.10670380080188892","polished-galaxy-105","1.4150359630584717"
"8","3egxgj7e","Action distr","0.09700345527444447","polished-galaxy-105","1.4262220859527588"
"8","3egxgj7e","Action distr","0.13580483738422225","polished-galaxy-105","1.437408208847046"
"8","3egxgj7e","Action distr","0.15520552843911115","polished-galaxy-105","1.448594093322754"
"8","3egxgj7e","Action distr","0.12933794036592594","polished-galaxy-105","1.459780216217041"
"8","3egxgj7e","Action distr","0.09700345527444447","polished-galaxy-105","1.4709663391113281"
"8","3egxgj7e","Action distr","0.11317069782018521","polished-galaxy-105","1.4821523427963257"
"8","3egxgj7e","Action distr","0.11317069782018521","polished-galaxy-105","1.4933383464813232"
"8","3egxgj7e","Action distr","0.10347035229274076","polished-galaxy-105","1.5045244693756104"
"8","3egxgj7e","Action distr","0.09700345527444447","polished-galaxy-105","1.5157105922698975"
"8","3egxgj7e","Action distr","0.06466897018296297","polished-galaxy-105","1.5268964767456055"
"8","3egxgj7e","Action distr","0.07760276421955557","polished-galaxy-105","1.5380825996398926"
"8","3egxgj7e","Action distr","0.07760276421955557","polished-galaxy-105","1.5492687225341797"
"8","3egxgj7e","Action distr","0.09700345527444447","polished-galaxy-105","1.5604547262191772"
"8","3egxgj7e","Action distr","0.07113586720125928","polished-galaxy-105","1.5716407299041748"
"8","3egxgj7e","Action distr","0.06143552167381483","polished-galaxy-105","1.582826852798462"
"8","3egxgj7e","Action distr","0.06790241869211112","polished-galaxy-105","1.594012975692749"
"8","3egxgj7e","Action distr","0.058202073164666676","polished-galaxy-105","1.605198860168457"
"8","3egxgj7e","Action distr","0.07113586720125928","polished-galaxy-105","1.6163849830627441"
"8","3egxgj7e","Action distr","0.04526827912807408","polished-galaxy-105","1.6275711059570312"
"8","3egxgj7e","Action distr","0.04526827912807408","polished-galaxy-105","1.6387571096420288"
"8","3egxgj7e","Action distr","0.058202073164666676","polished-galaxy-105","1.6499431133270264"
"8","3egxgj7e","Action distr","0.054968624655518536","polished-galaxy-105","1.6611292362213135"
"8","3egxgj7e","Action distr","0.048501727637222235","polished-galaxy-105","1.6723153591156006"
"8","3egxgj7e","Action distr","0.07760276421955557","polished-galaxy-105","1.6835013628005981"
"8","3egxgj7e","Action distr","0.06790241869211112","polished-galaxy-105","1.6946873664855957"
"8","3egxgj7e","Action distr","0.032334485091481485","polished-galaxy-105","1.7058734893798828"
"8","3egxgj7e","Action distr","0.058202073164666676","polished-galaxy-105","1.7170594930648804"
"8","3egxgj7e","Action distr","0.042034830618925934","polished-galaxy-105","1.728245496749878"
"8","3egxgj7e","Action distr","0.032334485091481485","polished-galaxy-105","1.739431619644165"
"8","3egxgj7e","Action distr","0.032334485091481485","polished-galaxy-105","1.7506177425384521"
"8","3egxgj7e","Action distr","0.04526827912807408","polished-galaxy-105","1.7618037462234497"
"8","3egxgj7e","Action distr","0.038801382109777786","polished-galaxy-105","1.7729897499084473"
"8","3egxgj7e","Action distr","0.03556793360062964","polished-galaxy-105","1.7841758728027344"
"8","3egxgj7e","Action distr","0.04526827912807408","polished-galaxy-105","1.795361876487732"
"8","3egxgj7e","Action distr","0.029101036582333338","polished-galaxy-105","1.8065478801727295"
"8","3egxgj7e","Action distr","0.02263413956403704","polished-galaxy-105","1.8177340030670166"
"8","3egxgj7e","Action distr","0.029101036582333338","polished-galaxy-105","1.8289201259613037"
"8","3egxgj7e","Action distr","0.038801382109777786","polished-galaxy-105","1.8401061296463013"
"8","3egxgj7e","Action distr","0.012933794036592595","polished-galaxy-105","1.8512921333312988"
"8","3egxgj7e","Action distr","0.012933794036592595","polished-galaxy-105","1.862478256225586"
"8","3egxgj7e","Action distr","0.029101036582333338","polished-galaxy-105","1.8736642599105835"
"8","3egxgj7e","Action distr","0.02263413956403704","polished-galaxy-105","1.884850263595581"
"8","3egxgj7e","Action distr","0.032334485091481485","polished-galaxy-105","1.8960363864898682"
"8","3egxgj7e","Action distr","0.02263413956403704","polished-galaxy-105","1.9072225093841553"
"8","3egxgj7e","Action distr","0.02263413956403704","polished-galaxy-105","1.9184085130691528"
"8","3egxgj7e","Action distr","0.03556793360062964","polished-galaxy-105","1.9295945167541504"
"8","3egxgj7e","Action distr","0.019400691054888893","polished-galaxy-105","1.9407806396484375"
"8","3egxgj7e","Action distr","0.009700345527444447","polished-galaxy-105","1.9519667625427246"
"8","3egxgj7e","Action distr","0.009700345527444447","polished-galaxy-105","1.9631526470184326"
"8","3egxgj7e","Action distr","0.016167242545740743","polished-galaxy-105","1.9743387699127197"
"8","3egxgj7e","Action distr","0.006466897018296298","polished-galaxy-105","1.9855248928070068"
"8","3egxgj7e","Action distr","0.003233448509148149","polished-galaxy-105","1.9967107772827148"
"8","3egxgj7e","Action distr","0.016167242545740743","polished-galaxy-105","2.007896900177002"
"8","3egxgj7e","Action distr","0.012933794036592595","polished-galaxy-105","2.019083023071289"
"8","3egxgj7e","Action distr","0.012933794036592595","polished-galaxy-105","2.030269145965576"
"8","3egxgj7e","Action distr","0.016167242545740743","polished-galaxy-105","2.041455030441284"
"8","3egxgj7e","Action distr","0.006466897018296298","polished-galaxy-105","2.0526411533355713"
"8","3egxgj7e","Action distr","0.02263413956403704","polished-galaxy-105","2.0638272762298584"
"8","3egxgj7e","Action distr","0.012933794036592595","polished-galaxy-105","2.0750131607055664"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.0861992835998535"
"8","3egxgj7e","Action distr","0.012933794036592595","polished-galaxy-105","2.0973854064941406"
"8","3egxgj7e","Action distr","0.006466897018296298","polished-galaxy-105","2.1085715293884277"
"8","3egxgj7e","Action distr","0.006466897018296298","polished-galaxy-105","2.119757652282715"
"8","3egxgj7e","Action distr","0.006466897018296298","polished-galaxy-105","2.130943536758423"
"8","3egxgj7e","Action distr","0.016167242545740743","polished-galaxy-105","2.14212965965271"
"8","3egxgj7e","Action distr","0.006466897018296298","polished-galaxy-105","2.153315544128418"
"8","3egxgj7e","Action distr","0.016167242545740743","polished-galaxy-105","2.164501667022705"
"8","3egxgj7e","Action distr","0.016167242545740743","polished-galaxy-105","2.175687789916992"
"8","3egxgj7e","Action distr","0.009700345527444447","polished-galaxy-105","2.1868739128112793"
"8","3egxgj7e","Action distr","0.012933794036592595","polished-galaxy-105","2.1980600357055664"
"8","3egxgj7e","Action distr","0.02263413956403704","polished-galaxy-105","2.2092459201812744"
"8","3egxgj7e","Action distr","0.009700345527444447","polished-galaxy-105","2.2204320430755615"
"8","3egxgj7e","Action distr","0.009700345527444447","polished-galaxy-105","2.2316179275512695"
"8","3egxgj7e","Action distr","0.009700345527444447","polished-galaxy-105","2.2428040504455566"
"8","3egxgj7e","Action distr","0.003233448509148149","polished-galaxy-105","2.2539901733398438"
"8","3egxgj7e","Action distr","0.009700345527444447","polished-galaxy-105","2.265176296234131"
"8","3egxgj7e","Action distr","0.003233448509148149","polished-galaxy-105","2.276362419128418"
"8","3egxgj7e","Action distr","0.009700345527444447","polished-galaxy-105","2.287548303604126"
"8","3egxgj7e","Action distr","0.003233448509148149","polished-galaxy-105","2.298734426498413"
"8","3egxgj7e","Action distr","0.012933794036592595","polished-galaxy-105","2.309920310974121"
"8","3egxgj7e","Action distr","0.006466897018296298","polished-galaxy-105","2.321106433868408"
"8","3egxgj7e","Action distr","0.006466897018296298","polished-galaxy-105","2.3322925567626953"
"8","3egxgj7e","Action distr","0.003233448509148149","polished-galaxy-105","2.3434786796569824"
"8","3egxgj7e","Action distr","0.009700345527444447","polished-galaxy-105","2.3546648025512695"
"8","3egxgj7e","Action distr","0.009700345527444447","polished-galaxy-105","2.3658506870269775"
"8","3egxgj7e","Action distr","0.003233448509148149","polished-galaxy-105","2.3770368099212646"
"8","3egxgj7e","Action distr","0.006466897018296298","polished-galaxy-105","2.3882226943969727"
"8","3egxgj7e","Action distr","0.029101036582333338","polished-galaxy-105","2.3994088172912598"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.410594940185547"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.421781063079834"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.432967185974121"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.444153070449829"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.455339193344116"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.466525077819824"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.4777112007141113"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.4888973236083984"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.5000834465026855"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.5112695693969727"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.5224554538726807"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.5336415767669678"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.544827461242676"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.556013584136963"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.56719970703125"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.578385829925537"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.589571952819824"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.6007578372955322"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.6119439601898193"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.6231298446655273"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.6343159675598145"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.6455020904541016"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.6566882133483887"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.667874336242676"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.679060220718384"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.690246343612671"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.701432466506958"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.712618350982666"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.723804473876953"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.7349905967712402"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.7461767196655273"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.7573626041412354"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.7685487270355225"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.7797348499298096"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.7909207344055176"
"8","3egxgj7e","Policy distr","0.0011192761594429612","polished-galaxy-105","-2.7909207344055176"
"8","3egxgj7e","Policy distr","0.0011752553982660174","polished-galaxy-105","-2.7797348499298096"
"8","3egxgj7e","Policy distr","0.0012337936786934733","polished-galaxy-105","-2.7685487270355225"
"8","3egxgj7e","Policy distr","0.0012949940282851458","polished-galaxy-105","-2.7573626041412354"
"8","3egxgj7e","Policy distr","0.00135896191932261","polished-galaxy-105","-2.7461767196655273"
"8","3egxgj7e","Policy distr","0.0014258117880672216","polished-galaxy-105","-2.7349905967712402"
"8","3egxgj7e","Policy distr","0.0014956571394577622","polished-galaxy-105","-2.723804473876953"
"8","3egxgj7e","Policy distr","0.0015686167171224952","polished-galaxy-105","-2.712618350982666"
"8","3egxgj7e","Policy distr","0.001644810545258224","polished-galaxy-105","-2.701432466506958"
"8","3egxgj7e","Policy distr","0.0017243698239326477","polished-galaxy-105","-2.690246343612671"
"8","3egxgj7e","Policy distr","0.0018074229592457414","polished-galaxy-105","-2.679060220718384"
"8","3egxgj7e","Policy distr","0.0018941025482490659","polished-galaxy-105","-2.667874336242676"
"8","3egxgj7e","Policy distr","0.0019845529459416866","polished-galaxy-105","-2.6566882133483887"
"8","3egxgj7e","Policy distr","0.0020789140835404396","polished-galaxy-105","-2.6455020904541016"
"8","3egxgj7e","Policy distr","0.0021773362532258034","polished-galaxy-105","-2.6343159675598145"
"8","3egxgj7e","Policy distr","0.002279970096424222","polished-galaxy-105","-2.6231298446655273"
"8","3egxgj7e","Policy distr","0.0023869716096669436","polished-galaxy-105","-2.6119439601898193"
"8","3egxgj7e","Policy distr","0.002498508896678686","polished-galaxy-105","-2.6007578372955322"
"8","3egxgj7e","Policy distr","0.0026147414464503527","polished-galaxy-105","-2.589571952819824"
"8","3egxgj7e","Policy distr","0.0027358478400856256","polished-galaxy-105","-2.578385829925537"
"8","3egxgj7e","Policy distr","0.0028620038647204638","polished-galaxy-105","-2.56719970703125"
"8","3egxgj7e","Policy distr","0.0029933894984424114","polished-galaxy-105","-2.556013584136963"
"8","3egxgj7e","Policy distr","0.0031301924027502537","polished-galaxy-105","-2.544827461242676"
"8","3egxgj7e","Policy distr","0.003272603265941143","polished-galaxy-105","-2.5336415767669678"
"8","3egxgj7e","Policy distr","0.0034208260476589203","polished-galaxy-105","-2.5224554538726807"
"8","3egxgj7e","Policy distr","0.0035750577226281166","polished-galaxy-105","-2.5112695693969727"
"8","3egxgj7e","Policy distr","0.00373551482334733","polished-galaxy-105","-2.5000834465026855"
"8","3egxgj7e","Policy distr","0.0039024066645652056","polished-galaxy-105","-2.4888973236083984"
"8","3egxgj7e","Policy distr","0.004075958393514156","polished-galaxy-105","-2.4777112007141113"
"8","3egxgj7e","Policy distr","0.004256393760442734","polished-galaxy-105","-2.466525077819824"
"8","3egxgj7e","Policy distr","0.004443941172212362","polished-galaxy-105","-2.455339193344116"
"8","3egxgj7e","Policy distr","0.00463884836062789","polished-galaxy-105","-2.444153070449829"
"8","3egxgj7e","Policy distr","0.004841350018978119","polished-galaxy-105","-2.432967185974121"
"8","3egxgj7e","Policy distr","0.005051704123616219","polished-galaxy-105","-2.421781063079834"
"8","3egxgj7e","Policy distr","0.005270166788250208","polished-galaxy-105","-2.410594940185547"
"8","3egxgj7e","Policy distr","0.00549699692055583","polished-galaxy-105","-2.3994088172912598"
"8","3egxgj7e","Policy distr","0.005732470192015171","polished-galaxy-105","-2.3882226943969727"
"8","3egxgj7e","Policy distr","0.00597684970125556","polished-galaxy-105","-2.3770368099212646"
"8","3egxgj7e","Policy distr","0.006230432074517012","polished-galaxy-105","-2.3658506870269775"
"8","3egxgj7e","Policy distr","0.006493497174233198","polished-galaxy-105","-2.3546648025512695"
"8","3egxgj7e","Policy distr","0.006766346748918295","polished-galaxy-105","-2.3434786796569824"
"8","3egxgj7e","Policy distr","0.007049283012747765","polished-galaxy-105","-2.3322925567626953"
"8","3egxgj7e","Policy distr","0.00734260817989707","polished-galaxy-105","-2.321106433868408"
"8","3egxgj7e","Policy distr","0.007646639831364155","polished-galaxy-105","-2.309920310974121"
"8","3egxgj7e","Policy distr","0.007961691357195377","polished-galaxy-105","-2.298734426498413"
"8","3egxgj7e","Policy distr","0.008288108743727207","polished-galaxy-105","-2.287548303604126"
"8","3egxgj7e","Policy distr","0.008626211434602737","polished-galaxy-105","-2.276362419128418"
"8","3egxgj7e","Policy distr","0.008976349607110023","polished-galaxy-105","-2.265176296234131"
"8","3egxgj7e","Policy distr","0.00933887716382742","polished-galaxy-105","-2.2539901733398438"
"8","3egxgj7e","Policy distr","0.009714134968817234","polished-galaxy-105","-2.2428040504455566"
"8","3egxgj7e","Policy distr","0.010102491825819016","polished-galaxy-105","-2.2316179275512695"
"8","3egxgj7e","Policy distr","0.010504310950636864","polished-galaxy-105","-2.2204320430755615"
"8","3egxgj7e","Policy distr","0.010919978842139244","polished-galaxy-105","-2.2092459201812744"
"8","3egxgj7e","Policy distr","0.011349854059517384","polished-galaxy-105","-2.1980600357055664"
"8","3egxgj7e","Policy distr","0.011794362217187881","polished-galaxy-105","-2.1868739128112793"
"8","3egxgj7e","Policy distr","0.012253868393599987","polished-galaxy-105","-2.175687789916992"
"8","3egxgj7e","Policy distr","0.012728782370686531","polished-galaxy-105","-2.164501667022705"
"8","3egxgj7e","Policy distr","0.013219515793025494","polished-galaxy-105","-2.153315544128418"
"8","3egxgj7e","Policy distr","0.013726464472711086","polished-galaxy-105","-2.14212965965271"
"8","3egxgj7e","Policy distr","0.014250071719288826","polished-galaxy-105","-2.130943536758423"
"8","3egxgj7e","Policy distr","0.014790738932788372","polished-galaxy-105","-2.119757652282715"
"8","3egxgj7e","Policy distr","0.015348924323916435","polished-galaxy-105","-2.1085715293884277"
"8","3egxgj7e","Policy distr","0.015925059095025063","polished-galaxy-105","-2.0973854064941406"
"8","3egxgj7e","Policy distr","0.016519568860530853","polished-galaxy-105","-2.0861992835998535"
"8","3egxgj7e","Policy distr","0.017132924869656563","polished-galaxy-105","-2.0750131607055664"
"8","3egxgj7e","Policy distr","0.017765555530786514","polished-galaxy-105","-2.0638272762298584"
"8","3egxgj7e","Policy distr","0.018417950719594955","polished-galaxy-105","-2.0526411533355713"
"8","3egxgj7e","Policy distr","0.019090561196208","polished-galaxy-105","-2.041455030441284"
"8","3egxgj7e","Policy distr","0.01978384517133236","polished-galaxy-105","-2.030269145965576"
"8","3egxgj7e","Policy distr","0.02049829065799713","polished-galaxy-105","-2.019083023071289"
"8","3egxgj7e","Policy distr","0.021234381943941116","polished-galaxy-105","-2.007896900177002"
"8","3egxgj7e","Policy distr","0.021992603316903114","polished-galaxy-105","-1.9967107772827148"
"8","3egxgj7e","Policy distr","0.02277340739965439","polished-galaxy-105","-1.9855248928070068"
"8","3egxgj7e","Policy distr","0.023577332496643066","polished-galaxy-105","-1.9743387699127197"
"8","3egxgj7e","Policy distr","0.024404847994446754","polished-galaxy-105","-1.9631526470184326"
"8","3egxgj7e","Policy distr","0.02525644749403","polished-galaxy-105","-1.9519667625427246"
"8","3egxgj7e","Policy distr","0.026132650673389435","polished-galaxy-105","-1.9407806396484375"
"8","3egxgj7e","Policy distr","0.027033964172005653","polished-galaxy-105","-1.9295945167541504"
"8","3egxgj7e","Policy distr","0.027960864827036858","polished-galaxy-105","-1.9184085130691528"
"8","3egxgj7e","Policy distr","0.02891387604176998","polished-galaxy-105","-1.9072225093841553"
"8","3egxgj7e","Policy distr","0.02989352121949196","polished-galaxy-105","-1.8960363864898682"
"8","3egxgj7e","Policy distr","0.030900301411747932","polished-galaxy-105","-1.884850263595581"
"8","3egxgj7e","Policy distr","0.031934723258018494","polished-galaxy-105","-1.8736642599105835"
"8","3egxgj7e","Policy distr","0.032997291535139084","polished-galaxy-105","-1.862478256225586"
"8","3egxgj7e","Policy distr","0.034088559448719025","polished-galaxy-105","-1.8512921333312988"
"8","3egxgj7e","Policy distr","0.035208992660045624","polished-galaxy-105","-1.8401061296463013"
"8","3egxgj7e","Policy distr","0.036359138786792755","polished-galaxy-105","-1.8289201259613037"
"8","3egxgj7e","Policy distr","0.03753949701786041","polished-galaxy-105","-1.8177340030670166"
"8","3egxgj7e","Policy distr","0.03875059261918068","polished-galaxy-105","-1.8065478801727295"
"8","3egxgj7e","Policy distr","0.03999289125204086","polished-galaxy-105","-1.795361876487732"
"8","3egxgj7e","Policy distr","0.04126693680882454","polished-galaxy-105","-1.7841758728027344"
"8","3egxgj7e","Policy distr","0.0425732359290123","polished-galaxy-105","-1.7729897499084473"
"8","3egxgj7e","Policy distr","0.043912261724472046","polished-galaxy-105","-1.7618037462234497"
"8","3egxgj7e","Policy distr","0.04528452828526497","polished-galaxy-105","-1.7506177425384521"
"8","3egxgj7e","Policy distr","0.04669054225087166","polished-galaxy-105","-1.739431619644165"
"8","3egxgj7e","Policy distr","0.04813078045845032","polished-galaxy-105","-1.728245496749878"
"8","3egxgj7e","Policy distr","0.04960570111870766","polished-galaxy-105","-1.7170594930648804"
"8","3egxgj7e","Policy distr","0.051115792244672775","polished-galaxy-105","-1.7058734893798828"
"8","3egxgj7e","Policy distr","0.05266156420111656","polished-galaxy-105","-1.6946873664855957"
"8","3egxgj7e","Policy distr","0.05424341559410095","polished-galaxy-105","-1.6835013628005981"
"8","3egxgj7e","Policy distr","0.055861830711364746","polished-galaxy-105","-1.6723153591156006"
"8","3egxgj7e","Policy distr","0.057517293840646744","polished-galaxy-105","-1.6611292362213135"
"8","3egxgj7e","Policy distr","0.05921020358800888","polished-galaxy-105","-1.6499431133270264"
"8","3egxgj7e","Policy distr","0.06094096228480339","polished-galaxy-105","-1.6387571096420288"
"8","3egxgj7e","Policy distr","0.06271003186702728","polished-galaxy-105","-1.6275711059570312"
"8","3egxgj7e","Policy distr","0.06451783329248428","polished-galaxy-105","-1.6163849830627441"
"8","3egxgj7e","Policy distr","0.06636473536491394","polished-galaxy-105","-1.605198860168457"
"8","3egxgj7e","Policy distr","0.0682510957121849","polished-galaxy-105","-1.594012975692749"
"8","3egxgj7e","Policy distr","0.0701773539185524","polished-galaxy-105","-1.582826852798462"
"8","3egxgj7e","Policy distr","0.07214383035898209","polished-galaxy-105","-1.5716407299041748"
"8","3egxgj7e","Policy distr","0.07415085285902023","polished-galaxy-105","-1.5604547262191772"
"8","3egxgj7e","Policy distr","0.07619878649711609","polished-galaxy-105","-1.5492687225341797"
"8","3egxgj7e","Policy distr","0.07828794419765472","polished-galaxy-105","-1.5380825996398926"
"8","3egxgj7e","Policy distr","0.08041863888502121","polished-galaxy-105","-1.5268964767456055"
"8","3egxgj7e","Policy distr","0.08259107172489166","polished-galaxy-105","-1.5157105922698975"
"8","3egxgj7e","Policy distr","0.08480560034513474","polished-galaxy-105","-1.5045244693756104"
"8","3egxgj7e","Policy distr","0.08706247061491013","polished-galaxy-105","-1.4933383464813232"
"8","3egxgj7e","Policy distr","0.08936182409524918","polished-galaxy-105","-1.4821523427963257"
"8","3egxgj7e","Policy distr","0.09170395135879517","polished-galaxy-105","-1.4709663391113281"
"8","3egxgj7e","Policy distr","0.09408905357122421","polished-galaxy-105","-1.459780216217041"
"8","3egxgj7e","Policy distr","0.09651724994182587","polished-galaxy-105","-1.448594093322754"
"8","3egxgj7e","Policy distr","0.09898867458105087","polished-galaxy-105","-1.437408208847046"
"8","3egxgj7e","Policy distr","0.10150352865457535","polished-galaxy-105","-1.4262220859527588"
"8","3egxgj7e","Policy distr","0.10406189411878586","polished-galaxy-105","-1.4150359630584717"
"8","3egxgj7e","Policy distr","0.1066637933254242","polished-galaxy-105","-1.4038499593734741"
"8","3egxgj7e","Policy distr","0.10930931568145752","polished-galaxy-105","-1.3926639556884766"
"8","3egxgj7e","Policy distr","0.11199851334095001","polished-galaxy-105","-1.3814778327941895"
"8","3egxgj7e","Policy distr","0.11473140865564346","polished-galaxy-105","-1.3702917098999023"
"8","3egxgj7e","Policy distr","0.11750788241624832","polished-galaxy-105","-1.3591058254241943"
"8","3egxgj7e","Policy distr","0.12032803893089294","polished-galaxy-105","-1.3479197025299072"
"8","3egxgj7e","Policy distr","0.1231917142868042","polished-galaxy-105","-1.3367335796356201"
"8","3egxgj7e","Policy distr","0.12609879672527313","polished-galaxy-105","-1.3255475759506226"
"8","3egxgj7e","Policy distr","0.1290491819381714","polished-galaxy-105","-1.314361572265625"
"8","3egxgj7e","Policy distr","0.1320427507162094","polished-galaxy-105","-1.303175449371338"
"8","3egxgj7e","Policy distr","0.1350792646408081","polished-galaxy-105","-1.2919893264770508"
"8","3egxgj7e","Policy distr","0.13815850019454956","polished-galaxy-105","-1.2808033227920532"
"8","3egxgj7e","Policy distr","0.14128026366233826","polished-galaxy-105","-1.2696173191070557"
"8","3egxgj7e","Policy distr","0.14444425702095032","polished-galaxy-105","-1.2584311962127686"
"8","3egxgj7e","Policy distr","0.14765013754367828","polished-galaxy-105","-1.247245192527771"
"8","3egxgj7e","Policy distr","0.15089760720729828","polished-galaxy-105","-1.2360591888427734"
"8","3egxgj7e","Policy distr","0.15418630838394165","polished-galaxy-105","-1.2248730659484863"
"8","3egxgj7e","Policy distr","0.15751580893993378","polished-galaxy-105","-1.2136869430541992"
"8","3egxgj7e","Policy distr","0.16088561713695526","polished-galaxy-105","-1.2025009393692017"
"8","3egxgj7e","Policy distr","0.16429533064365387","polished-galaxy-105","-1.191314935684204"
"8","3egxgj7e","Policy distr","0.1677444726228714","polished-galaxy-105","-1.180128812789917"
"8","3egxgj7e","Policy distr","0.1712324023246765","polished-galaxy-105","-1.1689428091049194"
"8","3egxgj7e","Policy distr","0.17475858330726624","polished-galaxy-105","-1.1577568054199219"
"8","3egxgj7e","Policy distr","0.17832249402999878","polished-galaxy-105","-1.1465706825256348"
"8","3egxgj7e","Policy distr","0.18192340433597565","polished-galaxy-105","-1.1353845596313477"
"8","3egxgj7e","Policy distr","0.18556062877178192","polished-galaxy-105","-1.12419855594635"
"8","3egxgj7e","Policy distr","0.1892334520816803","polished-galaxy-105","-1.1130125522613525"
"8","3egxgj7e","Policy distr","0.19294123351573944","polished-galaxy-105","-1.1018264293670654"
"8","3egxgj7e","Policy distr","0.19668306410312653","polished-galaxy-105","-1.0906404256820679"
"8","3egxgj7e","Policy distr","0.20045813918113708","polished-galaxy-105","-1.0794544219970703"
"8","3egxgj7e","Policy distr","0.20426569879055023","polished-galaxy-105","-1.0682682991027832"
"8","3egxgj7e","Policy distr","0.20810478925704956","polished-galaxy-105","-1.057082176208496"
"8","3egxgj7e","Policy distr","0.21197444200515747","polished-galaxy-105","-1.0458961725234985"
"8","3egxgj7e","Policy distr","0.21587368845939636","polished-galaxy-105","-1.034710168838501"
"8","3egxgj7e","Policy distr","0.21980169415473938","polished-galaxy-105","-1.0235240459442139"
"8","3egxgj7e","Policy distr","0.22375726699829102","polished-galaxy-105","-1.0123379230499268"
"8","3egxgj7e","Policy distr","0.2277393490076065","polished-galaxy-105","-1.0011519193649292"
"8","3egxgj7e","Policy distr","0.2317468672990799","polished-galaxy-105","-0.9899659156799316"
"8","3egxgj7e","Policy distr","0.23577868938446045","polished-galaxy-105","-0.9787798523902893"
"8","3egxgj7e","Policy distr","0.23983366787433624","polished-galaxy-105","-0.967593789100647"
"8","3egxgj7e","Policy distr","0.243910551071167","polished-galaxy-105","-0.9564077854156494"
"8","3egxgj7e","Policy distr","0.24800816178321838","polished-galaxy-105","-0.9452216625213623"
"8","3egxgj7e","Policy distr","0.2521251440048218","polished-galaxy-105","-0.9340356588363647"
"8","3egxgj7e","Policy distr","0.2562602758407593","polished-galaxy-105","-0.9228495359420776"
"8","3egxgj7e","Policy distr","0.26041215658187866","polished-galaxy-105","-0.9116635322570801"
"8","3egxgj7e","Policy distr","0.26457950472831726","polished-galaxy-105","-0.900477409362793"
"8","3egxgj7e","Policy distr","0.2687607705593109","polished-galaxy-105","-0.8892914056777954"
"8","3egxgj7e","Policy distr","0.2729546129703522","polished-galaxy-105","-0.8781054019927979"
"8","3egxgj7e","Policy distr","0.2771596312522888","polished-galaxy-105","-0.8669192790985107"
"8","3egxgj7e","Policy distr","0.2813742160797119","polished-galaxy-105","-0.8557332754135132"
"8","3egxgj7e","Policy distr","0.2855969965457916","polished-galaxy-105","-0.8445471525192261"
"8","3egxgj7e","Policy distr","0.2898262143135071","polished-galaxy-105","-0.8333611488342285"
"8","3egxgj7e","Policy distr","0.2940605878829956","polished-galaxy-105","-0.8221750259399414"
"8","3egxgj7e","Policy distr","0.298298180103302","polished-galaxy-105","-0.8109890222549438"
"8","3egxgj7e","Policy distr","0.30253762006759644","polished-galaxy-105","-0.7998029589653015"
"8","3egxgj7e","Policy distr","0.3067771792411804","polished-galaxy-105","-0.7886168956756592"
"8","3egxgj7e","Policy distr","0.31101515889167786","polished-galaxy-105","-0.7774308919906616"
"8","3egxgj7e","Policy distr","0.31524989008903503","polished-galaxy-105","-0.7662447690963745"
"8","3egxgj7e","Policy distr","0.31947967410087585","polished-galaxy-105","-0.755058765411377"
"8","3egxgj7e","Policy distr","0.32370278239250183","polished-galaxy-105","-0.7438726425170898"
"8","3egxgj7e","Policy distr","0.3279173672199249","polished-galaxy-105","-0.7326866388320923"
"8","3egxgj7e","Policy distr","0.33212175965309143","polished-galaxy-105","-0.72150057554245"
"8","3egxgj7e","Policy distr","0.3363141715526581","polished-galaxy-105","-0.7103145122528076"
"8","3egxgj7e","Policy distr","0.3404926359653473","polished-galaxy-105","-0.6991285085678101"
"8","3egxgj7e","Policy distr","0.3446555733680725","polished-galaxy-105","-0.687942385673523"
"8","3egxgj7e","Policy distr","0.34880101680755615","polished-galaxy-105","-0.6767563819885254"
"8","3egxgj7e","Policy distr","0.35292717814445496","polished-galaxy-105","-0.6655702590942383"
"8","3egxgj7e","Policy distr","0.35703203082084656","polished-galaxy-105","-0.6543842554092407"
"8","3egxgj7e","Policy distr","0.361113965511322","polished-galaxy-105","-0.6431981325149536"
"8","3egxgj7e","Policy distr","0.365170955657959","polished-galaxy-105","-0.632012128829956"
"8","3egxgj7e","Policy distr","0.36920109391212463","polished-galaxy-105","-0.6208261251449585"
"8","3egxgj7e","Policy distr","0.3732026517391205","polished-galaxy-105","-0.6096400022506714"
"8","3egxgj7e","Policy distr","0.37717360258102417","polished-galaxy-105","-0.5984539985656738"
"8","3egxgj7e","Policy distr","0.38111212849617004","polished-galaxy-105","-0.5872678756713867"
"8","3egxgj7e","Policy distr","0.3850162923336029","polished-galaxy-105","-0.5760818719863892"
"8","3egxgj7e","Policy distr","0.38888421654701233","polished-galaxy-105","-0.564895749092102"
"8","3egxgj7e","Policy distr","0.3927139937877655","polished-galaxy-105","-0.5537097454071045"
"8","3egxgj7e","Policy distr","0.396503746509552","polished-galaxy-105","-0.5425237417221069"
"8","3egxgj7e","Policy distr","0.40025171637535095","polished-galaxy-105","-0.5313376188278198"
"8","3egxgj7e","Policy distr","0.4039558470249176","polished-galaxy-105","-0.5201516151428223"
"8","3egxgj7e","Policy distr","0.4076143801212311","polished-galaxy-105","-0.5089654922485352"
"8","3egxgj7e","Policy distr","0.41122543811798096","polished-galaxy-105","-0.4977794587612152"
"8","3egxgj7e","Policy distr","0.4147871732711792","polished-galaxy-105","-0.48659342527389526"
"8","3egxgj7e","Policy distr","0.41829779744148254","polished-galaxy-105","-0.47540736198425293"
"8","3egxgj7e","Policy distr","0.42175543308258057","polished-galaxy-105","-0.4642212986946106"
"8","3egxgj7e","Policy distr","0.4251583218574524","polished-galaxy-105","-0.45303523540496826"
"8","3egxgj7e","Policy distr","0.4285046458244324","polished-galaxy-105","-0.4418491721153259"
"8","3egxgj7e","Policy distr","0.4317927062511444","polished-galaxy-105","-0.430663138628006"
"8","3egxgj7e","Policy distr","0.43502065539360046","polished-galaxy-105","-0.41947707533836365"
"8","3egxgj7e","Policy distr","0.43818697333335876","polished-galaxy-105","-0.4082910120487213"
"8","3egxgj7e","Policy distr","0.4412896931171417","polished-galaxy-105","-0.39710497856140137"
"8","3egxgj7e","Policy distr","0.44432738423347473","polished-galaxy-105","-0.38591891527175903"
"8","3egxgj7e","Policy distr","0.4472982883453369","polished-galaxy-105","-0.3747328519821167"
"8","3egxgj7e","Policy distr","0.45020076632499695","polished-galaxy-105","-0.36354678869247437"
"8","3egxgj7e","Policy distr","0.4530332684516907","polished-galaxy-105","-0.3523607552051544"
"8","3egxgj7e","Policy distr","0.4557943046092987","polished-galaxy-105","-0.3411746919155121"
"8","3egxgj7e","Policy distr","0.4584822654724121","polished-galaxy-105","-0.32998862862586975"
"8","3egxgj7e","Policy distr","0.4610956609249115","polished-galaxy-105","-0.3188025951385498"
"8","3egxgj7e","Policy distr","0.46363314986228943","polished-galaxy-105","-0.30761653184890747"
"8","3egxgj7e","Policy distr","0.4660932123661041","polished-galaxy-105","-0.29643046855926514"
"8","3egxgj7e","Policy distr","0.46847444772720337","polished-galaxy-105","-0.2852444052696228"
"8","3egxgj7e","Policy distr","0.47077563405036926","polished-galaxy-105","-0.27405834197998047"
"8","3egxgj7e","Policy distr","0.472995400428772","polished-galaxy-105","-0.2628723084926605"
"8","3egxgj7e","Policy distr","0.47513246536254883","polished-galaxy-105","-0.2516862452030182"
"8","3egxgj7e","Policy distr","0.4771856367588043","polished-galaxy-105","-0.24050018191337585"
"8","3egxgj7e","Policy distr","0.47915375232696533","polished-galaxy-105","-0.22931413352489471"
"8","3egxgj7e","Policy distr","0.4810357689857483","polished-galaxy-105","-0.21812808513641357"
"8","3egxgj7e","Policy distr","0.4828304350376129","polished-galaxy-105","-0.20694202184677124"
"8","3egxgj7e","Policy distr","0.48453691601753235","polished-galaxy-105","-0.1957559585571289"
"8","3egxgj7e","Policy distr","0.48615407943725586","polished-galaxy-105","-0.18456992506980896"
"8","3egxgj7e","Policy distr","0.4876810610294342","polished-galaxy-105","-0.17338386178016663"
"8","3egxgj7e","Policy distr","0.48911693692207336","polished-galaxy-105","-0.1621977984905243"
"8","3egxgj7e","Policy distr","0.49046090245246887","polished-galaxy-105","-0.15101175010204315"
"8","3egxgj7e","Policy distr","0.49171221256256104","polished-galaxy-105","-0.139825701713562"
"8","3egxgj7e","Policy distr","0.49287012219429016","polished-galaxy-105","-0.12863963842391968"
"8","3egxgj7e","Policy distr","0.49393388628959656","polished-galaxy-105","-0.11745357513427734"
"8","3egxgj7e","Policy distr","0.49490293860435486","polished-galaxy-105","-0.1062675267457962"
"8","3egxgj7e","Policy distr","0.4957767128944397","polished-galaxy-105","-0.09508147090673447"
"8","3egxgj7e","Policy distr","0.4965546429157257","polished-galaxy-105","-0.08389541506767273"
"8","3egxgj7e","Policy distr","0.497236430644989","polished-galaxy-105","-0.07270936667919159"
"8","3egxgj7e","Policy distr","0.49782153964042664","polished-galaxy-105","-0.061523303389549255"
"8","3egxgj7e","Policy distr","0.4983096122741699","polished-galaxy-105","-0.05033724755048752"
"8","3egxgj7e","Policy distr","0.49870043992996216","polished-galaxy-105","-0.03915119543671608"
"8","3egxgj7e","Policy distr","0.49899378418922424","polished-galaxy-105","-0.027965139597654343"
"8","3egxgj7e","Policy distr","0.4991894066333771","polished-galaxy-105","-0.016779083758592606"
"8","3egxgj7e","Policy distr","0.49928730726242065","polished-galaxy-105","-0.0055930279195308685"
"8","3egxgj7e","Policy distr","0.49928730726242065","polished-galaxy-105","0.0055930279195308685"
"8","3egxgj7e","Policy distr","0.4991894066333771","polished-galaxy-105","0.016779083758592606"
"8","3egxgj7e","Policy distr","0.49899378418922424","polished-galaxy-105","0.027965139597654343"
"8","3egxgj7e","Policy distr","0.49870043992996216","polished-galaxy-105","0.03915119543671608"
"8","3egxgj7e","Policy distr","0.4983096122741699","polished-galaxy-105","0.05033724755048752"
"8","3egxgj7e","Policy distr","0.49782153964042664","polished-galaxy-105","0.061523303389549255"
"8","3egxgj7e","Policy distr","0.497236430644989","polished-galaxy-105","0.07270936667919159"
"8","3egxgj7e","Policy distr","0.4965546429157257","polished-galaxy-105","0.08389541506767273"
"8","3egxgj7e","Policy distr","0.4957767128944397","polished-galaxy-105","0.09508147090673447"
"8","3egxgj7e","Policy distr","0.49490293860435486","polished-galaxy-105","0.1062675267457962"
"8","3egxgj7e","Policy distr","0.49393388628959656","polished-galaxy-105","0.11745357513427734"
"8","3egxgj7e","Policy distr","0.49287012219429016","polished-galaxy-105","0.12863963842391968"
"8","3egxgj7e","Policy distr","0.49171221256256104","polished-galaxy-105","0.139825701713562"
"8","3egxgj7e","Policy distr","0.49046090245246887","polished-galaxy-105","0.15101175010204315"
"8","3egxgj7e","Policy distr","0.48911693692207336","polished-galaxy-105","0.1621977984905243"
"8","3egxgj7e","Policy distr","0.4876810610294342","polished-galaxy-105","0.17338386178016663"
"8","3egxgj7e","Policy distr","0.48615407943725586","polished-galaxy-105","0.18456992506980896"
"8","3egxgj7e","Policy distr","0.48453691601753235","polished-galaxy-105","0.1957559585571289"
"8","3egxgj7e","Policy distr","0.4828304350376129","polished-galaxy-105","0.20694202184677124"
"8","3egxgj7e","Policy distr","0.4810357689857483","polished-galaxy-105","0.21812808513641357"
"8","3egxgj7e","Policy distr","0.47915375232696533","polished-galaxy-105","0.22931413352489471"
"8","3egxgj7e","Policy distr","0.4771856367588043","polished-galaxy-105","0.24050018191337585"
"8","3egxgj7e","Policy distr","0.47513246536254883","polished-galaxy-105","0.2516862452030182"
"8","3egxgj7e","Policy distr","0.472995400428772","polished-galaxy-105","0.2628723084926605"
"8","3egxgj7e","Policy distr","0.47077563405036926","polished-galaxy-105","0.27405834197998047"
"8","3egxgj7e","Policy distr","0.46847444772720337","polished-galaxy-105","0.2852444052696228"
"8","3egxgj7e","Policy distr","0.4660932123661041","polished-galaxy-105","0.29643046855926514"
"8","3egxgj7e","Policy distr","0.46363314986228943","polished-galaxy-105","0.30761653184890747"
"8","3egxgj7e","Policy distr","0.4610956609249115","polished-galaxy-105","0.3188025951385498"
"8","3egxgj7e","Policy distr","0.4584822654724121","polished-galaxy-105","0.32998862862586975"
"8","3egxgj7e","Policy distr","0.4557943046092987","polished-galaxy-105","0.3411746919155121"
"8","3egxgj7e","Policy distr","0.4530332684516907","polished-galaxy-105","0.3523607552051544"
"8","3egxgj7e","Policy distr","0.45020076632499695","polished-galaxy-105","0.36354678869247437"
"8","3egxgj7e","Policy distr","0.4472982883453369","polished-galaxy-105","0.3747328519821167"
"8","3egxgj7e","Policy distr","0.44432738423347473","polished-galaxy-105","0.38591891527175903"
"8","3egxgj7e","Policy distr","0.4412896931171417","polished-galaxy-105","0.39710497856140137"
"8","3egxgj7e","Policy distr","0.43818697333335876","polished-galaxy-105","0.4082910120487213"
"8","3egxgj7e","Policy distr","0.43502065539360046","polished-galaxy-105","0.41947707533836365"
"8","3egxgj7e","Policy distr","0.4317927062511444","polished-galaxy-105","0.430663138628006"
"8","3egxgj7e","Policy distr","0.4285046458244324","polished-galaxy-105","0.4418491721153259"
"8","3egxgj7e","Policy distr","0.4251583218574524","polished-galaxy-105","0.45303523540496826"
"8","3egxgj7e","Policy distr","0.42175543308258057","polished-galaxy-105","0.4642212986946106"
"8","3egxgj7e","Policy distr","0.41829779744148254","polished-galaxy-105","0.47540736198425293"
"8","3egxgj7e","Policy distr","0.4147871732711792","polished-galaxy-105","0.48659342527389526"
"8","3egxgj7e","Policy distr","0.41122543811798096","polished-galaxy-105","0.4977794587612152"
"8","3egxgj7e","Policy distr","0.4076143801212311","polished-galaxy-105","0.5089654922485352"
"8","3egxgj7e","Policy distr","0.4039558470249176","polished-galaxy-105","0.5201516151428223"
"8","3egxgj7e","Policy distr","0.40025171637535095","polished-galaxy-105","0.5313376188278198"
"8","3egxgj7e","Policy distr","0.396503746509552","polished-galaxy-105","0.5425237417221069"
"8","3egxgj7e","Policy distr","0.3927139937877655","polished-galaxy-105","0.5537097454071045"
"8","3egxgj7e","Policy distr","0.38888421654701233","polished-galaxy-105","0.564895749092102"
"8","3egxgj7e","Policy distr","0.3850162923336029","polished-galaxy-105","0.5760818719863892"
"8","3egxgj7e","Policy distr","0.38111212849617004","polished-galaxy-105","0.5872678756713867"
"8","3egxgj7e","Policy distr","0.37717360258102417","polished-galaxy-105","0.5984539985656738"
"8","3egxgj7e","Policy distr","0.3732026517391205","polished-galaxy-105","0.6096400022506714"
"8","3egxgj7e","Policy distr","0.36920109391212463","polished-galaxy-105","0.6208261251449585"
"8","3egxgj7e","Policy distr","0.365170955657959","polished-galaxy-105","0.632012128829956"
"8","3egxgj7e","Policy distr","0.361113965511322","polished-galaxy-105","0.6431981325149536"
"8","3egxgj7e","Policy distr","0.35703203082084656","polished-galaxy-105","0.6543842554092407"
"8","3egxgj7e","Policy distr","0.35292717814445496","polished-galaxy-105","0.6655702590942383"
"8","3egxgj7e","Policy distr","0.34880101680755615","polished-galaxy-105","0.6767563819885254"
"8","3egxgj7e","Policy distr","0.3446555733680725","polished-galaxy-105","0.687942385673523"
"8","3egxgj7e","Policy distr","0.3404926359653473","polished-galaxy-105","0.6991285085678101"
"8","3egxgj7e","Policy distr","0.3363141715526581","polished-galaxy-105","0.7103145122528076"
"8","3egxgj7e","Policy distr","0.33212175965309143","polished-galaxy-105","0.72150057554245"
"8","3egxgj7e","Policy distr","0.3279173672199249","polished-galaxy-105","0.7326866388320923"
"8","3egxgj7e","Policy distr","0.32370278239250183","polished-galaxy-105","0.7438726425170898"
"8","3egxgj7e","Policy distr","0.31947967410087585","polished-galaxy-105","0.755058765411377"
"8","3egxgj7e","Policy distr","0.31524989008903503","polished-galaxy-105","0.7662447690963745"
"8","3egxgj7e","Policy distr","0.31101515889167786","polished-galaxy-105","0.7774308919906616"
"8","3egxgj7e","Policy distr","0.3067771792411804","polished-galaxy-105","0.7886168956756592"
"8","3egxgj7e","Policy distr","0.30253762006759644","polished-galaxy-105","0.7998029589653015"
"8","3egxgj7e","Policy distr","0.298298180103302","polished-galaxy-105","0.8109890222549438"
"8","3egxgj7e","Policy distr","0.2940605878829956","polished-galaxy-105","0.8221750259399414"
"8","3egxgj7e","Policy distr","0.2898262143135071","polished-galaxy-105","0.8333611488342285"
"8","3egxgj7e","Policy distr","0.2855969965457916","polished-galaxy-105","0.8445471525192261"
"8","3egxgj7e","Policy distr","0.2813742160797119","polished-galaxy-105","0.8557332754135132"
"8","3egxgj7e","Policy distr","0.2771596312522888","polished-galaxy-105","0.8669192790985107"
"8","3egxgj7e","Policy distr","0.2729546129703522","polished-galaxy-105","0.8781054019927979"
"8","3egxgj7e","Policy distr","0.2687607705593109","polished-galaxy-105","0.8892914056777954"
"8","3egxgj7e","Policy distr","0.26457950472831726","polished-galaxy-105","0.900477409362793"
"8","3egxgj7e","Policy distr","0.26041215658187866","polished-galaxy-105","0.9116635322570801"
"8","3egxgj7e","Policy distr","0.2562602758407593","polished-galaxy-105","0.9228495359420776"
"8","3egxgj7e","Policy distr","0.2521251440048218","polished-galaxy-105","0.9340356588363647"
"8","3egxgj7e","Policy distr","0.24800816178321838","polished-galaxy-105","0.9452216625213623"
"8","3egxgj7e","Policy distr","0.243910551071167","polished-galaxy-105","0.9564077854156494"
"8","3egxgj7e","Policy distr","0.23983366787433624","polished-galaxy-105","0.967593789100647"
"8","3egxgj7e","Policy distr","0.23577868938446045","polished-galaxy-105","0.9787798523902893"
"8","3egxgj7e","Policy distr","0.2317468672990799","polished-galaxy-105","0.9899659156799316"
"8","3egxgj7e","Policy distr","0.2277393490076065","polished-galaxy-105","1.0011519193649292"
"8","3egxgj7e","Policy distr","0.22375726699829102","polished-galaxy-105","1.0123379230499268"
"8","3egxgj7e","Policy distr","0.21980169415473938","polished-galaxy-105","1.0235240459442139"
"8","3egxgj7e","Policy distr","0.21587368845939636","polished-galaxy-105","1.034710168838501"
"8","3egxgj7e","Policy distr","0.21197444200515747","polished-galaxy-105","1.0458961725234985"
"8","3egxgj7e","Policy distr","0.20810478925704956","polished-galaxy-105","1.057082176208496"
"8","3egxgj7e","Policy distr","0.20426569879055023","polished-galaxy-105","1.0682682991027832"
"8","3egxgj7e","Policy distr","0.20045813918113708","polished-galaxy-105","1.0794544219970703"
"8","3egxgj7e","Policy distr","0.19668306410312653","polished-galaxy-105","1.0906404256820679"
"8","3egxgj7e","Policy distr","0.19294123351573944","polished-galaxy-105","1.1018264293670654"
"8","3egxgj7e","Policy distr","0.1892334520816803","polished-galaxy-105","1.1130125522613525"
"8","3egxgj7e","Policy distr","0.18556062877178192","polished-galaxy-105","1.12419855594635"
"8","3egxgj7e","Policy distr","0.18192340433597565","polished-galaxy-105","1.1353845596313477"
"8","3egxgj7e","Policy distr","0.17832249402999878","polished-galaxy-105","1.1465706825256348"
"8","3egxgj7e","Policy distr","0.17475858330726624","polished-galaxy-105","1.1577568054199219"
"8","3egxgj7e","Policy distr","0.1712324023246765","polished-galaxy-105","1.1689428091049194"
"8","3egxgj7e","Policy distr","0.1677444726228714","polished-galaxy-105","1.180128812789917"
"8","3egxgj7e","Policy distr","0.16429533064365387","polished-galaxy-105","1.191314935684204"
"8","3egxgj7e","Policy distr","0.16088561713695526","polished-galaxy-105","1.2025009393692017"
"8","3egxgj7e","Policy distr","0.15751580893993378","polished-galaxy-105","1.2136869430541992"
"8","3egxgj7e","Policy distr","0.15418630838394165","polished-galaxy-105","1.2248730659484863"
"8","3egxgj7e","Policy distr","0.15089760720729828","polished-galaxy-105","1.2360591888427734"
"8","3egxgj7e","Policy distr","0.14765013754367828","polished-galaxy-105","1.247245192527771"
"8","3egxgj7e","Policy distr","0.14444425702095032","polished-galaxy-105","1.2584311962127686"
"8","3egxgj7e","Policy distr","0.14128026366233826","polished-galaxy-105","1.2696173191070557"
"8","3egxgj7e","Policy distr","0.13815850019454956","polished-galaxy-105","1.2808033227920532"
"8","3egxgj7e","Policy distr","0.1350792646408081","polished-galaxy-105","1.2919893264770508"
"8","3egxgj7e","Policy distr","0.1320427507162094","polished-galaxy-105","1.303175449371338"
"8","3egxgj7e","Policy distr","0.1290491819381714","polished-galaxy-105","1.314361572265625"
"8","3egxgj7e","Policy distr","0.12609879672527313","polished-galaxy-105","1.3255475759506226"
"8","3egxgj7e","Policy distr","0.1231917142868042","polished-galaxy-105","1.3367335796356201"
"8","3egxgj7e","Policy distr","0.12032803893089294","polished-galaxy-105","1.3479197025299072"
"8","3egxgj7e","Policy distr","0.11750788241624832","polished-galaxy-105","1.3591058254241943"
"8","3egxgj7e","Policy distr","0.11473140865564346","polished-galaxy-105","1.3702917098999023"
"8","3egxgj7e","Policy distr","0.11199851334095001","polished-galaxy-105","1.3814778327941895"
"8","3egxgj7e","Policy distr","0.10930931568145752","polished-galaxy-105","1.3926639556884766"
"8","3egxgj7e","Policy distr","0.1066637933254242","polished-galaxy-105","1.4038499593734741"
"8","3egxgj7e","Policy distr","0.10406189411878586","polished-galaxy-105","1.4150359630584717"
"8","3egxgj7e","Policy distr","0.10150352865457535","polished-galaxy-105","1.4262220859527588"
"8","3egxgj7e","Policy distr","0.09898867458105087","polished-galaxy-105","1.437408208847046"
"8","3egxgj7e","Policy distr","0.09651724994182587","polished-galaxy-105","1.448594093322754"
"8","3egxgj7e","Policy distr","0.09408905357122421","polished-galaxy-105","1.459780216217041"
"8","3egxgj7e","Policy distr","0.09170395135879517","polished-galaxy-105","1.4709663391113281"
"8","3egxgj7e","Policy distr","0.08936182409524918","polished-galaxy-105","1.4821523427963257"
"8","3egxgj7e","Policy distr","0.08706247061491013","polished-galaxy-105","1.4933383464813232"
"8","3egxgj7e","Policy distr","0.08480560034513474","polished-galaxy-105","1.5045244693756104"
"8","3egxgj7e","Policy distr","0.08259107172489166","polished-galaxy-105","1.5157105922698975"
"8","3egxgj7e","Policy distr","0.08041863888502121","polished-galaxy-105","1.5268964767456055"
"8","3egxgj7e","Policy distr","0.07828794419765472","polished-galaxy-105","1.5380825996398926"
"8","3egxgj7e","Policy distr","0.07619878649711609","polished-galaxy-105","1.5492687225341797"
"8","3egxgj7e","Policy distr","0.07415085285902023","polished-galaxy-105","1.5604547262191772"
"8","3egxgj7e","Policy distr","0.07214383035898209","polished-galaxy-105","1.5716407299041748"
"8","3egxgj7e","Policy distr","0.0701773539185524","polished-galaxy-105","1.582826852798462"
"8","3egxgj7e","Policy distr","0.0682510957121849","polished-galaxy-105","1.594012975692749"
"8","3egxgj7e","Policy distr","0.06636473536491394","polished-galaxy-105","1.605198860168457"
"8","3egxgj7e","Policy distr","0.06451783329248428","polished-galaxy-105","1.6163849830627441"
"8","3egxgj7e","Policy distr","0.06271003186702728","polished-galaxy-105","1.6275711059570312"
"8","3egxgj7e","Policy distr","0.06094096228480339","polished-galaxy-105","1.6387571096420288"
"8","3egxgj7e","Policy distr","0.05921020358800888","polished-galaxy-105","1.6499431133270264"
"8","3egxgj7e","Policy distr","0.057517293840646744","polished-galaxy-105","1.6611292362213135"
"8","3egxgj7e","Policy distr","0.055861830711364746","polished-galaxy-105","1.6723153591156006"
"8","3egxgj7e","Policy distr","0.05424341559410095","polished-galaxy-105","1.6835013628005981"
"8","3egxgj7e","Policy distr","0.05266156420111656","polished-galaxy-105","1.6946873664855957"
"8","3egxgj7e","Policy distr","0.051115792244672775","polished-galaxy-105","1.7058734893798828"
"8","3egxgj7e","Policy distr","0.04960570111870766","polished-galaxy-105","1.7170594930648804"
"8","3egxgj7e","Policy distr","0.04813078045845032","polished-galaxy-105","1.728245496749878"
"8","3egxgj7e","Policy distr","0.04669054225087166","polished-galaxy-105","1.739431619644165"
"8","3egxgj7e","Policy distr","0.04528452828526497","polished-galaxy-105","1.7506177425384521"
"8","3egxgj7e","Policy distr","0.043912261724472046","polished-galaxy-105","1.7618037462234497"
"8","3egxgj7e","Policy distr","0.0425732359290123","polished-galaxy-105","1.7729897499084473"
"8","3egxgj7e","Policy distr","0.04126693680882454","polished-galaxy-105","1.7841758728027344"
"8","3egxgj7e","Policy distr","0.03999289125204086","polished-galaxy-105","1.795361876487732"
"8","3egxgj7e","Policy distr","0.03875059261918068","polished-galaxy-105","1.8065478801727295"
"8","3egxgj7e","Policy distr","0.03753949701786041","polished-galaxy-105","1.8177340030670166"
"8","3egxgj7e","Policy distr","0.036359138786792755","polished-galaxy-105","1.8289201259613037"
"8","3egxgj7e","Policy distr","0.035208992660045624","polished-galaxy-105","1.8401061296463013"
"8","3egxgj7e","Policy distr","0.034088559448719025","polished-galaxy-105","1.8512921333312988"
"8","3egxgj7e","Policy distr","0.032997291535139084","polished-galaxy-105","1.862478256225586"
"8","3egxgj7e","Policy distr","0.031934723258018494","polished-galaxy-105","1.8736642599105835"
"8","3egxgj7e","Policy distr","0.030900301411747932","polished-galaxy-105","1.884850263595581"
"8","3egxgj7e","Policy distr","0.02989352121949196","polished-galaxy-105","1.8960363864898682"
"8","3egxgj7e","Policy distr","0.02891387604176998","polished-galaxy-105","1.9072225093841553"
"8","3egxgj7e","Policy distr","0.027960864827036858","polished-galaxy-105","1.9184085130691528"
"8","3egxgj7e","Policy distr","0.027033964172005653","polished-galaxy-105","1.9295945167541504"
"8","3egxgj7e","Policy distr","0.026132650673389435","polished-galaxy-105","1.9407806396484375"
"8","3egxgj7e","Policy distr","0.02525644749403","polished-galaxy-105","1.9519667625427246"
"8","3egxgj7e","Policy distr","0.024404847994446754","polished-galaxy-105","1.9631526470184326"
"8","3egxgj7e","Policy distr","0.023577332496643066","polished-galaxy-105","1.9743387699127197"
"8","3egxgj7e","Policy distr","0.02277340739965439","polished-galaxy-105","1.9855248928070068"
"8","3egxgj7e","Policy distr","0.021992603316903114","polished-galaxy-105","1.9967107772827148"
"8","3egxgj7e","Policy distr","0.021234381943941116","polished-galaxy-105","2.007896900177002"
"8","3egxgj7e","Policy distr","0.02049829065799713","polished-galaxy-105","2.019083023071289"
"8","3egxgj7e","Policy distr","0.01978384517133236","polished-galaxy-105","2.030269145965576"
"8","3egxgj7e","Policy distr","0.019090561196208","polished-galaxy-105","2.041455030441284"
"8","3egxgj7e","Policy distr","0.018417950719594955","polished-galaxy-105","2.0526411533355713"
"8","3egxgj7e","Policy distr","0.017765555530786514","polished-galaxy-105","2.0638272762298584"
"8","3egxgj7e","Policy distr","0.017132924869656563","polished-galaxy-105","2.0750131607055664"
"8","3egxgj7e","Policy distr","0.016519568860530853","polished-galaxy-105","2.0861992835998535"
"8","3egxgj7e","Policy distr","0.015925059095025063","polished-galaxy-105","2.0973854064941406"
"8","3egxgj7e","Policy distr","0.015348924323916435","polished-galaxy-105","2.1085715293884277"
"8","3egxgj7e","Policy distr","0.014790738932788372","polished-galaxy-105","2.119757652282715"
"8","3egxgj7e","Policy distr","0.014250071719288826","polished-galaxy-105","2.130943536758423"
"8","3egxgj7e","Policy distr","0.013726464472711086","polished-galaxy-105","2.14212965965271"
"8","3egxgj7e","Policy distr","0.013219515793025494","polished-galaxy-105","2.153315544128418"
"8","3egxgj7e","Policy distr","0.012728782370686531","polished-galaxy-105","2.164501667022705"
"8","3egxgj7e","Policy distr","0.012253868393599987","polished-galaxy-105","2.175687789916992"
"8","3egxgj7e","Policy distr","0.011794362217187881","polished-galaxy-105","2.1868739128112793"
"8","3egxgj7e","Policy distr","0.011349854059517384","polished-galaxy-105","2.1980600357055664"
"8","3egxgj7e","Policy distr","0.010919978842139244","polished-galaxy-105","2.2092459201812744"
"8","3egxgj7e","Policy distr","0.010504310950636864","polished-galaxy-105","2.2204320430755615"
"8","3egxgj7e","Policy distr","0.010102491825819016","polished-galaxy-105","2.2316179275512695"
"8","3egxgj7e","Policy distr","0.009714134968817234","polished-galaxy-105","2.2428040504455566"
"8","3egxgj7e","Policy distr","0.00933887716382742","polished-galaxy-105","2.2539901733398438"
"8","3egxgj7e","Policy distr","0.008976349607110023","polished-galaxy-105","2.265176296234131"
"8","3egxgj7e","Policy distr","0.008626211434602737","polished-galaxy-105","2.276362419128418"
"8","3egxgj7e","Policy distr","0.008288108743727207","polished-galaxy-105","2.287548303604126"
"8","3egxgj7e","Policy distr","0.007961691357195377","polished-galaxy-105","2.298734426498413"
"8","3egxgj7e","Policy distr","0.007646639831364155","polished-galaxy-105","2.309920310974121"
"8","3egxgj7e","Policy distr","0.00734260817989707","polished-galaxy-105","2.321106433868408"
"8","3egxgj7e","Policy distr","0.007049283012747765","polished-galaxy-105","2.3322925567626953"
"8","3egxgj7e","Policy distr","0.006766346748918295","polished-galaxy-105","2.3434786796569824"
"8","3egxgj7e","Policy distr","0.006493497174233198","polished-galaxy-105","2.3546648025512695"
"8","3egxgj7e","Policy distr","0.006230432074517012","polished-galaxy-105","2.3658506870269775"
"8","3egxgj7e","Policy distr","0.00597684970125556","polished-galaxy-105","2.3770368099212646"
"8","3egxgj7e","Policy distr","0.005732470192015171","polished-galaxy-105","2.3882226943969727"
"8","3egxgj7e","Policy distr","0.00549699692055583","polished-galaxy-105","2.3994088172912598"
"8","3egxgj7e","Policy distr","0.005270166788250208","polished-galaxy-105","2.410594940185547"
"8","3egxgj7e","Policy distr","0.005051704123616219","polished-galaxy-105","2.421781063079834"
"8","3egxgj7e","Policy distr","0.004841350018978119","polished-galaxy-105","2.432967185974121"
"8","3egxgj7e","Policy distr","0.00463884836062789","polished-galaxy-105","2.444153070449829"
"8","3egxgj7e","Policy distr","0.004443941172212362","polished-galaxy-105","2.455339193344116"
"8","3egxgj7e","Policy distr","0.004256393760442734","polished-galaxy-105","2.466525077819824"
"8","3egxgj7e","Policy distr","0.004075958393514156","polished-galaxy-105","2.4777112007141113"
"8","3egxgj7e","Policy distr","0.0039024066645652056","polished-galaxy-105","2.4888973236083984"
"8","3egxgj7e","Policy distr","0.00373551482334733","polished-galaxy-105","2.5000834465026855"
"8","3egxgj7e","Policy distr","0.0035750577226281166","polished-galaxy-105","2.5112695693969727"
"8","3egxgj7e","Policy distr","0.0034208260476589203","polished-galaxy-105","2.5224554538726807"
"8","3egxgj7e","Policy distr","0.003272603265941143","polished-galaxy-105","2.5336415767669678"
"8","3egxgj7e","Policy distr","0.0031301924027502537","polished-galaxy-105","2.544827461242676"
"8","3egxgj7e","Policy distr","0.0029933894984424114","polished-galaxy-105","2.556013584136963"
"8","3egxgj7e","Policy distr","0.0028620038647204638","polished-galaxy-105","2.56719970703125"
"8","3egxgj7e","Policy distr","0.0027358478400856256","polished-galaxy-105","2.578385829925537"
"8","3egxgj7e","Policy distr","0.0026147414464503527","polished-galaxy-105","2.589571952819824"
"8","3egxgj7e","Policy distr","0.002498508896678686","polished-galaxy-105","2.6007578372955322"
"8","3egxgj7e","Policy distr","0.0023869716096669436","polished-galaxy-105","2.6119439601898193"
"8","3egxgj7e","Policy distr","0.002279970096424222","polished-galaxy-105","2.6231298446655273"
"8","3egxgj7e","Policy distr","0.0021773362532258034","polished-galaxy-105","2.6343159675598145"
"8","3egxgj7e","Policy distr","0.0020789140835404396","polished-galaxy-105","2.6455020904541016"
"8","3egxgj7e","Policy distr","0.0019845529459416866","polished-galaxy-105","2.6566882133483887"
"8","3egxgj7e","Policy distr","0.0018941025482490659","polished-galaxy-105","2.667874336242676"
"8","3egxgj7e","Policy distr","0.0018074229592457414","polished-galaxy-105","2.679060220718384"
"8","3egxgj7e","Policy distr","0.0017243698239326477","polished-galaxy-105","2.690246343612671"
"8","3egxgj7e","Policy distr","0.001644810545258224","polished-galaxy-105","2.701432466506958"
"8","3egxgj7e","Policy distr","0.0015686167171224952","polished-galaxy-105","2.712618350982666"
"8","3egxgj7e","Policy distr","0.0014956571394577622","polished-galaxy-105","2.723804473876953"
"8","3egxgj7e","Policy distr","0.0014258117880672216","polished-galaxy-105","2.7349905967712402"
"8","3egxgj7e","Policy distr","0.00135896191932261","polished-galaxy-105","2.7461767196655273"
"8","3egxgj7e","Policy distr","0.0012949940282851458","polished-galaxy-105","2.7573626041412354"
"8","3egxgj7e","Policy distr","0.0012337936786934733","polished-galaxy-105","2.7685487270355225"
"8","3egxgj7e","Policy distr","0.0011752553982660174","polished-galaxy-105","2.7797348499298096"
"8","3egxgj7e","Policy distr","0.0011192761594429612","polished-galaxy-105","2.7909207344055176"

==> plot_scripts/data/action_distributions/hopper/hopper_300k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.4416213035583496"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.431835174560547"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.4220492839813232"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.4122631549835205"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.402477264404297"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.392691135406494"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.3829050064086914"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.3731188774108887"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.363332986831665"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.3535468578338623"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.3437607288360596"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.333974838256836"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.324188709259033"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.3144025802612305"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.3046164512634277"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.294830560684204"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.2850444316864014"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.2752585411071777"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.265472412109375"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.2556862831115723"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.2459001541137695"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.236114025115967"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.226328134536743"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.2165420055389404"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.206756114959717"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.196969985961914"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.1871838569641113"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.1773977279663086"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.167611837387085"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.1578257083892822"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.1480395793914795"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.138253688812256"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.128467559814453"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.1186814308166504"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.1088953018188477"
"8","3egxgj7e","Action distr","0.04804726765453755","polished-galaxy-105","-2.099109411239624"
"8","3egxgj7e","Action distr","0.022175661994401942","polished-galaxy-105","-2.0893232822418213"
"8","3egxgj7e","Action distr","0.003695943665733657","polished-galaxy-105","-2.0795373916625977"
"8","3egxgj7e","Action distr","0.014783774662934629","polished-galaxy-105","-2.069751262664795"
"8","3egxgj7e","Action distr","0.003695943665733657","polished-galaxy-105","-2.059965133666992"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.0501790046691895"
"8","3egxgj7e","Action distr","0.014783774662934629","polished-galaxy-105","-2.0403928756713867"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.030606985092163"
"8","3egxgj7e","Action distr","0.014783774662934629","polished-galaxy-105","-2.0208208560943604"
"8","3egxgj7e","Action distr","0.007391887331467314","polished-galaxy-105","-2.0110349655151367"
"8","3egxgj7e","Action distr","0.003695943665733657","polished-galaxy-105","-2.001248836517334"
"8","3egxgj7e","Action distr","0.003695943665733657","polished-galaxy-105","-1.9914627075195312"
"8","3egxgj7e","Action distr","0.011087830997200971","polished-galaxy-105","-1.9816765785217285"
"8","3egxgj7e","Action distr","0.018479718328668286","polished-galaxy-105","-1.9718906879425049"
"8","3egxgj7e","Action distr","0.007391887331467314","polished-galaxy-105","-1.9621045589447021"
"8","3egxgj7e","Action distr","0.011087830997200971","polished-galaxy-105","-1.9523184299468994"
"8","3egxgj7e","Action distr","0.007391887331467314","polished-galaxy-105","-1.9425324201583862"
"8","3egxgj7e","Action distr","0.014783774662934629","polished-galaxy-105","-1.932746410369873"
"8","3egxgj7e","Action distr","0.003695943665733657","polished-galaxy-105","-1.9229602813720703"
"8","3egxgj7e","Action distr","0.018479718328668286","polished-galaxy-105","-1.9131742715835571"
"8","3egxgj7e","Action distr","0.011087830997200971","polished-galaxy-105","-1.903388261795044"
"8","3egxgj7e","Action distr","0.011087830997200971","polished-galaxy-105","-1.8936021327972412"
"8","3egxgj7e","Action distr","0.014783774662934629","polished-galaxy-105","-1.8838160037994385"
"8","3egxgj7e","Action distr","0.014783774662934629","polished-galaxy-105","-1.8740301132202148"
"8","3egxgj7e","Action distr","0.003695943665733657","polished-galaxy-105","-1.864243984222412"
"8","3egxgj7e","Action distr","0.014783774662934629","polished-galaxy-105","-1.8544578552246094"
"8","3egxgj7e","Action distr","0.011087830997200971","polished-galaxy-105","-1.8446718454360962"
"8","3egxgj7e","Action distr","0.003695943665733657","polished-galaxy-105","-1.834885835647583"
"8","3egxgj7e","Action distr","0.0258716056601356","polished-galaxy-105","-1.8250997066497803"
"8","3egxgj7e","Action distr","0.04065538032307023","polished-galaxy-105","-1.815313696861267"
"8","3egxgj7e","Action distr","0.011087830997200971","polished-galaxy-105","-1.805527687072754"
"8","3egxgj7e","Action distr","0.007391887331467314","polished-galaxy-105","-1.7957415580749512"
"8","3egxgj7e","Action distr","0.018479718328668286","polished-galaxy-105","-1.7859554290771484"
"8","3egxgj7e","Action distr","0.033263492991602917","polished-galaxy-105","-1.7761695384979248"
"8","3egxgj7e","Action distr","0.022175661994401942","polished-galaxy-105","-1.766383409500122"
"8","3egxgj7e","Action distr","0.022175661994401942","polished-galaxy-105","-1.7565972805023193"
"8","3egxgj7e","Action distr","0.029567549325869257","polished-galaxy-105","-1.7468112707138062"
"8","3egxgj7e","Action distr","0.003695943665733657","polished-galaxy-105","-1.737025260925293"
"8","3egxgj7e","Action distr","0.014783774662934629","polished-galaxy-105","-1.7272391319274902"
"8","3egxgj7e","Action distr","0.022175661994401942","polished-galaxy-105","-1.717453122138977"
"8","3egxgj7e","Action distr","0.014783774662934629","polished-galaxy-105","-1.7076671123504639"
"8","3egxgj7e","Action distr","0.033263492991602917","polished-galaxy-105","-1.6978809833526611"
"8","3egxgj7e","Action distr","0.018479718328668286","polished-galaxy-105","-1.6880948543548584"
"8","3egxgj7e","Action distr","0.0258716056601356","polished-galaxy-105","-1.6783089637756348"
"8","3egxgj7e","Action distr","0.044351323988803884","polished-galaxy-105","-1.668522834777832"
"8","3egxgj7e","Action distr","0.0258716056601356","polished-galaxy-105","-1.6587367057800293"
"8","3egxgj7e","Action distr","0.0258716056601356","polished-galaxy-105","-1.6489506959915161"
"8","3egxgj7e","Action distr","0.022175661994401942","polished-galaxy-105","-1.639164686203003"
"8","3egxgj7e","Action distr","0.029567549325869257","polished-galaxy-105","-1.6293785572052002"
"8","3egxgj7e","Action distr","0.014783774662934629","polished-galaxy-105","-1.619592547416687"
"8","3egxgj7e","Action distr","0.03695943665733657","polished-galaxy-105","-1.6098065376281738"
"8","3egxgj7e","Action distr","0.03695943665733657","polished-galaxy-105","-1.600020408630371"
"8","3egxgj7e","Action distr","0.018479718328668286","polished-galaxy-105","-1.5902342796325684"
"8","3egxgj7e","Action distr","0.055439154986004865","polished-galaxy-105","-1.5804483890533447"
"8","3egxgj7e","Action distr","0.022175661994401942","polished-galaxy-105","-1.570662260055542"
"8","3egxgj7e","Action distr","0.029567549325869257","polished-galaxy-105","-1.5608761310577393"
"8","3egxgj7e","Action distr","0.04065538032307023","polished-galaxy-105","-1.551090121269226"
"8","3egxgj7e","Action distr","0.029567549325869257","polished-galaxy-105","-1.541304111480713"
"8","3egxgj7e","Action distr","0.06283104231747218","polished-galaxy-105","-1.5315179824829102"
"8","3egxgj7e","Action distr","0.03695943665733657","polished-galaxy-105","-1.521731972694397"
"8","3egxgj7e","Action distr","0.029567549325869257","polished-galaxy-105","-1.5119459629058838"
"8","3egxgj7e","Action distr","0.0517432113202712","polished-galaxy-105","-1.502159833908081"
"8","3egxgj7e","Action distr","0.07391887331467314","polished-galaxy-105","-1.4923737049102783"
"8","3egxgj7e","Action distr","0.06652698598320583","polished-galaxy-105","-1.4825878143310547"
"8","3egxgj7e","Action distr","0.055439154986004865","polished-galaxy-105","-1.472801685333252"
"8","3egxgj7e","Action distr","0.0517432113202712","polished-galaxy-105","-1.4630155563354492"
"8","3egxgj7e","Action distr","0.04804726765453755","polished-galaxy-105","-1.453229546546936"
"8","3egxgj7e","Action distr","0.09239859164334144","polished-galaxy-105","-1.4434435367584229"
"8","3egxgj7e","Action distr","0.0517432113202712","polished-galaxy-105","-1.4336574077606201"
"8","3egxgj7e","Action distr","0.0517432113202712","polished-galaxy-105","-1.423871397972107"
"8","3egxgj7e","Action distr","0.07761481698040681","polished-galaxy-105","-1.4140853881835938"
"8","3egxgj7e","Action distr","0.06652698598320583","polished-galaxy-105","-1.404299259185791"
"8","3egxgj7e","Action distr","0.08500670431187413","polished-galaxy-105","-1.3945131301879883"
"8","3egxgj7e","Action distr","0.07391887331467314","polished-galaxy-105","-1.3847272396087646"
"8","3egxgj7e","Action distr","0.059135098651738514","polished-galaxy-105","-1.374941110610962"
"8","3egxgj7e","Action distr","0.08131076064614046","polished-galaxy-105","-1.3651549816131592"
"8","3egxgj7e","Action distr","0.08870264797760777","polished-galaxy-105","-1.355368971824646"
"8","3egxgj7e","Action distr","0.07022292964893949","polished-galaxy-105","-1.3455829620361328"
"8","3egxgj7e","Action distr","0.09239859164334144","polished-galaxy-105","-1.33579683303833"
"8","3egxgj7e","Action distr","0.10718236630627608","polished-galaxy-105","-1.326010823249817"
"8","3egxgj7e","Action distr","0.07391887331467314","polished-galaxy-105","-1.3162248134613037"
"8","3egxgj7e","Action distr","0.07761481698040681","polished-galaxy-105","-1.306438684463501"
"8","3egxgj7e","Action distr","0.11087830997200973","polished-galaxy-105","-1.2966525554656982"
"8","3egxgj7e","Action distr","0.09979047897480875","polished-galaxy-105","-1.2868666648864746"
"8","3egxgj7e","Action distr","0.1034864226405424","polished-galaxy-105","-1.2770805358886719"
"8","3egxgj7e","Action distr","0.11827019730347703","polished-galaxy-105","-1.2672944068908691"
"8","3egxgj7e","Action distr","0.09979047897480875","polished-galaxy-105","-1.257508397102356"
"8","3egxgj7e","Action distr","0.15153369029507996","polished-galaxy-105","-1.2477223873138428"
"8","3egxgj7e","Action distr","0.1626215212922809","polished-galaxy-105","-1.23793625831604"
"8","3egxgj7e","Action distr","0.11827019730347703","polished-galaxy-105","-1.2281502485275269"
"8","3egxgj7e","Action distr","0.11827019730347703","polished-galaxy-105","-1.2183642387390137"
"8","3egxgj7e","Action distr","0.11827019730347703","polished-galaxy-105","-1.208578109741211"
"8","3egxgj7e","Action distr","0.14044585929787898","polished-galaxy-105","-1.1987919807434082"
"8","3egxgj7e","Action distr","0.11827019730347703","polished-galaxy-105","-1.1890060901641846"
"8","3egxgj7e","Action distr","0.18849312695241652","polished-galaxy-105","-1.1792199611663818"
"8","3egxgj7e","Action distr","0.17001340862374825","polished-galaxy-105","-1.169433832168579"
"8","3egxgj7e","Action distr","0.14044585929787898","polished-galaxy-105","-1.159647822380066"
"8","3egxgj7e","Action distr","0.129358028300678","polished-galaxy-105","-1.1498618125915527"
"8","3egxgj7e","Action distr","0.1626215212922809","polished-galaxy-105","-1.14007568359375"
"8","3egxgj7e","Action distr","0.18479718328668288","polished-galaxy-105","-1.1302896738052368"
"8","3egxgj7e","Action distr","0.15522963396081363","polished-galaxy-105","-1.1205036640167236"
"8","3egxgj7e","Action distr","0.1478377466293463","polished-galaxy-105","-1.110717535018921"
"8","3egxgj7e","Action distr","0.17740529595521554","polished-galaxy-105","-1.1009314060211182"
"8","3egxgj7e","Action distr","0.16631746495801458","polished-galaxy-105","-1.0911455154418945"
"8","3egxgj7e","Action distr","0.1995809579496175","polished-galaxy-105","-1.0813593864440918"
"8","3egxgj7e","Action distr","0.21436473261255215","polished-galaxy-105","-1.071573257446289"
"8","3egxgj7e","Action distr","0.22545256360975308","polished-galaxy-105","-1.0617872476577759"
"8","3egxgj7e","Action distr","0.1921890706181502","polished-galaxy-105","-1.0520012378692627"
"8","3egxgj7e","Action distr","0.24393228193842142","polished-galaxy-105","-1.04221510887146"
"8","3egxgj7e","Action distr","0.18849312695241652","polished-galaxy-105","-1.0324290990829468"
"8","3egxgj7e","Action distr","0.23284445094122044","polished-galaxy-105","-1.0226430892944336"
"8","3egxgj7e","Action distr","0.24762822560415504","polished-galaxy-105","-1.0128569602966309"
"8","3egxgj7e","Action distr","0.24393228193842142","polished-galaxy-105","-1.0030708312988281"
"8","3egxgj7e","Action distr","0.2180606762782858","polished-galaxy-105","-0.9932848215103149"
"8","3egxgj7e","Action distr","0.1995809579496175","polished-galaxy-105","-0.9834988117218018"
"8","3egxgj7e","Action distr","0.21066878894681848","polished-galaxy-105","-0.973712682723999"
"8","3egxgj7e","Action distr","0.27349983126429067","polished-galaxy-105","-0.9639266729354858"
"8","3egxgj7e","Action distr","0.2882836059272253","polished-galaxy-105","-0.9541406631469727"
"8","3egxgj7e","Action distr","0.23654039460695406","polished-galaxy-105","-0.9443545341491699"
"8","3egxgj7e","Action distr","0.2771957749300243","polished-galaxy-105","-0.9345685243606567"
"8","3egxgj7e","Action distr","0.29197954959295896","polished-galaxy-105","-0.924782395362854"
"8","3egxgj7e","Action distr","0.22914850727548677","polished-galaxy-105","-0.9149963855743408"
"8","3egxgj7e","Action distr","0.31045926792162726","polished-galaxy-105","-0.9052103757858276"
"8","3egxgj7e","Action distr","0.3141552115873609","polished-galaxy-105","-0.8954242467880249"
"8","3egxgj7e","Action distr","0.3141552115873609","polished-galaxy-105","-0.8856382369995117"
"8","3egxgj7e","Action distr","0.31045926792162726","polished-galaxy-105","-0.875852108001709"
"8","3egxgj7e","Action distr","0.3215470989188282","polished-galaxy-105","-0.8660660982131958"
"8","3egxgj7e","Action distr","0.27349983126429067","polished-galaxy-105","-0.8562800884246826"
"8","3egxgj7e","Action distr","0.24762822560415504","polished-galaxy-105","-0.8464939594268799"
"8","3egxgj7e","Action distr","0.3030673805901599","polished-galaxy-105","-0.8367079496383667"
"8","3egxgj7e","Action distr","0.2956754932586926","polished-galaxy-105","-0.826921820640564"
"8","3egxgj7e","Action distr","0.3732903102390994","polished-galaxy-105","-0.8171358108520508"
"8","3egxgj7e","Action distr","0.3215470989188282","polished-galaxy-105","-0.8073498010635376"
"8","3egxgj7e","Action distr","0.3400268172474965","polished-galaxy-105","-0.7975636720657349"
"8","3egxgj7e","Action distr","0.3806821975705667","polished-galaxy-105","-0.7877776622772217"
"8","3egxgj7e","Action distr","0.4176416342279033","polished-galaxy-105","-0.777991533279419"
"8","3egxgj7e","Action distr","0.3548105919104311","polished-galaxy-105","-0.7682055234909058"
"8","3egxgj7e","Action distr","0.3289389862502955","polished-galaxy-105","-0.7584195137023926"
"8","3egxgj7e","Action distr","0.3917700285677677","polished-galaxy-105","-0.7486333847045898"
"8","3egxgj7e","Action distr","0.42133757789363696","polished-galaxy-105","-0.7388473749160767"
"8","3egxgj7e","Action distr","0.3658984229076321","polished-galaxy-105","-0.7290612459182739"
"8","3egxgj7e","Action distr","0.4139456905621696","polished-galaxy-105","-0.7192752361297607"
"8","3egxgj7e","Action distr","0.3548105919104311","polished-galaxy-105","-0.7094892263412476"
"8","3egxgj7e","Action distr","0.3141552115873609","polished-galaxy-105","-0.6997030973434448"
"8","3egxgj7e","Action distr","0.42503352155937063","polished-galaxy-105","-0.6899170875549316"
"8","3egxgj7e","Action distr","0.4361213525565716","polished-galaxy-105","-0.6801309585571289"
"8","3egxgj7e","Action distr","0.4619929582167072","polished-galaxy-105","-0.6703449487686157"
"8","3egxgj7e","Action distr","0.35111464824469746","polished-galaxy-105","-0.6605589389801025"
"8","3egxgj7e","Action distr","0.3548105919104311","polished-galaxy-105","-0.6507728099822998"
"8","3egxgj7e","Action distr","0.40285785956496867","polished-galaxy-105","-0.6409868001937866"
"8","3egxgj7e","Action distr","0.35850653557616474","polished-galaxy-105","-0.6312006711959839"
"8","3egxgj7e","Action distr","0.40655380323070234","polished-galaxy-105","-0.6214146614074707"
"8","3egxgj7e","Action distr","0.4619929582167072","polished-galaxy-105","-0.6116286516189575"
"8","3egxgj7e","Action distr","0.40285785956496867","polished-galaxy-105","-0.6018425226211548"
"8","3egxgj7e","Action distr","0.4472091835537726","polished-galaxy-105","-0.5920565128326416"
"8","3egxgj7e","Action distr","0.3658984229076321","polished-galaxy-105","-0.5822703838348389"
"8","3egxgj7e","Action distr","0.4139456905621696","polished-galaxy-105","-0.5724843740463257"
"8","3egxgj7e","Action distr","0.4176416342279033","polished-galaxy-105","-0.5626983642578125"
"8","3egxgj7e","Action distr","0.35850653557616474","polished-galaxy-105","-0.5529122352600098"
"8","3egxgj7e","Action distr","0.45829701455097355","polished-galaxy-105","-0.5431262254714966"
"8","3egxgj7e","Action distr","0.45090512721950615","polished-galaxy-105","-0.5333400964736938"
"8","3egxgj7e","Action distr","0.4952564512083101","polished-galaxy-105","-0.5235540866851807"
"8","3egxgj7e","Action distr","0.4472091835537726","polished-galaxy-105","-0.5137680768966675"
"8","3egxgj7e","Action distr","0.4287294652251043","polished-galaxy-105","-0.5039819478988647"
"8","3egxgj7e","Action distr","0.4915605075425764","polished-galaxy-105","-0.4941959083080292"
"8","3egxgj7e","Action distr","0.4472091835537726","polished-galaxy-105","-0.4844098687171936"
"8","3egxgj7e","Action distr","0.4361213525565716","polished-galaxy-105","-0.47462379932403564"
"8","3egxgj7e","Action distr","0.4767767328796418","polished-galaxy-105","-0.4648377299308777"
"8","3egxgj7e","Action distr","0.4730807892139081","polished-galaxy-105","-0.4550516605377197"
"8","3egxgj7e","Action distr","0.3400268172474965","polished-galaxy-105","-0.44526562094688416"
"8","3egxgj7e","Action distr","0.46938484554817445","polished-galaxy-105","-0.4354795813560486"
"8","3egxgj7e","Action distr","0.4287294652251043","polished-galaxy-105","-0.4256935119628906"
"8","3egxgj7e","Action distr","0.4324254088908379","polished-galaxy-105","-0.41590744256973267"
"8","3egxgj7e","Action distr","0.517432113202712","polished-galaxy-105","-0.4061213731765747"
"8","3egxgj7e","Action distr","0.4730807892139081","polished-galaxy-105","-0.39633533358573914"
"8","3egxgj7e","Action distr","0.4952564512083101","polished-galaxy-105","-0.38654929399490356"
"8","3egxgj7e","Action distr","0.4656889018824409","polished-galaxy-105","-0.3767632246017456"
"8","3egxgj7e","Action distr","0.5322158878656467","polished-galaxy-105","-0.36697715520858765"
"8","3egxgj7e","Action distr","0.4656889018824409","polished-galaxy-105","-0.3571910858154297"
"8","3egxgj7e","Action distr","0.42133757789363696","polished-galaxy-105","-0.3474050462245941"
"8","3egxgj7e","Action distr","0.5137361695369783","polished-galaxy-105","-0.33761900663375854"
"8","3egxgj7e","Action distr","0.4952564512083101","polished-galaxy-105","-0.3278329372406006"
"8","3egxgj7e","Action distr","0.517432113202712","polished-galaxy-105","-0.3180468678474426"
"8","3egxgj7e","Action distr","0.4952564512083101","polished-galaxy-105","-0.30826079845428467"
"8","3egxgj7e","Action distr","0.4619929582167072","polished-galaxy-105","-0.2984747588634491"
"8","3egxgj7e","Action distr","0.5248240005341794","polished-galaxy-105","-0.2886887192726135"
"8","3egxgj7e","Action distr","0.48786456387684285","polished-galaxy-105","-0.27890264987945557"
"8","3egxgj7e","Action distr","0.5063442822055111","polished-galaxy-105","-0.2691165804862976"
"8","3egxgj7e","Action distr","0.5950469301831188","polished-galaxy-105","-0.25933051109313965"
"8","3egxgj7e","Action distr","0.5359118315313803","polished-galaxy-105","-0.24954447150230408"
"8","3egxgj7e","Action distr","0.5876550428516516","polished-galaxy-105","-0.23975840210914612"
"8","3egxgj7e","Action distr","0.48047267654537545","polished-galaxy-105","-0.22997236251831055"
"8","3egxgj7e","Action distr","0.5469996625285813","polished-galaxy-105","-0.2201862931251526"
"8","3egxgj7e","Action distr","0.4952564512083101","polished-galaxy-105","-0.21040023863315582"
"8","3egxgj7e","Action distr","0.45090512721950615","polished-galaxy-105","-0.20061418414115906"
"8","3egxgj7e","Action distr","0.48786456387684285","polished-galaxy-105","-0.1908281147480011"
"8","3egxgj7e","Action distr","0.5100402258712446","polished-galaxy-105","-0.18104207515716553"
"8","3egxgj7e","Action distr","0.5728712681887169","polished-galaxy-105","-0.17125600576400757"
"8","3egxgj7e","Action distr","0.5987428738488525","polished-galaxy-105","-0.1614699512720108"
"8","3egxgj7e","Action distr","0.5691753245229833","polished-galaxy-105","-0.15168389678001404"
"8","3egxgj7e","Action distr","0.5211280568684457","polished-galaxy-105","-0.14189782738685608"
"8","3egxgj7e","Action distr","0.539607775197114","polished-galaxy-105","-0.1321117877960205"
"8","3egxgj7e","Action distr","0.5359118315313803","polished-galaxy-105","-0.12232571840286255"
"8","3egxgj7e","Action distr","0.48786456387684285","polished-galaxy-105","-0.11253966391086578"
"8","3egxgj7e","Action distr","0.5137361695369783","polished-galaxy-105","-0.10275360941886902"
"8","3egxgj7e","Action distr","0.4915605075425764","polished-galaxy-105","-0.09296754747629166"
"8","3egxgj7e","Action distr","0.5765672118544506","polished-galaxy-105","-0.0831814855337143"
"8","3egxgj7e","Action distr","0.5322158878656467","polished-galaxy-105","-0.07339543104171753"
"8","3egxgj7e","Action distr","0.4730807892139081","polished-galaxy-105","-0.06360937654972076"
"8","3egxgj7e","Action distr","0.5617834371915159","polished-galaxy-105","-0.0538233146071434"
"8","3egxgj7e","Action distr","0.48047267654537545","polished-galaxy-105","-0.04403726011514664"
"8","3egxgj7e","Action distr","0.5322158878656467","polished-galaxy-105","-0.03425120189785957"
"8","3egxgj7e","Action distr","0.6061347611803198","polished-galaxy-105","-0.02446514368057251"
"8","3egxgj7e","Action distr","0.5543915498600486","polished-galaxy-105","-0.014679085463285446"
"8","3egxgj7e","Action distr","0.5654793808572496","polished-galaxy-105","-0.0048930286429822445"
"8","3egxgj7e","Action distr","0.48047267654537545","polished-galaxy-105","0.0048930286429822445"
"8","3egxgj7e","Action distr","0.5617834371915159","polished-galaxy-105","0.014679085463285446"
"8","3egxgj7e","Action distr","0.4841686202111091","polished-galaxy-105","0.02446514368057251"
"8","3egxgj7e","Action distr","0.4324254088908379","polished-galaxy-105","0.03425120189785957"
"8","3egxgj7e","Action distr","0.539607775197114","polished-galaxy-105","0.04403726011514664"
"8","3egxgj7e","Action distr","0.5433037188628477","polished-galaxy-105","0.0538233146071434"
"8","3egxgj7e","Action distr","0.6357023105061891","polished-galaxy-105","0.06360937654972076"
"8","3egxgj7e","Action distr","0.49895239487404375","polished-galaxy-105","0.07339543104171753"
"8","3egxgj7e","Action distr","0.5617834371915159","polished-galaxy-105","0.0831814855337143"
"8","3egxgj7e","Action distr","0.517432113202712","polished-galaxy-105","0.09296754747629166"
"8","3egxgj7e","Action distr","0.5359118315313803","polished-galaxy-105","0.10275360941886902"
"8","3egxgj7e","Action distr","0.539607775197114","polished-galaxy-105","0.11253966391086578"
"8","3egxgj7e","Action distr","0.5137361695369783","polished-galaxy-105","0.12232571840286255"
"8","3egxgj7e","Action distr","0.5137361695369783","polished-galaxy-105","0.1321117877960205"
"8","3egxgj7e","Action distr","0.5433037188628477","polished-galaxy-105","0.14189782738685608"
"8","3egxgj7e","Action distr","0.4656889018824409","polished-galaxy-105","0.15168389678001404"
"8","3egxgj7e","Action distr","0.43981729622230525","polished-galaxy-105","0.1614699512720108"
"8","3egxgj7e","Action distr","0.5433037188628477","polished-galaxy-105","0.17125600576400757"
"8","3egxgj7e","Action distr","0.5543915498600486","polished-galaxy-105","0.18104207515716553"
"8","3egxgj7e","Action distr","0.5359118315313803","polished-galaxy-105","0.1908281147480011"
"8","3egxgj7e","Action distr","0.4472091835537726","polished-galaxy-105","0.20061418414115906"
"8","3egxgj7e","Action distr","0.5580874935257822","polished-galaxy-105","0.21040023863315582"
"8","3egxgj7e","Action distr","0.5617834371915159","polished-galaxy-105","0.2201862931251526"
"8","3egxgj7e","Action distr","0.4915605075425764","polished-galaxy-105","0.22997236251831055"
"8","3egxgj7e","Action distr","0.5248240005341794","polished-galaxy-105","0.23975840210914612"
"8","3egxgj7e","Action distr","0.4435132398880389","polished-galaxy-105","0.24954447150230408"
"8","3egxgj7e","Action distr","0.45090512721950615","polished-galaxy-105","0.25933051109313965"
"8","3egxgj7e","Action distr","0.4915605075425764","polished-galaxy-105","0.2691165804862976"
"8","3egxgj7e","Action distr","0.46938484554817445","polished-galaxy-105","0.27890264987945557"
"8","3egxgj7e","Action distr","0.45829701455097355","polished-galaxy-105","0.2886887192726135"
"8","3egxgj7e","Action distr","0.48786456387684285","polished-galaxy-105","0.2984747588634491"
"8","3egxgj7e","Action distr","0.4952564512083101","polished-galaxy-105","0.30826079845428467"
"8","3egxgj7e","Action distr","0.4287294652251043","polished-galaxy-105","0.3180468678474426"
"8","3egxgj7e","Action distr","0.5211280568684457","polished-galaxy-105","0.3278329372406006"
"8","3egxgj7e","Action distr","0.4767767328796418","polished-galaxy-105","0.33761900663375854"
"8","3egxgj7e","Action distr","0.5063442822055111","polished-galaxy-105","0.3474050462245941"
"8","3egxgj7e","Action distr","0.4619929582167072","polished-galaxy-105","0.3571910858154297"
"8","3egxgj7e","Action distr","0.5211280568684457","polished-galaxy-105","0.36697715520858765"
"8","3egxgj7e","Action distr","0.5026483385397774","polished-galaxy-105","0.3767632246017456"
"8","3egxgj7e","Action distr","0.4767767328796418","polished-galaxy-105","0.38654929399490356"
"8","3egxgj7e","Action distr","0.539607775197114","polished-galaxy-105","0.39633533358573914"
"8","3egxgj7e","Action distr","0.399161915899235","polished-galaxy-105","0.4061213731765747"
"8","3egxgj7e","Action distr","0.42503352155937063","polished-galaxy-105","0.41590744256973267"
"8","3egxgj7e","Action distr","0.5026483385397774","polished-galaxy-105","0.4256935119628906"
"8","3egxgj7e","Action distr","0.3806821975705667","polished-galaxy-105","0.4354795813560486"
"8","3egxgj7e","Action distr","0.4619929582167072","polished-galaxy-105","0.44526562094688416"
"8","3egxgj7e","Action distr","0.4176416342279033","polished-galaxy-105","0.4550516605377197"
"8","3egxgj7e","Action distr","0.45090512721950615","polished-galaxy-105","0.4648377299308777"
"8","3egxgj7e","Action distr","0.4361213525565716","polished-galaxy-105","0.47462379932403564"
"8","3egxgj7e","Action distr","0.48047267654537545","polished-galaxy-105","0.4844098687171936"
"8","3egxgj7e","Action distr","0.4287294652251043","polished-galaxy-105","0.4941959083080292"
"8","3egxgj7e","Action distr","0.4546010708852398","polished-galaxy-105","0.5039819478988647"
"8","3egxgj7e","Action distr","0.4472091835537726","polished-galaxy-105","0.5137680768966675"
"8","3egxgj7e","Action distr","0.4361213525565716","polished-galaxy-105","0.5235540866851807"
"8","3egxgj7e","Action distr","0.3917700285677677","polished-galaxy-105","0.5333400964736938"
"8","3egxgj7e","Action distr","0.4287294652251043","polished-galaxy-105","0.5431262254714966"
"8","3egxgj7e","Action distr","0.3732903102390994","polished-galaxy-105","0.5529122352600098"
"8","3egxgj7e","Action distr","0.40285785956496867","polished-galaxy-105","0.5626983642578125"
"8","3egxgj7e","Action distr","0.3548105919104311","polished-galaxy-105","0.5724843740463257"
"8","3egxgj7e","Action distr","0.36959436657336575","polished-galaxy-105","0.5822703838348389"
"8","3egxgj7e","Action distr","0.3806821975705667","polished-galaxy-105","0.5920565128326416"
"8","3egxgj7e","Action distr","0.4324254088908379","polished-galaxy-105","0.6018425226211548"
"8","3egxgj7e","Action distr","0.40285785956496867","polished-galaxy-105","0.6116286516189575"
"8","3egxgj7e","Action distr","0.37698625390483304","polished-galaxy-105","0.6214146614074707"
"8","3egxgj7e","Action distr","0.41024974689643595","polished-galaxy-105","0.6312006711959839"
"8","3egxgj7e","Action distr","0.4176416342279033","polished-galaxy-105","0.6409868001937866"
"8","3egxgj7e","Action distr","0.3732903102390994","polished-galaxy-105","0.6507728099822998"
"8","3egxgj7e","Action distr","0.3658984229076321","polished-galaxy-105","0.6605589389801025"
"8","3egxgj7e","Action distr","0.4767767328796418","polished-galaxy-105","0.6703449487686157"
"8","3egxgj7e","Action distr","0.3437227609132302","polished-galaxy-105","0.6801309585571289"
"8","3egxgj7e","Action distr","0.4176416342279033","polished-galaxy-105","0.6899170875549316"
"8","3egxgj7e","Action distr","0.35850653557616474","polished-galaxy-105","0.6997030973434448"
"8","3egxgj7e","Action distr","0.3548105919104311","polished-galaxy-105","0.7094892263412476"
"8","3egxgj7e","Action distr","0.31785115525309454","polished-galaxy-105","0.7192752361297607"
"8","3egxgj7e","Action distr","0.3141552115873609","polished-galaxy-105","0.7290612459182739"
"8","3egxgj7e","Action distr","0.3843781412363004","polished-galaxy-105","0.7388473749160767"
"8","3egxgj7e","Action distr","0.3806821975705667","polished-galaxy-105","0.7486333847045898"
"8","3egxgj7e","Action distr","0.3215470989188282","polished-galaxy-105","0.7584195137023926"
"8","3egxgj7e","Action distr","0.3289389862502955","polished-galaxy-105","0.7682055234909058"
"8","3egxgj7e","Action distr","0.3141552115873609","polished-galaxy-105","0.777991533279419"
"8","3egxgj7e","Action distr","0.3289389862502955","polished-galaxy-105","0.7877776622772217"
"8","3egxgj7e","Action distr","0.3215470989188282","polished-galaxy-105","0.7975636720657349"
"8","3egxgj7e","Action distr","0.3400268172474965","polished-galaxy-105","0.8073498010635376"
"8","3egxgj7e","Action distr","0.3732903102390994","polished-galaxy-105","0.8171358108520508"
"8","3egxgj7e","Action distr","0.269803887598557","polished-galaxy-105","0.826921820640564"
"8","3egxgj7e","Action distr","0.2882836059272253","polished-galaxy-105","0.8367079496383667"
"8","3egxgj7e","Action distr","0.2180606762782858","polished-galaxy-105","0.8464939594268799"
"8","3egxgj7e","Action distr","0.3400268172474965","polished-galaxy-105","0.8562800884246826"
"8","3egxgj7e","Action distr","0.33633087358176283","polished-galaxy-105","0.8660660982131958"
"8","3egxgj7e","Action distr","0.29937143692442625","polished-galaxy-105","0.875852108001709"
"8","3egxgj7e","Action distr","0.269803887598557","polished-galaxy-105","0.8856382369995117"
"8","3egxgj7e","Action distr","0.24762822560415504","polished-galaxy-105","0.8954242467880249"
"8","3egxgj7e","Action distr","0.2180606762782858","polished-galaxy-105","0.9052103757858276"
"8","3egxgj7e","Action distr","0.2513241692698887","polished-galaxy-105","0.9149963855743408"
"8","3egxgj7e","Action distr","0.23654039460695406","polished-galaxy-105","0.924782395362854"
"8","3egxgj7e","Action distr","0.29937143692442625","polished-galaxy-105","0.9345685243606567"
"8","3egxgj7e","Action distr","0.22914850727548677","polished-galaxy-105","0.9443545341491699"
"8","3egxgj7e","Action distr","0.28089171859575796","polished-galaxy-105","0.9541406631469727"
"8","3egxgj7e","Action distr","0.23284445094122044","polished-galaxy-105","0.9639266729354858"
"8","3egxgj7e","Action distr","0.24023633827268773","polished-galaxy-105","0.973712682723999"
"8","3egxgj7e","Action distr","0.21066878894681848","polished-galaxy-105","0.9834988117218018"
"8","3egxgj7e","Action distr","0.24023633827268773","polished-galaxy-105","0.9932848215103149"
"8","3egxgj7e","Action distr","0.20327690161535117","polished-galaxy-105","1.0030708312988281"
"8","3egxgj7e","Action distr","0.269803887598557","polished-galaxy-105","1.0128569602966309"
"8","3egxgj7e","Action distr","0.24393228193842142","polished-galaxy-105","1.0226430892944336"
"8","3egxgj7e","Action distr","0.2624120002670897","polished-galaxy-105","1.0324290990829468"
"8","3egxgj7e","Action distr","0.2180606762782858","polished-galaxy-105","1.04221510887146"
"8","3egxgj7e","Action distr","0.2180606762782858","polished-galaxy-105","1.0520012378692627"
"8","3egxgj7e","Action distr","0.21066878894681848","polished-galaxy-105","1.0617872476577759"
"8","3egxgj7e","Action distr","0.1737093522894819","polished-galaxy-105","1.071573257446289"
"8","3egxgj7e","Action distr","0.18110123962094923","polished-galaxy-105","1.0813593864440918"
"8","3egxgj7e","Action distr","0.22545256360975308","polished-galaxy-105","1.0911455154418945"
"8","3egxgj7e","Action distr","0.15892557762654727","polished-galaxy-105","1.1009314060211182"
"8","3egxgj7e","Action distr","0.1921890706181502","polished-galaxy-105","1.110717535018921"
"8","3egxgj7e","Action distr","0.129358028300678","polished-galaxy-105","1.1205036640167236"
"8","3egxgj7e","Action distr","0.17740529595521554","polished-galaxy-105","1.1302896738052368"
"8","3egxgj7e","Action distr","0.20327690161535117","polished-galaxy-105","1.14007568359375"
"8","3egxgj7e","Action distr","0.18110123962094923","polished-galaxy-105","1.1498618125915527"
"8","3egxgj7e","Action distr","0.11087830997200973","polished-galaxy-105","1.159647822380066"
"8","3egxgj7e","Action distr","0.15522963396081363","polished-galaxy-105","1.169433832168579"
"8","3egxgj7e","Action distr","0.14414180296361265","polished-galaxy-105","1.1792199611663818"
"8","3egxgj7e","Action distr","0.15892557762654727","polished-galaxy-105","1.1890060901641846"
"8","3egxgj7e","Action distr","0.15153369029507996","polished-galaxy-105","1.1987919807434082"
"8","3egxgj7e","Action distr","0.08500670431187413","polished-galaxy-105","1.208578109741211"
"8","3egxgj7e","Action distr","0.11087830997200973","polished-galaxy-105","1.2183642387390137"
"8","3egxgj7e","Action distr","0.10718236630627608","polished-galaxy-105","1.2281502485275269"
"8","3egxgj7e","Action distr","0.11087830997200973","polished-galaxy-105","1.23793625831604"
"8","3egxgj7e","Action distr","0.15892557762654727","polished-galaxy-105","1.2477223873138428"
"8","3egxgj7e","Action distr","0.10718236630627608","polished-galaxy-105","1.257508397102356"
"8","3egxgj7e","Action distr","0.14044585929787898","polished-galaxy-105","1.2672944068908691"
"8","3egxgj7e","Action distr","0.13305397196641167","polished-galaxy-105","1.2770805358886719"
"8","3egxgj7e","Action distr","0.11827019730347703","polished-galaxy-105","1.2868666648864746"
"8","3egxgj7e","Action distr","0.09239859164334144","polished-galaxy-105","1.2966525554656982"
"8","3egxgj7e","Action distr","0.10718236630627608","polished-galaxy-105","1.306438684463501"
"8","3egxgj7e","Action distr","0.0960945353090751","polished-galaxy-105","1.3162248134613037"
"8","3egxgj7e","Action distr","0.09979047897480875","polished-galaxy-105","1.326010823249817"
"8","3egxgj7e","Action distr","0.09979047897480875","polished-galaxy-105","1.33579683303833"
"8","3egxgj7e","Action distr","0.08131076064614046","polished-galaxy-105","1.3455829620361328"
"8","3egxgj7e","Action distr","0.10718236630627608","polished-galaxy-105","1.355368971824646"
"8","3egxgj7e","Action distr","0.08500670431187413","polished-galaxy-105","1.3651549816131592"
"8","3egxgj7e","Action distr","0.055439154986004865","polished-galaxy-105","1.374941110610962"
"8","3egxgj7e","Action distr","0.07761481698040681","polished-galaxy-105","1.3847272396087646"
"8","3egxgj7e","Action distr","0.08500670431187413","polished-galaxy-105","1.3945131301879883"
"8","3egxgj7e","Action distr","0.09239859164334144","polished-galaxy-105","1.404299259185791"
"8","3egxgj7e","Action distr","0.11457425363774339","polished-galaxy-105","1.4140853881835938"
"8","3egxgj7e","Action distr","0.044351323988803884","polished-galaxy-105","1.423871397972107"
"8","3egxgj7e","Action distr","0.07391887331467314","polished-galaxy-105","1.4336574077606201"
"8","3egxgj7e","Action distr","0.07391887331467314","polished-galaxy-105","1.4434435367584229"
"8","3egxgj7e","Action distr","0.0517432113202712","polished-galaxy-105","1.453229546546936"
"8","3egxgj7e","Action distr","0.07022292964893949","polished-galaxy-105","1.4630155563354492"
"8","3egxgj7e","Action distr","0.0517432113202712","polished-galaxy-105","1.472801685333252"
"8","3egxgj7e","Action distr","0.04065538032307023","polished-galaxy-105","1.4825878143310547"
"8","3egxgj7e","Action distr","0.04804726765453755","polished-galaxy-105","1.4923737049102783"
"8","3egxgj7e","Action distr","0.055439154986004865","polished-galaxy-105","1.502159833908081"
"8","3egxgj7e","Action distr","0.0517432113202712","polished-galaxy-105","1.5119459629058838"
"8","3egxgj7e","Action distr","0.044351323988803884","polished-galaxy-105","1.521731972694397"
"8","3egxgj7e","Action distr","0.08131076064614046","polished-galaxy-105","1.5315179824829102"
"8","3egxgj7e","Action distr","0.06652698598320583","polished-galaxy-105","1.541304111480713"
"8","3egxgj7e","Action distr","0.04804726765453755","polished-galaxy-105","1.551090121269226"
"8","3egxgj7e","Action distr","0.06652698598320583","polished-galaxy-105","1.5608761310577393"
"8","3egxgj7e","Action distr","0.029567549325869257","polished-galaxy-105","1.570662260055542"
"8","3egxgj7e","Action distr","0.04065538032307023","polished-galaxy-105","1.5804483890533447"
"8","3egxgj7e","Action distr","0.059135098651738514","polished-galaxy-105","1.5902342796325684"
"8","3egxgj7e","Action distr","0.04065538032307023","polished-galaxy-105","1.600020408630371"
"8","3egxgj7e","Action distr","0.04065538032307023","polished-galaxy-105","1.6098065376281738"
"8","3egxgj7e","Action distr","0.033263492991602917","polished-galaxy-105","1.619592547416687"
"8","3egxgj7e","Action distr","0.029567549325869257","polished-galaxy-105","1.6293785572052002"
"8","3egxgj7e","Action distr","0.0258716056601356","polished-galaxy-105","1.639164686203003"
"8","3egxgj7e","Action distr","0.044351323988803884","polished-galaxy-105","1.6489506959915161"
"8","3egxgj7e","Action distr","0.033263492991602917","polished-galaxy-105","1.6587367057800293"
"8","3egxgj7e","Action distr","0.033263492991602917","polished-galaxy-105","1.668522834777832"
"8","3egxgj7e","Action distr","0.011087830997200971","polished-galaxy-105","1.6783089637756348"
"8","3egxgj7e","Action distr","0.022175661994401942","polished-galaxy-105","1.6880948543548584"
"8","3egxgj7e","Action distr","0.022175661994401942","polished-galaxy-105","1.6978809833526611"
"8","3egxgj7e","Action distr","0.0258716056601356","polished-galaxy-105","1.7076671123504639"
"8","3egxgj7e","Action distr","0.029567549325869257","polished-galaxy-105","1.717453122138977"
"8","3egxgj7e","Action distr","0.029567549325869257","polished-galaxy-105","1.7272391319274902"
"8","3egxgj7e","Action distr","0.022175661994401942","polished-galaxy-105","1.737025260925293"
"8","3egxgj7e","Action distr","0.022175661994401942","polished-galaxy-105","1.7468112707138062"
"8","3egxgj7e","Action distr","0.022175661994401942","polished-galaxy-105","1.7565972805023193"
"8","3egxgj7e","Action distr","0.0258716056601356","polished-galaxy-105","1.766383409500122"
"8","3egxgj7e","Action distr","0.007391887331467314","polished-galaxy-105","1.7761695384979248"
"8","3egxgj7e","Action distr","0.029567549325869257","polished-galaxy-105","1.7859554290771484"
"8","3egxgj7e","Action distr","0.022175661994401942","polished-galaxy-105","1.7957415580749512"
"8","3egxgj7e","Action distr","0.007391887331467314","polished-galaxy-105","1.805527687072754"
"8","3egxgj7e","Action distr","0.0258716056601356","polished-galaxy-105","1.815313696861267"
"8","3egxgj7e","Action distr","0.011087830997200971","polished-galaxy-105","1.8250997066497803"
"8","3egxgj7e","Action distr","0.022175661994401942","polished-galaxy-105","1.834885835647583"
"8","3egxgj7e","Action distr","0.014783774662934629","polished-galaxy-105","1.8446718454360962"
"8","3egxgj7e","Action distr","0.022175661994401942","polished-galaxy-105","1.8544578552246094"
"8","3egxgj7e","Action distr","0.018479718328668286","polished-galaxy-105","1.864243984222412"
"8","3egxgj7e","Action distr","0.011087830997200971","polished-galaxy-105","1.8740301132202148"
"8","3egxgj7e","Action distr","0.029567549325869257","polished-galaxy-105","1.8838160037994385"
"8","3egxgj7e","Action distr","0.011087830997200971","polished-galaxy-105","1.8936021327972412"
"8","3egxgj7e","Action distr","0.022175661994401942","polished-galaxy-105","1.903388261795044"
"8","3egxgj7e","Action distr","0.011087830997200971","polished-galaxy-105","1.9131742715835571"
"8","3egxgj7e","Action distr","0.011087830997200971","polished-galaxy-105","1.9229602813720703"
"8","3egxgj7e","Action distr","0.003695943665733657","polished-galaxy-105","1.932746410369873"
"8","3egxgj7e","Action distr","0.003695943665733657","polished-galaxy-105","1.9425324201583862"
"8","3egxgj7e","Action distr","0.022175661994401942","polished-galaxy-105","1.9523184299468994"
"8","3egxgj7e","Action distr","0.022175661994401942","polished-galaxy-105","1.9621045589447021"
"8","3egxgj7e","Action distr","0.014783774662934629","polished-galaxy-105","1.9718906879425049"
"8","3egxgj7e","Action distr","0.011087830997200971","polished-galaxy-105","1.9816765785217285"
"8","3egxgj7e","Action distr","0.011087830997200971","polished-galaxy-105","1.9914627075195312"
"8","3egxgj7e","Action distr","0.003695943665733657","polished-galaxy-105","2.001248836517334"
"8","3egxgj7e","Action distr","0.003695943665733657","polished-galaxy-105","2.0110349655151367"
"8","3egxgj7e","Action distr","0.007391887331467314","polished-galaxy-105","2.0208208560943604"
"8","3egxgj7e","Action distr","0.014783774662934629","polished-galaxy-105","2.030606985092163"
"8","3egxgj7e","Action distr","0.007391887331467314","polished-galaxy-105","2.0403928756713867"
"8","3egxgj7e","Action distr","0.014783774662934629","polished-galaxy-105","2.0501790046691895"
"8","3egxgj7e","Action distr","0.007391887331467314","polished-galaxy-105","2.059965133666992"
"8","3egxgj7e","Action distr","0.011087830997200971","polished-galaxy-105","2.069751262664795"
"8","3egxgj7e","Action distr","0.003695943665733657","polished-galaxy-105","2.0795373916625977"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.0893232822418213"
"8","3egxgj7e","Action distr","0.055439154986004865","polished-galaxy-105","2.099109411239624"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.1088953018188477"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.1186814308166504"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.128467559814453"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.138253688812256"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.1480395793914795"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.1578257083892822"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.167611837387085"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.1773977279663086"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.1871838569641113"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.196969985961914"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.206756114959717"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.2165420055389404"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.226328134536743"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.236114025115967"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.2459001541137695"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.2556862831115723"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.265472412109375"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.2752585411071777"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.2850444316864014"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.294830560684204"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.3046164512634277"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.3144025802612305"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.324188709259033"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.333974838256836"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.3437607288360596"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.3535468578338623"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.363332986831665"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.3731188774108887"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.3829050064086914"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.392691135406494"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.402477264404297"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.4122631549835205"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.4220492839813232"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.431835174560547"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.4416213035583496"
"8","3egxgj7e","Policy distr","0.0012794003123417497","polished-galaxy-105","-2.4416213035583496"
"8","3egxgj7e","Policy distr","0.0013433892745524645","polished-galaxy-105","-2.431835174560547"
"8","3egxgj7e","Policy distr","0.0014103007270023227","polished-galaxy-105","-2.4220492839813232"
"8","3egxgj7e","Policy distr","0.001480255858041346","polished-galaxy-105","-2.4122631549835205"
"8","3egxgj7e","Policy distr","0.0015533756231889129","polished-galaxy-105","-2.402477264404297"
"8","3egxgj7e","Policy distr","0.0016297890106216073","polished-galaxy-105","-2.392691135406494"
"8","3egxgj7e","Policy distr","0.0017096257070079446","polished-galaxy-105","-2.3829050064086914"
"8","3egxgj7e","Policy distr","0.0017930229660123587","polished-galaxy-105","-2.3731188774108887"
"8","3egxgj7e","Policy distr","0.0018801178084686399","polished-galaxy-105","-2.363332986831665"
"8","3egxgj7e","Policy distr","0.001971059013158083","polished-galaxy-105","-2.3535468578338623"
"8","3egxgj7e","Policy distr","0.0020659936126321554","polished-galaxy-105","-2.3437607288360596"
"8","3egxgj7e","Policy distr","0.002165073761716485","polished-galaxy-105","-2.333974838256836"
"8","3egxgj7e","Policy distr","0.0022684638388454914","polished-galaxy-105","-2.324188709259033"
"8","3egxgj7e","Policy distr","0.002376325661316514","polished-galaxy-105","-2.3144025802612305"
"8","3egxgj7e","Policy distr","0.0024888268671929836","polished-galaxy-105","-2.3046164512634277"
"8","3egxgj7e","Policy distr","0.002606141148135066","polished-galaxy-105","-2.294830560684204"
"8","3egxgj7e","Policy distr","0.002728454302996397","polished-galaxy-105","-2.2850444316864014"
"8","3egxgj7e","Policy distr","0.002855943748727441","polished-galaxy-105","-2.2752585411071777"
"8","3egxgj7e","Policy distr","0.002988807624205947","polished-galaxy-105","-2.265472412109375"
"8","3egxgj7e","Policy distr","0.003127241274341941","polished-galaxy-105","-2.2556862831115723"
"8","3egxgj7e","Policy distr","0.003271443536505103","polished-galaxy-105","-2.2459001541137695"
"8","3egxgj7e","Policy distr","0.0034216251224279404","polished-galaxy-105","-2.236114025115967"
"8","3egxgj7e","Policy distr","0.003577995812520385","polished-galaxy-105","-2.226328134536743"
"8","3egxgj7e","Policy distr","0.00374078331515193","polished-galaxy-105","-2.2165420055389404"
"8","3egxgj7e","Policy distr","0.003910207189619541","polished-galaxy-105","-2.206756114959717"
"8","3egxgj7e","Policy distr","0.004086505621671677","polished-galaxy-105","-2.196969985961914"
"8","3egxgj7e","Policy distr","0.004269919358193874","polished-galaxy-105","-2.1871838569641113"
"8","3egxgj7e","Policy distr","0.004460688680410385","polished-galaxy-105","-2.1773977279663086"
"8","3egxgj7e","Policy distr","0.004659062251448631","polished-galaxy-105","-2.167611837387085"
"8","3egxgj7e","Policy distr","0.004865310620516539","polished-galaxy-105","-2.1578257083892822"
"8","3egxgj7e","Policy distr","0.005079693626612425","polished-galaxy-105","-2.1480395793914795"
"8","3egxgj7e","Policy distr","0.005302478559315205","polished-galaxy-105","-2.138253688812256"
"8","3egxgj7e","Policy distr","0.005533955525606871","polished-galaxy-105","-2.128467559814453"
"8","3egxgj7e","Policy distr","0.0057744053192436695","polished-galaxy-105","-2.1186814308166504"
"8","3egxgj7e","Policy distr","0.006024121772497892","polished-galaxy-105","-2.1088953018188477"
"8","3egxgj7e","Policy distr","0.006283394061028957","polished-galaxy-105","-2.099109411239624"
"8","3egxgj7e","Policy distr","0.006552556063979864","polished-galaxy-105","-2.0893232822418213"
"8","3egxgj7e","Policy distr","0.0068318964913487434","polished-galaxy-105","-2.0795373916625977"
"8","3egxgj7e","Policy distr","0.007121757138520479","polished-galaxy-105","-2.069751262664795"
"8","3egxgj7e","Policy distr","0.007422463037073612","polished-galaxy-105","-2.059965133666992"
"8","3egxgj7e","Policy distr","0.007734351325780153","polished-galaxy-105","-2.0501790046691895"
"8","3egxgj7e","Policy distr","0.008057757280766964","polished-galaxy-105","-2.0403928756713867"
"8","3egxgj7e","Policy distr","0.008393037132918835","polished-galaxy-105","-2.030606985092163"
"8","3egxgj7e","Policy distr","0.008740567602217197","polished-galaxy-105","-2.0208208560943604"
"8","3egxgj7e","Policy distr","0.009100690484046936","polished-galaxy-105","-2.0110349655151367"
"8","3egxgj7e","Policy distr","0.009473809041082859","polished-galaxy-105","-2.001248836517334"
"8","3egxgj7e","Policy distr","0.009860281832516193","polished-galaxy-105","-1.9914627075195312"
"8","3egxgj7e","Policy distr","0.01026051864027977","polished-galaxy-105","-1.9816765785217285"
"8","3egxgj7e","Policy distr","0.010674891993403435","polished-galaxy-105","-1.9718906879425049"
"8","3egxgj7e","Policy distr","0.011103838682174683","polished-galaxy-105","-1.9621045589447021"
"8","3egxgj7e","Policy distr","0.011547756381332874","polished-galaxy-105","-1.9523184299468994"
"8","3egxgj7e","Policy distr","0.012007062323391438","polished-galaxy-105","-1.9425324201583862"
"8","3egxgj7e","Policy distr","0.012482190504670143","polished-galaxy-105","-1.932746410369873"
"8","3egxgj7e","Policy distr","0.012973579578101635","polished-galaxy-105","-1.9229602813720703"
"8","3egxgj7e","Policy distr","0.013481665402650833","polished-galaxy-105","-1.9131742715835571"
"8","3egxgj7e","Policy distr","0.014006906189024448","polished-galaxy-105","-1.903388261795044"
"8","3egxgj7e","Policy distr","0.01454976201057434","polished-galaxy-105","-1.8936021327972412"
"8","3egxgj7e","Policy distr","0.015110702253878117","polished-galaxy-105","-1.8838160037994385"
"8","3egxgj7e","Policy distr","0.015690172091126442","polished-galaxy-105","-1.8740301132202148"
"8","3egxgj7e","Policy distr","0.01628868654370308","polished-galaxy-105","-1.864243984222412"
"8","3egxgj7e","Policy distr","0.01690671779215336","polished-galaxy-105","-1.8544578552246094"
"8","3egxgj7e","Policy distr","0.017544755712151527","polished-galaxy-105","-1.8446718454360962"
"8","3egxgj7e","Policy distr","0.018203293904662132","polished-galaxy-105","-1.834885835647583"
"8","3egxgj7e","Policy distr","0.018882866948843002","polished-galaxy-105","-1.8250997066497803"
"8","3egxgj7e","Policy distr","0.019583960995078087","polished-galaxy-105","-1.815313696861267"
"8","3egxgj7e","Policy distr","0.020307103171944618","polished-galaxy-105","-1.805527687072754"
"8","3egxgj7e","Policy distr","0.021052828058600426","polished-galaxy-105","-1.7957415580749512"
"8","3egxgj7e","Policy distr","0.02182166464626789","polished-galaxy-105","-1.7859554290771484"
"8","3egxgj7e","Policy distr","0.022614119574427605","polished-galaxy-105","-1.7761695384979248"
"8","3egxgj7e","Policy distr","0.02343078888952732","polished-galaxy-105","-1.766383409500122"
"8","3egxgj7e","Policy distr","0.024272188544273376","polished-galaxy-105","-1.7565972805023193"
"8","3egxgj7e","Policy distr","0.025138862431049347","polished-galaxy-105","-1.7468112707138062"
"8","3egxgj7e","Policy distr","0.026031380519270897","polished-galaxy-105","-1.737025260925293"
"8","3egxgj7e","Policy distr","0.02695031650364399","polished-galaxy-105","-1.7272391319274902"
"8","3egxgj7e","Policy distr","0.027896210551261902","polished-galaxy-105","-1.717453122138977"
"8","3egxgj7e","Policy distr","0.028869647532701492","polished-galaxy-105","-1.7076671123504639"
"8","3egxgj7e","Policy distr","0.029871201142668724","polished-galaxy-105","-1.6978809833526611"
"8","3egxgj7e","Policy distr","0.030901454389095306","polished-galaxy-105","-1.6880948543548584"
"8","3egxgj7e","Policy distr","0.03196094185113907","polished-galaxy-105","-1.6783089637756348"
"8","3egxgj7e","Policy distr","0.033050306141376495","polished-galaxy-105","-1.668522834777832"
"8","3egxgj7e","Policy distr","0.034170106053352356","polished-galaxy-105","-1.6587367057800293"
"8","3egxgj7e","Policy distr","0.03532089665532112","polished-galaxy-105","-1.6489506959915161"
"8","3egxgj7e","Policy distr","0.036503300070762634","polished-galaxy-105","-1.639164686203003"
"8","3egxgj7e","Policy distr","0.03771790862083435","polished-galaxy-105","-1.6293785572052002"
"8","3egxgj7e","Policy distr","0.038965269923210144","polished-galaxy-105","-1.619592547416687"
"8","3egxgj7e","Policy distr","0.04024599865078926","polished-galaxy-105","-1.6098065376281738"
"8","3egxgj7e","Policy distr","0.04156069457530975","polished-galaxy-105","-1.600020408630371"
"8","3egxgj7e","Policy distr","0.042909927666187286","polished-galaxy-105","-1.5902342796325684"
"8","3egxgj7e","Policy distr","0.04429423809051514","polished-galaxy-105","-1.5804483890533447"
"8","3egxgj7e","Policy distr","0.045714281499385834","polished-galaxy-105","-1.570662260055542"
"8","3egxgj7e","Policy distr","0.04717060178518295","polished-galaxy-105","-1.5608761310577393"
"8","3egxgj7e","Policy distr","0.048663780093193054","polished-galaxy-105","-1.551090121269226"
"8","3egxgj7e","Policy distr","0.05019436776638031","polished-galaxy-105","-1.541304111480713"
"8","3egxgj7e","Policy distr","0.051762960851192474","polished-galaxy-105","-1.5315179824829102"
"8","3egxgj7e","Policy distr","0.05337011069059372","polished-galaxy-105","-1.521731972694397"
"8","3egxgj7e","Policy distr","0.055016350001096725","polished-galaxy-105","-1.5119459629058838"
"8","3egxgj7e","Policy distr","0.05670229718089104","polished-galaxy-105","-1.502159833908081"
"8","3egxgj7e","Policy distr","0.058428455144166946","polished-galaxy-105","-1.4923737049102783"
"8","3egxgj7e","Policy distr","0.06019532307982445","polished-galaxy-105","-1.4825878143310547"
"8","3egxgj7e","Policy distr","0.062003493309020996","polished-galaxy-105","-1.472801685333252"
"8","3egxgj7e","Policy distr","0.06385347992181778","polished-galaxy-105","-1.4630155563354492"
"8","3egxgj7e","Policy distr","0.06574574112892151","polished-galaxy-105","-1.453229546546936"
"8","3egxgj7e","Policy distr","0.06768082082271576","polished-galaxy-105","-1.4434435367584229"
"8","3egxgj7e","Policy distr","0.06965920329093933","polished-galaxy-105","-1.4336574077606201"
"8","3egxgj7e","Policy distr","0.07168135792016983","polished-galaxy-105","-1.423871397972107"
"8","3egxgj7e","Policy distr","0.07374776899814606","polished-galaxy-105","-1.4140853881835938"
"8","3egxgj7e","Policy distr","0.07585889846086502","polished-galaxy-105","-1.404299259185791"
"8","3egxgj7e","Policy distr","0.07801515609025955","polished-galaxy-105","-1.3945131301879883"
"8","3egxgj7e","Policy distr","0.08021693676710129","polished-galaxy-105","-1.3847272396087646"
"8","3egxgj7e","Policy distr","0.08246473222970963","polished-galaxy-105","-1.374941110610962"
"8","3egxgj7e","Policy distr","0.08475891500711441","polished-galaxy-105","-1.3651549816131592"
"8","3egxgj7e","Policy distr","0.0870998203754425","polished-galaxy-105","-1.355368971824646"
"8","3egxgj7e","Policy distr","0.08948784321546555","polished-galaxy-105","-1.3455829620361328"
"8","3egxgj7e","Policy distr","0.09192334115505219","polished-galaxy-105","-1.33579683303833"
"8","3egxgj7e","Policy distr","0.09440658241510391","polished-galaxy-105","-1.326010823249817"
"8","3egxgj7e","Policy distr","0.09693791717290878","polished-galaxy-105","-1.3162248134613037"
"8","3egxgj7e","Policy distr","0.09951764345169067","polished-galaxy-105","-1.306438684463501"
"8","3egxgj7e","Policy distr","0.10214599221944809","polished-galaxy-105","-1.2966525554656982"
"8","3egxgj7e","Policy distr","0.10482315719127655","polished-galaxy-105","-1.2868666648864746"
"8","3egxgj7e","Policy distr","0.10754945129156113","polished-galaxy-105","-1.2770805358886719"
"8","3egxgj7e","Policy distr","0.11032505333423615","polished-galaxy-105","-1.2672944068908691"
"8","3egxgj7e","Policy distr","0.11315006762742996","polished-galaxy-105","-1.257508397102356"
"8","3egxgj7e","Policy distr","0.11602465808391571","polished-galaxy-105","-1.2477223873138428"
"8","3egxgj7e","Policy distr","0.11894901841878891","polished-galaxy-105","-1.23793625831604"
"8","3egxgj7e","Policy distr","0.12192315608263016","polished-galaxy-105","-1.2281502485275269"
"8","3egxgj7e","Policy distr","0.12494714558124542","polished-galaxy-105","-1.2183642387390137"
"8","3egxgj7e","Policy distr","0.12802107632160187","polished-galaxy-105","-1.208578109741211"
"8","3egxgj7e","Policy distr","0.1311449259519577","polished-galaxy-105","-1.1987919807434082"
"8","3egxgj7e","Policy distr","0.13431860506534576","polished-galaxy-105","-1.1890060901641846"
"8","3egxgj7e","Policy distr","0.1375422179698944","polished-galaxy-105","-1.1792199611663818"
"8","3egxgj7e","Policy distr","0.14081557095050812","polished-galaxy-105","-1.169433832168579"
"8","3egxgj7e","Policy distr","0.14413854479789734","polished-galaxy-105","-1.159647822380066"
"8","3egxgj7e","Policy distr","0.14751100540161133","polished-galaxy-105","-1.1498618125915527"
"8","3egxgj7e","Policy distr","0.15093280375003815","polished-galaxy-105","-1.14007568359375"
"8","3egxgj7e","Policy distr","0.15440373122692108","polished-galaxy-105","-1.1302896738052368"
"8","3egxgj7e","Policy distr","0.15792348980903625","polished-galaxy-105","-1.1205036640167236"
"8","3egxgj7e","Policy distr","0.16149187088012695","polished-galaxy-105","-1.110717535018921"
"8","3egxgj7e","Policy distr","0.16510851681232452","polished-galaxy-105","-1.1009314060211182"
"8","3egxgj7e","Policy distr","0.16877302527427673","polished-galaxy-105","-1.0911455154418945"
"8","3egxgj7e","Policy distr","0.1724851131439209","polished-galaxy-105","-1.0813593864440918"
"8","3egxgj7e","Policy distr","0.17624427378177643","polished-galaxy-105","-1.071573257446289"
"8","3egxgj7e","Policy distr","0.18005003035068512","polished-galaxy-105","-1.0617872476577759"
"8","3egxgj7e","Policy distr","0.18390195071697235","polished-galaxy-105","-1.0520012378692627"
"8","3egxgj7e","Policy distr","0.18779951333999634","polished-galaxy-105","-1.04221510887146"
"8","3egxgj7e","Policy distr","0.19174203276634216","polished-galaxy-105","-1.0324290990829468"
"8","3egxgj7e","Policy distr","0.19572894275188446","polished-galaxy-105","-1.0226430892944336"
"8","3egxgj7e","Policy distr","0.19975964725017548","polished-galaxy-105","-1.0128569602966309"
"8","3egxgj7e","Policy distr","0.20383340120315552","polished-galaxy-105","-1.0030708312988281"
"8","3egxgj7e","Policy distr","0.2079494446516037","polished-galaxy-105","-0.9932848215103149"
"8","3egxgj7e","Policy distr","0.21210700273513794","polished-galaxy-105","-0.9834988117218018"
"8","3egxgj7e","Policy distr","0.21630533039569855","polished-galaxy-105","-0.973712682723999"
"8","3egxgj7e","Policy distr","0.22054347395896912","polished-galaxy-105","-0.9639266729354858"
"8","3egxgj7e","Policy distr","0.22482061386108398","polished-galaxy-105","-0.9541406631469727"
"8","3egxgj7e","Policy distr","0.22913581132888794","polished-galaxy-105","-0.9443545341491699"
"8","3egxgj7e","Policy distr","0.2334880381822586","polished-galaxy-105","-0.9345685243606567"
"8","3egxgj7e","Policy distr","0.23787634074687958","polished-galaxy-105","-0.924782395362854"
"8","3egxgj7e","Policy distr","0.24229957163333893","polished-galaxy-105","-0.9149963855743408"
"8","3egxgj7e","Policy distr","0.2467566728591919","polished-galaxy-105","-0.9052103757858276"
"8","3egxgj7e","Policy distr","0.2512466013431549","polished-galaxy-105","-0.8954242467880249"
"8","3egxgj7e","Policy distr","0.2557680010795593","polished-galaxy-105","-0.8856382369995117"
"8","3egxgj7e","Policy distr","0.2603198289871216","polished-galaxy-105","-0.875852108001709"
"8","3egxgj7e","Policy distr","0.26490068435668945","polished-galaxy-105","-0.8660660982131958"
"8","3egxgj7e","Policy distr","0.26950928568840027","polished-galaxy-105","-0.8562800884246826"
"8","3egxgj7e","Policy distr","0.27414438128471375","polished-galaxy-105","-0.8464939594268799"
"8","3egxgj7e","Policy distr","0.2788044810295105","polished-galaxy-105","-0.8367079496383667"
"8","3egxgj7e","Policy distr","0.28348836302757263","polished-galaxy-105","-0.826921820640564"
"8","3egxgj7e","Policy distr","0.2881942689418793","polished-galaxy-105","-0.8171358108520508"
"8","3egxgj7e","Policy distr","0.2929209768772125","polished-galaxy-105","-0.8073498010635376"
"8","3egxgj7e","Policy distr","0.2976668179035187","polished-galaxy-105","-0.7975636720657349"
"8","3egxgj7e","Policy distr","0.30243033170700073","polished-galaxy-105","-0.7877776622772217"
"8","3egxgj7e","Policy distr","0.3072097897529602","polished-galaxy-105","-0.777991533279419"
"8","3egxgj7e","Policy distr","0.31200364232063293","polished-galaxy-105","-0.7682055234909058"
"8","3egxgj7e","Policy distr","0.3168101906776428","polished-galaxy-105","-0.7584195137023926"
"8","3egxgj7e","Policy distr","0.32162779569625854","polished-galaxy-105","-0.7486333847045898"
"8","3egxgj7e","Policy distr","0.3264545798301697","polished-galaxy-105","-0.7388473749160767"
"8","3egxgj7e","Policy distr","0.3312889635562897","polished-galaxy-105","-0.7290612459182739"
"8","3egxgj7e","Policy distr","0.33612895011901855","polished-galaxy-105","-0.7192752361297607"
"8","3egxgj7e","Policy distr","0.3409728705883026","polished-galaxy-105","-0.7094892263412476"
"8","3egxgj7e","Policy distr","0.34581881761550903","polished-galaxy-105","-0.6997030973434448"
"8","3egxgj7e","Policy distr","0.35066479444503784","polished-galaxy-105","-0.6899170875549316"
"8","3egxgj7e","Policy distr","0.3555091619491577","polished-galaxy-105","-0.6801309585571289"
"8","3egxgj7e","Policy distr","0.3603496849536896","polished-galaxy-105","-0.6703449487686157"
"8","3egxgj7e","Policy distr","0.3651845455169678","polished-galaxy-105","-0.6605589389801025"
"8","3egxgj7e","Policy distr","0.3700118064880371","polished-galaxy-105","-0.6507728099822998"
"8","3egxgj7e","Policy distr","0.37482935190200806","polished-galaxy-105","-0.6409868001937866"
"8","3egxgj7e","Policy distr","0.3796352446079254","polished-galaxy-105","-0.6312006711959839"
"8","3egxgj7e","Policy distr","0.38442739844322205","polished-galaxy-105","-0.6214146614074707"
"8","3egxgj7e","Policy distr","0.38920366764068604","polished-galaxy-105","-0.6116286516189575"
"8","3egxgj7e","Policy distr","0.39396214485168457","polished-galaxy-105","-0.6018425226211548"
"8","3egxgj7e","Policy distr","0.3987005949020386","polished-galaxy-105","-0.5920565128326416"
"8","3egxgj7e","Policy distr","0.40341708064079285","polished-galaxy-105","-0.5822703838348389"
"8","3egxgj7e","Policy distr","0.40810921788215637","polished-galaxy-105","-0.5724843740463257"
"8","3egxgj7e","Policy distr","0.41277506947517395","polished-galaxy-105","-0.5626983642578125"
"8","3egxgj7e","Policy distr","0.41741248965263367","polished-galaxy-105","-0.5529122352600098"
"8","3egxgj7e","Policy distr","0.42201918363571167","polished-galaxy-105","-0.5431262254714966"
"8","3egxgj7e","Policy distr","0.42659318447113037","polished-galaxy-105","-0.5333400964736938"
"8","3egxgj7e","Policy distr","0.4311322271823883","polished-galaxy-105","-0.5235540866851807"
"8","3egxgj7e","Policy distr","0.43563416600227356","polished-galaxy-105","-0.5137680768966675"
"8","3egxgj7e","Policy distr","0.4400968849658966","polished-galaxy-105","-0.5039819478988647"
"8","3egxgj7e","Policy distr","0.44451817870140076","polished-galaxy-105","-0.4941959083080292"
"8","3egxgj7e","Policy distr","0.44889581203460693","polished-galaxy-105","-0.4844098687171936"
"8","3egxgj7e","Policy distr","0.45322781801223755","polished-galaxy-105","-0.47462379932403564"
"8","3egxgj7e","Policy distr","0.45751190185546875","polished-galaxy-105","-0.4648377299308777"
"8","3egxgj7e","Policy distr","0.4617459774017334","polished-galaxy-105","-0.4550516605377197"
"8","3egxgj7e","Policy distr","0.4659278690814972","polished-galaxy-105","-0.44526562094688416"
"8","3egxgj7e","Policy distr","0.4700555205345154","polished-galaxy-105","-0.4354795813560486"
"8","3egxgj7e","Policy distr","0.4741268455982208","polished-galaxy-105","-0.4256935119628906"
"8","3egxgj7e","Policy distr","0.4781396687030792","polished-galaxy-105","-0.41590744256973267"
"8","3egxgj7e","Policy distr","0.4820919632911682","polished-galaxy-105","-0.4061213731765747"
"8","3egxgj7e","Policy distr","0.48598167300224304","polished-galaxy-105","-0.39633533358573914"
"8","3egxgj7e","Policy distr","0.4898067116737366","polished-galaxy-105","-0.38654929399490356"
"8","3egxgj7e","Policy distr","0.493565171957016","polished-galaxy-105","-0.3767632246017456"
"8","3egxgj7e","Policy distr","0.4972549080848694","polished-galaxy-105","-0.36697715520858765"
"8","3egxgj7e","Policy distr","0.5008742213249207","polished-galaxy-105","-0.3571910858154297"
"8","3egxgj7e","Policy distr","0.504420816898346","polished-galaxy-105","-0.3474050462245941"
"8","3egxgj7e","Policy distr","0.5078930854797363","polished-galaxy-105","-0.33761900663375854"
"8","3egxgj7e","Policy distr","0.5112890005111694","polished-galaxy-105","-0.3278329372406006"
"8","3egxgj7e","Policy distr","0.5146067142486572","polished-galaxy-105","-0.3180468678474426"
"8","3egxgj7e","Policy distr","0.5178444385528564","polished-galaxy-105","-0.30826079845428467"
"8","3egxgj7e","Policy distr","0.5210003852844238","polished-galaxy-105","-0.2984747588634491"
"8","3egxgj7e","Policy distr","0.5240729451179504","polished-galaxy-105","-0.2886887192726135"
"8","3egxgj7e","Policy distr","0.5270602107048035","polished-galaxy-105","-0.27890264987945557"
"8","3egxgj7e","Policy distr","0.5299606919288635","polished-galaxy-105","-0.2691165804862976"
"8","3egxgj7e","Policy distr","0.5327727198600769","polished-galaxy-105","-0.25933051109313965"
"8","3egxgj7e","Policy distr","0.5354946255683899","polished-galaxy-105","-0.24954447150230408"
"8","3egxgj7e","Policy distr","0.5381249785423279","polished-galaxy-105","-0.23975840210914612"
"8","3egxgj7e","Policy distr","0.5406623482704163","polished-galaxy-105","-0.22997236251831055"
"8","3egxgj7e","Policy distr","0.5431051254272461","polished-galaxy-105","-0.2201862931251526"
"8","3egxgj7e","Policy distr","0.5454520583152771","polished-galaxy-105","-0.21040023863315582"
"8","3egxgj7e","Policy distr","0.5477017164230347","polished-galaxy-105","-0.20061418414115906"
"8","3egxgj7e","Policy distr","0.5498529672622681","polished-galaxy-105","-0.1908281147480011"
"8","3egxgj7e","Policy distr","0.5519043803215027","polished-galaxy-105","-0.18104207515716553"
"8","3egxgj7e","Policy distr","0.5538550019264221","polished-galaxy-105","-0.17125600576400757"
"8","3egxgj7e","Policy distr","0.5557035207748413","polished-galaxy-105","-0.1614699512720108"
"8","3egxgj7e","Policy distr","0.5574489235877991","polished-galaxy-105","-0.15168389678001404"
"8","3egxgj7e","Policy distr","0.559090256690979","polished-galaxy-105","-0.14189782738685608"
"8","3egxgj7e","Policy distr","0.5606264472007751","polished-galaxy-105","-0.1321117877960205"
"8","3egxgj7e","Policy distr","0.5620567798614502","polished-galaxy-105","-0.12232571840286255"
"8","3egxgj7e","Policy distr","0.5633803606033325","polished-galaxy-105","-0.11253966391086578"
"8","3egxgj7e","Policy distr","0.5645962953567505","polished-galaxy-105","-0.10275360941886902"
"8","3egxgj7e","Policy distr","0.5657039880752563","polished-galaxy-105","-0.09296754747629166"
"8","3egxgj7e","Policy distr","0.5667027235031128","polished-galaxy-105","-0.0831814855337143"
"8","3egxgj7e","Policy distr","0.5675919651985168","polished-galaxy-105","-0.07339543104171753"
"8","3egxgj7e","Policy distr","0.5683712959289551","polished-galaxy-105","-0.06360937654972076"
"8","3egxgj7e","Policy distr","0.5690401196479797","polished-galaxy-105","-0.0538233146071434"
"8","3egxgj7e","Policy distr","0.5695980191230774","polished-galaxy-105","-0.04403726011514664"
"8","3egxgj7e","Policy distr","0.570044755935669","polished-galaxy-105","-0.03425120189785957"
"8","3egxgj7e","Policy distr","0.5703800916671753","polished-galaxy-105","-0.02446514368057251"
"8","3egxgj7e","Policy distr","0.5706036686897278","polished-galaxy-105","-0.014679085463285446"
"8","3egxgj7e","Policy distr","0.5707155466079712","polished-galaxy-105","-0.0048930286429822445"
"8","3egxgj7e","Policy distr","0.5707155466079712","polished-galaxy-105","0.0048930286429822445"
"8","3egxgj7e","Policy distr","0.5706036686897278","polished-galaxy-105","0.014679085463285446"
"8","3egxgj7e","Policy distr","0.5703800916671753","polished-galaxy-105","0.02446514368057251"
"8","3egxgj7e","Policy distr","0.570044755935669","polished-galaxy-105","0.03425120189785957"
"8","3egxgj7e","Policy distr","0.5695980191230774","polished-galaxy-105","0.04403726011514664"
"8","3egxgj7e","Policy distr","0.5690401196479797","polished-galaxy-105","0.0538233146071434"
"8","3egxgj7e","Policy distr","0.5683712959289551","polished-galaxy-105","0.06360937654972076"
"8","3egxgj7e","Policy distr","0.5675919651985168","polished-galaxy-105","0.07339543104171753"
"8","3egxgj7e","Policy distr","0.5667027235031128","polished-galaxy-105","0.0831814855337143"
"8","3egxgj7e","Policy distr","0.5657039880752563","polished-galaxy-105","0.09296754747629166"
"8","3egxgj7e","Policy distr","0.5645962953567505","polished-galaxy-105","0.10275360941886902"
"8","3egxgj7e","Policy distr","0.5633803606033325","polished-galaxy-105","0.11253966391086578"
"8","3egxgj7e","Policy distr","0.5620567798614502","polished-galaxy-105","0.12232571840286255"
"8","3egxgj7e","Policy distr","0.5606264472007751","polished-galaxy-105","0.1321117877960205"
"8","3egxgj7e","Policy distr","0.559090256690979","polished-galaxy-105","0.14189782738685608"
"8","3egxgj7e","Policy distr","0.5574489235877991","polished-galaxy-105","0.15168389678001404"
"8","3egxgj7e","Policy distr","0.5557035207748413","polished-galaxy-105","0.1614699512720108"
"8","3egxgj7e","Policy distr","0.5538550019264221","polished-galaxy-105","0.17125600576400757"
"8","3egxgj7e","Policy distr","0.5519043803215027","polished-galaxy-105","0.18104207515716553"
"8","3egxgj7e","Policy distr","0.5498529672622681","polished-galaxy-105","0.1908281147480011"
"8","3egxgj7e","Policy distr","0.5477017164230347","polished-galaxy-105","0.20061418414115906"
"8","3egxgj7e","Policy distr","0.5454520583152771","polished-galaxy-105","0.21040023863315582"
"8","3egxgj7e","Policy distr","0.5431051254272461","polished-galaxy-105","0.2201862931251526"
"8","3egxgj7e","Policy distr","0.5406623482704163","polished-galaxy-105","0.22997236251831055"
"8","3egxgj7e","Policy distr","0.5381249785423279","polished-galaxy-105","0.23975840210914612"
"8","3egxgj7e","Policy distr","0.5354946255683899","polished-galaxy-105","0.24954447150230408"
"8","3egxgj7e","Policy distr","0.5327727198600769","polished-galaxy-105","0.25933051109313965"
"8","3egxgj7e","Policy distr","0.5299606919288635","polished-galaxy-105","0.2691165804862976"
"8","3egxgj7e","Policy distr","0.5270602107048035","polished-galaxy-105","0.27890264987945557"
"8","3egxgj7e","Policy distr","0.5240729451179504","polished-galaxy-105","0.2886887192726135"
"8","3egxgj7e","Policy distr","0.5210003852844238","polished-galaxy-105","0.2984747588634491"
"8","3egxgj7e","Policy distr","0.5178444385528564","polished-galaxy-105","0.30826079845428467"
"8","3egxgj7e","Policy distr","0.5146067142486572","polished-galaxy-105","0.3180468678474426"
"8","3egxgj7e","Policy distr","0.5112890005111694","polished-galaxy-105","0.3278329372406006"
"8","3egxgj7e","Policy distr","0.5078930854797363","polished-galaxy-105","0.33761900663375854"
"8","3egxgj7e","Policy distr","0.504420816898346","polished-galaxy-105","0.3474050462245941"
"8","3egxgj7e","Policy distr","0.5008742213249207","polished-galaxy-105","0.3571910858154297"
"8","3egxgj7e","Policy distr","0.4972549080848694","polished-galaxy-105","0.36697715520858765"
"8","3egxgj7e","Policy distr","0.493565171957016","polished-galaxy-105","0.3767632246017456"
"8","3egxgj7e","Policy distr","0.4898067116737366","polished-galaxy-105","0.38654929399490356"
"8","3egxgj7e","Policy distr","0.48598167300224304","polished-galaxy-105","0.39633533358573914"
"8","3egxgj7e","Policy distr","0.4820919632911682","polished-galaxy-105","0.4061213731765747"
"8","3egxgj7e","Policy distr","0.4781396687030792","polished-galaxy-105","0.41590744256973267"
"8","3egxgj7e","Policy distr","0.4741268455982208","polished-galaxy-105","0.4256935119628906"
"8","3egxgj7e","Policy distr","0.4700555205345154","polished-galaxy-105","0.4354795813560486"
"8","3egxgj7e","Policy distr","0.4659278690814972","polished-galaxy-105","0.44526562094688416"
"8","3egxgj7e","Policy distr","0.4617459774017334","polished-galaxy-105","0.4550516605377197"
"8","3egxgj7e","Policy distr","0.45751190185546875","polished-galaxy-105","0.4648377299308777"
"8","3egxgj7e","Policy distr","0.45322781801223755","polished-galaxy-105","0.47462379932403564"
"8","3egxgj7e","Policy distr","0.44889581203460693","polished-galaxy-105","0.4844098687171936"
"8","3egxgj7e","Policy distr","0.44451817870140076","polished-galaxy-105","0.4941959083080292"
"8","3egxgj7e","Policy distr","0.4400968849658966","polished-galaxy-105","0.5039819478988647"
"8","3egxgj7e","Policy distr","0.43563416600227356","polished-galaxy-105","0.5137680768966675"
"8","3egxgj7e","Policy distr","0.4311322271823883","polished-galaxy-105","0.5235540866851807"
"8","3egxgj7e","Policy distr","0.42659318447113037","polished-galaxy-105","0.5333400964736938"
"8","3egxgj7e","Policy distr","0.42201918363571167","polished-galaxy-105","0.5431262254714966"
"8","3egxgj7e","Policy distr","0.41741248965263367","polished-galaxy-105","0.5529122352600098"
"8","3egxgj7e","Policy distr","0.41277506947517395","polished-galaxy-105","0.5626983642578125"
"8","3egxgj7e","Policy distr","0.40810921788215637","polished-galaxy-105","0.5724843740463257"
"8","3egxgj7e","Policy distr","0.40341708064079285","polished-galaxy-105","0.5822703838348389"
"8","3egxgj7e","Policy distr","0.3987005949020386","polished-galaxy-105","0.5920565128326416"
"8","3egxgj7e","Policy distr","0.39396214485168457","polished-galaxy-105","0.6018425226211548"
"8","3egxgj7e","Policy distr","0.38920366764068604","polished-galaxy-105","0.6116286516189575"
"8","3egxgj7e","Policy distr","0.38442739844322205","polished-galaxy-105","0.6214146614074707"
"8","3egxgj7e","Policy distr","0.3796352446079254","polished-galaxy-105","0.6312006711959839"
"8","3egxgj7e","Policy distr","0.37482935190200806","polished-galaxy-105","0.6409868001937866"
"8","3egxgj7e","Policy distr","0.3700118064880371","polished-galaxy-105","0.6507728099822998"
"8","3egxgj7e","Policy distr","0.3651845455169678","polished-galaxy-105","0.6605589389801025"
"8","3egxgj7e","Policy distr","0.3603496849536896","polished-galaxy-105","0.6703449487686157"
"8","3egxgj7e","Policy distr","0.3555091619491577","polished-galaxy-105","0.6801309585571289"
"8","3egxgj7e","Policy distr","0.35066479444503784","polished-galaxy-105","0.6899170875549316"
"8","3egxgj7e","Policy distr","0.34581881761550903","polished-galaxy-105","0.6997030973434448"
"8","3egxgj7e","Policy distr","0.3409728705883026","polished-galaxy-105","0.7094892263412476"
"8","3egxgj7e","Policy distr","0.33612895011901855","polished-galaxy-105","0.7192752361297607"
"8","3egxgj7e","Policy distr","0.3312889635562897","polished-galaxy-105","0.7290612459182739"
"8","3egxgj7e","Policy distr","0.3264545798301697","polished-galaxy-105","0.7388473749160767"
"8","3egxgj7e","Policy distr","0.32162779569625854","polished-galaxy-105","0.7486333847045898"
"8","3egxgj7e","Policy distr","0.3168101906776428","polished-galaxy-105","0.7584195137023926"
"8","3egxgj7e","Policy distr","0.31200364232063293","polished-galaxy-105","0.7682055234909058"
"8","3egxgj7e","Policy distr","0.3072097897529602","polished-galaxy-105","0.777991533279419"
"8","3egxgj7e","Policy distr","0.30243033170700073","polished-galaxy-105","0.7877776622772217"
"8","3egxgj7e","Policy distr","0.2976668179035187","polished-galaxy-105","0.7975636720657349"
"8","3egxgj7e","Policy distr","0.2929209768772125","polished-galaxy-105","0.8073498010635376"
"8","3egxgj7e","Policy distr","0.2881942689418793","polished-galaxy-105","0.8171358108520508"
"8","3egxgj7e","Policy distr","0.28348836302757263","polished-galaxy-105","0.826921820640564"
"8","3egxgj7e","Policy distr","0.2788044810295105","polished-galaxy-105","0.8367079496383667"
"8","3egxgj7e","Policy distr","0.27414438128471375","polished-galaxy-105","0.8464939594268799"
"8","3egxgj7e","Policy distr","0.26950928568840027","polished-galaxy-105","0.8562800884246826"
"8","3egxgj7e","Policy distr","0.26490068435668945","polished-galaxy-105","0.8660660982131958"
"8","3egxgj7e","Policy distr","0.2603198289871216","polished-galaxy-105","0.875852108001709"
"8","3egxgj7e","Policy distr","0.2557680010795593","polished-galaxy-105","0.8856382369995117"
"8","3egxgj7e","Policy distr","0.2512466013431549","polished-galaxy-105","0.8954242467880249"
"8","3egxgj7e","Policy distr","0.2467566728591919","polished-galaxy-105","0.9052103757858276"
"8","3egxgj7e","Policy distr","0.24229957163333893","polished-galaxy-105","0.9149963855743408"
"8","3egxgj7e","Policy distr","0.23787634074687958","polished-galaxy-105","0.924782395362854"
"8","3egxgj7e","Policy distr","0.2334880381822586","polished-galaxy-105","0.9345685243606567"
"8","3egxgj7e","Policy distr","0.22913581132888794","polished-galaxy-105","0.9443545341491699"
"8","3egxgj7e","Policy distr","0.22482061386108398","polished-galaxy-105","0.9541406631469727"
"8","3egxgj7e","Policy distr","0.22054347395896912","polished-galaxy-105","0.9639266729354858"
"8","3egxgj7e","Policy distr","0.21630533039569855","polished-galaxy-105","0.973712682723999"
"8","3egxgj7e","Policy distr","0.21210700273513794","polished-galaxy-105","0.9834988117218018"
"8","3egxgj7e","Policy distr","0.2079494446516037","polished-galaxy-105","0.9932848215103149"
"8","3egxgj7e","Policy distr","0.20383340120315552","polished-galaxy-105","1.0030708312988281"
"8","3egxgj7e","Policy distr","0.19975964725017548","polished-galaxy-105","1.0128569602966309"
"8","3egxgj7e","Policy distr","0.19572894275188446","polished-galaxy-105","1.0226430892944336"
"8","3egxgj7e","Policy distr","0.19174203276634216","polished-galaxy-105","1.0324290990829468"
"8","3egxgj7e","Policy distr","0.18779951333999634","polished-galaxy-105","1.04221510887146"
"8","3egxgj7e","Policy distr","0.18390195071697235","polished-galaxy-105","1.0520012378692627"
"8","3egxgj7e","Policy distr","0.18005003035068512","polished-galaxy-105","1.0617872476577759"
"8","3egxgj7e","Policy distr","0.17624427378177643","polished-galaxy-105","1.071573257446289"
"8","3egxgj7e","Policy distr","0.1724851131439209","polished-galaxy-105","1.0813593864440918"
"8","3egxgj7e","Policy distr","0.16877302527427673","polished-galaxy-105","1.0911455154418945"
"8","3egxgj7e","Policy distr","0.16510851681232452","polished-galaxy-105","1.1009314060211182"
"8","3egxgj7e","Policy distr","0.16149187088012695","polished-galaxy-105","1.110717535018921"
"8","3egxgj7e","Policy distr","0.15792348980903625","polished-galaxy-105","1.1205036640167236"
"8","3egxgj7e","Policy distr","0.15440373122692108","polished-galaxy-105","1.1302896738052368"
"8","3egxgj7e","Policy distr","0.15093280375003815","polished-galaxy-105","1.14007568359375"
"8","3egxgj7e","Policy distr","0.14751100540161133","polished-galaxy-105","1.1498618125915527"
"8","3egxgj7e","Policy distr","0.14413854479789734","polished-galaxy-105","1.159647822380066"
"8","3egxgj7e","Policy distr","0.14081557095050812","polished-galaxy-105","1.169433832168579"
"8","3egxgj7e","Policy distr","0.1375422179698944","polished-galaxy-105","1.1792199611663818"
"8","3egxgj7e","Policy distr","0.13431860506534576","polished-galaxy-105","1.1890060901641846"
"8","3egxgj7e","Policy distr","0.1311449259519577","polished-galaxy-105","1.1987919807434082"
"8","3egxgj7e","Policy distr","0.12802107632160187","polished-galaxy-105","1.208578109741211"
"8","3egxgj7e","Policy distr","0.12494714558124542","polished-galaxy-105","1.2183642387390137"
"8","3egxgj7e","Policy distr","0.12192315608263016","polished-galaxy-105","1.2281502485275269"
"8","3egxgj7e","Policy distr","0.11894901841878891","polished-galaxy-105","1.23793625831604"
"8","3egxgj7e","Policy distr","0.11602465808391571","polished-galaxy-105","1.2477223873138428"
"8","3egxgj7e","Policy distr","0.11315006762742996","polished-galaxy-105","1.257508397102356"
"8","3egxgj7e","Policy distr","0.11032505333423615","polished-galaxy-105","1.2672944068908691"
"8","3egxgj7e","Policy distr","0.10754945129156113","polished-galaxy-105","1.2770805358886719"
"8","3egxgj7e","Policy distr","0.10482315719127655","polished-galaxy-105","1.2868666648864746"
"8","3egxgj7e","Policy distr","0.10214599221944809","polished-galaxy-105","1.2966525554656982"
"8","3egxgj7e","Policy distr","0.09951764345169067","polished-galaxy-105","1.306438684463501"
"8","3egxgj7e","Policy distr","0.09693791717290878","polished-galaxy-105","1.3162248134613037"
"8","3egxgj7e","Policy distr","0.09440658241510391","polished-galaxy-105","1.326010823249817"
"8","3egxgj7e","Policy distr","0.09192334115505219","polished-galaxy-105","1.33579683303833"
"8","3egxgj7e","Policy distr","0.08948784321546555","polished-galaxy-105","1.3455829620361328"
"8","3egxgj7e","Policy distr","0.0870998203754425","polished-galaxy-105","1.355368971824646"
"8","3egxgj7e","Policy distr","0.08475891500711441","polished-galaxy-105","1.3651549816131592"
"8","3egxgj7e","Policy distr","0.08246473222970963","polished-galaxy-105","1.374941110610962"
"8","3egxgj7e","Policy distr","0.08021693676710129","polished-galaxy-105","1.3847272396087646"
"8","3egxgj7e","Policy distr","0.07801515609025955","polished-galaxy-105","1.3945131301879883"
"8","3egxgj7e","Policy distr","0.07585889846086502","polished-galaxy-105","1.404299259185791"
"8","3egxgj7e","Policy distr","0.07374776899814606","polished-galaxy-105","1.4140853881835938"
"8","3egxgj7e","Policy distr","0.07168135792016983","polished-galaxy-105","1.423871397972107"
"8","3egxgj7e","Policy distr","0.06965920329093933","polished-galaxy-105","1.4336574077606201"
"8","3egxgj7e","Policy distr","0.06768082082271576","polished-galaxy-105","1.4434435367584229"
"8","3egxgj7e","Policy distr","0.06574574112892151","polished-galaxy-105","1.453229546546936"
"8","3egxgj7e","Policy distr","0.06385347992181778","polished-galaxy-105","1.4630155563354492"
"8","3egxgj7e","Policy distr","0.062003493309020996","polished-galaxy-105","1.472801685333252"
"8","3egxgj7e","Policy distr","0.06019532307982445","polished-galaxy-105","1.4825878143310547"
"8","3egxgj7e","Policy distr","0.058428455144166946","polished-galaxy-105","1.4923737049102783"
"8","3egxgj7e","Policy distr","0.05670229718089104","polished-galaxy-105","1.502159833908081"
"8","3egxgj7e","Policy distr","0.055016350001096725","polished-galaxy-105","1.5119459629058838"
"8","3egxgj7e","Policy distr","0.05337011069059372","polished-galaxy-105","1.521731972694397"
"8","3egxgj7e","Policy distr","0.051762960851192474","polished-galaxy-105","1.5315179824829102"
"8","3egxgj7e","Policy distr","0.05019436776638031","polished-galaxy-105","1.541304111480713"
"8","3egxgj7e","Policy distr","0.048663780093193054","polished-galaxy-105","1.551090121269226"
"8","3egxgj7e","Policy distr","0.04717060178518295","polished-galaxy-105","1.5608761310577393"
"8","3egxgj7e","Policy distr","0.045714281499385834","polished-galaxy-105","1.570662260055542"
"8","3egxgj7e","Policy distr","0.04429423809051514","polished-galaxy-105","1.5804483890533447"
"8","3egxgj7e","Policy distr","0.042909927666187286","polished-galaxy-105","1.5902342796325684"
"8","3egxgj7e","Policy distr","0.04156069457530975","polished-galaxy-105","1.600020408630371"
"8","3egxgj7e","Policy distr","0.04024599865078926","polished-galaxy-105","1.6098065376281738"
"8","3egxgj7e","Policy distr","0.038965269923210144","polished-galaxy-105","1.619592547416687"
"8","3egxgj7e","Policy distr","0.03771790862083435","polished-galaxy-105","1.6293785572052002"
"8","3egxgj7e","Policy distr","0.036503300070762634","polished-galaxy-105","1.639164686203003"
"8","3egxgj7e","Policy distr","0.03532089665532112","polished-galaxy-105","1.6489506959915161"
"8","3egxgj7e","Policy distr","0.034170106053352356","polished-galaxy-105","1.6587367057800293"
"8","3egxgj7e","Policy distr","0.033050306141376495","polished-galaxy-105","1.668522834777832"
"8","3egxgj7e","Policy distr","0.03196094185113907","polished-galaxy-105","1.6783089637756348"
"8","3egxgj7e","Policy distr","0.030901454389095306","polished-galaxy-105","1.6880948543548584"
"8","3egxgj7e","Policy distr","0.029871201142668724","polished-galaxy-105","1.6978809833526611"
"8","3egxgj7e","Policy distr","0.028869647532701492","polished-galaxy-105","1.7076671123504639"
"8","3egxgj7e","Policy distr","0.027896210551261902","polished-galaxy-105","1.717453122138977"
"8","3egxgj7e","Policy distr","0.02695031650364399","polished-galaxy-105","1.7272391319274902"
"8","3egxgj7e","Policy distr","0.026031380519270897","polished-galaxy-105","1.737025260925293"
"8","3egxgj7e","Policy distr","0.025138862431049347","polished-galaxy-105","1.7468112707138062"
"8","3egxgj7e","Policy distr","0.024272188544273376","polished-galaxy-105","1.7565972805023193"
"8","3egxgj7e","Policy distr","0.02343078888952732","polished-galaxy-105","1.766383409500122"
"8","3egxgj7e","Policy distr","0.022614119574427605","polished-galaxy-105","1.7761695384979248"
"8","3egxgj7e","Policy distr","0.02182166464626789","polished-galaxy-105","1.7859554290771484"
"8","3egxgj7e","Policy distr","0.021052828058600426","polished-galaxy-105","1.7957415580749512"
"8","3egxgj7e","Policy distr","0.020307103171944618","polished-galaxy-105","1.805527687072754"
"8","3egxgj7e","Policy distr","0.019583960995078087","polished-galaxy-105","1.815313696861267"
"8","3egxgj7e","Policy distr","0.018882866948843002","polished-galaxy-105","1.8250997066497803"
"8","3egxgj7e","Policy distr","0.018203293904662132","polished-galaxy-105","1.834885835647583"
"8","3egxgj7e","Policy distr","0.017544755712151527","polished-galaxy-105","1.8446718454360962"
"8","3egxgj7e","Policy distr","0.01690671779215336","polished-galaxy-105","1.8544578552246094"
"8","3egxgj7e","Policy distr","0.01628868654370308","polished-galaxy-105","1.864243984222412"
"8","3egxgj7e","Policy distr","0.015690172091126442","polished-galaxy-105","1.8740301132202148"
"8","3egxgj7e","Policy distr","0.015110702253878117","polished-galaxy-105","1.8838160037994385"
"8","3egxgj7e","Policy distr","0.01454976201057434","polished-galaxy-105","1.8936021327972412"
"8","3egxgj7e","Policy distr","0.014006906189024448","polished-galaxy-105","1.903388261795044"
"8","3egxgj7e","Policy distr","0.013481665402650833","polished-galaxy-105","1.9131742715835571"
"8","3egxgj7e","Policy distr","0.012973579578101635","polished-galaxy-105","1.9229602813720703"
"8","3egxgj7e","Policy distr","0.012482190504670143","polished-galaxy-105","1.932746410369873"
"8","3egxgj7e","Policy distr","0.012007062323391438","polished-galaxy-105","1.9425324201583862"
"8","3egxgj7e","Policy distr","0.011547756381332874","polished-galaxy-105","1.9523184299468994"
"8","3egxgj7e","Policy distr","0.011103838682174683","polished-galaxy-105","1.9621045589447021"
"8","3egxgj7e","Policy distr","0.010674891993403435","polished-galaxy-105","1.9718906879425049"
"8","3egxgj7e","Policy distr","0.01026051864027977","polished-galaxy-105","1.9816765785217285"
"8","3egxgj7e","Policy distr","0.009860281832516193","polished-galaxy-105","1.9914627075195312"
"8","3egxgj7e","Policy distr","0.009473809041082859","polished-galaxy-105","2.001248836517334"
"8","3egxgj7e","Policy distr","0.009100690484046936","polished-galaxy-105","2.0110349655151367"
"8","3egxgj7e","Policy distr","0.008740567602217197","polished-galaxy-105","2.0208208560943604"
"8","3egxgj7e","Policy distr","0.008393037132918835","polished-galaxy-105","2.030606985092163"
"8","3egxgj7e","Policy distr","0.008057757280766964","polished-galaxy-105","2.0403928756713867"
"8","3egxgj7e","Policy distr","0.007734351325780153","polished-galaxy-105","2.0501790046691895"
"8","3egxgj7e","Policy distr","0.007422463037073612","polished-galaxy-105","2.059965133666992"
"8","3egxgj7e","Policy distr","0.007121757138520479","polished-galaxy-105","2.069751262664795"
"8","3egxgj7e","Policy distr","0.0068318964913487434","polished-galaxy-105","2.0795373916625977"
"8","3egxgj7e","Policy distr","0.006552556063979864","polished-galaxy-105","2.0893232822418213"
"8","3egxgj7e","Policy distr","0.006283394061028957","polished-galaxy-105","2.099109411239624"
"8","3egxgj7e","Policy distr","0.006024121772497892","polished-galaxy-105","2.1088953018188477"
"8","3egxgj7e","Policy distr","0.0057744053192436695","polished-galaxy-105","2.1186814308166504"
"8","3egxgj7e","Policy distr","0.005533955525606871","polished-galaxy-105","2.128467559814453"
"8","3egxgj7e","Policy distr","0.005302478559315205","polished-galaxy-105","2.138253688812256"
"8","3egxgj7e","Policy distr","0.005079693626612425","polished-galaxy-105","2.1480395793914795"
"8","3egxgj7e","Policy distr","0.004865310620516539","polished-galaxy-105","2.1578257083892822"
"8","3egxgj7e","Policy distr","0.004659062251448631","polished-galaxy-105","2.167611837387085"
"8","3egxgj7e","Policy distr","0.004460688680410385","polished-galaxy-105","2.1773977279663086"
"8","3egxgj7e","Policy distr","0.004269919358193874","polished-galaxy-105","2.1871838569641113"
"8","3egxgj7e","Policy distr","0.004086505621671677","polished-galaxy-105","2.196969985961914"
"8","3egxgj7e","Policy distr","0.003910207189619541","polished-galaxy-105","2.206756114959717"
"8","3egxgj7e","Policy distr","0.00374078331515193","polished-galaxy-105","2.2165420055389404"
"8","3egxgj7e","Policy distr","0.003577995812520385","polished-galaxy-105","2.226328134536743"
"8","3egxgj7e","Policy distr","0.0034216251224279404","polished-galaxy-105","2.236114025115967"
"8","3egxgj7e","Policy distr","0.003271443536505103","polished-galaxy-105","2.2459001541137695"
"8","3egxgj7e","Policy distr","0.003127241274341941","polished-galaxy-105","2.2556862831115723"
"8","3egxgj7e","Policy distr","0.002988807624205947","polished-galaxy-105","2.265472412109375"
"8","3egxgj7e","Policy distr","0.002855943748727441","polished-galaxy-105","2.2752585411071777"
"8","3egxgj7e","Policy distr","0.002728454302996397","polished-galaxy-105","2.2850444316864014"
"8","3egxgj7e","Policy distr","0.002606141148135066","polished-galaxy-105","2.294830560684204"
"8","3egxgj7e","Policy distr","0.0024888268671929836","polished-galaxy-105","2.3046164512634277"
"8","3egxgj7e","Policy distr","0.002376325661316514","polished-galaxy-105","2.3144025802612305"
"8","3egxgj7e","Policy distr","0.0022684638388454914","polished-galaxy-105","2.324188709259033"
"8","3egxgj7e","Policy distr","0.002165073761716485","polished-galaxy-105","2.333974838256836"
"8","3egxgj7e","Policy distr","0.0020659936126321554","polished-galaxy-105","2.3437607288360596"
"8","3egxgj7e","Policy distr","0.001971059013158083","polished-galaxy-105","2.3535468578338623"
"8","3egxgj7e","Policy distr","0.0018801178084686399","polished-galaxy-105","2.363332986831665"
"8","3egxgj7e","Policy distr","0.0017930229660123587","polished-galaxy-105","2.3731188774108887"
"8","3egxgj7e","Policy distr","0.0017096257070079446","polished-galaxy-105","2.3829050064086914"
"8","3egxgj7e","Policy distr","0.0016297890106216073","polished-galaxy-105","2.392691135406494"
"8","3egxgj7e","Policy distr","0.0015533756231889129","polished-galaxy-105","2.402477264404297"
"8","3egxgj7e","Policy distr","0.001480255858041346","polished-galaxy-105","2.4122631549835205"
"8","3egxgj7e","Policy distr","0.0014103007270023227","polished-galaxy-105","2.4220492839813232"
"8","3egxgj7e","Policy distr","0.0013433892745524645","polished-galaxy-105","2.431835174560547"
"8","3egxgj7e","Policy distr","0.0012794003123417497","polished-galaxy-105","2.4416213035583496"

==> plot_scripts/data/action_distributions/hopper/hopper_400k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.092320680618286"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.0839345455169678"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.0755486488342285"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.06716251373291"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.058776378631592"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.0503902435302734"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.042004346847534"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.033618211746216"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.0252323150634766"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.016846179962158"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.00846004486084"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-2.0000739097595215"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.9916880130767822"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.9833018779754639"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.9749159812927246"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.9665298461914062"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.958143711090088"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.9497578144073486"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.9413716793060303"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.932985544204712"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.9245996475219727"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.9162135124206543"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.907827377319336"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.8994414806365967"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.8910553455352783"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.88266921043396"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.8742833137512207"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.8658971786499023"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.857511043548584"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.8491251468658447"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.8407390117645264"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.832352876663208"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.8239669799804688"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.8155808448791504"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.807194709777832"
"8","3egxgj7e","Action distr","0.01725180004590933","polished-galaxy-105","-1.7988088130950928"
"8","3egxgj7e","Action distr","0.004312950011477332","polished-galaxy-105","-1.7904226779937744"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.782036542892456"
"8","3egxgj7e","Action distr","0.012938850034431997","polished-galaxy-105","-1.7736506462097168"
"8","3egxgj7e","Action distr","0.004312950011477332","polished-galaxy-105","-1.7652645111083984"
"8","3egxgj7e","Action distr","0.008625900022954665","polished-galaxy-105","-1.75687837600708"
"8","3egxgj7e","Action distr","0.012938850034431997","polished-galaxy-105","-1.7484924793243408"
"8","3egxgj7e","Action distr","0.004312950011477332","polished-galaxy-105","-1.7401063442230225"
"8","3egxgj7e","Action distr","0.004312950011477332","polished-galaxy-105","-1.731720209121704"
"8","3egxgj7e","Action distr","0.004312950011477332","polished-galaxy-105","-1.7233343124389648"
"8","3egxgj7e","Action distr","0.012938850034431997","polished-galaxy-105","-1.7149481773376465"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.7065621614456177"
"8","3egxgj7e","Action distr","0.004312950011477332","polished-galaxy-105","-1.6981761455535889"
"8","3egxgj7e","Action distr","0.01725180004590933","polished-galaxy-105","-1.6897900104522705"
"8","3egxgj7e","Action distr","0.008625900022954665","polished-galaxy-105","-1.6814039945602417"
"8","3egxgj7e","Action distr","0.008625900022954665","polished-galaxy-105","-1.673017978668213"
"8","3egxgj7e","Action distr","0.004312950011477332","polished-galaxy-105","-1.6646318435668945"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.6562458276748657"
"8","3egxgj7e","Action distr","0.01725180004590933","polished-galaxy-105","-1.647859811782837"
"8","3egxgj7e","Action distr","0.012938850034431997","polished-galaxy-105","-1.6394736766815186"
"8","3egxgj7e","Action distr","0.004312950011477332","polished-galaxy-105","-1.6310876607894897"
"8","3egxgj7e","Action distr","0.021564750057386662","polished-galaxy-105","-1.622701644897461"
"8","3egxgj7e","Action distr","0.021564750057386662","polished-galaxy-105","-1.6143155097961426"
"8","3egxgj7e","Action distr","0.004312950011477332","polished-galaxy-105","-1.6059294939041138"
"8","3egxgj7e","Action distr","0.012938850034431997","polished-galaxy-105","-1.597543478012085"
"8","3egxgj7e","Action distr","0.008625900022954665","polished-galaxy-105","-1.5891573429107666"
"8","3egxgj7e","Action distr","0.030190650080341327","polished-galaxy-105","-1.5807713270187378"
"8","3egxgj7e","Action distr","0.004312950011477332","polished-galaxy-105","-1.572385311126709"
"8","3egxgj7e","Action distr","0.008625900022954665","polished-galaxy-105","-1.5639991760253906"
"8","3egxgj7e","Action distr","0.021564750057386662","polished-galaxy-105","-1.5556131601333618"
"8","3egxgj7e","Action distr","0.01725180004590933","polished-galaxy-105","-1.547227144241333"
"8","3egxgj7e","Action distr","0.012938850034431997","polished-galaxy-105","-1.5388410091400146"
"8","3egxgj7e","Action distr","0.004312950011477332","polished-galaxy-105","-1.5304549932479858"
"8","3egxgj7e","Action distr","0.004312950011477332","polished-galaxy-105","-1.522068977355957"
"8","3egxgj7e","Action distr","0.021564750057386662","polished-galaxy-105","-1.5136828422546387"
"8","3egxgj7e","Action distr","0.012938850034431997","polished-galaxy-105","-1.5052968263626099"
"8","3egxgj7e","Action distr","0.030190650080341327","polished-galaxy-105","-1.496910810470581"
"8","3egxgj7e","Action distr","0.030190650080341327","polished-galaxy-105","-1.4885246753692627"
"8","3egxgj7e","Action distr","0.021564750057386662","polished-galaxy-105","-1.4801386594772339"
"8","3egxgj7e","Action distr","0.021564750057386662","polished-galaxy-105","-1.471752643585205"
"8","3egxgj7e","Action distr","0.01725180004590933","polished-galaxy-105","-1.4633665084838867"
"8","3egxgj7e","Action distr","0.03450360009181866","polished-galaxy-105","-1.454980492591858"
"8","3egxgj7e","Action distr","0.03450360009181866","polished-galaxy-105","-1.446594476699829"
"8","3egxgj7e","Action distr","0.012938850034431997","polished-galaxy-105","-1.4382083415985107"
"8","3egxgj7e","Action distr","0.012938850034431997","polished-galaxy-105","-1.429822325706482"
"8","3egxgj7e","Action distr","0.030190650080341327","polished-galaxy-105","-1.4214363098144531"
"8","3egxgj7e","Action distr","0.03450360009181866","polished-galaxy-105","-1.4130501747131348"
"8","3egxgj7e","Action distr","0.043129500114773324","polished-galaxy-105","-1.404664158821106"
"8","3egxgj7e","Action distr","0.043129500114773324","polished-galaxy-105","-1.3962781429290771"
"8","3egxgj7e","Action distr","0.043129500114773324","polished-galaxy-105","-1.3878920078277588"
"8","3egxgj7e","Action distr","0.043129500114773324","polished-galaxy-105","-1.37950599193573"
"8","3egxgj7e","Action distr","0.025877700068863994","polished-galaxy-105","-1.3711199760437012"
"8","3egxgj7e","Action distr","0.060381300160682654","polished-galaxy-105","-1.3627338409423828"
"8","3egxgj7e","Action distr","0.030190650080341327","polished-galaxy-105","-1.354347825050354"
"8","3egxgj7e","Action distr","0.043129500114773324","polished-galaxy-105","-1.3459618091583252"
"8","3egxgj7e","Action distr","0.04744245012625066","polished-galaxy-105","-1.3375756740570068"
"8","3egxgj7e","Action distr","0.038816550103295995","polished-galaxy-105","-1.3291897773742676"
"8","3egxgj7e","Action distr","0.06469425017215999","polished-galaxy-105","-1.3208036422729492"
"8","3egxgj7e","Action distr","0.05175540013772799","polished-galaxy-105","-1.3124175071716309"
"8","3egxgj7e","Action distr","0.06900720018363732","polished-galaxy-105","-1.3040316104888916"
"8","3egxgj7e","Action distr","0.056068350149205325","polished-galaxy-105","-1.2956454753875732"
"8","3egxgj7e","Action distr","0.06900720018363732","polished-galaxy-105","-1.2872593402862549"
"8","3egxgj7e","Action distr","0.021564750057386662","polished-galaxy-105","-1.2788734436035156"
"8","3egxgj7e","Action distr","0.05175540013772799","polished-galaxy-105","-1.2704873085021973"
"8","3egxgj7e","Action distr","0.06469425017215999","polished-galaxy-105","-1.262101173400879"
"8","3egxgj7e","Action distr","0.056068350149205325","polished-galaxy-105","-1.2537152767181396"
"8","3egxgj7e","Action distr","0.07763310020659199","polished-galaxy-105","-1.2453291416168213"
"8","3egxgj7e","Action distr","0.06469425017215999","polished-galaxy-105","-1.236943006515503"
"8","3egxgj7e","Action distr","0.05175540013772799","polished-galaxy-105","-1.2285571098327637"
"8","3egxgj7e","Action distr","0.060381300160682654","polished-galaxy-105","-1.2201709747314453"
"8","3egxgj7e","Action distr","0.09057195024102399","polished-galaxy-105","-1.211784839630127"
"8","3egxgj7e","Action distr","0.08194605021806932","polished-galaxy-105","-1.2033989429473877"
"8","3egxgj7e","Action distr","0.08194605021806932","polished-galaxy-105","-1.1950128078460693"
"8","3egxgj7e","Action distr","0.07763310020659199","polished-galaxy-105","-1.186626672744751"
"8","3egxgj7e","Action distr","0.07332015019511466","polished-galaxy-105","-1.1782407760620117"
"8","3egxgj7e","Action distr","0.07763310020659199","polished-galaxy-105","-1.1698546409606934"
"8","3egxgj7e","Action distr","0.08194605021806932","polished-galaxy-105","-1.161468505859375"
"8","3egxgj7e","Action distr","0.08194605021806932","polished-galaxy-105","-1.1530826091766357"
"8","3egxgj7e","Action distr","0.09919785026397865","polished-galaxy-105","-1.1446964740753174"
"8","3egxgj7e","Action distr","0.10351080027545598","polished-galaxy-105","-1.136310338973999"
"8","3egxgj7e","Action distr","0.10782375028693332","polished-galaxy-105","-1.1279244422912598"
"8","3egxgj7e","Action distr","0.10351080027545598","polished-galaxy-105","-1.1195383071899414"
"8","3egxgj7e","Action distr","0.1337014503557973","polished-galaxy-105","-1.111152172088623"
"8","3egxgj7e","Action distr","0.1725180004590933","polished-galaxy-105","-1.1027662754058838"
"8","3egxgj7e","Action distr","0.09919785026397865","polished-galaxy-105","-1.0943801403045654"
"8","3egxgj7e","Action distr","0.10351080027545598","polished-galaxy-105","-1.085994005203247"
"8","3egxgj7e","Action distr","0.12507555033284265","polished-galaxy-105","-1.0776081085205078"
"8","3egxgj7e","Action distr","0.1337014503557973","polished-galaxy-105","-1.0692219734191895"
"8","3egxgj7e","Action distr","0.12076260032136531","polished-galaxy-105","-1.060835838317871"
"8","3egxgj7e","Action distr","0.1337014503557973","polished-galaxy-105","-1.0524499416351318"
"8","3egxgj7e","Action distr","0.15526620041318398","polished-galaxy-105","-1.0440638065338135"
"8","3egxgj7e","Action distr","0.1337014503557973","polished-galaxy-105","-1.0356776714324951"
"8","3egxgj7e","Action distr","0.15957915042466134","polished-galaxy-105","-1.0272917747497559"
"8","3egxgj7e","Action distr","0.13801440036727464","polished-galaxy-105","-1.0189056396484375"
"8","3egxgj7e","Action distr","0.142327350378752","polished-galaxy-105","-1.0105195045471191"
"8","3egxgj7e","Action distr","0.20270865053943463","polished-galaxy-105","-1.0021336078643799"
"8","3egxgj7e","Action distr","0.18976980050500264","polished-galaxy-105","-0.9937474727630615"
"8","3egxgj7e","Action distr","0.16389210043613864","polished-galaxy-105","-0.9853614568710327"
"8","3egxgj7e","Action distr","0.18114390048204798","polished-galaxy-105","-0.9769753813743591"
"8","3egxgj7e","Action distr","0.19408275051648","polished-galaxy-105","-0.9685893058776855"
"8","3egxgj7e","Action distr","0.20702160055091196","polished-galaxy-105","-0.9602032899856567"
"8","3egxgj7e","Action distr","0.24583815065420797","polished-galaxy-105","-0.9518172144889832"
"8","3egxgj7e","Action distr","0.18114390048204798","polished-galaxy-105","-0.9434311389923096"
"8","3egxgj7e","Action distr","0.2242734005968213","polished-galaxy-105","-0.9350451231002808"
"8","3egxgj7e","Action distr","0.20270865053943463","polished-galaxy-105","-0.9266590476036072"
"8","3egxgj7e","Action distr","0.2242734005968213","polished-galaxy-105","-0.9182729721069336"
"8","3egxgj7e","Action distr","0.16820505044761597","polished-galaxy-105","-0.9098869562149048"
"8","3egxgj7e","Action distr","0.24152520064273061","polished-galaxy-105","-0.9015008807182312"
"8","3egxgj7e","Action distr","0.21996045058534397","polished-galaxy-105","-0.8931148052215576"
"8","3egxgj7e","Action distr","0.23289930061977598","polished-galaxy-105","-0.8847287893295288"
"8","3egxgj7e","Action distr","0.2242734005968213","polished-galaxy-105","-0.8763427138328552"
"8","3egxgj7e","Action distr","0.1854568504935253","polished-galaxy-105","-0.8679566383361816"
"8","3egxgj7e","Action distr","0.24583815065420797","polished-galaxy-105","-0.8595706224441528"
"8","3egxgj7e","Action distr","0.3407230509067093","polished-galaxy-105","-0.851184606552124"
"8","3egxgj7e","Action distr","0.26308995070011726","polished-galaxy-105","-0.8427984714508057"
"8","3egxgj7e","Action distr","0.2674029007115946","polished-galaxy-105","-0.8344124555587769"
"8","3egxgj7e","Action distr","0.23289930061977598","polished-galaxy-105","-0.826026439666748"
"8","3egxgj7e","Action distr","0.3019065008034133","polished-galaxy-105","-0.8176403045654297"
"8","3egxgj7e","Action distr","0.2501511006656853","polished-galaxy-105","-0.8092542886734009"
"8","3egxgj7e","Action distr","0.28034175074602663","polished-galaxy-105","-0.8008682727813721"
"8","3egxgj7e","Action distr","0.29759355079193595","polished-galaxy-105","-0.7924821376800537"
"8","3egxgj7e","Action distr","0.3019065008034133","polished-galaxy-105","-0.7840961217880249"
"8","3egxgj7e","Action distr","0.29328060078045864","polished-galaxy-105","-0.7757101058959961"
"8","3egxgj7e","Action distr","0.23289930061977598","polished-galaxy-105","-0.7673239707946777"
"8","3egxgj7e","Action distr","0.29759355079193595","polished-galaxy-105","-0.7589379549026489"
"8","3egxgj7e","Action distr","0.28034175074602663","polished-galaxy-105","-0.7505519390106201"
"8","3egxgj7e","Action distr","0.29328060078045864","polished-galaxy-105","-0.7421658039093018"
"8","3egxgj7e","Action distr","0.38816550103296","polished-galaxy-105","-0.733779788017273"
"8","3egxgj7e","Action distr","0.4097302510903466","polished-galaxy-105","-0.7253937721252441"
"8","3egxgj7e","Action distr","0.3148453508378453","polished-galaxy-105","-0.7170076370239258"
"8","3egxgj7e","Action distr","0.31053240082636796","polished-galaxy-105","-0.708621621131897"
"8","3egxgj7e","Action distr","0.3320971508837546","polished-galaxy-105","-0.7002356052398682"
"8","3egxgj7e","Action distr","0.3407230509067093","polished-galaxy-105","-0.6918494701385498"
"8","3egxgj7e","Action distr","0.3320971508837546","polished-galaxy-105","-0.683463454246521"
"8","3egxgj7e","Action distr","0.4614856512280746","polished-galaxy-105","-0.6750774383544922"
"8","3egxgj7e","Action distr","0.3967914010559146","polished-galaxy-105","-0.6666913628578186"
"8","3egxgj7e","Action distr","0.3709137009870506","polished-galaxy-105","-0.658305287361145"
"8","3egxgj7e","Action distr","0.4097302510903466","polished-galaxy-105","-0.6499192714691162"
"8","3egxgj7e","Action distr","0.375226650998528","polished-galaxy-105","-0.6415331959724426"
"8","3egxgj7e","Action distr","0.4744245012625066","polished-galaxy-105","-0.633147120475769"
"8","3egxgj7e","Action distr","0.4442338511821653","polished-galaxy-105","-0.6247611045837402"
"8","3egxgj7e","Action distr","0.3967914010559146","polished-galaxy-105","-0.6163750290870667"
"8","3egxgj7e","Action distr","0.38385255102148264","polished-galaxy-105","-0.6079889535903931"
"8","3egxgj7e","Action distr","0.3967914010559146","polished-galaxy-105","-0.5996029376983643"
"8","3egxgj7e","Action distr","0.4097302510903466","polished-galaxy-105","-0.5912168622016907"
"8","3egxgj7e","Action distr","0.5003022013313706","polished-galaxy-105","-0.5828307867050171"
"8","3egxgj7e","Action distr","0.3967914010559146","polished-galaxy-105","-0.5744447708129883"
"8","3egxgj7e","Action distr","0.45285975120511995","polished-galaxy-105","-0.5660586953163147"
"8","3egxgj7e","Action distr","0.43560795115921064","polished-galaxy-105","-0.5576726198196411"
"8","3egxgj7e","Action distr","0.41835615111330127","polished-galaxy-105","-0.5492866039276123"
"8","3egxgj7e","Action distr","0.3709137009870506","polished-galaxy-105","-0.5409005284309387"
"8","3egxgj7e","Action distr","0.5089281013543252","polished-galaxy-105","-0.5325144529342651"
"8","3egxgj7e","Action distr","0.4571727012165973","polished-galaxy-105","-0.5241284370422363"
"8","3egxgj7e","Action distr","0.48305040128546123","polished-galaxy-105","-0.5157423615455627"
"8","3egxgj7e","Action distr","0.49167630130841594","polished-galaxy-105","-0.5073562860488892"
"8","3egxgj7e","Action distr","0.47873745127398387","polished-galaxy-105","-0.49897027015686035"
"8","3egxgj7e","Action distr","0.47873745127398387","polished-galaxy-105","-0.49058419466018677"
"8","3egxgj7e","Action distr","0.48305040128546123","polished-galaxy-105","-0.48219814896583557"
"8","3egxgj7e","Action distr","0.5261799014002345","polished-galaxy-105","-0.4738121032714844"
"8","3egxgj7e","Action distr","0.46579860123955197","polished-galaxy-105","-0.4654260277748108"
"8","3egxgj7e","Action distr","0.5951871015838719","polished-galaxy-105","-0.4570399820804596"
"8","3egxgj7e","Action distr","0.5606835014920533","polished-galaxy-105","-0.4486539363861084"
"8","3egxgj7e","Action distr","0.47011155125102927","polished-galaxy-105","-0.4402678608894348"
"8","3egxgj7e","Action distr","0.5520576014690985","polished-galaxy-105","-0.431881844997406"
"8","3egxgj7e","Action distr","0.45285975120511995","polished-galaxy-105","-0.4234957695007324"
"8","3egxgj7e","Action distr","0.4269820511362559","polished-galaxy-105","-0.41510969400405884"
"8","3egxgj7e","Action distr","0.5003022013313706","polished-galaxy-105","-0.40672367811203003"
"8","3egxgj7e","Action distr","0.5175540013772799","polished-galaxy-105","-0.39833760261535645"
"8","3egxgj7e","Action distr","0.5995000515953492","polished-galaxy-105","-0.38995152711868286"
"8","3egxgj7e","Action distr","0.5779353015379626","polished-galaxy-105","-0.38156551122665405"
"8","3egxgj7e","Action distr","0.5865612015609173","polished-galaxy-105","-0.37317943572998047"
"8","3egxgj7e","Action distr","0.5477446514576212","polished-galaxy-105","-0.3647933602333069"
"8","3egxgj7e","Action distr","0.5520576014690985","polished-galaxy-105","-0.3564073443412781"
"8","3egxgj7e","Action distr","0.5089281013543252","polished-galaxy-105","-0.3480212688446045"
"8","3egxgj7e","Action distr","0.5563705514805759","polished-galaxy-105","-0.3396351933479309"
"8","3egxgj7e","Action distr","0.4744245012625066","polished-galaxy-105","-0.3312491774559021"
"8","3egxgj7e","Action distr","0.5348058014231892","polished-galaxy-105","-0.3228631019592285"
"8","3egxgj7e","Action distr","0.5520576014690985","polished-galaxy-105","-0.3144770562648773"
"8","3egxgj7e","Action distr","0.5304928514117119","polished-galaxy-105","-0.3060910105705261"
"8","3egxgj7e","Action distr","0.5908741515723946","polished-galaxy-105","-0.29770493507385254"
"8","3egxgj7e","Action distr","0.48305040128546123","polished-galaxy-105","-0.28931888937950134"
"8","3egxgj7e","Action distr","0.5477446514576212","polished-galaxy-105","-0.28093284368515015"
"8","3egxgj7e","Action distr","0.5822482515494399","polished-galaxy-105","-0.27254676818847656"
"8","3egxgj7e","Action distr","0.6383166016986453","polished-galaxy-105","-0.26416072249412537"
"8","3egxgj7e","Action distr","0.6253777516642133","polished-galaxy-105","-0.25577467679977417"
"8","3egxgj7e","Action distr","0.634003651687168","polished-galaxy-105","-0.24738861620426178"
"8","3egxgj7e","Action distr","0.5348058014231892","polished-galaxy-105","-0.2390025556087494"
"8","3egxgj7e","Action distr","0.5218669513887573","polished-galaxy-105","-0.2306165099143982"
"8","3egxgj7e","Action distr","0.5995000515953492","polished-galaxy-105","-0.2222304493188858"
"8","3egxgj7e","Action distr","0.5520576014690985","polished-galaxy-105","-0.2138443887233734"
"8","3egxgj7e","Action distr","0.6210648016527359","polished-galaxy-105","-0.20545834302902222"
"8","3egxgj7e","Action distr","0.5218669513887573","polished-galaxy-105","-0.19707229733467102"
"8","3egxgj7e","Action distr","0.6253777516642133","polished-galaxy-105","-0.18868622183799744"
"8","3egxgj7e","Action distr","0.5908741515723946","polished-galaxy-105","-0.18030017614364624"
"8","3egxgj7e","Action distr","0.6296907016756906","polished-galaxy-105","-0.17191413044929504"
"8","3egxgj7e","Action distr","0.5563705514805759","polished-galaxy-105","-0.16352806985378265"
"8","3egxgj7e","Action distr","0.6383166016986453","polished-galaxy-105","-0.15514200925827026"
"8","3egxgj7e","Action distr","0.5865612015609173","polished-galaxy-105","-0.14675596356391907"
"8","3egxgj7e","Action distr","0.6512554517330772","polished-galaxy-105","-0.13836990296840668"
"8","3egxgj7e","Action distr","0.5649964515035306","polished-galaxy-105","-0.1299838423728943"
"8","3egxgj7e","Action distr","0.6296907016756906","polished-galaxy-105","-0.12159779667854309"
"8","3egxgj7e","Action distr","0.6728202017904639","polished-galaxy-105","-0.1132117360830307"
"8","3egxgj7e","Action distr","0.5951871015838719","polished-galaxy-105","-0.1048256903886795"
"8","3egxgj7e","Action distr","0.6469425017216","polished-galaxy-105","-0.09643962979316711"
"8","3egxgj7e","Action distr","0.5348058014231892","polished-galaxy-105","-0.08805356919765472"
"8","3egxgj7e","Action distr","0.6426295517101226","polished-galaxy-105","-0.07966752350330353"
"8","3egxgj7e","Action distr","0.6253777516642133","polished-galaxy-105","-0.07128146290779114"
"8","3egxgj7e","Action distr","0.6383166016986453","polished-galaxy-105","-0.06289540976285934"
"8","3egxgj7e","Action distr","0.634003651687168","polished-galaxy-105","-0.05450935661792755"
"8","3egxgj7e","Action distr","0.6124389016297813","polished-galaxy-105","-0.04612330347299576"
"8","3egxgj7e","Action distr","0.6038130016068266","polished-galaxy-105","-0.037737246602773666"
"8","3egxgj7e","Action distr","0.7202626519167146","polished-galaxy-105","-0.029351193457841873"
"8","3egxgj7e","Action distr","0.6253777516642133","polished-galaxy-105","-0.02096513658761978"
"8","3egxgj7e","Action distr","0.6986979018593279","polished-galaxy-105","-0.012579082511365414"
"8","3egxgj7e","Action distr","0.6253777516642133","polished-galaxy-105","-0.004193027503788471"
"8","3egxgj7e","Action distr","0.6469425017216","polished-galaxy-105","0.004193027503788471"
"8","3egxgj7e","Action distr","0.5477446514576212","polished-galaxy-105","0.012579082511365414"
"8","3egxgj7e","Action distr","0.6771331518019412","polished-galaxy-105","0.02096513658761978"
"8","3egxgj7e","Action distr","0.5520576014690985","polished-galaxy-105","0.029351193457841873"
"8","3egxgj7e","Action distr","0.5520576014690985","polished-galaxy-105","0.037737246602773666"
"8","3egxgj7e","Action distr","0.5477446514576212","polished-galaxy-105","0.04612330347299576"
"8","3egxgj7e","Action distr","0.6124389016297813","polished-galaxy-105","0.05450935661792755"
"8","3egxgj7e","Action distr","0.5606835014920533","polished-galaxy-105","0.06289540976285934"
"8","3egxgj7e","Action distr","0.6124389016297813","polished-galaxy-105","0.07128146290779114"
"8","3egxgj7e","Action distr","0.5736223515264852","polished-galaxy-105","0.07966752350330353"
"8","3egxgj7e","Action distr","0.6728202017904639","polished-galaxy-105","0.08805356919765472"
"8","3egxgj7e","Action distr","0.5779353015379626","polished-galaxy-105","0.09643962979316711"
"8","3egxgj7e","Action distr","0.6124389016297813","polished-galaxy-105","0.1048256903886795"
"8","3egxgj7e","Action distr","0.5995000515953492","polished-galaxy-105","0.1132117360830307"
"8","3egxgj7e","Action distr","0.5606835014920533","polished-galaxy-105","0.12159779667854309"
"8","3egxgj7e","Action distr","0.6296907016756906","polished-galaxy-105","0.1299838423728943"
"8","3egxgj7e","Action distr","0.6296907016756906","polished-galaxy-105","0.13836990296840668"
"8","3egxgj7e","Action distr","0.569309401515008","polished-galaxy-105","0.14675596356391907"
"8","3egxgj7e","Action distr","0.5908741515723946","polished-galaxy-105","0.15514200925827026"
"8","3egxgj7e","Action distr","0.608125951618304","polished-galaxy-105","0.16352806985378265"
"8","3egxgj7e","Action distr","0.5175540013772799","polished-galaxy-105","0.17191413044929504"
"8","3egxgj7e","Action distr","0.6512554517330772","polished-galaxy-105","0.18030017614364624"
"8","3egxgj7e","Action distr","0.6512554517330772","polished-galaxy-105","0.18868622183799744"
"8","3egxgj7e","Action distr","0.5779353015379626","polished-galaxy-105","0.19707229733467102"
"8","3egxgj7e","Action distr","0.6771331518019412","polished-galaxy-105","0.20545834302902222"
"8","3egxgj7e","Action distr","0.5175540013772799","polished-galaxy-105","0.2138443887233734"
"8","3egxgj7e","Action distr","0.5908741515723946","polished-galaxy-105","0.2222304493188858"
"8","3egxgj7e","Action distr","0.5348058014231892","polished-galaxy-105","0.2306165099143982"
"8","3egxgj7e","Action distr","0.6296907016756906","polished-galaxy-105","0.2390025556087494"
"8","3egxgj7e","Action distr","0.6253777516642133","polished-galaxy-105","0.24738861620426178"
"8","3egxgj7e","Action distr","0.6383166016986453","polished-galaxy-105","0.25577467679977417"
"8","3egxgj7e","Action distr","0.7202626519167146","polished-galaxy-105","0.26416072249412537"
"8","3egxgj7e","Action distr","0.5606835014920533","polished-galaxy-105","0.27254676818847656"
"8","3egxgj7e","Action distr","0.5520576014690985","polished-galaxy-105","0.28093284368515015"
"8","3egxgj7e","Action distr","0.6253777516642133","polished-galaxy-105","0.28931888937950134"
"8","3egxgj7e","Action distr","0.5261799014002345","polished-galaxy-105","0.29770493507385254"
"8","3egxgj7e","Action distr","0.6124389016297813","polished-galaxy-105","0.3060910105705261"
"8","3egxgj7e","Action distr","0.5649964515035306","polished-galaxy-105","0.3144770562648773"
"8","3egxgj7e","Action distr","0.5261799014002345","polished-galaxy-105","0.3228631019592285"
"8","3egxgj7e","Action distr","0.5649964515035306","polished-galaxy-105","0.3312491774559021"
"8","3egxgj7e","Action distr","0.5736223515264852","polished-galaxy-105","0.3396351933479309"
"8","3egxgj7e","Action distr","0.5348058014231892","polished-galaxy-105","0.3480212688446045"
"8","3egxgj7e","Action distr","0.5563705514805759","polished-galaxy-105","0.3564073443412781"
"8","3egxgj7e","Action distr","0.6210648016527359","polished-galaxy-105","0.3647933602333069"
"8","3egxgj7e","Action distr","0.6296907016756906","polished-galaxy-105","0.37317943572998047"
"8","3egxgj7e","Action distr","0.5391187514346666","polished-galaxy-105","0.38156551122665405"
"8","3egxgj7e","Action distr","0.4614856512280746","polished-galaxy-105","0.38995152711868286"
"8","3egxgj7e","Action distr","0.47873745127398387","polished-galaxy-105","0.39833760261535645"
"8","3egxgj7e","Action distr","0.5736223515264852","polished-galaxy-105","0.40672367811203003"
"8","3egxgj7e","Action distr","0.5520576014690985","polished-galaxy-105","0.41510969400405884"
"8","3egxgj7e","Action distr","0.4959892513198933","polished-galaxy-105","0.4234957695007324"
"8","3egxgj7e","Action distr","0.5175540013772799","polished-galaxy-105","0.431881844997406"
"8","3egxgj7e","Action distr","0.4485468011936426","polished-galaxy-105","0.4402678608894348"
"8","3egxgj7e","Action distr","0.504615151342848","polished-galaxy-105","0.4486539363861084"
"8","3egxgj7e","Action distr","0.4959892513198933","polished-galaxy-105","0.4570399820804596"
"8","3egxgj7e","Action distr","0.5132410513658026","polished-galaxy-105","0.4654260277748108"
"8","3egxgj7e","Action distr","0.5865612015609173","polished-galaxy-105","0.4738121032714844"
"8","3egxgj7e","Action distr","0.45285975120511995","polished-galaxy-105","0.48219814896583557"
"8","3egxgj7e","Action distr","0.4312950011477333","polished-galaxy-105","0.49058419466018677"
"8","3egxgj7e","Action distr","0.5003022013313706","polished-galaxy-105","0.49897027015686035"
"8","3egxgj7e","Action distr","0.43560795115921064","polished-galaxy-105","0.5073562860488892"
"8","3egxgj7e","Action distr","0.5304928514117119","polished-galaxy-105","0.5157423615455627"
"8","3egxgj7e","Action distr","0.5261799014002345","polished-galaxy-105","0.5241284370422363"
"8","3egxgj7e","Action distr","0.4744245012625066","polished-galaxy-105","0.5325144529342651"
"8","3egxgj7e","Action distr","0.43992090117068794","polished-galaxy-105","0.5409005284309387"
"8","3egxgj7e","Action distr","0.5261799014002345","polished-galaxy-105","0.5492866039276123"
"8","3egxgj7e","Action distr","0.46579860123955197","polished-galaxy-105","0.5576726198196411"
"8","3egxgj7e","Action distr","0.4269820511362559","polished-galaxy-105","0.5660586953163147"
"8","3egxgj7e","Action distr","0.504615151342848","polished-galaxy-105","0.5744447708129883"
"8","3egxgj7e","Action distr","0.5304928514117119","polished-galaxy-105","0.5828307867050171"
"8","3egxgj7e","Action distr","0.47873745127398387","polished-galaxy-105","0.5912168622016907"
"8","3egxgj7e","Action distr","0.48305040128546123","polished-galaxy-105","0.5996029376983643"
"8","3egxgj7e","Action distr","0.47873745127398387","polished-galaxy-105","0.6079889535903931"
"8","3egxgj7e","Action distr","0.40541730107886925","polished-galaxy-105","0.6163750290870667"
"8","3egxgj7e","Action distr","0.4442338511821653","polished-galaxy-105","0.6247611045837402"
"8","3egxgj7e","Action distr","0.4097302510903466","polished-galaxy-105","0.633147120475769"
"8","3egxgj7e","Action distr","0.4873633512969386","polished-galaxy-105","0.6415331959724426"
"8","3egxgj7e","Action distr","0.48305040128546123","polished-galaxy-105","0.6499192714691162"
"8","3egxgj7e","Action distr","0.47011155125102927","polished-galaxy-105","0.658305287361145"
"8","3egxgj7e","Action distr","0.43992090117068794","polished-galaxy-105","0.6666913628578186"
"8","3egxgj7e","Action distr","0.41835615111330127","polished-galaxy-105","0.6750774383544922"
"8","3egxgj7e","Action distr","0.3709137009870506","polished-galaxy-105","0.683463454246521"
"8","3egxgj7e","Action distr","0.38385255102148264","polished-galaxy-105","0.6918494701385498"
"8","3egxgj7e","Action distr","0.3795396010100053","polished-galaxy-105","0.7002356052398682"
"8","3egxgj7e","Action distr","0.33641010089523193","polished-galaxy-105","0.708621621131897"
"8","3egxgj7e","Action distr","0.3666007509755733","polished-galaxy-105","0.7170076370239258"
"8","3egxgj7e","Action distr","0.4614856512280746","polished-galaxy-105","0.7253937721252441"
"8","3egxgj7e","Action distr","0.375226650998528","polished-galaxy-105","0.733779788017273"
"8","3egxgj7e","Action distr","0.2501511006656853","polished-galaxy-105","0.7421658039093018"
"8","3egxgj7e","Action distr","0.3019065008034133","polished-galaxy-105","0.7505519390106201"
"8","3egxgj7e","Action distr","0.3666007509755733","polished-galaxy-105","0.7589379549026489"
"8","3egxgj7e","Action distr","0.3536619009411413","polished-galaxy-105","0.7673239707946777"
"8","3egxgj7e","Action distr","0.27171585072307197","polished-galaxy-105","0.7757101058959961"
"8","3egxgj7e","Action distr","0.3191583008493227","polished-galaxy-105","0.7840961217880249"
"8","3egxgj7e","Action distr","0.3320971508837546","polished-galaxy-105","0.7924821376800537"
"8","3egxgj7e","Action distr","0.3666007509755733","polished-galaxy-105","0.8008682727813721"
"8","3egxgj7e","Action distr","0.3234712508608","polished-galaxy-105","0.8092542886734009"
"8","3egxgj7e","Action distr","0.3148453508378453","polished-galaxy-105","0.8176403045654297"
"8","3egxgj7e","Action distr","0.29759355079193595","polished-galaxy-105","0.826026439666748"
"8","3egxgj7e","Action distr","0.3795396010100053","polished-galaxy-105","0.8344124555587769"
"8","3egxgj7e","Action distr","0.29759355079193595","polished-galaxy-105","0.8427984714508057"
"8","3egxgj7e","Action distr","0.3191583008493227","polished-galaxy-105","0.851184606552124"
"8","3egxgj7e","Action distr","0.28034175074602663","polished-galaxy-105","0.8595706224441528"
"8","3egxgj7e","Action distr","0.2544640506771626","polished-galaxy-105","0.8679566383361816"
"8","3egxgj7e","Action distr","0.29759355079193595","polished-galaxy-105","0.8763427138328552"
"8","3egxgj7e","Action distr","0.2242734005968213","polished-galaxy-105","0.8847287893295288"
"8","3egxgj7e","Action distr","0.16820505044761597","polished-galaxy-105","0.8931148052215576"
"8","3egxgj7e","Action distr","0.284654700757504","polished-galaxy-105","0.9015008807182312"
"8","3egxgj7e","Action distr","0.21996045058534397","polished-galaxy-105","0.9098869562149048"
"8","3egxgj7e","Action distr","0.23289930061977598","polished-galaxy-105","0.9182729721069336"
"8","3egxgj7e","Action distr","0.2501511006656853","polished-galaxy-105","0.9266590476036072"
"8","3egxgj7e","Action distr","0.22858635060829866","polished-galaxy-105","0.9350451231002808"
"8","3egxgj7e","Action distr","0.21564750057386664","polished-galaxy-105","0.9434311389923096"
"8","3egxgj7e","Action distr","0.20270865053943463","polished-galaxy-105","0.9518172144889832"
"8","3egxgj7e","Action distr","0.23289930061977598","polished-galaxy-105","0.9602032899856567"
"8","3egxgj7e","Action distr","0.17683095047057065","polished-galaxy-105","0.9685893058776855"
"8","3egxgj7e","Action distr","0.21996045058534397","polished-galaxy-105","0.9769753813743591"
"8","3egxgj7e","Action distr","0.1854568504935253","polished-galaxy-105","0.9853614568710327"
"8","3egxgj7e","Action distr","0.15957915042466134","polished-galaxy-105","0.9937474727630615"
"8","3egxgj7e","Action distr","0.2242734005968213","polished-galaxy-105","1.0021336078643799"
"8","3egxgj7e","Action distr","0.1854568504935253","polished-galaxy-105","1.0105195045471191"
"8","3egxgj7e","Action distr","0.14664030039022932","polished-galaxy-105","1.0189056396484375"
"8","3egxgj7e","Action distr","0.20702160055091196","polished-galaxy-105","1.0272917747497559"
"8","3egxgj7e","Action distr","0.12938850034431998","polished-galaxy-105","1.0356776714324951"
"8","3egxgj7e","Action distr","0.142327350378752","polished-galaxy-105","1.0440638065338135"
"8","3egxgj7e","Action distr","0.13801440036727464","polished-galaxy-105","1.0524499416351318"
"8","3egxgj7e","Action distr","0.142327350378752","polished-galaxy-105","1.060835838317871"
"8","3egxgj7e","Action distr","0.1854568504935253","polished-galaxy-105","1.0692219734191895"
"8","3egxgj7e","Action distr","0.12507555033284265","polished-galaxy-105","1.0776081085205078"
"8","3egxgj7e","Action distr","0.18976980050500264","polished-galaxy-105","1.085994005203247"
"8","3egxgj7e","Action distr","0.12076260032136531","polished-galaxy-105","1.0943801403045654"
"8","3egxgj7e","Action distr","0.142327350378752","polished-galaxy-105","1.1027662754058838"
"8","3egxgj7e","Action distr","0.10782375028693332","polished-galaxy-105","1.111152172088623"
"8","3egxgj7e","Action distr","0.10782375028693332","polished-galaxy-105","1.1195383071899414"
"8","3egxgj7e","Action distr","0.15095325040170665","polished-galaxy-105","1.1279244422912598"
"8","3egxgj7e","Action distr","0.056068350149205325","polished-galaxy-105","1.136310338973999"
"8","3egxgj7e","Action distr","0.11213670029841065","polished-galaxy-105","1.1446964740753174"
"8","3egxgj7e","Action distr","0.12076260032136531","polished-galaxy-105","1.1530826091766357"
"8","3egxgj7e","Action distr","0.12507555033284265","polished-galaxy-105","1.161468505859375"
"8","3egxgj7e","Action distr","0.12076260032136531","polished-galaxy-105","1.1698546409606934"
"8","3egxgj7e","Action distr","0.09919785026397865","polished-galaxy-105","1.1782407760620117"
"8","3egxgj7e","Action distr","0.09057195024102399","polished-galaxy-105","1.186626672744751"
"8","3egxgj7e","Action distr","0.08625900022954665","polished-galaxy-105","1.1950128078460693"
"8","3egxgj7e","Action distr","0.10351080027545598","polished-galaxy-105","1.2033989429473877"
"8","3egxgj7e","Action distr","0.08194605021806932","polished-galaxy-105","1.211784839630127"
"8","3egxgj7e","Action distr","0.07763310020659199","polished-galaxy-105","1.2201709747314453"
"8","3egxgj7e","Action distr","0.07763310020659199","polished-galaxy-105","1.2285571098327637"
"8","3egxgj7e","Action distr","0.09488490025250132","polished-galaxy-105","1.236943006515503"
"8","3egxgj7e","Action distr","0.09488490025250132","polished-galaxy-105","1.2453291416168213"
"8","3egxgj7e","Action distr","0.07763310020659199","polished-galaxy-105","1.2537152767181396"
"8","3egxgj7e","Action distr","0.07763310020659199","polished-galaxy-105","1.262101173400879"
"8","3egxgj7e","Action distr","0.07332015019511466","polished-galaxy-105","1.2704873085021973"
"8","3egxgj7e","Action distr","0.07763310020659199","polished-galaxy-105","1.2788734436035156"
"8","3egxgj7e","Action distr","0.08194605021806932","polished-galaxy-105","1.2872593402862549"
"8","3egxgj7e","Action distr","0.07763310020659199","polished-galaxy-105","1.2956454753875732"
"8","3egxgj7e","Action distr","0.060381300160682654","polished-galaxy-105","1.3040316104888916"
"8","3egxgj7e","Action distr","0.043129500114773324","polished-galaxy-105","1.3124175071716309"
"8","3egxgj7e","Action distr","0.05175540013772799","polished-galaxy-105","1.3208036422729492"
"8","3egxgj7e","Action distr","0.08194605021806932","polished-galaxy-105","1.3291897773742676"
"8","3egxgj7e","Action distr","0.05175540013772799","polished-galaxy-105","1.3375756740570068"
"8","3egxgj7e","Action distr","0.030190650080341327","polished-galaxy-105","1.3459618091583252"
"8","3egxgj7e","Action distr","0.04744245012625066","polished-galaxy-105","1.354347825050354"
"8","3egxgj7e","Action distr","0.07763310020659199","polished-galaxy-105","1.3627338409423828"
"8","3egxgj7e","Action distr","0.043129500114773324","polished-galaxy-105","1.3711199760437012"
"8","3egxgj7e","Action distr","0.030190650080341327","polished-galaxy-105","1.37950599193573"
"8","3egxgj7e","Action distr","0.060381300160682654","polished-galaxy-105","1.3878920078277588"
"8","3egxgj7e","Action distr","0.05175540013772799","polished-galaxy-105","1.3962781429290771"
"8","3egxgj7e","Action distr","0.04744245012625066","polished-galaxy-105","1.404664158821106"
"8","3egxgj7e","Action distr","0.043129500114773324","polished-galaxy-105","1.4130501747131348"
"8","3egxgj7e","Action distr","0.043129500114773324","polished-galaxy-105","1.4214363098144531"
"8","3egxgj7e","Action distr","0.025877700068863994","polished-galaxy-105","1.429822325706482"
"8","3egxgj7e","Action distr","0.05175540013772799","polished-galaxy-105","1.4382083415985107"
"8","3egxgj7e","Action distr","0.06469425017215999","polished-galaxy-105","1.446594476699829"
"8","3egxgj7e","Action distr","0.043129500114773324","polished-galaxy-105","1.454980492591858"
"8","3egxgj7e","Action distr","0.05175540013772799","polished-galaxy-105","1.4633665084838867"
"8","3egxgj7e","Action distr","0.025877700068863994","polished-galaxy-105","1.471752643585205"
"8","3egxgj7e","Action distr","0.038816550103295995","polished-galaxy-105","1.4801386594772339"
"8","3egxgj7e","Action distr","0.030190650080341327","polished-galaxy-105","1.4885246753692627"
"8","3egxgj7e","Action distr","0.01725180004590933","polished-galaxy-105","1.496910810470581"
"8","3egxgj7e","Action distr","0.038816550103295995","polished-galaxy-105","1.5052968263626099"
"8","3egxgj7e","Action distr","0.03450360009181866","polished-galaxy-105","1.5136828422546387"
"8","3egxgj7e","Action distr","0.012938850034431997","polished-galaxy-105","1.522068977355957"
"8","3egxgj7e","Action distr","0.012938850034431997","polished-galaxy-105","1.5304549932479858"
"8","3egxgj7e","Action distr","0.03450360009181866","polished-galaxy-105","1.5388410091400146"
"8","3egxgj7e","Action distr","0.03450360009181866","polished-galaxy-105","1.547227144241333"
"8","3egxgj7e","Action distr","0.03450360009181866","polished-galaxy-105","1.5556131601333618"
"8","3egxgj7e","Action distr","0.004312950011477332","polished-galaxy-105","1.5639991760253906"
"8","3egxgj7e","Action distr","0.021564750057386662","polished-galaxy-105","1.572385311126709"
"8","3egxgj7e","Action distr","0.008625900022954665","polished-galaxy-105","1.5807713270187378"
"8","3egxgj7e","Action distr","0.012938850034431997","polished-galaxy-105","1.5891573429107666"
"8","3egxgj7e","Action distr","0.008625900022954665","polished-galaxy-105","1.597543478012085"
"8","3egxgj7e","Action distr","0.021564750057386662","polished-galaxy-105","1.6059294939041138"
"8","3egxgj7e","Action distr","0.025877700068863994","polished-galaxy-105","1.6143155097961426"
"8","3egxgj7e","Action distr","0.01725180004590933","polished-galaxy-105","1.622701644897461"
"8","3egxgj7e","Action distr","0.01725180004590933","polished-galaxy-105","1.6310876607894897"
"8","3egxgj7e","Action distr","0.01725180004590933","polished-galaxy-105","1.6394736766815186"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.647859811782837"
"8","3egxgj7e","Action distr","0.012938850034431997","polished-galaxy-105","1.6562458276748657"
"8","3egxgj7e","Action distr","0.01725180004590933","polished-galaxy-105","1.6646318435668945"
"8","3egxgj7e","Action distr","0.008625900022954665","polished-galaxy-105","1.673017978668213"
"8","3egxgj7e","Action distr","0.004312950011477332","polished-galaxy-105","1.6814039945602417"
"8","3egxgj7e","Action distr","0.01725180004590933","polished-galaxy-105","1.6897900104522705"
"8","3egxgj7e","Action distr","0.012938850034431997","polished-galaxy-105","1.6981761455535889"
"8","3egxgj7e","Action distr","0.008625900022954665","polished-galaxy-105","1.7065621614456177"
"8","3egxgj7e","Action distr","0.012938850034431997","polished-galaxy-105","1.7149481773376465"
"8","3egxgj7e","Action distr","0.004312950011477332","polished-galaxy-105","1.7233343124389648"
"8","3egxgj7e","Action distr","0.01725180004590933","polished-galaxy-105","1.731720209121704"
"8","3egxgj7e","Action distr","0.008625900022954665","polished-galaxy-105","1.7401063442230225"
"8","3egxgj7e","Action distr","0.008625900022954665","polished-galaxy-105","1.7484924793243408"
"8","3egxgj7e","Action distr","0.012938850034431997","polished-galaxy-105","1.75687837600708"
"8","3egxgj7e","Action distr","0.030190650080341327","polished-galaxy-105","1.7652645111083984"
"8","3egxgj7e","Action distr","0.043129500114773324","polished-galaxy-105","1.7736506462097168"
"8","3egxgj7e","Action distr","0.008625900022954665","polished-galaxy-105","1.782036542892456"
"8","3egxgj7e","Action distr","0.012938850034431997","polished-galaxy-105","1.7904226779937744"
"8","3egxgj7e","Action distr","0.04744245012625066","polished-galaxy-105","1.7988088130950928"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.807194709777832"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.8155808448791504"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.8239669799804688"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.832352876663208"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.8407390117645264"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.8491251468658447"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.857511043548584"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.8658971786499023"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.8742833137512207"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.88266921043396"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.8910553455352783"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.8994414806365967"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.907827377319336"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.9162135124206543"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.9245996475219727"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.932985544204712"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.9413716793060303"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.9497578144073486"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.958143711090088"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.9665298461914062"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.9749159812927246"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.9833018779754639"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.9916880130767822"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.0000739097595215"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.00846004486084"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.016846179962158"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.0252323150634766"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.033618211746216"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.042004346847534"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.0503902435302734"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.058776378631592"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.06716251373291"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.0755486488342285"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.0839345455169678"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","2.092320680618286"
"8","3egxgj7e","Policy distr","0.0014929879689589143","polished-galaxy-105","-2.092320680618286"
"8","3egxgj7e","Policy distr","0.001567660248838365","polished-galaxy-105","-2.0839345455169678"
"8","3egxgj7e","Policy distr","0.0016457409365102649","polished-galaxy-105","-2.0755486488342285"
"8","3egxgj7e","Policy distr","0.0017273760167881846","polished-galaxy-105","-2.06716251373291"
"8","3egxgj7e","Policy distr","0.0018127041403204203","polished-galaxy-105","-2.058776378631592"
"8","3egxgj7e","Policy distr","0.0019018745515495539","polished-galaxy-105","-2.0503902435302734"
"8","3egxgj7e","Policy distr","0.0019950387068092823","polished-galaxy-105","-2.042004346847534"
"8","3egxgj7e","Policy distr","0.0020923586562275887","polished-galaxy-105","-2.033618211746216"
"8","3egxgj7e","Policy distr","0.0021939927246421576","polished-galaxy-105","-2.0252323150634766"
"8","3egxgj7e","Policy distr","0.002300115767866373","polished-galaxy-105","-2.016846179962158"
"8","3egxgj7e","Policy distr","0.002410899382084608","polished-galaxy-105","-2.00846004486084"
"8","3egxgj7e","Policy distr","0.0025265237782150507","polished-galaxy-105","-2.0000739097595215"
"8","3egxgj7e","Policy distr","0.0026471707969903946","polished-galaxy-105","-1.9916880130767822"
"8","3egxgj7e","Policy distr","0.00277303927578032","polished-galaxy-105","-1.9833018779754639"
"8","3egxgj7e","Policy distr","0.0029043194372206926","polished-galaxy-105","-1.9749159812927246"
"8","3egxgj7e","Policy distr","0.003041221294552088","polished-galaxy-105","-1.9665298461914062"
"8","3egxgj7e","Policy distr","0.003183953929692507","polished-galaxy-105","-1.958143711090088"
"8","3egxgj7e","Policy distr","0.003332726890221238","polished-galaxy-105","-1.9497578144073486"
"8","3egxgj7e","Policy distr","0.0034877732396125793","polished-galaxy-105","-1.9413716793060303"
"8","3egxgj7e","Policy distr","0.0036493178922683","polished-galaxy-105","-1.932985544204712"
"8","3egxgj7e","Policy distr","0.0038175885565578938","polished-galaxy-105","-1.9245996475219727"
"8","3egxgj7e","Policy distr","0.003992841113358736","polished-galaxy-105","-1.9162135124206543"
"8","3egxgj7e","Policy distr","0.004175323527306318","polished-galaxy-105","-1.907827377319336"
"8","3egxgj7e","Policy distr","0.004365283530205488","polished-galaxy-105","-1.8994414806365967"
"8","3egxgj7e","Policy distr","0.004562995862215757","polished-galaxy-105","-1.8910553455352783"
"8","3egxgj7e","Policy distr","0.004768728278577328","polished-galaxy-105","-1.88266921043396"
"8","3egxgj7e","Policy distr","0.004982755519449711","polished-galaxy-105","-1.8742833137512207"
"8","3egxgj7e","Policy distr","0.0052053723484277725","polished-galaxy-105","-1.8658971786499023"
"8","3egxgj7e","Policy distr","0.005436873994767666","polished-galaxy-105","-1.857511043548584"
"8","3egxgj7e","Policy distr","0.0056775459088385105","polished-galaxy-105","-1.8491251468658447"
"8","3egxgj7e","Policy distr","0.005927718710154295","polished-galaxy-105","-1.8407390117645264"
"8","3egxgj7e","Policy distr","0.0061877029947936535","polished-galaxy-105","-1.832352876663208"
"8","3egxgj7e","Policy distr","0.006457813549786806","polished-galaxy-105","-1.8239669799804688"
"8","3egxgj7e","Policy distr","0.006738406140357256","polished-galaxy-105","-1.8155808448791504"
"8","3egxgj7e","Policy distr","0.007029810920357704","polished-galaxy-105","-1.807194709777832"
"8","3egxgj7e","Policy distr","0.007332370150834322","polished-galaxy-105","-1.7988088130950928"
"8","3egxgj7e","Policy distr","0.0076464638113975525","polished-galaxy-105","-1.7904226779937744"
"8","3egxgj7e","Policy distr","0.007972449995577335","polished-galaxy-105","-1.782036542892456"
"8","3egxgj7e","Policy distr","0.008310693316161633","polished-galaxy-105","-1.7736506462097168"
"8","3egxgj7e","Policy distr","0.008661599829792976","polished-galaxy-105","-1.7652645111083984"
"8","3egxgj7e","Policy distr","0.009025556035339832","polished-galaxy-105","-1.75687837600708"
"8","3egxgj7e","Policy distr","0.00940294936299324","polished-galaxy-105","-1.7484924793243408"
"8","3egxgj7e","Policy distr","0.009794210083782673","polished-galaxy-105","-1.7401063442230225"
"8","3egxgj7e","Policy distr","0.010199759155511856","polished-galaxy-105","-1.731720209121704"
"8","3egxgj7e","Policy distr","0.010620002634823322","polished-galaxy-105","-1.7233343124389648"
"8","3egxgj7e","Policy distr","0.01105540618300438","polished-galaxy-105","-1.7149481773376465"
"8","3egxgj7e","Policy distr","0.01150639820843935","polished-galaxy-105","-1.7065621614456177"
"8","3egxgj7e","Policy distr","0.011973442509770393","polished-galaxy-105","-1.6981761455535889"
"8","3egxgj7e","Policy distr","0.012457011267542839","polished-galaxy-105","-1.6897900104522705"
"8","3egxgj7e","Policy distr","0.012957559898495674","polished-galaxy-105","-1.6814039945602417"
"8","3egxgj7e","Policy distr","0.013475582003593445","polished-galaxy-105","-1.673017978668213"
"8","3egxgj7e","Policy distr","0.014011572115123272","polished-galaxy-105","-1.6646318435668945"
"8","3egxgj7e","Policy distr","0.014566020108759403","polished-galaxy-105","-1.6562458276748657"
"8","3egxgj7e","Policy distr","0.015139439143240452","polished-galaxy-105","-1.647859811782837"
"8","3egxgj7e","Policy distr","0.015732359141111374","polished-galaxy-105","-1.6394736766815186"
"8","3egxgj7e","Policy distr","0.01634528487920761","polished-galaxy-105","-1.6310876607894897"
"8","3egxgj7e","Policy distr","0.016978761181235313","polished-galaxy-105","-1.622701644897461"
"8","3egxgj7e","Policy distr","0.01763334684073925","polished-galaxy-105","-1.6143155097961426"
"8","3egxgj7e","Policy distr","0.018309563398361206","polished-galaxy-105","-1.6059294939041138"
"8","3egxgj7e","Policy distr","0.019007982686161995","polished-galaxy-105","-1.597543478012085"
"8","3egxgj7e","Policy distr","0.019729195162653923","polished-galaxy-105","-1.5891573429107666"
"8","3egxgj7e","Policy distr","0.020473744720220566","polished-galaxy-105","-1.5807713270187378"
"8","3egxgj7e","Policy distr","0.021242229267954826","polished-galaxy-105","-1.572385311126709"
"8","3egxgj7e","Policy distr","0.022035256028175354","polished-galaxy-105","-1.5639991760253906"
"8","3egxgj7e","Policy distr","0.022853389382362366","polished-galaxy-105","-1.5556131601333618"
"8","3egxgj7e","Policy distr","0.023697257041931152","polished-galaxy-105","-1.547227144241333"
"8","3egxgj7e","Policy distr","0.02456747554242611","polished-galaxy-105","-1.5388410091400146"
"8","3egxgj7e","Policy distr","0.025464652106165886","polished-galaxy-105","-1.5304549932479858"
"8","3egxgj7e","Policy distr","0.02638942375779152","polished-galaxy-105","-1.522068977355957"
"8","3egxgj7e","Policy distr","0.027342429384589195","polished-galaxy-105","-1.5136828422546387"
"8","3egxgj7e","Policy distr","0.02832428179681301","polished-galaxy-105","-1.5052968263626099"
"8","3egxgj7e","Policy distr","0.029335644096136093","polished-galaxy-105","-1.496910810470581"
"8","3egxgj7e","Policy distr","0.030377183109521866","polished-galaxy-105","-1.4885246753692627"
"8","3egxgj7e","Policy distr","0.03144950419664383","polished-galaxy-105","-1.4801386594772339"
"8","3egxgj7e","Policy distr","0.03255331143736839","polished-galaxy-105","-1.471752643585205"
"8","3egxgj7e","Policy distr","0.03368927165865898","polished-galaxy-105","-1.4633665084838867"
"8","3egxgj7e","Policy distr","0.03485803306102753","polished-galaxy-105","-1.454980492591858"
"8","3egxgj7e","Policy distr","0.03606025502085686","polished-galaxy-105","-1.446594476699829"
"8","3egxgj7e","Policy distr","0.037296656519174576","polished-galaxy-105","-1.4382083415985107"
"8","3egxgj7e","Policy distr","0.03856787085533142","polished-galaxy-105","-1.429822325706482"
"8","3egxgj7e","Policy distr","0.0398746021091938","polished-galaxy-105","-1.4214363098144531"
"8","3egxgj7e","Policy distr","0.041217535734176636","polished-galaxy-105","-1.4130501747131348"
"8","3egxgj7e","Policy distr","0.04259732738137245","polished-galaxy-105","-1.404664158821106"
"8","3egxgj7e","Policy distr","0.04401468485593796","polished-galaxy-105","-1.3962781429290771"
"8","3egxgj7e","Policy distr","0.04547031223773956","polished-galaxy-105","-1.3878920078277588"
"8","3egxgj7e","Policy distr","0.046964846551418304","polished-galaxy-105","-1.37950599193573"
"8","3egxgj7e","Policy distr","0.048499010503292084","polished-galaxy-105","-1.3711199760437012"
"8","3egxgj7e","Policy distr","0.050073493272066116","polished-galaxy-105","-1.3627338409423828"
"8","3egxgj7e","Policy distr","0.051688916981220245","polished-galaxy-105","-1.354347825050354"
"8","3egxgj7e","Policy distr","0.05334601551294327","polished-galaxy-105","-1.3459618091583252"
"8","3egxgj7e","Policy distr","0.0550454743206501","polished-galaxy-105","-1.3375756740570068"
"8","3egxgj7e","Policy distr","0.056787893176078796","polished-galaxy-105","-1.3291897773742676"
"8","3egxgj7e","Policy distr","0.05857403203845024","polished-galaxy-105","-1.3208036422729492"
"8","3egxgj7e","Policy distr","0.06040448695421219","polished-galaxy-105","-1.3124175071716309"
"8","3egxgj7e","Policy distr","0.06227991357445717","polished-galaxy-105","-1.3040316104888916"
"8","3egxgj7e","Policy distr","0.06420102715492249","polished-galaxy-105","-1.2956454753875732"
"8","3egxgj7e","Policy distr","0.06616843491792679","polished-galaxy-105","-1.2872593402862549"
"8","3egxgj7e","Policy distr","0.06818271428346634","polished-galaxy-105","-1.2788734436035156"
"8","3egxgj7e","Policy distr","0.07024459540843964","polished-galaxy-105","-1.2704873085021973"
"8","3egxgj7e","Policy distr","0.07235465943813324","polished-galaxy-105","-1.262101173400879"
"8","3egxgj7e","Policy distr","0.07451341301202774","polished-galaxy-105","-1.2537152767181396"
"8","3egxgj7e","Policy distr","0.07672161608934402","polished-galaxy-105","-1.2453291416168213"
"8","3egxgj7e","Policy distr","0.07897976785898209","polished-galaxy-105","-1.236943006515503"
"8","3egxgj7e","Policy distr","0.08128838241100311","polished-galaxy-105","-1.2285571098327637"
"8","3egxgj7e","Policy distr","0.08364815264940262","polished-galaxy-105","-1.2201709747314453"
"8","3egxgj7e","Policy distr","0.08605954796075821","polished-galaxy-105","-1.211784839630127"
"8","3egxgj7e","Policy distr","0.08852307498455048","polished-galaxy-105","-1.2033989429473877"
"8","3egxgj7e","Policy distr","0.09103931486606598","polished-galaxy-105","-1.1950128078460693"
"8","3egxgj7e","Policy distr","0.09360872954130173","polished-galaxy-105","-1.186626672744751"
"8","3egxgj7e","Policy distr","0.09623174369335175","polished-galaxy-105","-1.1782407760620117"
"8","3egxgj7e","Policy distr","0.0989089161157608","polished-galaxy-105","-1.1698546409606934"
"8","3egxgj7e","Policy distr","0.10164066404104233","polished-galaxy-105","-1.161468505859375"
"8","3egxgj7e","Policy distr","0.10442731529474258","polished-galaxy-105","-1.1530826091766357"
"8","3egxgj7e","Policy distr","0.10726939886808395","polished-galaxy-105","-1.1446964740753174"
"8","3egxgj7e","Policy distr","0.1101672351360321","polished-galaxy-105","-1.136310338973999"
"8","3egxgj7e","Policy distr","0.11312112212181091","polished-galaxy-105","-1.1279244422912598"
"8","3egxgj7e","Policy distr","0.11613153666257858","polished-galaxy-105","-1.1195383071899414"
"8","3egxgj7e","Policy distr","0.11919867247343063","polished-galaxy-105","-1.111152172088623"
"8","3egxgj7e","Policy distr","0.12232277542352676","polished-galaxy-105","-1.1027662754058838"
"8","3egxgj7e","Policy distr","0.1255042403936386","polished-galaxy-105","-1.0943801403045654"
"8","3egxgj7e","Policy distr","0.12874320149421692","polished-galaxy-105","-1.085994005203247"
"8","3egxgj7e","Policy distr","0.13203977048397064","polished-galaxy-105","-1.0776081085205078"
"8","3egxgj7e","Policy distr","0.13539430499076843","polished-galaxy-105","-1.0692219734191895"
"8","3egxgj7e","Policy distr","0.13880689442157745","polished-galaxy-105","-1.060835838317871"
"8","3egxgj7e","Policy distr","0.14227746427059174","polished-galaxy-105","-1.0524499416351318"
"8","3egxgj7e","Policy distr","0.14580637216567993","polished-galaxy-105","-1.0440638065338135"
"8","3egxgj7e","Policy distr","0.1493934839963913","polished-galaxy-105","-1.0356776714324951"
"8","3egxgj7e","Policy distr","0.15303875505924225","polished-galaxy-105","-1.0272917747497559"
"8","3egxgj7e","Policy distr","0.1567423790693283","polished-galaxy-105","-1.0189056396484375"
"8","3egxgj7e","Policy distr","0.16050413250923157","polished-galaxy-105","-1.0105195045471191"
"8","3egxgj7e","Policy distr","0.1643238663673401","polished-galaxy-105","-1.0021336078643799"
"8","3egxgj7e","Policy distr","0.16820164024829865","polished-galaxy-105","-0.9937474727630615"
"8","3egxgj7e","Policy distr","0.17213712632656097","polished-galaxy-105","-0.9853614568710327"
"8","3egxgj7e","Policy distr","0.17613017559051514","polished-galaxy-105","-0.9769753813743591"
"8","3egxgj7e","Policy distr","0.18018056452274323","polished-galaxy-105","-0.9685893058776855"
"8","3egxgj7e","Policy distr","0.1842879354953766","polished-galaxy-105","-0.9602032899856567"
"8","3egxgj7e","Policy distr","0.18845202028751373","polished-galaxy-105","-0.9518172144889832"
"8","3egxgj7e","Policy distr","0.19267243146896362","polished-galaxy-105","-0.9434311389923096"
"8","3egxgj7e","Policy distr","0.19694872200489044","polished-galaxy-105","-0.9350451231002808"
"8","3egxgj7e","Policy distr","0.20128050446510315","polished-galaxy-105","-0.9266590476036072"
"8","3egxgj7e","Policy distr","0.20566722750663757","polished-galaxy-105","-0.9182729721069336"
"8","3egxgj7e","Policy distr","0.21010833978652954","polished-galaxy-105","-0.9098869562149048"
"8","3egxgj7e","Policy distr","0.21460336446762085","polished-galaxy-105","-0.9015008807182312"
"8","3egxgj7e","Policy distr","0.2191515564918518","polished-galaxy-105","-0.8931148052215576"
"8","3egxgj7e","Policy distr","0.2237522453069687","polished-galaxy-105","-0.8847287893295288"
"8","3egxgj7e","Policy distr","0.22840480506420135","polished-galaxy-105","-0.8763427138328552"
"8","3egxgj7e","Policy distr","0.23310840129852295","polished-galaxy-105","-0.8679566383361816"
"8","3egxgj7e","Policy distr","0.23786213994026184","polished-galaxy-105","-0.8595706224441528"
"8","3egxgj7e","Policy distr","0.24266532063484192","polished-galaxy-105","-0.851184606552124"
"8","3egxgj7e","Policy distr","0.24751704931259155","polished-galaxy-105","-0.8427984714508057"
"8","3egxgj7e","Policy distr","0.2524162232875824","polished-galaxy-105","-0.8344124555587769"
"8","3egxgj7e","Policy distr","0.25736191868782043","polished-galaxy-105","-0.826026439666748"
"8","3egxgj7e","Policy distr","0.26235315203666687","polished-galaxy-105","-0.8176403045654297"
"8","3egxgj7e","Policy distr","0.2673887014389038","polished-galaxy-105","-0.8092542886734009"
"8","3egxgj7e","Policy distr","0.2724674940109253","polished-galaxy-105","-0.8008682727813721"
"8","3egxgj7e","Policy distr","0.277588427066803","polished-galaxy-105","-0.7924821376800537"
"8","3egxgj7e","Policy distr","0.28275009989738464","polished-galaxy-105","-0.7840961217880249"
"8","3egxgj7e","Policy distr","0.28795126080513","polished-galaxy-105","-0.7757101058959961"
"8","3egxgj7e","Policy distr","0.2931908071041107","polished-galaxy-105","-0.7673239707946777"
"8","3egxgj7e","Policy distr","0.2984670102596283","polished-galaxy-105","-0.7589379549026489"
"8","3egxgj7e","Policy distr","0.30377864837646484","polished-galaxy-105","-0.7505519390106201"
"8","3egxgj7e","Policy distr","0.30912432074546814","polished-galaxy-105","-0.7421658039093018"
"8","3egxgj7e","Policy distr","0.3145022988319397","polished-galaxy-105","-0.733779788017273"
"8","3egxgj7e","Policy distr","0.3199111521244049","polished-galaxy-105","-0.7253937721252441"
"8","3egxgj7e","Policy distr","0.3253493309020996","polished-galaxy-105","-0.7170076370239258"
"8","3egxgj7e","Policy distr","0.33081504702568054","polished-galaxy-105","-0.708621621131897"
"8","3egxgj7e","Policy distr","0.336306631565094","polished-galaxy-105","-0.7002356052398682"
"8","3egxgj7e","Policy distr","0.34182244539260864","polished-galaxy-105","-0.6918494701385498"
"8","3egxgj7e","Policy distr","0.3473605811595917","polished-galaxy-105","-0.683463454246521"
"8","3egxgj7e","Policy distr","0.3529193103313446","polished-galaxy-105","-0.6750774383544922"
"8","3egxgj7e","Policy distr","0.35849669575691223","polished-galaxy-105","-0.6666913628578186"
"8","3egxgj7e","Policy distr","0.36409083008766174","polished-galaxy-105","-0.658305287361145"
"8","3egxgj7e","Policy distr","0.3696998059749603","polished-galaxy-105","-0.6499192714691162"
"8","3egxgj7e","Policy distr","0.37532171607017517","polished-galaxy-105","-0.6415331959724426"
"8","3egxgj7e","Policy distr","0.3809543550014496","polished-galaxy-105","-0.633147120475769"
"8","3egxgj7e","Policy distr","0.38659563660621643","polished-galaxy-105","-0.6247611045837402"
"8","3egxgj7e","Policy distr","0.39224374294281006","polished-galaxy-105","-0.6163750290870667"
"8","3egxgj7e","Policy distr","0.39789631962776184","polished-galaxy-105","-0.6079889535903931"
"8","3egxgj7e","Policy distr","0.40355122089385986","polished-galaxy-105","-0.5996029376983643"
"8","3egxgj7e","Policy distr","0.4092063307762146","polished-galaxy-105","-0.5912168622016907"
"8","3egxgj7e","Policy distr","0.4148593544960022","polished-galaxy-105","-0.5828307867050171"
"8","3egxgj7e","Policy distr","0.4205079972743988","polished-galaxy-105","-0.5744447708129883"
"8","3egxgj7e","Policy distr","0.42615002393722534","polished-galaxy-105","-0.5660586953163147"
"8","3egxgj7e","Policy distr","0.43178310990333557","polished-galaxy-105","-0.5576726198196411"
"8","3egxgj7e","Policy distr","0.43740496039390564","polished-galaxy-105","-0.5492866039276123"
"8","3egxgj7e","Policy distr","0.44301316142082214","polished-galaxy-105","-0.5409005284309387"
"8","3egxgj7e","Policy distr","0.44860535860061646","polished-galaxy-105","-0.5325144529342651"
"8","3egxgj7e","Policy distr","0.45417895913124084","polished-galaxy-105","-0.5241284370422363"
"8","3egxgj7e","Policy distr","0.4597318470478058","polished-galaxy-105","-0.5157423615455627"
"8","3egxgj7e","Policy distr","0.46526145935058594","polished-galaxy-105","-0.5073562860488892"
"8","3egxgj7e","Policy distr","0.47076520323753357","polished-galaxy-105","-0.49897027015686035"
"8","3egxgj7e","Policy distr","0.4762406647205353","polished-galaxy-105","-0.49058419466018677"
"8","3egxgj7e","Policy distr","0.48168545961380005","polished-galaxy-105","-0.48219814896583557"
"8","3egxgj7e","Policy distr","0.4870970547199249","polished-galaxy-105","-0.4738121032714844"
"8","3egxgj7e","Policy distr","0.49247291684150696","polished-galaxy-105","-0.4654260277748108"
"8","3egxgj7e","Policy distr","0.497810423374176","polished-galaxy-105","-0.4570399820804596"
"8","3egxgj7e","Policy distr","0.5031072497367859","polished-galaxy-105","-0.4486539363861084"
"8","3egxgj7e","Policy distr","0.5083608031272888","polished-galaxy-105","-0.4402678608894348"
"8","3egxgj7e","Policy distr","0.5135685205459595","polished-galaxy-105","-0.431881844997406"
"8","3egxgj7e","Policy distr","0.5187278985977173","polished-galaxy-105","-0.4234957695007324"
"8","3egxgj7e","Policy distr","0.5238363742828369","polished-galaxy-105","-0.41510969400405884"
"8","3egxgj7e","Policy distr","0.5288915038108826","polished-galaxy-105","-0.40672367811203003"
"8","3egxgj7e","Policy distr","0.5338908433914185","polished-galaxy-105","-0.39833760261535645"
"8","3egxgj7e","Policy distr","0.5388318300247192","polished-galaxy-105","-0.38995152711868286"
"8","3egxgj7e","Policy distr","0.5437118411064148","polished-galaxy-105","-0.38156551122665405"
"8","3egxgj7e","Policy distr","0.5485286116600037","polished-galaxy-105","-0.37317943572998047"
"8","3egxgj7e","Policy distr","0.5532795786857605","polished-galaxy-105","-0.3647933602333069"
"8","3egxgj7e","Policy distr","0.5579622983932495","polished-galaxy-105","-0.3564073443412781"
"8","3egxgj7e","Policy distr","0.5625743865966797","polished-galaxy-105","-0.3480212688446045"
"8","3egxgj7e","Policy distr","0.5671135187149048","polished-galaxy-105","-0.3396351933479309"
"8","3egxgj7e","Policy distr","0.5715770721435547","polished-galaxy-105","-0.3312491774559021"
"8","3egxgj7e","Policy distr","0.575963020324707","polished-galaxy-105","-0.3228631019592285"
"8","3egxgj7e","Policy distr","0.5802687406539917","polished-galaxy-105","-0.3144770562648773"
"8","3egxgj7e","Policy distr","0.5844922065734863","polished-galaxy-105","-0.3060910105705261"
"8","3egxgj7e","Policy distr","0.5886309146881104","polished-galaxy-105","-0.29770493507385254"
"8","3egxgj7e","Policy distr","0.5926828384399414","polished-galaxy-105","-0.28931888937950134"
"8","3egxgj7e","Policy distr","0.5966456532478333","polished-galaxy-105","-0.28093284368515015"
"8","3egxgj7e","Policy distr","0.6005173325538635","polished-galaxy-105","-0.27254676818847656"
"8","3egxgj7e","Policy distr","0.604295551776886","polished-galaxy-105","-0.26416072249412537"
"8","3egxgj7e","Policy distr","0.6079784035682678","polished-galaxy-105","-0.25577467679977417"
"8","3egxgj7e","Policy distr","0.6115639209747314","polished-galaxy-105","-0.24738861620426178"
"8","3egxgj7e","Policy distr","0.6150498986244202","polished-galaxy-105","-0.2390025556087494"
"8","3egxgj7e","Policy distr","0.6184346079826355","polished-galaxy-105","-0.2306165099143982"
"8","3egxgj7e","Policy distr","0.6217160224914551","polished-galaxy-105","-0.2222304493188858"
"8","3egxgj7e","Policy distr","0.6248923540115356","polished-galaxy-105","-0.2138443887233734"
"8","3egxgj7e","Policy distr","0.6279618740081787","polished-galaxy-105","-0.20545834302902222"
"8","3egxgj7e","Policy distr","0.630922794342041","polished-galaxy-105","-0.19707229733467102"
"8","3egxgj7e","Policy distr","0.6337733864784241","polished-galaxy-105","-0.18868622183799744"
"8","3egxgj7e","Policy distr","0.6365121006965637","polished-galaxy-105","-0.18030017614364624"
"8","3egxgj7e","Policy distr","0.639137327671051","polished-galaxy-105","-0.17191413044929504"
"8","3egxgj7e","Policy distr","0.6416476964950562","polished-galaxy-105","-0.16352806985378265"
"8","3egxgj7e","Policy distr","0.6440415978431702","polished-galaxy-105","-0.15514200925827026"
"8","3egxgj7e","Policy distr","0.6463178396224976","polished-galaxy-105","-0.14675596356391907"
"8","3egxgj7e","Policy distr","0.6484749913215637","polished-galaxy-105","-0.13836990296840668"
"8","3egxgj7e","Policy distr","0.6505118012428284","polished-galaxy-105","-0.1299838423728943"
"8","3egxgj7e","Policy distr","0.6524271368980408","polished-galaxy-105","-0.12159779667854309"
"8","3egxgj7e","Policy distr","0.6542198061943054","polished-galaxy-105","-0.1132117360830307"
"8","3egxgj7e","Policy distr","0.6558889150619507","polished-galaxy-105","-0.1048256903886795"
"8","3egxgj7e","Policy distr","0.6574333906173706","polished-galaxy-105","-0.09643962979316711"
"8","3egxgj7e","Policy distr","0.6588523387908936","polished-galaxy-105","-0.08805356919765472"
"8","3egxgj7e","Policy distr","0.6601449847221375","polished-galaxy-105","-0.07966752350330353"
"8","3egxgj7e","Policy distr","0.6613104939460754","polished-galaxy-105","-0.07128146290779114"
"8","3egxgj7e","Policy distr","0.6623481512069702","polished-galaxy-105","-0.06289540976285934"
"8","3egxgj7e","Policy distr","0.6632575988769531","polished-galaxy-105","-0.05450935661792755"
"8","3egxgj7e","Policy distr","0.6640380620956421","polished-galaxy-105","-0.04612330347299576"
"8","3egxgj7e","Policy distr","0.6646890640258789","polished-galaxy-105","-0.037737246602773666"
"8","3egxgj7e","Policy distr","0.6652104258537292","polished-galaxy-105","-0.029351193457841873"
"8","3egxgj7e","Policy distr","0.6656017303466797","polished-galaxy-105","-0.02096513658761978"
"8","3egxgj7e","Policy distr","0.6658626794815063","polished-galaxy-105","-0.012579082511365414"
"8","3egxgj7e","Policy distr","0.6659932136535645","polished-galaxy-105","-0.004193027503788471"
"8","3egxgj7e","Policy distr","0.6659932136535645","polished-galaxy-105","0.004193027503788471"
"8","3egxgj7e","Policy distr","0.6658626794815063","polished-galaxy-105","0.012579082511365414"
"8","3egxgj7e","Policy distr","0.6656017303466797","polished-galaxy-105","0.02096513658761978"
"8","3egxgj7e","Policy distr","0.6652104258537292","polished-galaxy-105","0.029351193457841873"
"8","3egxgj7e","Policy distr","0.6646890640258789","polished-galaxy-105","0.037737246602773666"
"8","3egxgj7e","Policy distr","0.6640380620956421","polished-galaxy-105","0.04612330347299576"
"8","3egxgj7e","Policy distr","0.6632575988769531","polished-galaxy-105","0.05450935661792755"
"8","3egxgj7e","Policy distr","0.6623481512069702","polished-galaxy-105","0.06289540976285934"
"8","3egxgj7e","Policy distr","0.6613104939460754","polished-galaxy-105","0.07128146290779114"
"8","3egxgj7e","Policy distr","0.6601449847221375","polished-galaxy-105","0.07966752350330353"
"8","3egxgj7e","Policy distr","0.6588523387908936","polished-galaxy-105","0.08805356919765472"
"8","3egxgj7e","Policy distr","0.6574333906173706","polished-galaxy-105","0.09643962979316711"
"8","3egxgj7e","Policy distr","0.6558889150619507","polished-galaxy-105","0.1048256903886795"
"8","3egxgj7e","Policy distr","0.6542198061943054","polished-galaxy-105","0.1132117360830307"
"8","3egxgj7e","Policy distr","0.6524271368980408","polished-galaxy-105","0.12159779667854309"
"8","3egxgj7e","Policy distr","0.6505118012428284","polished-galaxy-105","0.1299838423728943"
"8","3egxgj7e","Policy distr","0.6484749913215637","polished-galaxy-105","0.13836990296840668"
"8","3egxgj7e","Policy distr","0.6463178396224976","polished-galaxy-105","0.14675596356391907"
"8","3egxgj7e","Policy distr","0.6440415978431702","polished-galaxy-105","0.15514200925827026"
"8","3egxgj7e","Policy distr","0.6416476964950562","polished-galaxy-105","0.16352806985378265"
"8","3egxgj7e","Policy distr","0.639137327671051","polished-galaxy-105","0.17191413044929504"
"8","3egxgj7e","Policy distr","0.6365121006965637","polished-galaxy-105","0.18030017614364624"
"8","3egxgj7e","Policy distr","0.6337733864784241","polished-galaxy-105","0.18868622183799744"
"8","3egxgj7e","Policy distr","0.630922794342041","polished-galaxy-105","0.19707229733467102"
"8","3egxgj7e","Policy distr","0.6279618740081787","polished-galaxy-105","0.20545834302902222"
"8","3egxgj7e","Policy distr","0.6248923540115356","polished-galaxy-105","0.2138443887233734"
"8","3egxgj7e","Policy distr","0.6217160224914551","polished-galaxy-105","0.2222304493188858"
"8","3egxgj7e","Policy distr","0.6184346079826355","polished-galaxy-105","0.2306165099143982"
"8","3egxgj7e","Policy distr","0.6150498986244202","polished-galaxy-105","0.2390025556087494"
"8","3egxgj7e","Policy distr","0.6115639209747314","polished-galaxy-105","0.24738861620426178"
"8","3egxgj7e","Policy distr","0.6079784035682678","polished-galaxy-105","0.25577467679977417"
"8","3egxgj7e","Policy distr","0.604295551776886","polished-galaxy-105","0.26416072249412537"
"8","3egxgj7e","Policy distr","0.6005173325538635","polished-galaxy-105","0.27254676818847656"
"8","3egxgj7e","Policy distr","0.5966456532478333","polished-galaxy-105","0.28093284368515015"
"8","3egxgj7e","Policy distr","0.5926828384399414","polished-galaxy-105","0.28931888937950134"
"8","3egxgj7e","Policy distr","0.5886309146881104","polished-galaxy-105","0.29770493507385254"
"8","3egxgj7e","Policy distr","0.5844922065734863","polished-galaxy-105","0.3060910105705261"
"8","3egxgj7e","Policy distr","0.5802687406539917","polished-galaxy-105","0.3144770562648773"
"8","3egxgj7e","Policy distr","0.575963020324707","polished-galaxy-105","0.3228631019592285"
"8","3egxgj7e","Policy distr","0.5715770721435547","polished-galaxy-105","0.3312491774559021"
"8","3egxgj7e","Policy distr","0.5671135187149048","polished-galaxy-105","0.3396351933479309"
"8","3egxgj7e","Policy distr","0.5625743865966797","polished-galaxy-105","0.3480212688446045"
"8","3egxgj7e","Policy distr","0.5579622983932495","polished-galaxy-105","0.3564073443412781"
"8","3egxgj7e","Policy distr","0.5532795786857605","polished-galaxy-105","0.3647933602333069"
"8","3egxgj7e","Policy distr","0.5485286116600037","polished-galaxy-105","0.37317943572998047"
"8","3egxgj7e","Policy distr","0.5437118411064148","polished-galaxy-105","0.38156551122665405"
"8","3egxgj7e","Policy distr","0.5388318300247192","polished-galaxy-105","0.38995152711868286"
"8","3egxgj7e","Policy distr","0.5338908433914185","polished-galaxy-105","0.39833760261535645"
"8","3egxgj7e","Policy distr","0.5288915038108826","polished-galaxy-105","0.40672367811203003"
"8","3egxgj7e","Policy distr","0.5238363742828369","polished-galaxy-105","0.41510969400405884"
"8","3egxgj7e","Policy distr","0.5187278985977173","polished-galaxy-105","0.4234957695007324"
"8","3egxgj7e","Policy distr","0.5135685205459595","polished-galaxy-105","0.431881844997406"
"8","3egxgj7e","Policy distr","0.5083608031272888","polished-galaxy-105","0.4402678608894348"
"8","3egxgj7e","Policy distr","0.5031072497367859","polished-galaxy-105","0.4486539363861084"
"8","3egxgj7e","Policy distr","0.497810423374176","polished-galaxy-105","0.4570399820804596"
"8","3egxgj7e","Policy distr","0.49247291684150696","polished-galaxy-105","0.4654260277748108"
"8","3egxgj7e","Policy distr","0.4870970547199249","polished-galaxy-105","0.4738121032714844"
"8","3egxgj7e","Policy distr","0.48168545961380005","polished-galaxy-105","0.48219814896583557"
"8","3egxgj7e","Policy distr","0.4762406647205353","polished-galaxy-105","0.49058419466018677"
"8","3egxgj7e","Policy distr","0.47076520323753357","polished-galaxy-105","0.49897027015686035"
"8","3egxgj7e","Policy distr","0.46526145935058594","polished-galaxy-105","0.5073562860488892"
"8","3egxgj7e","Policy distr","0.4597318470478058","polished-galaxy-105","0.5157423615455627"
"8","3egxgj7e","Policy distr","0.45417895913124084","polished-galaxy-105","0.5241284370422363"
"8","3egxgj7e","Policy distr","0.44860535860061646","polished-galaxy-105","0.5325144529342651"
"8","3egxgj7e","Policy distr","0.44301316142082214","polished-galaxy-105","0.5409005284309387"
"8","3egxgj7e","Policy distr","0.43740496039390564","polished-galaxy-105","0.5492866039276123"
"8","3egxgj7e","Policy distr","0.43178310990333557","polished-galaxy-105","0.5576726198196411"
"8","3egxgj7e","Policy distr","0.42615002393722534","polished-galaxy-105","0.5660586953163147"
"8","3egxgj7e","Policy distr","0.4205079972743988","polished-galaxy-105","0.5744447708129883"
"8","3egxgj7e","Policy distr","0.4148593544960022","polished-galaxy-105","0.5828307867050171"
"8","3egxgj7e","Policy distr","0.4092063307762146","polished-galaxy-105","0.5912168622016907"
"8","3egxgj7e","Policy distr","0.40355122089385986","polished-galaxy-105","0.5996029376983643"
"8","3egxgj7e","Policy distr","0.39789631962776184","polished-galaxy-105","0.6079889535903931"
"8","3egxgj7e","Policy distr","0.39224374294281006","polished-galaxy-105","0.6163750290870667"
"8","3egxgj7e","Policy distr","0.38659563660621643","polished-galaxy-105","0.6247611045837402"
"8","3egxgj7e","Policy distr","0.3809543550014496","polished-galaxy-105","0.633147120475769"
"8","3egxgj7e","Policy distr","0.37532171607017517","polished-galaxy-105","0.6415331959724426"
"8","3egxgj7e","Policy distr","0.3696998059749603","polished-galaxy-105","0.6499192714691162"
"8","3egxgj7e","Policy distr","0.36409083008766174","polished-galaxy-105","0.658305287361145"
"8","3egxgj7e","Policy distr","0.35849669575691223","polished-galaxy-105","0.6666913628578186"
"8","3egxgj7e","Policy distr","0.3529193103313446","polished-galaxy-105","0.6750774383544922"
"8","3egxgj7e","Policy distr","0.3473605811595917","polished-galaxy-105","0.683463454246521"
"8","3egxgj7e","Policy distr","0.34182244539260864","polished-galaxy-105","0.6918494701385498"
"8","3egxgj7e","Policy distr","0.336306631565094","polished-galaxy-105","0.7002356052398682"
"8","3egxgj7e","Policy distr","0.33081504702568054","polished-galaxy-105","0.708621621131897"
"8","3egxgj7e","Policy distr","0.3253493309020996","polished-galaxy-105","0.7170076370239258"
"8","3egxgj7e","Policy distr","0.3199111521244049","polished-galaxy-105","0.7253937721252441"
"8","3egxgj7e","Policy distr","0.3145022988319397","polished-galaxy-105","0.733779788017273"
"8","3egxgj7e","Policy distr","0.30912432074546814","polished-galaxy-105","0.7421658039093018"
"8","3egxgj7e","Policy distr","0.30377864837646484","polished-galaxy-105","0.7505519390106201"
"8","3egxgj7e","Policy distr","0.2984670102596283","polished-galaxy-105","0.7589379549026489"
"8","3egxgj7e","Policy distr","0.2931908071041107","polished-galaxy-105","0.7673239707946777"
"8","3egxgj7e","Policy distr","0.28795126080513","polished-galaxy-105","0.7757101058959961"
"8","3egxgj7e","Policy distr","0.28275009989738464","polished-galaxy-105","0.7840961217880249"
"8","3egxgj7e","Policy distr","0.277588427066803","polished-galaxy-105","0.7924821376800537"
"8","3egxgj7e","Policy distr","0.2724674940109253","polished-galaxy-105","0.8008682727813721"
"8","3egxgj7e","Policy distr","0.2673887014389038","polished-galaxy-105","0.8092542886734009"
"8","3egxgj7e","Policy distr","0.26235315203666687","polished-galaxy-105","0.8176403045654297"
"8","3egxgj7e","Policy distr","0.25736191868782043","polished-galaxy-105","0.826026439666748"
"8","3egxgj7e","Policy distr","0.2524162232875824","polished-galaxy-105","0.8344124555587769"
"8","3egxgj7e","Policy distr","0.24751704931259155","polished-galaxy-105","0.8427984714508057"
"8","3egxgj7e","Policy distr","0.24266532063484192","polished-galaxy-105","0.851184606552124"
"8","3egxgj7e","Policy distr","0.23786213994026184","polished-galaxy-105","0.8595706224441528"
"8","3egxgj7e","Policy distr","0.23310840129852295","polished-galaxy-105","0.8679566383361816"
"8","3egxgj7e","Policy distr","0.22840480506420135","polished-galaxy-105","0.8763427138328552"
"8","3egxgj7e","Policy distr","0.2237522453069687","polished-galaxy-105","0.8847287893295288"
"8","3egxgj7e","Policy distr","0.2191515564918518","polished-galaxy-105","0.8931148052215576"
"8","3egxgj7e","Policy distr","0.21460336446762085","polished-galaxy-105","0.9015008807182312"
"8","3egxgj7e","Policy distr","0.21010833978652954","polished-galaxy-105","0.9098869562149048"
"8","3egxgj7e","Policy distr","0.20566722750663757","polished-galaxy-105","0.9182729721069336"
"8","3egxgj7e","Policy distr","0.20128050446510315","polished-galaxy-105","0.9266590476036072"
"8","3egxgj7e","Policy distr","0.19694872200489044","polished-galaxy-105","0.9350451231002808"
"8","3egxgj7e","Policy distr","0.19267243146896362","polished-galaxy-105","0.9434311389923096"
"8","3egxgj7e","Policy distr","0.18845202028751373","polished-galaxy-105","0.9518172144889832"
"8","3egxgj7e","Policy distr","0.1842879354953766","polished-galaxy-105","0.9602032899856567"
"8","3egxgj7e","Policy distr","0.18018056452274323","polished-galaxy-105","0.9685893058776855"
"8","3egxgj7e","Policy distr","0.17613017559051514","polished-galaxy-105","0.9769753813743591"
"8","3egxgj7e","Policy distr","0.17213712632656097","polished-galaxy-105","0.9853614568710327"
"8","3egxgj7e","Policy distr","0.16820164024829865","polished-galaxy-105","0.9937474727630615"
"8","3egxgj7e","Policy distr","0.1643238663673401","polished-galaxy-105","1.0021336078643799"
"8","3egxgj7e","Policy distr","0.16050413250923157","polished-galaxy-105","1.0105195045471191"
"8","3egxgj7e","Policy distr","0.1567423790693283","polished-galaxy-105","1.0189056396484375"
"8","3egxgj7e","Policy distr","0.15303875505924225","polished-galaxy-105","1.0272917747497559"
"8","3egxgj7e","Policy distr","0.1493934839963913","polished-galaxy-105","1.0356776714324951"
"8","3egxgj7e","Policy distr","0.14580637216567993","polished-galaxy-105","1.0440638065338135"
"8","3egxgj7e","Policy distr","0.14227746427059174","polished-galaxy-105","1.0524499416351318"
"8","3egxgj7e","Policy distr","0.13880689442157745","polished-galaxy-105","1.060835838317871"
"8","3egxgj7e","Policy distr","0.13539430499076843","polished-galaxy-105","1.0692219734191895"
"8","3egxgj7e","Policy distr","0.13203977048397064","polished-galaxy-105","1.0776081085205078"
"8","3egxgj7e","Policy distr","0.12874320149421692","polished-galaxy-105","1.085994005203247"
"8","3egxgj7e","Policy distr","0.1255042403936386","polished-galaxy-105","1.0943801403045654"
"8","3egxgj7e","Policy distr","0.12232277542352676","polished-galaxy-105","1.1027662754058838"
"8","3egxgj7e","Policy distr","0.11919867247343063","polished-galaxy-105","1.111152172088623"
"8","3egxgj7e","Policy distr","0.11613153666257858","polished-galaxy-105","1.1195383071899414"
"8","3egxgj7e","Policy distr","0.11312112212181091","polished-galaxy-105","1.1279244422912598"
"8","3egxgj7e","Policy distr","0.1101672351360321","polished-galaxy-105","1.136310338973999"
"8","3egxgj7e","Policy distr","0.10726939886808395","polished-galaxy-105","1.1446964740753174"
"8","3egxgj7e","Policy distr","0.10442731529474258","polished-galaxy-105","1.1530826091766357"
"8","3egxgj7e","Policy distr","0.10164066404104233","polished-galaxy-105","1.161468505859375"
"8","3egxgj7e","Policy distr","0.0989089161157608","polished-galaxy-105","1.1698546409606934"
"8","3egxgj7e","Policy distr","0.09623174369335175","polished-galaxy-105","1.1782407760620117"
"8","3egxgj7e","Policy distr","0.09360872954130173","polished-galaxy-105","1.186626672744751"
"8","3egxgj7e","Policy distr","0.09103931486606598","polished-galaxy-105","1.1950128078460693"
"8","3egxgj7e","Policy distr","0.08852307498455048","polished-galaxy-105","1.2033989429473877"
"8","3egxgj7e","Policy distr","0.08605954796075821","polished-galaxy-105","1.211784839630127"
"8","3egxgj7e","Policy distr","0.08364815264940262","polished-galaxy-105","1.2201709747314453"
"8","3egxgj7e","Policy distr","0.08128838241100311","polished-galaxy-105","1.2285571098327637"
"8","3egxgj7e","Policy distr","0.07897976785898209","polished-galaxy-105","1.236943006515503"
"8","3egxgj7e","Policy distr","0.07672161608934402","polished-galaxy-105","1.2453291416168213"
"8","3egxgj7e","Policy distr","0.07451341301202774","polished-galaxy-105","1.2537152767181396"
"8","3egxgj7e","Policy distr","0.07235465943813324","polished-galaxy-105","1.262101173400879"
"8","3egxgj7e","Policy distr","0.07024459540843964","polished-galaxy-105","1.2704873085021973"
"8","3egxgj7e","Policy distr","0.06818271428346634","polished-galaxy-105","1.2788734436035156"
"8","3egxgj7e","Policy distr","0.06616843491792679","polished-galaxy-105","1.2872593402862549"
"8","3egxgj7e","Policy distr","0.06420102715492249","polished-galaxy-105","1.2956454753875732"
"8","3egxgj7e","Policy distr","0.06227991357445717","polished-galaxy-105","1.3040316104888916"
"8","3egxgj7e","Policy distr","0.06040448695421219","polished-galaxy-105","1.3124175071716309"
"8","3egxgj7e","Policy distr","0.05857403203845024","polished-galaxy-105","1.3208036422729492"
"8","3egxgj7e","Policy distr","0.056787893176078796","polished-galaxy-105","1.3291897773742676"
"8","3egxgj7e","Policy distr","0.0550454743206501","polished-galaxy-105","1.3375756740570068"
"8","3egxgj7e","Policy distr","0.05334601551294327","polished-galaxy-105","1.3459618091583252"
"8","3egxgj7e","Policy distr","0.051688916981220245","polished-galaxy-105","1.354347825050354"
"8","3egxgj7e","Policy distr","0.050073493272066116","polished-galaxy-105","1.3627338409423828"
"8","3egxgj7e","Policy distr","0.048499010503292084","polished-galaxy-105","1.3711199760437012"
"8","3egxgj7e","Policy distr","0.046964846551418304","polished-galaxy-105","1.37950599193573"
"8","3egxgj7e","Policy distr","0.04547031223773956","polished-galaxy-105","1.3878920078277588"
"8","3egxgj7e","Policy distr","0.04401468485593796","polished-galaxy-105","1.3962781429290771"
"8","3egxgj7e","Policy distr","0.04259732738137245","polished-galaxy-105","1.404664158821106"
"8","3egxgj7e","Policy distr","0.041217535734176636","polished-galaxy-105","1.4130501747131348"
"8","3egxgj7e","Policy distr","0.0398746021091938","polished-galaxy-105","1.4214363098144531"
"8","3egxgj7e","Policy distr","0.03856787085533142","polished-galaxy-105","1.429822325706482"
"8","3egxgj7e","Policy distr","0.037296656519174576","polished-galaxy-105","1.4382083415985107"
"8","3egxgj7e","Policy distr","0.03606025502085686","polished-galaxy-105","1.446594476699829"
"8","3egxgj7e","Policy distr","0.03485803306102753","polished-galaxy-105","1.454980492591858"
"8","3egxgj7e","Policy distr","0.03368927165865898","polished-galaxy-105","1.4633665084838867"
"8","3egxgj7e","Policy distr","0.03255331143736839","polished-galaxy-105","1.471752643585205"
"8","3egxgj7e","Policy distr","0.03144950419664383","polished-galaxy-105","1.4801386594772339"
"8","3egxgj7e","Policy distr","0.030377183109521866","polished-galaxy-105","1.4885246753692627"
"8","3egxgj7e","Policy distr","0.029335644096136093","polished-galaxy-105","1.496910810470581"
"8","3egxgj7e","Policy distr","0.02832428179681301","polished-galaxy-105","1.5052968263626099"
"8","3egxgj7e","Policy distr","0.027342429384589195","polished-galaxy-105","1.5136828422546387"
"8","3egxgj7e","Policy distr","0.02638942375779152","polished-galaxy-105","1.522068977355957"
"8","3egxgj7e","Policy distr","0.025464652106165886","polished-galaxy-105","1.5304549932479858"
"8","3egxgj7e","Policy distr","0.02456747554242611","polished-galaxy-105","1.5388410091400146"
"8","3egxgj7e","Policy distr","0.023697257041931152","polished-galaxy-105","1.547227144241333"
"8","3egxgj7e","Policy distr","0.022853389382362366","polished-galaxy-105","1.5556131601333618"
"8","3egxgj7e","Policy distr","0.022035256028175354","polished-galaxy-105","1.5639991760253906"
"8","3egxgj7e","Policy distr","0.021242229267954826","polished-galaxy-105","1.572385311126709"
"8","3egxgj7e","Policy distr","0.020473744720220566","polished-galaxy-105","1.5807713270187378"
"8","3egxgj7e","Policy distr","0.019729195162653923","polished-galaxy-105","1.5891573429107666"
"8","3egxgj7e","Policy distr","0.019007982686161995","polished-galaxy-105","1.597543478012085"
"8","3egxgj7e","Policy distr","0.018309563398361206","polished-galaxy-105","1.6059294939041138"
"8","3egxgj7e","Policy distr","0.01763334684073925","polished-galaxy-105","1.6143155097961426"
"8","3egxgj7e","Policy distr","0.016978761181235313","polished-galaxy-105","1.622701644897461"
"8","3egxgj7e","Policy distr","0.01634528487920761","polished-galaxy-105","1.6310876607894897"
"8","3egxgj7e","Policy distr","0.015732359141111374","polished-galaxy-105","1.6394736766815186"
"8","3egxgj7e","Policy distr","0.015139439143240452","polished-galaxy-105","1.647859811782837"
"8","3egxgj7e","Policy distr","0.014566020108759403","polished-galaxy-105","1.6562458276748657"
"8","3egxgj7e","Policy distr","0.014011572115123272","polished-galaxy-105","1.6646318435668945"
"8","3egxgj7e","Policy distr","0.013475582003593445","polished-galaxy-105","1.673017978668213"
"8","3egxgj7e","Policy distr","0.012957559898495674","polished-galaxy-105","1.6814039945602417"
"8","3egxgj7e","Policy distr","0.012457011267542839","polished-galaxy-105","1.6897900104522705"
"8","3egxgj7e","Policy distr","0.011973442509770393","polished-galaxy-105","1.6981761455535889"
"8","3egxgj7e","Policy distr","0.01150639820843935","polished-galaxy-105","1.7065621614456177"
"8","3egxgj7e","Policy distr","0.01105540618300438","polished-galaxy-105","1.7149481773376465"
"8","3egxgj7e","Policy distr","0.010620002634823322","polished-galaxy-105","1.7233343124389648"
"8","3egxgj7e","Policy distr","0.010199759155511856","polished-galaxy-105","1.731720209121704"
"8","3egxgj7e","Policy distr","0.009794210083782673","polished-galaxy-105","1.7401063442230225"
"8","3egxgj7e","Policy distr","0.00940294936299324","polished-galaxy-105","1.7484924793243408"
"8","3egxgj7e","Policy distr","0.009025556035339832","polished-galaxy-105","1.75687837600708"
"8","3egxgj7e","Policy distr","0.008661599829792976","polished-galaxy-105","1.7652645111083984"
"8","3egxgj7e","Policy distr","0.008310693316161633","polished-galaxy-105","1.7736506462097168"
"8","3egxgj7e","Policy distr","0.007972449995577335","polished-galaxy-105","1.782036542892456"
"8","3egxgj7e","Policy distr","0.0076464638113975525","polished-galaxy-105","1.7904226779937744"
"8","3egxgj7e","Policy distr","0.007332370150834322","polished-galaxy-105","1.7988088130950928"
"8","3egxgj7e","Policy distr","0.007029810920357704","polished-galaxy-105","1.807194709777832"
"8","3egxgj7e","Policy distr","0.006738406140357256","polished-galaxy-105","1.8155808448791504"
"8","3egxgj7e","Policy distr","0.006457813549786806","polished-galaxy-105","1.8239669799804688"
"8","3egxgj7e","Policy distr","0.0061877029947936535","polished-galaxy-105","1.832352876663208"
"8","3egxgj7e","Policy distr","0.005927718710154295","polished-galaxy-105","1.8407390117645264"
"8","3egxgj7e","Policy distr","0.0056775459088385105","polished-galaxy-105","1.8491251468658447"
"8","3egxgj7e","Policy distr","0.005436873994767666","polished-galaxy-105","1.857511043548584"
"8","3egxgj7e","Policy distr","0.0052053723484277725","polished-galaxy-105","1.8658971786499023"
"8","3egxgj7e","Policy distr","0.004982755519449711","polished-galaxy-105","1.8742833137512207"
"8","3egxgj7e","Policy distr","0.004768728278577328","polished-galaxy-105","1.88266921043396"
"8","3egxgj7e","Policy distr","0.004562995862215757","polished-galaxy-105","1.8910553455352783"
"8","3egxgj7e","Policy distr","0.004365283530205488","polished-galaxy-105","1.8994414806365967"
"8","3egxgj7e","Policy distr","0.004175323527306318","polished-galaxy-105","1.907827377319336"
"8","3egxgj7e","Policy distr","0.003992841113358736","polished-galaxy-105","1.9162135124206543"
"8","3egxgj7e","Policy distr","0.0038175885565578938","polished-galaxy-105","1.9245996475219727"
"8","3egxgj7e","Policy distr","0.0036493178922683","polished-galaxy-105","1.932985544204712"
"8","3egxgj7e","Policy distr","0.0034877732396125793","polished-galaxy-105","1.9413716793060303"
"8","3egxgj7e","Policy distr","0.003332726890221238","polished-galaxy-105","1.9497578144073486"
"8","3egxgj7e","Policy distr","0.003183953929692507","polished-galaxy-105","1.958143711090088"
"8","3egxgj7e","Policy distr","0.003041221294552088","polished-galaxy-105","1.9665298461914062"
"8","3egxgj7e","Policy distr","0.0029043194372206926","polished-galaxy-105","1.9749159812927246"
"8","3egxgj7e","Policy distr","0.00277303927578032","polished-galaxy-105","1.9833018779754639"
"8","3egxgj7e","Policy distr","0.0026471707969903946","polished-galaxy-105","1.9916880130767822"
"8","3egxgj7e","Policy distr","0.0025265237782150507","polished-galaxy-105","2.0000739097595215"
"8","3egxgj7e","Policy distr","0.002410899382084608","polished-galaxy-105","2.00846004486084"
"8","3egxgj7e","Policy distr","0.002300115767866373","polished-galaxy-105","2.016846179962158"
"8","3egxgj7e","Policy distr","0.0021939927246421576","polished-galaxy-105","2.0252323150634766"
"8","3egxgj7e","Policy distr","0.0020923586562275887","polished-galaxy-105","2.033618211746216"
"8","3egxgj7e","Policy distr","0.0019950387068092823","polished-galaxy-105","2.042004346847534"
"8","3egxgj7e","Policy distr","0.0019018745515495539","polished-galaxy-105","2.0503902435302734"
"8","3egxgj7e","Policy distr","0.0018127041403204203","polished-galaxy-105","2.058776378631592"
"8","3egxgj7e","Policy distr","0.0017273760167881846","polished-galaxy-105","2.06716251373291"
"8","3egxgj7e","Policy distr","0.0016457409365102649","polished-galaxy-105","2.0755486488342285"
"8","3egxgj7e","Policy distr","0.001567660248838365","polished-galaxy-105","2.0839345455169678"
"8","3egxgj7e","Policy distr","0.0014929879689589143","polished-galaxy-105","2.092320680618286"

==> plot_scripts/data/action_distributions/hopper/hopper_500k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.74302077293396"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.736034631729126"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.729048728942871"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.722062587738037"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.7150765657424927"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.7080905437469482"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.7011044025421143"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.6941184997558594"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.6871323585510254"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.6801462173461914"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.6731603145599365"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.6661741733551025"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.6591880321502686"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.6522021293640137"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.6452159881591797"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.6382299661636353"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.6312439441680908"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.6242578029632568"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.6172717809677124"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.610285758972168"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.603299617767334"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.596313714981079"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.5893275737762451"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.5823414325714111"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.5753555297851562"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.5683693885803223"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.5613832473754883"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.5543973445892334"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.5474112033843994"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.540425181388855"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.5334391593933105"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.5264530181884766"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.5194671154022217"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.5124809741973877"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.5054948329925537"
"8","3egxgj7e","Action distr","0.031063484479633547","polished-galaxy-105","-1.4985089302062988"
"8","3egxgj7e","Action distr","0.010354494826544516","polished-galaxy-105","-1.4915227890014648"
"8","3egxgj7e","Action distr","0.005177247413272258","polished-galaxy-105","-1.4845366477966309"
"8","3egxgj7e","Action distr","0.005177247413272258","polished-galaxy-105","-1.477550745010376"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.470564603805542"
"8","3egxgj7e","Action distr","0.005177247413272258","polished-galaxy-105","-1.4635785818099976"
"8","3egxgj7e","Action distr","0.005177247413272258","polished-galaxy-105","-1.4565925598144531"
"8","3egxgj7e","Action distr","0.010354494826544516","polished-galaxy-105","-1.4496064186096191"
"8","3egxgj7e","Action distr","0.005177247413272258","polished-galaxy-105","-1.4426203966140747"
"8","3egxgj7e","Action distr","0.010354494826544516","polished-galaxy-105","-1.4356343746185303"
"8","3egxgj7e","Action distr","0.005177247413272258","polished-galaxy-105","-1.4286482334136963"
"8","3egxgj7e","Action distr","0.010354494826544516","polished-galaxy-105","-1.4216623306274414"
"8","3egxgj7e","Action distr","0.005177247413272258","polished-galaxy-105","-1.4146761894226074"
"8","3egxgj7e","Action distr","0.015531742239816774","polished-galaxy-105","-1.4076900482177734"
"8","3egxgj7e","Action distr","0.005177247413272258","polished-galaxy-105","-1.4007041454315186"
"8","3egxgj7e","Action distr","0.005177247413272258","polished-galaxy-105","-1.3937180042266846"
"8","3egxgj7e","Action distr","0.02070898965308903","polished-galaxy-105","-1.3867319822311401"
"8","3egxgj7e","Action distr","0.005177247413272258","polished-galaxy-105","-1.3797459602355957"
"8","3egxgj7e","Action distr","0.010354494826544516","polished-galaxy-105","-1.3727598190307617"
"8","3egxgj7e","Action distr","0.015531742239816774","polished-galaxy-105","-1.3657737970352173"
"8","3egxgj7e","Action distr","0.005177247413272258","polished-galaxy-105","-1.3587877750396729"
"8","3egxgj7e","Action distr","0.005177247413272258","polished-galaxy-105","-1.3518016338348389"
"8","3egxgj7e","Action distr","0.010354494826544516","polished-galaxy-105","-1.344815731048584"
"8","3egxgj7e","Action distr","0.010354494826544516","polished-galaxy-105","-1.33782958984375"
"8","3egxgj7e","Action distr","0.02070898965308903","polished-galaxy-105","-1.330843448638916"
"8","3egxgj7e","Action distr","0.005177247413272258","polished-galaxy-105","-1.3238575458526611"
"8","3egxgj7e","Action distr","0.015531742239816774","polished-galaxy-105","-1.3168714046478271"
"8","3egxgj7e","Action distr","0.02070898965308903","polished-galaxy-105","-1.3098852634429932"
"8","3egxgj7e","Action distr","0.02070898965308903","polished-galaxy-105","-1.3028993606567383"
"8","3egxgj7e","Action distr","0.025886237066361287","polished-galaxy-105","-1.2959132194519043"
"8","3egxgj7e","Action distr","0.005177247413272258","polished-galaxy-105","-1.2889271974563599"
"8","3egxgj7e","Action distr","0.02070898965308903","polished-galaxy-105","-1.2819411754608154"
"8","3egxgj7e","Action distr","0.031063484479633547","polished-galaxy-105","-1.2749550342559814"
"8","3egxgj7e","Action distr","0.015531742239816774","polished-galaxy-105","-1.267969012260437"
"8","3egxgj7e","Action distr","0.04659522671945032","polished-galaxy-105","-1.2609829902648926"
"8","3egxgj7e","Action distr","0.02070898965308903","polished-galaxy-105","-1.2539968490600586"
"8","3egxgj7e","Action distr","0.0362407318929058","polished-galaxy-105","-1.2470109462738037"
"8","3egxgj7e","Action distr","0.015531742239816774","polished-galaxy-105","-1.2400248050689697"
"8","3egxgj7e","Action distr","0.010354494826544516","polished-galaxy-105","-1.2330386638641357"
"8","3egxgj7e","Action distr","0.031063484479633547","polished-galaxy-105","-1.2260527610778809"
"8","3egxgj7e","Action distr","0.010354494826544516","polished-galaxy-105","-1.2190666198730469"
"8","3egxgj7e","Action distr","0.04659522671945032","polished-galaxy-105","-1.2120805978775024"
"8","3egxgj7e","Action distr","0.025886237066361287","polished-galaxy-105","-1.205094575881958"
"8","3egxgj7e","Action distr","0.0362407318929058","polished-galaxy-105","-1.198108434677124"
"8","3egxgj7e","Action distr","0.0362407318929058","polished-galaxy-105","-1.1911224126815796"
"8","3egxgj7e","Action distr","0.051772474132722575","polished-galaxy-105","-1.1841363906860352"
"8","3egxgj7e","Action distr","0.02070898965308903","polished-galaxy-105","-1.1771502494812012"
"8","3egxgj7e","Action distr","0.062126968959267094","polished-galaxy-105","-1.1701643466949463"
"8","3egxgj7e","Action distr","0.0362407318929058","polished-galaxy-105","-1.1631782054901123"
"8","3egxgj7e","Action distr","0.0362407318929058","polished-galaxy-105","-1.1561920642852783"
"8","3egxgj7e","Action distr","0.04659522671945032","polished-galaxy-105","-1.1492061614990234"
"8","3egxgj7e","Action distr","0.031063484479633547","polished-galaxy-105","-1.1422200202941895"
"8","3egxgj7e","Action distr","0.031063484479633547","polished-galaxy-105","-1.1352338790893555"
"8","3egxgj7e","Action distr","0.031063484479633547","polished-galaxy-105","-1.1282479763031006"
"8","3egxgj7e","Action distr","0.04659522671945032","polished-galaxy-105","-1.1212618350982666"
"8","3egxgj7e","Action distr","0.04659522671945032","polished-galaxy-105","-1.1142758131027222"
"8","3egxgj7e","Action distr","0.0724814637858116","polished-galaxy-105","-1.1072897911071777"
"8","3egxgj7e","Action distr","0.062126968959267094","polished-galaxy-105","-1.1003036499023438"
"8","3egxgj7e","Action distr","0.06730421637253935","polished-galaxy-105","-1.0933177471160889"
"8","3egxgj7e","Action distr","0.08283595861235613","polished-galaxy-105","-1.0863316059112549"
"8","3egxgj7e","Action distr","0.0724814637858116","polished-galaxy-105","-1.079345464706421"
"8","3egxgj7e","Action distr","0.07765871119908388","polished-galaxy-105","-1.072359561920166"
"8","3egxgj7e","Action distr","0.08283595861235613","polished-galaxy-105","-1.065373420715332"
"8","3egxgj7e","Action distr","0.062126968959267094","polished-galaxy-105","-1.058387279510498"
"8","3egxgj7e","Action distr","0.04659522671945032","polished-galaxy-105","-1.0514013767242432"
"8","3egxgj7e","Action distr","0.062126968959267094","polished-galaxy-105","-1.0444152355194092"
"8","3egxgj7e","Action distr","0.11389944309198967","polished-galaxy-105","-1.0374292135238647"
"8","3egxgj7e","Action distr","0.09319045343890064","polished-galaxy-105","-1.0304431915283203"
"8","3egxgj7e","Action distr","0.062126968959267094","polished-galaxy-105","-1.0234570503234863"
"8","3egxgj7e","Action distr","0.07765871119908388","polished-galaxy-105","-1.016471028327942"
"8","3egxgj7e","Action distr","0.10872219567871742","polished-galaxy-105","-1.0094850063323975"
"8","3egxgj7e","Action distr","0.0724814637858116","polished-galaxy-105","-1.0024988651275635"
"8","3egxgj7e","Action distr","0.051772474132722575","polished-galaxy-105","-0.995512843132019"
"8","3egxgj7e","Action distr","0.1346084327450787","polished-galaxy-105","-0.9885268211364746"
"8","3egxgj7e","Action distr","0.1346084327450787","polished-galaxy-105","-0.9815407991409302"
"8","3egxgj7e","Action distr","0.11907669050526193","polished-galaxy-105","-0.974554717540741"
"8","3egxgj7e","Action distr","0.08283595861235613","polished-galaxy-105","-0.9675686359405518"
"8","3egxgj7e","Action distr","0.08283595861235613","polished-galaxy-105","-0.9605826139450073"
"8","3egxgj7e","Action distr","0.11389944309198967","polished-galaxy-105","-0.9535965323448181"
"8","3egxgj7e","Action distr","0.0724814637858116","polished-galaxy-105","-0.9466104507446289"
"8","3egxgj7e","Action distr","0.11389944309198967","polished-galaxy-105","-0.9396244287490845"
"8","3egxgj7e","Action distr","0.15014017498489549","polished-galaxy-105","-0.93263840675354"
"8","3egxgj7e","Action distr","0.1449629275716232","polished-galaxy-105","-0.9256523251533508"
"8","3egxgj7e","Action distr","0.15531742239816776","polished-galaxy-105","-0.9186662435531616"
"8","3egxgj7e","Action distr","0.16567191722471225","polished-galaxy-105","-0.9116802215576172"
"8","3egxgj7e","Action distr","0.15014017498489549","polished-galaxy-105","-0.9046941995620728"
"8","3egxgj7e","Action distr","0.17084916463798452","polished-galaxy-105","-0.8977080583572388"
"8","3egxgj7e","Action distr","0.2122671439441626","polished-galaxy-105","-0.8907220363616943"
"8","3egxgj7e","Action distr","0.1449629275716232","polished-galaxy-105","-0.8837360143661499"
"8","3egxgj7e","Action distr","0.18120365946452902","polished-galaxy-105","-0.8767499327659607"
"8","3egxgj7e","Action distr","0.18120365946452902","polished-galaxy-105","-0.8697638511657715"
"8","3egxgj7e","Action distr","0.20191264911761805","polished-galaxy-105","-0.862777829170227"
"8","3egxgj7e","Action distr","0.15531742239816776","polished-galaxy-105","-0.8557918071746826"
"8","3egxgj7e","Action distr","0.1449629275716232","polished-galaxy-105","-0.8488057255744934"
"8","3egxgj7e","Action distr","0.2070898965308903","polished-galaxy-105","-0.8418196439743042"
"8","3egxgj7e","Action distr","0.16049466981144","polished-galaxy-105","-0.8348336219787598"
"8","3egxgj7e","Action distr","0.1863809068778013","polished-galaxy-105","-0.8278475403785706"
"8","3egxgj7e","Action distr","0.2226216387707071","polished-galaxy-105","-0.8208614587783813"
"8","3egxgj7e","Action distr","0.18120365946452902","polished-galaxy-105","-0.8138754367828369"
"8","3egxgj7e","Action distr","0.2070898965308903","polished-galaxy-105","-0.8068894147872925"
"8","3egxgj7e","Action distr","0.1967354017043458","polished-galaxy-105","-0.7999033331871033"
"8","3egxgj7e","Action distr","0.23815338101052386","polished-galaxy-105","-0.7929172515869141"
"8","3egxgj7e","Action distr","0.2122671439441626","polished-galaxy-105","-0.7859312295913696"
"8","3egxgj7e","Action distr","0.2329761335972516","polished-galaxy-105","-0.7789451479911804"
"8","3egxgj7e","Action distr","0.25368512325034065","polished-galaxy-105","-0.7719590663909912"
"8","3egxgj7e","Action distr","0.2122671439441626","polished-galaxy-105","-0.7649730443954468"
"8","3egxgj7e","Action distr","0.30028034996979097","polished-galaxy-105","-0.7579870223999023"
"8","3egxgj7e","Action distr","0.24333062842379613","polished-galaxy-105","-0.7510009407997131"
"8","3egxgj7e","Action distr","0.2692168654901574","polished-galaxy-105","-0.7440148591995239"
"8","3egxgj7e","Action distr","0.2899258551432464","polished-galaxy-105","-0.7370288372039795"
"8","3egxgj7e","Action distr","0.32616658703615226","polished-galaxy-105","-0.7300428152084351"
"8","3egxgj7e","Action distr","0.2588623706636129","polished-galaxy-105","-0.7230566740036011"
"8","3egxgj7e","Action distr","0.33652108186269675","polished-galaxy-105","-0.7160706520080566"
"8","3egxgj7e","Action distr","0.3054575973830632","polished-galaxy-105","-0.7090846300125122"
"8","3egxgj7e","Action distr","0.2743941129034297","polished-galaxy-105","-0.702098548412323"
"8","3egxgj7e","Action distr","0.3158120922096077","polished-galaxy-105","-0.6951124668121338"
"8","3egxgj7e","Action distr","0.3882935559954193","polished-galaxy-105","-0.6881264448165894"
"8","3egxgj7e","Action distr","0.3468755766892413","polished-galaxy-105","-0.6811404228210449"
"8","3egxgj7e","Action distr","0.3468755766892413","polished-galaxy-105","-0.6741543412208557"
"8","3egxgj7e","Action distr","0.3313438344494245","polished-galaxy-105","-0.6671682596206665"
"8","3egxgj7e","Action distr","0.3779390611688748","polished-galaxy-105","-0.6601822376251221"
"8","3egxgj7e","Action distr","0.32098933962288","polished-galaxy-105","-0.6531961560249329"
"8","3egxgj7e","Action distr","0.39864805082196386","polished-galaxy-105","-0.6462100744247437"
"8","3egxgj7e","Action distr","0.4504205249546865","polished-galaxy-105","-0.6392240524291992"
"8","3egxgj7e","Action distr","0.44006603012814194","polished-galaxy-105","-0.6322380304336548"
"8","3egxgj7e","Action distr","0.4245342878883252","polished-galaxy-105","-0.6252519488334656"
"8","3egxgj7e","Action distr","0.4297115353015974","polished-galaxy-105","-0.6182658672332764"
"8","3egxgj7e","Action distr","0.4555977723679587","polished-galaxy-105","-0.6112798452377319"
"8","3egxgj7e","Action distr","0.3313438344494245","polished-galaxy-105","-0.6042938232421875"
"8","3egxgj7e","Action distr","0.502192999087409","polished-galaxy-105","-0.5973076820373535"
"8","3egxgj7e","Action distr","0.4090025456485084","polished-galaxy-105","-0.5903216600418091"
"8","3egxgj7e","Action distr","0.44006603012814194","polished-galaxy-105","-0.5833356380462646"
"8","3egxgj7e","Action distr","0.5073702465006813","polished-galaxy-105","-0.5763495564460754"
"8","3egxgj7e","Action distr","0.4348887827148697","polished-galaxy-105","-0.5693634748458862"
"8","3egxgj7e","Action distr","0.47112951460777547","polished-galaxy-105","-0.5623774528503418"
"8","3egxgj7e","Action distr","0.49701575167413675","polished-galaxy-105","-0.5553914308547974"
"8","3egxgj7e","Action distr","0.5125474939139535","polished-galaxy-105","-0.5484053492546082"
"8","3egxgj7e","Action distr","0.4090025456485084","polished-galaxy-105","-0.541419267654419"
"8","3egxgj7e","Action distr","0.4297115353015974","polished-galaxy-105","-0.5344332456588745"
"8","3egxgj7e","Action distr","0.44006603012814194","polished-galaxy-105","-0.5274471640586853"
"8","3egxgj7e","Action distr","0.4659522671945032","polished-galaxy-105","-0.5204610824584961"
"8","3egxgj7e","Action distr","0.4555977723679587","polished-galaxy-105","-0.5134750604629517"
"8","3egxgj7e","Action distr","0.4918385042608645","polished-galaxy-105","-0.5064890384674072"
"8","3egxgj7e","Action distr","0.460775019781231","polished-galaxy-105","-0.499502956867218"
"8","3egxgj7e","Action distr","0.4918385042608645","polished-galaxy-105","-0.4925168752670288"
"8","3egxgj7e","Action distr","0.5229019887404981","polished-galaxy-105","-0.4855308532714844"
"8","3egxgj7e","Action distr","0.5539654732201316","polished-galaxy-105","-0.47854477167129517"
"8","3egxgj7e","Action distr","0.5073702465006813","polished-galaxy-105","-0.47155874967575073"
"8","3egxgj7e","Action distr","0.5125474939139535","polished-galaxy-105","-0.4645726680755615"
"8","3egxgj7e","Action distr","0.5850289576997652","polished-galaxy-105","-0.4575866460800171"
"8","3egxgj7e","Action distr","0.5694972154599485","polished-galaxy-105","-0.4506005644798279"
"8","3egxgj7e","Action distr","0.5746744628732205","polished-galaxy-105","-0.44361448287963867"
"8","3egxgj7e","Action distr","0.6989284007917548","polished-galaxy-105","-0.43662846088409424"
"8","3egxgj7e","Action distr","0.5436109783935871","polished-galaxy-105","-0.42964237928390503"
"8","3egxgj7e","Action distr","0.6109151947661264","polished-galaxy-105","-0.4226563572883606"
"8","3egxgj7e","Action distr","0.6575104214855767","polished-galaxy-105","-0.4156702756881714"
"8","3egxgj7e","Action distr","0.5694972154599485","polished-galaxy-105","-0.40868425369262695"
"8","3egxgj7e","Action distr","0.7351691326846607","polished-galaxy-105","-0.40169817209243774"
"8","3egxgj7e","Action distr","0.6885739059652103","polished-galaxy-105","-0.3947121202945709"
"8","3egxgj7e","Action distr","0.6109151947661264","polished-galaxy-105","-0.3877260684967041"
"8","3egxgj7e","Action distr","0.5902062051130375","polished-galaxy-105","-0.3807399868965149"
"8","3egxgj7e","Action distr","0.6005606999395819","polished-galaxy-105","-0.37375396490097046"
"8","3egxgj7e","Action distr","0.6782194111386658","polished-galaxy-105","-0.36676788330078125"
"8","3egxgj7e","Action distr","0.5591427206334039","polished-galaxy-105","-0.3597818613052368"
"8","3egxgj7e","Action distr","0.6730421637253935","polished-galaxy-105","-0.3527957797050476"
"8","3egxgj7e","Action distr","0.6575104214855767","polished-galaxy-105","-0.3458097577095032"
"8","3egxgj7e","Action distr","0.5539654732201316","polished-galaxy-105","-0.33882367610931396"
"8","3egxgj7e","Action distr","0.6109151947661264","polished-galaxy-105","-0.33183762431144714"
"8","3egxgj7e","Action distr","0.621269689592671","polished-galaxy-105","-0.3248515725135803"
"8","3egxgj7e","Action distr","0.6575104214855767","polished-galaxy-105","-0.3178654909133911"
"8","3egxgj7e","Action distr","0.7351691326846607","polished-galaxy-105","-0.3108794689178467"
"8","3egxgj7e","Action distr","0.6316241844192154","polished-galaxy-105","-0.30389338731765747"
"8","3egxgj7e","Action distr","0.5953834525263098","polished-galaxy-105","-0.29690736532211304"
"8","3egxgj7e","Action distr","0.6937511533784826","polished-galaxy-105","-0.28992128372192383"
"8","3egxgj7e","Action distr","0.6730421637253935","polished-galaxy-105","-0.2829352617263794"
"8","3egxgj7e","Action distr","0.5902062051130375","polished-galaxy-105","-0.2759491801261902"
"8","3egxgj7e","Action distr","0.7558781223377496","polished-galaxy-105","-0.26896312832832336"
"8","3egxgj7e","Action distr","0.7351691326846607","polished-galaxy-105","-0.26197707653045654"
"8","3egxgj7e","Action distr","0.6264469370059432","polished-galaxy-105","-0.25499099493026733"
"8","3egxgj7e","Action distr","0.64197867924576","polished-galaxy-105","-0.2480049580335617"
"8","3egxgj7e","Action distr","0.7765871119908386","polished-galaxy-105","-0.24101890623569489"
"8","3egxgj7e","Action distr","0.6678649163121213","polished-galaxy-105","-0.23403285443782806"
"8","3egxgj7e","Action distr","0.8076505964704722","polished-galaxy-105","-0.22704678773880005"
"8","3egxgj7e","Action distr","0.7507008749244773","polished-galaxy-105","-0.22006073594093323"
"8","3egxgj7e","Action distr","0.6833966585519381","polished-galaxy-105","-0.2130746841430664"
"8","3egxgj7e","Action distr","0.7455236275112052","polished-galaxy-105","-0.20608863234519958"
"8","3egxgj7e","Action distr","0.7041056482050271","polished-galaxy-105","-0.19910258054733276"
"8","3egxgj7e","Action distr","0.6730421637253935","polished-galaxy-105","-0.19211651384830475"
"8","3egxgj7e","Action distr","0.7351691326846607","polished-galaxy-105","-0.18513046205043793"
"8","3egxgj7e","Action distr","0.662687668898849","polished-galaxy-105","-0.1781444102525711"
"8","3egxgj7e","Action distr","0.6523331740723045","polished-galaxy-105","-0.17115835845470428"
"8","3egxgj7e","Action distr","0.7299918852713884","polished-galaxy-105","-0.16417229175567627"
"8","3egxgj7e","Action distr","0.7972961016439277","polished-galaxy-105","-0.15718623995780945"
"8","3egxgj7e","Action distr","0.662687668898849","polished-galaxy-105","-0.15020018815994263"
"8","3egxgj7e","Action distr","0.6782194111386658","polished-galaxy-105","-0.1432141363620758"
"8","3egxgj7e","Action distr","0.7662326171642942","polished-galaxy-105","-0.13622808456420898"
"8","3egxgj7e","Action distr","0.6678649163121213","polished-galaxy-105","-0.12924201786518097"
"8","3egxgj7e","Action distr","0.6885739059652103","polished-galaxy-105","-0.12225596606731415"
"8","3egxgj7e","Action distr","0.6471559266590323","polished-galaxy-105","-0.11526991426944733"
"8","3egxgj7e","Action distr","0.7558781223377496","polished-galaxy-105","-0.10828385502099991"
"8","3egxgj7e","Action distr","0.7558781223377496","polished-galaxy-105","-0.10129779577255249"
"8","3egxgj7e","Action distr","0.8335368335368335","polished-galaxy-105","-0.09431174397468567"
"8","3egxgj7e","Action distr","0.8128278438837445","polished-galaxy-105","-0.08732569217681885"
"8","3egxgj7e","Action distr","0.7248146378581161","polished-galaxy-105","-0.08033964037895203"
"8","3egxgj7e","Action distr","0.6833966585519381","polished-galaxy-105","-0.07335358113050461"
"8","3egxgj7e","Action distr","0.7558781223377496","polished-galaxy-105","-0.06636752188205719"
"8","3egxgj7e","Action distr","0.6989284007917548","polished-galaxy-105","-0.05938147008419037"
"8","3egxgj7e","Action distr","0.7351691326846607","polished-galaxy-105","-0.05239541083574295"
"8","3egxgj7e","Action distr","0.6057379473528541","polished-galaxy-105","-0.04540935903787613"
"8","3egxgj7e","Action distr","0.7299918852713884","polished-galaxy-105","-0.03842330724000931"
"8","3egxgj7e","Action distr","0.6730421637253935","polished-galaxy-105","-0.03143724799156189"
"8","3egxgj7e","Action distr","0.6833966585519381","polished-galaxy-105","-0.02445119246840477"
"8","3egxgj7e","Action distr","0.6316241844192154","polished-galaxy-105","-0.0174651388078928"
"8","3egxgj7e","Action distr","0.761055369751022","polished-galaxy-105","-0.010479082353413105"
"8","3egxgj7e","Action distr","0.6833966585519381","polished-galaxy-105","-0.0034930275287479162"
"8","3egxgj7e","Action distr","0.7196373904448439","polished-galaxy-105","0.0034930275287479162"
"8","3egxgj7e","Action distr","0.761055369751022","polished-galaxy-105","0.010479082353413105"
"8","3egxgj7e","Action distr","0.6730421637253935","polished-galaxy-105","0.0174651388078928"
"8","3egxgj7e","Action distr","0.6523331740723045","polished-galaxy-105","0.02445119246840477"
"8","3egxgj7e","Action distr","0.6471559266590323","polished-galaxy-105","0.03143724799156189"
"8","3egxgj7e","Action distr","0.6005606999395819","polished-galaxy-105","0.03842330724000931"
"8","3egxgj7e","Action distr","0.761055369751022","polished-galaxy-105","0.04540935903787613"
"8","3egxgj7e","Action distr","0.8024733490571999","polished-galaxy-105","0.05239541083574295"
"8","3egxgj7e","Action distr","0.7869416068173832","polished-galaxy-105","0.05938147008419037"
"8","3egxgj7e","Action distr","0.6989284007917548","polished-galaxy-105","0.06636752188205719"
"8","3egxgj7e","Action distr","0.8180050912970168","polished-galaxy-105","0.07335358113050461"
"8","3egxgj7e","Action distr","0.7248146378581161","polished-galaxy-105","0.08033964037895203"
"8","3egxgj7e","Action distr","0.6782194111386658","polished-galaxy-105","0.08732569217681885"
"8","3egxgj7e","Action distr","0.7351691326846607","polished-galaxy-105","0.09431174397468567"
"8","3egxgj7e","Action distr","0.7092828956182994","polished-galaxy-105","0.10129779577255249"
"8","3egxgj7e","Action distr","0.7662326171642942","polished-galaxy-105","0.10828385502099991"
"8","3egxgj7e","Action distr","0.7455236275112052","polished-galaxy-105","0.11526991426944733"
"8","3egxgj7e","Action distr","0.7351691326846607","polished-galaxy-105","0.12225596606731415"
"8","3egxgj7e","Action distr","0.8076505964704722","polished-galaxy-105","0.12924201786518097"
"8","3egxgj7e","Action distr","0.7662326171642942","polished-galaxy-105","0.13622808456420898"
"8","3egxgj7e","Action distr","0.7092828956182994","polished-galaxy-105","0.1432141363620758"
"8","3egxgj7e","Action distr","0.6937511533784826","polished-galaxy-105","0.15020018815994263"
"8","3egxgj7e","Action distr","0.7558781223377496","polished-galaxy-105","0.15718623995780945"
"8","3egxgj7e","Action distr","0.740346380097933","polished-galaxy-105","0.16417229175567627"
"8","3egxgj7e","Action distr","0.740346380097933","polished-galaxy-105","0.17115835845470428"
"8","3egxgj7e","Action distr","0.8697775654297394","polished-galaxy-105","0.1781444102525711"
"8","3egxgj7e","Action distr","0.740346380097933","polished-galaxy-105","0.18513046205043793"
"8","3egxgj7e","Action distr","0.6575104214855767","polished-galaxy-105","0.19211651384830475"
"8","3egxgj7e","Action distr","0.8180050912970168","polished-galaxy-105","0.19910258054733276"
"8","3egxgj7e","Action distr","0.7196373904448439","polished-galaxy-105","0.20608863234519958"
"8","3egxgj7e","Action distr","0.6523331740723045","polished-galaxy-105","0.2130746841430664"
"8","3egxgj7e","Action distr","0.7869416068173832","polished-galaxy-105","0.22006073594093323"
"8","3egxgj7e","Action distr","0.6575104214855767","polished-galaxy-105","0.22704678773880005"
"8","3egxgj7e","Action distr","0.7714098645775664","polished-galaxy-105","0.23403285443782806"
"8","3egxgj7e","Action distr","0.7869416068173832","polished-galaxy-105","0.24101890623569489"
"8","3egxgj7e","Action distr","0.6730421637253935","polished-galaxy-105","0.2480049580335617"
"8","3egxgj7e","Action distr","0.6160924421793987","polished-galaxy-105","0.25499099493026733"
"8","3egxgj7e","Action distr","0.7455236275112052","polished-galaxy-105","0.26197707653045654"
"8","3egxgj7e","Action distr","0.6575104214855767","polished-galaxy-105","0.26896312832832336"
"8","3egxgj7e","Action distr","0.6368014318324877","polished-galaxy-105","0.2759491801261902"
"8","3egxgj7e","Action distr","0.6730421637253935","polished-galaxy-105","0.2829352617263794"
"8","3egxgj7e","Action distr","0.6523331740723045","polished-galaxy-105","0.28992128372192383"
"8","3egxgj7e","Action distr","0.6264469370059432","polished-galaxy-105","0.29690736532211304"
"8","3egxgj7e","Action distr","0.662687668898849","polished-galaxy-105","0.30389338731765747"
"8","3egxgj7e","Action distr","0.7972961016439277","polished-galaxy-105","0.3108794689178467"
"8","3egxgj7e","Action distr","0.7196373904448439","polished-galaxy-105","0.3178654909133911"
"8","3egxgj7e","Action distr","0.6368014318324877","polished-galaxy-105","0.3248515725135803"
"8","3egxgj7e","Action distr","0.6989284007917548","polished-galaxy-105","0.33183762431144714"
"8","3egxgj7e","Action distr","0.7662326171642942","polished-galaxy-105","0.33882367610931396"
"8","3egxgj7e","Action distr","0.6160924421793987","polished-galaxy-105","0.3458097577095032"
"8","3egxgj7e","Action distr","0.5798517102864928","polished-galaxy-105","0.3527957797050476"
"8","3egxgj7e","Action distr","0.5539654732201316","polished-galaxy-105","0.3597818613052368"
"8","3egxgj7e","Action distr","0.6109151947661264","polished-galaxy-105","0.36676788330078125"
"8","3egxgj7e","Action distr","0.5902062051130375","polished-galaxy-105","0.37375396490097046"
"8","3egxgj7e","Action distr","0.5902062051130375","polished-galaxy-105","0.3807399868965149"
"8","3egxgj7e","Action distr","0.5591427206334039","polished-galaxy-105","0.3877260684967041"
"8","3egxgj7e","Action distr","0.6368014318324877","polished-galaxy-105","0.3947121202945709"
"8","3egxgj7e","Action distr","0.6109151947661264","polished-galaxy-105","0.40169817209243774"
"8","3egxgj7e","Action distr","0.5643199680466762","polished-galaxy-105","0.40868425369262695"
"8","3egxgj7e","Action distr","0.48666125684759226","polished-galaxy-105","0.4156702756881714"
"8","3egxgj7e","Action distr","0.5902062051130375","polished-galaxy-105","0.4226563572883606"
"8","3egxgj7e","Action distr","0.4763067620210477","polished-galaxy-105","0.42964237928390503"
"8","3egxgj7e","Action distr","0.6109151947661264","polished-galaxy-105","0.43662846088409424"
"8","3egxgj7e","Action distr","0.5643199680466762","polished-galaxy-105","0.44361448287963867"
"8","3egxgj7e","Action distr","0.5332564835670426","polished-galaxy-105","0.4506005644798279"
"8","3egxgj7e","Action distr","0.5280792361537703","polished-galaxy-105","0.4575866460800171"
"8","3egxgj7e","Action distr","0.5177247413272258","polished-galaxy-105","0.4645726680755615"
"8","3egxgj7e","Action distr","0.49701575167413675","polished-galaxy-105","0.47155874967575073"
"8","3egxgj7e","Action distr","0.5436109783935871","polished-galaxy-105","0.47854477167129517"
"8","3egxgj7e","Action distr","0.48666125684759226","polished-galaxy-105","0.4855308532714844"
"8","3egxgj7e","Action distr","0.5125474939139535","polished-galaxy-105","0.4925168752670288"
"8","3egxgj7e","Action distr","0.5384337309803148","polished-galaxy-105","0.499502956867218"
"8","3egxgj7e","Action distr","0.4245342878883252","polished-galaxy-105","0.5064890384674072"
"8","3egxgj7e","Action distr","0.5643199680466762","polished-galaxy-105","0.5134750604629517"
"8","3egxgj7e","Action distr","0.5177247413272258","polished-galaxy-105","0.5204610824584961"
"8","3egxgj7e","Action distr","0.5073702465006813","polished-galaxy-105","0.5274471640586853"
"8","3egxgj7e","Action distr","0.5798517102864928","polished-galaxy-105","0.5344332456588745"
"8","3egxgj7e","Action distr","0.49701575167413675","polished-galaxy-105","0.541419267654419"
"8","3egxgj7e","Action distr","0.4555977723679587","polished-galaxy-105","0.5484053492546082"
"8","3egxgj7e","Action distr","0.4555977723679587","polished-galaxy-105","0.5553914308547974"
"8","3egxgj7e","Action distr","0.47112951460777547","polished-galaxy-105","0.5623774528503418"
"8","3egxgj7e","Action distr","0.3727618137556026","polished-galaxy-105","0.5693634748458862"
"8","3egxgj7e","Action distr","0.5073702465006813","polished-galaxy-105","0.5763495564460754"
"8","3egxgj7e","Action distr","0.4297115353015974","polished-galaxy-105","0.5833356380462646"
"8","3egxgj7e","Action distr","0.5073702465006813","polished-galaxy-105","0.5903216600418091"
"8","3egxgj7e","Action distr","0.44006603012814194","polished-galaxy-105","0.5973076820373535"
"8","3egxgj7e","Action distr","0.4141797930617806","polished-galaxy-105","0.6042938232421875"
"8","3egxgj7e","Action distr","0.44006603012814194","polished-galaxy-105","0.6112798452377319"
"8","3egxgj7e","Action distr","0.4348887827148697","polished-galaxy-105","0.6182658672332764"
"8","3egxgj7e","Action distr","0.4504205249546865","polished-galaxy-105","0.6252519488334656"
"8","3egxgj7e","Action distr","0.4452432775414142","polished-galaxy-105","0.6322380304336548"
"8","3egxgj7e","Action distr","0.36758456634233033","polished-galaxy-105","0.6392240524291992"
"8","3egxgj7e","Action distr","0.3313438344494245","polished-galaxy-105","0.6462100744247437"
"8","3egxgj7e","Action distr","0.3934708034086916","polished-galaxy-105","0.6531961560249329"
"8","3egxgj7e","Action distr","0.34169832927596905","polished-galaxy-105","0.6601822376251221"
"8","3egxgj7e","Action distr","0.3158120922096077","polished-galaxy-105","0.6671682596206665"
"8","3egxgj7e","Action distr","0.33652108186269675","polished-galaxy-105","0.6741543412208557"
"8","3egxgj7e","Action distr","0.3572300715157858","polished-galaxy-105","0.6811404228210449"
"8","3egxgj7e","Action distr","0.3727618137556026","polished-galaxy-105","0.6881264448165894"
"8","3egxgj7e","Action distr","0.44006603012814194","polished-galaxy-105","0.6951124668121338"
"8","3egxgj7e","Action distr","0.35205282410251354","polished-galaxy-105","0.702098548412323"
"8","3egxgj7e","Action distr","0.36758456634233033","polished-galaxy-105","0.7090846300125122"
"8","3egxgj7e","Action distr","0.34169832927596905","polished-galaxy-105","0.7160706520080566"
"8","3egxgj7e","Action distr","0.3313438344494245","polished-galaxy-105","0.7230566740036011"
"8","3egxgj7e","Action distr","0.3106348447963355","polished-galaxy-105","0.7300428152084351"
"8","3egxgj7e","Action distr","0.3572300715157858","polished-galaxy-105","0.7370288372039795"
"8","3egxgj7e","Action distr","0.26403961807688514","polished-galaxy-105","0.7440148591995239"
"8","3egxgj7e","Action distr","0.22779888618397934","polished-galaxy-105","0.7510009407997131"
"8","3egxgj7e","Action distr","0.3158120922096077","polished-galaxy-105","0.7579870223999023"
"8","3egxgj7e","Action distr","0.2226216387707071","polished-galaxy-105","0.7649730443954468"
"8","3egxgj7e","Action distr","0.2692168654901574","polished-galaxy-105","0.7719590663909912"
"8","3egxgj7e","Action distr","0.33652108186269675","polished-galaxy-105","0.7789451479911804"
"8","3egxgj7e","Action distr","0.2588623706636129","polished-galaxy-105","0.7859312295913696"
"8","3egxgj7e","Action distr","0.2692168654901574","polished-galaxy-105","0.7929172515869141"
"8","3egxgj7e","Action distr","0.24850787583706838","polished-galaxy-105","0.7999033331871033"
"8","3egxgj7e","Action distr","0.2692168654901574","polished-galaxy-105","0.8068894147872925"
"8","3egxgj7e","Action distr","0.23815338101052386","polished-galaxy-105","0.8138754367828369"
"8","3egxgj7e","Action distr","0.2692168654901574","polished-galaxy-105","0.8208614587783813"
"8","3egxgj7e","Action distr","0.3054575973830632","polished-galaxy-105","0.8278475403785706"
"8","3egxgj7e","Action distr","0.2588623706636129","polished-galaxy-105","0.8348336219787598"
"8","3egxgj7e","Action distr","0.2226216387707071","polished-galaxy-105","0.8418196439743042"
"8","3egxgj7e","Action distr","0.2070898965308903","polished-galaxy-105","0.8488057255744934"
"8","3egxgj7e","Action distr","0.17084916463798452","polished-galaxy-105","0.8557918071746826"
"8","3egxgj7e","Action distr","0.2070898965308903","polished-galaxy-105","0.862777829170227"
"8","3egxgj7e","Action distr","0.24850787583706838","polished-galaxy-105","0.8697638511657715"
"8","3egxgj7e","Action distr","0.24850787583706838","polished-galaxy-105","0.8767499327659607"
"8","3egxgj7e","Action distr","0.15014017498489549","polished-galaxy-105","0.8837360143661499"
"8","3egxgj7e","Action distr","0.17084916463798452","polished-galaxy-105","0.8907220363616943"
"8","3egxgj7e","Action distr","0.12425393791853419","polished-galaxy-105","0.8977080583572388"
"8","3egxgj7e","Action distr","0.17084916463798452","polished-galaxy-105","0.9046941995620728"
"8","3egxgj7e","Action distr","0.1863809068778013","polished-galaxy-105","0.9116802215576172"
"8","3egxgj7e","Action distr","0.1863809068778013","polished-galaxy-105","0.9186662435531616"
"8","3egxgj7e","Action distr","0.19155815429107356","polished-galaxy-105","0.9256523251533508"
"8","3egxgj7e","Action distr","0.18120365946452902","polished-galaxy-105","0.93263840675354"
"8","3egxgj7e","Action distr","0.10354494826544515","polished-galaxy-105","0.9396244287490845"
"8","3egxgj7e","Action distr","0.12425393791853419","polished-galaxy-105","0.9466104507446289"
"8","3egxgj7e","Action distr","0.13978568015835097","polished-galaxy-105","0.9535965323448181"
"8","3egxgj7e","Action distr","0.12425393791853419","polished-galaxy-105","0.9605826139450073"
"8","3egxgj7e","Action distr","0.1449629275716232","polished-galaxy-105","0.9675686359405518"
"8","3egxgj7e","Action distr","0.12425393791853419","polished-galaxy-105","0.974554717540741"
"8","3egxgj7e","Action distr","0.10354494826544515","polished-galaxy-105","0.9815407991409302"
"8","3egxgj7e","Action distr","0.17602641205125677","polished-galaxy-105","0.9885268211364746"
"8","3egxgj7e","Action distr","0.11907669050526193","polished-galaxy-105","0.995512843132019"
"8","3egxgj7e","Action distr","0.08283595861235613","polished-galaxy-105","1.0024988651275635"
"8","3egxgj7e","Action distr","0.1449629275716232","polished-galaxy-105","1.0094850063323975"
"8","3egxgj7e","Action distr","0.11389944309198967","polished-galaxy-105","1.016471028327942"
"8","3egxgj7e","Action distr","0.1346084327450787","polished-galaxy-105","1.0234570503234863"
"8","3egxgj7e","Action distr","0.09319045343890064","polished-galaxy-105","1.0304431915283203"
"8","3egxgj7e","Action distr","0.0983677008521729","polished-galaxy-105","1.0374292135238647"
"8","3egxgj7e","Action distr","0.0724814637858116","polished-galaxy-105","1.0444152355194092"
"8","3egxgj7e","Action distr","0.056949721545994834","polished-galaxy-105","1.0514013767242432"
"8","3egxgj7e","Action distr","0.06730421637253935","polished-galaxy-105","1.058387279510498"
"8","3egxgj7e","Action distr","0.0983677008521729","polished-galaxy-105","1.065373420715332"
"8","3egxgj7e","Action distr","0.11907669050526193","polished-galaxy-105","1.072359561920166"
"8","3egxgj7e","Action distr","0.09319045343890064","polished-galaxy-105","1.079345464706421"
"8","3egxgj7e","Action distr","0.056949721545994834","polished-galaxy-105","1.0863316059112549"
"8","3egxgj7e","Action distr","0.11389944309198967","polished-galaxy-105","1.0933177471160889"
"8","3egxgj7e","Action distr","0.10354494826544515","polished-galaxy-105","1.1003036499023438"
"8","3egxgj7e","Action distr","0.051772474132722575","polished-galaxy-105","1.1072897911071777"
"8","3egxgj7e","Action distr","0.025886237066361287","polished-galaxy-105","1.1142758131027222"
"8","3egxgj7e","Action distr","0.056949721545994834","polished-galaxy-105","1.1212618350982666"
"8","3egxgj7e","Action distr","0.0362407318929058","polished-galaxy-105","1.1282479763031006"
"8","3egxgj7e","Action distr","0.08283595861235613","polished-galaxy-105","1.1352338790893555"
"8","3egxgj7e","Action distr","0.08801320602562838","polished-galaxy-105","1.1422200202941895"
"8","3egxgj7e","Action distr","0.056949721545994834","polished-galaxy-105","1.1492061614990234"
"8","3egxgj7e","Action distr","0.04141797930617806","polished-galaxy-105","1.1561920642852783"
"8","3egxgj7e","Action distr","0.051772474132722575","polished-galaxy-105","1.1631782054901123"
"8","3egxgj7e","Action distr","0.051772474132722575","polished-galaxy-105","1.1701643466949463"
"8","3egxgj7e","Action distr","0.04141797930617806","polished-galaxy-105","1.1771502494812012"
"8","3egxgj7e","Action distr","0.0362407318929058","polished-galaxy-105","1.1841363906860352"
"8","3egxgj7e","Action distr","0.04659522671945032","polished-galaxy-105","1.1911224126815796"
"8","3egxgj7e","Action distr","0.025886237066361287","polished-galaxy-105","1.198108434677124"
"8","3egxgj7e","Action distr","0.0724814637858116","polished-galaxy-105","1.205094575881958"
"8","3egxgj7e","Action distr","0.0362407318929058","polished-galaxy-105","1.2120805978775024"
"8","3egxgj7e","Action distr","0.04141797930617806","polished-galaxy-105","1.2190666198730469"
"8","3egxgj7e","Action distr","0.051772474132722575","polished-galaxy-105","1.2260527610778809"
"8","3egxgj7e","Action distr","0.025886237066361287","polished-galaxy-105","1.2330386638641357"
"8","3egxgj7e","Action distr","0.031063484479633547","polished-galaxy-105","1.2400248050689697"
"8","3egxgj7e","Action distr","0.04659522671945032","polished-galaxy-105","1.2470109462738037"
"8","3egxgj7e","Action distr","0.025886237066361287","polished-galaxy-105","1.2539968490600586"
"8","3egxgj7e","Action distr","0.02070898965308903","polished-galaxy-105","1.2609829902648926"
"8","3egxgj7e","Action distr","0.015531742239816774","polished-galaxy-105","1.267969012260437"
"8","3egxgj7e","Action distr","0.015531742239816774","polished-galaxy-105","1.2749550342559814"
"8","3egxgj7e","Action distr","0.025886237066361287","polished-galaxy-105","1.2819411754608154"
"8","3egxgj7e","Action distr","0.031063484479633547","polished-galaxy-105","1.2889271974563599"
"8","3egxgj7e","Action distr","0.025886237066361287","polished-galaxy-105","1.2959132194519043"
"8","3egxgj7e","Action distr","0.04141797930617806","polished-galaxy-105","1.3028993606567383"
"8","3egxgj7e","Action distr","0.010354494826544516","polished-galaxy-105","1.3098852634429932"
"8","3egxgj7e","Action distr","0.02070898965308903","polished-galaxy-105","1.3168714046478271"
"8","3egxgj7e","Action distr","0.025886237066361287","polished-galaxy-105","1.3238575458526611"
"8","3egxgj7e","Action distr","0.010354494826544516","polished-galaxy-105","1.330843448638916"
"8","3egxgj7e","Action distr","0.010354494826544516","polished-galaxy-105","1.33782958984375"
"8","3egxgj7e","Action distr","0.015531742239816774","polished-galaxy-105","1.344815731048584"
"8","3egxgj7e","Action distr","0.010354494826544516","polished-galaxy-105","1.3518016338348389"
"8","3egxgj7e","Action distr","0.015531742239816774","polished-galaxy-105","1.3587877750396729"
"8","3egxgj7e","Action distr","0.010354494826544516","polished-galaxy-105","1.3657737970352173"
"8","3egxgj7e","Action distr","0.005177247413272258","polished-galaxy-105","1.3727598190307617"
"8","3egxgj7e","Action distr","0.04141797930617806","polished-galaxy-105","1.3797459602355957"
"8","3egxgj7e","Action distr","0.0362407318929058","polished-galaxy-105","1.3867319822311401"
"8","3egxgj7e","Action distr","0.005177247413272258","polished-galaxy-105","1.3937180042266846"
"8","3egxgj7e","Action distr","0.02070898965308903","polished-galaxy-105","1.4007041454315186"
"8","3egxgj7e","Action distr","0.015531742239816774","polished-galaxy-105","1.4076900482177734"
"8","3egxgj7e","Action distr","0.015531742239816774","polished-galaxy-105","1.4146761894226074"
"8","3egxgj7e","Action distr","0.015531742239816774","polished-galaxy-105","1.4216623306274414"
"8","3egxgj7e","Action distr","0.010354494826544516","polished-galaxy-105","1.4286482334136963"
"8","3egxgj7e","Action distr","0.02070898965308903","polished-galaxy-105","1.4356343746185303"
"8","3egxgj7e","Action distr","0.015531742239816774","polished-galaxy-105","1.4426203966140747"
"8","3egxgj7e","Action distr","0.010354494826544516","polished-galaxy-105","1.4496064186096191"
"8","3egxgj7e","Action distr","0.02070898965308903","polished-galaxy-105","1.4565925598144531"
"8","3egxgj7e","Action distr","0.010354494826544516","polished-galaxy-105","1.4635785818099976"
"8","3egxgj7e","Action distr","0.015531742239816774","polished-galaxy-105","1.470564603805542"
"8","3egxgj7e","Action distr","0.015531742239816774","polished-galaxy-105","1.477550745010376"
"8","3egxgj7e","Action distr","0.010354494826544516","polished-galaxy-105","1.4845366477966309"
"8","3egxgj7e","Action distr","0.005177247413272258","polished-galaxy-105","1.4915227890014648"
"8","3egxgj7e","Action distr","0.0362407318929058","polished-galaxy-105","1.4985089302062988"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.5054948329925537"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.5124809741973877"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.5194671154022217"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.5264530181884766"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.5334391593933105"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.540425181388855"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.5474112033843994"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.5543973445892334"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.5613832473754883"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.5683693885803223"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.5753555297851562"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.5823414325714111"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.5893275737762451"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.596313714981079"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.603299617767334"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.610285758972168"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.6172717809677124"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.6242578029632568"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.6312439441680908"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.6382299661636353"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.6452159881591797"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.6522021293640137"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.6591880321502686"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.6661741733551025"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.6731603145599365"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.6801462173461914"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.6871323585510254"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.6941184997558594"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.7011044025421143"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.7080905437469482"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.7150765657424927"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.722062587738037"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.729048728942871"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.736034631729126"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.74302077293396"
"8","3egxgj7e","Policy distr","0.0017921815160661936","polished-galaxy-105","-1.74302077293396"
"8","3egxgj7e","Policy distr","0.0018818179378286004","polished-galaxy-105","-1.736034631729126"
"8","3egxgj7e","Policy distr","0.0019755468238145113","polished-galaxy-105","-1.729048728942871"
"8","3egxgj7e","Policy distr","0.002073540585115552","polished-galaxy-105","-1.722062587738037"
"8","3egxgj7e","Policy distr","0.002175968373194337","polished-galaxy-105","-1.7150765657424927"
"8","3egxgj7e","Policy distr","0.0022830073721706867","polished-galaxy-105","-1.7080905437469482"
"8","3egxgj7e","Policy distr","0.0023948438465595245","polished-galaxy-105","-1.7011044025421143"
"8","3egxgj7e","Policy distr","0.0025116619653999805","polished-galaxy-105","-1.6941184997558594"
"8","3egxgj7e","Policy distr","0.0026336677838116884","polished-galaxy-105","-1.6871323585510254"
"8","3egxgj7e","Policy distr","0.0027610594406723976","polished-galaxy-105","-1.6801462173461914"
"8","3egxgj7e","Policy distr","0.0028940385673195124","polished-galaxy-105","-1.6731603145599365"
"8","3egxgj7e","Policy distr","0.0030328340362757444","polished-galaxy-105","-1.6661741733551025"
"8","3egxgj7e","Policy distr","0.003177664475515485","polished-galaxy-105","-1.6591880321502686"
"8","3egxgj7e","Policy distr","0.0033287506084889174","polished-galaxy-105","-1.6522021293640137"
"8","3egxgj7e","Policy distr","0.0034863457549363375","polished-galaxy-105","-1.6452159881591797"
"8","3egxgj7e","Policy distr","0.00365068088285625","polished-galaxy-105","-1.6382299661636353"
"8","3egxgj7e","Policy distr","0.003822013270109892","polished-galaxy-105","-1.6312439441680908"
"8","3egxgj7e","Policy distr","0.00400060648098588","polished-galaxy-105","-1.6242578029632568"
"8","3egxgj7e","Policy distr","0.004186721984297037","polished-galaxy-105","-1.6172717809677124"
"8","3egxgj7e","Policy distr","0.004380633123219013","polished-galaxy-105","-1.610285758972168"
"8","3egxgj7e","Policy distr","0.004582634195685387","polished-galaxy-105","-1.603299617767334"
"8","3egxgj7e","Policy distr","0.004793000873178244","polished-galaxy-105","-1.596313714981079"
"8","3egxgj7e","Policy distr","0.00501205213367939","polished-galaxy-105","-1.5893275737762451"
"8","3egxgj7e","Policy distr","0.0052400873973965645","polished-galaxy-105","-1.5823414325714111"
"8","3egxgj7e","Policy distr","0.005477416329085827","polished-galaxy-105","-1.5753555297851562"
"8","3egxgj7e","Policy distr","0.0057243769988417625","polished-galaxy-105","-1.5683693885803223"
"8","3egxgj7e","Policy distr","0.005981300491839647","polished-galaxy-105","-1.5613832473754883"
"8","3egxgj7e","Policy distr","0.006248524412512779","polished-galaxy-105","-1.5543973445892334"
"8","3egxgj7e","Policy distr","0.006526414770632982","polished-galaxy-105","-1.5474112033843994"
"8","3egxgj7e","Policy distr","0.006815324071794748","polished-galaxy-105","-1.540425181388855"
"8","3egxgj7e","Policy distr","0.007115628104656935","polished-galaxy-105","-1.5334391593933105"
"8","3egxgj7e","Policy distr","0.00742771290242672","polished-galaxy-105","-1.5264530181884766"
"8","3egxgj7e","Policy distr","0.007751953788101673","polished-galaxy-105","-1.5194671154022217"
"8","3egxgj7e","Policy distr","0.008088779635727406","polished-galaxy-105","-1.5124809741973877"
"8","3egxgj7e","Policy distr","0.008438578806817532","polished-galaxy-105","-1.5054948329925537"
"8","3egxgj7e","Policy distr","0.008801774121820927","polished-galaxy-105","-1.4985089302062988"
"8","3egxgj7e","Policy distr","0.009178812615573406","polished-galaxy-105","-1.4915227890014648"
"8","3egxgj7e","Policy distr","0.009570121765136719","polished-galaxy-105","-1.4845366477966309"
"8","3egxgj7e","Policy distr","0.00997614860534668","polished-galaxy-105","-1.477550745010376"
"8","3egxgj7e","Policy distr","0.010397377423942089","polished-galaxy-105","-1.470564603805542"
"8","3egxgj7e","Policy distr","0.010834265500307083","polished-galaxy-105","-1.4635785818099976"
"8","3egxgj7e","Policy distr","0.011287291534245014","polished-galaxy-105","-1.4565925598144531"
"8","3egxgj7e","Policy distr","0.011756966821849346","polished-galaxy-105","-1.4496064186096191"
"8","3egxgj7e","Policy distr","0.012243775650858879","polished-galaxy-105","-1.4426203966140747"
"8","3egxgj7e","Policy distr","0.012748242355883121","polished-galaxy-105","-1.4356343746185303"
"8","3egxgj7e","Policy distr","0.013270899653434753","polished-galaxy-105","-1.4286482334136963"
"8","3egxgj7e","Policy distr","0.013812264427542686","polished-galaxy-105","-1.4216623306274414"
"8","3egxgj7e","Policy distr","0.014372915960848331","polished-galaxy-105","-1.4146761894226074"
"8","3egxgj7e","Policy distr","0.014953390695154667","polished-galaxy-105","-1.4076900482177734"
"8","3egxgj7e","Policy distr","0.01555423904210329","polished-galaxy-105","-1.4007041454315186"
"8","3egxgj7e","Policy distr","0.01617608033120632","polished-galaxy-105","-1.3937180042266846"
"8","3egxgj7e","Policy distr","0.01681947335600853","polished-galaxy-105","-1.3867319822311401"
"8","3egxgj7e","Policy distr","0.017485031858086586","polished-galaxy-105","-1.3797459602355957"
"8","3egxgj7e","Policy distr","0.018173379823565483","polished-galaxy-105","-1.3727598190307617"
"8","3egxgj7e","Policy distr","0.01888510398566723","polished-galaxy-105","-1.3657737970352173"
"8","3egxgj7e","Policy distr","0.01962086372077465","polished-galaxy-105","-1.3587877750396729"
"8","3egxgj7e","Policy distr","0.020381299778819084","polished-galaxy-105","-1.3518016338348389"
"8","3egxgj7e","Policy distr","0.02116703800857067","polished-galaxy-105","-1.344815731048584"
"8","3egxgj7e","Policy distr","0.02197878248989582","polished-galaxy-105","-1.33782958984375"
"8","3egxgj7e","Policy distr","0.022817187011241913","polished-galaxy-105","-1.330843448638916"
"8","3egxgj7e","Policy distr","0.02368290349841118","polished-galaxy-105","-1.3238575458526611"
"8","3egxgj7e","Policy distr","0.024576671421527863","polished-galaxy-105","-1.3168714046478271"
"8","3egxgj7e","Policy distr","0.025499170646071434","polished-galaxy-105","-1.3098852634429932"
"8","3egxgj7e","Policy distr","0.02645109035074711","polished-galaxy-105","-1.3028993606567383"
"8","3egxgj7e","Policy distr","0.027433199808001518","polished-galaxy-105","-1.2959132194519043"
"8","3egxgj7e","Policy distr","0.028446171432733536","polished-galaxy-105","-1.2889271974563599"
"8","3egxgj7e","Policy distr","0.029490774497389793","polished-galaxy-105","-1.2819411754608154"
"8","3egxgj7e","Policy distr","0.03056776151061058","polished-galaxy-105","-1.2749550342559814"
"8","3egxgj7e","Policy distr","0.03167784959077835","polished-galaxy-105","-1.267969012260437"
"8","3egxgj7e","Policy distr","0.03282181918621063","polished-galaxy-105","-1.2609829902648926"
"8","3egxgj7e","Policy distr","0.0340004600584507","polished-galaxy-105","-1.2539968490600586"
"8","3egxgj7e","Policy distr","0.03521447256207466","polished-galaxy-105","-1.2470109462738037"
"8","3egxgj7e","Policy distr","0.03646473214030266","polished-galaxy-105","-1.2400248050689697"
"8","3egxgj7e","Policy distr","0.03775198757648468","polished-galaxy-105","-1.2330386638641357"
"8","3egxgj7e","Policy distr","0.03907696530222893","polished-galaxy-105","-1.2260527610778809"
"8","3egxgj7e","Policy distr","0.04044057056307793","polished-galaxy-105","-1.2190666198730469"
"8","3egxgj7e","Policy distr","0.04184355214238167","polished-galaxy-105","-1.2120805978775024"
"8","3egxgj7e","Policy distr","0.043286699801683426","polished-galaxy-105","-1.205094575881958"
"8","3egxgj7e","Policy distr","0.044770874083042145","polished-galaxy-105","-1.198108434677124"
"8","3egxgj7e","Policy distr","0.04629683867096901","polished-galaxy-105","-1.1911224126815796"
"8","3egxgj7e","Policy distr","0.04786542430520058","polished-galaxy-105","-1.1841363906860352"
"8","3egxgj7e","Policy distr","0.04947749152779579","polished-galaxy-105","-1.1771502494812012"
"8","3egxgj7e","Policy distr","0.05113377049565315","polished-galaxy-105","-1.1701643466949463"
"8","3egxgj7e","Policy distr","0.05283518508076668","polished-galaxy-105","-1.1631782054901123"
"8","3egxgj7e","Policy distr","0.05458254739642143","polished-galaxy-105","-1.1561920642852783"
"8","3egxgj7e","Policy distr","0.05637654662132263","polished-galaxy-105","-1.1492061614990234"
"8","3egxgj7e","Policy distr","0.05821818485856056","polished-galaxy-105","-1.1422200202941895"
"8","3egxgj7e","Policy distr","0.06010817363858223","polished-galaxy-105","-1.1352338790893555"
"8","3egxgj7e","Policy distr","0.062047313898801804","polished-galaxy-105","-1.1282479763031006"
"8","3egxgj7e","Policy distr","0.064036525785923","polished-galaxy-105","-1.1212618350982666"
"8","3egxgj7e","Policy distr","0.06607651710510254","polished-galaxy-105","-1.1142758131027222"
"8","3egxgj7e","Policy distr","0.06816815584897995","polished-galaxy-105","-1.1072897911071777"
"8","3egxgj7e","Policy distr","0.07031223177909851","polished-galaxy-105","-1.1003036499023438"
"8","3egxgj7e","Policy distr","0.07250946015119553","polished-galaxy-105","-1.0933177471160889"
"8","3egxgj7e","Policy distr","0.07476077228784561","polished-galaxy-105","-1.0863316059112549"
"8","3egxgj7e","Policy distr","0.07706689089536667","polished-galaxy-105","-1.079345464706421"
"8","3egxgj7e","Policy distr","0.07942848652601242","polished-galaxy-105","-1.072359561920166"
"8","3egxgj7e","Policy distr","0.08184650540351868","polished-galaxy-105","-1.065373420715332"
"8","3egxgj7e","Policy distr","0.08432158827781677","polished-galaxy-105","-1.058387279510498"
"8","3egxgj7e","Policy distr","0.08685439825057983","polished-galaxy-105","-1.0514013767242432"
"8","3egxgj7e","Policy distr","0.08944587409496307","polished-galaxy-105","-1.0444152355194092"
"8","3egxgj7e","Policy distr","0.09209655225276947","polished-galaxy-105","-1.0374292135238647"
"8","3egxgj7e","Policy distr","0.0948072075843811","polished-galaxy-105","-1.0304431915283203"
"8","3egxgj7e","Policy distr","0.09757854789495468","polished-galaxy-105","-1.0234570503234863"
"8","3egxgj7e","Policy distr","0.10041118413209915","polished-galaxy-105","-1.016471028327942"
"8","3egxgj7e","Policy distr","0.10330577939748764","polished-galaxy-105","-1.0094850063323975"
"8","3egxgj7e","Policy distr","0.10626306384801865","polished-galaxy-105","-1.0024988651275635"
"8","3egxgj7e","Policy distr","0.10928352177143097","polished-galaxy-105","-0.995512843132019"
"8","3egxgj7e","Policy distr","0.11236782371997833","polished-galaxy-105","-0.9885268211364746"
"8","3egxgj7e","Policy distr","0.11551649868488312","polished-galaxy-105","-0.9815407991409302"
"8","3egxgj7e","Policy distr","0.11873017251491547","polished-galaxy-105","-0.974554717540741"
"8","3egxgj7e","Policy distr","0.12200935184955597","polished-galaxy-105","-0.9675686359405518"
"8","3egxgj7e","Policy distr","0.12535446882247925","polished-galaxy-105","-0.9605826139450073"
"8","3egxgj7e","Policy distr","0.12876610457897186","polished-galaxy-105","-0.9535965323448181"
"8","3egxgj7e","Policy distr","0.13224464654922485","polished-galaxy-105","-0.9466104507446289"
"8","3egxgj7e","Policy distr","0.13579055666923523","polished-galaxy-105","-0.9396244287490845"
"8","3egxgj7e","Policy distr","0.13940417766571045","polished-galaxy-105","-0.93263840675354"
"8","3egxgj7e","Policy distr","0.14308597147464752","polished-galaxy-105","-0.9256523251533508"
"8","3egxgj7e","Policy distr","0.14683620631694794","polished-galaxy-105","-0.9186662435531616"
"8","3egxgj7e","Policy distr","0.15065515041351318","polished-galaxy-105","-0.9116802215576172"
"8","3egxgj7e","Policy distr","0.15454316139221191","polished-galaxy-105","-0.9046941995620728"
"8","3egxgj7e","Policy distr","0.15850047767162323","polished-galaxy-105","-0.8977080583572388"
"8","3egxgj7e","Policy distr","0.16252721846103668","polished-galaxy-105","-0.8907220363616943"
"8","3egxgj7e","Policy distr","0.16662359237670898","polished-galaxy-105","-0.8837360143661499"
"8","3egxgj7e","Policy distr","0.17078980803489685","polished-galaxy-105","-0.8767499327659607"
"8","3egxgj7e","Policy distr","0.1750258356332779","polished-galaxy-105","-0.8697638511657715"
"8","3egxgj7e","Policy distr","0.17933176457881927","polished-galaxy-105","-0.862777829170227"
"8","3egxgj7e","Policy distr","0.183707594871521","polished-galaxy-105","-0.8557918071746826"
"8","3egxgj7e","Policy distr","0.18815340101718903","polished-galaxy-105","-0.8488057255744934"
"8","3egxgj7e","Policy distr","0.19266898930072784","polished-galaxy-105","-0.8418196439743042"
"8","3egxgj7e","Policy distr","0.1972542703151703","polished-galaxy-105","-0.8348336219787598"
"8","3egxgj7e","Policy distr","0.2019091099500656","polished-galaxy-105","-0.8278475403785706"
"8","3egxgj7e","Policy distr","0.2066332995891571","polished-galaxy-105","-0.8208614587783813"
"8","3egxgj7e","Policy distr","0.2114265412092209","polished-galaxy-105","-0.8138754367828369"
"8","3egxgj7e","Policy distr","0.21628855168819427","polished-galaxy-105","-0.8068894147872925"
"8","3egxgj7e","Policy distr","0.22121907770633698","polished-galaxy-105","-0.7999033331871033"
"8","3egxgj7e","Policy distr","0.2262176275253296","polished-galaxy-105","-0.7929172515869141"
"8","3egxgj7e","Policy distr","0.23128381371498108","polished-galaxy-105","-0.7859312295913696"
"8","3egxgj7e","Policy distr","0.23641707003116608","polished-galaxy-105","-0.7789451479911804"
"8","3egxgj7e","Policy distr","0.24161696434020996","polished-galaxy-105","-0.7719590663909912"
"8","3egxgj7e","Policy distr","0.24688276648521423","polished-galaxy-105","-0.7649730443954468"
"8","3egxgj7e","Policy distr","0.25221386551856995","polished-galaxy-105","-0.7579870223999023"
"8","3egxgj7e","Policy distr","0.25760969519615173","polished-galaxy-105","-0.7510009407997131"
"8","3egxgj7e","Policy distr","0.2630693316459656","polished-galaxy-105","-0.7440148591995239"
"8","3egxgj7e","Policy distr","0.2685920000076294","polished-galaxy-105","-0.7370288372039795"
"8","3egxgj7e","Policy distr","0.2741768956184387","polished-galaxy-105","-0.7300428152084351"
"8","3egxgj7e","Policy distr","0.2798231244087219","polished-galaxy-105","-0.7230566740036011"
"8","3egxgj7e","Policy distr","0.28552955389022827","polished-galaxy-105","-0.7160706520080566"
"8","3egxgj7e","Policy distr","0.29129526019096375","polished-galaxy-105","-0.7090846300125122"
"8","3egxgj7e","Policy distr","0.29711925983428955","polished-galaxy-105","-0.702098548412323"
"8","3egxgj7e","Policy distr","0.30300024151802063","polished-galaxy-105","-0.6951124668121338"
"8","3egxgj7e","Policy distr","0.30893704295158386","polished-galaxy-105","-0.6881264448165894"
"8","3egxgj7e","Policy distr","0.31492844223976135","polished-galaxy-105","-0.6811404228210449"
"8","3egxgj7e","Policy distr","0.32097312808036804","polished-galaxy-105","-0.6741543412208557"
"8","3egxgj7e","Policy distr","0.32706978917121887","polished-galaxy-105","-0.6671682596206665"
"8","3egxgj7e","Policy distr","0.3332168459892273","polished-galaxy-105","-0.6601822376251221"
"8","3egxgj7e","Policy distr","0.33941295742988586","polished-galaxy-105","-0.6531961560249329"
"8","3egxgj7e","Policy distr","0.3456565737724304","polished-galaxy-105","-0.6462100744247437"
"8","3egxgj7e","Policy distr","0.3519459366798401","polished-galaxy-105","-0.6392240524291992"
"8","3egxgj7e","Policy distr","0.3582795262336731","polished-galaxy-105","-0.6322380304336548"
"8","3egxgj7e","Policy distr","0.36465564370155334","polished-galaxy-105","-0.6252519488334656"
"8","3egxgj7e","Policy distr","0.37107256054878235","polished-galaxy-105","-0.6182658672332764"
"8","3egxgj7e","Policy distr","0.37752828001976013","polished-galaxy-105","-0.6112798452377319"
"8","3egxgj7e","Policy distr","0.3840210735797882","polished-galaxy-105","-0.6042938232421875"
"8","3egxgj7e","Policy distr","0.39054903388023376","polished-galaxy-105","-0.5973076820373535"
"8","3egxgj7e","Policy distr","0.39711007475852966","polished-galaxy-105","-0.5903216600418091"
"8","3egxgj7e","Policy distr","0.4037021994590759","polished-galaxy-105","-0.5833356380462646"
"8","3egxgj7e","Policy distr","0.4103233814239502","polished-galaxy-105","-0.5763495564460754"
"8","3egxgj7e","Policy distr","0.4169713854789734","polished-galaxy-105","-0.5693634748458862"
"8","3egxgj7e","Policy distr","0.4236440360546112","polished-galaxy-105","-0.5623774528503418"
"8","3egxgj7e","Policy distr","0.4303390681743622","polished-galaxy-105","-0.5553914308547974"
"8","3egxgj7e","Policy distr","0.437054306268692","polished-galaxy-105","-0.5484053492546082"
"8","3egxgj7e","Policy distr","0.4437873661518097","polished-galaxy-105","-0.541419267654419"
"8","3egxgj7e","Policy distr","0.45053574442863464","polished-galaxy-105","-0.5344332456588745"
"8","3egxgj7e","Policy distr","0.45729726552963257","polished-galaxy-105","-0.5274471640586853"
"8","3egxgj7e","Policy distr","0.4640691578388214","polished-galaxy-105","-0.5204610824584961"
"8","3egxgj7e","Policy distr","0.47084903717041016","polished-galaxy-105","-0.5134750604629517"
"8","3egxgj7e","Policy distr","0.4776343107223511","polished-galaxy-105","-0.5064890384674072"
"8","3egxgj7e","Policy distr","0.4844225347042084","polished-galaxy-105","-0.499502956867218"
"8","3egxgj7e","Policy distr","0.4912109076976776","polished-galaxy-105","-0.4925168752670288"
"8","3egxgj7e","Policy distr","0.4979967474937439","polished-galaxy-105","-0.4855308532714844"
"8","3egxgj7e","Policy distr","0.5047774314880371","polished-galaxy-105","-0.47854477167129517"
"8","3egxgj7e","Policy distr","0.5115501284599304","polished-galaxy-105","-0.47155874967575073"
"8","3egxgj7e","Policy distr","0.5183120369911194","polished-galaxy-105","-0.4645726680755615"
"8","3egxgj7e","Policy distr","0.5250604748725891","polished-galaxy-105","-0.4575866460800171"
"8","3egxgj7e","Policy distr","0.5317925810813904","polished-galaxy-105","-0.4506005644798279"
"8","3egxgj7e","Policy distr","0.5385054349899292","polished-galaxy-105","-0.44361448287963867"
"8","3egxgj7e","Policy distr","0.545195996761322","polished-galaxy-105","-0.43662846088409424"
"8","3egxgj7e","Policy distr","0.5518617033958435","polished-galaxy-105","-0.42964237928390503"
"8","3egxgj7e","Policy distr","0.5584993958473206","polished-galaxy-105","-0.4226563572883606"
"8","3egxgj7e","Policy distr","0.5651060938835144","polished-galaxy-105","-0.4156702756881714"
"8","3egxgj7e","Policy distr","0.571678876876831","polished-galaxy-105","-0.40868425369262695"
"8","3egxgj7e","Policy distr","0.5782148241996765","polished-galaxy-105","-0.40169817209243774"
"8","3egxgj7e","Policy distr","0.5847108960151672","polished-galaxy-105","-0.3947121202945709"
"8","3egxgj7e","Policy distr","0.5911640524864197","polished-galaxy-105","-0.3877260684967041"
"8","3egxgj7e","Policy distr","0.5975712537765503","polished-galaxy-105","-0.3807399868965149"
"8","3egxgj7e","Policy distr","0.6039295196533203","polished-galaxy-105","-0.37375396490097046"
"8","3egxgj7e","Policy distr","0.610235869884491","polished-galaxy-105","-0.36676788330078125"
"8","3egxgj7e","Policy distr","0.6164872050285339","polished-galaxy-105","-0.3597818613052368"
"8","3egxgj7e","Policy distr","0.6226804852485657","polished-galaxy-105","-0.3527957797050476"
"8","3egxgj7e","Policy distr","0.6288127303123474","polished-galaxy-105","-0.3458097577095032"
"8","3egxgj7e","Policy distr","0.6348809599876404","polished-galaxy-105","-0.33882367610931396"
"8","3egxgj7e","Policy distr","0.640882134437561","polished-galaxy-105","-0.33183762431144714"
"8","3egxgj7e","Policy distr","0.646813154220581","polished-galaxy-105","-0.3248515725135803"
"8","3egxgj7e","Policy distr","0.652671217918396","polished-galaxy-105","-0.3178654909133911"
"8","3egxgj7e","Policy distr","0.6584531664848328","polished-galaxy-105","-0.3108794689178467"
"8","3egxgj7e","Policy distr","0.6641562581062317","polished-galaxy-105","-0.30389338731765747"
"8","3egxgj7e","Policy distr","0.6697774529457092","polished-galaxy-105","-0.29690736532211304"
"8","3egxgj7e","Policy distr","0.6753138303756714","polished-galaxy-105","-0.28992128372192383"
"8","3egxgj7e","Policy distr","0.6807624697685242","polished-galaxy-105","-0.2829352617263794"
"8","3egxgj7e","Policy distr","0.6861206293106079","polished-galaxy-105","-0.2759491801261902"
"8","3egxgj7e","Policy distr","0.6913854479789734","polished-galaxy-105","-0.26896312832832336"
"8","3egxgj7e","Policy distr","0.6965540647506714","polished-galaxy-105","-0.26197707653045654"
"8","3egxgj7e","Policy distr","0.7016239762306213","polished-galaxy-105","-0.25499099493026733"
"8","3egxgj7e","Policy distr","0.7065920233726501","polished-galaxy-105","-0.2480049580335617"
"8","3egxgj7e","Policy distr","0.7114559412002563","polished-galaxy-105","-0.24101890623569489"
"8","3egxgj7e","Policy distr","0.7162129878997803","polished-galaxy-105","-0.23403285443782806"
"8","3egxgj7e","Policy distr","0.7208604216575623","polished-galaxy-105","-0.22704678773880005"
"8","3egxgj7e","Policy distr","0.7253957986831665","polished-galaxy-105","-0.22006073594093323"
"8","3egxgj7e","Policy distr","0.729816734790802","polished-galaxy-105","-0.2130746841430664"
"8","3egxgj7e","Policy distr","0.734120786190033","polished-galaxy-105","-0.20608863234519958"
"8","3egxgj7e","Policy distr","0.7383053302764893","polished-galaxy-105","-0.19910258054733276"
"8","3egxgj7e","Policy distr","0.7423683404922485","polished-galaxy-105","-0.19211651384830475"
"8","3egxgj7e","Policy distr","0.746307373046875","polished-galaxy-105","-0.18513046205043793"
"8","3egxgj7e","Policy distr","0.750120222568512","polished-galaxy-105","-0.1781444102525711"
"8","3egxgj7e","Policy distr","0.7538048624992371","polished-galaxy-105","-0.17115835845470428"
"8","3egxgj7e","Policy distr","0.7573591470718384","polished-galaxy-105","-0.16417229175567627"
"8","3egxgj7e","Policy distr","0.7607809901237488","polished-galaxy-105","-0.15718623995780945"
"8","3egxgj7e","Policy distr","0.7640685439109802","polished-galaxy-105","-0.15020018815994263"
"8","3egxgj7e","Policy distr","0.7672199010848999","polished-galaxy-105","-0.1432141363620758"
"8","3egxgj7e","Policy distr","0.7702333331108093","polished-galaxy-105","-0.13622808456420898"
"8","3egxgj7e","Policy distr","0.7731069922447205","polished-galaxy-105","-0.12924201786518097"
"8","3egxgj7e","Policy distr","0.7758393883705139","polished-galaxy-105","-0.12225596606731415"
"8","3egxgj7e","Policy distr","0.7784287929534912","polished-galaxy-105","-0.11526991426944733"
"8","3egxgj7e","Policy distr","0.7808737754821777","polished-galaxy-105","-0.10828385502099991"
"8","3egxgj7e","Policy distr","0.7831729054450989","polished-galaxy-105","-0.10129779577255249"
"8","3egxgj7e","Policy distr","0.7853248715400696","polished-galaxy-105","-0.09431174397468567"
"8","3egxgj7e","Policy distr","0.7873284816741943","polished-galaxy-105","-0.08732569217681885"
"8","3egxgj7e","Policy distr","0.7891824841499329","polished-galaxy-105","-0.08033964037895203"
"8","3egxgj7e","Policy distr","0.7908857464790344","polished-galaxy-105","-0.07335358113050461"
"8","3egxgj7e","Policy distr","0.7924374341964722","polished-galaxy-105","-0.06636752188205719"
"8","3egxgj7e","Policy distr","0.7938365340232849","polished-galaxy-105","-0.05938147008419037"
"8","3egxgj7e","Policy distr","0.795082151889801","polished-galaxy-105","-0.05239541083574295"
"8","3egxgj7e","Policy distr","0.7961738109588623","polished-galaxy-105","-0.04540935903787613"
"8","3egxgj7e","Policy distr","0.7971106767654419","polished-galaxy-105","-0.03842330724000931"
"8","3egxgj7e","Policy distr","0.797892153263092","polished-galaxy-105","-0.03143724799156189"
"8","3egxgj7e","Policy distr","0.7985180020332336","polished-galaxy-105","-0.02445119246840477"
"8","3egxgj7e","Policy distr","0.7989876866340637","polished-galaxy-105","-0.0174651388078928"
"8","3egxgj7e","Policy distr","0.7993009090423584","polished-galaxy-105","-0.010479082353413105"
"8","3egxgj7e","Policy distr","0.7994576692581177","polished-galaxy-105","-0.0034930275287479162"
"8","3egxgj7e","Policy distr","0.7994576692581177","polished-galaxy-105","0.0034930275287479162"
"8","3egxgj7e","Policy distr","0.7993009090423584","polished-galaxy-105","0.010479082353413105"
"8","3egxgj7e","Policy distr","0.7989876866340637","polished-galaxy-105","0.0174651388078928"
"8","3egxgj7e","Policy distr","0.7985180020332336","polished-galaxy-105","0.02445119246840477"
"8","3egxgj7e","Policy distr","0.797892153263092","polished-galaxy-105","0.03143724799156189"
"8","3egxgj7e","Policy distr","0.7971106767654419","polished-galaxy-105","0.03842330724000931"
"8","3egxgj7e","Policy distr","0.7961738109588623","polished-galaxy-105","0.04540935903787613"
"8","3egxgj7e","Policy distr","0.795082151889801","polished-galaxy-105","0.05239541083574295"
"8","3egxgj7e","Policy distr","0.7938365340232849","polished-galaxy-105","0.05938147008419037"
"8","3egxgj7e","Policy distr","0.7924374341964722","polished-galaxy-105","0.06636752188205719"
"8","3egxgj7e","Policy distr","0.7908857464790344","polished-galaxy-105","0.07335358113050461"
"8","3egxgj7e","Policy distr","0.7891824841499329","polished-galaxy-105","0.08033964037895203"
"8","3egxgj7e","Policy distr","0.7873284816741943","polished-galaxy-105","0.08732569217681885"
"8","3egxgj7e","Policy distr","0.7853248715400696","polished-galaxy-105","0.09431174397468567"
"8","3egxgj7e","Policy distr","0.7831729054450989","polished-galaxy-105","0.10129779577255249"
"8","3egxgj7e","Policy distr","0.7808737754821777","polished-galaxy-105","0.10828385502099991"
"8","3egxgj7e","Policy distr","0.7784287929534912","polished-galaxy-105","0.11526991426944733"
"8","3egxgj7e","Policy distr","0.7758393883705139","polished-galaxy-105","0.12225596606731415"
"8","3egxgj7e","Policy distr","0.7731069922447205","polished-galaxy-105","0.12924201786518097"
"8","3egxgj7e","Policy distr","0.7702333331108093","polished-galaxy-105","0.13622808456420898"
"8","3egxgj7e","Policy distr","0.7672199010848999","polished-galaxy-105","0.1432141363620758"
"8","3egxgj7e","Policy distr","0.7640685439109802","polished-galaxy-105","0.15020018815994263"
"8","3egxgj7e","Policy distr","0.7607809901237488","polished-galaxy-105","0.15718623995780945"
"8","3egxgj7e","Policy distr","0.7573591470718384","polished-galaxy-105","0.16417229175567627"
"8","3egxgj7e","Policy distr","0.7538048624992371","polished-galaxy-105","0.17115835845470428"
"8","3egxgj7e","Policy distr","0.750120222568512","polished-galaxy-105","0.1781444102525711"
"8","3egxgj7e","Policy distr","0.746307373046875","polished-galaxy-105","0.18513046205043793"
"8","3egxgj7e","Policy distr","0.7423683404922485","polished-galaxy-105","0.19211651384830475"
"8","3egxgj7e","Policy distr","0.7383053302764893","polished-galaxy-105","0.19910258054733276"
"8","3egxgj7e","Policy distr","0.734120786190033","polished-galaxy-105","0.20608863234519958"
"8","3egxgj7e","Policy distr","0.729816734790802","polished-galaxy-105","0.2130746841430664"
"8","3egxgj7e","Policy distr","0.7253957986831665","polished-galaxy-105","0.22006073594093323"
"8","3egxgj7e","Policy distr","0.7208604216575623","polished-galaxy-105","0.22704678773880005"
"8","3egxgj7e","Policy distr","0.7162129878997803","polished-galaxy-105","0.23403285443782806"
"8","3egxgj7e","Policy distr","0.7114559412002563","polished-galaxy-105","0.24101890623569489"
"8","3egxgj7e","Policy distr","0.7065920233726501","polished-galaxy-105","0.2480049580335617"
"8","3egxgj7e","Policy distr","0.7016239762306213","polished-galaxy-105","0.25499099493026733"
"8","3egxgj7e","Policy distr","0.6965540647506714","polished-galaxy-105","0.26197707653045654"
"8","3egxgj7e","Policy distr","0.6913854479789734","polished-galaxy-105","0.26896312832832336"
"8","3egxgj7e","Policy distr","0.6861206293106079","polished-galaxy-105","0.2759491801261902"
"8","3egxgj7e","Policy distr","0.6807624697685242","polished-galaxy-105","0.2829352617263794"
"8","3egxgj7e","Policy distr","0.6753138303756714","polished-galaxy-105","0.28992128372192383"
"8","3egxgj7e","Policy distr","0.6697774529457092","polished-galaxy-105","0.29690736532211304"
"8","3egxgj7e","Policy distr","0.6641562581062317","polished-galaxy-105","0.30389338731765747"
"8","3egxgj7e","Policy distr","0.6584531664848328","polished-galaxy-105","0.3108794689178467"
"8","3egxgj7e","Policy distr","0.652671217918396","polished-galaxy-105","0.3178654909133911"
"8","3egxgj7e","Policy distr","0.646813154220581","polished-galaxy-105","0.3248515725135803"
"8","3egxgj7e","Policy distr","0.640882134437561","polished-galaxy-105","0.33183762431144714"
"8","3egxgj7e","Policy distr","0.6348809599876404","polished-galaxy-105","0.33882367610931396"
"8","3egxgj7e","Policy distr","0.6288127303123474","polished-galaxy-105","0.3458097577095032"
"8","3egxgj7e","Policy distr","0.6226804852485657","polished-galaxy-105","0.3527957797050476"
"8","3egxgj7e","Policy distr","0.6164872050285339","polished-galaxy-105","0.3597818613052368"
"8","3egxgj7e","Policy distr","0.610235869884491","polished-galaxy-105","0.36676788330078125"
"8","3egxgj7e","Policy distr","0.6039295196533203","polished-galaxy-105","0.37375396490097046"
"8","3egxgj7e","Policy distr","0.5975712537765503","polished-galaxy-105","0.3807399868965149"
"8","3egxgj7e","Policy distr","0.5911640524864197","polished-galaxy-105","0.3877260684967041"
"8","3egxgj7e","Policy distr","0.5847108960151672","polished-galaxy-105","0.3947121202945709"
"8","3egxgj7e","Policy distr","0.5782148241996765","polished-galaxy-105","0.40169817209243774"
"8","3egxgj7e","Policy distr","0.571678876876831","polished-galaxy-105","0.40868425369262695"
"8","3egxgj7e","Policy distr","0.5651060938835144","polished-galaxy-105","0.4156702756881714"
"8","3egxgj7e","Policy distr","0.5584993958473206","polished-galaxy-105","0.4226563572883606"
"8","3egxgj7e","Policy distr","0.5518617033958435","polished-galaxy-105","0.42964237928390503"
"8","3egxgj7e","Policy distr","0.545195996761322","polished-galaxy-105","0.43662846088409424"
"8","3egxgj7e","Policy distr","0.5385054349899292","polished-galaxy-105","0.44361448287963867"
"8","3egxgj7e","Policy distr","0.5317925810813904","polished-galaxy-105","0.4506005644798279"
"8","3egxgj7e","Policy distr","0.5250604748725891","polished-galaxy-105","0.4575866460800171"
"8","3egxgj7e","Policy distr","0.5183120369911194","polished-galaxy-105","0.4645726680755615"
"8","3egxgj7e","Policy distr","0.5115501284599304","polished-galaxy-105","0.47155874967575073"
"8","3egxgj7e","Policy distr","0.5047774314880371","polished-galaxy-105","0.47854477167129517"
"8","3egxgj7e","Policy distr","0.4979967474937439","polished-galaxy-105","0.4855308532714844"
"8","3egxgj7e","Policy distr","0.4912109076976776","polished-galaxy-105","0.4925168752670288"
"8","3egxgj7e","Policy distr","0.4844225347042084","polished-galaxy-105","0.499502956867218"
"8","3egxgj7e","Policy distr","0.4776343107223511","polished-galaxy-105","0.5064890384674072"
"8","3egxgj7e","Policy distr","0.47084903717041016","polished-galaxy-105","0.5134750604629517"
"8","3egxgj7e","Policy distr","0.4640691578388214","polished-galaxy-105","0.5204610824584961"
"8","3egxgj7e","Policy distr","0.45729726552963257","polished-galaxy-105","0.5274471640586853"
"8","3egxgj7e","Policy distr","0.45053574442863464","polished-galaxy-105","0.5344332456588745"
"8","3egxgj7e","Policy distr","0.4437873661518097","polished-galaxy-105","0.541419267654419"
"8","3egxgj7e","Policy distr","0.437054306268692","polished-galaxy-105","0.5484053492546082"
"8","3egxgj7e","Policy distr","0.4303390681743622","polished-galaxy-105","0.5553914308547974"
"8","3egxgj7e","Policy distr","0.4236440360546112","polished-galaxy-105","0.5623774528503418"
"8","3egxgj7e","Policy distr","0.4169713854789734","polished-galaxy-105","0.5693634748458862"
"8","3egxgj7e","Policy distr","0.4103233814239502","polished-galaxy-105","0.5763495564460754"
"8","3egxgj7e","Policy distr","0.4037021994590759","polished-galaxy-105","0.5833356380462646"
"8","3egxgj7e","Policy distr","0.39711007475852966","polished-galaxy-105","0.5903216600418091"
"8","3egxgj7e","Policy distr","0.39054903388023376","polished-galaxy-105","0.5973076820373535"
"8","3egxgj7e","Policy distr","0.3840210735797882","polished-galaxy-105","0.6042938232421875"
"8","3egxgj7e","Policy distr","0.37752828001976013","polished-galaxy-105","0.6112798452377319"
"8","3egxgj7e","Policy distr","0.37107256054878235","polished-galaxy-105","0.6182658672332764"
"8","3egxgj7e","Policy distr","0.36465564370155334","polished-galaxy-105","0.6252519488334656"
"8","3egxgj7e","Policy distr","0.3582795262336731","polished-galaxy-105","0.6322380304336548"
"8","3egxgj7e","Policy distr","0.3519459366798401","polished-galaxy-105","0.6392240524291992"
"8","3egxgj7e","Policy distr","0.3456565737724304","polished-galaxy-105","0.6462100744247437"
"8","3egxgj7e","Policy distr","0.33941295742988586","polished-galaxy-105","0.6531961560249329"
"8","3egxgj7e","Policy distr","0.3332168459892273","polished-galaxy-105","0.6601822376251221"
"8","3egxgj7e","Policy distr","0.32706978917121887","polished-galaxy-105","0.6671682596206665"
"8","3egxgj7e","Policy distr","0.32097312808036804","polished-galaxy-105","0.6741543412208557"
"8","3egxgj7e","Policy distr","0.31492844223976135","polished-galaxy-105","0.6811404228210449"
"8","3egxgj7e","Policy distr","0.30893704295158386","polished-galaxy-105","0.6881264448165894"
"8","3egxgj7e","Policy distr","0.30300024151802063","polished-galaxy-105","0.6951124668121338"
"8","3egxgj7e","Policy distr","0.29711925983428955","polished-galaxy-105","0.702098548412323"
"8","3egxgj7e","Policy distr","0.29129526019096375","polished-galaxy-105","0.7090846300125122"
"8","3egxgj7e","Policy distr","0.28552955389022827","polished-galaxy-105","0.7160706520080566"
"8","3egxgj7e","Policy distr","0.2798231244087219","polished-galaxy-105","0.7230566740036011"
"8","3egxgj7e","Policy distr","0.2741768956184387","polished-galaxy-105","0.7300428152084351"
"8","3egxgj7e","Policy distr","0.2685920000076294","polished-galaxy-105","0.7370288372039795"
"8","3egxgj7e","Policy distr","0.2630693316459656","polished-galaxy-105","0.7440148591995239"
"8","3egxgj7e","Policy distr","0.25760969519615173","polished-galaxy-105","0.7510009407997131"
"8","3egxgj7e","Policy distr","0.25221386551856995","polished-galaxy-105","0.7579870223999023"
"8","3egxgj7e","Policy distr","0.24688276648521423","polished-galaxy-105","0.7649730443954468"
"8","3egxgj7e","Policy distr","0.24161696434020996","polished-galaxy-105","0.7719590663909912"
"8","3egxgj7e","Policy distr","0.23641707003116608","polished-galaxy-105","0.7789451479911804"
"8","3egxgj7e","Policy distr","0.23128381371498108","polished-galaxy-105","0.7859312295913696"
"8","3egxgj7e","Policy distr","0.2262176275253296","polished-galaxy-105","0.7929172515869141"
"8","3egxgj7e","Policy distr","0.22121907770633698","polished-galaxy-105","0.7999033331871033"
"8","3egxgj7e","Policy distr","0.21628855168819427","polished-galaxy-105","0.8068894147872925"
"8","3egxgj7e","Policy distr","0.2114265412092209","polished-galaxy-105","0.8138754367828369"
"8","3egxgj7e","Policy distr","0.2066332995891571","polished-galaxy-105","0.8208614587783813"
"8","3egxgj7e","Policy distr","0.2019091099500656","polished-galaxy-105","0.8278475403785706"
"8","3egxgj7e","Policy distr","0.1972542703151703","polished-galaxy-105","0.8348336219787598"
"8","3egxgj7e","Policy distr","0.19266898930072784","polished-galaxy-105","0.8418196439743042"
"8","3egxgj7e","Policy distr","0.18815340101718903","polished-galaxy-105","0.8488057255744934"
"8","3egxgj7e","Policy distr","0.183707594871521","polished-galaxy-105","0.8557918071746826"
"8","3egxgj7e","Policy distr","0.17933176457881927","polished-galaxy-105","0.862777829170227"
"8","3egxgj7e","Policy distr","0.1750258356332779","polished-galaxy-105","0.8697638511657715"
"8","3egxgj7e","Policy distr","0.17078980803489685","polished-galaxy-105","0.8767499327659607"
"8","3egxgj7e","Policy distr","0.16662359237670898","polished-galaxy-105","0.8837360143661499"
"8","3egxgj7e","Policy distr","0.16252721846103668","polished-galaxy-105","0.8907220363616943"
"8","3egxgj7e","Policy distr","0.15850047767162323","polished-galaxy-105","0.8977080583572388"
"8","3egxgj7e","Policy distr","0.15454316139221191","polished-galaxy-105","0.9046941995620728"
"8","3egxgj7e","Policy distr","0.15065515041351318","polished-galaxy-105","0.9116802215576172"
"8","3egxgj7e","Policy distr","0.14683620631694794","polished-galaxy-105","0.9186662435531616"
"8","3egxgj7e","Policy distr","0.14308597147464752","polished-galaxy-105","0.9256523251533508"
"8","3egxgj7e","Policy distr","0.13940417766571045","polished-galaxy-105","0.93263840675354"
"8","3egxgj7e","Policy distr","0.13579055666923523","polished-galaxy-105","0.9396244287490845"
"8","3egxgj7e","Policy distr","0.13224464654922485","polished-galaxy-105","0.9466104507446289"
"8","3egxgj7e","Policy distr","0.12876610457897186","polished-galaxy-105","0.9535965323448181"
"8","3egxgj7e","Policy distr","0.12535446882247925","polished-galaxy-105","0.9605826139450073"
"8","3egxgj7e","Policy distr","0.12200935184955597","polished-galaxy-105","0.9675686359405518"
"8","3egxgj7e","Policy distr","0.11873017251491547","polished-galaxy-105","0.974554717540741"
"8","3egxgj7e","Policy distr","0.11551649868488312","polished-galaxy-105","0.9815407991409302"
"8","3egxgj7e","Policy distr","0.11236782371997833","polished-galaxy-105","0.9885268211364746"
"8","3egxgj7e","Policy distr","0.10928352177143097","polished-galaxy-105","0.995512843132019"
"8","3egxgj7e","Policy distr","0.10626306384801865","polished-galaxy-105","1.0024988651275635"
"8","3egxgj7e","Policy distr","0.10330577939748764","polished-galaxy-105","1.0094850063323975"
"8","3egxgj7e","Policy distr","0.10041118413209915","polished-galaxy-105","1.016471028327942"
"8","3egxgj7e","Policy distr","0.09757854789495468","polished-galaxy-105","1.0234570503234863"
"8","3egxgj7e","Policy distr","0.0948072075843811","polished-galaxy-105","1.0304431915283203"
"8","3egxgj7e","Policy distr","0.09209655225276947","polished-galaxy-105","1.0374292135238647"
"8","3egxgj7e","Policy distr","0.08944587409496307","polished-galaxy-105","1.0444152355194092"
"8","3egxgj7e","Policy distr","0.08685439825057983","polished-galaxy-105","1.0514013767242432"
"8","3egxgj7e","Policy distr","0.08432158827781677","polished-galaxy-105","1.058387279510498"
"8","3egxgj7e","Policy distr","0.08184650540351868","polished-galaxy-105","1.065373420715332"
"8","3egxgj7e","Policy distr","0.07942848652601242","polished-galaxy-105","1.072359561920166"
"8","3egxgj7e","Policy distr","0.07706689089536667","polished-galaxy-105","1.079345464706421"
"8","3egxgj7e","Policy distr","0.07476077228784561","polished-galaxy-105","1.0863316059112549"
"8","3egxgj7e","Policy distr","0.07250946015119553","polished-galaxy-105","1.0933177471160889"
"8","3egxgj7e","Policy distr","0.07031223177909851","polished-galaxy-105","1.1003036499023438"
"8","3egxgj7e","Policy distr","0.06816815584897995","polished-galaxy-105","1.1072897911071777"
"8","3egxgj7e","Policy distr","0.06607651710510254","polished-galaxy-105","1.1142758131027222"
"8","3egxgj7e","Policy distr","0.064036525785923","polished-galaxy-105","1.1212618350982666"
"8","3egxgj7e","Policy distr","0.062047313898801804","polished-galaxy-105","1.1282479763031006"
"8","3egxgj7e","Policy distr","0.06010817363858223","polished-galaxy-105","1.1352338790893555"
"8","3egxgj7e","Policy distr","0.05821818485856056","polished-galaxy-105","1.1422200202941895"
"8","3egxgj7e","Policy distr","0.05637654662132263","polished-galaxy-105","1.1492061614990234"
"8","3egxgj7e","Policy distr","0.05458254739642143","polished-galaxy-105","1.1561920642852783"
"8","3egxgj7e","Policy distr","0.05283518508076668","polished-galaxy-105","1.1631782054901123"
"8","3egxgj7e","Policy distr","0.05113377049565315","polished-galaxy-105","1.1701643466949463"
"8","3egxgj7e","Policy distr","0.04947749152779579","polished-galaxy-105","1.1771502494812012"
"8","3egxgj7e","Policy distr","0.04786542430520058","polished-galaxy-105","1.1841363906860352"
"8","3egxgj7e","Policy distr","0.04629683867096901","polished-galaxy-105","1.1911224126815796"
"8","3egxgj7e","Policy distr","0.044770874083042145","polished-galaxy-105","1.198108434677124"
"8","3egxgj7e","Policy distr","0.043286699801683426","polished-galaxy-105","1.205094575881958"
"8","3egxgj7e","Policy distr","0.04184355214238167","polished-galaxy-105","1.2120805978775024"
"8","3egxgj7e","Policy distr","0.04044057056307793","polished-galaxy-105","1.2190666198730469"
"8","3egxgj7e","Policy distr","0.03907696530222893","polished-galaxy-105","1.2260527610778809"
"8","3egxgj7e","Policy distr","0.03775198757648468","polished-galaxy-105","1.2330386638641357"
"8","3egxgj7e","Policy distr","0.03646473214030266","polished-galaxy-105","1.2400248050689697"
"8","3egxgj7e","Policy distr","0.03521447256207466","polished-galaxy-105","1.2470109462738037"
"8","3egxgj7e","Policy distr","0.0340004600584507","polished-galaxy-105","1.2539968490600586"
"8","3egxgj7e","Policy distr","0.03282181918621063","polished-galaxy-105","1.2609829902648926"
"8","3egxgj7e","Policy distr","0.03167784959077835","polished-galaxy-105","1.267969012260437"
"8","3egxgj7e","Policy distr","0.03056776151061058","polished-galaxy-105","1.2749550342559814"
"8","3egxgj7e","Policy distr","0.029490774497389793","polished-galaxy-105","1.2819411754608154"
"8","3egxgj7e","Policy distr","0.028446171432733536","polished-galaxy-105","1.2889271974563599"
"8","3egxgj7e","Policy distr","0.027433199808001518","polished-galaxy-105","1.2959132194519043"
"8","3egxgj7e","Policy distr","0.02645109035074711","polished-galaxy-105","1.3028993606567383"
"8","3egxgj7e","Policy distr","0.025499170646071434","polished-galaxy-105","1.3098852634429932"
"8","3egxgj7e","Policy distr","0.024576671421527863","polished-galaxy-105","1.3168714046478271"
"8","3egxgj7e","Policy distr","0.02368290349841118","polished-galaxy-105","1.3238575458526611"
"8","3egxgj7e","Policy distr","0.022817187011241913","polished-galaxy-105","1.330843448638916"
"8","3egxgj7e","Policy distr","0.02197878248989582","polished-galaxy-105","1.33782958984375"
"8","3egxgj7e","Policy distr","0.02116703800857067","polished-galaxy-105","1.344815731048584"
"8","3egxgj7e","Policy distr","0.020381299778819084","polished-galaxy-105","1.3518016338348389"
"8","3egxgj7e","Policy distr","0.01962086372077465","polished-galaxy-105","1.3587877750396729"
"8","3egxgj7e","Policy distr","0.01888510398566723","polished-galaxy-105","1.3657737970352173"
"8","3egxgj7e","Policy distr","0.018173379823565483","polished-galaxy-105","1.3727598190307617"
"8","3egxgj7e","Policy distr","0.017485031858086586","polished-galaxy-105","1.3797459602355957"
"8","3egxgj7e","Policy distr","0.01681947335600853","polished-galaxy-105","1.3867319822311401"
"8","3egxgj7e","Policy distr","0.01617608033120632","polished-galaxy-105","1.3937180042266846"
"8","3egxgj7e","Policy distr","0.01555423904210329","polished-galaxy-105","1.4007041454315186"
"8","3egxgj7e","Policy distr","0.014953390695154667","polished-galaxy-105","1.4076900482177734"
"8","3egxgj7e","Policy distr","0.014372915960848331","polished-galaxy-105","1.4146761894226074"
"8","3egxgj7e","Policy distr","0.013812264427542686","polished-galaxy-105","1.4216623306274414"
"8","3egxgj7e","Policy distr","0.013270899653434753","polished-galaxy-105","1.4286482334136963"
"8","3egxgj7e","Policy distr","0.012748242355883121","polished-galaxy-105","1.4356343746185303"
"8","3egxgj7e","Policy distr","0.012243775650858879","polished-galaxy-105","1.4426203966140747"
"8","3egxgj7e","Policy distr","0.011756966821849346","polished-galaxy-105","1.4496064186096191"
"8","3egxgj7e","Policy distr","0.011287291534245014","polished-galaxy-105","1.4565925598144531"
"8","3egxgj7e","Policy distr","0.010834265500307083","polished-galaxy-105","1.4635785818099976"
"8","3egxgj7e","Policy distr","0.010397377423942089","polished-galaxy-105","1.470564603805542"
"8","3egxgj7e","Policy distr","0.00997614860534668","polished-galaxy-105","1.477550745010376"
"8","3egxgj7e","Policy distr","0.009570121765136719","polished-galaxy-105","1.4845366477966309"
"8","3egxgj7e","Policy distr","0.009178812615573406","polished-galaxy-105","1.4915227890014648"
"8","3egxgj7e","Policy distr","0.008801774121820927","polished-galaxy-105","1.4985089302062988"
"8","3egxgj7e","Policy distr","0.008438578806817532","polished-galaxy-105","1.5054948329925537"
"8","3egxgj7e","Policy distr","0.008088779635727406","polished-galaxy-105","1.5124809741973877"
"8","3egxgj7e","Policy distr","0.007751953788101673","polished-galaxy-105","1.5194671154022217"
"8","3egxgj7e","Policy distr","0.00742771290242672","polished-galaxy-105","1.5264530181884766"
"8","3egxgj7e","Policy distr","0.007115628104656935","polished-galaxy-105","1.5334391593933105"
"8","3egxgj7e","Policy distr","0.006815324071794748","polished-galaxy-105","1.540425181388855"
"8","3egxgj7e","Policy distr","0.006526414770632982","polished-galaxy-105","1.5474112033843994"
"8","3egxgj7e","Policy distr","0.006248524412512779","polished-galaxy-105","1.5543973445892334"
"8","3egxgj7e","Policy distr","0.005981300491839647","polished-galaxy-105","1.5613832473754883"
"8","3egxgj7e","Policy distr","0.0057243769988417625","polished-galaxy-105","1.5683693885803223"
"8","3egxgj7e","Policy distr","0.005477416329085827","polished-galaxy-105","1.5753555297851562"
"8","3egxgj7e","Policy distr","0.0052400873973965645","polished-galaxy-105","1.5823414325714111"
"8","3egxgj7e","Policy distr","0.00501205213367939","polished-galaxy-105","1.5893275737762451"
"8","3egxgj7e","Policy distr","0.004793000873178244","polished-galaxy-105","1.596313714981079"
"8","3egxgj7e","Policy distr","0.004582634195685387","polished-galaxy-105","1.603299617767334"
"8","3egxgj7e","Policy distr","0.004380633123219013","polished-galaxy-105","1.610285758972168"
"8","3egxgj7e","Policy distr","0.004186721984297037","polished-galaxy-105","1.6172717809677124"
"8","3egxgj7e","Policy distr","0.00400060648098588","polished-galaxy-105","1.6242578029632568"
"8","3egxgj7e","Policy distr","0.003822013270109892","polished-galaxy-105","1.6312439441680908"
"8","3egxgj7e","Policy distr","0.00365068088285625","polished-galaxy-105","1.6382299661636353"
"8","3egxgj7e","Policy distr","0.0034863457549363375","polished-galaxy-105","1.6452159881591797"
"8","3egxgj7e","Policy distr","0.0033287506084889174","polished-galaxy-105","1.6522021293640137"
"8","3egxgj7e","Policy distr","0.003177664475515485","polished-galaxy-105","1.6591880321502686"
"8","3egxgj7e","Policy distr","0.0030328340362757444","polished-galaxy-105","1.6661741733551025"
"8","3egxgj7e","Policy distr","0.0028940385673195124","polished-galaxy-105","1.6731603145599365"
"8","3egxgj7e","Policy distr","0.0027610594406723976","polished-galaxy-105","1.6801462173461914"
"8","3egxgj7e","Policy distr","0.0026336677838116884","polished-galaxy-105","1.6871323585510254"
"8","3egxgj7e","Policy distr","0.0025116619653999805","polished-galaxy-105","1.6941184997558594"
"8","3egxgj7e","Policy distr","0.0023948438465595245","polished-galaxy-105","1.7011044025421143"
"8","3egxgj7e","Policy distr","0.0022830073721706867","polished-galaxy-105","1.7080905437469482"
"8","3egxgj7e","Policy distr","0.002175968373194337","polished-galaxy-105","1.7150765657424927"
"8","3egxgj7e","Policy distr","0.002073540585115552","polished-galaxy-105","1.722062587738037"
"8","3egxgj7e","Policy distr","0.0019755468238145113","polished-galaxy-105","1.729048728942871"
"8","3egxgj7e","Policy distr","0.0018818179378286004","polished-galaxy-105","1.736034631729126"
"8","3egxgj7e","Policy distr","0.0017921815160661936","polished-galaxy-105","1.74302077293396"

==> plot_scripts/data/action_distributions/hopper/hopper_600k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.393721103668213"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.3881349563598633"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.3825488090515137"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.3769629001617432"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.3713767528533936"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.3657907247543335"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.3602046966552734"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.3546185493469238"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.3490326404571533"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.3434464931488037"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.3378604650497437"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.3322744369506836"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.326688289642334"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.3211023807525635"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.3155162334442139"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.3099300861358643"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.3043441772460938"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.2987580299377441"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.293172001838684"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.287585973739624"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.2819998264312744"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.276413917541504"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.2708277702331543"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.2652416229248047"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.2596557140350342"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.2540695667266846"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.248483657836914"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.2428975105285645"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.2373113632202148"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.2317254543304443"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.2261393070220947"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.2205532789230347"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.2149672508239746"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.209381103515625"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.2037951946258545"
"8","3egxgj7e","Action distr","0.01294980291544452","polished-galaxy-105","-1.1982090473175049"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.1926229000091553"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.1870369911193848"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.1814508438110352"
"8","3egxgj7e","Action distr","0.00647490145772226","polished-galaxy-105","-1.175864815711975"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.170278787612915"
"8","3egxgj7e","Action distr","0.00647490145772226","polished-galaxy-105","-1.1646926403045654"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.159106731414795"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.1535205841064453"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.1479345560073853"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.1423485279083252"
"8","3egxgj7e","Action distr","0.01294980291544452","polished-galaxy-105","-1.1367623805999756"
"8","3egxgj7e","Action distr","0.00647490145772226","polished-galaxy-105","-1.131176471710205"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.1255903244018555"
"8","3egxgj7e","Action distr","0.01942470437316678","polished-galaxy-105","-1.1200041770935059"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.1144182682037354"
"8","3egxgj7e","Action distr","0.01294980291544452","polished-galaxy-105","-1.1088321208953857"
"8","3egxgj7e","Action distr","0.00647490145772226","polished-galaxy-105","-1.1032460927963257"
"8","3egxgj7e","Action distr","0.00647490145772226","polished-galaxy-105","-1.0976600646972656"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.092073917388916"
"8","3egxgj7e","Action distr","0.01294980291544452","polished-galaxy-105","-1.0864880084991455"
"8","3egxgj7e","Action distr","0.01294980291544452","polished-galaxy-105","-1.080901861190796"
"8","3egxgj7e","Action distr","0.03884940874633356","polished-galaxy-105","-1.0753157138824463"
"8","3egxgj7e","Action distr","0.00647490145772226","polished-galaxy-105","-1.0697298049926758"
"8","3egxgj7e","Action distr","0.00647490145772226","polished-galaxy-105","-1.0641436576843262"
"8","3egxgj7e","Action distr","0.00647490145772226","polished-galaxy-105","-1.0585577487945557"
"8","3egxgj7e","Action distr","0.02589960583088904","polished-galaxy-105","-1.052971601486206"
"8","3egxgj7e","Action distr","0.02589960583088904","polished-galaxy-105","-1.0473854541778564"
"8","3egxgj7e","Action distr","0.01294980291544452","polished-galaxy-105","-1.041799545288086"
"8","3egxgj7e","Action distr","0.01942470437316678","polished-galaxy-105","-1.0362133979797363"
"8","3egxgj7e","Action distr","0.02589960583088904","polished-galaxy-105","-1.0306273698806763"
"8","3egxgj7e","Action distr","0.05179921166177808","polished-galaxy-105","-1.0250413417816162"
"8","3egxgj7e","Action distr","0.01942470437316678","polished-galaxy-105","-1.0194551944732666"
"8","3egxgj7e","Action distr","0.04532431020405582","polished-galaxy-105","-1.013869285583496"
"8","3egxgj7e","Action distr","0.03884940874633356","polished-galaxy-105","-1.0082831382751465"
"8","3egxgj7e","Action distr","0.02589960583088904","polished-galaxy-105","-1.0026969909667969"
"8","3egxgj7e","Action distr","0.0323745072886113","polished-galaxy-105","-0.9971110224723816"
"8","3egxgj7e","Action distr","0.05179921166177808","polished-galaxy-105","-0.9915249347686768"
"8","3egxgj7e","Action distr","0.04532431020405582","polished-galaxy-105","-0.9859389066696167"
"8","3egxgj7e","Action distr","0.04532431020405582","polished-galaxy-105","-0.9803528785705566"
"8","3egxgj7e","Action distr","0.04532431020405582","polished-galaxy-105","-0.9747667908668518"
"8","3egxgj7e","Action distr","0.01294980291544452","polished-galaxy-105","-0.969180703163147"
"8","3egxgj7e","Action distr","0.02589960583088904","polished-galaxy-105","-0.9635946750640869"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.9580086469650269"
"8","3egxgj7e","Action distr","0.0323745072886113","polished-galaxy-105","-0.9524226188659668"
"8","3egxgj7e","Action distr","0.05179921166177808","polished-galaxy-105","-0.946836531162262"
"8","3egxgj7e","Action distr","0.05179921166177808","polished-galaxy-105","-0.9412504434585571"
"8","3egxgj7e","Action distr","0.03884940874633356","polished-galaxy-105","-0.9356644153594971"
"8","3egxgj7e","Action distr","0.04532431020405582","polished-galaxy-105","-0.930078387260437"
"8","3egxgj7e","Action distr","0.03884940874633356","polished-galaxy-105","-0.9244922995567322"
"8","3egxgj7e","Action distr","0.01294980291544452","polished-galaxy-105","-0.9189062118530273"
"8","3egxgj7e","Action distr","0.03884940874633356","polished-galaxy-105","-0.9133201837539673"
"8","3egxgj7e","Action distr","0.03884940874633356","polished-galaxy-105","-0.9077341556549072"
"8","3egxgj7e","Action distr","0.07122391603494486","polished-galaxy-105","-0.9021480679512024"
"8","3egxgj7e","Action distr","0.07122391603494486","polished-galaxy-105","-0.8965619802474976"
"8","3egxgj7e","Action distr","0.05179921166177808","polished-galaxy-105","-0.8909759521484375"
"8","3egxgj7e","Action distr","0.11007332478127843","polished-galaxy-105","-0.8853899240493774"
"8","3egxgj7e","Action distr","0.08417371895038939","polished-galaxy-105","-0.8798038363456726"
"8","3egxgj7e","Action distr","0.07122391603494486","polished-galaxy-105","-0.8742177486419678"
"8","3egxgj7e","Action distr","0.09064862040811164","polished-galaxy-105","-0.8686317205429077"
"8","3egxgj7e","Action distr","0.08417371895038939","polished-galaxy-105","-0.8630456924438477"
"8","3egxgj7e","Action distr","0.09064862040811164","polished-galaxy-105","-0.8574596643447876"
"8","3egxgj7e","Action distr","0.07122391603494486","polished-galaxy-105","-0.8518735766410828"
"8","3egxgj7e","Action distr","0.14244783206988973","polished-galaxy-105","-0.8462874889373779"
"8","3egxgj7e","Action distr","0.09064862040811164","polished-galaxy-105","-0.8407014608383179"
"8","3egxgj7e","Action distr","0.07122391603494486","polished-galaxy-105","-0.8351154327392578"
"8","3egxgj7e","Action distr","0.11007332478127843","polished-galaxy-105","-0.829529345035553"
"8","3egxgj7e","Action distr","0.11007332478127843","polished-galaxy-105","-0.8239432573318481"
"8","3egxgj7e","Action distr","0.10359842332355616","polished-galaxy-105","-0.8183572292327881"
"8","3egxgj7e","Action distr","0.17482233935850103","polished-galaxy-105","-0.812771201133728"
"8","3egxgj7e","Action distr","0.09064862040811164","polished-galaxy-105","-0.8071851134300232"
"8","3egxgj7e","Action distr","0.13597293061216748","polished-galaxy-105","-0.8015990257263184"
"8","3egxgj7e","Action distr","0.09712352186583391","polished-galaxy-105","-0.7960129976272583"
"8","3egxgj7e","Action distr","0.16187253644305652","polished-galaxy-105","-0.7904269695281982"
"8","3egxgj7e","Action distr","0.12302312769672295","polished-galaxy-105","-0.7848408818244934"
"8","3egxgj7e","Action distr","0.14244783206988973","polished-galaxy-105","-0.7792547941207886"
"8","3egxgj7e","Action distr","0.16834743790077877","polished-galaxy-105","-0.7736687660217285"
"8","3egxgj7e","Action distr","0.15539763498533424","polished-galaxy-105","-0.7680827379226685"
"8","3egxgj7e","Action distr","0.16187253644305652","polished-galaxy-105","-0.7624967098236084"
"8","3egxgj7e","Action distr","0.14244783206988973","polished-galaxy-105","-0.7569106221199036"
"8","3egxgj7e","Action distr","0.17482233935850103","polished-galaxy-105","-0.7513245344161987"
"8","3egxgj7e","Action distr","0.20719684664711233","polished-galaxy-105","-0.7457385063171387"
"8","3egxgj7e","Action distr","0.18129724081622328","polished-galaxy-105","-0.7401524782180786"
"8","3egxgj7e","Action distr","0.11654822623900069","polished-galaxy-105","-0.7345663905143738"
"8","3egxgj7e","Action distr","0.22662155102027912","polished-galaxy-105","-0.728980302810669"
"8","3egxgj7e","Action distr","0.22014664956255686","polished-galaxy-105","-0.7233942747116089"
"8","3egxgj7e","Action distr","0.23309645247800137","polished-galaxy-105","-0.7178082466125488"
"8","3egxgj7e","Action distr","0.18777214227394556","polished-galaxy-105","-0.712222158908844"
"8","3egxgj7e","Action distr","0.20072194518939007","polished-galaxy-105","-0.7066360712051392"
"8","3egxgj7e","Action distr","0.23957135393572365","polished-galaxy-105","-0.7010500431060791"
"8","3egxgj7e","Action distr","0.2460462553934459","polished-galaxy-105","-0.695464015007019"
"8","3egxgj7e","Action distr","0.20719684664711233","polished-galaxy-105","-0.6898779273033142"
"8","3egxgj7e","Action distr","0.22014664956255686","polished-galaxy-105","-0.6842918395996094"
"8","3egxgj7e","Action distr","0.23957135393572365","polished-galaxy-105","-0.6787058115005493"
"8","3egxgj7e","Action distr","0.36906938309016885","polished-galaxy-105","-0.6731197834014893"
"8","3egxgj7e","Action distr","0.30432036851294625","polished-galaxy-105","-0.6675337553024292"
"8","3egxgj7e","Action distr","0.27194586122433495","polished-galaxy-105","-0.6619476675987244"
"8","3egxgj7e","Action distr","0.25252115685116816","polished-galaxy-105","-0.6563615798950195"
"8","3egxgj7e","Action distr","0.25252115685116816","polished-galaxy-105","-0.6507755517959595"
"8","3egxgj7e","Action distr","0.2784207626820572","polished-galaxy-105","-0.6451895236968994"
"8","3egxgj7e","Action distr","0.29784546705522397","polished-galaxy-105","-0.6396034359931946"
"8","3egxgj7e","Action distr","0.3755442845478911","polished-galaxy-105","-0.6340173482894897"
"8","3egxgj7e","Action distr","0.36259448163244656","polished-galaxy-105","-0.6284313201904297"
"8","3egxgj7e","Action distr","0.2784207626820572","polished-galaxy-105","-0.6228452920913696"
"8","3egxgj7e","Action distr","0.36906938309016885","polished-galaxy-105","-0.6172592043876648"
"8","3egxgj7e","Action distr","0.36906938309016885","polished-galaxy-105","-0.61167311668396"
"8","3egxgj7e","Action distr","0.42086859475194693","polished-galaxy-105","-0.6060870885848999"
"8","3egxgj7e","Action distr","0.32374507288611304","polished-galaxy-105","-0.6005010604858398"
"8","3egxgj7e","Action distr","0.33669487580155755","polished-galaxy-105","-0.594914972782135"
"8","3egxgj7e","Action distr","0.34316977725927983","polished-galaxy-105","-0.5893288850784302"
"8","3egxgj7e","Action distr","0.38849408746333564","polished-galaxy-105","-0.5837428569793701"
"8","3egxgj7e","Action distr","0.33021997434383527","polished-galaxy-105","-0.5781568288803101"
"8","3egxgj7e","Action distr","0.36906938309016885","polished-galaxy-105","-0.57257080078125"
"8","3egxgj7e","Action distr","0.3755442845478911","polished-galaxy-105","-0.5669847130775452"
"8","3egxgj7e","Action distr","0.4402932991251137","polished-galaxy-105","-0.5613986253738403"
"8","3egxgj7e","Action distr","0.34316977725927983","polished-galaxy-105","-0.5558125972747803"
"8","3egxgj7e","Action distr","0.42086859475194693","polished-galaxy-105","-0.5502265691757202"
"8","3egxgj7e","Action distr","0.40144389037878014","polished-galaxy-105","-0.5446404814720154"
"8","3egxgj7e","Action distr","0.4597180034982805","polished-galaxy-105","-0.5390543937683105"
"8","3egxgj7e","Action distr","0.38201918600561335","polished-galaxy-105","-0.5334683656692505"
"8","3egxgj7e","Action distr","0.39496898892105786","polished-galaxy-105","-0.5278823375701904"
"8","3egxgj7e","Action distr","0.38849408746333564","polished-galaxy-105","-0.5222962498664856"
"8","3egxgj7e","Action distr","0.5050423137023363","polished-galaxy-105","-0.5167101621627808"
"8","3egxgj7e","Action distr","0.5179921166177808","polished-galaxy-105","-0.5111241340637207"
"8","3egxgj7e","Action distr","0.4597180034982805","polished-galaxy-105","-0.5055381059646606"
"8","3egxgj7e","Action distr","0.5438917224486699","polished-galaxy-105","-0.4999520182609558"
"8","3egxgj7e","Action distr","0.5244670180755031","polished-galaxy-105","-0.49436599016189575"
"8","3egxgj7e","Action distr","0.4402932991251137","polished-galaxy-105","-0.4887799024581909"
"8","3egxgj7e","Action distr","0.5568415253641144","polished-galaxy-105","-0.48319387435913086"
"8","3egxgj7e","Action distr","0.5762662297372811","polished-galaxy-105","-0.477607786655426"
"8","3egxgj7e","Action distr","0.5892160326527257","polished-galaxy-105","-0.47202175855636597"
"8","3egxgj7e","Action distr","0.5697913282795589","polished-galaxy-105","-0.46643567085266113"
"8","3egxgj7e","Action distr","0.5892160326527257","polished-galaxy-105","-0.4608496427536011"
"8","3egxgj7e","Action distr","0.5309419195332254","polished-galaxy-105","-0.45526355504989624"
"8","3egxgj7e","Action distr","0.5827411311950035","polished-galaxy-105","-0.4496775269508362"
"8","3egxgj7e","Action distr","0.5309419195332254","polished-galaxy-105","-0.44409143924713135"
"8","3egxgj7e","Action distr","0.7187140618071709","polished-galaxy-105","-0.4385054111480713"
"8","3egxgj7e","Action distr","0.6669148501453929","polished-galaxy-105","-0.43291935324668884"
"8","3egxgj7e","Action distr","0.621590539941337","polished-galaxy-105","-0.4273332953453064"
"8","3egxgj7e","Action distr","0.5633164268218367","polished-galaxy-105","-0.42174726724624634"
"8","3egxgj7e","Action distr","0.6604399486876705","polished-galaxy-105","-0.4161611795425415"
"8","3egxgj7e","Action distr","0.6021658355681703","polished-galaxy-105","-0.41057515144348145"
"8","3egxgj7e","Action distr","0.5956909341104479","polished-galaxy-105","-0.4049890637397766"
"8","3egxgj7e","Action distr","0.6410152443145037","polished-galaxy-105","-0.39940303564071655"
"8","3egxgj7e","Action distr","0.7575634705535045","polished-galaxy-105","-0.3938169479370117"
"8","3egxgj7e","Action distr","0.5892160326527257","polished-galaxy-105","-0.38823091983795166"
"8","3egxgj7e","Action distr","0.5633164268218367","polished-galaxy-105","-0.3826448321342468"
"8","3egxgj7e","Action distr","0.6539650472299483","polished-galaxy-105","-0.37705880403518677"
"8","3egxgj7e","Action distr","0.6151156384836147","polished-galaxy-105","-0.37147271633148193"
"8","3egxgj7e","Action distr","0.7057642588917264","polished-galaxy-105","-0.3658866882324219"
"8","3egxgj7e","Action distr","0.6151156384836147","polished-galaxy-105","-0.36030060052871704"
"8","3egxgj7e","Action distr","0.7769881749266713","polished-galaxy-105","-0.354714572429657"
"8","3egxgj7e","Action distr","0.6539650472299483","polished-galaxy-105","-0.34912848472595215"
"8","3egxgj7e","Action distr","0.74461366763806","polished-galaxy-105","-0.3435424566268921"
"8","3egxgj7e","Action distr","0.7057642588917264","polished-galaxy-105","-0.33795639872550964"
"8","3egxgj7e","Action distr","0.7381387661803377","polished-galaxy-105","-0.3323703408241272"
"8","3egxgj7e","Action distr","0.6474901457722261","polished-galaxy-105","-0.32678431272506714"
"8","3egxgj7e","Action distr","0.6928144559762819","polished-galaxy-105","-0.3211982250213623"
"8","3egxgj7e","Action distr","0.8093626822152826","polished-galaxy-105","-0.31561219692230225"
"8","3egxgj7e","Action distr","0.7510885690957823","polished-galaxy-105","-0.3100261092185974"
"8","3egxgj7e","Action distr","0.7510885690957823","polished-galaxy-105","-0.30444008111953735"
"8","3egxgj7e","Action distr","0.7510885690957823","polished-galaxy-105","-0.2988539934158325"
"8","3egxgj7e","Action distr","0.9129611055388388","polished-galaxy-105","-0.29326796531677246"
"8","3egxgj7e","Action distr","0.6669148501453929","polished-galaxy-105","-0.2876818776130676"
"8","3egxgj7e","Action distr","0.6280654413990593","polished-galaxy-105","-0.28209584951400757"
"8","3egxgj7e","Action distr","0.8287873865884493","polished-galaxy-105","-0.27650976181030273"
"8","3egxgj7e","Action distr","0.9647603172006167","polished-galaxy-105","-0.2709237337112427"
"8","3egxgj7e","Action distr","0.7964128792998381","polished-galaxy-105","-0.26533764600753784"
"8","3egxgj7e","Action distr","0.8741116967925052","polished-galaxy-105","-0.2597516179084778"
"8","3egxgj7e","Action distr","0.8741116967925052","polished-galaxy-105","-0.25416553020477295"
"8","3egxgj7e","Action distr","0.8287873865884493","polished-galaxy-105","-0.2485795021057129"
"8","3egxgj7e","Action distr","0.8028877807575603","polished-galaxy-105","-0.24299344420433044"
"8","3egxgj7e","Action distr","0.8741116967925052","polished-galaxy-105","-0.237407386302948"
"8","3egxgj7e","Action distr","0.7575634705535045","polished-galaxy-105","-0.23182132840156555"
"8","3egxgj7e","Action distr","0.770513273468949","polished-galaxy-105","-0.2262352705001831"
"8","3egxgj7e","Action distr","0.6928144559762819","polished-galaxy-105","-0.22064921259880066"
"8","3egxgj7e","Action distr","0.7899379778421157","polished-galaxy-105","-0.2150631546974182"
"8","3egxgj7e","Action distr","0.8611618938770605","polished-galaxy-105","-0.20947711169719696"
"8","3egxgj7e","Action distr","0.8676367953347829","polished-galaxy-105","-0.20389105379581451"
"8","3egxgj7e","Action distr","0.8870614997079498","polished-galaxy-105","-0.19830499589443207"
"8","3egxgj7e","Action distr","0.8611618938770605","polished-galaxy-105","-0.19271893799304962"
"8","3egxgj7e","Action distr","0.8417371895038939","polished-galaxy-105","-0.18713288009166718"
"8","3egxgj7e","Action distr","0.9064862040811165","polished-galaxy-105","-0.18154682219028473"
"8","3egxgj7e","Action distr","0.9777101201160613","polished-galaxy-105","-0.17596076428890228"
"8","3egxgj7e","Action distr","0.770513273468949","polished-galaxy-105","-0.17037472128868103"
"8","3egxgj7e","Action distr","0.9000113026233941","polished-galaxy-105","-0.16478866338729858"
"8","3egxgj7e","Action distr","0.7575634705535045","polished-galaxy-105","-0.15920260548591614"
"8","3egxgj7e","Action distr","0.8676367953347829","polished-galaxy-105","-0.1536165475845337"
"8","3egxgj7e","Action distr","0.8482120909616162","polished-galaxy-105","-0.14803048968315125"
"8","3egxgj7e","Action distr","0.94533561282745","polished-galaxy-105","-0.1424444317817688"
"8","3egxgj7e","Action distr","0.9129611055388388","polished-galaxy-105","-0.13685837388038635"
"8","3egxgj7e","Action distr","0.8676367953347829","polished-galaxy-105","-0.1312723159790039"
"8","3egxgj7e","Action distr","0.7899379778421157","polished-galaxy-105","-0.12568625807762146"
"8","3egxgj7e","Action distr","0.8870614997079498","polished-galaxy-105","-0.12010020762681961"
"8","3egxgj7e","Action distr","0.9841850215737836","polished-galaxy-105","-0.11451414972543716"
"8","3egxgj7e","Action distr","0.8870614997079498","polished-galaxy-105","-0.10892809927463531"
"8","3egxgj7e","Action distr","0.8482120909616162","polished-galaxy-105","-0.10334204137325287"
"8","3egxgj7e","Action distr","0.919436006996561","polished-galaxy-105","-0.09775598347187042"
"8","3egxgj7e","Action distr","0.9841850215737836","polished-galaxy-105","-0.09216992557048798"
"8","3egxgj7e","Action distr","0.8546869924193384","polished-galaxy-105","-0.08658386766910553"
"8","3egxgj7e","Action distr","0.7899379778421157","polished-galaxy-105","-0.08099781721830368"
"8","3egxgj7e","Action distr","0.8482120909616162","polished-galaxy-105","-0.07541175931692123"
"8","3egxgj7e","Action distr","0.822312485130727","polished-galaxy-105","-0.06982570141553879"
"8","3egxgj7e","Action distr","0.8611618938770605","polished-galaxy-105","-0.06423964351415634"
"8","3egxgj7e","Action distr","0.8546869924193384","polished-galaxy-105","-0.058653589338064194"
"8","3egxgj7e","Action distr","0.9323858099120055","polished-galaxy-105","-0.053067535161972046"
"8","3egxgj7e","Action distr","0.8870614997079498","polished-galaxy-105","-0.0474814772605896"
"8","3egxgj7e","Action distr","0.9259109084542834","polished-galaxy-105","-0.04189541935920715"
"8","3egxgj7e","Action distr","0.919436006996561","polished-galaxy-105","-0.036309365183115005"
"8","3egxgj7e","Action distr","0.9582854157428946","polished-galaxy-105","-0.03072330728173256"
"8","3egxgj7e","Action distr","0.94533561282745","polished-galaxy-105","-0.02513725310564041"
"8","3egxgj7e","Action distr","1.0036097259469503","polished-galaxy-105","-0.019551195204257965"
"8","3egxgj7e","Action distr","0.8352622880461716","polished-galaxy-105","-0.013965140096843243"
"8","3egxgj7e","Action distr","0.8611618938770605","polished-galaxy-105","-0.008379084058105946"
"8","3egxgj7e","Action distr","1.0813085434396175","polished-galaxy-105","-0.0027930280193686485"
"8","3egxgj7e","Action distr","0.8417371895038939","polished-galaxy-105","0.0027930280193686485"
"8","3egxgj7e","Action distr","1.0813085434396175","polished-galaxy-105","0.008379084058105946"
"8","3egxgj7e","Action distr","0.7899379778421157","polished-galaxy-105","0.013965140096843243"
"8","3egxgj7e","Action distr","0.8352622880461716","polished-galaxy-105","0.019551195204257965"
"8","3egxgj7e","Action distr","0.8935364011656719","polished-galaxy-105","0.02513725310564041"
"8","3egxgj7e","Action distr","0.8935364011656719","polished-galaxy-105","0.03072330728173256"
"8","3egxgj7e","Action distr","0.9777101201160613","polished-galaxy-105","0.036309365183115005"
"8","3egxgj7e","Action distr","0.9064862040811165","polished-galaxy-105","0.04189541935920715"
"8","3egxgj7e","Action distr","0.94533561282745","polished-galaxy-105","0.0474814772605896"
"8","3egxgj7e","Action distr","0.9323858099120055","polished-galaxy-105","0.053067535161972046"
"8","3egxgj7e","Action distr","0.990659923031506","polished-galaxy-105","0.058653589338064194"
"8","3egxgj7e","Action distr","0.94533561282745","polished-galaxy-105","0.06423964351415634"
"8","3egxgj7e","Action distr","0.919436006996561","polished-galaxy-105","0.06982570141553879"
"8","3egxgj7e","Action distr","1.0489340361510062","polished-galaxy-105","0.07541175931692123"
"8","3egxgj7e","Action distr","0.8287873865884493","polished-galaxy-105","0.08099781721830368"
"8","3egxgj7e","Action distr","0.9129611055388388","polished-galaxy-105","0.08658386766910553"
"8","3egxgj7e","Action distr","0.7122391603494487","polished-galaxy-105","0.09216992557048798"
"8","3egxgj7e","Action distr","0.8352622880461716","polished-galaxy-105","0.09775598347187042"
"8","3egxgj7e","Action distr","1.1007332478127845","polished-galaxy-105","0.10334204137325287"
"8","3egxgj7e","Action distr","0.8805865982502274","polished-galaxy-105","0.10892809927463531"
"8","3egxgj7e","Action distr","0.8870614997079498","polished-galaxy-105","0.11451414972543716"
"8","3egxgj7e","Action distr","1.120157952185951","polished-galaxy-105","0.12010020762681961"
"8","3egxgj7e","Action distr","0.7964128792998381","polished-galaxy-105","0.12568625807762146"
"8","3egxgj7e","Action distr","0.9323858099120055","polished-galaxy-105","0.1312723159790039"
"8","3egxgj7e","Action distr","0.94533561282745","polished-galaxy-105","0.13685837388038635"
"8","3egxgj7e","Action distr","0.9582854157428946","polished-galaxy-105","0.1424444317817688"
"8","3egxgj7e","Action distr","0.8805865982502274","polished-galaxy-105","0.14803048968315125"
"8","3egxgj7e","Action distr","0.770513273468949","polished-galaxy-105","0.1536165475845337"
"8","3egxgj7e","Action distr","0.9129611055388388","polished-galaxy-105","0.15920260548591614"
"8","3egxgj7e","Action distr","0.8611618938770605","polished-galaxy-105","0.16478866338729858"
"8","3egxgj7e","Action distr","0.8093626822152826","polished-galaxy-105","0.17037472128868103"
"8","3egxgj7e","Action distr","1.0036097259469503","polished-galaxy-105","0.17596076428890228"
"8","3egxgj7e","Action distr","0.8482120909616162","polished-galaxy-105","0.18154682219028473"
"8","3egxgj7e","Action distr","0.8611618938770605","polished-galaxy-105","0.18713288009166718"
"8","3egxgj7e","Action distr","0.9841850215737836","polished-galaxy-105","0.19271893799304962"
"8","3egxgj7e","Action distr","0.7899379778421157","polished-galaxy-105","0.19830499589443207"
"8","3egxgj7e","Action distr","0.6798646530608373","polished-galaxy-105","0.20389105379581451"
"8","3egxgj7e","Action distr","0.8805865982502274","polished-galaxy-105","0.20947711169719696"
"8","3egxgj7e","Action distr","0.8158375836730049","polished-galaxy-105","0.2150631546974182"
"8","3egxgj7e","Action distr","0.7964128792998381","polished-galaxy-105","0.22064921259880066"
"8","3egxgj7e","Action distr","0.8287873865884493","polished-galaxy-105","0.2262352705001831"
"8","3egxgj7e","Action distr","0.9647603172006167","polished-galaxy-105","0.23182132840156555"
"8","3egxgj7e","Action distr","0.7899379778421157","polished-galaxy-105","0.237407386302948"
"8","3egxgj7e","Action distr","0.7899379778421157","polished-galaxy-105","0.24299344420433044"
"8","3egxgj7e","Action distr","0.8028877807575603","polished-galaxy-105","0.2485795021057129"
"8","3egxgj7e","Action distr","0.8870614997079498","polished-galaxy-105","0.25416553020477295"
"8","3egxgj7e","Action distr","0.8676367953347829","polished-galaxy-105","0.2597516179084778"
"8","3egxgj7e","Action distr","0.8287873865884493","polished-galaxy-105","0.26533764600753784"
"8","3egxgj7e","Action distr","0.8158375836730049","polished-galaxy-105","0.2709237337112427"
"8","3egxgj7e","Action distr","0.7187140618071709","polished-galaxy-105","0.27650976181030273"
"8","3egxgj7e","Action distr","0.8741116967925052","polished-galaxy-105","0.28209584951400757"
"8","3egxgj7e","Action distr","0.9064862040811165","polished-galaxy-105","0.2876818776130676"
"8","3egxgj7e","Action distr","0.919436006996561","polished-galaxy-105","0.29326796531677246"
"8","3egxgj7e","Action distr","0.6798646530608373","polished-galaxy-105","0.2988539934158325"
"8","3egxgj7e","Action distr","0.7251889632648931","polished-galaxy-105","0.30444008111953735"
"8","3egxgj7e","Action distr","0.7964128792998381","polished-galaxy-105","0.3100261092185974"
"8","3egxgj7e","Action distr","0.8093626822152826","polished-galaxy-105","0.31561219692230225"
"8","3egxgj7e","Action distr","0.6928144559762819","polished-galaxy-105","0.3211982250213623"
"8","3egxgj7e","Action distr","0.6669148501453929","polished-galaxy-105","0.32678431272506714"
"8","3egxgj7e","Action distr","0.6733897516031151","polished-galaxy-105","0.3323703408241272"
"8","3egxgj7e","Action distr","0.7964128792998381","polished-galaxy-105","0.33795639872550964"
"8","3egxgj7e","Action distr","0.7769881749266713","polished-galaxy-105","0.3435424566268921"
"8","3egxgj7e","Action distr","0.7057642588917264","polished-galaxy-105","0.34912848472595215"
"8","3egxgj7e","Action distr","0.6798646530608373","polished-galaxy-105","0.354714572429657"
"8","3egxgj7e","Action distr","0.8093626822152826","polished-galaxy-105","0.36030060052871704"
"8","3egxgj7e","Action distr","0.6345403428567815","polished-galaxy-105","0.3658866882324219"
"8","3egxgj7e","Action distr","0.8093626822152826","polished-galaxy-105","0.37147271633148193"
"8","3egxgj7e","Action distr","0.6021658355681703","polished-galaxy-105","0.37705880403518677"
"8","3egxgj7e","Action distr","0.5892160326527257","polished-galaxy-105","0.3826448321342468"
"8","3egxgj7e","Action distr","0.6992893574340041","polished-galaxy-105","0.38823091983795166"
"8","3egxgj7e","Action distr","0.6863395545185597","polished-galaxy-105","0.3938169479370117"
"8","3egxgj7e","Action distr","0.6280654413990593","polished-galaxy-105","0.39940303564071655"
"8","3egxgj7e","Action distr","0.5633164268218367","polished-galaxy-105","0.4049890637397766"
"8","3egxgj7e","Action distr","0.6733897516031151","polished-galaxy-105","0.41057515144348145"
"8","3egxgj7e","Action distr","0.7122391603494487","polished-galaxy-105","0.4161611795425415"
"8","3egxgj7e","Action distr","0.5827411311950035","polished-galaxy-105","0.42174726724624634"
"8","3egxgj7e","Action distr","0.5956909341104479","polished-galaxy-105","0.4273332953453064"
"8","3egxgj7e","Action distr","0.6669148501453929","polished-galaxy-105","0.43291935324668884"
"8","3egxgj7e","Action distr","0.5892160326527257","polished-galaxy-105","0.4385054111480713"
"8","3egxgj7e","Action distr","0.6798646530608373","polished-galaxy-105","0.44409143924713135"
"8","3egxgj7e","Action distr","0.5438917224486699","polished-galaxy-105","0.4496775269508362"
"8","3egxgj7e","Action distr","0.6604399486876705","polished-galaxy-105","0.45526355504989624"
"8","3egxgj7e","Action distr","0.5374168209909476","polished-galaxy-105","0.4608496427536011"
"8","3egxgj7e","Action distr","0.5956909341104479","polished-galaxy-105","0.46643567085266113"
"8","3egxgj7e","Action distr","0.5762662297372811","polished-galaxy-105","0.47202175855636597"
"8","3egxgj7e","Action distr","0.6345403428567815","polished-galaxy-105","0.477607786655426"
"8","3egxgj7e","Action distr","0.4597180034982805","polished-galaxy-105","0.48319387435913086"
"8","3egxgj7e","Action distr","0.4920925107868918","polished-galaxy-105","0.4887799024581909"
"8","3egxgj7e","Action distr","0.5633164268218367","polished-galaxy-105","0.49436599016189575"
"8","3egxgj7e","Action distr","0.621590539941337","polished-galaxy-105","0.4999520182609558"
"8","3egxgj7e","Action distr","0.472667806413725","polished-galaxy-105","0.5055381059646606"
"8","3egxgj7e","Action distr","0.4920925107868918","polished-galaxy-105","0.5111241340637207"
"8","3egxgj7e","Action distr","0.4079187918365024","polished-galaxy-105","0.5167101621627808"
"8","3egxgj7e","Action distr","0.5050423137023363","polished-galaxy-105","0.5222962498664856"
"8","3egxgj7e","Action distr","0.5244670180755031","polished-galaxy-105","0.5278823375701904"
"8","3egxgj7e","Action distr","0.4791427078714473","polished-galaxy-105","0.5334683656692505"
"8","3egxgj7e","Action distr","0.472667806413725","polished-galaxy-105","0.5390543937683105"
"8","3egxgj7e","Action distr","0.4402932991251137","polished-galaxy-105","0.5446404814720154"
"8","3egxgj7e","Action distr","0.4402932991251137","polished-galaxy-105","0.5502265691757202"
"8","3egxgj7e","Action distr","0.472667806413725","polished-galaxy-105","0.5558125972747803"
"8","3egxgj7e","Action distr","0.41439369329422465","polished-galaxy-105","0.5613986253738403"
"8","3egxgj7e","Action distr","0.49856741224461404","polished-galaxy-105","0.5669847130775452"
"8","3egxgj7e","Action distr","0.41439369329422465","polished-galaxy-105","0.57257080078125"
"8","3egxgj7e","Action distr","0.33669487580155755","polished-galaxy-105","0.5781568288803101"
"8","3egxgj7e","Action distr","0.4079187918365024","polished-galaxy-105","0.5837428569793701"
"8","3egxgj7e","Action distr","0.39496898892105786","polished-galaxy-105","0.5893288850784302"
"8","3egxgj7e","Action distr","0.4079187918365024","polished-galaxy-105","0.594914972782135"
"8","3egxgj7e","Action distr","0.30432036851294625","polished-galaxy-105","0.6005010604858398"
"8","3egxgj7e","Action distr","0.36906938309016885","polished-galaxy-105","0.6060870885848999"
"8","3egxgj7e","Action distr","0.34964467871700206","polished-galaxy-105","0.61167311668396"
"8","3egxgj7e","Action distr","0.41439369329422465","polished-galaxy-105","0.6172592043876648"
"8","3egxgj7e","Action distr","0.40144389037878014","polished-galaxy-105","0.6228452920913696"
"8","3egxgj7e","Action distr","0.2589960583088904","polished-galaxy-105","0.6284313201904297"
"8","3egxgj7e","Action distr","0.29137056559750174","polished-galaxy-105","0.6340173482894897"
"8","3egxgj7e","Action distr","0.3107952699706685","polished-galaxy-105","0.6396034359931946"
"8","3egxgj7e","Action distr","0.2784207626820572","polished-galaxy-105","0.6451895236968994"
"8","3egxgj7e","Action distr","0.29784546705522397","polished-galaxy-105","0.6507755517959595"
"8","3egxgj7e","Action distr","0.23309645247800137","polished-galaxy-105","0.6563615798950195"
"8","3egxgj7e","Action distr","0.2654709597666127","polished-galaxy-105","0.6619476675987244"
"8","3egxgj7e","Action distr","0.2654709597666127","polished-galaxy-105","0.6675337553024292"
"8","3egxgj7e","Action distr","0.2460462553934459","polished-galaxy-105","0.6731197834014893"
"8","3egxgj7e","Action distr","0.32374507288611304","polished-galaxy-105","0.6787058115005493"
"8","3egxgj7e","Action distr","0.27194586122433495","polished-galaxy-105","0.6842918395996094"
"8","3egxgj7e","Action distr","0.19424704373166782","polished-galaxy-105","0.6898779273033142"
"8","3egxgj7e","Action distr","0.29784546705522397","polished-galaxy-105","0.695464015007019"
"8","3egxgj7e","Action distr","0.22662155102027912","polished-galaxy-105","0.7010500431060791"
"8","3egxgj7e","Action distr","0.2654709597666127","polished-galaxy-105","0.7066360712051392"
"8","3egxgj7e","Action distr","0.29784546705522397","polished-galaxy-105","0.712222158908844"
"8","3egxgj7e","Action distr","0.22662155102027912","polished-galaxy-105","0.7178082466125488"
"8","3egxgj7e","Action distr","0.2136717481048346","polished-galaxy-105","0.7233942747116089"
"8","3egxgj7e","Action distr","0.20719684664711233","polished-galaxy-105","0.728980302810669"
"8","3egxgj7e","Action distr","0.20072194518939007","polished-galaxy-105","0.7345663905143738"
"8","3egxgj7e","Action distr","0.2136717481048346","polished-galaxy-105","0.7401524782180786"
"8","3egxgj7e","Action distr","0.20719684664711233","polished-galaxy-105","0.7457385063171387"
"8","3egxgj7e","Action distr","0.19424704373166782","polished-galaxy-105","0.7513245344161987"
"8","3egxgj7e","Action distr","0.23309645247800137","polished-galaxy-105","0.7569106221199036"
"8","3egxgj7e","Action distr","0.18129724081622328","polished-galaxy-105","0.7624967098236084"
"8","3egxgj7e","Action distr","0.20719684664711233","polished-galaxy-105","0.7680827379226685"
"8","3egxgj7e","Action distr","0.14892273352761198","polished-galaxy-105","0.7736687660217285"
"8","3egxgj7e","Action distr","0.17482233935850103","polished-galaxy-105","0.7792547941207886"
"8","3egxgj7e","Action distr","0.16187253644305652","polished-galaxy-105","0.7848408818244934"
"8","3egxgj7e","Action distr","0.18129724081622328","polished-galaxy-105","0.7904269695281982"
"8","3egxgj7e","Action distr","0.1294980291544452","polished-galaxy-105","0.7960129976272583"
"8","3egxgj7e","Action distr","0.12302312769672295","polished-galaxy-105","0.8015990257263184"
"8","3egxgj7e","Action distr","0.09712352186583391","polished-galaxy-105","0.8071851134300232"
"8","3egxgj7e","Action distr","0.15539763498533424","polished-galaxy-105","0.812771201133728"
"8","3egxgj7e","Action distr","0.11654822623900069","polished-galaxy-105","0.8183572292327881"
"8","3egxgj7e","Action distr","0.1294980291544452","polished-galaxy-105","0.8239432573318481"
"8","3egxgj7e","Action distr","0.1294980291544452","polished-galaxy-105","0.829529345035553"
"8","3egxgj7e","Action distr","0.14244783206988973","polished-galaxy-105","0.8351154327392578"
"8","3egxgj7e","Action distr","0.14244783206988973","polished-galaxy-105","0.8407014608383179"
"8","3egxgj7e","Action distr","0.14892273352761198","polished-galaxy-105","0.8462874889373779"
"8","3egxgj7e","Action distr","0.11007332478127843","polished-galaxy-105","0.8518735766410828"
"8","3egxgj7e","Action distr","0.11654822623900069","polished-galaxy-105","0.8574596643447876"
"8","3egxgj7e","Action distr","0.07769881749266712","polished-galaxy-105","0.8630456924438477"
"8","3egxgj7e","Action distr","0.0647490145772226","polished-galaxy-105","0.8686317205429077"
"8","3egxgj7e","Action distr","0.09712352186583391","polished-galaxy-105","0.8742177486419678"
"8","3egxgj7e","Action distr","0.07122391603494486","polished-galaxy-105","0.8798038363456726"
"8","3egxgj7e","Action distr","0.05827411311950034","polished-galaxy-105","0.8853899240493774"
"8","3egxgj7e","Action distr","0.05827411311950034","polished-galaxy-105","0.8909759521484375"
"8","3egxgj7e","Action distr","0.09064862040811164","polished-galaxy-105","0.8965619802474976"
"8","3egxgj7e","Action distr","0.07122391603494486","polished-galaxy-105","0.9021480679512024"
"8","3egxgj7e","Action distr","0.11007332478127843","polished-galaxy-105","0.9077341556549072"
"8","3egxgj7e","Action distr","0.0647490145772226","polished-galaxy-105","0.9133201837539673"
"8","3egxgj7e","Action distr","0.05827411311950034","polished-galaxy-105","0.9189062118530273"
"8","3egxgj7e","Action distr","0.05179921166177808","polished-galaxy-105","0.9244922995567322"
"8","3egxgj7e","Action distr","0.0647490145772226","polished-galaxy-105","0.930078387260437"
"8","3egxgj7e","Action distr","0.08417371895038939","polished-galaxy-105","0.9356644153594971"
"8","3egxgj7e","Action distr","0.05179921166177808","polished-galaxy-105","0.9412504434585571"
"8","3egxgj7e","Action distr","0.00647490145772226","polished-galaxy-105","0.946836531162262"
"8","3egxgj7e","Action distr","0.04532431020405582","polished-galaxy-105","0.9524226188659668"
"8","3egxgj7e","Action distr","0.0323745072886113","polished-galaxy-105","0.9580086469650269"
"8","3egxgj7e","Action distr","0.03884940874633356","polished-galaxy-105","0.9635946750640869"
"8","3egxgj7e","Action distr","0.05179921166177808","polished-galaxy-105","0.969180703163147"
"8","3egxgj7e","Action distr","0.03884940874633356","polished-galaxy-105","0.9747667908668518"
"8","3egxgj7e","Action distr","0.0647490145772226","polished-galaxy-105","0.9803528785705566"
"8","3egxgj7e","Action distr","0.05179921166177808","polished-galaxy-105","0.9859389066696167"
"8","3egxgj7e","Action distr","0.01942470437316678","polished-galaxy-105","0.9915249347686768"
"8","3egxgj7e","Action distr","0.0323745072886113","polished-galaxy-105","0.9971110224723816"
"8","3egxgj7e","Action distr","0.04532431020405582","polished-galaxy-105","1.0026969909667969"
"8","3egxgj7e","Action distr","0.0323745072886113","polished-galaxy-105","1.0082831382751465"
"8","3egxgj7e","Action distr","0.03884940874633356","polished-galaxy-105","1.013869285583496"
"8","3egxgj7e","Action distr","0.02589960583088904","polished-galaxy-105","1.0194551944732666"
"8","3egxgj7e","Action distr","0.01942470437316678","polished-galaxy-105","1.0250413417816162"
"8","3egxgj7e","Action distr","0.02589960583088904","polished-galaxy-105","1.0306273698806763"
"8","3egxgj7e","Action distr","0.05179921166177808","polished-galaxy-105","1.0362133979797363"
"8","3egxgj7e","Action distr","0.02589960583088904","polished-galaxy-105","1.041799545288086"
"8","3egxgj7e","Action distr","0.01294980291544452","polished-galaxy-105","1.0473854541778564"
"8","3egxgj7e","Action distr","0.01942470437316678","polished-galaxy-105","1.052971601486206"
"8","3egxgj7e","Action distr","0.01294980291544452","polished-galaxy-105","1.0585577487945557"
"8","3egxgj7e","Action distr","0.00647490145772226","polished-galaxy-105","1.0641436576843262"
"8","3egxgj7e","Action distr","0.00647490145772226","polished-galaxy-105","1.0697298049926758"
"8","3egxgj7e","Action distr","0.01294980291544452","polished-galaxy-105","1.0753157138824463"
"8","3egxgj7e","Action distr","0.02589960583088904","polished-galaxy-105","1.080901861190796"
"8","3egxgj7e","Action distr","0.01942470437316678","polished-galaxy-105","1.0864880084991455"
"8","3egxgj7e","Action distr","0.04532431020405582","polished-galaxy-105","1.092073917388916"
"8","3egxgj7e","Action distr","0.00647490145772226","polished-galaxy-105","1.0976600646972656"
"8","3egxgj7e","Action distr","0.01294980291544452","polished-galaxy-105","1.1032460927963257"
"8","3egxgj7e","Action distr","0.04532431020405582","polished-galaxy-105","1.1088321208953857"
"8","3egxgj7e","Action distr","0.0323745072886113","polished-galaxy-105","1.1144182682037354"
"8","3egxgj7e","Action distr","0.01294980291544452","polished-galaxy-105","1.1200041770935059"
"8","3egxgj7e","Action distr","0.00647490145772226","polished-galaxy-105","1.1255903244018555"
"8","3egxgj7e","Action distr","0.00647490145772226","polished-galaxy-105","1.131176471710205"
"8","3egxgj7e","Action distr","0.00647490145772226","polished-galaxy-105","1.1367623805999756"
"8","3egxgj7e","Action distr","0.00647490145772226","polished-galaxy-105","1.1423485279083252"
"8","3egxgj7e","Action distr","0.01294980291544452","polished-galaxy-105","1.1479345560073853"
"8","3egxgj7e","Action distr","0.00647490145772226","polished-galaxy-105","1.1535205841064453"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.159106731414795"
"8","3egxgj7e","Action distr","0.00647490145772226","polished-galaxy-105","1.1646926403045654"
"8","3egxgj7e","Action distr","0.02589960583088904","polished-galaxy-105","1.170278787612915"
"8","3egxgj7e","Action distr","0.00647490145772226","polished-galaxy-105","1.175864815711975"
"8","3egxgj7e","Action distr","0.01294980291544452","polished-galaxy-105","1.1814508438110352"
"8","3egxgj7e","Action distr","0.0323745072886113","polished-galaxy-105","1.1870369911193848"
"8","3egxgj7e","Action distr","0.0323745072886113","polished-galaxy-105","1.1926229000091553"
"8","3egxgj7e","Action distr","0.0323745072886113","polished-galaxy-105","1.1982090473175049"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.2037951946258545"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.209381103515625"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.2149672508239746"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.2205532789230347"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.2261393070220947"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.2317254543304443"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.2373113632202148"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.2428975105285645"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.248483657836914"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.2540695667266846"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.2596557140350342"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.2652416229248047"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.2708277702331543"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.276413917541504"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.2819998264312744"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.287585973739624"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.293172001838684"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.2987580299377441"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.3043441772460938"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.3099300861358643"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.3155162334442139"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.3211023807525635"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.326688289642334"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.3322744369506836"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.3378604650497437"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.3434464931488037"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.3490326404571533"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.3546185493469238"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.3602046966552734"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.3657907247543335"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.3713767528533936"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.3769629001617432"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.3825488090515137"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.3881349563598633"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.393721103668213"
"8","3egxgj7e","Policy distr","0.0022413425613194704","polished-galaxy-105","-1.393721103668213"
"8","3egxgj7e","Policy distr","0.0023534444626420736","polished-galaxy-105","-1.3881349563598633"
"8","3egxgj7e","Policy distr","0.0024706684052944183","polished-galaxy-105","-1.3825488090515137"
"8","3egxgj7e","Policy distr","0.0025932181160897017","polished-galaxy-105","-1.3769629001617432"
"8","3egxgj7e","Policy distr","0.002721316646784544","polished-galaxy-105","-1.3713767528533936"
"8","3egxgj7e","Policy distr","0.0028551826253533363","polished-galaxy-105","-1.3657907247543335"
"8","3egxgj7e","Policy distr","0.0029950463213026524","polished-galaxy-105","-1.3602046966552734"
"8","3egxgj7e","Policy distr","0.003141148714348674","polished-galaxy-105","-1.3546185493469238"
"8","3egxgj7e","Policy distr","0.0032937247306108475","polished-galaxy-105","-1.3490326404571533"
"8","3egxgj7e","Policy distr","0.003453043755143881","polished-galaxy-105","-1.3434464931488037"
"8","3egxgj7e","Policy distr","0.003619356080889702","polished-galaxy-105","-1.3378604650497437"
"8","3egxgj7e","Policy distr","0.0037929329555481672","polished-galaxy-105","-1.3322744369506836"
"8","3egxgj7e","Policy distr","0.003974060993641615","polished-galaxy-105","-1.326688289642334"
"8","3egxgj7e","Policy distr","0.004163013305515051","polished-galaxy-105","-1.3211023807525635"
"8","3egxgj7e","Policy distr","0.004360104911029339","polished-galaxy-105","-1.3155162334442139"
"8","3egxgj7e","Policy distr","0.004565631039440632","polished-galaxy-105","-1.3099300861358643"
"8","3egxgj7e","Policy distr","0.00477989949285984","polished-galaxy-105","-1.3043441772460938"
"8","3egxgj7e","Policy distr","0.005003251135349274","polished-galaxy-105","-1.2987580299377441"
"8","3egxgj7e","Policy distr","0.005236011929810047","polished-galaxy-105","-1.293172001838684"
"8","3egxgj7e","Policy distr","0.005478524602949619","polished-galaxy-105","-1.287585973739624"
"8","3egxgj7e","Policy distr","0.005731151904910803","polished-galaxy-105","-1.2819998264312744"
"8","3egxgj7e","Policy distr","0.005994241219013929","polished-galaxy-105","-1.276413917541504"
"8","3egxgj7e","Policy distr","0.006268192082643509","polished-galaxy-105","-1.2708277702331543"
"8","3egxgj7e","Policy distr","0.00655337842181325","polished-galaxy-105","-1.2652416229248047"
"8","3egxgj7e","Policy distr","0.00685018440708518","polished-galaxy-105","-1.2596557140350342"
"8","3egxgj7e","Policy distr","0.00715904263779521","polished-galaxy-105","-1.2540695667266846"
"8","3egxgj7e","Policy distr","0.0074803465977311134","polished-galaxy-105","-1.248483657836914"
"8","3egxgj7e","Policy distr","0.007814554497599602","polished-galaxy-105","-1.2428975105285645"
"8","3egxgj7e","Policy distr","0.008162090554833412","polished-galaxy-105","-1.2373113632202148"
"8","3egxgj7e","Policy distr","0.00852340366691351","polished-galaxy-105","-1.2317254543304443"
"8","3egxgj7e","Policy distr","0.008898974396288395","polished-galaxy-105","-1.2261393070220947"
"8","3egxgj7e","Policy distr","0.0092892711982131","polished-galaxy-105","-1.2205532789230347"
"8","3egxgj7e","Policy distr","0.009694783948361874","polished-galaxy-105","-1.2149672508239746"
"8","3egxgj7e","Policy distr","0.010116021148860455","polished-galaxy-105","-1.209381103515625"
"8","3egxgj7e","Policy distr","0.010553473606705666","polished-galaxy-105","-1.2037951946258545"
"8","3egxgj7e","Policy distr","0.011007709428668022","polished-galaxy-105","-1.1982090473175049"
"8","3egxgj7e","Policy distr","0.011479249224066734","polished-galaxy-105","-1.1926229000091553"
"8","3egxgj7e","Policy distr","0.011968610808253288","polished-galaxy-105","-1.1870369911193848"
"8","3egxgj7e","Policy distr","0.012476415373384953","polished-galaxy-105","-1.1814508438110352"
"8","3egxgj7e","Policy distr","0.013003203086555004","polished-galaxy-105","-1.175864815711975"
"8","3egxgj7e","Policy distr","0.013549583032727242","polished-galaxy-105","-1.170278787612915"
"8","3egxgj7e","Policy distr","0.014116162434220314","polished-galaxy-105","-1.1646926403045654"
"8","3egxgj7e","Policy distr","0.014703530818223953","polished-galaxy-105","-1.159106731414795"
"8","3egxgj7e","Policy distr","0.015312358736991882","polished-galaxy-105","-1.1535205841064453"
"8","3egxgj7e","Policy distr","0.01594325713813305","polished-galaxy-105","-1.1479345560073853"
"8","3egxgj7e","Policy distr","0.016596896573901176","polished-galaxy-105","-1.1423485279083252"
"8","3egxgj7e","Policy distr","0.01727396249771118","polished-galaxy-105","-1.1367623805999756"
"8","3egxgj7e","Policy distr","0.01797509752213955","polished-galaxy-105","-1.131176471710205"
"8","3egxgj7e","Policy distr","0.01870105415582657","polished-galaxy-105","-1.1255903244018555"
"8","3egxgj7e","Policy distr","0.019452521577477455","polished-galaxy-105","-1.1200041770935059"
"8","3egxgj7e","Policy distr","0.020230179652571678","polished-galaxy-105","-1.1144182682037354"
"8","3egxgj7e","Policy distr","0.0210348479449749","polished-galaxy-105","-1.1088321208953857"
"8","3egxgj7e","Policy distr","0.02186719886958599","polished-galaxy-105","-1.1032460927963257"
"8","3egxgj7e","Policy distr","0.022728050127625465","polished-galaxy-105","-1.0976600646972656"
"8","3egxgj7e","Policy distr","0.023618174716830254","polished-galaxy-105","-1.092073917388916"
"8","3egxgj7e","Policy distr","0.02453831024467945","polished-galaxy-105","-1.0864880084991455"
"8","3egxgj7e","Policy distr","0.025489337742328644","polished-galaxy-105","-1.080901861190796"
"8","3egxgj7e","Policy distr","0.026472028344869614","polished-galaxy-105","-1.0753157138824463"
"8","3egxgj7e","Policy distr","0.02748718485236168","polished-galaxy-105","-1.0697298049926758"
"8","3egxgj7e","Policy distr","0.028535712510347366","polished-galaxy-105","-1.0641436576843262"
"8","3egxgj7e","Policy distr","0.029618384316563606","polished-galaxy-105","-1.0585577487945557"
"8","3egxgj7e","Policy distr","0.0307361651211977","polished-galaxy-105","-1.052971601486206"
"8","3egxgj7e","Policy distr","0.031889867037534714","polished-galaxy-105","-1.0473854541778564"
"8","3egxgj7e","Policy distr","0.03308035060763359","polished-galaxy-105","-1.041799545288086"
"8","3egxgj7e","Policy distr","0.034308601170778275","polished-galaxy-105","-1.0362133979797363"
"8","3egxgj7e","Policy distr","0.03557545319199562","polished-galaxy-105","-1.0306273698806763"
"8","3egxgj7e","Policy distr","0.036881860345602036","polished-galaxy-105","-1.0250413417816162"
"8","3egxgj7e","Policy distr","0.03822877258062363","polished-galaxy-105","-1.0194551944732666"
"8","3egxgj7e","Policy distr","0.039617035537958145","polished-galaxy-105","-1.013869285583496"
"8","3egxgj7e","Policy distr","0.04104774817824364","polished-galaxy-105","-1.0082831382751465"
"8","3egxgj7e","Policy distr","0.04252178966999054","polished-galaxy-105","-1.0026969909667969"
"8","3egxgj7e","Policy distr","0.04404008015990257","polished-galaxy-105","-0.9971110224723816"
"8","3egxgj7e","Policy distr","0.045603666454553604","polished-galaxy-105","-0.9915249347686768"
"8","3egxgj7e","Policy distr","0.04721350222826004","polished-galaxy-105","-0.9859389066696167"
"8","3egxgj7e","Policy distr","0.04887058585882187","polished-galaxy-105","-0.9803528785705566"
"8","3egxgj7e","Policy distr","0.050575945526361465","polished-galaxy-105","-0.9747667908668518"
"8","3egxgj7e","Policy distr","0.05233055353164673","polished-galaxy-105","-0.969180703163147"
"8","3egxgj7e","Policy distr","0.054135385900735855","polished-galaxy-105","-0.9635946750640869"
"8","3egxgj7e","Policy distr","0.05599149316549301","polished-galaxy-105","-0.9580086469650269"
"8","3egxgj7e","Policy distr","0.05789990350604057","polished-galaxy-105","-0.9524226188659668"
"8","3egxgj7e","Policy distr","0.059861645102500916","polished-galaxy-105","-0.946836531162262"
"8","3egxgj7e","Policy distr","0.061877716332674026","polished-galaxy-105","-0.9412504434585571"
"8","3egxgj7e","Policy distr","0.06394912302494049","polished-galaxy-105","-0.9356644153594971"
"8","3egxgj7e","Policy distr","0.06607694923877716","polished-galaxy-105","-0.930078387260437"
"8","3egxgj7e","Policy distr","0.06826218217611313","polished-galaxy-105","-0.9244922995567322"
"8","3egxgj7e","Policy distr","0.07050588726997375","polished-galaxy-105","-0.9189062118530273"
"8","3egxgj7e","Policy distr","0.07280903309583664","polished-galaxy-105","-0.9133201837539673"
"8","3egxgj7e","Policy distr","0.07517267763614655","polished-galaxy-105","-0.9077341556549072"
"8","3egxgj7e","Policy distr","0.07759787142276764","polished-galaxy-105","-0.9021480679512024"
"8","3egxgj7e","Policy distr","0.08008561283349991","polished-galaxy-105","-0.8965619802474976"
"8","3egxgj7e","Policy distr","0.08263687789440155","polished-galaxy-105","-0.8909759521484375"
"8","3egxgj7e","Policy distr","0.08525269478559494","polished-galaxy-105","-0.8853899240493774"
"8","3egxgj7e","Policy distr","0.08793413639068604","polished-galaxy-105","-0.8798038363456726"
"8","3egxgj7e","Policy distr","0.09068213403224945","polished-galaxy-105","-0.8742177486419678"
"8","3egxgj7e","Policy distr","0.0934976264834404","polished-galaxy-105","-0.8686317205429077"
"8","3egxgj7e","Policy distr","0.09638164937496185","polished-galaxy-105","-0.8630456924438477"
"8","3egxgj7e","Policy distr","0.0993351936340332","polished-galaxy-105","-0.8574596643447876"
"8","3egxgj7e","Policy distr","0.10235917568206787","polished-galaxy-105","-0.8518735766410828"
"8","3egxgj7e","Policy distr","0.10545457899570465","polished-galaxy-105","-0.8462874889373779"
"8","3egxgj7e","Policy distr","0.10862220823764801","polished-galaxy-105","-0.8407014608383179"
"8","3egxgj7e","Policy distr","0.11186309903860092","polished-galaxy-105","-0.8351154327392578"
"8","3egxgj7e","Policy distr","0.11517813801765442","polished-galaxy-105","-0.829529345035553"
"8","3egxgj7e","Policy distr","0.11856820434331894","polished-galaxy-105","-0.8239432573318481"
"8","3egxgj7e","Policy distr","0.12203404307365417","polished-galaxy-105","-0.8183572292327881"
"8","3egxgj7e","Policy distr","0.12557660043239594","polished-galaxy-105","-0.812771201133728"
"8","3egxgj7e","Policy distr","0.12919670343399048","polished-galaxy-105","-0.8071851134300232"
"8","3egxgj7e","Policy distr","0.1328951120376587","polished-galaxy-105","-0.8015990257263184"
"8","3egxgj7e","Policy distr","0.13667257130146027","polished-galaxy-105","-0.7960129976272583"
"8","3egxgj7e","Policy distr","0.1405298411846161","polished-galaxy-105","-0.7904269695281982"
"8","3egxgj7e","Policy distr","0.14446772634983063","polished-galaxy-105","-0.7848408818244934"
"8","3egxgj7e","Policy distr","0.14848680794239044","polished-galaxy-105","-0.7792547941207886"
"8","3egxgj7e","Policy distr","0.15258778631687164","polished-galaxy-105","-0.7736687660217285"
"8","3egxgj7e","Policy distr","0.15677128732204437","polished-galaxy-105","-0.7680827379226685"
"8","3egxgj7e","Policy distr","0.16103792190551758","polished-galaxy-105","-0.7624967098236084"
"8","3egxgj7e","Policy distr","0.1653883010149002","polished-galaxy-105","-0.7569106221199036"
"8","3egxgj7e","Policy distr","0.16982293128967285","polished-galaxy-105","-0.7513245344161987"
"8","3egxgj7e","Policy distr","0.17434220016002655","polished-galaxy-105","-0.7457385063171387"
"8","3egxgj7e","Policy distr","0.17894665896892548","polished-galaxy-105","-0.7401524782180786"
"8","3egxgj7e","Policy distr","0.18363679945468903","polished-galaxy-105","-0.7345663905143738"
"8","3egxgj7e","Policy distr","0.18841293454170227","polished-galaxy-105","-0.728980302810669"
"8","3egxgj7e","Policy distr","0.19327537715435028","polished-galaxy-105","-0.7233942747116089"
"8","3egxgj7e","Policy distr","0.19822447001934052","polished-galaxy-105","-0.7178082466125488"
"8","3egxgj7e","Policy distr","0.2032604217529297","polished-galaxy-105","-0.712222158908844"
"8","3egxgj7e","Policy distr","0.20838351547718048","polished-galaxy-105","-0.7066360712051392"
"8","3egxgj7e","Policy distr","0.21359381079673767","polished-galaxy-105","-0.7010500431060791"
"8","3egxgj7e","Policy distr","0.2188914567232132","polished-galaxy-105","-0.695464015007019"
"8","3egxgj7e","Policy distr","0.2242765873670578","polished-galaxy-105","-0.6898779273033142"
"8","3egxgj7e","Policy distr","0.2297491878271103","polished-galaxy-105","-0.6842918395996094"
"8","3egxgj7e","Policy distr","0.2353091537952423","polished-galaxy-105","-0.6787058115005493"
"8","3egxgj7e","Policy distr","0.2409564107656479","polished-galaxy-105","-0.6731197834014893"
"8","3egxgj7e","Policy distr","0.24669082462787628","polished-galaxy-105","-0.6675337553024292"
"8","3egxgj7e","Policy distr","0.2525123059749603","polished-galaxy-105","-0.6619476675987244"
"8","3egxgj7e","Policy distr","0.25842049717903137","polished-galaxy-105","-0.6563615798950195"
"8","3egxgj7e","Policy distr","0.26441502571105957","polished-galaxy-105","-0.6507755517959595"
"8","3egxgj7e","Policy distr","0.27049562335014343","polished-galaxy-105","-0.6451895236968994"
"8","3egxgj7e","Policy distr","0.27666187286376953","polished-galaxy-105","-0.6396034359931946"
"8","3egxgj7e","Policy distr","0.2829132080078125","polished-galaxy-105","-0.6340173482894897"
"8","3egxgj7e","Policy distr","0.289249062538147","polished-galaxy-105","-0.6284313201904297"
"8","3egxgj7e","Policy distr","0.2956688106060028","polished-galaxy-105","-0.6228452920913696"
"8","3egxgj7e","Policy distr","0.302171915769577","polished-galaxy-105","-0.6172592043876648"
"8","3egxgj7e","Policy distr","0.3087575435638428","polished-galaxy-105","-0.61167311668396"
"8","3egxgj7e","Policy distr","0.31542474031448364","polished-galaxy-105","-0.6060870885848999"
"8","3egxgj7e","Policy distr","0.32217276096343994","polished-galaxy-105","-0.6005010604858398"
"8","3egxgj7e","Policy distr","0.3290008008480072","polished-galaxy-105","-0.594914972782135"
"8","3egxgj7e","Policy distr","0.33590763807296753","polished-galaxy-105","-0.5893288850784302"
"8","3egxgj7e","Policy distr","0.34289222955703735","polished-galaxy-105","-0.5837428569793701"
"8","3egxgj7e","Policy distr","0.34995338320732117","polished-galaxy-105","-0.5781568288803101"
"8","3egxgj7e","Policy distr","0.3570899963378906","polished-galaxy-105","-0.57257080078125"
"8","3egxgj7e","Policy distr","0.36430081725120544","polished-galaxy-105","-0.5669847130775452"
"8","3egxgj7e","Policy distr","0.3715844452381134","polished-galaxy-105","-0.5613986253738403"
"8","3egxgj7e","Policy distr","0.37893927097320557","polished-galaxy-105","-0.5558125972747803"
"8","3egxgj7e","Policy distr","0.38636401295661926","polished-galaxy-105","-0.5502265691757202"
"8","3egxgj7e","Policy distr","0.39385706186294556","polished-galaxy-105","-0.5446404814720154"
"8","3egxgj7e","Policy distr","0.40141671895980835","polished-galaxy-105","-0.5390543937683105"
"8","3egxgj7e","Policy distr","0.40904128551483154","polished-galaxy-105","-0.5334683656692505"
"8","3egxgj7e","Policy distr","0.4167289137840271","polished-galaxy-105","-0.5278823375701904"
"8","3egxgj7e","Policy distr","0.4244779348373413","polished-galaxy-105","-0.5222962498664856"
"8","3egxgj7e","Policy distr","0.4322863817214966","polished-galaxy-105","-0.5167101621627808"
"8","3egxgj7e","Policy distr","0.44015201926231384","polished-galaxy-105","-0.5111241340637207"
"8","3egxgj7e","Policy distr","0.4480729401111603","polished-galaxy-105","-0.5055381059646606"
"8","3egxgj7e","Policy distr","0.45604705810546875","polished-galaxy-105","-0.4999520182609558"
"8","3egxgj7e","Policy distr","0.46407219767570496","polished-galaxy-105","-0.49436599016189575"
"8","3egxgj7e","Policy distr","0.4721459448337555","polished-galaxy-105","-0.4887799024581909"
"8","3egxgj7e","Policy distr","0.48026591539382935","polished-galaxy-105","-0.48319387435913086"
"8","3egxgj7e","Policy distr","0.4884299635887146","polished-galaxy-105","-0.477607786655426"
"8","3egxgj7e","Policy distr","0.4966352880001068","polished-galaxy-105","-0.47202175855636597"
"8","3egxgj7e","Policy distr","0.5048796534538269","polished-galaxy-105","-0.46643567085266113"
"8","3egxgj7e","Policy distr","0.5131601691246033","polished-galaxy-105","-0.4608496427536011"
"8","3egxgj7e","Policy distr","0.5214743614196777","polished-galaxy-105","-0.45526355504989624"
"8","3egxgj7e","Policy distr","0.5298193693161011","polished-galaxy-105","-0.4496775269508362"
"8","3egxgj7e","Policy distr","0.5381923913955688","polished-galaxy-105","-0.44409143924713135"
"8","3egxgj7e","Policy distr","0.5465905666351318","polished-galaxy-105","-0.4385054111480713"
"8","3egxgj7e","Policy distr","0.5550110936164856","polished-galaxy-105","-0.43291935324668884"
"8","3egxgj7e","Policy distr","0.5634508728981018","polished-galaxy-105","-0.4273332953453064"
"8","3egxgj7e","Policy distr","0.5719067454338074","polished-galaxy-105","-0.42174726724624634"
"8","3egxgj7e","Policy distr","0.5803758502006531","polished-galaxy-105","-0.4161611795425415"
"8","3egxgj7e","Policy distr","0.5888550281524658","polished-galaxy-105","-0.41057515144348145"
"8","3egxgj7e","Policy distr","0.5973409414291382","polished-galaxy-105","-0.4049890637397766"
"8","3egxgj7e","Policy distr","0.6058303713798523","polished-galaxy-105","-0.39940303564071655"
"8","3egxgj7e","Policy distr","0.6143200993537903","polished-galaxy-105","-0.3938169479370117"
"8","3egxgj7e","Policy distr","0.6228066086769104","polished-galaxy-105","-0.38823091983795166"
"8","3egxgj7e","Policy distr","0.6312866806983948","polished-galaxy-105","-0.3826448321342468"
"8","3egxgj7e","Policy distr","0.6397567987442017","polished-galaxy-105","-0.37705880403518677"
"8","3egxgj7e","Policy distr","0.6482134461402893","polished-galaxy-105","-0.37147271633148193"
"8","3egxgj7e","Policy distr","0.6566531658172607","polished-galaxy-105","-0.3658866882324219"
"8","3egxgj7e","Policy distr","0.665072500705719","polished-galaxy-105","-0.36030060052871704"
"8","3egxgj7e","Policy distr","0.673467755317688","polished-galaxy-105","-0.354714572429657"
"8","3egxgj7e","Policy distr","0.6818352937698364","polished-galaxy-105","-0.34912848472595215"
"8","3egxgj7e","Policy distr","0.6901714205741882","polished-galaxy-105","-0.3435424566268921"
"8","3egxgj7e","Policy distr","0.6984726786613464","polished-galaxy-105","-0.33795639872550964"
"8","3egxgj7e","Policy distr","0.7067351937294006","polished-galaxy-105","-0.3323703408241272"
"8","3egxgj7e","Policy distr","0.7149552702903748","polished-galaxy-105","-0.32678431272506714"
"8","3egxgj7e","Policy distr","0.7231292724609375","polished-galaxy-105","-0.3211982250213623"
"8","3egxgj7e","Policy distr","0.7312533259391785","polished-galaxy-105","-0.31561219692230225"
"8","3egxgj7e","Policy distr","0.7393239140510559","polished-galaxy-105","-0.3100261092185974"
"8","3egxgj7e","Policy distr","0.7473368048667908","polished-galaxy-105","-0.30444008111953735"
"8","3egxgj7e","Policy distr","0.7552886605262756","polished-galaxy-105","-0.2988539934158325"
"8","3egxgj7e","Policy distr","0.7631755471229553","polished-galaxy-105","-0.29326796531677246"
"8","3egxgj7e","Policy distr","0.7709936499595642","polished-galaxy-105","-0.2876818776130676"
"8","3egxgj7e","Policy distr","0.7787390351295471","polished-galaxy-105","-0.28209584951400757"
"8","3egxgj7e","Policy distr","0.7864081859588623","polished-galaxy-105","-0.27650976181030273"
"8","3egxgj7e","Policy distr","0.7939972281455994","polished-galaxy-105","-0.2709237337112427"
"8","3egxgj7e","Policy distr","0.8015024662017822","polished-galaxy-105","-0.26533764600753784"
"8","3egxgj7e","Policy distr","0.8089200258255005","polished-galaxy-105","-0.2597516179084778"
"8","3egxgj7e","Policy distr","0.8162462115287781","polished-galaxy-105","-0.25416553020477295"
"8","3egxgj7e","Policy distr","0.8234772682189941","polished-galaxy-105","-0.2485795021057129"
"8","3egxgj7e","Policy distr","0.8306097388267517","polished-galaxy-105","-0.24299344420433044"
"8","3egxgj7e","Policy distr","0.8376396894454956","polished-galaxy-105","-0.237407386302948"
"8","3egxgj7e","Policy distr","0.8445636630058289","polished-galaxy-105","-0.23182132840156555"
"8","3egxgj7e","Policy distr","0.8513779044151306","polished-galaxy-105","-0.2262352705001831"
"8","3egxgj7e","Policy distr","0.8580788373947144","polished-galaxy-105","-0.22064921259880066"
"8","3egxgj7e","Policy distr","0.8646631836891174","polished-galaxy-105","-0.2150631546974182"
"8","3egxgj7e","Policy distr","0.871127188205719","polished-galaxy-105","-0.20947711169719696"
"8","3egxgj7e","Policy distr","0.8774676322937012","polished-galaxy-105","-0.20389105379581451"
"8","3egxgj7e","Policy distr","0.8836808800697327","polished-galaxy-105","-0.19830499589443207"
"8","3egxgj7e","Policy distr","0.8897638320922852","polished-galaxy-105","-0.19271893799304962"
"8","3egxgj7e","Policy distr","0.8957130908966064","polished-galaxy-105","-0.18713288009166718"
"8","3egxgj7e","Policy distr","0.9015253186225891","polished-galaxy-105","-0.18154682219028473"
"8","3egxgj7e","Policy distr","0.9071973562240601","polished-galaxy-105","-0.17596076428890228"
"8","3egxgj7e","Policy distr","0.9127262830734253","polished-galaxy-105","-0.17037472128868103"
"8","3egxgj7e","Policy distr","0.9181089997291565","polished-galaxy-105","-0.16478866338729858"
"8","3egxgj7e","Policy distr","0.9233422875404358","polished-galaxy-105","-0.15920260548591614"
"8","3egxgj7e","Policy distr","0.9284235835075378","polished-galaxy-105","-0.1536165475845337"
"8","3egxgj7e","Policy distr","0.9333498477935791","polished-galaxy-105","-0.14803048968315125"
"8","3egxgj7e","Policy distr","0.9381182789802551","polished-galaxy-105","-0.1424444317817688"
"8","3egxgj7e","Policy distr","0.9427263736724854","polished-galaxy-105","-0.13685837388038635"
"8","3egxgj7e","Policy distr","0.9471714496612549","polished-galaxy-105","-0.1312723159790039"
"8","3egxgj7e","Policy distr","0.9514508843421936","polished-galaxy-105","-0.12568625807762146"
"8","3egxgj7e","Policy distr","0.9555623531341553","polished-galaxy-105","-0.12010020762681961"
"8","3egxgj7e","Policy distr","0.9595035314559937","polished-galaxy-105","-0.11451414972543716"
"8","3egxgj7e","Policy distr","0.963272213935852","polished-galaxy-105","-0.10892809927463531"
"8","3egxgj7e","Policy distr","0.9668660759925842","polished-galaxy-105","-0.10334204137325287"
"8","3egxgj7e","Policy distr","0.9702832698822021","polished-galaxy-105","-0.09775598347187042"
"8","3egxgj7e","Policy distr","0.9735216498374939","polished-galaxy-105","-0.09216992557048798"
"8","3egxgj7e","Policy distr","0.9765794277191162","polished-galaxy-105","-0.08658386766910553"
"8","3egxgj7e","Policy distr","0.979454755783081","polished-galaxy-105","-0.08099781721830368"
"8","3egxgj7e","Policy distr","0.9821460247039795","polished-galaxy-105","-0.07541175931692123"
"8","3egxgj7e","Policy distr","0.9846518039703369","polished-galaxy-105","-0.06982570141553879"
"8","3egxgj7e","Policy distr","0.9869704842567444","polished-galaxy-105","-0.06423964351415634"
"8","3egxgj7e","Policy distr","0.9891006350517273","polished-galaxy-105","-0.058653589338064194"
"8","3egxgj7e","Policy distr","0.9910411834716797","polished-galaxy-105","-0.053067535161972046"
"8","3egxgj7e","Policy distr","0.992790937423706","polished-galaxy-105","-0.0474814772605896"
"8","3egxgj7e","Policy distr","0.9943487644195557","polished-galaxy-105","-0.04189541935920715"
"8","3egxgj7e","Policy distr","0.995714008808136","polished-galaxy-105","-0.036309365183115005"
"8","3egxgj7e","Policy distr","0.9968856573104858","polished-galaxy-105","-0.03072330728173256"
"8","3egxgj7e","Policy distr","0.9978630542755127","polished-galaxy-105","-0.02513725310564041"
"8","3egxgj7e","Policy distr","0.9986457228660583","polished-galaxy-105","-0.019551195204257965"
"8","3egxgj7e","Policy distr","0.9992331266403198","polished-galaxy-105","-0.013965140096843243"
"8","3egxgj7e","Policy distr","0.9996248483657837","polished-galaxy-105","-0.008379084058105946"
"8","3egxgj7e","Policy distr","0.9998208284378052","polished-galaxy-105","-0.0027930280193686485"
"8","3egxgj7e","Policy distr","0.9998208284378052","polished-galaxy-105","0.0027930280193686485"
"8","3egxgj7e","Policy distr","0.9996248483657837","polished-galaxy-105","0.008379084058105946"
"8","3egxgj7e","Policy distr","0.9992331266403198","polished-galaxy-105","0.013965140096843243"
"8","3egxgj7e","Policy distr","0.9986457228660583","polished-galaxy-105","0.019551195204257965"
"8","3egxgj7e","Policy distr","0.9978630542755127","polished-galaxy-105","0.02513725310564041"
"8","3egxgj7e","Policy distr","0.9968856573104858","polished-galaxy-105","0.03072330728173256"
"8","3egxgj7e","Policy distr","0.995714008808136","polished-galaxy-105","0.036309365183115005"
"8","3egxgj7e","Policy distr","0.9943487644195557","polished-galaxy-105","0.04189541935920715"
"8","3egxgj7e","Policy distr","0.992790937423706","polished-galaxy-105","0.0474814772605896"
"8","3egxgj7e","Policy distr","0.9910411834716797","polished-galaxy-105","0.053067535161972046"
"8","3egxgj7e","Policy distr","0.9891006350517273","polished-galaxy-105","0.058653589338064194"
"8","3egxgj7e","Policy distr","0.9869704842567444","polished-galaxy-105","0.06423964351415634"
"8","3egxgj7e","Policy distr","0.9846518039703369","polished-galaxy-105","0.06982570141553879"
"8","3egxgj7e","Policy distr","0.9821460247039795","polished-galaxy-105","0.07541175931692123"
"8","3egxgj7e","Policy distr","0.979454755783081","polished-galaxy-105","0.08099781721830368"
"8","3egxgj7e","Policy distr","0.9765794277191162","polished-galaxy-105","0.08658386766910553"
"8","3egxgj7e","Policy distr","0.9735216498374939","polished-galaxy-105","0.09216992557048798"
"8","3egxgj7e","Policy distr","0.9702832698822021","polished-galaxy-105","0.09775598347187042"
"8","3egxgj7e","Policy distr","0.9668660759925842","polished-galaxy-105","0.10334204137325287"
"8","3egxgj7e","Policy distr","0.963272213935852","polished-galaxy-105","0.10892809927463531"
"8","3egxgj7e","Policy distr","0.9595035314559937","polished-galaxy-105","0.11451414972543716"
"8","3egxgj7e","Policy distr","0.9555623531341553","polished-galaxy-105","0.12010020762681961"
"8","3egxgj7e","Policy distr","0.9514508843421936","polished-galaxy-105","0.12568625807762146"
"8","3egxgj7e","Policy distr","0.9471714496612549","polished-galaxy-105","0.1312723159790039"
"8","3egxgj7e","Policy distr","0.9427263736724854","polished-galaxy-105","0.13685837388038635"
"8","3egxgj7e","Policy distr","0.9381182789802551","polished-galaxy-105","0.1424444317817688"
"8","3egxgj7e","Policy distr","0.9333498477935791","polished-galaxy-105","0.14803048968315125"
"8","3egxgj7e","Policy distr","0.9284235835075378","polished-galaxy-105","0.1536165475845337"
"8","3egxgj7e","Policy distr","0.9233422875404358","polished-galaxy-105","0.15920260548591614"
"8","3egxgj7e","Policy distr","0.9181089997291565","polished-galaxy-105","0.16478866338729858"
"8","3egxgj7e","Policy distr","0.9127262830734253","polished-galaxy-105","0.17037472128868103"
"8","3egxgj7e","Policy distr","0.9071973562240601","polished-galaxy-105","0.17596076428890228"
"8","3egxgj7e","Policy distr","0.9015253186225891","polished-galaxy-105","0.18154682219028473"
"8","3egxgj7e","Policy distr","0.8957130908966064","polished-galaxy-105","0.18713288009166718"
"8","3egxgj7e","Policy distr","0.8897638320922852","polished-galaxy-105","0.19271893799304962"
"8","3egxgj7e","Policy distr","0.8836808800697327","polished-galaxy-105","0.19830499589443207"
"8","3egxgj7e","Policy distr","0.8774676322937012","polished-galaxy-105","0.20389105379581451"
"8","3egxgj7e","Policy distr","0.871127188205719","polished-galaxy-105","0.20947711169719696"
"8","3egxgj7e","Policy distr","0.8646631836891174","polished-galaxy-105","0.2150631546974182"
"8","3egxgj7e","Policy distr","0.8580788373947144","polished-galaxy-105","0.22064921259880066"
"8","3egxgj7e","Policy distr","0.8513779044151306","polished-galaxy-105","0.2262352705001831"
"8","3egxgj7e","Policy distr","0.8445636630058289","polished-galaxy-105","0.23182132840156555"
"8","3egxgj7e","Policy distr","0.8376396894454956","polished-galaxy-105","0.237407386302948"
"8","3egxgj7e","Policy distr","0.8306097388267517","polished-galaxy-105","0.24299344420433044"
"8","3egxgj7e","Policy distr","0.8234772682189941","polished-galaxy-105","0.2485795021057129"
"8","3egxgj7e","Policy distr","0.8162462115287781","polished-galaxy-105","0.25416553020477295"
"8","3egxgj7e","Policy distr","0.8089200258255005","polished-galaxy-105","0.2597516179084778"
"8","3egxgj7e","Policy distr","0.8015024662017822","polished-galaxy-105","0.26533764600753784"
"8","3egxgj7e","Policy distr","0.7939972281455994","polished-galaxy-105","0.2709237337112427"
"8","3egxgj7e","Policy distr","0.7864081859588623","polished-galaxy-105","0.27650976181030273"
"8","3egxgj7e","Policy distr","0.7787390351295471","polished-galaxy-105","0.28209584951400757"
"8","3egxgj7e","Policy distr","0.7709936499595642","polished-galaxy-105","0.2876818776130676"
"8","3egxgj7e","Policy distr","0.7631755471229553","polished-galaxy-105","0.29326796531677246"
"8","3egxgj7e","Policy distr","0.7552886605262756","polished-galaxy-105","0.2988539934158325"
"8","3egxgj7e","Policy distr","0.7473368048667908","polished-galaxy-105","0.30444008111953735"
"8","3egxgj7e","Policy distr","0.7393239140510559","polished-galaxy-105","0.3100261092185974"
"8","3egxgj7e","Policy distr","0.7312533259391785","polished-galaxy-105","0.31561219692230225"
"8","3egxgj7e","Policy distr","0.7231292724609375","polished-galaxy-105","0.3211982250213623"
"8","3egxgj7e","Policy distr","0.7149552702903748","polished-galaxy-105","0.32678431272506714"
"8","3egxgj7e","Policy distr","0.7067351937294006","polished-galaxy-105","0.3323703408241272"
"8","3egxgj7e","Policy distr","0.6984726786613464","polished-galaxy-105","0.33795639872550964"
"8","3egxgj7e","Policy distr","0.6901714205741882","polished-galaxy-105","0.3435424566268921"
"8","3egxgj7e","Policy distr","0.6818352937698364","polished-galaxy-105","0.34912848472595215"
"8","3egxgj7e","Policy distr","0.673467755317688","polished-galaxy-105","0.354714572429657"
"8","3egxgj7e","Policy distr","0.665072500705719","polished-galaxy-105","0.36030060052871704"
"8","3egxgj7e","Policy distr","0.6566531658172607","polished-galaxy-105","0.3658866882324219"
"8","3egxgj7e","Policy distr","0.6482134461402893","polished-galaxy-105","0.37147271633148193"
"8","3egxgj7e","Policy distr","0.6397567987442017","polished-galaxy-105","0.37705880403518677"
"8","3egxgj7e","Policy distr","0.6312866806983948","polished-galaxy-105","0.3826448321342468"
"8","3egxgj7e","Policy distr","0.6228066086769104","polished-galaxy-105","0.38823091983795166"
"8","3egxgj7e","Policy distr","0.6143200993537903","polished-galaxy-105","0.3938169479370117"
"8","3egxgj7e","Policy distr","0.6058303713798523","polished-galaxy-105","0.39940303564071655"
"8","3egxgj7e","Policy distr","0.5973409414291382","polished-galaxy-105","0.4049890637397766"
"8","3egxgj7e","Policy distr","0.5888550281524658","polished-galaxy-105","0.41057515144348145"
"8","3egxgj7e","Policy distr","0.5803758502006531","polished-galaxy-105","0.4161611795425415"
"8","3egxgj7e","Policy distr","0.5719067454338074","polished-galaxy-105","0.42174726724624634"
"8","3egxgj7e","Policy distr","0.5634508728981018","polished-galaxy-105","0.4273332953453064"
"8","3egxgj7e","Policy distr","0.5550110936164856","polished-galaxy-105","0.43291935324668884"
"8","3egxgj7e","Policy distr","0.5465905666351318","polished-galaxy-105","0.4385054111480713"
"8","3egxgj7e","Policy distr","0.5381923913955688","polished-galaxy-105","0.44409143924713135"
"8","3egxgj7e","Policy distr","0.5298193693161011","polished-galaxy-105","0.4496775269508362"
"8","3egxgj7e","Policy distr","0.5214743614196777","polished-galaxy-105","0.45526355504989624"
"8","3egxgj7e","Policy distr","0.5131601691246033","polished-galaxy-105","0.4608496427536011"
"8","3egxgj7e","Policy distr","0.5048796534538269","polished-galaxy-105","0.46643567085266113"
"8","3egxgj7e","Policy distr","0.4966352880001068","polished-galaxy-105","0.47202175855636597"
"8","3egxgj7e","Policy distr","0.4884299635887146","polished-galaxy-105","0.477607786655426"
"8","3egxgj7e","Policy distr","0.48026591539382935","polished-galaxy-105","0.48319387435913086"
"8","3egxgj7e","Policy distr","0.4721459448337555","polished-galaxy-105","0.4887799024581909"
"8","3egxgj7e","Policy distr","0.46407219767570496","polished-galaxy-105","0.49436599016189575"
"8","3egxgj7e","Policy distr","0.45604705810546875","polished-galaxy-105","0.4999520182609558"
"8","3egxgj7e","Policy distr","0.4480729401111603","polished-galaxy-105","0.5055381059646606"
"8","3egxgj7e","Policy distr","0.44015201926231384","polished-galaxy-105","0.5111241340637207"
"8","3egxgj7e","Policy distr","0.4322863817214966","polished-galaxy-105","0.5167101621627808"
"8","3egxgj7e","Policy distr","0.4244779348373413","polished-galaxy-105","0.5222962498664856"
"8","3egxgj7e","Policy distr","0.4167289137840271","polished-galaxy-105","0.5278823375701904"
"8","3egxgj7e","Policy distr","0.40904128551483154","polished-galaxy-105","0.5334683656692505"
"8","3egxgj7e","Policy distr","0.40141671895980835","polished-galaxy-105","0.5390543937683105"
"8","3egxgj7e","Policy distr","0.39385706186294556","polished-galaxy-105","0.5446404814720154"
"8","3egxgj7e","Policy distr","0.38636401295661926","polished-galaxy-105","0.5502265691757202"
"8","3egxgj7e","Policy distr","0.37893927097320557","polished-galaxy-105","0.5558125972747803"
"8","3egxgj7e","Policy distr","0.3715844452381134","polished-galaxy-105","0.5613986253738403"
"8","3egxgj7e","Policy distr","0.36430081725120544","polished-galaxy-105","0.5669847130775452"
"8","3egxgj7e","Policy distr","0.3570899963378906","polished-galaxy-105","0.57257080078125"
"8","3egxgj7e","Policy distr","0.34995338320732117","polished-galaxy-105","0.5781568288803101"
"8","3egxgj7e","Policy distr","0.34289222955703735","polished-galaxy-105","0.5837428569793701"
"8","3egxgj7e","Policy distr","0.33590763807296753","polished-galaxy-105","0.5893288850784302"
"8","3egxgj7e","Policy distr","0.3290008008480072","polished-galaxy-105","0.594914972782135"
"8","3egxgj7e","Policy distr","0.32217276096343994","polished-galaxy-105","0.6005010604858398"
"8","3egxgj7e","Policy distr","0.31542474031448364","polished-galaxy-105","0.6060870885848999"
"8","3egxgj7e","Policy distr","0.3087575435638428","polished-galaxy-105","0.61167311668396"
"8","3egxgj7e","Policy distr","0.302171915769577","polished-galaxy-105","0.6172592043876648"
"8","3egxgj7e","Policy distr","0.2956688106060028","polished-galaxy-105","0.6228452920913696"
"8","3egxgj7e","Policy distr","0.289249062538147","polished-galaxy-105","0.6284313201904297"
"8","3egxgj7e","Policy distr","0.2829132080078125","polished-galaxy-105","0.6340173482894897"
"8","3egxgj7e","Policy distr","0.27666187286376953","polished-galaxy-105","0.6396034359931946"
"8","3egxgj7e","Policy distr","0.27049562335014343","polished-galaxy-105","0.6451895236968994"
"8","3egxgj7e","Policy distr","0.26441502571105957","polished-galaxy-105","0.6507755517959595"
"8","3egxgj7e","Policy distr","0.25842049717903137","polished-galaxy-105","0.6563615798950195"
"8","3egxgj7e","Policy distr","0.2525123059749603","polished-galaxy-105","0.6619476675987244"
"8","3egxgj7e","Policy distr","0.24669082462787628","polished-galaxy-105","0.6675337553024292"
"8","3egxgj7e","Policy distr","0.2409564107656479","polished-galaxy-105","0.6731197834014893"
"8","3egxgj7e","Policy distr","0.2353091537952423","polished-galaxy-105","0.6787058115005493"
"8","3egxgj7e","Policy distr","0.2297491878271103","polished-galaxy-105","0.6842918395996094"
"8","3egxgj7e","Policy distr","0.2242765873670578","polished-galaxy-105","0.6898779273033142"
"8","3egxgj7e","Policy distr","0.2188914567232132","polished-galaxy-105","0.695464015007019"
"8","3egxgj7e","Policy distr","0.21359381079673767","polished-galaxy-105","0.7010500431060791"
"8","3egxgj7e","Policy distr","0.20838351547718048","polished-galaxy-105","0.7066360712051392"
"8","3egxgj7e","Policy distr","0.2032604217529297","polished-galaxy-105","0.712222158908844"
"8","3egxgj7e","Policy distr","0.19822447001934052","polished-galaxy-105","0.7178082466125488"
"8","3egxgj7e","Policy distr","0.19327537715435028","polished-galaxy-105","0.7233942747116089"
"8","3egxgj7e","Policy distr","0.18841293454170227","polished-galaxy-105","0.728980302810669"
"8","3egxgj7e","Policy distr","0.18363679945468903","polished-galaxy-105","0.7345663905143738"
"8","3egxgj7e","Policy distr","0.17894665896892548","polished-galaxy-105","0.7401524782180786"
"8","3egxgj7e","Policy distr","0.17434220016002655","polished-galaxy-105","0.7457385063171387"
"8","3egxgj7e","Policy distr","0.16982293128967285","polished-galaxy-105","0.7513245344161987"
"8","3egxgj7e","Policy distr","0.1653883010149002","polished-galaxy-105","0.7569106221199036"
"8","3egxgj7e","Policy distr","0.16103792190551758","polished-galaxy-105","0.7624967098236084"
"8","3egxgj7e","Policy distr","0.15677128732204437","polished-galaxy-105","0.7680827379226685"
"8","3egxgj7e","Policy distr","0.15258778631687164","polished-galaxy-105","0.7736687660217285"
"8","3egxgj7e","Policy distr","0.14848680794239044","polished-galaxy-105","0.7792547941207886"
"8","3egxgj7e","Policy distr","0.14446772634983063","polished-galaxy-105","0.7848408818244934"
"8","3egxgj7e","Policy distr","0.1405298411846161","polished-galaxy-105","0.7904269695281982"
"8","3egxgj7e","Policy distr","0.13667257130146027","polished-galaxy-105","0.7960129976272583"
"8","3egxgj7e","Policy distr","0.1328951120376587","polished-galaxy-105","0.8015990257263184"
"8","3egxgj7e","Policy distr","0.12919670343399048","polished-galaxy-105","0.8071851134300232"
"8","3egxgj7e","Policy distr","0.12557660043239594","polished-galaxy-105","0.812771201133728"
"8","3egxgj7e","Policy distr","0.12203404307365417","polished-galaxy-105","0.8183572292327881"
"8","3egxgj7e","Policy distr","0.11856820434331894","polished-galaxy-105","0.8239432573318481"
"8","3egxgj7e","Policy distr","0.11517813801765442","polished-galaxy-105","0.829529345035553"
"8","3egxgj7e","Policy distr","0.11186309903860092","polished-galaxy-105","0.8351154327392578"
"8","3egxgj7e","Policy distr","0.10862220823764801","polished-galaxy-105","0.8407014608383179"
"8","3egxgj7e","Policy distr","0.10545457899570465","polished-galaxy-105","0.8462874889373779"
"8","3egxgj7e","Policy distr","0.10235917568206787","polished-galaxy-105","0.8518735766410828"
"8","3egxgj7e","Policy distr","0.0993351936340332","polished-galaxy-105","0.8574596643447876"
"8","3egxgj7e","Policy distr","0.09638164937496185","polished-galaxy-105","0.8630456924438477"
"8","3egxgj7e","Policy distr","0.0934976264834404","polished-galaxy-105","0.8686317205429077"
"8","3egxgj7e","Policy distr","0.09068213403224945","polished-galaxy-105","0.8742177486419678"
"8","3egxgj7e","Policy distr","0.08793413639068604","polished-galaxy-105","0.8798038363456726"
"8","3egxgj7e","Policy distr","0.08525269478559494","polished-galaxy-105","0.8853899240493774"
"8","3egxgj7e","Policy distr","0.08263687789440155","polished-galaxy-105","0.8909759521484375"
"8","3egxgj7e","Policy distr","0.08008561283349991","polished-galaxy-105","0.8965619802474976"
"8","3egxgj7e","Policy distr","0.07759787142276764","polished-galaxy-105","0.9021480679512024"
"8","3egxgj7e","Policy distr","0.07517267763614655","polished-galaxy-105","0.9077341556549072"
"8","3egxgj7e","Policy distr","0.07280903309583664","polished-galaxy-105","0.9133201837539673"
"8","3egxgj7e","Policy distr","0.07050588726997375","polished-galaxy-105","0.9189062118530273"
"8","3egxgj7e","Policy distr","0.06826218217611313","polished-galaxy-105","0.9244922995567322"
"8","3egxgj7e","Policy distr","0.06607694923877716","polished-galaxy-105","0.930078387260437"
"8","3egxgj7e","Policy distr","0.06394912302494049","polished-galaxy-105","0.9356644153594971"
"8","3egxgj7e","Policy distr","0.061877716332674026","polished-galaxy-105","0.9412504434585571"
"8","3egxgj7e","Policy distr","0.059861645102500916","polished-galaxy-105","0.946836531162262"
"8","3egxgj7e","Policy distr","0.05789990350604057","polished-galaxy-105","0.9524226188659668"
"8","3egxgj7e","Policy distr","0.05599149316549301","polished-galaxy-105","0.9580086469650269"
"8","3egxgj7e","Policy distr","0.054135385900735855","polished-galaxy-105","0.9635946750640869"
"8","3egxgj7e","Policy distr","0.05233055353164673","polished-galaxy-105","0.969180703163147"
"8","3egxgj7e","Policy distr","0.050575945526361465","polished-galaxy-105","0.9747667908668518"
"8","3egxgj7e","Policy distr","0.04887058585882187","polished-galaxy-105","0.9803528785705566"
"8","3egxgj7e","Policy distr","0.04721350222826004","polished-galaxy-105","0.9859389066696167"
"8","3egxgj7e","Policy distr","0.045603666454553604","polished-galaxy-105","0.9915249347686768"
"8","3egxgj7e","Policy distr","0.04404008015990257","polished-galaxy-105","0.9971110224723816"
"8","3egxgj7e","Policy distr","0.04252178966999054","polished-galaxy-105","1.0026969909667969"
"8","3egxgj7e","Policy distr","0.04104774817824364","polished-galaxy-105","1.0082831382751465"
"8","3egxgj7e","Policy distr","0.039617035537958145","polished-galaxy-105","1.013869285583496"
"8","3egxgj7e","Policy distr","0.03822877258062363","polished-galaxy-105","1.0194551944732666"
"8","3egxgj7e","Policy distr","0.036881860345602036","polished-galaxy-105","1.0250413417816162"
"8","3egxgj7e","Policy distr","0.03557545319199562","polished-galaxy-105","1.0306273698806763"
"8","3egxgj7e","Policy distr","0.034308601170778275","polished-galaxy-105","1.0362133979797363"
"8","3egxgj7e","Policy distr","0.03308035060763359","polished-galaxy-105","1.041799545288086"
"8","3egxgj7e","Policy distr","0.031889867037534714","polished-galaxy-105","1.0473854541778564"
"8","3egxgj7e","Policy distr","0.0307361651211977","polished-galaxy-105","1.052971601486206"
"8","3egxgj7e","Policy distr","0.029618384316563606","polished-galaxy-105","1.0585577487945557"
"8","3egxgj7e","Policy distr","0.028535712510347366","polished-galaxy-105","1.0641436576843262"
"8","3egxgj7e","Policy distr","0.02748718485236168","polished-galaxy-105","1.0697298049926758"
"8","3egxgj7e","Policy distr","0.026472028344869614","polished-galaxy-105","1.0753157138824463"
"8","3egxgj7e","Policy distr","0.025489337742328644","polished-galaxy-105","1.080901861190796"
"8","3egxgj7e","Policy distr","0.02453831024467945","polished-galaxy-105","1.0864880084991455"
"8","3egxgj7e","Policy distr","0.023618174716830254","polished-galaxy-105","1.092073917388916"
"8","3egxgj7e","Policy distr","0.022728050127625465","polished-galaxy-105","1.0976600646972656"
"8","3egxgj7e","Policy distr","0.02186719886958599","polished-galaxy-105","1.1032460927963257"
"8","3egxgj7e","Policy distr","0.0210348479449749","polished-galaxy-105","1.1088321208953857"
"8","3egxgj7e","Policy distr","0.020230179652571678","polished-galaxy-105","1.1144182682037354"
"8","3egxgj7e","Policy distr","0.019452521577477455","polished-galaxy-105","1.1200041770935059"
"8","3egxgj7e","Policy distr","0.01870105415582657","polished-galaxy-105","1.1255903244018555"
"8","3egxgj7e","Policy distr","0.01797509752213955","polished-galaxy-105","1.131176471710205"
"8","3egxgj7e","Policy distr","0.01727396249771118","polished-galaxy-105","1.1367623805999756"
"8","3egxgj7e","Policy distr","0.016596896573901176","polished-galaxy-105","1.1423485279083252"
"8","3egxgj7e","Policy distr","0.01594325713813305","polished-galaxy-105","1.1479345560073853"
"8","3egxgj7e","Policy distr","0.015312358736991882","polished-galaxy-105","1.1535205841064453"
"8","3egxgj7e","Policy distr","0.014703530818223953","polished-galaxy-105","1.159106731414795"
"8","3egxgj7e","Policy distr","0.014116162434220314","polished-galaxy-105","1.1646926403045654"
"8","3egxgj7e","Policy distr","0.013549583032727242","polished-galaxy-105","1.170278787612915"
"8","3egxgj7e","Policy distr","0.013003203086555004","polished-galaxy-105","1.175864815711975"
"8","3egxgj7e","Policy distr","0.012476415373384953","polished-galaxy-105","1.1814508438110352"
"8","3egxgj7e","Policy distr","0.011968610808253288","polished-galaxy-105","1.1870369911193848"
"8","3egxgj7e","Policy distr","0.011479249224066734","polished-galaxy-105","1.1926229000091553"
"8","3egxgj7e","Policy distr","0.011007709428668022","polished-galaxy-105","1.1982090473175049"
"8","3egxgj7e","Policy distr","0.010553473606705666","polished-galaxy-105","1.2037951946258545"
"8","3egxgj7e","Policy distr","0.010116021148860455","polished-galaxy-105","1.209381103515625"
"8","3egxgj7e","Policy distr","0.009694783948361874","polished-galaxy-105","1.2149672508239746"
"8","3egxgj7e","Policy distr","0.0092892711982131","polished-galaxy-105","1.2205532789230347"
"8","3egxgj7e","Policy distr","0.008898974396288395","polished-galaxy-105","1.2261393070220947"
"8","3egxgj7e","Policy distr","0.00852340366691351","polished-galaxy-105","1.2317254543304443"
"8","3egxgj7e","Policy distr","0.008162090554833412","polished-galaxy-105","1.2373113632202148"
"8","3egxgj7e","Policy distr","0.007814554497599602","polished-galaxy-105","1.2428975105285645"
"8","3egxgj7e","Policy distr","0.0074803465977311134","polished-galaxy-105","1.248483657836914"
"8","3egxgj7e","Policy distr","0.00715904263779521","polished-galaxy-105","1.2540695667266846"
"8","3egxgj7e","Policy distr","0.00685018440708518","polished-galaxy-105","1.2596557140350342"
"8","3egxgj7e","Policy distr","0.00655337842181325","polished-galaxy-105","1.2652416229248047"
"8","3egxgj7e","Policy distr","0.006268192082643509","polished-galaxy-105","1.2708277702331543"
"8","3egxgj7e","Policy distr","0.005994241219013929","polished-galaxy-105","1.276413917541504"
"8","3egxgj7e","Policy distr","0.005731151904910803","polished-galaxy-105","1.2819998264312744"
"8","3egxgj7e","Policy distr","0.005478524602949619","polished-galaxy-105","1.287585973739624"
"8","3egxgj7e","Policy distr","0.005236011929810047","polished-galaxy-105","1.293172001838684"
"8","3egxgj7e","Policy distr","0.005003251135349274","polished-galaxy-105","1.2987580299377441"
"8","3egxgj7e","Policy distr","0.00477989949285984","polished-galaxy-105","1.3043441772460938"
"8","3egxgj7e","Policy distr","0.004565631039440632","polished-galaxy-105","1.3099300861358643"
"8","3egxgj7e","Policy distr","0.004360104911029339","polished-galaxy-105","1.3155162334442139"
"8","3egxgj7e","Policy distr","0.004163013305515051","polished-galaxy-105","1.3211023807525635"
"8","3egxgj7e","Policy distr","0.003974060993641615","polished-galaxy-105","1.326688289642334"
"8","3egxgj7e","Policy distr","0.0037929329555481672","polished-galaxy-105","1.3322744369506836"
"8","3egxgj7e","Policy distr","0.003619356080889702","polished-galaxy-105","1.3378604650497437"
"8","3egxgj7e","Policy distr","0.003453043755143881","polished-galaxy-105","1.3434464931488037"
"8","3egxgj7e","Policy distr","0.0032937247306108475","polished-galaxy-105","1.3490326404571533"
"8","3egxgj7e","Policy distr","0.003141148714348674","polished-galaxy-105","1.3546185493469238"
"8","3egxgj7e","Policy distr","0.0029950463213026524","polished-galaxy-105","1.3602046966552734"
"8","3egxgj7e","Policy distr","0.0028551826253533363","polished-galaxy-105","1.3657907247543335"
"8","3egxgj7e","Policy distr","0.002721316646784544","polished-galaxy-105","1.3713767528533936"
"8","3egxgj7e","Policy distr","0.0025932181160897017","polished-galaxy-105","1.3769629001617432"
"8","3egxgj7e","Policy distr","0.0024706684052944183","polished-galaxy-105","1.3825488090515137"
"8","3egxgj7e","Policy distr","0.0023534444626420736","polished-galaxy-105","1.3881349563598633"
"8","3egxgj7e","Policy distr","0.0022413425613194704","polished-galaxy-105","1.393721103668213"

==> plot_scripts/data/action_distributions/hopper/hopper_700k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.0444209575653076"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.0402350425720215"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.0360488891601562"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.0318629741668701"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.0276768207550049"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.0234906673431396"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.0193047523498535"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.0151185989379883"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.0109326839447021"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.006746530532837"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-1.0025603771209717"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.9983744025230408"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.9941883683204651"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.9900022745132446"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.985816240310669"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.9816302061080933"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.9774441719055176"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.9732580780982971"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.9690719842910767"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.964885950088501"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.9606999158859253"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.9565138816833496"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.9523277878761292"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.9481417536735535"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.943955659866333"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.9397696256637573"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.9355835914611816"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.931397557258606"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.9272114634513855"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.923025369644165"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.9188393354415894"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.9146533012390137"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.910467267036438"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.9062811732292175"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.9020951390266418"
"8","3egxgj7e","Action distr","0.017280786410787834","polished-galaxy-105","-0.8979090452194214"
"8","3egxgj7e","Action distr","0.017280786410787834","polished-galaxy-105","-0.8937230110168457"
"8","3egxgj7e","Action distr","0.017280786410787834","polished-galaxy-105","-0.88953697681427"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.8853508830070496"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.8811648488044739"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.8769787549972534"
"8","3egxgj7e","Action distr","0.017280786410787834","polished-galaxy-105","-0.8727927207946777"
"8","3egxgj7e","Action distr","0.008640393205393917","polished-galaxy-105","-0.868606686592102"
"8","3egxgj7e","Action distr","0.017280786410787834","polished-galaxy-105","-0.8644206523895264"
"8","3egxgj7e","Action distr","0.017280786410787834","polished-galaxy-105","-0.8602345585823059"
"8","3egxgj7e","Action distr","0.008640393205393917","polished-galaxy-105","-0.8560484647750854"
"8","3egxgj7e","Action distr","0.017280786410787834","polished-galaxy-105","-0.8518624305725098"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.8476763963699341"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.8434903621673584"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.8393042683601379"
"8","3egxgj7e","Action distr","0.008640393205393917","polished-galaxy-105","-0.8351182341575623"
"8","3egxgj7e","Action distr","0.008640393205393917","polished-galaxy-105","-0.8309321403503418"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.8267461061477661"
"8","3egxgj7e","Action distr","0.03456157282157567","polished-galaxy-105","-0.8225600719451904"
"8","3egxgj7e","Action distr","0.008640393205393917","polished-galaxy-105","-0.8183740377426147"
"8","3egxgj7e","Action distr","0.008640393205393917","polished-galaxy-105","-0.8141879439353943"
"8","3egxgj7e","Action distr","0.02592117961618175","polished-galaxy-105","-0.8100018501281738"
"8","3egxgj7e","Action distr","0.008640393205393917","polished-galaxy-105","-0.8058158159255981"
"8","3egxgj7e","Action distr","0.008640393205393917","polished-galaxy-105","-0.8016297817230225"
"8","3egxgj7e","Action distr","0.02592117961618175","polished-galaxy-105","-0.7974437475204468"
"8","3egxgj7e","Action distr","0.04320196602696959","polished-galaxy-105","-0.7932576537132263"
"8","3egxgj7e","Action distr","0.008640393205393917","polished-galaxy-105","-0.7890716195106506"
"8","3egxgj7e","Action distr","0.06048275243775742","polished-galaxy-105","-0.7848855257034302"
"8","3egxgj7e","Action distr","0.008640393205393917","polished-galaxy-105","-0.7806994915008545"
"8","3egxgj7e","Action distr","0.008640393205393917","polished-galaxy-105","-0.7765134572982788"
"8","3egxgj7e","Action distr","0.0518423592323635","polished-galaxy-105","-0.7723273634910583"
"8","3egxgj7e","Action distr","0.03456157282157567","polished-galaxy-105","-0.7681413292884827"
"8","3egxgj7e","Action distr","0.03456157282157567","polished-galaxy-105","-0.7639552354812622"
"8","3egxgj7e","Action distr","0.017280786410787834","polished-galaxy-105","-0.7597692012786865"
"8","3egxgj7e","Action distr","0.06048275243775742","polished-galaxy-105","-0.7555831670761108"
"8","3egxgj7e","Action distr","0.008640393205393917","polished-galaxy-105","-0.7513971328735352"
"8","3egxgj7e","Action distr","0.0518423592323635","polished-galaxy-105","-0.7472110390663147"
"8","3egxgj7e","Action distr","0.0518423592323635","polished-galaxy-105","-0.7430249452590942"
"8","3egxgj7e","Action distr","0.03456157282157567","polished-galaxy-105","-0.7388389110565186"
"8","3egxgj7e","Action distr","0.04320196602696959","polished-galaxy-105","-0.7346528768539429"
"8","3egxgj7e","Action distr","0.02592117961618175","polished-galaxy-105","-0.7304668426513672"
"8","3egxgj7e","Action distr","0.03456157282157567","polished-galaxy-105","-0.7262807488441467"
"8","3egxgj7e","Action distr","0.06048275243775742","polished-galaxy-105","-0.722094714641571"
"8","3egxgj7e","Action distr","0.04320196602696959","polished-galaxy-105","-0.7179086208343506"
"8","3egxgj7e","Action distr","0.03456157282157567","polished-galaxy-105","-0.7137225866317749"
"8","3egxgj7e","Action distr","0.06912314564315133","polished-galaxy-105","-0.7095365524291992"
"8","3egxgj7e","Action distr","0.06048275243775742","polished-galaxy-105","-0.7053505182266235"
"8","3egxgj7e","Action distr","0.06912314564315133","polished-galaxy-105","-0.7011644244194031"
"8","3egxgj7e","Action distr","0.06912314564315133","polished-galaxy-105","-0.6969783306121826"
"8","3egxgj7e","Action distr","0.08640393205393918","polished-galaxy-105","-0.6927922964096069"
"8","3egxgj7e","Action distr","0.06912314564315133","polished-galaxy-105","-0.6886062622070312"
"8","3egxgj7e","Action distr","0.08640393205393918","polished-galaxy-105","-0.6844202280044556"
"8","3egxgj7e","Action distr","0.08640393205393918","polished-galaxy-105","-0.6802341341972351"
"8","3egxgj7e","Action distr","0.0518423592323635","polished-galaxy-105","-0.6760480999946594"
"8","3egxgj7e","Action distr","0.103684718464727","polished-galaxy-105","-0.671862006187439"
"8","3egxgj7e","Action distr","0.12096550487551484","polished-galaxy-105","-0.6676759719848633"
"8","3egxgj7e","Action distr","0.07776353884854526","polished-galaxy-105","-0.6634899377822876"
"8","3egxgj7e","Action distr","0.11232511167012092","polished-galaxy-105","-0.6593038439750671"
"8","3egxgj7e","Action distr","0.11232511167012092","polished-galaxy-105","-0.6551178097724915"
"8","3egxgj7e","Action distr","0.11232511167012092","polished-galaxy-105","-0.650931715965271"
"8","3egxgj7e","Action distr","0.103684718464727","polished-galaxy-105","-0.6467456817626953"
"8","3egxgj7e","Action distr","0.12096550487551484","polished-galaxy-105","-0.6425596475601196"
"8","3egxgj7e","Action distr","0.13824629128630267","polished-galaxy-105","-0.638373613357544"
"8","3egxgj7e","Action distr","0.16416747090248443","polished-galaxy-105","-0.6341875195503235"
"8","3egxgj7e","Action distr","0.17280786410787835","polished-galaxy-105","-0.6300014853477478"
"8","3egxgj7e","Action distr","0.08640393205393918","polished-galaxy-105","-0.6258153915405273"
"8","3egxgj7e","Action distr","0.06912314564315133","polished-galaxy-105","-0.6216293573379517"
"8","3egxgj7e","Action distr","0.13824629128630267","polished-galaxy-105","-0.617443323135376"
"8","3egxgj7e","Action distr","0.17280786410787835","polished-galaxy-105","-0.6132572293281555"
"8","3egxgj7e","Action distr","0.12960589808090878","polished-galaxy-105","-0.6090711951255798"
"8","3egxgj7e","Action distr","0.1555270776970905","polished-galaxy-105","-0.6048851013183594"
"8","3egxgj7e","Action distr","0.18144825731327227","polished-galaxy-105","-0.6006990671157837"
"8","3egxgj7e","Action distr","0.1555270776970905","polished-galaxy-105","-0.596513032913208"
"8","3egxgj7e","Action distr","0.22465022334024184","polished-galaxy-105","-0.5923269987106323"
"8","3egxgj7e","Action distr","0.207369436929454","polished-galaxy-105","-0.5881409049034119"
"8","3egxgj7e","Action distr","0.18144825731327227","polished-galaxy-105","-0.5839548110961914"
"8","3egxgj7e","Action distr","0.1987290437240601","polished-galaxy-105","-0.5797687768936157"
"8","3egxgj7e","Action distr","0.23329061654563577","polished-galaxy-105","-0.57558274269104"
"8","3egxgj7e","Action distr","0.23329061654563577","polished-galaxy-105","-0.5713967084884644"
"8","3egxgj7e","Action distr","0.2505714029564236","polished-galaxy-105","-0.5672106146812439"
"8","3egxgj7e","Action distr","0.311054155394181","polished-galaxy-105","-0.5630245804786682"
"8","3egxgj7e","Action distr","0.12960589808090878","polished-galaxy-105","-0.5588384866714478"
"8","3egxgj7e","Action distr","0.23329061654563577","polished-galaxy-105","-0.5546524524688721"
"8","3egxgj7e","Action distr","0.17280786410787835","polished-galaxy-105","-0.5504664182662964"
"8","3egxgj7e","Action distr","0.33697533501036275","polished-galaxy-105","-0.5462803244590759"
"8","3egxgj7e","Action distr","0.31969454859957497","polished-galaxy-105","-0.5420942902565002"
"8","3egxgj7e","Action distr","0.2851329757779993","polished-galaxy-105","-0.5379081964492798"
"8","3egxgj7e","Action distr","0.25921179616181755","polished-galaxy-105","-0.5337221622467041"
"8","3egxgj7e","Action distr","0.25921179616181755","polished-galaxy-105","-0.5295361280441284"
"8","3egxgj7e","Action distr","0.25921179616181755","polished-galaxy-105","-0.5253500938415527"
"8","3egxgj7e","Action distr","0.2937733689833932","polished-galaxy-105","-0.5211640000343323"
"8","3egxgj7e","Action distr","0.31969454859957497","polished-galaxy-105","-0.5169779658317566"
"8","3egxgj7e","Action distr","0.27649258257260534","polished-galaxy-105","-0.5127918720245361"
"8","3egxgj7e","Action distr","0.42337926706430196","polished-galaxy-105","-0.5086058378219604"
"8","3egxgj7e","Action distr","0.4925024127074533","polished-galaxy-105","-0.5044198036193848"
"8","3egxgj7e","Action distr","0.414738873858908","polished-galaxy-105","-0.5002337098121643"
"8","3egxgj7e","Action distr","0.3456157282157567","polished-galaxy-105","-0.4960476756095886"
"8","3egxgj7e","Action distr","0.4060984806535141","polished-galaxy-105","-0.49186161160469055"
"8","3egxgj7e","Action distr","0.2851329757779993","polished-galaxy-105","-0.4876755475997925"
"8","3egxgj7e","Action distr","0.32833494180496886","polished-galaxy-105","-0.4834895133972168"
"8","3egxgj7e","Action distr","0.31969454859957497","polished-galaxy-105","-0.47930341958999634"
"8","3egxgj7e","Action distr","0.414738873858908","polished-galaxy-105","-0.47511738538742065"
"8","3egxgj7e","Action distr","0.33697533501036275","polished-galaxy-105","-0.47093135118484497"
"8","3egxgj7e","Action distr","0.37153690783193843","polished-galaxy-105","-0.4667452573776245"
"8","3egxgj7e","Action distr","0.5702659515559986","polished-galaxy-105","-0.46255922317504883"
"8","3egxgj7e","Action distr","0.4060984806535141","polished-galaxy-105","-0.45837315917015076"
"8","3egxgj7e","Action distr","0.35425612142115065","polished-galaxy-105","-0.4541870951652527"
"8","3egxgj7e","Action distr","0.3974580874481202","polished-galaxy-105","-0.450001060962677"
"8","3egxgj7e","Action distr","0.5357043787344229","polished-galaxy-105","-0.44581496715545654"
"8","3egxgj7e","Action distr","0.5184235923236351","polished-galaxy-105","-0.44162893295288086"
"8","3egxgj7e","Action distr","0.5270639855290289","polished-galaxy-105","-0.4374428987503052"
"8","3egxgj7e","Action distr","0.4493004466804837","polished-galaxy-105","-0.4332568049430847"
"8","3egxgj7e","Action distr","0.42337926706430196","polished-galaxy-105","-0.42907077074050903"
"8","3egxgj7e","Action distr","0.4752216262966655","polished-galaxy-105","-0.42488470673561096"
"8","3egxgj7e","Action distr","0.5011428059128472","polished-galaxy-105","-0.4206986427307129"
"8","3egxgj7e","Action distr","0.5961871311721803","polished-galaxy-105","-0.4165126085281372"
"8","3egxgj7e","Action distr","0.4925024127074533","polished-galaxy-105","-0.41232654452323914"
"8","3egxgj7e","Action distr","0.5702659515559986","polished-galaxy-105","-0.40814048051834106"
"8","3egxgj7e","Action distr","0.5184235923236351","polished-galaxy-105","-0.4039544463157654"
"8","3egxgj7e","Action distr","0.6307487039937559","polished-galaxy-105","-0.3997683525085449"
"8","3egxgj7e","Action distr","0.6134679175829681","polished-galaxy-105","-0.39558231830596924"
"8","3egxgj7e","Action distr","0.6912314564315134","polished-galaxy-105","-0.39139628410339355"
"8","3egxgj7e","Action distr","0.6134679175829681","polished-galaxy-105","-0.3872101902961731"
"8","3egxgj7e","Action distr","0.6739506700207255","polished-galaxy-105","-0.3830241560935974"
"8","3egxgj7e","Action distr","0.6653102768153316","polished-galaxy-105","-0.37883809208869934"
"8","3egxgj7e","Action distr","0.7085122428423013","polished-galaxy-105","-0.37465202808380127"
"8","3egxgj7e","Action distr","0.6480294904045438","polished-galaxy-105","-0.3704659938812256"
"8","3egxgj7e","Action distr","0.734433422458483","polished-galaxy-105","-0.3662799000740051"
"8","3egxgj7e","Action distr","0.6912314564315134","polished-galaxy-105","-0.36209386587142944"
"8","3egxgj7e","Action distr","0.8467585341286039","polished-galaxy-105","-0.35790783166885376"
"8","3egxgj7e","Action distr","0.8899605001555735","polished-galaxy-105","-0.3537217378616333"
"8","3egxgj7e","Action distr","0.6912314564315134","polished-galaxy-105","-0.3495357036590576"
"8","3egxgj7e","Action distr","0.7085122428423013","polished-galaxy-105","-0.34534963965415955"
"8","3egxgj7e","Action distr","0.7949161748962404","polished-galaxy-105","-0.3411635756492615"
"8","3egxgj7e","Action distr","0.7689949952800587","polished-galaxy-105","-0.3369775414466858"
"8","3egxgj7e","Action distr","0.7085122428423013","polished-galaxy-105","-0.33279144763946533"
"8","3egxgj7e","Action distr","0.7776353884854526","polished-galaxy-105","-0.32860541343688965"
"8","3egxgj7e","Action distr","0.7517142088692709","polished-galaxy-105","-0.32441937923431396"
"8","3egxgj7e","Action distr","0.7257930292530891","polished-galaxy-105","-0.3202332854270935"
"8","3egxgj7e","Action distr","0.7603546020746647","polished-galaxy-105","-0.3160472512245178"
"8","3egxgj7e","Action distr","0.7862757816908464","polished-galaxy-105","-0.31186121702194214"
"8","3egxgj7e","Action distr","0.9418028593879371","polished-galaxy-105","-0.3076751232147217"
"8","3egxgj7e","Action distr","0.7085122428423013","polished-galaxy-105","-0.303489089012146"
"8","3egxgj7e","Action distr","0.8121969613070282","polished-galaxy-105","-0.2993030250072479"
"8","3egxgj7e","Action distr","0.8467585341286039","polished-galaxy-105","-0.29511696100234985"
"8","3egxgj7e","Action distr","0.7949161748962404","polished-galaxy-105","-0.29093092679977417"
"8","3egxgj7e","Action distr","0.8899605001555735","polished-galaxy-105","-0.2867448329925537"
"8","3egxgj7e","Action distr","0.8640393205393917","polished-galaxy-105","-0.282558798789978"
"8","3egxgj7e","Action distr","0.9590836457987247","polished-galaxy-105","-0.27837276458740234"
"8","3egxgj7e","Action distr","0.8813201069501796","polished-galaxy-105","-0.2741866707801819"
"8","3egxgj7e","Action distr","0.8553989273339978","polished-galaxy-105","-0.2700006365776062"
"8","3egxgj7e","Action distr","0.8640393205393917","polished-galaxy-105","-0.26581457257270813"
"8","3egxgj7e","Action distr","1.0973299370850274","polished-galaxy-105","-0.26162850856781006"
"8","3egxgj7e","Action distr","0.9158816797717553","polished-galaxy-105","-0.2574424743652344"
"8","3egxgj7e","Action distr","1.0973299370850274","polished-galaxy-105","-0.2532563805580139"
"8","3egxgj7e","Action distr","1.0886895438796336","polished-galaxy-105","-0.24907034635543823"
"8","3egxgj7e","Action distr","0.9936452186203005","polished-galaxy-105","-0.24488428235054016"
"8","3egxgj7e","Action distr","0.9158816797717553","polished-galaxy-105","-0.24069823324680328"
"8","3egxgj7e","Action distr","0.9158816797717553","polished-galaxy-105","-0.2365121841430664"
"8","3egxgj7e","Action distr","0.8899605001555735","polished-galaxy-105","-0.23232612013816833"
"8","3egxgj7e","Action distr","1.0109260050310882","polished-galaxy-105","-0.22814005613327026"
"8","3egxgj7e","Action distr","1.0714087574688458","polished-galaxy-105","-0.2239540070295334"
"8","3egxgj7e","Action distr","1.1232511167012094","polished-galaxy-105","-0.2197679579257965"
"8","3egxgj7e","Action distr","0.9850048254149066","polished-galaxy-105","-0.21558189392089844"
"8","3egxgj7e","Action distr","0.8726797137447857","polished-galaxy-105","-0.21139582991600037"
"8","3egxgj7e","Action distr","1.1750934759335727","polished-galaxy-105","-0.20720979571342468"
"8","3egxgj7e","Action distr","1.0282067914418762","polished-galaxy-105","-0.2030237317085266"
"8","3egxgj7e","Action distr","1.0541279710580578","polished-galaxy-105","-0.19883766770362854"
"8","3egxgj7e","Action distr","0.8899605001555735","polished-galaxy-105","-0.19465161859989166"
"8","3egxgj7e","Action distr","0.9590836457987247","polished-galaxy-105","-0.19046556949615479"
"8","3egxgj7e","Action distr","1.149172296317391","polished-galaxy-105","-0.1862795054912567"
"8","3egxgj7e","Action distr","1.1837338691389667","polished-galaxy-105","-0.18209344148635864"
"8","3egxgj7e","Action distr","1.1837338691389667","polished-galaxy-105","-0.17790739238262177"
"8","3egxgj7e","Action distr","1.1405319031119971","polished-galaxy-105","-0.1737213432788849"
"8","3egxgj7e","Action distr","1.1232511167012094","polished-galaxy-105","-0.16953527927398682"
"8","3egxgj7e","Action distr","1.045487577852664","polished-galaxy-105","-0.16534921526908875"
"8","3egxgj7e","Action distr","0.9936452186203005","polished-galaxy-105","-0.16116316616535187"
"8","3egxgj7e","Action distr","1.149172296317391","polished-galaxy-105","-0.156977117061615"
"8","3egxgj7e","Action distr","1.2355762283713303","polished-galaxy-105","-0.15279105305671692"
"8","3egxgj7e","Action distr","1.045487577852664","polished-galaxy-105","-0.14860498905181885"
"8","3egxgj7e","Action distr","1.0282067914418762","polished-galaxy-105","-0.14441893994808197"
"8","3egxgj7e","Action distr","1.0973299370850274","polished-galaxy-105","-0.1402328908443451"
"8","3egxgj7e","Action distr","1.2269358351659363","polished-galaxy-105","-0.13604682683944702"
"8","3egxgj7e","Action distr","1.3824629128630268","polished-galaxy-105","-0.13186076283454895"
"8","3egxgj7e","Action distr","1.2355762283713303","polished-galaxy-105","-0.12767471373081207"
"8","3egxgj7e","Action distr","1.2096550487551485","polished-galaxy-105","-0.1234886571764946"
"8","3egxgj7e","Action distr","1.2182954419605423","polished-galaxy-105","-0.11930260062217712"
"8","3egxgj7e","Action distr","1.0886895438796336","polished-galaxy-105","-0.11511655151844025"
"8","3egxgj7e","Action distr","1.1750934759335727","polished-galaxy-105","-0.11093048751354218"
"8","3egxgj7e","Action distr","1.1318915099066031","polished-galaxy-105","-0.1067444384098053"
"8","3egxgj7e","Action distr","1.3133397672198754","polished-galaxy-105","-0.10255837440490723"
"8","3egxgj7e","Action distr","1.4602264517115722","polished-galaxy-105","-0.09837232530117035"
"8","3egxgj7e","Action distr","1.3133397672198754","polished-galaxy-105","-0.09418626129627228"
"8","3egxgj7e","Action distr","1.2355762283713303","polished-galaxy-105","-0.0900002121925354"
"8","3egxgj7e","Action distr","1.3219801604252694","polished-galaxy-105","-0.08581414818763733"
"8","3egxgj7e","Action distr","1.5034284177385417","polished-galaxy-105","-0.08162809908390045"
"8","3egxgj7e","Action distr","1.2182954419605423","polished-galaxy-105","-0.07744203507900238"
"8","3egxgj7e","Action distr","1.347901340041451","polished-galaxy-105","-0.0732559859752655"
"8","3egxgj7e","Action distr","1.0973299370850274","polished-galaxy-105","-0.06906992197036743"
"8","3egxgj7e","Action distr","1.5207092041493293","polished-galaxy-105","-0.06488387286663055"
"8","3egxgj7e","Action distr","1.252857014782118","polished-galaxy-105","-0.06069781631231308"
"8","3egxgj7e","Action distr","1.0022856118256944","polished-galaxy-105","-0.056511759757995605"
"8","3egxgj7e","Action distr","1.373822519657633","polished-galaxy-105","-0.05232570320367813"
"8","3egxgj7e","Action distr","1.347901340041451","polished-galaxy-105","-0.04813964664936066"
"8","3egxgj7e","Action distr","1.2614974079875119","polished-galaxy-105","-0.04395359009504318"
"8","3egxgj7e","Action distr","1.157812689522785","polished-galaxy-105","-0.03976753354072571"
"8","3egxgj7e","Action distr","1.3133397672198754","polished-galaxy-105","-0.035581476986408234"
"8","3egxgj7e","Action distr","1.1146107234958154","polished-galaxy-105","-0.03139542043209076"
"8","3egxgj7e","Action distr","1.1837338691389667","polished-galaxy-105","-0.027209365740418434"
"8","3egxgj7e","Action distr","1.2010146555497545","polished-galaxy-105","-0.02302330918610096"
"8","3egxgj7e","Action distr","1.252857014782118","polished-galaxy-105","-0.018837252631783485"
"8","3egxgj7e","Action distr","1.1318915099066031","polished-galaxy-105","-0.014651196077466011"
"8","3egxgj7e","Action distr","1.1750934759335727","polished-galaxy-105","-0.010465140454471111"
"8","3egxgj7e","Action distr","1.3392609468360572","polished-galaxy-105","-0.006279083900153637"
"8","3egxgj7e","Action distr","1.2010146555497545","polished-galaxy-105","-0.0020930280443280935"
"8","3egxgj7e","Action distr","1.3392609468360572","polished-galaxy-105","0.0020930280443280935"
"8","3egxgj7e","Action distr","1.2874185876036937","polished-galaxy-105","0.006279083900153637"
"8","3egxgj7e","Action distr","1.157812689522785","polished-galaxy-105","0.010465140454471111"
"8","3egxgj7e","Action distr","1.2701378011929059","polished-galaxy-105","0.014651196077466011"
"8","3egxgj7e","Action distr","1.2874185876036937","polished-galaxy-105","0.018837252631783485"
"8","3egxgj7e","Action distr","1.0973299370850274","polished-galaxy-105","0.02302330918610096"
"8","3egxgj7e","Action distr","1.2010146555497545","polished-galaxy-105","0.027209365740418434"
"8","3egxgj7e","Action distr","1.2355762283713303","polished-galaxy-105","0.03139542043209076"
"8","3egxgj7e","Action distr","1.1837338691389667","polished-galaxy-105","0.035581476986408234"
"8","3egxgj7e","Action distr","1.252857014782118","polished-galaxy-105","0.03976753354072571"
"8","3egxgj7e","Action distr","1.166453082728179","polished-galaxy-105","0.04395359009504318"
"8","3egxgj7e","Action distr","1.1750934759335727","polished-galaxy-105","0.04813964664936066"
"8","3egxgj7e","Action distr","1.3133397672198754","polished-galaxy-105","0.05232570320367813"
"8","3egxgj7e","Action distr","1.365182126452239","polished-galaxy-105","0.056511759757995605"
"8","3egxgj7e","Action distr","1.1318915099066031","polished-galaxy-105","0.06069781631231308"
"8","3egxgj7e","Action distr","1.244216621576724","polished-galaxy-105","0.06488387286663055"
"8","3egxgj7e","Action distr","1.166453082728179","polished-galaxy-105","0.06906992197036743"
"8","3egxgj7e","Action distr","1.2614974079875119","polished-galaxy-105","0.0732559859752655"
"8","3egxgj7e","Action distr","1.244216621576724","polished-galaxy-105","0.07744203507900238"
"8","3egxgj7e","Action distr","1.1923742623443605","polished-galaxy-105","0.08162809908390045"
"8","3egxgj7e","Action distr","1.4429456653007842","polished-galaxy-105","0.08581414818763733"
"8","3egxgj7e","Action distr","1.2010146555497545","polished-galaxy-105","0.0900002121925354"
"8","3egxgj7e","Action distr","1.1405319031119971","polished-galaxy-105","0.09418626129627228"
"8","3egxgj7e","Action distr","1.2010146555497545","polished-galaxy-105","0.09837232530117035"
"8","3egxgj7e","Action distr","1.2096550487551485","polished-galaxy-105","0.10255837440490723"
"8","3egxgj7e","Action distr","1.0886895438796336","polished-galaxy-105","0.1067444384098053"
"8","3egxgj7e","Action distr","1.157812689522785","polished-galaxy-105","0.11093048751354218"
"8","3egxgj7e","Action distr","1.1146107234958154","polished-galaxy-105","0.11511655151844025"
"8","3egxgj7e","Action distr","1.373822519657633","polished-galaxy-105","0.11930260062217712"
"8","3egxgj7e","Action distr","1.1318915099066031","polished-galaxy-105","0.1234886571764946"
"8","3egxgj7e","Action distr","1.0627683642634518","polished-galaxy-105","0.12767471373081207"
"8","3egxgj7e","Action distr","1.0800491506742398","polished-galaxy-105","0.13186076283454895"
"8","3egxgj7e","Action distr","1.1405319031119971","polished-galaxy-105","0.13604682683944702"
"8","3egxgj7e","Action distr","1.1405319031119971","polished-galaxy-105","0.1402328908443451"
"8","3egxgj7e","Action distr","1.2096550487551485","polished-galaxy-105","0.14441893994808197"
"8","3egxgj7e","Action distr","1.149172296317391","polished-galaxy-105","0.14860498905181885"
"8","3egxgj7e","Action distr","1.2960589808090877","polished-galaxy-105","0.15279105305671692"
"8","3egxgj7e","Action distr","1.2096550487551485","polished-galaxy-105","0.156977117061615"
"8","3egxgj7e","Action distr","1.1750934759335727","polished-galaxy-105","0.16116316616535187"
"8","3egxgj7e","Action distr","1.2096550487551485","polished-galaxy-105","0.16534921526908875"
"8","3egxgj7e","Action distr","1.0541279710580578","polished-galaxy-105","0.16953527927398682"
"8","3egxgj7e","Action distr","1.045487577852664","polished-galaxy-105","0.1737213432788849"
"8","3egxgj7e","Action distr","1.1923742623443605","polished-galaxy-105","0.17790739238262177"
"8","3egxgj7e","Action distr","1.1059703302904214","polished-galaxy-105","0.18209344148635864"
"8","3egxgj7e","Action distr","0.9418028593879371","polished-galaxy-105","0.1862795054912567"
"8","3egxgj7e","Action distr","1.1923742623443605","polished-galaxy-105","0.19046556949615479"
"8","3egxgj7e","Action distr","1.0022856118256944","polished-galaxy-105","0.19465161859989166"
"8","3egxgj7e","Action distr","1.0800491506742398","polished-galaxy-105","0.19883766770362854"
"8","3egxgj7e","Action distr","0.9245220729771492","polished-galaxy-105","0.2030237317085266"
"8","3egxgj7e","Action distr","1.149172296317391","polished-galaxy-105","0.20720979571342468"
"8","3egxgj7e","Action distr","0.8553989273339978","polished-galaxy-105","0.21139582991600037"
"8","3egxgj7e","Action distr","1.1750934759335727","polished-galaxy-105","0.21558189392089844"
"8","3egxgj7e","Action distr","1.166453082728179","polished-galaxy-105","0.2197679579257965"
"8","3egxgj7e","Action distr","1.0973299370850274","polished-galaxy-105","0.2239540070295334"
"8","3egxgj7e","Action distr","0.9850048254149066","polished-galaxy-105","0.22814005613327026"
"8","3egxgj7e","Action distr","1.0627683642634518","polished-galaxy-105","0.23232612013816833"
"8","3egxgj7e","Action distr","1.0541279710580578","polished-galaxy-105","0.2365121841430664"
"8","3egxgj7e","Action distr","0.8899605001555735","polished-galaxy-105","0.24069823324680328"
"8","3egxgj7e","Action distr","0.9850048254149066","polished-galaxy-105","0.24488428235054016"
"8","3egxgj7e","Action distr","0.9331624661825431","polished-galaxy-105","0.24907034635543823"
"8","3egxgj7e","Action distr","0.9245220729771492","polished-galaxy-105","0.2532563805580139"
"8","3egxgj7e","Action distr","1.1146107234958154","polished-galaxy-105","0.2574424743652344"
"8","3egxgj7e","Action distr","0.8726797137447857","polished-galaxy-105","0.26162850856781006"
"8","3egxgj7e","Action distr","0.9331624661825431","polished-galaxy-105","0.26581457257270813"
"8","3egxgj7e","Action distr","0.9072412865663613","polished-galaxy-105","0.2700006365776062"
"8","3egxgj7e","Action distr","0.950443252593331","polished-galaxy-105","0.2741866707801819"
"8","3egxgj7e","Action distr","0.950443252593331","polished-galaxy-105","0.27837276458740234"
"8","3egxgj7e","Action distr","0.9158816797717553","polished-galaxy-105","0.282558798789978"
"8","3egxgj7e","Action distr","0.9590836457987247","polished-galaxy-105","0.2867448329925537"
"8","3egxgj7e","Action distr","0.7949161748962404","polished-galaxy-105","0.29093092679977417"
"8","3egxgj7e","Action distr","0.8986008933609674","polished-galaxy-105","0.29511696100234985"
"8","3egxgj7e","Action distr","0.8986008933609674","polished-galaxy-105","0.2993030250072479"
"8","3egxgj7e","Action distr","0.7085122428423013","polished-galaxy-105","0.303489089012146"
"8","3egxgj7e","Action distr","0.8986008933609674","polished-galaxy-105","0.3076751232147217"
"8","3egxgj7e","Action distr","0.8121969613070282","polished-galaxy-105","0.31186121702194214"
"8","3egxgj7e","Action distr","0.7517142088692709","polished-galaxy-105","0.3160472512245178"
"8","3egxgj7e","Action distr","0.7257930292530891","polished-galaxy-105","0.3202332854270935"
"8","3egxgj7e","Action distr","0.8035565681016343","polished-galaxy-105","0.32441937923431396"
"8","3egxgj7e","Action distr","0.7430738156638769","polished-galaxy-105","0.32860541343688965"
"8","3egxgj7e","Action distr","0.7517142088692709","polished-galaxy-105","0.33279144763946533"
"8","3egxgj7e","Action distr","0.8035565681016343","polished-galaxy-105","0.3369775414466858"
"8","3egxgj7e","Action distr","0.7085122428423013","polished-galaxy-105","0.3411635756492615"
"8","3egxgj7e","Action distr","0.6912314564315134","polished-galaxy-105","0.34534963965415955"
"8","3egxgj7e","Action distr","0.7862757816908464","polished-galaxy-105","0.3495357036590576"
"8","3egxgj7e","Action distr","0.7430738156638769","polished-galaxy-105","0.3537217378616333"
"8","3egxgj7e","Action distr","0.7776353884854526","polished-galaxy-105","0.35790783166885376"
"8","3egxgj7e","Action distr","0.6393890971991499","polished-galaxy-105","0.36209386587142944"
"8","3egxgj7e","Action distr","0.6566698836099377","polished-galaxy-105","0.3662799000740051"
"8","3egxgj7e","Action distr","0.7430738156638769","polished-galaxy-105","0.3704659938812256"
"8","3egxgj7e","Action distr","0.6825910632261195","polished-galaxy-105","0.37465202808380127"
"8","3egxgj7e","Action distr","0.6739506700207255","polished-galaxy-105","0.37883809208869934"
"8","3egxgj7e","Action distr","0.622108310788362","polished-galaxy-105","0.3830241560935974"
"8","3egxgj7e","Action distr","0.6307487039937559","polished-galaxy-105","0.3872101902961731"
"8","3egxgj7e","Action distr","0.5789063447613925","polished-galaxy-105","0.39139628410339355"
"8","3egxgj7e","Action distr","0.5789063447613925","polished-galaxy-105","0.39558231830596924"
"8","3egxgj7e","Action distr","0.6480294904045438","polished-galaxy-105","0.3997683525085449"
"8","3egxgj7e","Action distr","0.46658123309127153","polished-galaxy-105","0.4039544463157654"
"8","3egxgj7e","Action distr","0.5011428059128472","polished-galaxy-105","0.40814048051834106"
"8","3egxgj7e","Action distr","0.5270639855290289","polished-galaxy-105","0.41232654452323914"
"8","3egxgj7e","Action distr","0.7171526360476951","polished-galaxy-105","0.4165126085281372"
"8","3egxgj7e","Action distr","0.5616255583506047","polished-galaxy-105","0.4206986427307129"
"8","3egxgj7e","Action distr","0.5789063447613925","polished-galaxy-105","0.42488470673561096"
"8","3egxgj7e","Action distr","0.3801773010373323","polished-galaxy-105","0.42907077074050903"
"8","3egxgj7e","Action distr","0.5529851651452107","polished-galaxy-105","0.4332568049430847"
"8","3egxgj7e","Action distr","0.6912314564315134","polished-galaxy-105","0.4374428987503052"
"8","3egxgj7e","Action distr","0.4925024127074533","polished-galaxy-105","0.44162893295288086"
"8","3egxgj7e","Action distr","0.5011428059128472","polished-galaxy-105","0.44581496715545654"
"8","3egxgj7e","Action distr","0.43201966026969585","polished-galaxy-105","0.450001060962677"
"8","3egxgj7e","Action distr","0.5011428059128472","polished-galaxy-105","0.4541870951652527"
"8","3egxgj7e","Action distr","0.4493004466804837","polished-galaxy-105","0.45837315917015076"
"8","3egxgj7e","Action distr","0.42337926706430196","polished-galaxy-105","0.46255922317504883"
"8","3egxgj7e","Action distr","0.45794083988587764","polished-galaxy-105","0.4667452573776245"
"8","3egxgj7e","Action distr","0.5184235923236351","polished-galaxy-105","0.47093135118484497"
"8","3egxgj7e","Action distr","0.5961871311721803","polished-galaxy-105","0.47511738538742065"
"8","3egxgj7e","Action distr","0.4493004466804837","polished-galaxy-105","0.47930341958999634"
"8","3egxgj7e","Action distr","0.42337926706430196","polished-galaxy-105","0.4834895133972168"
"8","3egxgj7e","Action distr","0.4060984806535141","polished-galaxy-105","0.4876755475997925"
"8","3egxgj7e","Action distr","0.31969454859957497","polished-galaxy-105","0.49186161160469055"
"8","3egxgj7e","Action distr","0.3456157282157567","polished-galaxy-105","0.4960476756095886"
"8","3egxgj7e","Action distr","0.48386201950205937","polished-galaxy-105","0.5002337098121643"
"8","3egxgj7e","Action distr","0.42337926706430196","polished-galaxy-105","0.5044198036193848"
"8","3egxgj7e","Action distr","0.311054155394181","polished-galaxy-105","0.5086058378219604"
"8","3egxgj7e","Action distr","0.3801773010373323","polished-galaxy-105","0.5127918720245361"
"8","3egxgj7e","Action distr","0.24193100975102969","polished-galaxy-105","0.5169779658317566"
"8","3egxgj7e","Action distr","0.2937733689833932","polished-galaxy-105","0.5211640000343323"
"8","3egxgj7e","Action distr","0.32833494180496886","polished-galaxy-105","0.5253500938415527"
"8","3egxgj7e","Action distr","0.35425612142115065","polished-galaxy-105","0.5295361280441284"
"8","3egxgj7e","Action distr","0.25921179616181755","polished-galaxy-105","0.5337221622467041"
"8","3egxgj7e","Action distr","0.36289651462654454","polished-galaxy-105","0.5379081964492798"
"8","3egxgj7e","Action distr","0.25921179616181755","polished-galaxy-105","0.5420942902565002"
"8","3egxgj7e","Action distr","0.26785218936721145","polished-galaxy-105","0.5462803244590759"
"8","3egxgj7e","Action distr","0.23329061654563577","polished-galaxy-105","0.5504664182662964"
"8","3egxgj7e","Action distr","0.18144825731327227","polished-galaxy-105","0.5546524524688721"
"8","3egxgj7e","Action distr","0.26785218936721145","polished-galaxy-105","0.5588384866714478"
"8","3egxgj7e","Action distr","0.2505714029564236","polished-galaxy-105","0.5630245804786682"
"8","3egxgj7e","Action distr","0.2851329757779993","polished-galaxy-105","0.5672106146812439"
"8","3egxgj7e","Action distr","0.26785218936721145","polished-galaxy-105","0.5713967084884644"
"8","3egxgj7e","Action distr","0.18144825731327227","polished-galaxy-105","0.57558274269104"
"8","3egxgj7e","Action distr","0.21600983013484792","polished-galaxy-105","0.5797687768936157"
"8","3egxgj7e","Action distr","0.27649258257260534","polished-galaxy-105","0.5839548110961914"
"8","3egxgj7e","Action distr","0.2505714029564236","polished-galaxy-105","0.5881409049034119"
"8","3egxgj7e","Action distr","0.21600983013484792","polished-galaxy-105","0.5923269987106323"
"8","3egxgj7e","Action distr","0.24193100975102969","polished-galaxy-105","0.596513032913208"
"8","3egxgj7e","Action distr","0.17280786410787835","polished-galaxy-105","0.6006990671157837"
"8","3egxgj7e","Action distr","0.1468866844916966","polished-galaxy-105","0.6048851013183594"
"8","3egxgj7e","Action distr","0.13824629128630267","polished-galaxy-105","0.6090711951255798"
"8","3egxgj7e","Action distr","0.19008865051866616","polished-galaxy-105","0.6132572293281555"
"8","3egxgj7e","Action distr","0.21600983013484792","polished-galaxy-105","0.617443323135376"
"8","3egxgj7e","Action distr","0.08640393205393918","polished-galaxy-105","0.6216293573379517"
"8","3egxgj7e","Action distr","0.17280786410787835","polished-galaxy-105","0.6258153915405273"
"8","3egxgj7e","Action distr","0.17280786410787835","polished-galaxy-105","0.6300014853477478"
"8","3egxgj7e","Action distr","0.17280786410787835","polished-galaxy-105","0.6341875195503235"
"8","3egxgj7e","Action distr","0.13824629128630267","polished-galaxy-105","0.638373613357544"
"8","3egxgj7e","Action distr","0.1468866844916966","polished-galaxy-105","0.6425596475601196"
"8","3egxgj7e","Action distr","0.09504432525933308","polished-galaxy-105","0.6467456817626953"
"8","3egxgj7e","Action distr","0.07776353884854526","polished-galaxy-105","0.650931715965271"
"8","3egxgj7e","Action distr","0.1555270776970905","polished-galaxy-105","0.6551178097724915"
"8","3egxgj7e","Action distr","0.17280786410787835","polished-galaxy-105","0.6593038439750671"
"8","3egxgj7e","Action distr","0.11232511167012092","polished-galaxy-105","0.6634899377822876"
"8","3egxgj7e","Action distr","0.08640393205393918","polished-galaxy-105","0.6676759719848633"
"8","3egxgj7e","Action distr","0.09504432525933308","polished-galaxy-105","0.671862006187439"
"8","3egxgj7e","Action distr","0.12096550487551484","polished-galaxy-105","0.6760480999946594"
"8","3egxgj7e","Action distr","0.11232511167012092","polished-galaxy-105","0.6802341341972351"
"8","3egxgj7e","Action distr","0.06912314564315133","polished-galaxy-105","0.6844202280044556"
"8","3egxgj7e","Action distr","0.09504432525933308","polished-galaxy-105","0.6886062622070312"
"8","3egxgj7e","Action distr","0.12096550487551484","polished-galaxy-105","0.6927922964096069"
"8","3egxgj7e","Action distr","0.09504432525933308","polished-galaxy-105","0.6969783306121826"
"8","3egxgj7e","Action distr","0.07776353884854526","polished-galaxy-105","0.7011644244194031"
"8","3egxgj7e","Action distr","0.12960589808090878","polished-galaxy-105","0.7053505182266235"
"8","3egxgj7e","Action distr","0.06048275243775742","polished-galaxy-105","0.7095365524291992"
"8","3egxgj7e","Action distr","0.03456157282157567","polished-galaxy-105","0.7137225866317749"
"8","3egxgj7e","Action distr","0.03456157282157567","polished-galaxy-105","0.7179086208343506"
"8","3egxgj7e","Action distr","0.07776353884854526","polished-galaxy-105","0.722094714641571"
"8","3egxgj7e","Action distr","0.08640393205393918","polished-galaxy-105","0.7262807488441467"
"8","3egxgj7e","Action distr","0.0518423592323635","polished-galaxy-105","0.7304668426513672"
"8","3egxgj7e","Action distr","0.09504432525933308","polished-galaxy-105","0.7346528768539429"
"8","3egxgj7e","Action distr","0.0518423592323635","polished-galaxy-105","0.7388389110565186"
"8","3egxgj7e","Action distr","0.008640393205393917","polished-galaxy-105","0.7430249452590942"
"8","3egxgj7e","Action distr","0.04320196602696959","polished-galaxy-105","0.7472110390663147"
"8","3egxgj7e","Action distr","0.06912314564315133","polished-galaxy-105","0.7513971328735352"
"8","3egxgj7e","Action distr","0.017280786410787834","polished-galaxy-105","0.7555831670761108"
"8","3egxgj7e","Action distr","0.02592117961618175","polished-galaxy-105","0.7597692012786865"
"8","3egxgj7e","Action distr","0.008640393205393917","polished-galaxy-105","0.7639552354812622"
"8","3egxgj7e","Action distr","0.0518423592323635","polished-galaxy-105","0.7681413292884827"
"8","3egxgj7e","Action distr","0.0518423592323635","polished-galaxy-105","0.7723273634910583"
"8","3egxgj7e","Action distr","0.06048275243775742","polished-galaxy-105","0.7765134572982788"
"8","3egxgj7e","Action distr","0.008640393205393917","polished-galaxy-105","0.7806994915008545"
"8","3egxgj7e","Action distr","0.02592117961618175","polished-galaxy-105","0.7848855257034302"
"8","3egxgj7e","Action distr","0.03456157282157567","polished-galaxy-105","0.7890716195106506"
"8","3egxgj7e","Action distr","0.03456157282157567","polished-galaxy-105","0.7932576537132263"
"8","3egxgj7e","Action distr","0.008640393205393917","polished-galaxy-105","0.7974437475204468"
"8","3egxgj7e","Action distr","0.03456157282157567","polished-galaxy-105","0.8016297817230225"
"8","3egxgj7e","Action distr","0.03456157282157567","polished-galaxy-105","0.8058158159255981"
"8","3egxgj7e","Action distr","0.0518423592323635","polished-galaxy-105","0.8100018501281738"
"8","3egxgj7e","Action distr","0.017280786410787834","polished-galaxy-105","0.8141879439353943"
"8","3egxgj7e","Action distr","0.02592117961618175","polished-galaxy-105","0.8183740377426147"
"8","3egxgj7e","Action distr","0.017280786410787834","polished-galaxy-105","0.8225600719451904"
"8","3egxgj7e","Action distr","0.03456157282157567","polished-galaxy-105","0.8267461061477661"
"8","3egxgj7e","Action distr","0.008640393205393917","polished-galaxy-105","0.8309321403503418"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.8351182341575623"
"8","3egxgj7e","Action distr","0.008640393205393917","polished-galaxy-105","0.8393042683601379"
"8","3egxgj7e","Action distr","0.017280786410787834","polished-galaxy-105","0.8434903621673584"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.8476763963699341"
"8","3egxgj7e","Action distr","0.017280786410787834","polished-galaxy-105","0.8518624305725098"
"8","3egxgj7e","Action distr","0.008640393205393917","polished-galaxy-105","0.8560484647750854"
"8","3egxgj7e","Action distr","0.017280786410787834","polished-galaxy-105","0.8602345585823059"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.8644206523895264"
"8","3egxgj7e","Action distr","0.008640393205393917","polished-galaxy-105","0.868606686592102"
"8","3egxgj7e","Action distr","0.008640393205393917","polished-galaxy-105","0.8727927207946777"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.8769787549972534"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.8811648488044739"
"8","3egxgj7e","Action distr","0.02592117961618175","polished-galaxy-105","0.8853508830070496"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.88953697681427"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.8937230110168457"
"8","3egxgj7e","Action distr","0.03456157282157567","polished-galaxy-105","0.8979090452194214"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.9020951390266418"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.9062811732292175"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.910467267036438"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.9146533012390137"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.9188393354415894"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.923025369644165"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.9272114634513855"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.931397557258606"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.9355835914611816"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.9397696256637573"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.943955659866333"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.9481417536735535"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.9523277878761292"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.9565138816833496"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.9606999158859253"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.964885950088501"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.9690719842910767"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.9732580780982971"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.9774441719055176"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.9816302061080933"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.985816240310669"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.9900022745132446"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.9941883683204651"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.9983744025230408"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.0025603771209717"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.006746530532837"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.0109326839447021"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.0151185989379883"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.0193047523498535"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.0234906673431396"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.0276768207550049"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.0318629741668701"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.0360488891601562"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.0402350425720215"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","1.0444209575653076"
"8","3egxgj7e","Policy distr","0.002990951295942068","polished-galaxy-105","-1.0444209575653076"
"8","3egxgj7e","Policy distr","0.0031405373010784388","polished-galaxy-105","-1.0402350425720215"
"8","3egxgj7e","Policy distr","0.0032969678286463022","polished-galaxy-105","-1.0360488891601562"
"8","3egxgj7e","Policy distr","0.0034604999236762524","polished-galaxy-105","-1.0318629741668701"
"8","3egxgj7e","Policy distr","0.003631443716585636","polished-galaxy-105","-1.0276768207550049"
"8","3egxgj7e","Policy distr","0.003810086054727435","polished-galaxy-105","-1.0234906673431396"
"8","3egxgj7e","Policy distr","0.003996720537543297","polished-galaxy-105","-1.0193047523498535"
"8","3egxgj7e","Policy distr","0.004191687796264887","polished-galaxy-105","-1.0151185989379883"
"8","3egxgj7e","Policy distr","0.004395287949591875","polished-galaxy-105","-1.0109326839447021"
"8","3egxgj7e","Policy distr","0.004607892129570246","polished-galaxy-105","-1.006746530532837"
"8","3egxgj7e","Policy distr","0.004829833284020424","polished-galaxy-105","-1.0025603771209717"
"8","3egxgj7e","Policy distr","0.005061460193246603","polished-galaxy-105","-0.9983744025230408"
"8","3egxgj7e","Policy distr","0.005303158424794674","polished-galaxy-105","-0.9941883683204651"
"8","3egxgj7e","Policy distr","0.005555314477533102","polished-galaxy-105","-0.9900022745132446"
"8","3egxgj7e","Policy distr","0.0058183143846690655","polished-galaxy-105","-0.985816240310669"
"8","3egxgj7e","Policy distr","0.00609257398173213","polished-galaxy-105","-0.9816302061080933"
"8","3egxgj7e","Policy distr","0.006378508638590574","polished-galaxy-105","-0.9774441719055176"
"8","3egxgj7e","Policy distr","0.006676557008177042","polished-galaxy-105","-0.9732580780982971"
"8","3egxgj7e","Policy distr","0.006987166590988636","polished-galaxy-105","-0.9690719842910767"
"8","3egxgj7e","Policy distr","0.007310786284506321","polished-galaxy-105","-0.964885950088501"
"8","3egxgj7e","Policy distr","0.007647898979485035","polished-galaxy-105","-0.9606999158859253"
"8","3egxgj7e","Policy distr","0.007998986169695854","polished-galaxy-105","-0.9565138816833496"
"8","3egxgj7e","Policy distr","0.008364548906683922","polished-galaxy-105","-0.9523277878761292"
"8","3egxgj7e","Policy distr","0.008745105937123299","polished-galaxy-105","-0.9481417536735535"
"8","3egxgj7e","Policy distr","0.009141193702816963","polished-galaxy-105","-0.943955659866333"
"8","3egxgj7e","Policy distr","0.009553339332342148","polished-galaxy-105","-0.9397696256637573"
"8","3egxgj7e","Policy distr","0.009982106275856495","polished-galaxy-105","-0.9355835914611816"
"8","3egxgj7e","Policy distr","0.010428077541291714","polished-galaxy-105","-0.931397557258606"
"8","3egxgj7e","Policy distr","0.010891844518482685","polished-galaxy-105","-0.9272114634513855"
"8","3egxgj7e","Policy distr","0.011374006979167461","polished-galaxy-105","-0.923025369644165"
"8","3egxgj7e","Policy distr","0.011875186115503311","polished-galaxy-105","-0.9188393354415894"
"8","3egxgj7e","Policy distr","0.01239600870758295","polished-galaxy-105","-0.9146533012390137"
"8","3egxgj7e","Policy distr","0.012937143445014954","polished-galaxy-105","-0.910467267036438"
"8","3egxgj7e","Policy distr","0.013499259948730469","polished-galaxy-105","-0.9062811732292175"
"8","3egxgj7e","Policy distr","0.014083027839660645","polished-galaxy-105","-0.9020951390266418"
"8","3egxgj7e","Policy distr","0.01468917541205883","polished-galaxy-105","-0.8979090452194214"
"8","3egxgj7e","Policy distr","0.015318402089178562","polished-galaxy-105","-0.8937230110168457"
"8","3egxgj7e","Policy distr","0.01597144640982151","polished-galaxy-105","-0.88953697681427"
"8","3egxgj7e","Policy distr","0.016649072989821434","polished-galaxy-105","-0.8853508830070496"
"8","3egxgj7e","Policy distr","0.017352048307657242","polished-galaxy-105","-0.8811648488044739"
"8","3egxgj7e","Policy distr","0.018081173300743103","polished-galaxy-105","-0.8769787549972534"
"8","3egxgj7e","Policy distr","0.018837222829461098","polished-galaxy-105","-0.8727927207946777"
"8","3egxgj7e","Policy distr","0.019621040672063828","polished-galaxy-105","-0.868606686592102"
"8","3egxgj7e","Policy distr","0.020433468744158745","polished-galaxy-105","-0.8644206523895264"
"8","3egxgj7e","Policy distr","0.021275386214256287","polished-galaxy-105","-0.8602345585823059"
"8","3egxgj7e","Policy distr","0.02214764431118965","polished-galaxy-105","-0.8560484647750854"
"8","3egxgj7e","Policy distr","0.023051129654049873","polished-galaxy-105","-0.8518624305725098"
"8","3egxgj7e","Policy distr","0.023986773565411568","polished-galaxy-105","-0.8476763963699341"
"8","3egxgj7e","Policy distr","0.02495550364255905","polished-galaxy-105","-0.8434903621673584"
"8","3egxgj7e","Policy distr","0.025958282873034477","polished-galaxy-105","-0.8393042683601379"
"8","3egxgj7e","Policy distr","0.026996053755283356","polished-galaxy-105","-0.8351182341575623"
"8","3egxgj7e","Policy distr","0.028069818392395973","polished-galaxy-105","-0.8309321403503418"
"8","3egxgj7e","Policy distr","0.029180558398365974","polished-galaxy-105","-0.8267461061477661"
"8","3egxgj7e","Policy distr","0.030329309403896332","polished-galaxy-105","-0.8225600719451904"
"8","3egxgj7e","Policy distr","0.031517092138528824","polished-galaxy-105","-0.8183740377426147"
"8","3egxgj7e","Policy distr","0.032745011150836945","polished-galaxy-105","-0.8141879439353943"
"8","3egxgj7e","Policy distr","0.03401408717036247","polished-galaxy-105","-0.8100018501281738"
"8","3egxgj7e","Policy distr","0.03532541170716286","polished-galaxy-105","-0.8058158159255981"
"8","3egxgj7e","Policy distr","0.036680106073617935","polished-galaxy-105","-0.8016297817230225"
"8","3egxgj7e","Policy distr","0.03807928413152695","polished-galaxy-105","-0.7974437475204468"
"8","3egxgj7e","Policy distr","0.03952411189675331","polished-galaxy-105","-0.7932576537132263"
"8","3egxgj7e","Policy distr","0.04101569205522537","polished-galaxy-105","-0.7890716195106506"
"8","3egxgj7e","Policy distr","0.04255523160099983","polished-galaxy-105","-0.7848855257034302"
"8","3egxgj7e","Policy distr","0.04414389282464981","polished-galaxy-105","-0.7806994915008545"
"8","3egxgj7e","Policy distr","0.045782893896102905","polished-galaxy-105","-0.7765134572982788"
"8","3egxgj7e","Policy distr","0.04747345671057701","polished-galaxy-105","-0.7723273634910583"
"8","3egxgj7e","Policy distr","0.049216773360967636","polished-galaxy-105","-0.7681413292884827"
"8","3egxgj7e","Policy distr","0.051014143973588943","polished-galaxy-105","-0.7639552354812622"
"8","3egxgj7e","Policy distr","0.05286676436662674","polished-galaxy-105","-0.7597692012786865"
"8","3egxgj7e","Policy distr","0.0547759123146534","polished-galaxy-105","-0.7555831670761108"
"8","3egxgj7e","Policy distr","0.05674288421869278","polished-galaxy-105","-0.7513971328735352"
"8","3egxgj7e","Policy distr","0.05876900255680084","polished-galaxy-105","-0.7472110390663147"
"8","3egxgj7e","Policy distr","0.060855552554130554","polished-galaxy-105","-0.7430249452590942"
"8","3egxgj7e","Policy distr","0.0630037784576416","polished-galaxy-105","-0.7388389110565186"
"8","3egxgj7e","Policy distr","0.06521506607532501","polished-galaxy-105","-0.7346528768539429"
"8","3egxgj7e","Policy distr","0.06749074906110764","polished-galaxy-105","-0.7304668426513672"
"8","3egxgj7e","Policy distr","0.06983217597007751","polished-galaxy-105","-0.7262807488441467"
"8","3egxgj7e","Policy distr","0.07224062085151672","polished-galaxy-105","-0.722094714641571"
"8","3egxgj7e","Policy distr","0.07471754401922226","polished-galaxy-105","-0.7179086208343506"
"8","3egxgj7e","Policy distr","0.07726418226957321","polished-galaxy-105","-0.7137225866317749"
"8","3egxgj7e","Policy distr","0.07988201081752777","polished-galaxy-105","-0.7095365524291992"
"8","3egxgj7e","Policy distr","0.08257231116294861","polished-galaxy-105","-0.7053505182266235"
"8","3egxgj7e","Policy distr","0.08533652871847153","polished-galaxy-105","-0.7011644244194031"
"8","3egxgj7e","Policy distr","0.08817601948976517","polished-galaxy-105","-0.6969783306121826"
"8","3egxgj7e","Policy distr","0.0910920798778534","polished-galaxy-105","-0.6927922964096069"
"8","3egxgj7e","Policy distr","0.09408611059188843","polished-galaxy-105","-0.6886062622070312"
"8","3egxgj7e","Policy distr","0.09715951979160309","polished-galaxy-105","-0.6844202280044556"
"8","3egxgj7e","Policy distr","0.10031373053789139","polished-galaxy-105","-0.6802341341972351"
"8","3egxgj7e","Policy distr","0.10354998707771301","polished-galaxy-105","-0.6760480999946594"
"8","3egxgj7e","Policy distr","0.10686975717544556","polished-galaxy-105","-0.671862006187439"
"8","3egxgj7e","Policy distr","0.11027425527572632","polished-galaxy-105","-0.6676759719848633"
"8","3egxgj7e","Policy distr","0.11376494914293289","polished-galaxy-105","-0.6634899377822876"
"8","3egxgj7e","Policy distr","0.11734314262866974","polished-galaxy-105","-0.6593038439750671"
"8","3egxgj7e","Policy distr","0.12101015448570251","polished-galaxy-105","-0.6551178097724915"
"8","3egxgj7e","Policy distr","0.12476733326911926","polished-galaxy-105","-0.650931715965271"
"8","3egxgj7e","Policy distr","0.12861591577529907","polished-galaxy-105","-0.6467456817626953"
"8","3egxgj7e","Policy distr","0.13255725800991058","polished-galaxy-105","-0.6425596475601196"
"8","3egxgj7e","Policy distr","0.1365925520658493","polished-galaxy-105","-0.638373613357544"
"8","3egxgj7e","Policy distr","0.14072315394878387","polished-galaxy-105","-0.6341875195503235"
"8","3egxgj7e","Policy distr","0.14495021104812622","polished-galaxy-105","-0.6300014853477478"
"8","3egxgj7e","Policy distr","0.1492750644683838","polished-galaxy-105","-0.6258153915405273"
"8","3egxgj7e","Policy distr","0.15369875729084015","polished-galaxy-105","-0.6216293573379517"
"8","3egxgj7e","Policy distr","0.1582225263118744","polished-galaxy-105","-0.617443323135376"
"8","3egxgj7e","Policy distr","0.1628475785255432","polished-galaxy-105","-0.6132572293281555"
"8","3egxgj7e","Policy distr","0.167574942111969","polished-galaxy-105","-0.6090711951255798"
"8","3egxgj7e","Policy distr","0.17240576446056366","polished-galaxy-105","-0.6048851013183594"
"8","3egxgj7e","Policy distr","0.177341029047966","polished-galaxy-105","-0.6006990671157837"
"8","3egxgj7e","Policy distr","0.18238182365894318","polished-galaxy-105","-0.596513032913208"
"8","3egxgj7e","Policy distr","0.18752916157245636","polished-galaxy-105","-0.5923269987106323"
"8","3egxgj7e","Policy distr","0.19278404116630554","polished-galaxy-105","-0.5881409049034119"
"8","3egxgj7e","Policy distr","0.19814734160900116","polished-galaxy-105","-0.5839548110961914"
"8","3egxgj7e","Policy distr","0.2036198228597641","polished-galaxy-105","-0.5797687768936157"
"8","3egxgj7e","Policy distr","0.20920246839523315","polished-galaxy-105","-0.57558274269104"
"8","3egxgj7e","Policy distr","0.2148960679769516","polished-galaxy-105","-0.5713967084884644"
"8","3egxgj7e","Policy distr","0.2207013964653015","polished-galaxy-105","-0.5672106146812439"
"8","3egxgj7e","Policy distr","0.22661909461021423","polished-galaxy-105","-0.5630245804786682"
"8","3egxgj7e","Policy distr","0.23264990746974945","polished-galaxy-105","-0.5588384866714478"
"8","3egxgj7e","Policy distr","0.23879432678222656","polished-galaxy-105","-0.5546524524688721"
"8","3egxgj7e","Policy distr","0.2450529783964157","polished-galaxy-105","-0.5504664182662964"
"8","3egxgj7e","Policy distr","0.25142648816108704","polished-galaxy-105","-0.5462803244590759"
"8","3egxgj7e","Policy distr","0.25791510939598083","polished-galaxy-105","-0.5420942902565002"
"8","3egxgj7e","Policy distr","0.26451942324638367","polished-galaxy-105","-0.5379081964492798"
"8","3egxgj7e","Policy distr","0.27123957872390747","polished-galaxy-105","-0.5337221622467041"
"8","3egxgj7e","Policy distr","0.27807605266571045","polished-galaxy-105","-0.5295361280441284"
"8","3egxgj7e","Policy distr","0.2850288152694702","polished-galaxy-105","-0.5253500938415527"
"8","3egxgj7e","Policy distr","0.29209834337234497","polished-galaxy-105","-0.5211640000343323"
"8","3egxgj7e","Policy distr","0.2992844581604004","polished-galaxy-105","-0.5169779658317566"
"8","3egxgj7e","Policy distr","0.3065873384475708","polished-galaxy-105","-0.5127918720245361"
"8","3egxgj7e","Policy distr","0.3140068054199219","polished-galaxy-105","-0.5086058378219604"
"8","3egxgj7e","Policy distr","0.32154276967048645","polished-galaxy-105","-0.5044198036193848"
"8","3egxgj7e","Policy distr","0.329195111989975","polished-galaxy-105","-0.5002337098121643"
"8","3egxgj7e","Policy distr","0.3369634747505188","polished-galaxy-105","-0.4960476756095886"
"8","3egxgj7e","Policy distr","0.34484758973121643","polished-galaxy-105","-0.49186161160469055"
"8","3egxgj7e","Policy distr","0.35284703969955444","polished-galaxy-105","-0.4876755475997925"
"8","3egxgj7e","Policy distr","0.3609611988067627","polished-galaxy-105","-0.4834895133972168"
"8","3egxgj7e","Policy distr","0.36918970942497253","polished-galaxy-105","-0.47930341958999634"
"8","3egxgj7e","Policy distr","0.3775317072868347","polished-galaxy-105","-0.47511738538742065"
"8","3egxgj7e","Policy distr","0.3859865367412567","polished-galaxy-105","-0.47093135118484497"
"8","3egxgj7e","Policy distr","0.39455339312553406","polished-galaxy-105","-0.4667452573776245"
"8","3egxgj7e","Policy distr","0.4032313823699951","polished-galaxy-105","-0.46255922317504883"
"8","3egxgj7e","Policy distr","0.4120194613933563","polished-galaxy-105","-0.45837315917015076"
"8","3egxgj7e","Policy distr","0.4209165573120117","polished-galaxy-105","-0.4541870951652527"
"8","3egxgj7e","Policy distr","0.42992138862609863","polished-galaxy-105","-0.450001060962677"
"8","3egxgj7e","Policy distr","0.43903306126594543","polished-galaxy-105","-0.44581496715545654"
"8","3egxgj7e","Policy distr","0.44824981689453125","polished-galaxy-105","-0.44162893295288086"
"8","3egxgj7e","Policy distr","0.45757025480270386","polished-galaxy-105","-0.4374428987503052"
"8","3egxgj7e","Policy distr","0.46699318289756775","polished-galaxy-105","-0.4332568049430847"
"8","3egxgj7e","Policy distr","0.4765165150165558","polished-galaxy-105","-0.42907077074050903"
"8","3egxgj7e","Policy distr","0.4861389994621277","polished-galaxy-105","-0.42488470673561096"
"8","3egxgj7e","Policy distr","0.49585849046707153","polished-galaxy-105","-0.4206986427307129"
"8","3egxgj7e","Policy distr","0.5056731104850769","polished-galaxy-105","-0.4165126085281372"
"8","3egxgj7e","Policy distr","0.5155810117721558","polished-galaxy-105","-0.41232654452323914"
"8","3egxgj7e","Policy distr","0.525580108165741","polished-galaxy-105","-0.40814048051834106"
"8","3egxgj7e","Policy distr","0.5356679558753967","polished-galaxy-105","-0.4039544463157654"
"8","3egxgj7e","Policy distr","0.5458425879478455","polished-galaxy-105","-0.3997683525085449"
"8","3egxgj7e","Policy distr","0.5561013221740723","polished-galaxy-105","-0.39558231830596924"
"8","3egxgj7e","Policy distr","0.5664418935775757","polished-galaxy-105","-0.39139628410339355"
"8","3egxgj7e","Policy distr","0.5768616795539856","polished-galaxy-105","-0.3872101902961731"
"8","3egxgj7e","Policy distr","0.5873579978942871","polished-galaxy-105","-0.3830241560935974"
"8","3egxgj7e","Policy distr","0.5979281067848206","polished-galaxy-105","-0.37883809208869934"
"8","3egxgj7e","Policy distr","0.6085692048072815","polished-galaxy-105","-0.37465202808380127"
"8","3egxgj7e","Policy distr","0.619278073310852","polished-galaxy-105","-0.3704659938812256"
"8","3egxgj7e","Policy distr","0.6300521492958069","polished-galaxy-105","-0.3662799000740051"
"8","3egxgj7e","Policy distr","0.6408879160881042","polished-galaxy-105","-0.36209386587142944"
"8","3egxgj7e","Policy distr","0.6517821550369263","polished-galaxy-105","-0.35790783166885376"
"8","3egxgj7e","Policy distr","0.6627318859100342","polished-galaxy-105","-0.3537217378616333"
"8","3egxgj7e","Policy distr","0.6737334132194519","polished-galaxy-105","-0.3495357036590576"
"8","3egxgj7e","Policy distr","0.6847832798957825","polished-galaxy-105","-0.34534963965415955"
"8","3egxgj7e","Policy distr","0.6958781480789185","polished-galaxy-105","-0.3411635756492615"
"8","3egxgj7e","Policy distr","0.7070140242576599","polished-galaxy-105","-0.3369775414466858"
"8","3egxgj7e","Policy distr","0.7181873917579651","polished-galaxy-105","-0.33279144763946533"
"8","3egxgj7e","Policy distr","0.7293943166732788","polished-galaxy-105","-0.32860541343688965"
"8","3egxgj7e","Policy distr","0.7406309843063354","polished-galaxy-105","-0.32441937923431396"
"8","3egxgj7e","Policy distr","0.7518934607505798","polished-galaxy-105","-0.3202332854270935"
"8","3egxgj7e","Policy distr","0.7631773352622986","polished-galaxy-105","-0.3160472512245178"
"8","3egxgj7e","Policy distr","0.7744789123535156","polished-galaxy-105","-0.31186121702194214"
"8","3egxgj7e","Policy distr","0.7857939600944519","polished-galaxy-105","-0.3076751232147217"
"8","3egxgj7e","Policy distr","0.7971178293228149","polished-galaxy-105","-0.303489089012146"
"8","3egxgj7e","Policy distr","0.8084465265274048","polished-galaxy-105","-0.2993030250072479"
"8","3egxgj7e","Policy distr","0.8197755813598633","polished-galaxy-105","-0.29511696100234985"
"8","3egxgj7e","Policy distr","0.831100344657898","polished-galaxy-105","-0.29093092679977417"
"8","3egxgj7e","Policy distr","0.8424165844917297","polished-galaxy-105","-0.2867448329925537"
"8","3egxgj7e","Policy distr","0.8537194132804871","polished-galaxy-105","-0.282558798789978"
"8","3egxgj7e","Policy distr","0.865004301071167","polished-galaxy-105","-0.27837276458740234"
"8","3egxgj7e","Policy distr","0.8762667179107666","polished-galaxy-105","-0.2741866707801819"
"8","3egxgj7e","Policy distr","0.8875016570091248","polished-galaxy-105","-0.2700006365776062"
"8","3egxgj7e","Policy distr","0.8987047076225281","polished-galaxy-105","-0.26581457257270813"
"8","3egxgj7e","Policy distr","0.9098707437515259","polished-galaxy-105","-0.26162850856781006"
"8","3egxgj7e","Policy distr","0.9209948778152466","polished-galaxy-105","-0.2574424743652344"
"8","3egxgj7e","Policy distr","0.9320724606513977","polished-galaxy-105","-0.2532563805580139"
"8","3egxgj7e","Policy distr","0.9430983066558838","polished-galaxy-105","-0.24907034635543823"
"8","3egxgj7e","Policy distr","0.9540675282478333","polished-galaxy-105","-0.24488428235054016"
"8","3egxgj7e","Policy distr","0.9649752378463745","polished-galaxy-105","-0.24069823324680328"
"8","3egxgj7e","Policy distr","0.9758164882659912","polished-galaxy-105","-0.2365121841430664"
"8","3egxgj7e","Policy distr","0.9865860939025879","polished-galaxy-105","-0.23232612013816833"
"8","3egxgj7e","Policy distr","0.9972789287567139","polished-galaxy-105","-0.22814005613327026"
"8","3egxgj7e","Policy distr","1.007890224456787","polished-galaxy-105","-0.2239540070295334"
"8","3egxgj7e","Policy distr","1.0184147357940674","polished-galaxy-105","-0.2197679579257965"
"8","3egxgj7e","Policy distr","1.028847575187683","polished-galaxy-105","-0.21558189392089844"
"8","3egxgj7e","Policy distr","1.039183497428894","polished-galaxy-105","-0.21139582991600037"
"8","3egxgj7e","Policy distr","1.0494173765182495","polished-galaxy-105","-0.20720979571342468"
"8","3egxgj7e","Policy distr","1.0595446825027466","polished-galaxy-105","-0.2030237317085266"
"8","3egxgj7e","Policy distr","1.069559931755066","polished-galaxy-105","-0.19883766770362854"
"8","3egxgj7e","Policy distr","1.079458236694336","polished-galaxy-105","-0.19465161859989166"
"8","3egxgj7e","Policy distr","1.0892345905303955","polished-galaxy-105","-0.19046556949615479"
"8","3egxgj7e","Policy distr","1.0988839864730835","polished-galaxy-105","-0.1862795054912567"
"8","3egxgj7e","Policy distr","1.108401894569397","polished-galaxy-105","-0.18209344148635864"
"8","3egxgj7e","Policy distr","1.1177829504013062","polished-galaxy-105","-0.17790739238262177"
"8","3egxgj7e","Policy distr","1.1270225048065186","polished-galaxy-105","-0.1737213432788849"
"8","3egxgj7e","Policy distr","1.1361157894134521","polished-galaxy-105","-0.16953527927398682"
"8","3egxgj7e","Policy distr","1.1450579166412354","polished-galaxy-105","-0.16534921526908875"
"8","3egxgj7e","Policy distr","1.1538443565368652","polished-galaxy-105","-0.16116316616535187"
"8","3egxgj7e","Policy distr","1.1624701023101807","polished-galaxy-105","-0.156977117061615"
"8","3egxgj7e","Policy distr","1.1709312200546265","polished-galaxy-105","-0.15279105305671692"
"8","3egxgj7e","Policy distr","1.1792223453521729","polished-galaxy-105","-0.14860498905181885"
"8","3egxgj7e","Policy distr","1.1873396635055542","polished-galaxy-105","-0.14441893994808197"
"8","3egxgj7e","Policy distr","1.195278525352478","polished-galaxy-105","-0.1402328908443451"
"8","3egxgj7e","Policy distr","1.2030346393585205","polished-galaxy-105","-0.13604682683944702"
"8","3egxgj7e","Policy distr","1.2106037139892578","polished-galaxy-105","-0.13186076283454895"
"8","3egxgj7e","Policy distr","1.2179816961288452","polished-galaxy-105","-0.12767471373081207"
"8","3egxgj7e","Policy distr","1.2251646518707275","polished-galaxy-105","-0.1234886571764946"
"8","3egxgj7e","Policy distr","1.232148289680481","polished-galaxy-105","-0.11930260062217712"
"8","3egxgj7e","Policy distr","1.2389289140701294","polished-galaxy-105","-0.11511655151844025"
"8","3egxgj7e","Policy distr","1.2455027103424072","polished-galaxy-105","-0.11093048751354218"
"8","3egxgj7e","Policy distr","1.2518659830093384","polished-galaxy-105","-0.1067444384098053"
"8","3egxgj7e","Policy distr","1.2580151557922363","polished-galaxy-105","-0.10255837440490723"
"8","3egxgj7e","Policy distr","1.2639468908309937","polished-galaxy-105","-0.09837232530117035"
"8","3egxgj7e","Policy distr","1.2696576118469238","polished-galaxy-105","-0.09418626129627228"
"8","3egxgj7e","Policy distr","1.275144100189209","polished-galaxy-105","-0.0900002121925354"
"8","3egxgj7e","Policy distr","1.2804033756256104","polished-galaxy-105","-0.08581414818763733"
"8","3egxgj7e","Policy distr","1.2854324579238892","polished-galaxy-105","-0.08162809908390045"
"8","3egxgj7e","Policy distr","1.290228247642517","polished-galaxy-105","-0.07744203507900238"
"8","3egxgj7e","Policy distr","1.2947883605957031","polished-galaxy-105","-0.0732559859752655"
"8","3egxgj7e","Policy distr","1.299109697341919","polished-galaxy-105","-0.06906992197036743"
"8","3egxgj7e","Policy distr","1.3031902313232422","polished-galaxy-105","-0.06488387286663055"
"8","3egxgj7e","Policy distr","1.3070272207260132","polished-galaxy-105","-0.06069781631231308"
"8","3egxgj7e","Policy distr","1.31061851978302","polished-galaxy-105","-0.056511759757995605"
"8","3egxgj7e","Policy distr","1.3139623403549194","polished-galaxy-105","-0.05232570320367813"
"8","3egxgj7e","Policy distr","1.31705641746521","polished-galaxy-105","-0.04813964664936066"
"8","3egxgj7e","Policy distr","1.319899082183838","polished-galaxy-105","-0.04395359009504318"
"8","3egxgj7e","Policy distr","1.3224886655807495","polished-galaxy-105","-0.03976753354072571"
"8","3egxgj7e","Policy distr","1.3248234987258911","polished-galaxy-105","-0.035581476986408234"
"8","3egxgj7e","Policy distr","1.3269023895263672","polished-galaxy-105","-0.03139542043209076"
"8","3egxgj7e","Policy distr","1.3287242650985718","polished-galaxy-105","-0.027209365740418434"
"8","3egxgj7e","Policy distr","1.3302876949310303","polished-galaxy-105","-0.02302330918610096"
"8","3egxgj7e","Policy distr","1.3315919637680054","polished-galaxy-105","-0.018837252631783485"
"8","3egxgj7e","Policy distr","1.3326363563537598","polished-galaxy-105","-0.014651196077466011"
"8","3egxgj7e","Policy distr","1.3334202766418457","polished-galaxy-105","-0.010465140454471111"
"8","3egxgj7e","Policy distr","1.3339430093765259","polished-galaxy-105","-0.006279083900153637"
"8","3egxgj7e","Policy distr","1.3342045545578003","polished-galaxy-105","-0.0020930280443280935"
"8","3egxgj7e","Policy distr","1.3342045545578003","polished-galaxy-105","0.0020930280443280935"
"8","3egxgj7e","Policy distr","1.3339430093765259","polished-galaxy-105","0.006279083900153637"
"8","3egxgj7e","Policy distr","1.3334202766418457","polished-galaxy-105","0.010465140454471111"
"8","3egxgj7e","Policy distr","1.3326363563537598","polished-galaxy-105","0.014651196077466011"
"8","3egxgj7e","Policy distr","1.3315919637680054","polished-galaxy-105","0.018837252631783485"
"8","3egxgj7e","Policy distr","1.3302876949310303","polished-galaxy-105","0.02302330918610096"
"8","3egxgj7e","Policy distr","1.3287242650985718","polished-galaxy-105","0.027209365740418434"
"8","3egxgj7e","Policy distr","1.3269023895263672","polished-galaxy-105","0.03139542043209076"
"8","3egxgj7e","Policy distr","1.3248234987258911","polished-galaxy-105","0.035581476986408234"
"8","3egxgj7e","Policy distr","1.3224886655807495","polished-galaxy-105","0.03976753354072571"
"8","3egxgj7e","Policy distr","1.319899082183838","polished-galaxy-105","0.04395359009504318"
"8","3egxgj7e","Policy distr","1.31705641746521","polished-galaxy-105","0.04813964664936066"
"8","3egxgj7e","Policy distr","1.3139623403549194","polished-galaxy-105","0.05232570320367813"
"8","3egxgj7e","Policy distr","1.31061851978302","polished-galaxy-105","0.056511759757995605"
"8","3egxgj7e","Policy distr","1.3070272207260132","polished-galaxy-105","0.06069781631231308"
"8","3egxgj7e","Policy distr","1.3031902313232422","polished-galaxy-105","0.06488387286663055"
"8","3egxgj7e","Policy distr","1.299109697341919","polished-galaxy-105","0.06906992197036743"
"8","3egxgj7e","Policy distr","1.2947883605957031","polished-galaxy-105","0.0732559859752655"
"8","3egxgj7e","Policy distr","1.290228247642517","polished-galaxy-105","0.07744203507900238"
"8","3egxgj7e","Policy distr","1.2854324579238892","polished-galaxy-105","0.08162809908390045"
"8","3egxgj7e","Policy distr","1.2804033756256104","polished-galaxy-105","0.08581414818763733"
"8","3egxgj7e","Policy distr","1.275144100189209","polished-galaxy-105","0.0900002121925354"
"8","3egxgj7e","Policy distr","1.2696576118469238","polished-galaxy-105","0.09418626129627228"
"8","3egxgj7e","Policy distr","1.2639468908309937","polished-galaxy-105","0.09837232530117035"
"8","3egxgj7e","Policy distr","1.2580151557922363","polished-galaxy-105","0.10255837440490723"
"8","3egxgj7e","Policy distr","1.2518659830093384","polished-galaxy-105","0.1067444384098053"
"8","3egxgj7e","Policy distr","1.2455027103424072","polished-galaxy-105","0.11093048751354218"
"8","3egxgj7e","Policy distr","1.2389289140701294","polished-galaxy-105","0.11511655151844025"
"8","3egxgj7e","Policy distr","1.232148289680481","polished-galaxy-105","0.11930260062217712"
"8","3egxgj7e","Policy distr","1.2251646518707275","polished-galaxy-105","0.1234886571764946"
"8","3egxgj7e","Policy distr","1.2179816961288452","polished-galaxy-105","0.12767471373081207"
"8","3egxgj7e","Policy distr","1.2106037139892578","polished-galaxy-105","0.13186076283454895"
"8","3egxgj7e","Policy distr","1.2030346393585205","polished-galaxy-105","0.13604682683944702"
"8","3egxgj7e","Policy distr","1.195278525352478","polished-galaxy-105","0.1402328908443451"
"8","3egxgj7e","Policy distr","1.1873396635055542","polished-galaxy-105","0.14441893994808197"
"8","3egxgj7e","Policy distr","1.1792223453521729","polished-galaxy-105","0.14860498905181885"
"8","3egxgj7e","Policy distr","1.1709312200546265","polished-galaxy-105","0.15279105305671692"
"8","3egxgj7e","Policy distr","1.1624701023101807","polished-galaxy-105","0.156977117061615"
"8","3egxgj7e","Policy distr","1.1538443565368652","polished-galaxy-105","0.16116316616535187"
"8","3egxgj7e","Policy distr","1.1450579166412354","polished-galaxy-105","0.16534921526908875"
"8","3egxgj7e","Policy distr","1.1361157894134521","polished-galaxy-105","0.16953527927398682"
"8","3egxgj7e","Policy distr","1.1270225048065186","polished-galaxy-105","0.1737213432788849"
"8","3egxgj7e","Policy distr","1.1177829504013062","polished-galaxy-105","0.17790739238262177"
"8","3egxgj7e","Policy distr","1.108401894569397","polished-galaxy-105","0.18209344148635864"
"8","3egxgj7e","Policy distr","1.0988839864730835","polished-galaxy-105","0.1862795054912567"
"8","3egxgj7e","Policy distr","1.0892345905303955","polished-galaxy-105","0.19046556949615479"
"8","3egxgj7e","Policy distr","1.079458236694336","polished-galaxy-105","0.19465161859989166"
"8","3egxgj7e","Policy distr","1.069559931755066","polished-galaxy-105","0.19883766770362854"
"8","3egxgj7e","Policy distr","1.0595446825027466","polished-galaxy-105","0.2030237317085266"
"8","3egxgj7e","Policy distr","1.0494173765182495","polished-galaxy-105","0.20720979571342468"
"8","3egxgj7e","Policy distr","1.039183497428894","polished-galaxy-105","0.21139582991600037"
"8","3egxgj7e","Policy distr","1.028847575187683","polished-galaxy-105","0.21558189392089844"
"8","3egxgj7e","Policy distr","1.0184147357940674","polished-galaxy-105","0.2197679579257965"
"8","3egxgj7e","Policy distr","1.007890224456787","polished-galaxy-105","0.2239540070295334"
"8","3egxgj7e","Policy distr","0.9972789287567139","polished-galaxy-105","0.22814005613327026"
"8","3egxgj7e","Policy distr","0.9865860939025879","polished-galaxy-105","0.23232612013816833"
"8","3egxgj7e","Policy distr","0.9758164882659912","polished-galaxy-105","0.2365121841430664"
"8","3egxgj7e","Policy distr","0.9649752378463745","polished-galaxy-105","0.24069823324680328"
"8","3egxgj7e","Policy distr","0.9540675282478333","polished-galaxy-105","0.24488428235054016"
"8","3egxgj7e","Policy distr","0.9430983066558838","polished-galaxy-105","0.24907034635543823"
"8","3egxgj7e","Policy distr","0.9320724606513977","polished-galaxy-105","0.2532563805580139"
"8","3egxgj7e","Policy distr","0.9209948778152466","polished-galaxy-105","0.2574424743652344"
"8","3egxgj7e","Policy distr","0.9098707437515259","polished-galaxy-105","0.26162850856781006"
"8","3egxgj7e","Policy distr","0.8987047076225281","polished-galaxy-105","0.26581457257270813"
"8","3egxgj7e","Policy distr","0.8875016570091248","polished-galaxy-105","0.2700006365776062"
"8","3egxgj7e","Policy distr","0.8762667179107666","polished-galaxy-105","0.2741866707801819"
"8","3egxgj7e","Policy distr","0.865004301071167","polished-galaxy-105","0.27837276458740234"
"8","3egxgj7e","Policy distr","0.8537194132804871","polished-galaxy-105","0.282558798789978"
"8","3egxgj7e","Policy distr","0.8424165844917297","polished-galaxy-105","0.2867448329925537"
"8","3egxgj7e","Policy distr","0.831100344657898","polished-galaxy-105","0.29093092679977417"
"8","3egxgj7e","Policy distr","0.8197755813598633","polished-galaxy-105","0.29511696100234985"
"8","3egxgj7e","Policy distr","0.8084465265274048","polished-galaxy-105","0.2993030250072479"
"8","3egxgj7e","Policy distr","0.7971178293228149","polished-galaxy-105","0.303489089012146"
"8","3egxgj7e","Policy distr","0.7857939600944519","polished-galaxy-105","0.3076751232147217"
"8","3egxgj7e","Policy distr","0.7744789123535156","polished-galaxy-105","0.31186121702194214"
"8","3egxgj7e","Policy distr","0.7631773352622986","polished-galaxy-105","0.3160472512245178"
"8","3egxgj7e","Policy distr","0.7518934607505798","polished-galaxy-105","0.3202332854270935"
"8","3egxgj7e","Policy distr","0.7406309843063354","polished-galaxy-105","0.32441937923431396"
"8","3egxgj7e","Policy distr","0.7293943166732788","polished-galaxy-105","0.32860541343688965"
"8","3egxgj7e","Policy distr","0.7181873917579651","polished-galaxy-105","0.33279144763946533"
"8","3egxgj7e","Policy distr","0.7070140242576599","polished-galaxy-105","0.3369775414466858"
"8","3egxgj7e","Policy distr","0.6958781480789185","polished-galaxy-105","0.3411635756492615"
"8","3egxgj7e","Policy distr","0.6847832798957825","polished-galaxy-105","0.34534963965415955"
"8","3egxgj7e","Policy distr","0.6737334132194519","polished-galaxy-105","0.3495357036590576"
"8","3egxgj7e","Policy distr","0.6627318859100342","polished-galaxy-105","0.3537217378616333"
"8","3egxgj7e","Policy distr","0.6517821550369263","polished-galaxy-105","0.35790783166885376"
"8","3egxgj7e","Policy distr","0.6408879160881042","polished-galaxy-105","0.36209386587142944"
"8","3egxgj7e","Policy distr","0.6300521492958069","polished-galaxy-105","0.3662799000740051"
"8","3egxgj7e","Policy distr","0.619278073310852","polished-galaxy-105","0.3704659938812256"
"8","3egxgj7e","Policy distr","0.6085692048072815","polished-galaxy-105","0.37465202808380127"
"8","3egxgj7e","Policy distr","0.5979281067848206","polished-galaxy-105","0.37883809208869934"
"8","3egxgj7e","Policy distr","0.5873579978942871","polished-galaxy-105","0.3830241560935974"
"8","3egxgj7e","Policy distr","0.5768616795539856","polished-galaxy-105","0.3872101902961731"
"8","3egxgj7e","Policy distr","0.5664418935775757","polished-galaxy-105","0.39139628410339355"
"8","3egxgj7e","Policy distr","0.5561013221740723","polished-galaxy-105","0.39558231830596924"
"8","3egxgj7e","Policy distr","0.5458425879478455","polished-galaxy-105","0.3997683525085449"
"8","3egxgj7e","Policy distr","0.5356679558753967","polished-galaxy-105","0.4039544463157654"
"8","3egxgj7e","Policy distr","0.525580108165741","polished-galaxy-105","0.40814048051834106"
"8","3egxgj7e","Policy distr","0.5155810117721558","polished-galaxy-105","0.41232654452323914"
"8","3egxgj7e","Policy distr","0.5056731104850769","polished-galaxy-105","0.4165126085281372"
"8","3egxgj7e","Policy distr","0.49585849046707153","polished-galaxy-105","0.4206986427307129"
"8","3egxgj7e","Policy distr","0.4861389994621277","polished-galaxy-105","0.42488470673561096"
"8","3egxgj7e","Policy distr","0.4765165150165558","polished-galaxy-105","0.42907077074050903"
"8","3egxgj7e","Policy distr","0.46699318289756775","polished-galaxy-105","0.4332568049430847"
"8","3egxgj7e","Policy distr","0.45757025480270386","polished-galaxy-105","0.4374428987503052"
"8","3egxgj7e","Policy distr","0.44824981689453125","polished-galaxy-105","0.44162893295288086"
"8","3egxgj7e","Policy distr","0.43903306126594543","polished-galaxy-105","0.44581496715545654"
"8","3egxgj7e","Policy distr","0.42992138862609863","polished-galaxy-105","0.450001060962677"
"8","3egxgj7e","Policy distr","0.4209165573120117","polished-galaxy-105","0.4541870951652527"
"8","3egxgj7e","Policy distr","0.4120194613933563","polished-galaxy-105","0.45837315917015076"
"8","3egxgj7e","Policy distr","0.4032313823699951","polished-galaxy-105","0.46255922317504883"
"8","3egxgj7e","Policy distr","0.39455339312553406","polished-galaxy-105","0.4667452573776245"
"8","3egxgj7e","Policy distr","0.3859865367412567","polished-galaxy-105","0.47093135118484497"
"8","3egxgj7e","Policy distr","0.3775317072868347","polished-galaxy-105","0.47511738538742065"
"8","3egxgj7e","Policy distr","0.36918970942497253","polished-galaxy-105","0.47930341958999634"
"8","3egxgj7e","Policy distr","0.3609611988067627","polished-galaxy-105","0.4834895133972168"
"8","3egxgj7e","Policy distr","0.35284703969955444","polished-galaxy-105","0.4876755475997925"
"8","3egxgj7e","Policy distr","0.34484758973121643","polished-galaxy-105","0.49186161160469055"
"8","3egxgj7e","Policy distr","0.3369634747505188","polished-galaxy-105","0.4960476756095886"
"8","3egxgj7e","Policy distr","0.329195111989975","polished-galaxy-105","0.5002337098121643"
"8","3egxgj7e","Policy distr","0.32154276967048645","polished-galaxy-105","0.5044198036193848"
"8","3egxgj7e","Policy distr","0.3140068054199219","polished-galaxy-105","0.5086058378219604"
"8","3egxgj7e","Policy distr","0.3065873384475708","polished-galaxy-105","0.5127918720245361"
"8","3egxgj7e","Policy distr","0.2992844581604004","polished-galaxy-105","0.5169779658317566"
"8","3egxgj7e","Policy distr","0.29209834337234497","polished-galaxy-105","0.5211640000343323"
"8","3egxgj7e","Policy distr","0.2850288152694702","polished-galaxy-105","0.5253500938415527"
"8","3egxgj7e","Policy distr","0.27807605266571045","polished-galaxy-105","0.5295361280441284"
"8","3egxgj7e","Policy distr","0.27123957872390747","polished-galaxy-105","0.5337221622467041"
"8","3egxgj7e","Policy distr","0.26451942324638367","polished-galaxy-105","0.5379081964492798"
"8","3egxgj7e","Policy distr","0.25791510939598083","polished-galaxy-105","0.5420942902565002"
"8","3egxgj7e","Policy distr","0.25142648816108704","polished-galaxy-105","0.5462803244590759"
"8","3egxgj7e","Policy distr","0.2450529783964157","polished-galaxy-105","0.5504664182662964"
"8","3egxgj7e","Policy distr","0.23879432678222656","polished-galaxy-105","0.5546524524688721"
"8","3egxgj7e","Policy distr","0.23264990746974945","polished-galaxy-105","0.5588384866714478"
"8","3egxgj7e","Policy distr","0.22661909461021423","polished-galaxy-105","0.5630245804786682"
"8","3egxgj7e","Policy distr","0.2207013964653015","polished-galaxy-105","0.5672106146812439"
"8","3egxgj7e","Policy distr","0.2148960679769516","polished-galaxy-105","0.5713967084884644"
"8","3egxgj7e","Policy distr","0.20920246839523315","polished-galaxy-105","0.57558274269104"
"8","3egxgj7e","Policy distr","0.2036198228597641","polished-galaxy-105","0.5797687768936157"
"8","3egxgj7e","Policy distr","0.19814734160900116","polished-galaxy-105","0.5839548110961914"
"8","3egxgj7e","Policy distr","0.19278404116630554","polished-galaxy-105","0.5881409049034119"
"8","3egxgj7e","Policy distr","0.18752916157245636","polished-galaxy-105","0.5923269987106323"
"8","3egxgj7e","Policy distr","0.18238182365894318","polished-galaxy-105","0.596513032913208"
"8","3egxgj7e","Policy distr","0.177341029047966","polished-galaxy-105","0.6006990671157837"
"8","3egxgj7e","Policy distr","0.17240576446056366","polished-galaxy-105","0.6048851013183594"
"8","3egxgj7e","Policy distr","0.167574942111969","polished-galaxy-105","0.6090711951255798"
"8","3egxgj7e","Policy distr","0.1628475785255432","polished-galaxy-105","0.6132572293281555"
"8","3egxgj7e","Policy distr","0.1582225263118744","polished-galaxy-105","0.617443323135376"
"8","3egxgj7e","Policy distr","0.15369875729084015","polished-galaxy-105","0.6216293573379517"
"8","3egxgj7e","Policy distr","0.1492750644683838","polished-galaxy-105","0.6258153915405273"
"8","3egxgj7e","Policy distr","0.14495021104812622","polished-galaxy-105","0.6300014853477478"
"8","3egxgj7e","Policy distr","0.14072315394878387","polished-galaxy-105","0.6341875195503235"
"8","3egxgj7e","Policy distr","0.1365925520658493","polished-galaxy-105","0.638373613357544"
"8","3egxgj7e","Policy distr","0.13255725800991058","polished-galaxy-105","0.6425596475601196"
"8","3egxgj7e","Policy distr","0.12861591577529907","polished-galaxy-105","0.6467456817626953"
"8","3egxgj7e","Policy distr","0.12476733326911926","polished-galaxy-105","0.650931715965271"
"8","3egxgj7e","Policy distr","0.12101015448570251","polished-galaxy-105","0.6551178097724915"
"8","3egxgj7e","Policy distr","0.11734314262866974","polished-galaxy-105","0.6593038439750671"
"8","3egxgj7e","Policy distr","0.11376494914293289","polished-galaxy-105","0.6634899377822876"
"8","3egxgj7e","Policy distr","0.11027425527572632","polished-galaxy-105","0.6676759719848633"
"8","3egxgj7e","Policy distr","0.10686975717544556","polished-galaxy-105","0.671862006187439"
"8","3egxgj7e","Policy distr","0.10354998707771301","polished-galaxy-105","0.6760480999946594"
"8","3egxgj7e","Policy distr","0.10031373053789139","polished-galaxy-105","0.6802341341972351"
"8","3egxgj7e","Policy distr","0.09715951979160309","polished-galaxy-105","0.6844202280044556"
"8","3egxgj7e","Policy distr","0.09408611059188843","polished-galaxy-105","0.6886062622070312"
"8","3egxgj7e","Policy distr","0.0910920798778534","polished-galaxy-105","0.6927922964096069"
"8","3egxgj7e","Policy distr","0.08817601948976517","polished-galaxy-105","0.6969783306121826"
"8","3egxgj7e","Policy distr","0.08533652871847153","polished-galaxy-105","0.7011644244194031"
"8","3egxgj7e","Policy distr","0.08257231116294861","polished-galaxy-105","0.7053505182266235"
"8","3egxgj7e","Policy distr","0.07988201081752777","polished-galaxy-105","0.7095365524291992"
"8","3egxgj7e","Policy distr","0.07726418226957321","polished-galaxy-105","0.7137225866317749"
"8","3egxgj7e","Policy distr","0.07471754401922226","polished-galaxy-105","0.7179086208343506"
"8","3egxgj7e","Policy distr","0.07224062085151672","polished-galaxy-105","0.722094714641571"
"8","3egxgj7e","Policy distr","0.06983217597007751","polished-galaxy-105","0.7262807488441467"
"8","3egxgj7e","Policy distr","0.06749074906110764","polished-galaxy-105","0.7304668426513672"
"8","3egxgj7e","Policy distr","0.06521506607532501","polished-galaxy-105","0.7346528768539429"
"8","3egxgj7e","Policy distr","0.0630037784576416","polished-galaxy-105","0.7388389110565186"
"8","3egxgj7e","Policy distr","0.060855552554130554","polished-galaxy-105","0.7430249452590942"
"8","3egxgj7e","Policy distr","0.05876900255680084","polished-galaxy-105","0.7472110390663147"
"8","3egxgj7e","Policy distr","0.05674288421869278","polished-galaxy-105","0.7513971328735352"
"8","3egxgj7e","Policy distr","0.0547759123146534","polished-galaxy-105","0.7555831670761108"
"8","3egxgj7e","Policy distr","0.05286676436662674","polished-galaxy-105","0.7597692012786865"
"8","3egxgj7e","Policy distr","0.051014143973588943","polished-galaxy-105","0.7639552354812622"
"8","3egxgj7e","Policy distr","0.049216773360967636","polished-galaxy-105","0.7681413292884827"
"8","3egxgj7e","Policy distr","0.04747345671057701","polished-galaxy-105","0.7723273634910583"
"8","3egxgj7e","Policy distr","0.045782893896102905","polished-galaxy-105","0.7765134572982788"
"8","3egxgj7e","Policy distr","0.04414389282464981","polished-galaxy-105","0.7806994915008545"
"8","3egxgj7e","Policy distr","0.04255523160099983","polished-galaxy-105","0.7848855257034302"
"8","3egxgj7e","Policy distr","0.04101569205522537","polished-galaxy-105","0.7890716195106506"
"8","3egxgj7e","Policy distr","0.03952411189675331","polished-galaxy-105","0.7932576537132263"
"8","3egxgj7e","Policy distr","0.03807928413152695","polished-galaxy-105","0.7974437475204468"
"8","3egxgj7e","Policy distr","0.036680106073617935","polished-galaxy-105","0.8016297817230225"
"8","3egxgj7e","Policy distr","0.03532541170716286","polished-galaxy-105","0.8058158159255981"
"8","3egxgj7e","Policy distr","0.03401408717036247","polished-galaxy-105","0.8100018501281738"
"8","3egxgj7e","Policy distr","0.032745011150836945","polished-galaxy-105","0.8141879439353943"
"8","3egxgj7e","Policy distr","0.031517092138528824","polished-galaxy-105","0.8183740377426147"
"8","3egxgj7e","Policy distr","0.030329309403896332","polished-galaxy-105","0.8225600719451904"
"8","3egxgj7e","Policy distr","0.029180558398365974","polished-galaxy-105","0.8267461061477661"
"8","3egxgj7e","Policy distr","0.028069818392395973","polished-galaxy-105","0.8309321403503418"
"8","3egxgj7e","Policy distr","0.026996053755283356","polished-galaxy-105","0.8351182341575623"
"8","3egxgj7e","Policy distr","0.025958282873034477","polished-galaxy-105","0.8393042683601379"
"8","3egxgj7e","Policy distr","0.02495550364255905","polished-galaxy-105","0.8434903621673584"
"8","3egxgj7e","Policy distr","0.023986773565411568","polished-galaxy-105","0.8476763963699341"
"8","3egxgj7e","Policy distr","0.023051129654049873","polished-galaxy-105","0.8518624305725098"
"8","3egxgj7e","Policy distr","0.02214764431118965","polished-galaxy-105","0.8560484647750854"
"8","3egxgj7e","Policy distr","0.021275386214256287","polished-galaxy-105","0.8602345585823059"
"8","3egxgj7e","Policy distr","0.020433468744158745","polished-galaxy-105","0.8644206523895264"
"8","3egxgj7e","Policy distr","0.019621040672063828","polished-galaxy-105","0.868606686592102"
"8","3egxgj7e","Policy distr","0.018837222829461098","polished-galaxy-105","0.8727927207946777"
"8","3egxgj7e","Policy distr","0.018081173300743103","polished-galaxy-105","0.8769787549972534"
"8","3egxgj7e","Policy distr","0.017352048307657242","polished-galaxy-105","0.8811648488044739"
"8","3egxgj7e","Policy distr","0.016649072989821434","polished-galaxy-105","0.8853508830070496"
"8","3egxgj7e","Policy distr","0.01597144640982151","polished-galaxy-105","0.88953697681427"
"8","3egxgj7e","Policy distr","0.015318402089178562","polished-galaxy-105","0.8937230110168457"
"8","3egxgj7e","Policy distr","0.01468917541205883","polished-galaxy-105","0.8979090452194214"
"8","3egxgj7e","Policy distr","0.014083027839660645","polished-galaxy-105","0.9020951390266418"
"8","3egxgj7e","Policy distr","0.013499259948730469","polished-galaxy-105","0.9062811732292175"
"8","3egxgj7e","Policy distr","0.012937143445014954","polished-galaxy-105","0.910467267036438"
"8","3egxgj7e","Policy distr","0.01239600870758295","polished-galaxy-105","0.9146533012390137"
"8","3egxgj7e","Policy distr","0.011875186115503311","polished-galaxy-105","0.9188393354415894"
"8","3egxgj7e","Policy distr","0.011374006979167461","polished-galaxy-105","0.923025369644165"
"8","3egxgj7e","Policy distr","0.010891844518482685","polished-galaxy-105","0.9272114634513855"
"8","3egxgj7e","Policy distr","0.010428077541291714","polished-galaxy-105","0.931397557258606"
"8","3egxgj7e","Policy distr","0.009982106275856495","polished-galaxy-105","0.9355835914611816"
"8","3egxgj7e","Policy distr","0.009553339332342148","polished-galaxy-105","0.9397696256637573"
"8","3egxgj7e","Policy distr","0.009141193702816963","polished-galaxy-105","0.943955659866333"
"8","3egxgj7e","Policy distr","0.008745105937123299","polished-galaxy-105","0.9481417536735535"
"8","3egxgj7e","Policy distr","0.008364548906683922","polished-galaxy-105","0.9523277878761292"
"8","3egxgj7e","Policy distr","0.007998986169695854","polished-galaxy-105","0.9565138816833496"
"8","3egxgj7e","Policy distr","0.007647898979485035","polished-galaxy-105","0.9606999158859253"
"8","3egxgj7e","Policy distr","0.007310786284506321","polished-galaxy-105","0.964885950088501"
"8","3egxgj7e","Policy distr","0.006987166590988636","polished-galaxy-105","0.9690719842910767"
"8","3egxgj7e","Policy distr","0.006676557008177042","polished-galaxy-105","0.9732580780982971"
"8","3egxgj7e","Policy distr","0.006378508638590574","polished-galaxy-105","0.9774441719055176"
"8","3egxgj7e","Policy distr","0.00609257398173213","polished-galaxy-105","0.9816302061080933"
"8","3egxgj7e","Policy distr","0.0058183143846690655","polished-galaxy-105","0.985816240310669"
"8","3egxgj7e","Policy distr","0.005555314477533102","polished-galaxy-105","0.9900022745132446"
"8","3egxgj7e","Policy distr","0.005303158424794674","polished-galaxy-105","0.9941883683204651"
"8","3egxgj7e","Policy distr","0.005061460193246603","polished-galaxy-105","0.9983744025230408"
"8","3egxgj7e","Policy distr","0.004829833284020424","polished-galaxy-105","1.0025603771209717"
"8","3egxgj7e","Policy distr","0.004607892129570246","polished-galaxy-105","1.006746530532837"
"8","3egxgj7e","Policy distr","0.004395287949591875","polished-galaxy-105","1.0109326839447021"
"8","3egxgj7e","Policy distr","0.004191687796264887","polished-galaxy-105","1.0151185989379883"
"8","3egxgj7e","Policy distr","0.003996720537543297","polished-galaxy-105","1.0193047523498535"
"8","3egxgj7e","Policy distr","0.003810086054727435","polished-galaxy-105","1.0234906673431396"
"8","3egxgj7e","Policy distr","0.003631443716585636","polished-galaxy-105","1.0276768207550049"
"8","3egxgj7e","Policy distr","0.0034604999236762524","polished-galaxy-105","1.0318629741668701"
"8","3egxgj7e","Policy distr","0.0032969678286463022","polished-galaxy-105","1.0360488891601562"
"8","3egxgj7e","Policy distr","0.0031405373010784388","polished-galaxy-105","1.0402350425720215"
"8","3egxgj7e","Policy distr","0.002990951295942068","polished-galaxy-105","1.0444209575653076"

==> plot_scripts/data/action_distributions/hopper/hopper_800k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.6951208114624023"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.692334771156311"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.6895487308502197"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.6867626905441284"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.6839766502380371"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.681190550327301"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.6784045100212097"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.6756184697151184"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.6728323698043823"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.670046329498291"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.6672602891921997"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.6644742488861084"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.6616882085800171"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.658902108669281"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.6561160683631897"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.6533300280570984"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.6505439281463623"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.647757887840271"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.6449718475341797"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.6421858072280884"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.6393997669219971"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.636613667011261"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.6338276267051697"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.6310415863990784"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.6282554864883423"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.625469446182251"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.6226834058761597"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.6198973655700684"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.617111325263977"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.614325225353241"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.6115391850471497"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.6087531447410583"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.6059670448303223"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.603181004524231"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.6003949642181396"
"8","3egxgj7e","Action distr","0.06490969929345729","polished-galaxy-105","-0.5976089239120483"
"8","3egxgj7e","Action distr","0.03894581957607437","polished-galaxy-105","-0.594822883605957"
"8","3egxgj7e","Action distr","0.012981939858691458","polished-galaxy-105","-0.592036783695221"
"8","3egxgj7e","Action distr","0.012981939858691458","polished-galaxy-105","-0.5892507433891296"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.5864647030830383"
"8","3egxgj7e","Action distr","0.012981939858691458","polished-galaxy-105","-0.5836786031723022"
"8","3egxgj7e","Action distr","0.012981939858691458","polished-galaxy-105","-0.5808925628662109"
"8","3egxgj7e","Action distr","0.012981939858691458","polished-galaxy-105","-0.5781065225601196"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.5753204822540283"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.572534441947937"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.5697483420372009"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.5669623017311096"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.5641762614250183"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.5613901615142822"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.5586041212081909"
"8","3egxgj7e","Action distr","0.03894581957607437","polished-galaxy-105","-0.5558180809020996"
"8","3egxgj7e","Action distr","0.025963879717382916","polished-galaxy-105","-0.5530320405960083"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.5502459406852722"
"8","3egxgj7e","Action distr","0.03894581957607437","polished-galaxy-105","-0.5474599003791809"
"8","3egxgj7e","Action distr","0.012981939858691458","polished-galaxy-105","-0.5446738600730896"
"8","3egxgj7e","Action distr","0.03894581957607437","polished-galaxy-105","-0.5418877601623535"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.5391017198562622"
"8","3egxgj7e","Action distr","0.07789163915214874","polished-galaxy-105","-0.5363156795501709"
"8","3egxgj7e","Action distr","0.03894581957607437","polished-galaxy-105","-0.5335296392440796"
"8","3egxgj7e","Action distr","0.03894581957607437","polished-galaxy-105","-0.5307435989379883"
"8","3egxgj7e","Action distr","0.012981939858691458","polished-galaxy-105","-0.5279574990272522"
"8","3egxgj7e","Action distr","0.025963879717382916","polished-galaxy-105","-0.5251714587211609"
"8","3egxgj7e","Action distr","0.03894581957607437","polished-galaxy-105","-0.5223854184150696"
"8","3egxgj7e","Action distr","0.025963879717382916","polished-galaxy-105","-0.5195993185043335"
"8","3egxgj7e","Action distr","0.07789163915214874","polished-galaxy-105","-0.5168132781982422"
"8","3egxgj7e","Action distr","0.05192775943476583","polished-galaxy-105","-0.5140272378921509"
"8","3egxgj7e","Action distr","0.06490969929345729","polished-galaxy-105","-0.5112411975860596"
"8","3egxgj7e","Action distr","0.012981939858691458","polished-galaxy-105","-0.5084551572799683"
"8","3egxgj7e","Action distr","0.06490969929345729","polished-galaxy-105","-0.5056690573692322"
"8","3egxgj7e","Action distr","0.11683745872822311","polished-galaxy-105","-0.5028830170631409"
"8","3egxgj7e","Action distr","0.06490969929345729","polished-galaxy-105","-0.5000969767570496"
"8","3egxgj7e","Action distr","0.10385551886953166","polished-galaxy-105","-0.49731090664863586"
"8","3egxgj7e","Action distr","0.05192775943476583","polished-galaxy-105","-0.49452483654022217"
"8","3egxgj7e","Action distr","0.0908735790108402","polished-galaxy-105","-0.49173879623413086"
"8","3egxgj7e","Action distr","0.05192775943476583","polished-galaxy-105","-0.48895275592803955"
"8","3egxgj7e","Action distr","0.10385551886953166","polished-galaxy-105","-0.48616668581962585"
"8","3egxgj7e","Action distr","0.16876521816298895","polished-galaxy-105","-0.48338061571121216"
"8","3egxgj7e","Action distr","0.05192775943476583","polished-galaxy-105","-0.48059457540512085"
"8","3egxgj7e","Action distr","0.06490969929345729","polished-galaxy-105","-0.47780853509902954"
"8","3egxgj7e","Action distr","0.10385551886953166","polished-galaxy-105","-0.47502246499061584"
"8","3egxgj7e","Action distr","0.11683745872822311","polished-galaxy-105","-0.47223639488220215"
"8","3egxgj7e","Action distr","0.0908735790108402","polished-galaxy-105","-0.46945035457611084"
"8","3egxgj7e","Action distr","0.10385551886953166","polished-galaxy-105","-0.46666431427001953"
"8","3egxgj7e","Action distr","0.07789163915214874","polished-galaxy-105","-0.46387824416160583"
"8","3egxgj7e","Action distr","0.19472909788037188","polished-galaxy-105","-0.46109217405319214"
"8","3egxgj7e","Action distr","0.14280133844560602","polished-galaxy-105","-0.45830613374710083"
"8","3egxgj7e","Action distr","0.11683745872822311","polished-galaxy-105","-0.4555200934410095"
"8","3egxgj7e","Action distr","0.07789163915214874","polished-galaxy-105","-0.4527340233325958"
"8","3egxgj7e","Action distr","0.11683745872822311","polished-galaxy-105","-0.44994795322418213"
"8","3egxgj7e","Action distr","0.11683745872822311","polished-galaxy-105","-0.4471619129180908"
"8","3egxgj7e","Action distr","0.14280133844560602","polished-galaxy-105","-0.4443758726119995"
"8","3egxgj7e","Action distr","0.12981939858691458","polished-galaxy-105","-0.4415898025035858"
"8","3egxgj7e","Action distr","0.12981939858691458","polished-galaxy-105","-0.4388037323951721"
"8","3egxgj7e","Action distr","0.1817471580216804","polished-galaxy-105","-0.4360176920890808"
"8","3egxgj7e","Action distr","0.2466568573151377","polished-galaxy-105","-0.4332316517829895"
"8","3egxgj7e","Action distr","0.23367491745644622","polished-galaxy-105","-0.4304455816745758"
"8","3egxgj7e","Action distr","0.1817471580216804","polished-galaxy-105","-0.4276595115661621"
"8","3egxgj7e","Action distr","0.32454849646728645","polished-galaxy-105","-0.4248734712600708"
"8","3egxgj7e","Action distr","0.2466568573151377","polished-galaxy-105","-0.4220874309539795"
"8","3egxgj7e","Action distr","0.20771103773906333","polished-galaxy-105","-0.4193013310432434"
"8","3egxgj7e","Action distr","0.28560267689121205","polished-galaxy-105","-0.4165152907371521"
"8","3egxgj7e","Action distr","0.25963879717382915","polished-galaxy-105","-0.4137292504310608"
"8","3egxgj7e","Action distr","0.1817471580216804","polished-galaxy-105","-0.4109431803226471"
"8","3egxgj7e","Action distr","0.31156655660859495","polished-galaxy-105","-0.4081571102142334"
"8","3egxgj7e","Action distr","0.23367491745644622","polished-galaxy-105","-0.4053710699081421"
"8","3egxgj7e","Action distr","0.29858461674990355","polished-galaxy-105","-0.4025850296020508"
"8","3egxgj7e","Action distr","0.31156655660859495","polished-galaxy-105","-0.3997989594936371"
"8","3egxgj7e","Action distr","0.2726207370325206","polished-galaxy-105","-0.3970128893852234"
"8","3egxgj7e","Action distr","0.25963879717382915","polished-galaxy-105","-0.3942268490791321"
"8","3egxgj7e","Action distr","0.29858461674990355","polished-galaxy-105","-0.39144080877304077"
"8","3egxgj7e","Action distr","0.28560267689121205","polished-galaxy-105","-0.3886547386646271"
"8","3egxgj7e","Action distr","0.35051237618466935","polished-galaxy-105","-0.3858686685562134"
"8","3egxgj7e","Action distr","0.31156655660859495","polished-galaxy-105","-0.38308262825012207"
"8","3egxgj7e","Action distr","0.31156655660859495","polished-galaxy-105","-0.38029658794403076"
"8","3egxgj7e","Action distr","0.3764762559020523","polished-galaxy-105","-0.37751051783561707"
"8","3egxgj7e","Action distr","0.35051237618466935","polished-galaxy-105","-0.37472444772720337"
"8","3egxgj7e","Action distr","0.3375304363259779","polished-galaxy-105","-0.37193840742111206"
"8","3egxgj7e","Action distr","0.29858461674990355","polished-galaxy-105","-0.36915236711502075"
"8","3egxgj7e","Action distr","0.4024401356194352","polished-galaxy-105","-0.36636629700660706"
"8","3egxgj7e","Action distr","0.6490969929345729","polished-galaxy-105","-0.36358022689819336"
"8","3egxgj7e","Action distr","0.31156655660859495","polished-galaxy-105","-0.36079418659210205"
"8","3egxgj7e","Action distr","0.3764762559020523","polished-galaxy-105","-0.35800814628601074"
"8","3egxgj7e","Action distr","0.29858461674990355","polished-galaxy-105","-0.35522207617759705"
"8","3egxgj7e","Action distr","0.32454849646728645","polished-galaxy-105","-0.35243600606918335"
"8","3egxgj7e","Action distr","0.5452414740650412","polished-galaxy-105","-0.34964996576309204"
"8","3egxgj7e","Action distr","0.3634943160433608","polished-galaxy-105","-0.34686392545700073"
"8","3egxgj7e","Action distr","0.5062956544889669","polished-galaxy-105","-0.34407785534858704"
"8","3egxgj7e","Action distr","0.48033177477158395","polished-galaxy-105","-0.34129178524017334"
"8","3egxgj7e","Action distr","0.6101511733584986","polished-galaxy-105","-0.33850574493408203"
"8","3egxgj7e","Action distr","0.5192775943476583","polished-galaxy-105","-0.3357197046279907"
"8","3egxgj7e","Action distr","0.4933137146302754","polished-galaxy-105","-0.332933634519577"
"8","3egxgj7e","Action distr","0.4933137146302754","polished-galaxy-105","-0.33014756441116333"
"8","3egxgj7e","Action distr","0.7918983313801788","polished-galaxy-105","-0.327361524105072"
"8","3egxgj7e","Action distr","0.48033177477158395","polished-galaxy-105","-0.3245754837989807"
"8","3egxgj7e","Action distr","0.5712053537824241","polished-galaxy-105","-0.321789413690567"
"8","3egxgj7e","Action distr","0.6101511733584986","polished-galaxy-105","-0.3190033435821533"
"8","3egxgj7e","Action distr","0.5322595342063497","polished-galaxy-105","-0.316217303276062"
"8","3egxgj7e","Action distr","0.8438260908149448","polished-galaxy-105","-0.3134312629699707"
"8","3egxgj7e","Action distr","0.7010247523693387","polished-galaxy-105","-0.310645192861557"
"8","3egxgj7e","Action distr","0.48033177477158395","polished-galaxy-105","-0.3078591227531433"
"8","3egxgj7e","Action distr","0.5712053537824241","polished-galaxy-105","-0.305073082447052"
"8","3egxgj7e","Action distr","0.7269886320867216","polished-galaxy-105","-0.3022870421409607"
"8","3egxgj7e","Action distr","0.5971692334998071","polished-galaxy-105","-0.299500972032547"
"8","3egxgj7e","Action distr","0.6620789327932644","polished-galaxy-105","-0.2967149019241333"
"8","3egxgj7e","Action distr","0.6750608726519558","polished-galaxy-105","-0.293928861618042"
"8","3egxgj7e","Action distr","0.6231331132171899","polished-galaxy-105","-0.2911428213119507"
"8","3egxgj7e","Action distr","0.5712053537824241","polished-galaxy-105","-0.288356751203537"
"8","3egxgj7e","Action distr","0.8048802712388704","polished-galaxy-105","-0.2855706810951233"
"8","3egxgj7e","Action distr","0.8308441509562533","polished-galaxy-105","-0.282784640789032"
"8","3egxgj7e","Action distr","0.7789163915214875","polished-galaxy-105","-0.2799986004829407"
"8","3egxgj7e","Action distr","1.051537128554008","polished-galaxy-105","-0.2772125005722046"
"8","3egxgj7e","Action distr","0.8048802712388704","polished-galaxy-105","-0.2744264602661133"
"8","3egxgj7e","Action distr","0.8697899705323276","polished-galaxy-105","-0.271640419960022"
"8","3egxgj7e","Action distr","0.9866274292605508","polished-galaxy-105","-0.2688543498516083"
"8","3egxgj7e","Action distr","0.8568080306736363","polished-galaxy-105","-0.2660682797431946"
"8","3egxgj7e","Action distr","1.1943384669996142","polished-galaxy-105","-0.26328223943710327"
"8","3egxgj7e","Action distr","0.8308441509562533","polished-galaxy-105","-0.26049619913101196"
"8","3egxgj7e","Action distr","0.8048802712388704","polished-galaxy-105","-0.25771012902259827"
"8","3egxgj7e","Action distr","0.9217177299670936","polished-galaxy-105","-0.25492405891418457"
"8","3egxgj7e","Action distr","0.8308441509562533","polished-galaxy-105","-0.25213801860809326"
"8","3egxgj7e","Action distr","0.9217177299670936","polished-galaxy-105","-0.24935197830200195"
"8","3egxgj7e","Action distr","0.908735790108402","polished-galaxy-105","-0.24656590819358826"
"8","3egxgj7e","Action distr","0.8568080306736363","polished-galaxy-105","-0.24377986788749695"
"8","3egxgj7e","Action distr","0.9476816096844765","polished-galaxy-105","-0.24099379777908325"
"8","3egxgj7e","Action distr","0.8697899705323276","polished-galaxy-105","-0.23820775747299194"
"8","3egxgj7e","Action distr","1.129428767706157","polished-galaxy-105","-0.23542168736457825"
"8","3egxgj7e","Action distr","1.077501008271391","polished-galaxy-105","-0.23263564705848694"
"8","3egxgj7e","Action distr","1.129428767706157","polished-galaxy-105","-0.22984957695007324"
"8","3egxgj7e","Action distr","1.2073204068583057","polished-galaxy-105","-0.22706353664398193"
"8","3egxgj7e","Action distr","1.0645190684126995","polished-galaxy-105","-0.22427746653556824"
"8","3egxgj7e","Action distr","1.3241578655865287","polished-galaxy-105","-0.22149142622947693"
"8","3egxgj7e","Action distr","1.1553926474235396","polished-galaxy-105","-0.21870535612106323"
"8","3egxgj7e","Action distr","1.129428767706157","polished-galaxy-105","-0.21591931581497192"
"8","3egxgj7e","Action distr","1.2073204068583057","polished-galaxy-105","-0.21313324570655823"
"8","3egxgj7e","Action distr","1.1683745872822313","polished-galaxy-105","-0.21034719049930573"
"8","3egxgj7e","Action distr","1.1424107075648482","polished-galaxy-105","-0.20756113529205322"
"8","3egxgj7e","Action distr","1.2592481662930715","polished-galaxy-105","-0.20477506518363953"
"8","3egxgj7e","Action distr","1.2592481662930715","polished-galaxy-105","-0.20198902487754822"
"8","3egxgj7e","Action distr","1.2073204068583057","polished-galaxy-105","-0.19920295476913452"
"8","3egxgj7e","Action distr","1.6097605424777408","polished-galaxy-105","-0.1964169144630432"
"8","3egxgj7e","Action distr","1.3760856250212945","polished-galaxy-105","-0.19363084435462952"
"8","3egxgj7e","Action distr","1.4280133844560605","polished-galaxy-105","-0.1908448040485382"
"8","3egxgj7e","Action distr","1.2852120460104544","polished-galaxy-105","-0.1880587339401245"
"8","3egxgj7e","Action distr","1.3241578655865287","polished-galaxy-105","-0.1852726936340332"
"8","3egxgj7e","Action distr","1.1683745872822313","polished-galaxy-105","-0.1824866235256195"
"8","3egxgj7e","Action distr","1.3241578655865287","polished-galaxy-105","-0.1797005832195282"
"8","3egxgj7e","Action distr","1.389067564879986","polished-galaxy-105","-0.1769145131111145"
"8","3egxgj7e","Action distr","1.2981939858691458","polished-galaxy-105","-0.1741284728050232"
"8","3egxgj7e","Action distr","1.4539772641734432","polished-galaxy-105","-0.1713424026966095"
"8","3egxgj7e","Action distr","1.3241578655865287","polished-galaxy-105","-0.1685563623905182"
"8","3egxgj7e","Action distr","1.531868903325592","polished-galaxy-105","-0.1657702922821045"
"8","3egxgj7e","Action distr","1.3241578655865287","polished-galaxy-105","-0.16298425197601318"
"8","3egxgj7e","Action distr","1.7655438207820384","polished-galaxy-105","-0.1601981818675995"
"8","3egxgj7e","Action distr","1.5059050236082092","polished-galaxy-105","-0.15741214156150818"
"8","3egxgj7e","Action distr","1.7395799410646553","polished-galaxy-105","-0.15462607145309448"
"8","3egxgj7e","Action distr","1.389067564879986","polished-galaxy-105","-0.15184003114700317"
"8","3egxgj7e","Action distr","1.5188869634669004","polished-galaxy-105","-0.14905396103858948"
"8","3egxgj7e","Action distr","1.4669592040321346","polished-galaxy-105","-0.14626792073249817"
"8","3egxgj7e","Action distr","1.5837966627603577","polished-galaxy-105","-0.14348185062408447"
"8","3egxgj7e","Action distr","1.4799411438908263","polished-galaxy-105","-0.14069581031799316"
"8","3egxgj7e","Action distr","1.5967786026190494","polished-galaxy-105","-0.13790974020957947"
"8","3egxgj7e","Action distr","1.648706362053815","polished-galaxy-105","-0.13512369990348816"
"8","3egxgj7e","Action distr","1.4280133844560605","polished-galaxy-105","-0.13233762979507446"
"8","3egxgj7e","Action distr","1.8434354599341871","polished-galaxy-105","-0.12955158948898315"
"8","3egxgj7e","Action distr","1.6616883019125066","polished-galaxy-105","-0.12676551938056946"
"8","3egxgj7e","Action distr","1.3760856250212945","polished-galaxy-105","-0.12397947162389755"
"8","3egxgj7e","Action distr","1.3371398054452202","polished-galaxy-105","-0.12119341641664505"
"8","3egxgj7e","Action distr","1.531868903325592","polished-galaxy-105","-0.11840736120939255"
"8","3egxgj7e","Action distr","1.7525618809233467","polished-galaxy-105","-0.11562130600214005"
"8","3egxgj7e","Action distr","1.817471580216804","polished-galaxy-105","-0.11283525079488754"
"8","3egxgj7e","Action distr","1.648706362053815","polished-galaxy-105","-0.11004919558763504"
"8","3egxgj7e","Action distr","1.5708147229016665","polished-galaxy-105","-0.10726314038038254"
"8","3egxgj7e","Action distr","1.5059050236082092","polished-galaxy-105","-0.10447707772254944"
"8","3egxgj7e","Action distr","1.700634121488581","polished-galaxy-105","-0.10169102251529694"
"8","3egxgj7e","Action distr","1.7136160613472726","polished-galaxy-105","-0.09890496730804443"
"8","3egxgj7e","Action distr","1.8693993396515698","polished-galaxy-105","-0.09611891210079193"
"8","3egxgj7e","Action distr","1.8434354599341871","polished-galaxy-105","-0.09333285689353943"
"8","3egxgj7e","Action distr","1.7265980012059639","polished-galaxy-105","-0.09054680168628693"
"8","3egxgj7e","Action distr","1.9213270990863358","polished-galaxy-105","-0.08776074647903442"
"8","3egxgj7e","Action distr","1.8693993396515698","polished-galaxy-105","-0.08497469127178192"
"8","3egxgj7e","Action distr","1.7525618809233467","polished-galaxy-105","-0.08218863606452942"
"8","3egxgj7e","Action distr","1.8044896403581125","polished-galaxy-105","-0.07940258085727692"
"8","3egxgj7e","Action distr","1.9213270990863358","polished-galaxy-105","-0.07661652565002441"
"8","3egxgj7e","Action distr","1.986236798379793","polished-galaxy-105","-0.07383047044277191"
"8","3egxgj7e","Action distr","2.064128437531942","polished-galaxy-105","-0.07104441523551941"
"8","3egxgj7e","Action distr","1.5448508431842836","polished-galaxy-105","-0.0682583600282669"
"8","3egxgj7e","Action distr","1.9602729186624102","polished-galaxy-105","-0.0654723048210144"
"8","3egxgj7e","Action distr","1.986236798379793","polished-galaxy-105","-0.0626862496137619"
"8","3egxgj7e","Action distr","1.8823812795102612","polished-galaxy-105","-0.0599001944065094"
"8","3egxgj7e","Action distr","1.8434354599341871","polished-galaxy-105","-0.0571141391992569"
"8","3egxgj7e","Action distr","1.8304535200754957","polished-galaxy-105","-0.054328083992004395"
"8","3egxgj7e","Action distr","1.9602729186624102","polished-galaxy-105","-0.05154202878475189"
"8","3egxgj7e","Action distr","1.791507700499421","polished-galaxy-105","-0.04875596985220909"
"8","3egxgj7e","Action distr","1.648706362053815","polished-galaxy-105","-0.04596991464495659"
"8","3egxgj7e","Action distr","1.8564173997928786","polished-galaxy-105","-0.043183859437704086"
"8","3egxgj7e","Action distr","1.9602729186624102","polished-galaxy-105","-0.040397804230451584"
"8","3egxgj7e","Action distr","1.9732548585211016","polished-galaxy-105","-0.03761174902319908"
"8","3egxgj7e","Action distr","2.064128437531942","polished-galaxy-105","-0.03482569381594658"
"8","3egxgj7e","Action distr","1.7525618809233467","polished-galaxy-105","-0.03203963860869408"
"8","3egxgj7e","Action distr","1.791507700499421","polished-galaxy-105","-0.029253583401441574"
"8","3egxgj7e","Action distr","1.9472909788037187","polished-galaxy-105","-0.02646752819418907"
"8","3egxgj7e","Action distr","1.9083451592276444","polished-galaxy-105","-0.02368147112429142"
"8","3egxgj7e","Action distr","2.1420200766840902","polished-galaxy-105","-0.020895415917038918"
"8","3egxgj7e","Action distr","1.8434354599341871","polished-galaxy-105","-0.018109360709786415"
"8","3egxgj7e","Action distr","1.7655438207820384","polished-galaxy-105","-0.015323305502533913"
"8","3egxgj7e","Action distr","1.895363219368953","polished-galaxy-105","-0.01253725029528141"
"8","3egxgj7e","Action distr","1.8304535200754957","polished-galaxy-105","-0.009751194156706333"
"8","3egxgj7e","Action distr","2.077110377390633","polished-galaxy-105","-0.006965138949453831"
"8","3egxgj7e","Action distr","1.8823812795102612","polished-galaxy-105","-0.004179083276540041"
"8","3egxgj7e","Action distr","2.038164557814559","polished-galaxy-105","-0.001393027720041573"
"8","3egxgj7e","Action distr","2.0251826179558674","polished-galaxy-105","0.001393027720041573"
"8","3egxgj7e","Action distr","1.674670241771198","polished-galaxy-105","0.004179083276540041"
"8","3egxgj7e","Action distr","1.9213270990863358","polished-galaxy-105","0.006965138949453831"
"8","3egxgj7e","Action distr","1.7395799410646553","polished-galaxy-105","0.009751194156706333"
"8","3egxgj7e","Action distr","1.648706362053815","polished-galaxy-105","0.01253725029528141"
"8","3egxgj7e","Action distr","2.038164557814559","polished-galaxy-105","0.015323305502533913"
"8","3egxgj7e","Action distr","1.986236798379793","polished-galaxy-105","0.018109360709786415"
"8","3egxgj7e","Action distr","1.934309038945027","polished-galaxy-105","0.020895415917038918"
"8","3egxgj7e","Action distr","2.206929775977548","polished-galaxy-105","0.02368147112429142"
"8","3egxgj7e","Action distr","1.8434354599341871","polished-galaxy-105","0.02646752819418907"
"8","3egxgj7e","Action distr","2.077110377390633","polished-galaxy-105","0.029253583401441574"
"8","3egxgj7e","Action distr","1.7655438207820384","polished-galaxy-105","0.03203963860869408"
"8","3egxgj7e","Action distr","1.7136160613472726","polished-galaxy-105","0.03482569381594658"
"8","3egxgj7e","Action distr","1.8564173997928786","polished-galaxy-105","0.03761174902319908"
"8","3egxgj7e","Action distr","2.038164557814559","polished-galaxy-105","0.040397804230451584"
"8","3egxgj7e","Action distr","2.155002016542782","polished-galaxy-105","0.043183859437704086"
"8","3egxgj7e","Action distr","2.0251826179558674","polished-galaxy-105","0.04596991464495659"
"8","3egxgj7e","Action distr","1.9083451592276444","polished-galaxy-105","0.04875596985220909"
"8","3egxgj7e","Action distr","1.8823812795102612","polished-galaxy-105","0.05154202878475189"
"8","3egxgj7e","Action distr","1.8304535200754957","polished-galaxy-105","0.054328083992004395"
"8","3egxgj7e","Action distr","1.8304535200754957","polished-galaxy-105","0.0571141391992569"
"8","3egxgj7e","Action distr","1.648706362053815","polished-galaxy-105","0.0599001944065094"
"8","3egxgj7e","Action distr","1.700634121488581","polished-galaxy-105","0.0626862496137619"
"8","3egxgj7e","Action distr","1.934309038945027","polished-galaxy-105","0.0654723048210144"
"8","3egxgj7e","Action distr","1.7655438207820384","polished-galaxy-105","0.0682583600282669"
"8","3egxgj7e","Action distr","1.6616883019125066","polished-galaxy-105","0.07104441523551941"
"8","3egxgj7e","Action distr","1.817471580216804","polished-galaxy-105","0.07383047044277191"
"8","3egxgj7e","Action distr","1.8693993396515698","polished-galaxy-105","0.07661652565002441"
"8","3egxgj7e","Action distr","1.6097605424777408","polished-galaxy-105","0.07940258085727692"
"8","3egxgj7e","Action distr","1.791507700499421","polished-galaxy-105","0.08218863606452942"
"8","3egxgj7e","Action distr","1.648706362053815","polished-galaxy-105","0.08497469127178192"
"8","3egxgj7e","Action distr","1.934309038945027","polished-galaxy-105","0.08776074647903442"
"8","3egxgj7e","Action distr","1.7136160613472726","polished-galaxy-105","0.09054680168628693"
"8","3egxgj7e","Action distr","1.7655438207820384","polished-galaxy-105","0.09333285689353943"
"8","3egxgj7e","Action distr","1.557832783042975","polished-galaxy-105","0.09611891210079193"
"8","3egxgj7e","Action distr","1.8434354599341871","polished-galaxy-105","0.09890496730804443"
"8","3egxgj7e","Action distr","1.5188869634669004","polished-galaxy-105","0.10169102251529694"
"8","3egxgj7e","Action distr","1.8693993396515698","polished-galaxy-105","0.10447707772254944"
"8","3egxgj7e","Action distr","1.6357244221951237","polished-galaxy-105","0.10726314038038254"
"8","3egxgj7e","Action distr","1.8564173997928786","polished-galaxy-105","0.11004919558763504"
"8","3egxgj7e","Action distr","1.5448508431842836","polished-galaxy-105","0.11283525079488754"
"8","3egxgj7e","Action distr","1.7136160613472726","polished-galaxy-105","0.11562130600214005"
"8","3egxgj7e","Action distr","1.6876521816298895","polished-galaxy-105","0.11840736120939255"
"8","3egxgj7e","Action distr","1.7525618809233467","polished-galaxy-105","0.12119341641664505"
"8","3egxgj7e","Action distr","1.7136160613472726","polished-galaxy-105","0.12397947162389755"
"8","3egxgj7e","Action distr","1.648706362053815","polished-galaxy-105","0.12676551938056946"
"8","3egxgj7e","Action distr","1.7265980012059639","polished-galaxy-105","0.12955158948898315"
"8","3egxgj7e","Action distr","1.415031444597369","polished-galaxy-105","0.13233762979507446"
"8","3egxgj7e","Action distr","1.5967786026190494","polished-galaxy-105","0.13512369990348816"
"8","3egxgj7e","Action distr","1.415031444597369","polished-galaxy-105","0.13790974020957947"
"8","3egxgj7e","Action distr","1.7136160613472726","polished-galaxy-105","0.14069581031799316"
"8","3egxgj7e","Action distr","1.5448508431842836","polished-galaxy-105","0.14348185062408447"
"8","3egxgj7e","Action distr","1.2073204068583057","polished-galaxy-105","0.14626792073249817"
"8","3egxgj7e","Action distr","1.557832783042975","polished-galaxy-105","0.14905396103858948"
"8","3egxgj7e","Action distr","1.4669592040321346","polished-galaxy-105","0.15184003114700317"
"8","3egxgj7e","Action distr","1.3371398054452202","polished-galaxy-105","0.15462607145309448"
"8","3egxgj7e","Action distr","1.415031444597369","polished-galaxy-105","0.15741214156150818"
"8","3egxgj7e","Action distr","1.415031444597369","polished-galaxy-105","0.1601981818675995"
"8","3egxgj7e","Action distr","1.531868903325592","polished-galaxy-105","0.16298425197601318"
"8","3egxgj7e","Action distr","1.3111759257278373","polished-galaxy-105","0.1657702922821045"
"8","3egxgj7e","Action distr","1.3501217453039116","polished-galaxy-105","0.1685563623905182"
"8","3egxgj7e","Action distr","1.2592481662930715","polished-galaxy-105","0.1713424026966095"
"8","3egxgj7e","Action distr","1.415031444597369","polished-galaxy-105","0.1741284728050232"
"8","3egxgj7e","Action distr","1.2462662264343798","polished-galaxy-105","0.1769145131111145"
"8","3egxgj7e","Action distr","1.2462662264343798","polished-galaxy-105","0.1797005832195282"
"8","3egxgj7e","Action distr","1.4539772641734432","polished-galaxy-105","0.1824866235256195"
"8","3egxgj7e","Action distr","1.3241578655865287","polished-galaxy-105","0.1852726936340332"
"8","3egxgj7e","Action distr","1.3760856250212945","polished-galaxy-105","0.1880587339401245"
"8","3egxgj7e","Action distr","1.220302346716997","polished-galaxy-105","0.1908448040485382"
"8","3egxgj7e","Action distr","1.4929230837495178","polished-galaxy-105","0.19363084435462952"
"8","3egxgj7e","Action distr","1.363103685162603","polished-galaxy-105","0.1964169144630432"
"8","3egxgj7e","Action distr","1.4539772641734432","polished-galaxy-105","0.19920295476913452"
"8","3egxgj7e","Action distr","1.2462662264343798","polished-galaxy-105","0.20198902487754822"
"8","3egxgj7e","Action distr","1.051537128554008","polished-galaxy-105","0.20477506518363953"
"8","3egxgj7e","Action distr","1.1164468278474653","polished-galaxy-105","0.20756113529205322"
"8","3egxgj7e","Action distr","1.363103685162603","polished-galaxy-105","0.21034719049930573"
"8","3egxgj7e","Action distr","1.272230106151763","polished-galaxy-105","0.21313324570655823"
"8","3egxgj7e","Action distr","1.1164468278474653","polished-galaxy-105","0.21591931581497192"
"8","3egxgj7e","Action distr","1.0645190684126995","polished-galaxy-105","0.21870535612106323"
"8","3egxgj7e","Action distr","0.8827719103910192","polished-galaxy-105","0.22149142622947693"
"8","3egxgj7e","Action distr","1.2981939858691458","polished-galaxy-105","0.22427746653556824"
"8","3egxgj7e","Action distr","1.2073204068583057","polished-galaxy-105","0.22706353664398193"
"8","3egxgj7e","Action distr","0.8957538502497105","polished-galaxy-105","0.22984957695007324"
"8","3egxgj7e","Action distr","1.2592481662930715","polished-galaxy-105","0.23263564705848694"
"8","3egxgj7e","Action distr","1.051537128554008","polished-galaxy-105","0.23542168736457825"
"8","3egxgj7e","Action distr","1.103464887988774","polished-galaxy-105","0.23820775747299194"
"8","3egxgj7e","Action distr","0.8957538502497105","polished-galaxy-105","0.24099379777908325"
"8","3egxgj7e","Action distr","1.0645190684126995","polished-galaxy-105","0.24377986788749695"
"8","3egxgj7e","Action distr","1.2332842865756886","polished-galaxy-105","0.24656590819358826"
"8","3egxgj7e","Action distr","1.2462662264343798","polished-galaxy-105","0.24935197830200195"
"8","3egxgj7e","Action distr","0.9346996698257849","polished-galaxy-105","0.25213801860809326"
"8","3egxgj7e","Action distr","1.0385551886953166","polished-galaxy-105","0.25492405891418457"
"8","3egxgj7e","Action distr","1.0255732488366252","polished-galaxy-105","0.25771012902259827"
"8","3egxgj7e","Action distr","0.908735790108402","polished-galaxy-105","0.26049619913101196"
"8","3egxgj7e","Action distr","0.9217177299670936","polished-galaxy-105","0.26328223943710327"
"8","3egxgj7e","Action distr","0.8697899705323276","polished-galaxy-105","0.2660682797431946"
"8","3egxgj7e","Action distr","1.077501008271391","polished-galaxy-105","0.2688543498516083"
"8","3egxgj7e","Action distr","0.9346996698257849","polished-galaxy-105","0.271640419960022"
"8","3egxgj7e","Action distr","0.7918983313801788","polished-galaxy-105","0.2744264602661133"
"8","3egxgj7e","Action distr","0.8308441509562533","polished-galaxy-105","0.2772125005722046"
"8","3egxgj7e","Action distr","0.7789163915214875","polished-galaxy-105","0.2799986004829407"
"8","3egxgj7e","Action distr","0.8438260908149448","polished-galaxy-105","0.282784640789032"
"8","3egxgj7e","Action distr","0.7918983313801788","polished-galaxy-105","0.2855706810951233"
"8","3egxgj7e","Action distr","0.7789163915214875","polished-galaxy-105","0.288356751203537"
"8","3egxgj7e","Action distr","0.7269886320867216","polished-galaxy-105","0.2911428213119507"
"8","3egxgj7e","Action distr","0.7529525118041046","polished-galaxy-105","0.293928861618042"
"8","3egxgj7e","Action distr","0.7010247523693387","polished-galaxy-105","0.2967149019241333"
"8","3egxgj7e","Action distr","0.6231331132171899","polished-galaxy-105","0.299500972032547"
"8","3egxgj7e","Action distr","0.7269886320867216","polished-galaxy-105","0.3022870421409607"
"8","3egxgj7e","Action distr","0.7789163915214875","polished-galaxy-105","0.305073082447052"
"8","3egxgj7e","Action distr","0.6361150530758815","polished-galaxy-105","0.3078591227531433"
"8","3egxgj7e","Action distr","0.6231331132171899","polished-galaxy-105","0.310645192861557"
"8","3egxgj7e","Action distr","0.7399705719454132","polished-galaxy-105","0.3134312629699707"
"8","3egxgj7e","Action distr","0.6490969929345729","polished-galaxy-105","0.316217303276062"
"8","3egxgj7e","Action distr","0.6361150530758815","polished-galaxy-105","0.3190033435821533"
"8","3egxgj7e","Action distr","0.7269886320867216","polished-galaxy-105","0.321789413690567"
"8","3egxgj7e","Action distr","0.4933137146302754","polished-galaxy-105","0.3245754837989807"
"8","3egxgj7e","Action distr","0.5971692334998071","polished-galaxy-105","0.327361524105072"
"8","3egxgj7e","Action distr","0.5062956544889669","polished-galaxy-105","0.33014756441116333"
"8","3egxgj7e","Action distr","0.7140066922280303","polished-galaxy-105","0.332933634519577"
"8","3egxgj7e","Action distr","0.5712053537824241","polished-galaxy-105","0.3357197046279907"
"8","3egxgj7e","Action distr","0.48033177477158395","polished-galaxy-105","0.33850574493408203"
"8","3egxgj7e","Action distr","0.5062956544889669","polished-galaxy-105","0.34129178524017334"
"8","3egxgj7e","Action distr","0.454367895054201","polished-galaxy-105","0.34407785534858704"
"8","3egxgj7e","Action distr","0.5192775943476583","polished-galaxy-105","0.34686392545700073"
"8","3egxgj7e","Action distr","0.454367895054201","polished-galaxy-105","0.34964996576309204"
"8","3egxgj7e","Action distr","0.28560267689121205","polished-galaxy-105","0.35243600606918335"
"8","3egxgj7e","Action distr","0.42840401533681816","polished-galaxy-105","0.35522207617759705"
"8","3egxgj7e","Action distr","0.4933137146302754","polished-galaxy-105","0.35800814628601074"
"8","3egxgj7e","Action distr","0.38945819576074375","polished-galaxy-105","0.36079418659210205"
"8","3egxgj7e","Action distr","0.38945819576074375","polished-galaxy-105","0.36358022689819336"
"8","3egxgj7e","Action distr","0.35051237618466935","polished-galaxy-105","0.36636629700660706"
"8","3egxgj7e","Action distr","0.32454849646728645","polished-galaxy-105","0.36915236711502075"
"8","3egxgj7e","Action distr","0.3375304363259779","polished-galaxy-105","0.37193840742111206"
"8","3egxgj7e","Action distr","0.3634943160433608","polished-galaxy-105","0.37472444772720337"
"8","3egxgj7e","Action distr","0.31156655660859495","polished-galaxy-105","0.37751051783561707"
"8","3egxgj7e","Action distr","0.38945819576074375","polished-galaxy-105","0.38029658794403076"
"8","3egxgj7e","Action distr","0.28560267689121205","polished-galaxy-105","0.38308262825012207"
"8","3egxgj7e","Action distr","0.29858461674990355","polished-galaxy-105","0.3858686685562134"
"8","3egxgj7e","Action distr","0.2726207370325206","polished-galaxy-105","0.3886547386646271"
"8","3egxgj7e","Action distr","0.32454849646728645","polished-galaxy-105","0.39144080877304077"
"8","3egxgj7e","Action distr","0.3375304363259779","polished-galaxy-105","0.3942268490791321"
"8","3egxgj7e","Action distr","0.2466568573151377","polished-galaxy-105","0.3970128893852234"
"8","3egxgj7e","Action distr","0.2206929775977548","polished-galaxy-105","0.3997989594936371"
"8","3egxgj7e","Action distr","0.35051237618466935","polished-galaxy-105","0.4025850296020508"
"8","3egxgj7e","Action distr","0.32454849646728645","polished-galaxy-105","0.4053710699081421"
"8","3egxgj7e","Action distr","0.20771103773906333","polished-galaxy-105","0.4081571102142334"
"8","3egxgj7e","Action distr","0.28560267689121205","polished-galaxy-105","0.4109431803226471"
"8","3egxgj7e","Action distr","0.3375304363259779","polished-galaxy-105","0.4137292504310608"
"8","3egxgj7e","Action distr","0.19472909788037188","polished-galaxy-105","0.4165152907371521"
"8","3egxgj7e","Action distr","0.23367491745644622","polished-galaxy-105","0.4193013310432434"
"8","3egxgj7e","Action distr","0.2466568573151377","polished-galaxy-105","0.4220874309539795"
"8","3egxgj7e","Action distr","0.19472909788037188","polished-galaxy-105","0.4248734712600708"
"8","3egxgj7e","Action distr","0.23367491745644622","polished-galaxy-105","0.4276595115661621"
"8","3egxgj7e","Action distr","0.19472909788037188","polished-galaxy-105","0.4304455816745758"
"8","3egxgj7e","Action distr","0.1817471580216804","polished-galaxy-105","0.4332316517829895"
"8","3egxgj7e","Action distr","0.15578327830429747","polished-galaxy-105","0.4360176920890808"
"8","3egxgj7e","Action distr","0.28560267689121205","polished-galaxy-105","0.4388037323951721"
"8","3egxgj7e","Action distr","0.14280133844560602","polished-galaxy-105","0.4415898025035858"
"8","3egxgj7e","Action distr","0.1817471580216804","polished-galaxy-105","0.4443758726119995"
"8","3egxgj7e","Action distr","0.2206929775977548","polished-galaxy-105","0.4471619129180908"
"8","3egxgj7e","Action distr","0.23367491745644622","polished-galaxy-105","0.44994795322418213"
"8","3egxgj7e","Action distr","0.11683745872822311","polished-galaxy-105","0.4527340233325958"
"8","3egxgj7e","Action distr","0.1817471580216804","polished-galaxy-105","0.4555200934410095"
"8","3egxgj7e","Action distr","0.1817471580216804","polished-galaxy-105","0.45830613374710083"
"8","3egxgj7e","Action distr","0.07789163915214874","polished-galaxy-105","0.46109217405319214"
"8","3egxgj7e","Action distr","0.10385551886953166","polished-galaxy-105","0.46387824416160583"
"8","3egxgj7e","Action distr","0.07789163915214874","polished-galaxy-105","0.46666431427001953"
"8","3egxgj7e","Action distr","0.12981939858691458","polished-galaxy-105","0.46945035457611084"
"8","3egxgj7e","Action distr","0.10385551886953166","polished-galaxy-105","0.47223639488220215"
"8","3egxgj7e","Action distr","0.11683745872822311","polished-galaxy-105","0.47502246499061584"
"8","3egxgj7e","Action distr","0.0908735790108402","polished-galaxy-105","0.47780853509902954"
"8","3egxgj7e","Action distr","0.07789163915214874","polished-galaxy-105","0.48059457540512085"
"8","3egxgj7e","Action distr","0.11683745872822311","polished-galaxy-105","0.48338061571121216"
"8","3egxgj7e","Action distr","0.11683745872822311","polished-galaxy-105","0.48616668581962585"
"8","3egxgj7e","Action distr","0.0908735790108402","polished-galaxy-105","0.48895275592803955"
"8","3egxgj7e","Action distr","0.0908735790108402","polished-galaxy-105","0.49173879623413086"
"8","3egxgj7e","Action distr","0.07789163915214874","polished-galaxy-105","0.49452483654022217"
"8","3egxgj7e","Action distr","0.06490969929345729","polished-galaxy-105","0.49731090664863586"
"8","3egxgj7e","Action distr","0.012981939858691458","polished-galaxy-105","0.5000969767570496"
"8","3egxgj7e","Action distr","0.03894581957607437","polished-galaxy-105","0.5028830170631409"
"8","3egxgj7e","Action distr","0.03894581957607437","polished-galaxy-105","0.5056690573692322"
"8","3egxgj7e","Action distr","0.06490969929345729","polished-galaxy-105","0.5084551572799683"
"8","3egxgj7e","Action distr","0.06490969929345729","polished-galaxy-105","0.5112411975860596"
"8","3egxgj7e","Action distr","0.025963879717382916","polished-galaxy-105","0.5140272378921509"
"8","3egxgj7e","Action distr","0.07789163915214874","polished-galaxy-105","0.5168132781982422"
"8","3egxgj7e","Action distr","0.06490969929345729","polished-galaxy-105","0.5195993185043335"
"8","3egxgj7e","Action distr","0.05192775943476583","polished-galaxy-105","0.5223854184150696"
"8","3egxgj7e","Action distr","0.03894581957607437","polished-galaxy-105","0.5251714587211609"
"8","3egxgj7e","Action distr","0.06490969929345729","polished-galaxy-105","0.5279574990272522"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.5307435989379883"
"8","3egxgj7e","Action distr","0.025963879717382916","polished-galaxy-105","0.5335296392440796"
"8","3egxgj7e","Action distr","0.05192775943476583","polished-galaxy-105","0.5363156795501709"
"8","3egxgj7e","Action distr","0.03894581957607437","polished-galaxy-105","0.5391017198562622"
"8","3egxgj7e","Action distr","0.05192775943476583","polished-galaxy-105","0.5418877601623535"
"8","3egxgj7e","Action distr","0.025963879717382916","polished-galaxy-105","0.5446738600730896"
"8","3egxgj7e","Action distr","0.025963879717382916","polished-galaxy-105","0.5474599003791809"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.5502459406852722"
"8","3egxgj7e","Action distr","0.012981939858691458","polished-galaxy-105","0.5530320405960083"
"8","3egxgj7e","Action distr","0.012981939858691458","polished-galaxy-105","0.5558180809020996"
"8","3egxgj7e","Action distr","0.025963879717382916","polished-galaxy-105","0.5586041212081909"
"8","3egxgj7e","Action distr","0.025963879717382916","polished-galaxy-105","0.5613901615142822"
"8","3egxgj7e","Action distr","0.05192775943476583","polished-galaxy-105","0.5641762614250183"
"8","3egxgj7e","Action distr","0.025963879717382916","polished-galaxy-105","0.5669623017311096"
"8","3egxgj7e","Action distr","0.012981939858691458","polished-galaxy-105","0.5697483420372009"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.572534441947937"
"8","3egxgj7e","Action distr","0.012981939858691458","polished-galaxy-105","0.5753204822540283"
"8","3egxgj7e","Action distr","0.025963879717382916","polished-galaxy-105","0.5781065225601196"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.5808925628662109"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.5836786031723022"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.5864647030830383"
"8","3egxgj7e","Action distr","0.025963879717382916","polished-galaxy-105","0.5892507433891296"
"8","3egxgj7e","Action distr","0.025963879717382916","polished-galaxy-105","0.592036783695221"
"8","3egxgj7e","Action distr","0.012981939858691458","polished-galaxy-105","0.594822883605957"
"8","3egxgj7e","Action distr","0.0908735790108402","polished-galaxy-105","0.5976089239120483"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.6003949642181396"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.603181004524231"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.6059670448303223"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.6087531447410583"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.6115391850471497"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.614325225353241"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.617111325263977"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.6198973655700684"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.6226834058761597"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.625469446182251"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.6282554864883423"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.6310415863990784"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.6338276267051697"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.636613667011261"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.6393997669219971"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.6421858072280884"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.6449718475341797"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.647757887840271"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.6505439281463623"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.6533300280570984"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.6561160683631897"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.658902108669281"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.6616882085800171"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.6644742488861084"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.6672602891921997"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.670046329498291"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.6728323698043823"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.6756184697151184"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.6784045100212097"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.681190550327301"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.6839766502380371"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.6867626905441284"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.6895487308502197"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.692334771156311"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.6951208114624023"
"8","3egxgj7e","Policy distr","0.0044939108192920685","polished-galaxy-105","-0.6951208114624023"
"8","3egxgj7e","Policy distr","0.00471867062151432","polished-galaxy-105","-0.692334771156311"
"8","3egxgj7e","Policy distr","0.0049537005834281445","polished-galaxy-105","-0.6895487308502197"
"8","3egxgj7e","Policy distr","0.005199415609240532","polished-galaxy-105","-0.6867626905441284"
"8","3egxgj7e","Policy distr","0.005456252489238977","polished-galaxy-105","-0.6839766502380371"
"8","3egxgj7e","Policy distr","0.005724658258259296","polished-galaxy-105","-0.681190550327301"
"8","3egxgj7e","Policy distr","0.006005086470395327","polished-galaxy-105","-0.6784045100212097"
"8","3egxgj7e","Policy distr","0.0062980144284665585","polished-galaxy-105","-0.6756184697151184"
"8","3egxgj7e","Policy distr","0.006603945512324572","polished-galaxy-105","-0.6728323698043823"
"8","3egxgj7e","Policy distr","0.006923370994627476","polished-galaxy-105","-0.670046329498291"
"8","3egxgj7e","Policy distr","0.007256827782839537","polished-galaxy-105","-0.6672602891921997"
"8","3egxgj7e","Policy distr","0.0076048546470701694","polished-galaxy-105","-0.6644742488861084"
"8","3egxgj7e","Policy distr","0.007968006655573845","polished-galaxy-105","-0.6616882085800171"
"8","3egxgj7e","Policy distr","0.008346875198185444","polished-galaxy-105","-0.658902108669281"
"8","3egxgj7e","Policy distr","0.008742033503949642","polished-galaxy-105","-0.6561160683631897"
"8","3egxgj7e","Policy distr","0.009154105558991432","polished-galaxy-105","-0.6533300280570984"
"8","3egxgj7e","Policy distr","0.009583733044564724","polished-galaxy-105","-0.6505439281463623"
"8","3egxgj7e","Policy distr","0.010031545534729958","polished-galaxy-105","-0.647757887840271"
"8","3egxgj7e","Policy distr","0.010498231276869774","polished-galaxy-105","-0.6449718475341797"
"8","3egxgj7e","Policy distr","0.010984470136463642","polished-galaxy-105","-0.6421858072280884"
"8","3egxgj7e","Policy distr","0.011490979231894016","polished-galaxy-105","-0.6393997669219971"
"8","3egxgj7e","Policy distr","0.012018498964607716","polished-galaxy-105","-0.636613667011261"
"8","3egxgj7e","Policy distr","0.012567758560180664","polished-galaxy-105","-0.6338276267051697"
"8","3egxgj7e","Policy distr","0.013139546848833561","polished-galaxy-105","-0.6310415863990784"
"8","3egxgj7e","Policy distr","0.013734668493270874","polished-galaxy-105","-0.6282554864883423"
"8","3egxgj7e","Policy distr","0.014353918842971325","polished-galaxy-105","-0.625469446182251"
"8","3egxgj7e","Policy distr","0.014998149126768112","polished-galaxy-105","-0.6226834058761597"
"8","3egxgj7e","Policy distr","0.015668215230107307","polished-galaxy-105","-0.6198973655700684"
"8","3egxgj7e","Policy distr","0.016365019604563713","polished-galaxy-105","-0.617111325263977"
"8","3egxgj7e","Policy distr","0.0170894768089056","polished-galaxy-105","-0.614325225353241"
"8","3egxgj7e","Policy distr","0.0178424920886755","polished-galaxy-105","-0.6115391850471497"
"8","3egxgj7e","Policy distr","0.018625028431415558","polished-galaxy-105","-0.6087531447410583"
"8","3egxgj7e","Policy distr","0.01943810097873211","polished-galaxy-105","-0.6059670448303223"
"8","3egxgj7e","Policy distr","0.020282676443457603","polished-galaxy-105","-0.603181004524231"
"8","3egxgj7e","Policy distr","0.021159788593649864","polished-galaxy-105","-0.6003949642181396"
"8","3egxgj7e","Policy distr","0.02207050658762455","polished-galaxy-105","-0.5976089239120483"
"8","3egxgj7e","Policy distr","0.02301592193543911","polished-galaxy-105","-0.594822883605957"
"8","3egxgj7e","Policy distr","0.023997141048312187","polished-galaxy-105","-0.592036783695221"
"8","3egxgj7e","Policy distr","0.02501527965068817","polished-galaxy-105","-0.5892507433891296"
"8","3egxgj7e","Policy distr","0.026071490719914436","polished-galaxy-105","-0.5864647030830383"
"8","3egxgj7e","Policy distr","0.027167001739144325","polished-galaxy-105","-0.5836786031723022"
"8","3egxgj7e","Policy distr","0.02830296754837036","polished-galaxy-105","-0.5808925628662109"
"8","3egxgj7e","Policy distr","0.029480667784810066","polished-galaxy-105","-0.5781065225601196"
"8","3egxgj7e","Policy distr","0.030701344832777977","polished-galaxy-105","-0.5753204822540283"
"8","3egxgj7e","Policy distr","0.03196629881858826","polished-galaxy-105","-0.572534441947937"
"8","3egxgj7e","Policy distr","0.03327688202261925","polished-galaxy-105","-0.5697483420372009"
"8","3egxgj7e","Policy distr","0.03463437035679817","polished-galaxy-105","-0.5669623017311096"
"8","3egxgj7e","Policy distr","0.036040179431438446","polished-galaxy-105","-0.5641762614250183"
"8","3egxgj7e","Policy distr","0.03749573230743408","polished-galaxy-105","-0.5613901615142822"
"8","3egxgj7e","Policy distr","0.03900238126516342","polished-galaxy-105","-0.5586041212081909"
"8","3egxgj7e","Policy distr","0.04056164622306824","polished-galaxy-105","-0.5558180809020996"
"8","3egxgj7e","Policy distr","0.04217495769262314","polished-galaxy-105","-0.5530320405960083"
"8","3egxgj7e","Policy distr","0.04384388029575348","polished-galaxy-105","-0.5502459406852722"
"8","3egxgj7e","Policy distr","0.04556987062096596","polished-galaxy-105","-0.5474599003791809"
"8","3egxgj7e","Policy distr","0.04735454171895981","polished-galaxy-105","-0.5446738600730896"
"8","3egxgj7e","Policy distr","0.049199484288692474","polished-galaxy-105","-0.5418877601623535"
"8","3egxgj7e","Policy distr","0.05110625550150871","polished-galaxy-105","-0.5391017198562622"
"8","3egxgj7e","Policy distr","0.05307651683688164","polished-galaxy-105","-0.5363156795501709"
"8","3egxgj7e","Policy distr","0.055111948400735855","polished-galaxy-105","-0.5335296392440796"
"8","3egxgj7e","Policy distr","0.05721420422196388","polished-galaxy-105","-0.5307435989379883"
"8","3egxgj7e","Policy distr","0.05938507243990898","polished-galaxy-105","-0.5279574990272522"
"8","3egxgj7e","Policy distr","0.061626192182302475","polished-galaxy-105","-0.5251714587211609"
"8","3egxgj7e","Policy distr","0.06393933296203613","polished-galaxy-105","-0.5223854184150696"
"8","3egxgj7e","Policy distr","0.06632634997367859","polished-galaxy-105","-0.5195993185043335"
"8","3egxgj7e","Policy distr","0.06878895312547684","polished-galaxy-105","-0.5168132781982422"
"8","3egxgj7e","Policy distr","0.07132899016141891","polished-galaxy-105","-0.5140272378921509"
"8","3egxgj7e","Policy distr","0.07394832372665405","polished-galaxy-105","-0.5112411975860596"
"8","3egxgj7e","Policy distr","0.07664881646633148","polished-galaxy-105","-0.5084551572799683"
"8","3egxgj7e","Policy distr","0.07943245768547058","polished-galaxy-105","-0.5056690573692322"
"8","3egxgj7e","Policy distr","0.08230095356702805","polished-galaxy-105","-0.5028830170631409"
"8","3egxgj7e","Policy distr","0.08525634557008743","polished-galaxy-105","-0.5000969767570496"
"8","3egxgj7e","Policy distr","0.08830059319734573","polished-galaxy-105","-0.49731090664863586"
"8","3egxgj7e","Policy distr","0.09143558889627457","polished-galaxy-105","-0.49452483654022217"
"8","3egxgj7e","Policy distr","0.09466332197189331","polished-galaxy-105","-0.49173879623413086"
"8","3egxgj7e","Policy distr","0.09798578172922134","polished-galaxy-105","-0.48895275592803955"
"8","3egxgj7e","Policy distr","0.10140503942966461","polished-galaxy-105","-0.48616668581962585"
"8","3egxgj7e","Policy distr","0.10492302477359772","polished-galaxy-105","-0.48338061571121216"
"8","3egxgj7e","Policy distr","0.10854173451662064","polished-galaxy-105","-0.48059457540512085"
"8","3egxgj7e","Policy distr","0.11226323992013931","polished-galaxy-105","-0.47780853509902954"
"8","3egxgj7e","Policy distr","0.11608964949846268","polished-galaxy-105","-0.47502246499061584"
"8","3egxgj7e","Policy distr","0.12002293765544891","polished-galaxy-105","-0.47223639488220215"
"8","3egxgj7e","Policy distr","0.12406514585018158","polished-galaxy-105","-0.46945035457611084"
"8","3egxgj7e","Policy distr","0.12821832299232483","polished-galaxy-105","-0.46666431427001953"
"8","3egxgj7e","Policy distr","0.13248465955257416","polished-galaxy-105","-0.46387824416160583"
"8","3egxgj7e","Policy distr","0.13686609268188477","polished-galaxy-105","-0.46109217405319214"
"8","3egxgj7e","Policy distr","0.14136464893817902","polished-galaxy-105","-0.45830613374710083"
"8","3egxgj7e","Policy distr","0.14598244428634644","polished-galaxy-105","-0.4555200934410095"
"8","3egxgj7e","Policy distr","0.15072160959243774","polished-galaxy-105","-0.4527340233325958"
"8","3egxgj7e","Policy distr","0.15558414161205292","polished-galaxy-105","-0.44994795322418213"
"8","3egxgj7e","Policy distr","0.16057202219963074","polished-galaxy-105","-0.4471619129180908"
"8","3egxgj7e","Policy distr","0.16568733751773834","polished-galaxy-105","-0.4443758726119995"
"8","3egxgj7e","Policy distr","0.17093215882778168","polished-galaxy-105","-0.4415898025035858"
"8","3egxgj7e","Policy distr","0.17630840837955475","polished-galaxy-105","-0.4388037323951721"
"8","3egxgj7e","Policy distr","0.18181808292865753","polished-galaxy-105","-0.4360176920890808"
"8","3egxgj7e","Policy distr","0.1874631941318512","polished-galaxy-105","-0.4332316517829895"
"8","3egxgj7e","Policy distr","0.1932457834482193","polished-galaxy-105","-0.4304455816745758"
"8","3egxgj7e","Policy distr","0.19916759431362152","polished-galaxy-105","-0.4276595115661621"
"8","3egxgj7e","Policy distr","0.2052306979894638","polished-galaxy-105","-0.4248734712600708"
"8","3egxgj7e","Policy distr","0.21143688261508942","polished-galaxy-105","-0.4220874309539795"
"8","3egxgj7e","Policy distr","0.2177882194519043","polished-galaxy-105","-0.4193013310432434"
"8","3egxgj7e","Policy distr","0.22428621351718903","polished-galaxy-105","-0.4165152907371521"
"8","3egxgj7e","Policy distr","0.23093277215957642","polished-galaxy-105","-0.4137292504310608"
"8","3egxgj7e","Policy distr","0.23772978782653809","polished-galaxy-105","-0.4109431803226471"
"8","3egxgj7e","Policy distr","0.24467894434928894","polished-galaxy-105","-0.4081571102142334"
"8","3egxgj7e","Policy distr","0.2517818212509155","polished-galaxy-105","-0.4053710699081421"
"8","3egxgj7e","Policy distr","0.2590400278568268","polished-galaxy-105","-0.4025850296020508"
"8","3egxgj7e","Policy distr","0.26645541191101074","polished-galaxy-105","-0.3997989594936371"
"8","3egxgj7e","Policy distr","0.2740292549133301","polished-galaxy-105","-0.3970128893852234"
"8","3egxgj7e","Policy distr","0.2817631661891937","polished-galaxy-105","-0.3942268490791321"
"8","3egxgj7e","Policy distr","0.28965848684310913","polished-galaxy-105","-0.39144080877304077"
"8","3egxgj7e","Policy distr","0.29771679639816284","polished-galaxy-105","-0.3886547386646271"
"8","3egxgj7e","Policy distr","0.30593937635421753","polished-galaxy-105","-0.3858686685562134"
"8","3egxgj7e","Policy distr","0.31432729959487915","polished-galaxy-105","-0.38308262825012207"
"8","3egxgj7e","Policy distr","0.32288187742233276","polished-galaxy-105","-0.38029658794403076"
"8","3egxgj7e","Policy distr","0.3316044509410858","polished-galaxy-105","-0.37751051783561707"
"8","3egxgj7e","Policy distr","0.34049585461616516","polished-galaxy-105","-0.37472444772720337"
"8","3egxgj7e","Policy distr","0.3495570421218872","polished-galaxy-105","-0.37193840742111206"
"8","3egxgj7e","Policy distr","0.3587890565395355","polished-galaxy-105","-0.36915236711502075"
"8","3egxgj7e","Policy distr","0.36819279193878174","polished-galaxy-105","-0.36636629700660706"
"8","3egxgj7e","Policy distr","0.37776896357536316","polished-galaxy-105","-0.36358022689819336"
"8","3egxgj7e","Policy distr","0.38751816749572754","polished-galaxy-105","-0.36079418659210205"
"8","3egxgj7e","Policy distr","0.397441029548645","polished-galaxy-105","-0.35800814628601074"
"8","3egxgj7e","Policy distr","0.4075382351875305","polished-galaxy-105","-0.35522207617759705"
"8","3egxgj7e","Policy distr","0.4178100526332855","polished-galaxy-105","-0.35243600606918335"
"8","3egxgj7e","Policy distr","0.42825672030448914","polished-galaxy-105","-0.34964996576309204"
"8","3egxgj7e","Policy distr","0.43887853622436523","polished-galaxy-105","-0.34686392545700073"
"8","3egxgj7e","Policy distr","0.4496757388114929","polished-galaxy-105","-0.34407785534858704"
"8","3egxgj7e","Policy distr","0.4606483280658722","polished-galaxy-105","-0.34129178524017334"
"8","3egxgj7e","Policy distr","0.47179609537124634","polished-galaxy-105","-0.33850574493408203"
"8","3egxgj7e","Policy distr","0.48311886191368103","polished-galaxy-105","-0.3357197046279907"
"8","3egxgj7e","Policy distr","0.4946165680885315","polished-galaxy-105","-0.332933634519577"
"8","3egxgj7e","Policy distr","0.5062886476516724","polished-galaxy-105","-0.33014756441116333"
"8","3egxgj7e","Policy distr","0.5181344151496887","polished-galaxy-105","-0.327361524105072"
"8","3egxgj7e","Policy distr","0.5301535129547119","polished-galaxy-105","-0.3245754837989807"
"8","3egxgj7e","Policy distr","0.5423451662063599","polished-galaxy-105","-0.321789413690567"
"8","3egxgj7e","Policy distr","0.5547084808349609","polished-galaxy-105","-0.3190033435821533"
"8","3egxgj7e","Policy distr","0.5672423839569092","polished-galaxy-105","-0.316217303276062"
"8","3egxgj7e","Policy distr","0.5799458622932434","polished-galaxy-105","-0.3134312629699707"
"8","3egxgj7e","Policy distr","0.5928176045417786","polished-galaxy-105","-0.310645192861557"
"8","3egxgj7e","Policy distr","0.6058562994003296","polished-galaxy-105","-0.3078591227531433"
"8","3egxgj7e","Policy distr","0.6190603375434875","polished-galaxy-105","-0.305073082447052"
"8","3egxgj7e","Policy distr","0.6324281096458435","polished-galaxy-105","-0.3022870421409607"
"8","3egxgj7e","Policy distr","0.6459581255912781","polished-galaxy-105","-0.299500972032547"
"8","3egxgj7e","Policy distr","0.6596483588218689","polished-galaxy-105","-0.2967149019241333"
"8","3egxgj7e","Policy distr","0.6734964847564697","polished-galaxy-105","-0.293928861618042"
"8","3egxgj7e","Policy distr","0.687500536441803","polished-galaxy-105","-0.2911428213119507"
"8","3egxgj7e","Policy distr","0.7016583681106567","polished-galaxy-105","-0.288356751203537"
"8","3egxgj7e","Policy distr","0.7159675359725952","polished-galaxy-105","-0.2855706810951233"
"8","3egxgj7e","Policy distr","0.7304250597953796","polished-galaxy-105","-0.282784640789032"
"8","3egxgj7e","Policy distr","0.7450284361839294","polished-galaxy-105","-0.2799986004829407"
"8","3egxgj7e","Policy distr","0.7597754001617432","polished-galaxy-105","-0.2772125005722046"
"8","3egxgj7e","Policy distr","0.7746619582176208","polished-galaxy-105","-0.2744264602661133"
"8","3egxgj7e","Policy distr","0.7896854281425476","polished-galaxy-105","-0.271640419960022"
"8","3egxgj7e","Policy distr","0.8048425912857056","polished-galaxy-105","-0.2688543498516083"
"8","3egxgj7e","Policy distr","0.820129930973053","polished-galaxy-105","-0.2660682797431946"
"8","3egxgj7e","Policy distr","0.8355438113212585","polished-galaxy-105","-0.26328223943710327"
"8","3egxgj7e","Policy distr","0.8510804176330566","polished-galaxy-105","-0.26049619913101196"
"8","3egxgj7e","Policy distr","0.8667362928390503","polished-galaxy-105","-0.25771012902259827"
"8","3egxgj7e","Policy distr","0.8825072050094604","polished-galaxy-105","-0.25492405891418457"
"8","3egxgj7e","Policy distr","0.8983886241912842","polished-galaxy-105","-0.25213801860809326"
"8","3egxgj7e","Policy distr","0.9143767356872559","polished-galaxy-105","-0.24935197830200195"
"8","3egxgj7e","Policy distr","0.9304671883583069","polished-galaxy-105","-0.24656590819358826"
"8","3egxgj7e","Policy distr","0.9466550350189209","polished-galaxy-105","-0.24377986788749695"
"8","3egxgj7e","Policy distr","0.9629358649253845","polished-galaxy-105","-0.24099379777908325"
"8","3egxgj7e","Policy distr","0.9793045520782471","polished-galaxy-105","-0.23820775747299194"
"8","3egxgj7e","Policy distr","0.9957564473152161","polished-galaxy-105","-0.23542168736457825"
"8","3egxgj7e","Policy distr","1.0122863054275513","polished-galaxy-105","-0.23263564705848694"
"8","3egxgj7e","Policy distr","1.0288889408111572","polished-galaxy-105","-0.22984957695007324"
"8","3egxgj7e","Policy distr","1.0455588102340698","polished-galaxy-105","-0.22706353664398193"
"8","3egxgj7e","Policy distr","1.0622905492782593","polished-galaxy-105","-0.22427746653556824"
"8","3egxgj7e","Policy distr","1.0790784358978271","polished-galaxy-105","-0.22149142622947693"
"8","3egxgj7e","Policy distr","1.095916986465454","polished-galaxy-105","-0.21870535612106323"
"8","3egxgj7e","Policy distr","1.112800121307373","polished-galaxy-105","-0.21591931581497192"
"8","3egxgj7e","Policy distr","1.129721999168396","polished-galaxy-105","-0.21313324570655823"
"8","3egxgj7e","Policy distr","1.1466760635375977","polished-galaxy-105","-0.21034719049930573"
"8","3egxgj7e","Policy distr","1.1636567115783691","polished-galaxy-105","-0.20756113529205322"
"8","3egxgj7e","Policy distr","1.1806576251983643","polished-galaxy-105","-0.20477506518363953"
"8","3egxgj7e","Policy distr","1.1976717710494995","polished-galaxy-105","-0.20198902487754822"
"8","3egxgj7e","Policy distr","1.2146931886672974","polished-galaxy-105","-0.19920295476913452"
"8","3egxgj7e","Policy distr","1.2317148447036743","polished-galaxy-105","-0.1964169144630432"
"8","3egxgj7e","Policy distr","1.2487306594848633","polished-galaxy-105","-0.19363084435462952"
"8","3egxgj7e","Policy distr","1.2657331228256226","polished-galaxy-105","-0.1908448040485382"
"8","3egxgj7e","Policy distr","1.2827157974243164","polished-galaxy-105","-0.1880587339401245"
"8","3egxgj7e","Policy distr","1.2996714115142822","polished-galaxy-105","-0.1852726936340332"
"8","3egxgj7e","Policy distr","1.3165931701660156","polished-galaxy-105","-0.1824866235256195"
"8","3egxgj7e","Policy distr","1.3334739208221436","polished-galaxy-105","-0.1797005832195282"
"8","3egxgj7e","Policy distr","1.350306510925293","polished-galaxy-105","-0.1769145131111145"
"8","3egxgj7e","Policy distr","1.3670830726623535","polished-galaxy-105","-0.1741284728050232"
"8","3egxgj7e","Policy distr","1.3837974071502686","polished-galaxy-105","-0.1713424026966095"
"8","3egxgj7e","Policy distr","1.4004414081573486","polished-galaxy-105","-0.1685563623905182"
"8","3egxgj7e","Policy distr","1.4170079231262207","polished-galaxy-105","-0.1657702922821045"
"8","3egxgj7e","Policy distr","1.4334890842437744","polished-galaxy-105","-0.16298425197601318"
"8","3egxgj7e","Policy distr","1.4498780965805054","polished-galaxy-105","-0.1601981818675995"
"8","3egxgj7e","Policy distr","1.4661668539047241","polished-galaxy-105","-0.15741214156150818"
"8","3egxgj7e","Policy distr","1.4823483228683472","polished-galaxy-105","-0.15462607145309448"
"8","3egxgj7e","Policy distr","1.4984142780303955","polished-galaxy-105","-0.15184003114700317"
"8","3egxgj7e","Policy distr","1.5143578052520752","polished-galaxy-105","-0.14905396103858948"
"8","3egxgj7e","Policy distr","1.5301709175109863","polished-galaxy-105","-0.14626792073249817"
"8","3egxgj7e","Policy distr","1.5458462238311768","polished-galaxy-105","-0.14348185062408447"
"8","3egxgj7e","Policy distr","1.5613759756088257","polished-galaxy-105","-0.14069581031799316"
"8","3egxgj7e","Policy distr","1.5767526626586914","polished-galaxy-105","-0.13790974020957947"
"8","3egxgj7e","Policy distr","1.5919685363769531","polished-galaxy-105","-0.13512369990348816"
"8","3egxgj7e","Policy distr","1.607016682624817","polished-galaxy-105","-0.13233762979507446"
"8","3egxgj7e","Policy distr","1.6218888759613037","polished-galaxy-105","-0.12955158948898315"
"8","3egxgj7e","Policy distr","1.6365779638290405","polished-galaxy-105","-0.12676551938056946"
"8","3egxgj7e","Policy distr","1.651076316833496","polished-galaxy-105","-0.12397947162389755"
"8","3egxgj7e","Policy distr","1.665376901626587","polished-galaxy-105","-0.12119341641664505"
"8","3egxgj7e","Policy distr","1.6794720888137817","polished-galaxy-105","-0.11840736120939255"
"8","3egxgj7e","Policy distr","1.6933543682098389","polished-galaxy-105","-0.11562130600214005"
"8","3egxgj7e","Policy distr","1.7070170640945435","polished-galaxy-105","-0.11283525079488754"
"8","3egxgj7e","Policy distr","1.7204526662826538","polished-galaxy-105","-0.11004919558763504"
"8","3egxgj7e","Policy distr","1.733654260635376","polished-galaxy-105","-0.10726314038038254"
"8","3egxgj7e","Policy distr","1.7466145753860474","polished-galaxy-105","-0.10447707772254944"
"8","3egxgj7e","Policy distr","1.7593274116516113","polished-galaxy-105","-0.10169102251529694"
"8","3egxgj7e","Policy distr","1.771784782409668","polished-galaxy-105","-0.09890496730804443"
"8","3egxgj7e","Policy distr","1.783981204032898","polished-galaxy-105","-0.09611891210079193"
"8","3egxgj7e","Policy distr","1.7959094047546387","polished-galaxy-105","-0.09333285689353943"
"8","3egxgj7e","Policy distr","1.8075629472732544","polished-galaxy-105","-0.09054680168628693"
"8","3egxgj7e","Policy distr","1.818935513496399","polished-galaxy-105","-0.08776074647903442"
"8","3egxgj7e","Policy distr","1.8300210237503052","polished-galaxy-105","-0.08497469127178192"
"8","3egxgj7e","Policy distr","1.840813398361206","polished-galaxy-105","-0.08218863606452942"
"8","3egxgj7e","Policy distr","1.8513063192367554","polished-galaxy-105","-0.07940258085727692"
"8","3egxgj7e","Policy distr","1.8614941835403442","polished-galaxy-105","-0.07661652565002441"
"8","3egxgj7e","Policy distr","1.8713713884353638","polished-galaxy-105","-0.07383047044277191"
"8","3egxgj7e","Policy distr","1.880932092666626","polished-galaxy-105","-0.07104441523551941"
"8","3egxgj7e","Policy distr","1.8901712894439697","polished-galaxy-105","-0.0682583600282669"
"8","3egxgj7e","Policy distr","1.8990837335586548","polished-galaxy-105","-0.0654723048210144"
"8","3egxgj7e","Policy distr","1.9076640605926514","polished-galaxy-105","-0.0626862496137619"
"8","3egxgj7e","Policy distr","1.915907621383667","polished-galaxy-105","-0.0599001944065094"
"8","3egxgj7e","Policy distr","1.9238096475601196","polished-galaxy-105","-0.0571141391992569"
"8","3egxgj7e","Policy distr","1.931365966796875","polished-galaxy-105","-0.054328083992004395"
"8","3egxgj7e","Policy distr","1.938571572303772","polished-galaxy-105","-0.05154202878475189"
"8","3egxgj7e","Policy distr","1.9454231262207031","polished-galaxy-105","-0.04875596985220909"
"8","3egxgj7e","Policy distr","1.951915979385376","polished-galaxy-105","-0.04596991464495659"
"8","3egxgj7e","Policy distr","1.9580469131469727","polished-galaxy-105","-0.043183859437704086"
"8","3egxgj7e","Policy distr","1.963811993598938","polished-galaxy-105","-0.040397804230451584"
"8","3egxgj7e","Policy distr","1.969208002090454","polished-galaxy-105","-0.03761174902319908"
"8","3egxgj7e","Policy distr","1.9742320775985718","polished-galaxy-105","-0.03482569381594658"
"8","3egxgj7e","Policy distr","1.9788810014724731","polished-galaxy-105","-0.03203963860869408"
"8","3egxgj7e","Policy distr","1.9831520318984985","polished-galaxy-105","-0.029253583401441574"
"8","3egxgj7e","Policy distr","1.987042784690857","polished-galaxy-105","-0.02646752819418907"
"8","3egxgj7e","Policy distr","1.9905509948730469","polished-galaxy-105","-0.02368147112429142"
"8","3egxgj7e","Policy distr","1.9936745166778564","polished-galaxy-105","-0.020895415917038918"
"8","3egxgj7e","Policy distr","1.996411919593811","polished-galaxy-105","-0.018109360709786415"
"8","3egxgj7e","Policy distr","1.9987610578536987","polished-galaxy-105","-0.015323305502533913"
"8","3egxgj7e","Policy distr","2.000720739364624","polished-galaxy-105","-0.01253725029528141"
"8","3egxgj7e","Policy distr","2.0022897720336914","polished-galaxy-105","-0.009751194156706333"
"8","3egxgj7e","Policy distr","2.0034677982330322","polished-galaxy-105","-0.006965138949453831"
"8","3egxgj7e","Policy distr","2.0042531490325928","polished-galaxy-105","-0.004179083276540041"
"8","3egxgj7e","Policy distr","2.004646062850952","polished-galaxy-105","-0.001393027720041573"
"8","3egxgj7e","Policy distr","2.004646062850952","polished-galaxy-105","0.001393027720041573"
"8","3egxgj7e","Policy distr","2.0042531490325928","polished-galaxy-105","0.004179083276540041"
"8","3egxgj7e","Policy distr","2.0034677982330322","polished-galaxy-105","0.006965138949453831"
"8","3egxgj7e","Policy distr","2.0022897720336914","polished-galaxy-105","0.009751194156706333"
"8","3egxgj7e","Policy distr","2.000720739364624","polished-galaxy-105","0.01253725029528141"
"8","3egxgj7e","Policy distr","1.9987610578536987","polished-galaxy-105","0.015323305502533913"
"8","3egxgj7e","Policy distr","1.996411919593811","polished-galaxy-105","0.018109360709786415"
"8","3egxgj7e","Policy distr","1.9936745166778564","polished-galaxy-105","0.020895415917038918"
"8","3egxgj7e","Policy distr","1.9905509948730469","polished-galaxy-105","0.02368147112429142"
"8","3egxgj7e","Policy distr","1.987042784690857","polished-galaxy-105","0.02646752819418907"
"8","3egxgj7e","Policy distr","1.9831520318984985","polished-galaxy-105","0.029253583401441574"
"8","3egxgj7e","Policy distr","1.9788810014724731","polished-galaxy-105","0.03203963860869408"
"8","3egxgj7e","Policy distr","1.9742320775985718","polished-galaxy-105","0.03482569381594658"
"8","3egxgj7e","Policy distr","1.969208002090454","polished-galaxy-105","0.03761174902319908"
"8","3egxgj7e","Policy distr","1.963811993598938","polished-galaxy-105","0.040397804230451584"
"8","3egxgj7e","Policy distr","1.9580469131469727","polished-galaxy-105","0.043183859437704086"
"8","3egxgj7e","Policy distr","1.951915979385376","polished-galaxy-105","0.04596991464495659"
"8","3egxgj7e","Policy distr","1.9454231262207031","polished-galaxy-105","0.04875596985220909"
"8","3egxgj7e","Policy distr","1.938571572303772","polished-galaxy-105","0.05154202878475189"
"8","3egxgj7e","Policy distr","1.931365966796875","polished-galaxy-105","0.054328083992004395"
"8","3egxgj7e","Policy distr","1.9238096475601196","polished-galaxy-105","0.0571141391992569"
"8","3egxgj7e","Policy distr","1.915907621383667","polished-galaxy-105","0.0599001944065094"
"8","3egxgj7e","Policy distr","1.9076640605926514","polished-galaxy-105","0.0626862496137619"
"8","3egxgj7e","Policy distr","1.8990837335586548","polished-galaxy-105","0.0654723048210144"
"8","3egxgj7e","Policy distr","1.8901712894439697","polished-galaxy-105","0.0682583600282669"
"8","3egxgj7e","Policy distr","1.880932092666626","polished-galaxy-105","0.07104441523551941"
"8","3egxgj7e","Policy distr","1.8713713884353638","polished-galaxy-105","0.07383047044277191"
"8","3egxgj7e","Policy distr","1.8614941835403442","polished-galaxy-105","0.07661652565002441"
"8","3egxgj7e","Policy distr","1.8513063192367554","polished-galaxy-105","0.07940258085727692"
"8","3egxgj7e","Policy distr","1.840813398361206","polished-galaxy-105","0.08218863606452942"
"8","3egxgj7e","Policy distr","1.8300210237503052","polished-galaxy-105","0.08497469127178192"
"8","3egxgj7e","Policy distr","1.818935513496399","polished-galaxy-105","0.08776074647903442"
"8","3egxgj7e","Policy distr","1.8075629472732544","polished-galaxy-105","0.09054680168628693"
"8","3egxgj7e","Policy distr","1.7959094047546387","polished-galaxy-105","0.09333285689353943"
"8","3egxgj7e","Policy distr","1.783981204032898","polished-galaxy-105","0.09611891210079193"
"8","3egxgj7e","Policy distr","1.771784782409668","polished-galaxy-105","0.09890496730804443"
"8","3egxgj7e","Policy distr","1.7593274116516113","polished-galaxy-105","0.10169102251529694"
"8","3egxgj7e","Policy distr","1.7466145753860474","polished-galaxy-105","0.10447707772254944"
"8","3egxgj7e","Policy distr","1.733654260635376","polished-galaxy-105","0.10726314038038254"
"8","3egxgj7e","Policy distr","1.7204526662826538","polished-galaxy-105","0.11004919558763504"
"8","3egxgj7e","Policy distr","1.7070170640945435","polished-galaxy-105","0.11283525079488754"
"8","3egxgj7e","Policy distr","1.6933543682098389","polished-galaxy-105","0.11562130600214005"
"8","3egxgj7e","Policy distr","1.6794720888137817","polished-galaxy-105","0.11840736120939255"
"8","3egxgj7e","Policy distr","1.665376901626587","polished-galaxy-105","0.12119341641664505"
"8","3egxgj7e","Policy distr","1.651076316833496","polished-galaxy-105","0.12397947162389755"
"8","3egxgj7e","Policy distr","1.6365779638290405","polished-galaxy-105","0.12676551938056946"
"8","3egxgj7e","Policy distr","1.6218888759613037","polished-galaxy-105","0.12955158948898315"
"8","3egxgj7e","Policy distr","1.607016682624817","polished-galaxy-105","0.13233762979507446"
"8","3egxgj7e","Policy distr","1.5919685363769531","polished-galaxy-105","0.13512369990348816"
"8","3egxgj7e","Policy distr","1.5767526626586914","polished-galaxy-105","0.13790974020957947"
"8","3egxgj7e","Policy distr","1.5613759756088257","polished-galaxy-105","0.14069581031799316"
"8","3egxgj7e","Policy distr","1.5458462238311768","polished-galaxy-105","0.14348185062408447"
"8","3egxgj7e","Policy distr","1.5301709175109863","polished-galaxy-105","0.14626792073249817"
"8","3egxgj7e","Policy distr","1.5143578052520752","polished-galaxy-105","0.14905396103858948"
"8","3egxgj7e","Policy distr","1.4984142780303955","polished-galaxy-105","0.15184003114700317"
"8","3egxgj7e","Policy distr","1.4823483228683472","polished-galaxy-105","0.15462607145309448"
"8","3egxgj7e","Policy distr","1.4661668539047241","polished-galaxy-105","0.15741214156150818"
"8","3egxgj7e","Policy distr","1.4498780965805054","polished-galaxy-105","0.1601981818675995"
"8","3egxgj7e","Policy distr","1.4334890842437744","polished-galaxy-105","0.16298425197601318"
"8","3egxgj7e","Policy distr","1.4170079231262207","polished-galaxy-105","0.1657702922821045"
"8","3egxgj7e","Policy distr","1.4004414081573486","polished-galaxy-105","0.1685563623905182"
"8","3egxgj7e","Policy distr","1.3837974071502686","polished-galaxy-105","0.1713424026966095"
"8","3egxgj7e","Policy distr","1.3670830726623535","polished-galaxy-105","0.1741284728050232"
"8","3egxgj7e","Policy distr","1.350306510925293","polished-galaxy-105","0.1769145131111145"
"8","3egxgj7e","Policy distr","1.3334739208221436","polished-galaxy-105","0.1797005832195282"
"8","3egxgj7e","Policy distr","1.3165931701660156","polished-galaxy-105","0.1824866235256195"
"8","3egxgj7e","Policy distr","1.2996714115142822","polished-galaxy-105","0.1852726936340332"
"8","3egxgj7e","Policy distr","1.2827157974243164","polished-galaxy-105","0.1880587339401245"
"8","3egxgj7e","Policy distr","1.2657331228256226","polished-galaxy-105","0.1908448040485382"
"8","3egxgj7e","Policy distr","1.2487306594848633","polished-galaxy-105","0.19363084435462952"
"8","3egxgj7e","Policy distr","1.2317148447036743","polished-galaxy-105","0.1964169144630432"
"8","3egxgj7e","Policy distr","1.2146931886672974","polished-galaxy-105","0.19920295476913452"
"8","3egxgj7e","Policy distr","1.1976717710494995","polished-galaxy-105","0.20198902487754822"
"8","3egxgj7e","Policy distr","1.1806576251983643","polished-galaxy-105","0.20477506518363953"
"8","3egxgj7e","Policy distr","1.1636567115783691","polished-galaxy-105","0.20756113529205322"
"8","3egxgj7e","Policy distr","1.1466760635375977","polished-galaxy-105","0.21034719049930573"
"8","3egxgj7e","Policy distr","1.129721999168396","polished-galaxy-105","0.21313324570655823"
"8","3egxgj7e","Policy distr","1.112800121307373","polished-galaxy-105","0.21591931581497192"
"8","3egxgj7e","Policy distr","1.095916986465454","polished-galaxy-105","0.21870535612106323"
"8","3egxgj7e","Policy distr","1.0790784358978271","polished-galaxy-105","0.22149142622947693"
"8","3egxgj7e","Policy distr","1.0622905492782593","polished-galaxy-105","0.22427746653556824"
"8","3egxgj7e","Policy distr","1.0455588102340698","polished-galaxy-105","0.22706353664398193"
"8","3egxgj7e","Policy distr","1.0288889408111572","polished-galaxy-105","0.22984957695007324"
"8","3egxgj7e","Policy distr","1.0122863054275513","polished-galaxy-105","0.23263564705848694"
"8","3egxgj7e","Policy distr","0.9957564473152161","polished-galaxy-105","0.23542168736457825"
"8","3egxgj7e","Policy distr","0.9793045520782471","polished-galaxy-105","0.23820775747299194"
"8","3egxgj7e","Policy distr","0.9629358649253845","polished-galaxy-105","0.24099379777908325"
"8","3egxgj7e","Policy distr","0.9466550350189209","polished-galaxy-105","0.24377986788749695"
"8","3egxgj7e","Policy distr","0.9304671883583069","polished-galaxy-105","0.24656590819358826"
"8","3egxgj7e","Policy distr","0.9143767356872559","polished-galaxy-105","0.24935197830200195"
"8","3egxgj7e","Policy distr","0.8983886241912842","polished-galaxy-105","0.25213801860809326"
"8","3egxgj7e","Policy distr","0.8825072050094604","polished-galaxy-105","0.25492405891418457"
"8","3egxgj7e","Policy distr","0.8667362928390503","polished-galaxy-105","0.25771012902259827"
"8","3egxgj7e","Policy distr","0.8510804176330566","polished-galaxy-105","0.26049619913101196"
"8","3egxgj7e","Policy distr","0.8355438113212585","polished-galaxy-105","0.26328223943710327"
"8","3egxgj7e","Policy distr","0.820129930973053","polished-galaxy-105","0.2660682797431946"
"8","3egxgj7e","Policy distr","0.8048425912857056","polished-galaxy-105","0.2688543498516083"
"8","3egxgj7e","Policy distr","0.7896854281425476","polished-galaxy-105","0.271640419960022"
"8","3egxgj7e","Policy distr","0.7746619582176208","polished-galaxy-105","0.2744264602661133"
"8","3egxgj7e","Policy distr","0.7597754001617432","polished-galaxy-105","0.2772125005722046"
"8","3egxgj7e","Policy distr","0.7450284361839294","polished-galaxy-105","0.2799986004829407"
"8","3egxgj7e","Policy distr","0.7304250597953796","polished-galaxy-105","0.282784640789032"
"8","3egxgj7e","Policy distr","0.7159675359725952","polished-galaxy-105","0.2855706810951233"
"8","3egxgj7e","Policy distr","0.7016583681106567","polished-galaxy-105","0.288356751203537"
"8","3egxgj7e","Policy distr","0.687500536441803","polished-galaxy-105","0.2911428213119507"
"8","3egxgj7e","Policy distr","0.6734964847564697","polished-galaxy-105","0.293928861618042"
"8","3egxgj7e","Policy distr","0.6596483588218689","polished-galaxy-105","0.2967149019241333"
"8","3egxgj7e","Policy distr","0.6459581255912781","polished-galaxy-105","0.299500972032547"
"8","3egxgj7e","Policy distr","0.6324281096458435","polished-galaxy-105","0.3022870421409607"
"8","3egxgj7e","Policy distr","0.6190603375434875","polished-galaxy-105","0.305073082447052"
"8","3egxgj7e","Policy distr","0.6058562994003296","polished-galaxy-105","0.3078591227531433"
"8","3egxgj7e","Policy distr","0.5928176045417786","polished-galaxy-105","0.310645192861557"
"8","3egxgj7e","Policy distr","0.5799458622932434","polished-galaxy-105","0.3134312629699707"
"8","3egxgj7e","Policy distr","0.5672423839569092","polished-galaxy-105","0.316217303276062"
"8","3egxgj7e","Policy distr","0.5547084808349609","polished-galaxy-105","0.3190033435821533"
"8","3egxgj7e","Policy distr","0.5423451662063599","polished-galaxy-105","0.321789413690567"
"8","3egxgj7e","Policy distr","0.5301535129547119","polished-galaxy-105","0.3245754837989807"
"8","3egxgj7e","Policy distr","0.5181344151496887","polished-galaxy-105","0.327361524105072"
"8","3egxgj7e","Policy distr","0.5062886476516724","polished-galaxy-105","0.33014756441116333"
"8","3egxgj7e","Policy distr","0.4946165680885315","polished-galaxy-105","0.332933634519577"
"8","3egxgj7e","Policy distr","0.48311886191368103","polished-galaxy-105","0.3357197046279907"
"8","3egxgj7e","Policy distr","0.47179609537124634","polished-galaxy-105","0.33850574493408203"
"8","3egxgj7e","Policy distr","0.4606483280658722","polished-galaxy-105","0.34129178524017334"
"8","3egxgj7e","Policy distr","0.4496757388114929","polished-galaxy-105","0.34407785534858704"
"8","3egxgj7e","Policy distr","0.43887853622436523","polished-galaxy-105","0.34686392545700073"
"8","3egxgj7e","Policy distr","0.42825672030448914","polished-galaxy-105","0.34964996576309204"
"8","3egxgj7e","Policy distr","0.4178100526332855","polished-galaxy-105","0.35243600606918335"
"8","3egxgj7e","Policy distr","0.4075382351875305","polished-galaxy-105","0.35522207617759705"
"8","3egxgj7e","Policy distr","0.397441029548645","polished-galaxy-105","0.35800814628601074"
"8","3egxgj7e","Policy distr","0.38751816749572754","polished-galaxy-105","0.36079418659210205"
"8","3egxgj7e","Policy distr","0.37776896357536316","polished-galaxy-105","0.36358022689819336"
"8","3egxgj7e","Policy distr","0.36819279193878174","polished-galaxy-105","0.36636629700660706"
"8","3egxgj7e","Policy distr","0.3587890565395355","polished-galaxy-105","0.36915236711502075"
"8","3egxgj7e","Policy distr","0.3495570421218872","polished-galaxy-105","0.37193840742111206"
"8","3egxgj7e","Policy distr","0.34049585461616516","polished-galaxy-105","0.37472444772720337"
"8","3egxgj7e","Policy distr","0.3316044509410858","polished-galaxy-105","0.37751051783561707"
"8","3egxgj7e","Policy distr","0.32288187742233276","polished-galaxy-105","0.38029658794403076"
"8","3egxgj7e","Policy distr","0.31432729959487915","polished-galaxy-105","0.38308262825012207"
"8","3egxgj7e","Policy distr","0.30593937635421753","polished-galaxy-105","0.3858686685562134"
"8","3egxgj7e","Policy distr","0.29771679639816284","polished-galaxy-105","0.3886547386646271"
"8","3egxgj7e","Policy distr","0.28965848684310913","polished-galaxy-105","0.39144080877304077"
"8","3egxgj7e","Policy distr","0.2817631661891937","polished-galaxy-105","0.3942268490791321"
"8","3egxgj7e","Policy distr","0.2740292549133301","polished-galaxy-105","0.3970128893852234"
"8","3egxgj7e","Policy distr","0.26645541191101074","polished-galaxy-105","0.3997989594936371"
"8","3egxgj7e","Policy distr","0.2590400278568268","polished-galaxy-105","0.4025850296020508"
"8","3egxgj7e","Policy distr","0.2517818212509155","polished-galaxy-105","0.4053710699081421"
"8","3egxgj7e","Policy distr","0.24467894434928894","polished-galaxy-105","0.4081571102142334"
"8","3egxgj7e","Policy distr","0.23772978782653809","polished-galaxy-105","0.4109431803226471"
"8","3egxgj7e","Policy distr","0.23093277215957642","polished-galaxy-105","0.4137292504310608"
"8","3egxgj7e","Policy distr","0.22428621351718903","polished-galaxy-105","0.4165152907371521"
"8","3egxgj7e","Policy distr","0.2177882194519043","polished-galaxy-105","0.4193013310432434"
"8","3egxgj7e","Policy distr","0.21143688261508942","polished-galaxy-105","0.4220874309539795"
"8","3egxgj7e","Policy distr","0.2052306979894638","polished-galaxy-105","0.4248734712600708"
"8","3egxgj7e","Policy distr","0.19916759431362152","polished-galaxy-105","0.4276595115661621"
"8","3egxgj7e","Policy distr","0.1932457834482193","polished-galaxy-105","0.4304455816745758"
"8","3egxgj7e","Policy distr","0.1874631941318512","polished-galaxy-105","0.4332316517829895"
"8","3egxgj7e","Policy distr","0.18181808292865753","polished-galaxy-105","0.4360176920890808"
"8","3egxgj7e","Policy distr","0.17630840837955475","polished-galaxy-105","0.4388037323951721"
"8","3egxgj7e","Policy distr","0.17093215882778168","polished-galaxy-105","0.4415898025035858"
"8","3egxgj7e","Policy distr","0.16568733751773834","polished-galaxy-105","0.4443758726119995"
"8","3egxgj7e","Policy distr","0.16057202219963074","polished-galaxy-105","0.4471619129180908"
"8","3egxgj7e","Policy distr","0.15558414161205292","polished-galaxy-105","0.44994795322418213"
"8","3egxgj7e","Policy distr","0.15072160959243774","polished-galaxy-105","0.4527340233325958"
"8","3egxgj7e","Policy distr","0.14598244428634644","polished-galaxy-105","0.4555200934410095"
"8","3egxgj7e","Policy distr","0.14136464893817902","polished-galaxy-105","0.45830613374710083"
"8","3egxgj7e","Policy distr","0.13686609268188477","polished-galaxy-105","0.46109217405319214"
"8","3egxgj7e","Policy distr","0.13248465955257416","polished-galaxy-105","0.46387824416160583"
"8","3egxgj7e","Policy distr","0.12821832299232483","polished-galaxy-105","0.46666431427001953"
"8","3egxgj7e","Policy distr","0.12406514585018158","polished-galaxy-105","0.46945035457611084"
"8","3egxgj7e","Policy distr","0.12002293765544891","polished-galaxy-105","0.47223639488220215"
"8","3egxgj7e","Policy distr","0.11608964949846268","polished-galaxy-105","0.47502246499061584"
"8","3egxgj7e","Policy distr","0.11226323992013931","polished-galaxy-105","0.47780853509902954"
"8","3egxgj7e","Policy distr","0.10854173451662064","polished-galaxy-105","0.48059457540512085"
"8","3egxgj7e","Policy distr","0.10492302477359772","polished-galaxy-105","0.48338061571121216"
"8","3egxgj7e","Policy distr","0.10140503942966461","polished-galaxy-105","0.48616668581962585"
"8","3egxgj7e","Policy distr","0.09798578172922134","polished-galaxy-105","0.48895275592803955"
"8","3egxgj7e","Policy distr","0.09466332197189331","polished-galaxy-105","0.49173879623413086"
"8","3egxgj7e","Policy distr","0.09143558889627457","polished-galaxy-105","0.49452483654022217"
"8","3egxgj7e","Policy distr","0.08830059319734573","polished-galaxy-105","0.49731090664863586"
"8","3egxgj7e","Policy distr","0.08525634557008743","polished-galaxy-105","0.5000969767570496"
"8","3egxgj7e","Policy distr","0.08230095356702805","polished-galaxy-105","0.5028830170631409"
"8","3egxgj7e","Policy distr","0.07943245768547058","polished-galaxy-105","0.5056690573692322"
"8","3egxgj7e","Policy distr","0.07664881646633148","polished-galaxy-105","0.5084551572799683"
"8","3egxgj7e","Policy distr","0.07394832372665405","polished-galaxy-105","0.5112411975860596"
"8","3egxgj7e","Policy distr","0.07132899016141891","polished-galaxy-105","0.5140272378921509"
"8","3egxgj7e","Policy distr","0.06878895312547684","polished-galaxy-105","0.5168132781982422"
"8","3egxgj7e","Policy distr","0.06632634997367859","polished-galaxy-105","0.5195993185043335"
"8","3egxgj7e","Policy distr","0.06393933296203613","polished-galaxy-105","0.5223854184150696"
"8","3egxgj7e","Policy distr","0.061626192182302475","polished-galaxy-105","0.5251714587211609"
"8","3egxgj7e","Policy distr","0.05938507243990898","polished-galaxy-105","0.5279574990272522"
"8","3egxgj7e","Policy distr","0.05721420422196388","polished-galaxy-105","0.5307435989379883"
"8","3egxgj7e","Policy distr","0.055111948400735855","polished-galaxy-105","0.5335296392440796"
"8","3egxgj7e","Policy distr","0.05307651683688164","polished-galaxy-105","0.5363156795501709"
"8","3egxgj7e","Policy distr","0.05110625550150871","polished-galaxy-105","0.5391017198562622"
"8","3egxgj7e","Policy distr","0.049199484288692474","polished-galaxy-105","0.5418877601623535"
"8","3egxgj7e","Policy distr","0.04735454171895981","polished-galaxy-105","0.5446738600730896"
"8","3egxgj7e","Policy distr","0.04556987062096596","polished-galaxy-105","0.5474599003791809"
"8","3egxgj7e","Policy distr","0.04384388029575348","polished-galaxy-105","0.5502459406852722"
"8","3egxgj7e","Policy distr","0.04217495769262314","polished-galaxy-105","0.5530320405960083"
"8","3egxgj7e","Policy distr","0.04056164622306824","polished-galaxy-105","0.5558180809020996"
"8","3egxgj7e","Policy distr","0.03900238126516342","polished-galaxy-105","0.5586041212081909"
"8","3egxgj7e","Policy distr","0.03749573230743408","polished-galaxy-105","0.5613901615142822"
"8","3egxgj7e","Policy distr","0.036040179431438446","polished-galaxy-105","0.5641762614250183"
"8","3egxgj7e","Policy distr","0.03463437035679817","polished-galaxy-105","0.5669623017311096"
"8","3egxgj7e","Policy distr","0.03327688202261925","polished-galaxy-105","0.5697483420372009"
"8","3egxgj7e","Policy distr","0.03196629881858826","polished-galaxy-105","0.572534441947937"
"8","3egxgj7e","Policy distr","0.030701344832777977","polished-galaxy-105","0.5753204822540283"
"8","3egxgj7e","Policy distr","0.029480667784810066","polished-galaxy-105","0.5781065225601196"
"8","3egxgj7e","Policy distr","0.02830296754837036","polished-galaxy-105","0.5808925628662109"
"8","3egxgj7e","Policy distr","0.027167001739144325","polished-galaxy-105","0.5836786031723022"
"8","3egxgj7e","Policy distr","0.026071490719914436","polished-galaxy-105","0.5864647030830383"
"8","3egxgj7e","Policy distr","0.02501527965068817","polished-galaxy-105","0.5892507433891296"
"8","3egxgj7e","Policy distr","0.023997141048312187","polished-galaxy-105","0.592036783695221"
"8","3egxgj7e","Policy distr","0.02301592193543911","polished-galaxy-105","0.594822883605957"
"8","3egxgj7e","Policy distr","0.02207050658762455","polished-galaxy-105","0.5976089239120483"
"8","3egxgj7e","Policy distr","0.021159788593649864","polished-galaxy-105","0.6003949642181396"
"8","3egxgj7e","Policy distr","0.020282676443457603","polished-galaxy-105","0.603181004524231"
"8","3egxgj7e","Policy distr","0.01943810097873211","polished-galaxy-105","0.6059670448303223"
"8","3egxgj7e","Policy distr","0.018625028431415558","polished-galaxy-105","0.6087531447410583"
"8","3egxgj7e","Policy distr","0.0178424920886755","polished-galaxy-105","0.6115391850471497"
"8","3egxgj7e","Policy distr","0.0170894768089056","polished-galaxy-105","0.614325225353241"
"8","3egxgj7e","Policy distr","0.016365019604563713","polished-galaxy-105","0.617111325263977"
"8","3egxgj7e","Policy distr","0.015668215230107307","polished-galaxy-105","0.6198973655700684"
"8","3egxgj7e","Policy distr","0.014998149126768112","polished-galaxy-105","0.6226834058761597"
"8","3egxgj7e","Policy distr","0.014353918842971325","polished-galaxy-105","0.625469446182251"
"8","3egxgj7e","Policy distr","0.013734668493270874","polished-galaxy-105","0.6282554864883423"
"8","3egxgj7e","Policy distr","0.013139546848833561","polished-galaxy-105","0.6310415863990784"
"8","3egxgj7e","Policy distr","0.012567758560180664","polished-galaxy-105","0.6338276267051697"
"8","3egxgj7e","Policy distr","0.012018498964607716","polished-galaxy-105","0.636613667011261"
"8","3egxgj7e","Policy distr","0.011490979231894016","polished-galaxy-105","0.6393997669219971"
"8","3egxgj7e","Policy distr","0.010984470136463642","polished-galaxy-105","0.6421858072280884"
"8","3egxgj7e","Policy distr","0.010498231276869774","polished-galaxy-105","0.6449718475341797"
"8","3egxgj7e","Policy distr","0.010031545534729958","polished-galaxy-105","0.647757887840271"
"8","3egxgj7e","Policy distr","0.009583733044564724","polished-galaxy-105","0.6505439281463623"
"8","3egxgj7e","Policy distr","0.009154105558991432","polished-galaxy-105","0.6533300280570984"
"8","3egxgj7e","Policy distr","0.008742033503949642","polished-galaxy-105","0.6561160683631897"
"8","3egxgj7e","Policy distr","0.008346875198185444","polished-galaxy-105","0.658902108669281"
"8","3egxgj7e","Policy distr","0.007968006655573845","polished-galaxy-105","0.6616882085800171"
"8","3egxgj7e","Policy distr","0.0076048546470701694","polished-galaxy-105","0.6644742488861084"
"8","3egxgj7e","Policy distr","0.007256827782839537","polished-galaxy-105","0.6672602891921997"
"8","3egxgj7e","Policy distr","0.006923370994627476","polished-galaxy-105","0.670046329498291"
"8","3egxgj7e","Policy distr","0.006603945512324572","polished-galaxy-105","0.6728323698043823"
"8","3egxgj7e","Policy distr","0.0062980144284665585","polished-galaxy-105","0.6756184697151184"
"8","3egxgj7e","Policy distr","0.006005086470395327","polished-galaxy-105","0.6784045100212097"
"8","3egxgj7e","Policy distr","0.005724658258259296","polished-galaxy-105","0.681190550327301"
"8","3egxgj7e","Policy distr","0.005456252489238977","polished-galaxy-105","0.6839766502380371"
"8","3egxgj7e","Policy distr","0.005199415609240532","polished-galaxy-105","0.6867626905441284"
"8","3egxgj7e","Policy distr","0.0049537005834281445","polished-galaxy-105","0.6895487308502197"
"8","3egxgj7e","Policy distr","0.00471867062151432","polished-galaxy-105","0.692334771156311"
"8","3egxgj7e","Policy distr","0.0044939108192920685","polished-galaxy-105","0.6951208114624023"

==> plot_scripts/data/action_distributions/hopper/hopper_900k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.3458210229873657"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.3444349765777588"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.34304893016815186"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.34166285395622253"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.3402768075466156"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.3388907313346863"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.33750468492507935"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.3361186385154724"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.3347325921058655"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.33334651589393616"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.3319604694843292"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.3305743932723999"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.32918834686279297"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.32780230045318604"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.3264162540435791"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.3250301778316498"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.32364413142204285"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.3222580552101135"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.3208720088005066"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.31948596239089966"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.3180999159812927"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.3167138397693634"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.31532779335975647"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.31394171714782715"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.3125556707382202"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.3111696243286133"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.30978357791900635"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.308397501707077"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.3070114552974701"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.30562537908554077"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.30423933267593384"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.3028532862663269"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.30146723985671997"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.30008116364479065"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.2986951172351837"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.2973090410232544"
"8","3egxgj7e","Action distr","0.05219014490537669","polished-galaxy-105","-0.29592299461364746"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.2945369482040405"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.2931509017944336"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.2917648255825043"
"8","3egxgj7e","Action distr","0.026095072452688346","polished-galaxy-105","-0.29037877917289734"
"8","3egxgj7e","Action distr","0.026095072452688346","polished-galaxy-105","-0.288992702960968"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.2876066565513611"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.28622061014175415"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.2848345637321472"
"8","3egxgj7e","Action distr","0.07828521735806504","polished-galaxy-105","-0.2834484875202179"
"8","3egxgj7e","Action distr","0.10438028981075338","polished-galaxy-105","-0.28206244111061096"
"8","3egxgj7e","Action distr","0.026095072452688346","polished-galaxy-105","-0.28067636489868164"
"8","3egxgj7e","Action distr","0.026095072452688346","polished-galaxy-105","-0.2792903184890747"
"8","3egxgj7e","Action distr","0.026095072452688346","polished-galaxy-105","-0.2779042720794678"
"8","3egxgj7e","Action distr","0.026095072452688346","polished-galaxy-105","-0.27651822566986084"
"8","3egxgj7e","Action distr","0.10438028981075338","polished-galaxy-105","-0.2751321494579315"
"8","3egxgj7e","Action distr","0.05219014490537669","polished-galaxy-105","-0.2737461030483246"
"8","3egxgj7e","Action distr","0.10438028981075338","polished-galaxy-105","-0.27236002683639526"
"8","3egxgj7e","Action distr","0.05219014490537669","polished-galaxy-105","-0.27097398042678833"
"8","3egxgj7e","Action distr","0.07828521735806504","polished-galaxy-105","-0.2695879340171814"
"8","3egxgj7e","Action distr","0.07828521735806504","polished-galaxy-105","-0.26820188760757446"
"8","3egxgj7e","Action distr","0.1826655071688184","polished-galaxy-105","-0.26681581139564514"
"8","3egxgj7e","Action distr","0.026095072452688346","polished-galaxy-105","-0.2654297649860382"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.2640437185764313"
"8","3egxgj7e","Action distr","0.07828521735806504","polished-galaxy-105","-0.26265764236450195"
"8","3egxgj7e","Action distr","0.13047536226344172","polished-galaxy-105","-0.261271595954895"
"8","3egxgj7e","Action distr","0.15657043471613008","polished-galaxy-105","-0.2598855495452881"
"8","3egxgj7e","Action distr","0.05219014490537669","polished-galaxy-105","-0.25849950313568115"
"8","3egxgj7e","Action distr","0.07828521735806504","polished-galaxy-105","-0.25711342692375183"
"8","3egxgj7e","Action distr","0.05219014490537669","polished-galaxy-105","-0.2557273805141449"
"8","3egxgj7e","Action distr","0.07828521735806504","polished-galaxy-105","-0.2543413043022156"
"8","3egxgj7e","Action distr","0.15657043471613008","polished-galaxy-105","-0.25295525789260864"
"8","3egxgj7e","Action distr","0.13047536226344172","polished-galaxy-105","-0.2515692114830017"
"8","3egxgj7e","Action distr","0.1826655071688184","polished-galaxy-105","-0.2501831650733948"
"8","3egxgj7e","Action distr","0.07828521735806504","polished-galaxy-105","-0.24879708886146545"
"8","3egxgj7e","Action distr","0.1826655071688184","polished-galaxy-105","-0.24741104245185852"
"8","3egxgj7e","Action distr","0.07828521735806504","polished-galaxy-105","-0.2460249662399292"
"8","3egxgj7e","Action distr","0.15657043471613008","polished-galaxy-105","-0.24463891983032227"
"8","3egxgj7e","Action distr","0.20876057962150676","polished-galaxy-105","-0.24325287342071533"
"8","3egxgj7e","Action distr","0.20876057962150676","polished-galaxy-105","-0.241866797208786"
"8","3egxgj7e","Action distr","0.31314086943226016","polished-galaxy-105","-0.24048075079917908"
"8","3egxgj7e","Action distr","0.26095072452688345","polished-galaxy-105","-0.23909470438957214"
"8","3egxgj7e","Action distr","0.20876057962150676","polished-galaxy-105","-0.23770864307880402"
"8","3egxgj7e","Action distr","0.13047536226344172","polished-galaxy-105","-0.2363225817680359"
"8","3egxgj7e","Action distr","0.15657043471613008","polished-galaxy-105","-0.23493653535842896"
"8","3egxgj7e","Action distr","0.3653310143376368","polished-galaxy-105","-0.23355047404766083"
"8","3egxgj7e","Action distr","0.1826655071688184","polished-galaxy-105","-0.2321644127368927"
"8","3egxgj7e","Action distr","0.3653310143376368","polished-galaxy-105","-0.23077836632728577"
"8","3egxgj7e","Action distr","0.23485565207419512","polished-galaxy-105","-0.22939230501651764"
"8","3egxgj7e","Action distr","0.3653310143376368","polished-galaxy-105","-0.2280062437057495"
"8","3egxgj7e","Action distr","0.23485565207419512","polished-galaxy-105","-0.22662019729614258"
"8","3egxgj7e","Action distr","0.26095072452688345","polished-galaxy-105","-0.22523413598537445"
"8","3egxgj7e","Action distr","0.26095072452688345","polished-galaxy-105","-0.22384807467460632"
"8","3egxgj7e","Action distr","0.31314086943226016","polished-galaxy-105","-0.2224620282649994"
"8","3egxgj7e","Action distr","0.41752115924301353","polished-galaxy-105","-0.22107596695423126"
"8","3egxgj7e","Action distr","0.26095072452688345","polished-galaxy-105","-0.21968990564346313"
"8","3egxgj7e","Action distr","0.3653310143376368","polished-galaxy-105","-0.2183038592338562"
"8","3egxgj7e","Action distr","0.26095072452688345","polished-galaxy-105","-0.21691779792308807"
"8","3egxgj7e","Action distr","0.4436162316957019","polished-galaxy-105","-0.21553173661231995"
"8","3egxgj7e","Action distr","0.3914260867903252","polished-galaxy-105","-0.214145690202713"
"8","3egxgj7e","Action distr","0.6001866664118319","polished-galaxy-105","-0.21275962889194489"
"8","3egxgj7e","Action distr","0.3653310143376368","polished-galaxy-105","-0.21137356758117676"
"8","3egxgj7e","Action distr","0.23485565207419512","polished-galaxy-105","-0.20998752117156982"
"8","3egxgj7e","Action distr","0.26095072452688345","polished-galaxy-105","-0.2086014598608017"
"8","3egxgj7e","Action distr","0.5740915939591436","polished-galaxy-105","-0.20721539855003357"
"8","3egxgj7e","Action distr","0.9133275358440921","polished-galaxy-105","-0.20582935214042664"
"8","3egxgj7e","Action distr","0.23485565207419512","polished-galaxy-105","-0.2044432908296585"
"8","3egxgj7e","Action distr","0.41752115924301353","polished-galaxy-105","-0.20305722951889038"
"8","3egxgj7e","Action distr","0.6262817388645203","polished-galaxy-105","-0.20167118310928345"
"8","3egxgj7e","Action distr","0.46971130414839024","polished-galaxy-105","-0.20028512179851532"
"8","3egxgj7e","Action distr","0.3392359418849485","polished-galaxy-105","-0.1988990604877472"
"8","3egxgj7e","Action distr","0.7045669562225854","polished-galaxy-105","-0.19751301407814026"
"8","3egxgj7e","Action distr","0.7306620286752736","polished-galaxy-105","-0.19612695276737213"
"8","3egxgj7e","Action distr","0.6001866664118319","polished-galaxy-105","-0.194740891456604"
"8","3egxgj7e","Action distr","0.8089472460333388","polished-galaxy-105","-0.19335484504699707"
"8","3egxgj7e","Action distr","0.46971130414839024","polished-galaxy-105","-0.19196878373622894"
"8","3egxgj7e","Action distr","0.5219014490537669","polished-galaxy-105","-0.19058272242546082"
"8","3egxgj7e","Action distr","0.5219014490537669","polished-galaxy-105","-0.18919667601585388"
"8","3egxgj7e","Action distr","0.5479965215064553","polished-galaxy-105","-0.18781061470508575"
"8","3egxgj7e","Action distr","0.5740915939591436","polished-galaxy-105","-0.18642455339431763"
"8","3egxgj7e","Action distr","0.9394226082967805","polished-galaxy-105","-0.1850385069847107"
"8","3egxgj7e","Action distr","0.6262817388645203","polished-galaxy-105","-0.18365246057510376"
"8","3egxgj7e","Action distr","0.8611373909387156","polished-galaxy-105","-0.18226638436317444"
"8","3egxgj7e","Action distr","0.678471883769897","polished-galaxy-105","-0.1808803379535675"
"8","3egxgj7e","Action distr","0.8872324633914038","polished-galaxy-105","-0.17949429154396057"
"8","3egxgj7e","Action distr","1.1742782603709756","polished-galaxy-105","-0.17810821533203125"
"8","3egxgj7e","Action distr","0.9394226082967805","polished-galaxy-105","-0.17672216892242432"
"8","3egxgj7e","Action distr","1.0959930430129106","polished-galaxy-105","-0.17533612251281738"
"8","3egxgj7e","Action distr","0.8872324633914038","polished-galaxy-105","-0.17395004630088806"
"8","3egxgj7e","Action distr","1.0177078256548455","polished-galaxy-105","-0.17256399989128113"
"8","3egxgj7e","Action distr","1.148183187918287","polished-galaxy-105","-0.1711779534816742"
"8","3egxgj7e","Action distr","1.1220881154655988","polished-galaxy-105","-0.16979187726974487"
"8","3egxgj7e","Action distr","1.0959930430129106","polished-galaxy-105","-0.16840583086013794"
"8","3egxgj7e","Action distr","0.9394226082967805","polished-galaxy-105","-0.167019784450531"
"8","3egxgj7e","Action distr","1.0698979705602223","polished-galaxy-105","-0.16563370823860168"
"8","3egxgj7e","Action distr","0.8872324633914038","polished-galaxy-105","-0.16424766182899475"
"8","3egxgj7e","Action distr","1.0959930430129106","polished-galaxy-105","-0.16286161541938782"
"8","3egxgj7e","Action distr","1.0698979705602223","polished-galaxy-105","-0.1614755392074585"
"8","3egxgj7e","Action distr","0.9133275358440921","polished-galaxy-105","-0.16008949279785156"
"8","3egxgj7e","Action distr","1.2003733328236639","polished-galaxy-105","-0.15870344638824463"
"8","3egxgj7e","Action distr","1.3830388399924824","polished-galaxy-105","-0.1573173701763153"
"8","3egxgj7e","Action distr","1.1742782603709756","polished-galaxy-105","-0.15593132376670837"
"8","3egxgj7e","Action distr","1.2786585501817291","polished-galaxy-105","-0.15454527735710144"
"8","3egxgj7e","Action distr","1.0177078256548455","polished-galaxy-105","-0.15315920114517212"
"8","3egxgj7e","Action distr","1.2264684052763524","polished-galaxy-105","-0.15177315473556519"
"8","3egxgj7e","Action distr","1.5396092747086123","polished-galaxy-105","-0.15038710832595825"
"8","3egxgj7e","Action distr","1.0438028981075338","polished-galaxy-105","-0.14900103211402893"
"8","3egxgj7e","Action distr","1.2003733328236639","polished-galaxy-105","-0.147614985704422"
"8","3egxgj7e","Action distr","1.4613240573505473","polished-galaxy-105","-0.14622893929481506"
"8","3egxgj7e","Action distr","1.356943767539794","polished-galaxy-105","-0.14484286308288574"
"8","3egxgj7e","Action distr","1.7483698543301192","polished-galaxy-105","-0.1434568166732788"
"8","3egxgj7e","Action distr","1.1742782603709756","polished-galaxy-105","-0.14207077026367188"
"8","3egxgj7e","Action distr","1.3047536226344174","polished-galaxy-105","-0.14068469405174255"
"8","3egxgj7e","Action distr","1.8527501441408727","polished-galaxy-105","-0.13929864764213562"
"8","3egxgj7e","Action distr","1.356943767539794","polished-galaxy-105","-0.1379126012325287"
"8","3egxgj7e","Action distr","1.4613240573505473","polished-galaxy-105","-0.13652652502059937"
"8","3egxgj7e","Action distr","1.3830388399924824","polished-galaxy-105","-0.13514047861099243"
"8","3egxgj7e","Action distr","1.722274781877431","polished-galaxy-105","-0.1337544322013855"
"8","3egxgj7e","Action distr","1.722274781877431","polished-galaxy-105","-0.13236837089061737"
"8","3egxgj7e","Action distr","2.1397959411204446","polished-galaxy-105","-0.13098230957984924"
"8","3egxgj7e","Action distr","1.7744649267828076","polished-galaxy-105","-0.1295962631702423"
"8","3egxgj7e","Action distr","2.035415651309691","polished-galaxy-105","-0.12821020185947418"
"8","3egxgj7e","Action distr","1.9832255064043145","polished-galaxy-105","-0.12682414054870605"
"8","3egxgj7e","Action distr","1.6700846369720541","polished-galaxy-105","-0.12543809413909912"
"8","3egxgj7e","Action distr","2.0615107237623795","polished-galaxy-105","-0.124052032828331"
"8","3egxgj7e","Action distr","1.7483698543301192","polished-galaxy-105","-0.12266597151756287"
"8","3egxgj7e","Action distr","1.8527501441408727","polished-galaxy-105","-0.12127991765737534"
"8","3egxgj7e","Action distr","2.296366375836574","polished-galaxy-105","-0.1198938637971878"
"8","3egxgj7e","Action distr","2.4529368105527047","polished-galaxy-105","-0.11850780248641968"
"8","3egxgj7e","Action distr","2.1658910135731326","polished-galaxy-105","-0.11712175607681274"
"8","3egxgj7e","Action distr","1.8005599992354957","polished-galaxy-105","-0.11573569476604462"
"8","3egxgj7e","Action distr","1.9310353614989377","polished-galaxy-105","-0.11434963345527649"
"8","3egxgj7e","Action distr","2.113700868667756","polished-galaxy-105","-0.11296358704566956"
"8","3egxgj7e","Action distr","2.766077679984965","polished-galaxy-105","-0.11157752573490143"
"8","3egxgj7e","Action distr","2.0876057962150676","polished-galaxy-105","-0.1101914644241333"
"8","3egxgj7e","Action distr","2.113700868667756","polished-galaxy-105","-0.10880541801452637"
"8","3egxgj7e","Action distr","2.4529368105527047","polished-galaxy-105","-0.10741935670375824"
"8","3egxgj7e","Action distr","2.1397959411204446","polished-galaxy-105","-0.10603329539299011"
"8","3egxgj7e","Action distr","2.270271303383886","polished-galaxy-105","-0.10464724898338318"
"8","3egxgj7e","Action distr","2.3224614482892627","polished-galaxy-105","-0.10326118767261505"
"8","3egxgj7e","Action distr","2.53122202791077","polished-galaxy-105","-0.10187512636184692"
"8","3egxgj7e","Action distr","2.479031883005393","polished-galaxy-105","-0.10048907995223999"
"8","3egxgj7e","Action distr","2.4529368105527047","polished-galaxy-105","-0.09910301864147186"
"8","3egxgj7e","Action distr","2.84436289734303","polished-galaxy-105","-0.09771695733070374"
"8","3egxgj7e","Action distr","2.4007466656473277","polished-galaxy-105","-0.0963309109210968"
"8","3egxgj7e","Action distr","2.270271303383886","polished-galaxy-105","-0.09494484961032867"
"8","3egxgj7e","Action distr","2.53122202791077","polished-galaxy-105","-0.09355878829956055"
"8","3egxgj7e","Action distr","2.479031883005393","polished-galaxy-105","-0.09217274188995361"
"8","3egxgj7e","Action distr","2.4007466656473277","polished-galaxy-105","-0.09078668057918549"
"8","3egxgj7e","Action distr","3.00093333205916","polished-galaxy-105","-0.08940062671899796"
"8","3egxgj7e","Action distr","3.0792185494172246","polished-galaxy-105","-0.08801457285881042"
"8","3egxgj7e","Action distr","2.896553042248406","polished-galaxy-105","-0.0866285115480423"
"8","3egxgj7e","Action distr","2.296366375836574","polished-galaxy-105","-0.08524245768785477"
"8","3egxgj7e","Action distr","2.9748382596064715","polished-galaxy-105","-0.08385640382766724"
"8","3egxgj7e","Action distr","2.9748382596064715","polished-galaxy-105","-0.08247034251689911"
"8","3egxgj7e","Action distr","3.105313621869913","polished-galaxy-105","-0.08108428865671158"
"8","3egxgj7e","Action distr","2.896553042248406","polished-galaxy-105","-0.07969823479652405"
"8","3egxgj7e","Action distr","3.1314086943226016","polished-galaxy-105","-0.07831217348575592"
"8","3egxgj7e","Action distr","3.15750376677529","polished-galaxy-105","-0.07692611962556839"
"8","3egxgj7e","Action distr","2.792172752437653","polished-galaxy-105","-0.07554006576538086"
"8","3egxgj7e","Action distr","3.679405215829057","polished-galaxy-105","-0.07415400445461273"
"8","3egxgj7e","Action distr","3.00093333205916","polished-galaxy-105","-0.0727679505944252"
"8","3egxgj7e","Action distr","3.15750376677529","polished-galaxy-105","-0.07138189673423767"
"8","3egxgj7e","Action distr","3.3140742014914197","polished-galaxy-105","-0.06999583542346954"
"8","3egxgj7e","Action distr","3.3140742014914197","polished-galaxy-105","-0.06860978156328201"
"8","3egxgj7e","Action distr","3.8620707229978755","polished-galaxy-105","-0.06722372770309448"
"8","3egxgj7e","Action distr","3.3140742014914197","polished-galaxy-105","-0.06583766639232635"
"8","3egxgj7e","Action distr","2.713887535079588","polished-galaxy-105","-0.06445161998271942"
"8","3egxgj7e","Action distr","2.5834121728161463","polished-galaxy-105","-0.0630655586719513"
"8","3egxgj7e","Action distr","3.2618840565860436","polished-galaxy-105","-0.061679501086473465"
"8","3egxgj7e","Action distr","3.3401692739441082","polished-galaxy-105","-0.060293443500995636"
"8","3egxgj7e","Action distr","3.1314086943226016","polished-galaxy-105","-0.058907389640808105"
"8","3egxgj7e","Action distr","3.4184544913021737","polished-galaxy-105","-0.057521335780620575"
"8","3egxgj7e","Action distr","3.235788984133355","polished-galaxy-105","-0.05613527446985245"
"8","3egxgj7e","Action distr","3.105313621869913","polished-galaxy-105","-0.05474922060966492"
"8","3egxgj7e","Action distr","4.201306664882824","polished-galaxy-105","-0.053363166749477386"
"8","3egxgj7e","Action distr","3.3662643463967967","polished-galaxy-105","-0.05197710543870926"
"8","3egxgj7e","Action distr","3.392359418849485","polished-galaxy-105","-0.05059105157852173"
"8","3egxgj7e","Action distr","3.2618840565860436","polished-galaxy-105","-0.0492049977183342"
"8","3egxgj7e","Action distr","4.2534968097882","polished-galaxy-105","-0.04781893640756607"
"8","3egxgj7e","Action distr","3.15750376677529","polished-galaxy-105","-0.04643288254737854"
"8","3egxgj7e","Action distr","3.4184544913021737","polished-galaxy-105","-0.04504682868719101"
"8","3egxgj7e","Action distr","3.992546085261317","polished-galaxy-105","-0.04366077110171318"
"8","3egxgj7e","Action distr","3.6011199984709914","polished-galaxy-105","-0.04227471351623535"
"8","3egxgj7e","Action distr","3.9403559403559405","polished-galaxy-105","-0.04088865965604782"
"8","3egxgj7e","Action distr","3.679405215829057","polished-galaxy-105","-0.03950260207056999"
"8","3egxgj7e","Action distr","3.392359418849485","polished-galaxy-105","-0.03811654448509216"
"8","3egxgj7e","Action distr","3.966451012808629","polished-galaxy-105","-0.03673049062490463"
"8","3egxgj7e","Action distr","3.00093333205916","polished-galaxy-105","-0.035344433039426804"
"8","3egxgj7e","Action distr","3.9403559403559405","polished-galaxy-105","-0.033958375453948975"
"8","3egxgj7e","Action distr","3.679405215829057","polished-galaxy-105","-0.032572321593761444"
"8","3egxgj7e","Action distr","3.4967397086602383","polished-galaxy-105","-0.031186265870928764"
"8","3egxgj7e","Action distr","3.3140742014914197","polished-galaxy-105","-0.029800210148096085"
"8","3egxgj7e","Action distr","4.2534968097882","polished-galaxy-105","-0.028414152562618256"
"8","3egxgj7e","Action distr","3.2618840565860436","polished-galaxy-105","-0.027028094977140427"
"8","3egxgj7e","Action distr","3.0270284045118485","polished-galaxy-105","-0.025642041116952896"
"8","3egxgj7e","Action distr","3.2096939116806666","polished-galaxy-105","-0.024255983531475067"
"8","3egxgj7e","Action distr","3.2618840565860436","polished-galaxy-105","-0.022869925945997238"
"8","3egxgj7e","Action distr","3.78378550563981","polished-galaxy-105","-0.021483872085809708"
"8","3egxgj7e","Action distr","3.914260867903252","polished-galaxy-105","-0.02009781450033188"
"8","3egxgj7e","Action distr","3.731595360734434","polished-galaxy-105","-0.0187117587774992"
"8","3egxgj7e","Action distr","3.8620707229978755","polished-galaxy-105","-0.01732570305466652"
"8","3egxgj7e","Action distr","3.8098805780924985","polished-galaxy-105","-0.01593964546918869"
"8","3egxgj7e","Action distr","3.3140742014914197","polished-galaxy-105","-0.01455358974635601"
"8","3egxgj7e","Action distr","3.2879791290387317","polished-galaxy-105","-0.01316753402352333"
"8","3egxgj7e","Action distr","3.8620707229978755","polished-galaxy-105","-0.011781478300690651"
"8","3egxgj7e","Action distr","3.575024926018304","polished-galaxy-105","-0.010395421646535397"
"8","3egxgj7e","Action distr","4.514447534315084","polished-galaxy-105","-0.009009364992380142"
"8","3egxgj7e","Action distr","4.436162316957019","polished-galaxy-105","-0.0076233092695474625"
"8","3egxgj7e","Action distr","4.018641157714005","polished-galaxy-105","-0.006237252615392208"
"8","3egxgj7e","Action distr","4.149116519977447","polished-galaxy-105","-0.004851196892559528"
"8","3egxgj7e","Action distr","3.992546085261317","polished-galaxy-105","-0.0034651404712349176"
"8","3egxgj7e","Action distr","3.78378550563981","polished-galaxy-105","-0.0020790842827409506"
"8","3egxgj7e","Action distr","4.357877099598954","polished-galaxy-105","-0.0006930280942469835"
"8","3egxgj7e","Action distr","4.383972172051642","polished-galaxy-105","0.0006930280942469835"
"8","3egxgj7e","Action distr","3.731595360734434","polished-galaxy-105","0.0020790842827409506"
"8","3egxgj7e","Action distr","4.514447534315084","polished-galaxy-105","0.0034651404712349176"
"8","3egxgj7e","Action distr","3.914260867903252","polished-galaxy-105","0.004851196892559528"
"8","3egxgj7e","Action distr","3.679405215829057","polished-galaxy-105","0.006237252615392208"
"8","3egxgj7e","Action distr","3.78378550563981","polished-galaxy-105","0.0076233092695474625"
"8","3egxgj7e","Action distr","3.8620707229978755","polished-galaxy-105","0.009009364992380142"
"8","3egxgj7e","Action distr","3.914260867903252","polished-galaxy-105","0.010395421646535397"
"8","3egxgj7e","Action distr","3.5489298535656153","polished-galaxy-105","0.011781478300690651"
"8","3egxgj7e","Action distr","4.070831302619382","polished-galaxy-105","0.01316753402352333"
"8","3egxgj7e","Action distr","3.914260867903252","polished-galaxy-105","0.01455358974635601"
"8","3egxgj7e","Action distr","4.175211592430135","polished-galaxy-105","0.01593964546918869"
"8","3egxgj7e","Action distr","3.914260867903252","polished-galaxy-105","0.01732570305466652"
"8","3egxgj7e","Action distr","3.914260867903252","polished-galaxy-105","0.0187117587774992"
"8","3egxgj7e","Action distr","2.896553042248406","polished-galaxy-105","0.02009781450033188"
"8","3egxgj7e","Action distr","3.966451012808629","polished-galaxy-105","0.021483872085809708"
"8","3egxgj7e","Action distr","3.8881657954505635","polished-galaxy-105","0.022869925945997238"
"8","3egxgj7e","Action distr","3.4184544913021737","polished-galaxy-105","0.024255983531475067"
"8","3egxgj7e","Action distr","3.5489298535656153","polished-galaxy-105","0.025642041116952896"
"8","3egxgj7e","Action distr","4.514447534315084","polished-galaxy-105","0.027028094977140427"
"8","3egxgj7e","Action distr","3.8098805780924985","polished-galaxy-105","0.028414152562618256"
"8","3egxgj7e","Action distr","4.018641157714005","polished-galaxy-105","0.029800210148096085"
"8","3egxgj7e","Action distr","3.679405215829057","polished-galaxy-105","0.031186265870928764"
"8","3egxgj7e","Action distr","3.3401692739441082","polished-galaxy-105","0.032572321593761444"
"8","3egxgj7e","Action distr","3.4967397086602383","polished-galaxy-105","0.033958375453948975"
"8","3egxgj7e","Action distr","3.5489298535656153","polished-galaxy-105","0.035344433039426804"
"8","3egxgj7e","Action distr","3.966451012808629","polished-galaxy-105","0.03673049062490463"
"8","3egxgj7e","Action distr","3.1314086943226016","polished-galaxy-105","0.03811654448509216"
"8","3egxgj7e","Action distr","4.070831302619382","polished-galaxy-105","0.03950260207056999"
"8","3egxgj7e","Action distr","4.018641157714005","polished-galaxy-105","0.04088865965604782"
"8","3egxgj7e","Action distr","3.757690433187122","polished-galaxy-105","0.04227471351623535"
"8","3egxgj7e","Action distr","3.522834781112927","polished-galaxy-105","0.04366077110171318"
"8","3egxgj7e","Action distr","3.835975650545187","polished-galaxy-105","0.04504682868719101"
"8","3egxgj7e","Action distr","3.62721507092368","polished-galaxy-105","0.04643288254737854"
"8","3egxgj7e","Action distr","3.914260867903252","polished-galaxy-105","0.04781893640756607"
"8","3egxgj7e","Action distr","4.149116519977447","polished-galaxy-105","0.0492049977183342"
"8","3egxgj7e","Action distr","3.679405215829057","polished-galaxy-105","0.05059105157852173"
"8","3egxgj7e","Action distr","3.2618840565860436","polished-galaxy-105","0.05197710543870926"
"8","3egxgj7e","Action distr","3.235788984133355","polished-galaxy-105","0.053363166749477386"
"8","3egxgj7e","Action distr","3.183598839227978","polished-galaxy-105","0.05474922060966492"
"8","3egxgj7e","Action distr","3.105313621869913","polished-galaxy-105","0.05613527446985245"
"8","3egxgj7e","Action distr","3.444549563754862","polished-galaxy-105","0.057521335780620575"
"8","3egxgj7e","Action distr","3.6533101433763684","polished-galaxy-105","0.058907389640808105"
"8","3egxgj7e","Action distr","3.5489298535656153","polished-galaxy-105","0.060293443500995636"
"8","3egxgj7e","Action distr","3.1314086943226016","polished-galaxy-105","0.061679501086473465"
"8","3egxgj7e","Action distr","3.105313621869913","polished-galaxy-105","0.0630655586719513"
"8","3egxgj7e","Action distr","3.3401692739441082","polished-galaxy-105","0.06445161998271942"
"8","3egxgj7e","Action distr","3.2096939116806666","polished-galaxy-105","0.06583766639232635"
"8","3egxgj7e","Action distr","3.2096939116806666","polished-galaxy-105","0.06722372770309448"
"8","3egxgj7e","Action distr","3.575024926018304","polished-galaxy-105","0.06860978156328201"
"8","3egxgj7e","Action distr","2.9226481147010945","polished-galaxy-105","0.06999583542346954"
"8","3egxgj7e","Action distr","3.3140742014914197","polished-galaxy-105","0.07138189673423767"
"8","3egxgj7e","Action distr","2.609507245268835","polished-galaxy-105","0.0727679505944252"
"8","3egxgj7e","Action distr","2.6356023177215233","polished-galaxy-105","0.07415400445461273"
"8","3egxgj7e","Action distr","3.0792185494172246","polished-galaxy-105","0.07554006576538086"
"8","3egxgj7e","Action distr","2.948743187153783","polished-galaxy-105","0.07692611962556839"
"8","3egxgj7e","Action distr","3.1314086943226016","polished-galaxy-105","0.07831217348575592"
"8","3egxgj7e","Action distr","2.896553042248406","polished-galaxy-105","0.07969823479652405"
"8","3egxgj7e","Action distr","2.7399826075322764","polished-galaxy-105","0.08108428865671158"
"8","3egxgj7e","Action distr","2.5051269554580813","polished-galaxy-105","0.08247034251689911"
"8","3egxgj7e","Action distr","2.9226481147010945","polished-galaxy-105","0.08385640382766724"
"8","3egxgj7e","Action distr","3.0792185494172246","polished-galaxy-105","0.08524245768785477"
"8","3egxgj7e","Action distr","2.3746515931946393","polished-galaxy-105","0.0866285115480423"
"8","3egxgj7e","Action distr","2.3224614482892627","polished-galaxy-105","0.08801457285881042"
"8","3egxgj7e","Action distr","2.896553042248406","polished-galaxy-105","0.08940062671899796"
"8","3egxgj7e","Action distr","3.2618840565860436","polished-galaxy-105","0.09078668057918549"
"8","3egxgj7e","Action distr","2.6877924626269","polished-galaxy-105","0.09217274188995361"
"8","3egxgj7e","Action distr","2.8182678248903414","polished-galaxy-105","0.09355878829956055"
"8","3egxgj7e","Action distr","2.609507245268835","polished-galaxy-105","0.09494484961032867"
"8","3egxgj7e","Action distr","2.348556520741951","polished-galaxy-105","0.0963309109210968"
"8","3egxgj7e","Action distr","2.113700868667756","polished-galaxy-105","0.09771695733070374"
"8","3egxgj7e","Action distr","2.609507245268835","polished-galaxy-105","0.09910301864147186"
"8","3egxgj7e","Action distr","2.191986086025821","polished-galaxy-105","0.10048907995223999"
"8","3egxgj7e","Action distr","2.4007466656473277","polished-galaxy-105","0.10187512636184692"
"8","3egxgj7e","Action distr","2.479031883005393","polished-galaxy-105","0.10326118767261505"
"8","3egxgj7e","Action distr","2.3746515931946393","polished-galaxy-105","0.10464724898338318"
"8","3egxgj7e","Action distr","2.6877924626269","polished-galaxy-105","0.10603329539299011"
"8","3egxgj7e","Action distr","2.6356023177215233","polished-galaxy-105","0.10741935670375824"
"8","3egxgj7e","Action distr","2.0876057962150676","polished-galaxy-105","0.10880541801452637"
"8","3egxgj7e","Action distr","2.2180811584785096","polished-galaxy-105","0.1101914644241333"
"8","3egxgj7e","Action distr","2.2441762309311977","polished-galaxy-105","0.11157752573490143"
"8","3egxgj7e","Action distr","2.53122202791077","polished-galaxy-105","0.11296358704566956"
"8","3egxgj7e","Action distr","2.270271303383886","polished-galaxy-105","0.11434963345527649"
"8","3egxgj7e","Action distr","1.9049402890462492","polished-galaxy-105","0.11573569476604462"
"8","3egxgj7e","Action distr","1.8266550716881842","polished-galaxy-105","0.11712175607681274"
"8","3egxgj7e","Action distr","2.191986086025821","polished-galaxy-105","0.11850780248641968"
"8","3egxgj7e","Action distr","1.9310353614989377","polished-galaxy-105","0.1198938637971878"
"8","3egxgj7e","Action distr","1.878845216593561","polished-galaxy-105","0.12127991765737534"
"8","3egxgj7e","Action distr","1.9832255064043145","polished-galaxy-105","0.12266597151756287"
"8","3egxgj7e","Action distr","1.957130433951626","polished-galaxy-105","0.124052032828331"
"8","3egxgj7e","Action distr","1.6700846369720541","polished-galaxy-105","0.12543809413909912"
"8","3egxgj7e","Action distr","1.722274781877431","polished-galaxy-105","0.12682414054870605"
"8","3egxgj7e","Action distr","1.6700846369720541","polished-galaxy-105","0.12821020185947418"
"8","3egxgj7e","Action distr","1.878845216593561","polished-galaxy-105","0.1295962631702423"
"8","3egxgj7e","Action distr","1.7483698543301192","polished-galaxy-105","0.13098230957984924"
"8","3egxgj7e","Action distr","1.3308486950871057","polished-galaxy-105","0.13236837089061737"
"8","3egxgj7e","Action distr","1.6961797094247426","polished-galaxy-105","0.1337544322013855"
"8","3egxgj7e","Action distr","1.878845216593561","polished-galaxy-105","0.13514047861099243"
"8","3egxgj7e","Action distr","1.7744649267828076","polished-galaxy-105","0.13652652502059937"
"8","3egxgj7e","Action distr","1.6700846369720541","polished-galaxy-105","0.1379126012325287"
"8","3egxgj7e","Action distr","1.722274781877431","polished-galaxy-105","0.13929864764213562"
"8","3egxgj7e","Action distr","1.356943767539794","polished-galaxy-105","0.14068469405174255"
"8","3egxgj7e","Action distr","1.4613240573505473","polished-galaxy-105","0.14207077026367188"
"8","3egxgj7e","Action distr","1.6439895645193658","polished-galaxy-105","0.1434568166732788"
"8","3egxgj7e","Action distr","1.148183187918287","polished-galaxy-105","0.14484286308288574"
"8","3egxgj7e","Action distr","1.4352289848978592","polished-galaxy-105","0.14622893929481506"
"8","3egxgj7e","Action distr","1.2786585501817291","polished-galaxy-105","0.147614985704422"
"8","3egxgj7e","Action distr","1.6961797094247426","polished-galaxy-105","0.14900103211402893"
"8","3egxgj7e","Action distr","1.3308486950871057","polished-galaxy-105","0.15038710832595825"
"8","3egxgj7e","Action distr","1.4874191298032358","polished-galaxy-105","0.15177315473556519"
"8","3egxgj7e","Action distr","1.2003733328236639","polished-galaxy-105","0.15315920114517212"
"8","3egxgj7e","Action distr","1.2525634777290406","polished-galaxy-105","0.15454527735710144"
"8","3egxgj7e","Action distr","1.2525634777290406","polished-galaxy-105","0.15593132376670837"
"8","3egxgj7e","Action distr","1.5657043471613008","polished-galaxy-105","0.1573173701763153"
"8","3egxgj7e","Action distr","1.4352289848978592","polished-galaxy-105","0.15870344638824463"
"8","3egxgj7e","Action distr","1.148183187918287","polished-galaxy-105","0.16008949279785156"
"8","3egxgj7e","Action distr","1.2003733328236639","polished-galaxy-105","0.1614755392074585"
"8","3egxgj7e","Action distr","1.2525634777290406","polished-galaxy-105","0.16286161541938782"
"8","3egxgj7e","Action distr","1.2003733328236639","polished-galaxy-105","0.16424766182899475"
"8","3egxgj7e","Action distr","1.1742782603709756","polished-galaxy-105","0.16563370823860168"
"8","3egxgj7e","Action distr","0.9133275358440921","polished-galaxy-105","0.167019784450531"
"8","3egxgj7e","Action distr","1.1220881154655988","polished-galaxy-105","0.16840583086013794"
"8","3egxgj7e","Action distr","0.8089472460333388","polished-galaxy-105","0.16979187726974487"
"8","3egxgj7e","Action distr","1.0177078256548455","polished-galaxy-105","0.1711779534816742"
"8","3egxgj7e","Action distr","1.1220881154655988","polished-galaxy-105","0.17256399989128113"
"8","3egxgj7e","Action distr","0.678471883769897","polished-galaxy-105","0.17395004630088806"
"8","3egxgj7e","Action distr","0.9916127532021572","polished-galaxy-105","0.17533612251281738"
"8","3egxgj7e","Action distr","0.7045669562225854","polished-galaxy-105","0.17672216892242432"
"8","3egxgj7e","Action distr","0.9916127532021572","polished-galaxy-105","0.17810821533203125"
"8","3egxgj7e","Action distr","1.0698979705602223","polished-galaxy-105","0.17949429154396057"
"8","3egxgj7e","Action distr","0.9916127532021572","polished-galaxy-105","0.1808803379535675"
"8","3egxgj7e","Action distr","0.8089472460333388","polished-galaxy-105","0.18226638436317444"
"8","3egxgj7e","Action distr","0.6523768113172087","polished-galaxy-105","0.18365246057510376"
"8","3egxgj7e","Action distr","0.7567571011279621","polished-galaxy-105","0.1850385069847107"
"8","3egxgj7e","Action distr","0.6001866664118319","polished-galaxy-105","0.18642455339431763"
"8","3egxgj7e","Action distr","0.7567571011279621","polished-galaxy-105","0.18781061470508575"
"8","3egxgj7e","Action distr","1.0959930430129106","polished-galaxy-105","0.18919667601585388"
"8","3egxgj7e","Action distr","0.6523768113172087","polished-galaxy-105","0.19058272242546082"
"8","3egxgj7e","Action distr","0.8089472460333388","polished-galaxy-105","0.19196878373622894"
"8","3egxgj7e","Action distr","0.8611373909387156","polished-galaxy-105","0.19335484504699707"
"8","3egxgj7e","Action distr","0.6001866664118319","polished-galaxy-105","0.194740891456604"
"8","3egxgj7e","Action distr","0.9916127532021572","polished-galaxy-105","0.19612695276737213"
"8","3egxgj7e","Action distr","0.5219014490537669","polished-galaxy-105","0.19751301407814026"
"8","3egxgj7e","Action distr","0.3914260867903252","polished-galaxy-105","0.1988990604877472"
"8","3egxgj7e","Action distr","0.6523768113172087","polished-galaxy-105","0.20028512179851532"
"8","3egxgj7e","Action distr","0.6262817388645203","polished-galaxy-105","0.20167118310928345"
"8","3egxgj7e","Action distr","0.4958063766010786","polished-galaxy-105","0.20305722951889038"
"8","3egxgj7e","Action distr","0.6262817388645203","polished-galaxy-105","0.2044432908296585"
"8","3egxgj7e","Action distr","0.5740915939591436","polished-galaxy-105","0.20582935214042664"
"8","3egxgj7e","Action distr","0.3392359418849485","polished-galaxy-105","0.20721539855003357"
"8","3egxgj7e","Action distr","0.4436162316957019","polished-galaxy-105","0.2086014598608017"
"8","3egxgj7e","Action distr","0.46971130414839024","polished-galaxy-105","0.20998752117156982"
"8","3egxgj7e","Action distr","0.5219014490537669","polished-galaxy-105","0.21137356758117676"
"8","3egxgj7e","Action distr","0.4436162316957019","polished-galaxy-105","0.21275962889194489"
"8","3egxgj7e","Action distr","0.26095072452688345","polished-galaxy-105","0.214145690202713"
"8","3egxgj7e","Action distr","0.3914260867903252","polished-galaxy-105","0.21553173661231995"
"8","3egxgj7e","Action distr","0.31314086943226016","polished-galaxy-105","0.21691779792308807"
"8","3egxgj7e","Action distr","0.26095072452688345","polished-galaxy-105","0.2183038592338562"
"8","3egxgj7e","Action distr","0.3914260867903252","polished-galaxy-105","0.21968990564346313"
"8","3egxgj7e","Action distr","0.3392359418849485","polished-galaxy-105","0.22107596695423126"
"8","3egxgj7e","Action distr","0.3653310143376368","polished-galaxy-105","0.2224620282649994"
"8","3egxgj7e","Action distr","0.26095072452688345","polished-galaxy-105","0.22384807467460632"
"8","3egxgj7e","Action distr","0.8089472460333388","polished-galaxy-105","0.22523413598537445"
"8","3egxgj7e","Action distr","0.2870457969795718","polished-galaxy-105","0.22662019729614258"
"8","3egxgj7e","Action distr","0.3653310143376368","polished-galaxy-105","0.2280062437057495"
"8","3egxgj7e","Action distr","0.31314086943226016","polished-galaxy-105","0.22939230501651764"
"8","3egxgj7e","Action distr","0.23485565207419512","polished-galaxy-105","0.23077836632728577"
"8","3egxgj7e","Action distr","0.31314086943226016","polished-galaxy-105","0.2321644127368927"
"8","3egxgj7e","Action distr","0.2870457969795718","polished-galaxy-105","0.23355047404766083"
"8","3egxgj7e","Action distr","0.3392359418849485","polished-galaxy-105","0.23493653535842896"
"8","3egxgj7e","Action distr","0.3392359418849485","polished-galaxy-105","0.2363225817680359"
"8","3egxgj7e","Action distr","0.15657043471613008","polished-galaxy-105","0.23770864307880402"
"8","3egxgj7e","Action distr","0.1826655071688184","polished-galaxy-105","0.23909470438957214"
"8","3egxgj7e","Action distr","0.23485565207419512","polished-galaxy-105","0.24048075079917908"
"8","3egxgj7e","Action distr","0.13047536226344172","polished-galaxy-105","0.241866797208786"
"8","3egxgj7e","Action distr","0.13047536226344172","polished-galaxy-105","0.24325287342071533"
"8","3egxgj7e","Action distr","0.1826655071688184","polished-galaxy-105","0.24463891983032227"
"8","3egxgj7e","Action distr","0.26095072452688345","polished-galaxy-105","0.2460249662399292"
"8","3egxgj7e","Action distr","0.10438028981075338","polished-galaxy-105","0.24741104245185852"
"8","3egxgj7e","Action distr","0.23485565207419512","polished-galaxy-105","0.24879708886146545"
"8","3egxgj7e","Action distr","0.13047536226344172","polished-galaxy-105","0.2501831650733948"
"8","3egxgj7e","Action distr","0.05219014490537669","polished-galaxy-105","0.2515692114830017"
"8","3egxgj7e","Action distr","0.15657043471613008","polished-galaxy-105","0.25295525789260864"
"8","3egxgj7e","Action distr","0.26095072452688345","polished-galaxy-105","0.2543413043022156"
"8","3egxgj7e","Action distr","0.15657043471613008","polished-galaxy-105","0.2557273805141449"
"8","3egxgj7e","Action distr","0.10438028981075338","polished-galaxy-105","0.25711342692375183"
"8","3egxgj7e","Action distr","0.07828521735806504","polished-galaxy-105","0.25849950313568115"
"8","3egxgj7e","Action distr","0.13047536226344172","polished-galaxy-105","0.2598855495452881"
"8","3egxgj7e","Action distr","0.13047536226344172","polished-galaxy-105","0.261271595954895"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.26265764236450195"
"8","3egxgj7e","Action distr","0.07828521735806504","polished-galaxy-105","0.2640437185764313"
"8","3egxgj7e","Action distr","0.026095072452688346","polished-galaxy-105","0.2654297649860382"
"8","3egxgj7e","Action distr","0.07828521735806504","polished-galaxy-105","0.26681581139564514"
"8","3egxgj7e","Action distr","0.13047536226344172","polished-galaxy-105","0.26820188760757446"
"8","3egxgj7e","Action distr","0.10438028981075338","polished-galaxy-105","0.2695879340171814"
"8","3egxgj7e","Action distr","0.15657043471613008","polished-galaxy-105","0.27097398042678833"
"8","3egxgj7e","Action distr","0.07828521735806504","polished-galaxy-105","0.27236002683639526"
"8","3egxgj7e","Action distr","0.05219014490537669","polished-galaxy-105","0.2737461030483246"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.2751321494579315"
"8","3egxgj7e","Action distr","0.026095072452688346","polished-galaxy-105","0.27651822566986084"
"8","3egxgj7e","Action distr","0.05219014490537669","polished-galaxy-105","0.2779042720794678"
"8","3egxgj7e","Action distr","0.05219014490537669","polished-galaxy-105","0.2792903184890747"
"8","3egxgj7e","Action distr","0.026095072452688346","polished-galaxy-105","0.28067636489868164"
"8","3egxgj7e","Action distr","0.026095072452688346","polished-galaxy-105","0.28206244111061096"
"8","3egxgj7e","Action distr","0.026095072452688346","polished-galaxy-105","0.2834484875202179"
"8","3egxgj7e","Action distr","0.026095072452688346","polished-galaxy-105","0.2848345637321472"
"8","3egxgj7e","Action distr","0.026095072452688346","polished-galaxy-105","0.28622061014175415"
"8","3egxgj7e","Action distr","0.05219014490537669","polished-galaxy-105","0.2876066565513611"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.288992702960968"
"8","3egxgj7e","Action distr","0.05219014490537669","polished-galaxy-105","0.29037877917289734"
"8","3egxgj7e","Action distr","0.07828521735806504","polished-galaxy-105","0.2917648255825043"
"8","3egxgj7e","Action distr","0.026095072452688346","polished-galaxy-105","0.2931509017944336"
"8","3egxgj7e","Action distr","0.026095072452688346","polished-galaxy-105","0.2945369482040405"
"8","3egxgj7e","Action distr","0.05219014490537669","polished-galaxy-105","0.29592299461364746"
"8","3egxgj7e","Action distr","0.10438028981075338","polished-galaxy-105","0.2973090410232544"
"8","3egxgj7e","Action distr","0.07828521735806504","polished-galaxy-105","0.2986951172351837"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.30008116364479065"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.30146723985671997"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.3028532862663269"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.30423933267593384"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.30562537908554077"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.3070114552974701"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.308397501707077"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.30978357791900635"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.3111696243286133"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.3125556707382202"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.31394171714782715"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.31532779335975647"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.3167138397693634"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.3180999159812927"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.31948596239089966"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.3208720088005066"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.3222580552101135"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.32364413142204285"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.3250301778316498"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.3264162540435791"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.32780230045318604"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.32918834686279297"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.3305743932723999"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.3319604694843292"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.33334651589393616"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.3347325921058655"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.3361186385154724"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.33750468492507935"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.3388907313346863"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.3402768075466156"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.34166285395622253"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.34304893016815186"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.3444349765777588"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.3458210229873657"
"8","3egxgj7e","Policy distr","0.009033020585775375","polished-galaxy-105","-0.3458210229873657"
"8","3egxgj7e","Policy distr","0.009484800510108471","polished-galaxy-105","-0.3444349765777588"
"8","3egxgj7e","Policy distr","0.009957225061953068","polished-galaxy-105","-0.34304893016815186"
"8","3egxgj7e","Policy distr","0.010451141744852066","polished-galaxy-105","-0.34166285395622253"
"8","3egxgj7e","Policy distr","0.010967396199703217","polished-galaxy-105","-0.3402768075466156"
"8","3egxgj7e","Policy distr","0.011506904847919941","polished-galaxy-105","-0.3388907313346863"
"8","3egxgj7e","Policy distr","0.01207057572901249","polished-galaxy-105","-0.33750468492507935"
"8","3egxgj7e","Policy distr","0.012659383937716484","polished-galaxy-105","-0.3361186385154724"
"8","3egxgj7e","Policy distr","0.01327431108802557","polished-galaxy-105","-0.3347325921058655"
"8","3egxgj7e","Policy distr","0.013916388154029846","polished-galaxy-105","-0.33334651589393616"
"8","3egxgj7e","Policy distr","0.014586647041141987","polished-galaxy-105","-0.3319604694843292"
"8","3egxgj7e","Policy distr","0.015286210924386978","polished-galaxy-105","-0.3305743932723999"
"8","3egxgj7e","Policy distr","0.016016174107789993","polished-galaxy-105","-0.32918834686279297"
"8","3egxgj7e","Policy distr","0.016777709126472473","polished-galaxy-105","-0.32780230045318604"
"8","3egxgj7e","Policy distr","0.01757199317216873","polished-galaxy-105","-0.3264162540435791"
"8","3egxgj7e","Policy distr","0.01840030588209629","polished-galaxy-105","-0.3250301778316498"
"8","3egxgj7e","Policy distr","0.019263863563537598","polished-galaxy-105","-0.32364413142204285"
"8","3egxgj7e","Policy distr","0.020164014771580696","polished-galaxy-105","-0.3222580552101135"
"8","3egxgj7e","Policy distr","0.021102070808410645","polished-galaxy-105","-0.3208720088005066"
"8","3egxgj7e","Policy distr","0.02207943983376026","polished-galaxy-105","-0.31948596239089966"
"8","3egxgj7e","Policy distr","0.023097552359104156","polished-galaxy-105","-0.3180999159812927"
"8","3egxgj7e","Policy distr","0.02415788359940052","polished-galaxy-105","-0.3167138397693634"
"8","3egxgj7e","Policy distr","0.025261931121349335","polished-galaxy-105","-0.31532779335975647"
"8","3egxgj7e","Policy distr","0.026411283761262894","polished-galaxy-105","-0.31394171714782715"
"8","3egxgj7e","Policy distr","0.027607489377260208","polished-galaxy-105","-0.3125556707382202"
"8","3egxgj7e","Policy distr","0.02885221689939499","polished-galaxy-105","-0.3111696243286133"
"8","3egxgj7e","Policy distr","0.030147159472107887","polished-galaxy-105","-0.30978357791900635"
"8","3egxgj7e","Policy distr","0.031494077295064926","polished-galaxy-105","-0.308397501707077"
"8","3egxgj7e","Policy distr","0.03289467841386795","polished-galaxy-105","-0.3070114552974701"
"8","3egxgj7e","Policy distr","0.034350886940956116","polished-galaxy-105","-0.30562537908554077"
"8","3egxgj7e","Policy distr","0.03586447238922119","polished-galaxy-105","-0.30423933267593384"
"8","3egxgj7e","Policy distr","0.03743743523955345","polished-galaxy-105","-0.3028532862663269"
"8","3egxgj7e","Policy distr","0.0390717051923275","polished-galaxy-105","-0.30146723985671997"
"8","3egxgj7e","Policy distr","0.04076937213540077","polished-galaxy-105","-0.30008116364479065"
"8","3egxgj7e","Policy distr","0.042532436549663544","polished-galaxy-105","-0.2986951172351837"
"8","3egxgj7e","Policy distr","0.044363074004650116","polished-galaxy-105","-0.2973090410232544"
"8","3egxgj7e","Policy distr","0.04626339301466942","polished-galaxy-105","-0.29592299461364746"
"8","3egxgj7e","Policy distr","0.048235684633255005","polished-galaxy-105","-0.2945369482040405"
"8","3egxgj7e","Policy distr","0.050282180309295654","polished-galaxy-105","-0.2931509017944336"
"8","3egxgj7e","Policy distr","0.05240527167916298","polished-galaxy-105","-0.2917648255825043"
"8","3egxgj7e","Policy distr","0.05460726097226143","polished-galaxy-105","-0.29037877917289734"
"8","3egxgj7e","Policy distr","0.05689067393541336","polished-galaxy-105","-0.288992702960968"
"8","3egxgj7e","Policy distr","0.05925789847970009","polished-galaxy-105","-0.2876066565513611"
"8","3egxgj7e","Policy distr","0.06171153485774994","polished-galaxy-105","-0.28622061014175415"
"8","3egxgj7e","Policy distr","0.06425416469573975","polished-galaxy-105","-0.2848345637321472"
"8","3egxgj7e","Policy distr","0.06688851118087769","polished-galaxy-105","-0.2834484875202179"
"8","3egxgj7e","Policy distr","0.06961715221405029","polished-galaxy-105","-0.28206244111061096"
"8","3egxgj7e","Policy distr","0.07244297116994858","polished-galaxy-105","-0.28067636489868164"
"8","3egxgj7e","Policy distr","0.07536865770816803","polished-galaxy-105","-0.2792903184890747"
"8","3egxgj7e","Policy distr","0.07839711010456085","polished-galaxy-105","-0.2779042720794678"
"8","3egxgj7e","Policy distr","0.08153127133846283","polished-galaxy-105","-0.27651822566986084"
"8","3egxgj7e","Policy distr","0.08477422595024109","polished-galaxy-105","-0.2751321494579315"
"8","3egxgj7e","Policy distr","0.08812877535820007","polished-galaxy-105","-0.2737461030483246"
"8","3egxgj7e","Policy distr","0.09159819036722183","polished-galaxy-105","-0.27236002683639526"
"8","3egxgj7e","Policy distr","0.09518547356128693","polished-galaxy-105","-0.27097398042678833"
"8","3egxgj7e","Policy distr","0.09889382123947144","polished-galaxy-105","-0.2695879340171814"
"8","3egxgj7e","Policy distr","0.1027265340089798","polished-galaxy-105","-0.26820188760757446"
"8","3egxgj7e","Policy distr","0.10668698698282242","polished-galaxy-105","-0.26681581139564514"
"8","3egxgj7e","Policy distr","0.1107783317565918","polished-galaxy-105","-0.2654297649860382"
"8","3egxgj7e","Policy distr","0.11500398069620132","polished-galaxy-105","-0.2640437185764313"
"8","3egxgj7e","Policy distr","0.11936753243207932","polished-galaxy-105","-0.26265764236450195"
"8","3egxgj7e","Policy distr","0.12387228012084961","polished-galaxy-105","-0.261271595954895"
"8","3egxgj7e","Policy distr","0.1285218447446823","polished-galaxy-105","-0.2598855495452881"
"8","3egxgj7e","Policy distr","0.13331976532936096","polished-galaxy-105","-0.25849950313568115"
"8","3egxgj7e","Policy distr","0.1382697969675064","polished-galaxy-105","-0.25711342692375183"
"8","3egxgj7e","Policy distr","0.1433754414319992","polished-galaxy-105","-0.2557273805141449"
"8","3egxgj7e","Policy distr","0.14864057302474976","polished-galaxy-105","-0.2543413043022156"
"8","3egxgj7e","Policy distr","0.15406876802444458","polished-galaxy-105","-0.25295525789260864"
"8","3egxgj7e","Policy distr","0.1596638411283493","polished-galaxy-105","-0.2515692114830017"
"8","3egxgj7e","Policy distr","0.1654297262430191","polished-galaxy-105","-0.2501831650733948"
"8","3egxgj7e","Policy distr","0.17137037217617035","polished-galaxy-105","-0.24879708886146545"
"8","3egxgj7e","Policy distr","0.17748941481113434","polished-galaxy-105","-0.24741104245185852"
"8","3egxgj7e","Policy distr","0.18379098176956177","polished-galaxy-105","-0.2460249662399292"
"8","3egxgj7e","Policy distr","0.19027891755104065","polished-galaxy-105","-0.24463891983032227"
"8","3egxgj7e","Policy distr","0.19695726037025452","polished-galaxy-105","-0.24325287342071533"
"8","3egxgj7e","Policy distr","0.20383016765117645","polished-galaxy-105","-0.241866797208786"
"8","3egxgj7e","Policy distr","0.21090146899223328","polished-galaxy-105","-0.24048075079917908"
"8","3egxgj7e","Policy distr","0.2181752771139145","polished-galaxy-105","-0.23909470438957214"
"8","3egxgj7e","Policy distr","0.22565580904483795","polished-galaxy-105","-0.23770864307880402"
"8","3egxgj7e","Policy distr","0.2333471179008484","polished-galaxy-105","-0.2363225817680359"
"8","3egxgj7e","Policy distr","0.24125319719314575","polished-galaxy-105","-0.23493653535842896"
"8","3egxgj7e","Policy distr","0.2493782937526703","polished-galaxy-105","-0.23355047404766083"
"8","3egxgj7e","Policy distr","0.2577264904975891","polished-galaxy-105","-0.2321644127368927"
"8","3egxgj7e","Policy distr","0.2663019895553589","polished-galaxy-105","-0.23077836632728577"
"8","3egxgj7e","Policy distr","0.2751089036464691","polished-galaxy-105","-0.22939230501651764"
"8","3egxgj7e","Policy distr","0.2841513454914093","polished-galaxy-105","-0.2280062437057495"
"8","3egxgj7e","Policy distr","0.29343342781066895","polished-galaxy-105","-0.22662019729614258"
"8","3egxgj7e","Policy distr","0.30295950174331665","polished-galaxy-105","-0.22523413598537445"
"8","3egxgj7e","Policy distr","0.31273341178894043","polished-galaxy-105","-0.22384807467460632"
"8","3egxgj7e","Policy distr","0.32275936007499695","polished-galaxy-105","-0.2224620282649994"
"8","3egxgj7e","Policy distr","0.3330414891242981","polished-galaxy-105","-0.22107596695423126"
"8","3egxgj7e","Policy distr","0.343583881855011","polished-galaxy-105","-0.21968990564346313"
"8","3egxgj7e","Policy distr","0.35439038276672363","polished-galaxy-105","-0.2183038592338562"
"8","3egxgj7e","Policy distr","0.3654651939868927","polished-galaxy-105","-0.21691779792308807"
"8","3egxgj7e","Policy distr","0.37681227922439575","polished-galaxy-105","-0.21553173661231995"
"8","3egxgj7e","Policy distr","0.388435423374176","polished-galaxy-105","-0.214145690202713"
"8","3egxgj7e","Policy distr","0.4003388285636902","polished-galaxy-105","-0.21275962889194489"
"8","3egxgj7e","Policy distr","0.41252601146698","polished-galaxy-105","-0.21137356758117676"
"8","3egxgj7e","Policy distr","0.42500072717666626","polished-galaxy-105","-0.20998752117156982"
"8","3egxgj7e","Policy distr","0.4377671480178833","polished-galaxy-105","-0.2086014598608017"
"8","3egxgj7e","Policy distr","0.45082852244377136","polished-galaxy-105","-0.20721539855003357"
"8","3egxgj7e","Policy distr","0.4641886353492737","polished-galaxy-105","-0.20582935214042664"
"8","3egxgj7e","Policy distr","0.4778510630130768","polished-galaxy-105","-0.2044432908296585"
"8","3egxgj7e","Policy distr","0.4918191730976105","polished-galaxy-105","-0.20305722951889038"
"8","3egxgj7e","Policy distr","0.5060963034629822","polished-galaxy-105","-0.20167118310928345"
"8","3egxgj7e","Policy distr","0.5206859111785889","polished-galaxy-105","-0.20028512179851532"
"8","3egxgj7e","Policy distr","0.5355912446975708","polished-galaxy-105","-0.1988990604877472"
"8","3egxgj7e","Policy distr","0.5508150458335876","polished-galaxy-105","-0.19751301407814026"
"8","3egxgj7e","Policy distr","0.566360592842102","polished-galaxy-105","-0.19612695276737213"
"8","3egxgj7e","Policy distr","0.5822309851646423","polished-galaxy-105","-0.194740891456604"
"8","3egxgj7e","Policy distr","0.59842848777771","polished-galaxy-105","-0.19335484504699707"
"8","3egxgj7e","Policy distr","0.614956259727478","polished-galaxy-105","-0.19196878373622894"
"8","3egxgj7e","Policy distr","0.631816565990448","polished-galaxy-105","-0.19058272242546082"
"8","3egxgj7e","Policy distr","0.6490117907524109","polished-galaxy-105","-0.18919667601585388"
"8","3egxgj7e","Policy distr","0.6665446162223816","polished-galaxy-105","-0.18781061470508575"
"8","3egxgj7e","Policy distr","0.6844169497489929","polished-galaxy-105","-0.18642455339431763"
"8","3egxgj7e","Policy distr","0.7026305198669434","polished-galaxy-105","-0.1850385069847107"
"8","3egxgj7e","Policy distr","0.721187174320221","polished-galaxy-105","-0.18365246057510376"
"8","3egxgj7e","Policy distr","0.7400894165039062","polished-galaxy-105","-0.18226638436317444"
"8","3egxgj7e","Policy distr","0.7593379616737366","polished-galaxy-105","-0.1808803379535675"
"8","3egxgj7e","Policy distr","0.7789344787597656","polished-galaxy-105","-0.17949429154396057"
"8","3egxgj7e","Policy distr","0.7988802790641785","polished-galaxy-105","-0.17810821533203125"
"8","3egxgj7e","Policy distr","0.8191760778427124","polished-galaxy-105","-0.17672216892242432"
"8","3egxgj7e","Policy distr","0.8398227691650391","polished-galaxy-105","-0.17533612251281738"
"8","3egxgj7e","Policy distr","0.8608216047286987","polished-galaxy-105","-0.17395004630088806"
"8","3egxgj7e","Policy distr","0.8821720480918884","polished-galaxy-105","-0.17256399989128113"
"8","3egxgj7e","Policy distr","0.9038748741149902","polished-galaxy-105","-0.1711779534816742"
"8","3egxgj7e","Policy distr","0.9259305596351624","polished-galaxy-105","-0.16979187726974487"
"8","3egxgj7e","Policy distr","0.9483380317687988","polished-galaxy-105","-0.16840583086013794"
"8","3egxgj7e","Policy distr","0.971097469329834","polished-galaxy-105","-0.167019784450531"
"8","3egxgj7e","Policy distr","0.994208812713623","polished-galaxy-105","-0.16563370823860168"
"8","3egxgj7e","Policy distr","1.0176700353622437","polished-galaxy-105","-0.16424766182899475"
"8","3egxgj7e","Policy distr","1.0414808988571167","polished-galaxy-105","-0.16286161541938782"
"8","3egxgj7e","Policy distr","1.0656404495239258","polished-galaxy-105","-0.1614755392074585"
"8","3egxgj7e","Policy distr","1.0901461839675903","polished-galaxy-105","-0.16008949279785156"
"8","3egxgj7e","Policy distr","1.1149969100952148","polished-galaxy-105","-0.15870344638824463"
"8","3egxgj7e","Policy distr","1.1401911973953247","polished-galaxy-105","-0.1573173701763153"
"8","3egxgj7e","Policy distr","1.1657257080078125","polished-galaxy-105","-0.15593132376670837"
"8","3egxgj7e","Policy distr","1.1915985345840454","polished-galaxy-105","-0.15454527735710144"
"8","3egxgj7e","Policy distr","1.217807412147522","polished-galaxy-105","-0.15315920114517212"
"8","3egxgj7e","Policy distr","1.244348168373108","polished-galaxy-105","-0.15177315473556519"
"8","3egxgj7e","Policy distr","1.271218180656433","polished-galaxy-105","-0.15038710832595825"
"8","3egxgj7e","Policy distr","1.2984145879745483","polished-galaxy-105","-0.14900103211402893"
"8","3egxgj7e","Policy distr","1.3259323835372925","polished-galaxy-105","-0.147614985704422"
"8","3egxgj7e","Policy distr","1.3537678718566895","polished-galaxy-105","-0.14622893929481506"
"8","3egxgj7e","Policy distr","1.3819174766540527","polished-galaxy-105","-0.14484286308288574"
"8","3egxgj7e","Policy distr","1.4103752374649048","polished-galaxy-105","-0.1434568166732788"
"8","3egxgj7e","Policy distr","1.4391369819641113","polished-galaxy-105","-0.14207077026367188"
"8","3egxgj7e","Policy distr","1.468198299407959","polished-galaxy-105","-0.14068469405174255"
"8","3egxgj7e","Policy distr","1.4975521564483643","polished-galaxy-105","-0.13929864764213562"
"8","3egxgj7e","Policy distr","1.527193307876587","polished-galaxy-105","-0.1379126012325287"
"8","3egxgj7e","Policy distr","1.5571167469024658","polished-galaxy-105","-0.13652652502059937"
"8","3egxgj7e","Policy distr","1.5873148441314697","polished-galaxy-105","-0.13514047861099243"
"8","3egxgj7e","Policy distr","1.617781400680542","polished-galaxy-105","-0.1337544322013855"
"8","3egxgj7e","Policy distr","1.6485099792480469","polished-galaxy-105","-0.13236837089061737"
"8","3egxgj7e","Policy distr","1.679492712020874","polished-galaxy-105","-0.13098230957984924"
"8","3egxgj7e","Policy distr","1.7107222080230713","polished-galaxy-105","-0.1295962631702423"
"8","3egxgj7e","Policy distr","1.7421913146972656","polished-galaxy-105","-0.12821020185947418"
"8","3egxgj7e","Policy distr","1.7738919258117676","polished-galaxy-105","-0.12682414054870605"
"8","3egxgj7e","Policy distr","1.805814504623413","polished-galaxy-105","-0.12543809413909912"
"8","3egxgj7e","Policy distr","1.83795166015625","polished-galaxy-105","-0.124052032828331"
"8","3egxgj7e","Policy distr","1.870294451713562","polished-galaxy-105","-0.12266597151756287"
"8","3egxgj7e","Policy distr","1.9028329849243164","polished-galaxy-105","-0.12127991765737534"
"8","3egxgj7e","Policy distr","1.9355583190917969","polished-galaxy-105","-0.1198938637971878"
"8","3egxgj7e","Policy distr","1.9684605598449707","polished-galaxy-105","-0.11850780248641968"
"8","3egxgj7e","Policy distr","2.0015296936035156","polished-galaxy-105","-0.11712175607681274"
"8","3egxgj7e","Policy distr","2.0347557067871094","polished-galaxy-105","-0.11573569476604462"
"8","3egxgj7e","Policy distr","2.0681281089782715","polished-galaxy-105","-0.11434963345527649"
"8","3egxgj7e","Policy distr","2.101635456085205","polished-galaxy-105","-0.11296358704566956"
"8","3egxgj7e","Policy distr","2.135267496109009","polished-galaxy-105","-0.11157752573490143"
"8","3egxgj7e","Policy distr","2.1690123081207275","polished-galaxy-105","-0.1101914644241333"
"8","3egxgj7e","Policy distr","2.2028584480285645","polished-galaxy-105","-0.10880541801452637"
"8","3egxgj7e","Policy distr","2.2367947101593018","polished-galaxy-105","-0.10741935670375824"
"8","3egxgj7e","Policy distr","2.270808458328247","polished-galaxy-105","-0.10603329539299011"
"8","3egxgj7e","Policy distr","2.304887294769287","polished-galaxy-105","-0.10464724898338318"
"8","3egxgj7e","Policy distr","2.339019298553467","polished-galaxy-105","-0.10326118767261505"
"8","3egxgj7e","Policy distr","2.373192071914673","polished-galaxy-105","-0.10187512636184692"
"8","3egxgj7e","Policy distr","2.407391309738159","polished-galaxy-105","-0.10048907995223999"
"8","3egxgj7e","Policy distr","2.441605567932129","polished-galaxy-105","-0.09910301864147186"
"8","3egxgj7e","Policy distr","2.475820779800415","polished-galaxy-105","-0.09771695733070374"
"8","3egxgj7e","Policy distr","2.5100228786468506","polished-galaxy-105","-0.0963309109210968"
"8","3egxgj7e","Policy distr","2.544198989868164","polished-galaxy-105","-0.09494484961032867"
"8","3egxgj7e","Policy distr","2.5783350467681885","polished-galaxy-105","-0.09355878829956055"
"8","3egxgj7e","Policy distr","2.612416982650757","polished-galaxy-105","-0.09217274188995361"
"8","3egxgj7e","Policy distr","2.646430730819702","polished-galaxy-105","-0.09078668057918549"
"8","3egxgj7e","Policy distr","2.68036150932312","polished-galaxy-105","-0.08940062671899796"
"8","3egxgj7e","Policy distr","2.714195966720581","polished-galaxy-105","-0.08801457285881042"
"8","3egxgj7e","Policy distr","2.7479186058044434","polished-galaxy-105","-0.0866285115480423"
"8","3egxgj7e","Policy distr","2.781515121459961","polished-galaxy-105","-0.08524245768785477"
"8","3egxgj7e","Policy distr","2.8149704933166504","polished-galaxy-105","-0.08385640382766724"
"8","3egxgj7e","Policy distr","2.8482701778411865","polished-galaxy-105","-0.08247034251689911"
"8","3egxgj7e","Policy distr","2.8813984394073486","polished-galaxy-105","-0.08108428865671158"
"8","3egxgj7e","Policy distr","2.9143412113189697","polished-galaxy-105","-0.07969823479652405"
"8","3egxgj7e","Policy distr","2.947082996368408","polished-galaxy-105","-0.07831217348575592"
"8","3egxgj7e","Policy distr","2.9796080589294434","polished-galaxy-105","-0.07692611962556839"
"8","3egxgj7e","Policy distr","3.01190185546875","polished-galaxy-105","-0.07554006576538086"
"8","3egxgj7e","Policy distr","3.0439493656158447","polished-galaxy-105","-0.07415400445461273"
"8","3egxgj7e","Policy distr","3.075734853744507","polished-galaxy-105","-0.0727679505944252"
"8","3egxgj7e","Policy distr","3.107243061065674","polished-galaxy-105","-0.07138189673423767"
"8","3egxgj7e","Policy distr","3.1384589672088623","polished-galaxy-105","-0.06999583542346954"
"8","3egxgj7e","Policy distr","3.1693668365478516","polished-galaxy-105","-0.06860978156328201"
"8","3egxgj7e","Policy distr","3.1999518871307373","polished-galaxy-105","-0.06722372770309448"
"8","3egxgj7e","Policy distr","3.2301993370056152","polished-galaxy-105","-0.06583766639232635"
"8","3egxgj7e","Policy distr","3.2600934505462646","polished-galaxy-105","-0.06445161998271942"
"8","3egxgj7e","Policy distr","3.289619207382202","polished-galaxy-105","-0.0630655586719513"
"8","3egxgj7e","Policy distr","3.3187618255615234","polished-galaxy-105","-0.061679501086473465"
"8","3egxgj7e","Policy distr","3.3475067615509033","polished-galaxy-105","-0.060293443500995636"
"8","3egxgj7e","Policy distr","3.3758389949798584","polished-galaxy-105","-0.058907389640808105"
"8","3egxgj7e","Policy distr","3.403743267059326","polished-galaxy-105","-0.057521335780620575"
"8","3egxgj7e","Policy distr","3.431206226348877","polished-galaxy-105","-0.05613527446985245"
"8","3egxgj7e","Policy distr","3.458212375640869","polished-galaxy-105","-0.05474922060966492"
"8","3egxgj7e","Policy distr","3.484748363494873","polished-galaxy-105","-0.053363166749477386"
"8","3egxgj7e","Policy distr","3.5107996463775635","polished-galaxy-105","-0.05197710543870926"
"8","3egxgj7e","Policy distr","3.5363526344299316","polished-galaxy-105","-0.05059105157852173"
"8","3egxgj7e","Policy distr","3.5613930225372314","polished-galaxy-105","-0.0492049977183342"
"8","3egxgj7e","Policy distr","3.5859084129333496","polished-galaxy-105","-0.04781893640756607"
"8","3egxgj7e","Policy distr","3.609884738922119","polished-galaxy-105","-0.04643288254737854"
"8","3egxgj7e","Policy distr","3.6333093643188477","polished-galaxy-105","-0.04504682868719101"
"8","3egxgj7e","Policy distr","3.6561686992645264","polished-galaxy-105","-0.04366077110171318"
"8","3egxgj7e","Policy distr","3.6784512996673584","polished-galaxy-105","-0.04227471351623535"
"8","3egxgj7e","Policy distr","3.7001445293426514","polished-galaxy-105","-0.04088865965604782"
"8","3egxgj7e","Policy distr","3.721235990524292","polished-galaxy-105","-0.03950260207056999"
"8","3egxgj7e","Policy distr","3.7417142391204834","polished-galaxy-105","-0.03811654448509216"
"8","3egxgj7e","Policy distr","3.761568069458008","polished-galaxy-105","-0.03673049062490463"
"8","3egxgj7e","Policy distr","3.78078556060791","polished-galaxy-105","-0.035344433039426804"
"8","3egxgj7e","Policy distr","3.7993569374084473","polished-galaxy-105","-0.033958375453948975"
"8","3egxgj7e","Policy distr","3.8172714710235596","polished-galaxy-105","-0.032572321593761444"
"8","3egxgj7e","Policy distr","3.8345184326171875","polished-galaxy-105","-0.031186265870928764"
"8","3egxgj7e","Policy distr","3.851088523864746","polished-galaxy-105","-0.029800210148096085"
"8","3egxgj7e","Policy distr","3.866971969604492","polished-galaxy-105","-0.028414152562618256"
"8","3egxgj7e","Policy distr","3.8821609020233154","polished-galaxy-105","-0.027028094977140427"
"8","3egxgj7e","Policy distr","3.896644353866577","polished-galaxy-105","-0.025642041116952896"
"8","3egxgj7e","Policy distr","3.9104163646698","polished-galaxy-105","-0.024255983531475067"
"8","3egxgj7e","Policy distr","3.9234673976898193","polished-galaxy-105","-0.022869925945997238"
"8","3egxgj7e","Policy distr","3.935790777206421","polished-galaxy-105","-0.021483872085809708"
"8","3egxgj7e","Policy distr","3.9473791122436523","polished-galaxy-105","-0.02009781450033188"
"8","3egxgj7e","Policy distr","3.9582254886627197","polished-galaxy-105","-0.0187117587774992"
"8","3egxgj7e","Policy distr","3.9683239459991455","polished-galaxy-105","-0.01732570305466652"
"8","3egxgj7e","Policy distr","3.9776687622070312","polished-galaxy-105","-0.01593964546918869"
"8","3egxgj7e","Policy distr","3.9862537384033203","polished-galaxy-105","-0.01455358974635601"
"8","3egxgj7e","Policy distr","3.994074583053589","polished-galaxy-105","-0.01316753402352333"
"8","3egxgj7e","Policy distr","4.001126289367676","polished-galaxy-105","-0.011781478300690651"
"8","3egxgj7e","Policy distr","4.007404327392578","polished-galaxy-105","-0.010395421646535397"
"8","3egxgj7e","Policy distr","4.012907028198242","polished-galaxy-105","-0.009009364992380142"
"8","3egxgj7e","Policy distr","4.0176286697387695","polished-galaxy-105","-0.0076233092695474625"
"8","3egxgj7e","Policy distr","4.0215678215026855","polished-galaxy-105","-0.006237252615392208"
"8","3egxgj7e","Policy distr","4.024722099304199","polished-galaxy-105","-0.004851196892559528"
"8","3egxgj7e","Policy distr","4.027089595794678","polished-galaxy-105","-0.0034651404712349176"
"8","3egxgj7e","Policy distr","4.02866792678833","polished-galaxy-105","-0.0020790842827409506"
"8","3egxgj7e","Policy distr","4.029458045959473","polished-galaxy-105","-0.0006930280942469835"
"8","3egxgj7e","Policy distr","4.029458045959473","polished-galaxy-105","0.0006930280942469835"
"8","3egxgj7e","Policy distr","4.02866792678833","polished-galaxy-105","0.0020790842827409506"
"8","3egxgj7e","Policy distr","4.027089595794678","polished-galaxy-105","0.0034651404712349176"
"8","3egxgj7e","Policy distr","4.024722099304199","polished-galaxy-105","0.004851196892559528"
"8","3egxgj7e","Policy distr","4.0215678215026855","polished-galaxy-105","0.006237252615392208"
"8","3egxgj7e","Policy distr","4.0176286697387695","polished-galaxy-105","0.0076233092695474625"
"8","3egxgj7e","Policy distr","4.012907028198242","polished-galaxy-105","0.009009364992380142"
"8","3egxgj7e","Policy distr","4.007404327392578","polished-galaxy-105","0.010395421646535397"
"8","3egxgj7e","Policy distr","4.001126289367676","polished-galaxy-105","0.011781478300690651"
"8","3egxgj7e","Policy distr","3.994074583053589","polished-galaxy-105","0.01316753402352333"
"8","3egxgj7e","Policy distr","3.9862537384033203","polished-galaxy-105","0.01455358974635601"
"8","3egxgj7e","Policy distr","3.9776687622070312","polished-galaxy-105","0.01593964546918869"
"8","3egxgj7e","Policy distr","3.9683239459991455","polished-galaxy-105","0.01732570305466652"
"8","3egxgj7e","Policy distr","3.9582254886627197","polished-galaxy-105","0.0187117587774992"
"8","3egxgj7e","Policy distr","3.9473791122436523","polished-galaxy-105","0.02009781450033188"
"8","3egxgj7e","Policy distr","3.935790777206421","polished-galaxy-105","0.021483872085809708"
"8","3egxgj7e","Policy distr","3.9234673976898193","polished-galaxy-105","0.022869925945997238"
"8","3egxgj7e","Policy distr","3.9104163646698","polished-galaxy-105","0.024255983531475067"
"8","3egxgj7e","Policy distr","3.896644353866577","polished-galaxy-105","0.025642041116952896"
"8","3egxgj7e","Policy distr","3.8821609020233154","polished-galaxy-105","0.027028094977140427"
"8","3egxgj7e","Policy distr","3.866971969604492","polished-galaxy-105","0.028414152562618256"
"8","3egxgj7e","Policy distr","3.851088523864746","polished-galaxy-105","0.029800210148096085"
"8","3egxgj7e","Policy distr","3.8345184326171875","polished-galaxy-105","0.031186265870928764"
"8","3egxgj7e","Policy distr","3.8172714710235596","polished-galaxy-105","0.032572321593761444"
"8","3egxgj7e","Policy distr","3.7993569374084473","polished-galaxy-105","0.033958375453948975"
"8","3egxgj7e","Policy distr","3.78078556060791","polished-galaxy-105","0.035344433039426804"
"8","3egxgj7e","Policy distr","3.761568069458008","polished-galaxy-105","0.03673049062490463"
"8","3egxgj7e","Policy distr","3.7417142391204834","polished-galaxy-105","0.03811654448509216"
"8","3egxgj7e","Policy distr","3.721235990524292","polished-galaxy-105","0.03950260207056999"
"8","3egxgj7e","Policy distr","3.7001445293426514","polished-galaxy-105","0.04088865965604782"
"8","3egxgj7e","Policy distr","3.6784512996673584","polished-galaxy-105","0.04227471351623535"
"8","3egxgj7e","Policy distr","3.6561686992645264","polished-galaxy-105","0.04366077110171318"
"8","3egxgj7e","Policy distr","3.6333093643188477","polished-galaxy-105","0.04504682868719101"
"8","3egxgj7e","Policy distr","3.609884738922119","polished-galaxy-105","0.04643288254737854"
"8","3egxgj7e","Policy distr","3.5859084129333496","polished-galaxy-105","0.04781893640756607"
"8","3egxgj7e","Policy distr","3.5613930225372314","polished-galaxy-105","0.0492049977183342"
"8","3egxgj7e","Policy distr","3.5363526344299316","polished-galaxy-105","0.05059105157852173"
"8","3egxgj7e","Policy distr","3.5107996463775635","polished-galaxy-105","0.05197710543870926"
"8","3egxgj7e","Policy distr","3.484748363494873","polished-galaxy-105","0.053363166749477386"
"8","3egxgj7e","Policy distr","3.458212375640869","polished-galaxy-105","0.05474922060966492"
"8","3egxgj7e","Policy distr","3.431206226348877","polished-galaxy-105","0.05613527446985245"
"8","3egxgj7e","Policy distr","3.403743267059326","polished-galaxy-105","0.057521335780620575"
"8","3egxgj7e","Policy distr","3.3758389949798584","polished-galaxy-105","0.058907389640808105"
"8","3egxgj7e","Policy distr","3.3475067615509033","polished-galaxy-105","0.060293443500995636"
"8","3egxgj7e","Policy distr","3.3187618255615234","polished-galaxy-105","0.061679501086473465"
"8","3egxgj7e","Policy distr","3.289619207382202","polished-galaxy-105","0.0630655586719513"
"8","3egxgj7e","Policy distr","3.2600934505462646","polished-galaxy-105","0.06445161998271942"
"8","3egxgj7e","Policy distr","3.2301993370056152","polished-galaxy-105","0.06583766639232635"
"8","3egxgj7e","Policy distr","3.1999518871307373","polished-galaxy-105","0.06722372770309448"
"8","3egxgj7e","Policy distr","3.1693668365478516","polished-galaxy-105","0.06860978156328201"
"8","3egxgj7e","Policy distr","3.1384589672088623","polished-galaxy-105","0.06999583542346954"
"8","3egxgj7e","Policy distr","3.107243061065674","polished-galaxy-105","0.07138189673423767"
"8","3egxgj7e","Policy distr","3.075734853744507","polished-galaxy-105","0.0727679505944252"
"8","3egxgj7e","Policy distr","3.0439493656158447","polished-galaxy-105","0.07415400445461273"
"8","3egxgj7e","Policy distr","3.01190185546875","polished-galaxy-105","0.07554006576538086"
"8","3egxgj7e","Policy distr","2.9796080589294434","polished-galaxy-105","0.07692611962556839"
"8","3egxgj7e","Policy distr","2.947082996368408","polished-galaxy-105","0.07831217348575592"
"8","3egxgj7e","Policy distr","2.9143412113189697","polished-galaxy-105","0.07969823479652405"
"8","3egxgj7e","Policy distr","2.8813984394073486","polished-galaxy-105","0.08108428865671158"
"8","3egxgj7e","Policy distr","2.8482701778411865","polished-galaxy-105","0.08247034251689911"
"8","3egxgj7e","Policy distr","2.8149704933166504","polished-galaxy-105","0.08385640382766724"
"8","3egxgj7e","Policy distr","2.781515121459961","polished-galaxy-105","0.08524245768785477"
"8","3egxgj7e","Policy distr","2.7479186058044434","polished-galaxy-105","0.0866285115480423"
"8","3egxgj7e","Policy distr","2.714195966720581","polished-galaxy-105","0.08801457285881042"
"8","3egxgj7e","Policy distr","2.68036150932312","polished-galaxy-105","0.08940062671899796"
"8","3egxgj7e","Policy distr","2.646430730819702","polished-galaxy-105","0.09078668057918549"
"8","3egxgj7e","Policy distr","2.612416982650757","polished-galaxy-105","0.09217274188995361"
"8","3egxgj7e","Policy distr","2.5783350467681885","polished-galaxy-105","0.09355878829956055"
"8","3egxgj7e","Policy distr","2.544198989868164","polished-galaxy-105","0.09494484961032867"
"8","3egxgj7e","Policy distr","2.5100228786468506","polished-galaxy-105","0.0963309109210968"
"8","3egxgj7e","Policy distr","2.475820779800415","polished-galaxy-105","0.09771695733070374"
"8","3egxgj7e","Policy distr","2.441605567932129","polished-galaxy-105","0.09910301864147186"
"8","3egxgj7e","Policy distr","2.407391309738159","polished-galaxy-105","0.10048907995223999"
"8","3egxgj7e","Policy distr","2.373192071914673","polished-galaxy-105","0.10187512636184692"
"8","3egxgj7e","Policy distr","2.339019298553467","polished-galaxy-105","0.10326118767261505"
"8","3egxgj7e","Policy distr","2.304887294769287","polished-galaxy-105","0.10464724898338318"
"8","3egxgj7e","Policy distr","2.270808458328247","polished-galaxy-105","0.10603329539299011"
"8","3egxgj7e","Policy distr","2.2367947101593018","polished-galaxy-105","0.10741935670375824"
"8","3egxgj7e","Policy distr","2.2028584480285645","polished-galaxy-105","0.10880541801452637"
"8","3egxgj7e","Policy distr","2.1690123081207275","polished-galaxy-105","0.1101914644241333"
"8","3egxgj7e","Policy distr","2.135267496109009","polished-galaxy-105","0.11157752573490143"
"8","3egxgj7e","Policy distr","2.101635456085205","polished-galaxy-105","0.11296358704566956"
"8","3egxgj7e","Policy distr","2.0681281089782715","polished-galaxy-105","0.11434963345527649"
"8","3egxgj7e","Policy distr","2.0347557067871094","polished-galaxy-105","0.11573569476604462"
"8","3egxgj7e","Policy distr","2.0015296936035156","polished-galaxy-105","0.11712175607681274"
"8","3egxgj7e","Policy distr","1.9684605598449707","polished-galaxy-105","0.11850780248641968"
"8","3egxgj7e","Policy distr","1.9355583190917969","polished-galaxy-105","0.1198938637971878"
"8","3egxgj7e","Policy distr","1.9028329849243164","polished-galaxy-105","0.12127991765737534"
"8","3egxgj7e","Policy distr","1.870294451713562","polished-galaxy-105","0.12266597151756287"
"8","3egxgj7e","Policy distr","1.83795166015625","polished-galaxy-105","0.124052032828331"
"8","3egxgj7e","Policy distr","1.805814504623413","polished-galaxy-105","0.12543809413909912"
"8","3egxgj7e","Policy distr","1.7738919258117676","polished-galaxy-105","0.12682414054870605"
"8","3egxgj7e","Policy distr","1.7421913146972656","polished-galaxy-105","0.12821020185947418"
"8","3egxgj7e","Policy distr","1.7107222080230713","polished-galaxy-105","0.1295962631702423"
"8","3egxgj7e","Policy distr","1.679492712020874","polished-galaxy-105","0.13098230957984924"
"8","3egxgj7e","Policy distr","1.6485099792480469","polished-galaxy-105","0.13236837089061737"
"8","3egxgj7e","Policy distr","1.617781400680542","polished-galaxy-105","0.1337544322013855"
"8","3egxgj7e","Policy distr","1.5873148441314697","polished-galaxy-105","0.13514047861099243"
"8","3egxgj7e","Policy distr","1.5571167469024658","polished-galaxy-105","0.13652652502059937"
"8","3egxgj7e","Policy distr","1.527193307876587","polished-galaxy-105","0.1379126012325287"
"8","3egxgj7e","Policy distr","1.4975521564483643","polished-galaxy-105","0.13929864764213562"
"8","3egxgj7e","Policy distr","1.468198299407959","polished-galaxy-105","0.14068469405174255"
"8","3egxgj7e","Policy distr","1.4391369819641113","polished-galaxy-105","0.14207077026367188"
"8","3egxgj7e","Policy distr","1.4103752374649048","polished-galaxy-105","0.1434568166732788"
"8","3egxgj7e","Policy distr","1.3819174766540527","polished-galaxy-105","0.14484286308288574"
"8","3egxgj7e","Policy distr","1.3537678718566895","polished-galaxy-105","0.14622893929481506"
"8","3egxgj7e","Policy distr","1.3259323835372925","polished-galaxy-105","0.147614985704422"
"8","3egxgj7e","Policy distr","1.2984145879745483","polished-galaxy-105","0.14900103211402893"
"8","3egxgj7e","Policy distr","1.271218180656433","polished-galaxy-105","0.15038710832595825"
"8","3egxgj7e","Policy distr","1.244348168373108","polished-galaxy-105","0.15177315473556519"
"8","3egxgj7e","Policy distr","1.217807412147522","polished-galaxy-105","0.15315920114517212"
"8","3egxgj7e","Policy distr","1.1915985345840454","polished-galaxy-105","0.15454527735710144"
"8","3egxgj7e","Policy distr","1.1657257080078125","polished-galaxy-105","0.15593132376670837"
"8","3egxgj7e","Policy distr","1.1401911973953247","polished-galaxy-105","0.1573173701763153"
"8","3egxgj7e","Policy distr","1.1149969100952148","polished-galaxy-105","0.15870344638824463"
"8","3egxgj7e","Policy distr","1.0901461839675903","polished-galaxy-105","0.16008949279785156"
"8","3egxgj7e","Policy distr","1.0656404495239258","polished-galaxy-105","0.1614755392074585"
"8","3egxgj7e","Policy distr","1.0414808988571167","polished-galaxy-105","0.16286161541938782"
"8","3egxgj7e","Policy distr","1.0176700353622437","polished-galaxy-105","0.16424766182899475"
"8","3egxgj7e","Policy distr","0.994208812713623","polished-galaxy-105","0.16563370823860168"
"8","3egxgj7e","Policy distr","0.971097469329834","polished-galaxy-105","0.167019784450531"
"8","3egxgj7e","Policy distr","0.9483380317687988","polished-galaxy-105","0.16840583086013794"
"8","3egxgj7e","Policy distr","0.9259305596351624","polished-galaxy-105","0.16979187726974487"
"8","3egxgj7e","Policy distr","0.9038748741149902","polished-galaxy-105","0.1711779534816742"
"8","3egxgj7e","Policy distr","0.8821720480918884","polished-galaxy-105","0.17256399989128113"
"8","3egxgj7e","Policy distr","0.8608216047286987","polished-galaxy-105","0.17395004630088806"
"8","3egxgj7e","Policy distr","0.8398227691650391","polished-galaxy-105","0.17533612251281738"
"8","3egxgj7e","Policy distr","0.8191760778427124","polished-galaxy-105","0.17672216892242432"
"8","3egxgj7e","Policy distr","0.7988802790641785","polished-galaxy-105","0.17810821533203125"
"8","3egxgj7e","Policy distr","0.7789344787597656","polished-galaxy-105","0.17949429154396057"
"8","3egxgj7e","Policy distr","0.7593379616737366","polished-galaxy-105","0.1808803379535675"
"8","3egxgj7e","Policy distr","0.7400894165039062","polished-galaxy-105","0.18226638436317444"
"8","3egxgj7e","Policy distr","0.721187174320221","polished-galaxy-105","0.18365246057510376"
"8","3egxgj7e","Policy distr","0.7026305198669434","polished-galaxy-105","0.1850385069847107"
"8","3egxgj7e","Policy distr","0.6844169497489929","polished-galaxy-105","0.18642455339431763"
"8","3egxgj7e","Policy distr","0.6665446162223816","polished-galaxy-105","0.18781061470508575"
"8","3egxgj7e","Policy distr","0.6490117907524109","polished-galaxy-105","0.18919667601585388"
"8","3egxgj7e","Policy distr","0.631816565990448","polished-galaxy-105","0.19058272242546082"
"8","3egxgj7e","Policy distr","0.614956259727478","polished-galaxy-105","0.19196878373622894"
"8","3egxgj7e","Policy distr","0.59842848777771","polished-galaxy-105","0.19335484504699707"
"8","3egxgj7e","Policy distr","0.5822309851646423","polished-galaxy-105","0.194740891456604"
"8","3egxgj7e","Policy distr","0.566360592842102","polished-galaxy-105","0.19612695276737213"
"8","3egxgj7e","Policy distr","0.5508150458335876","polished-galaxy-105","0.19751301407814026"
"8","3egxgj7e","Policy distr","0.5355912446975708","polished-galaxy-105","0.1988990604877472"
"8","3egxgj7e","Policy distr","0.5206859111785889","polished-galaxy-105","0.20028512179851532"
"8","3egxgj7e","Policy distr","0.5060963034629822","polished-galaxy-105","0.20167118310928345"
"8","3egxgj7e","Policy distr","0.4918191730976105","polished-galaxy-105","0.20305722951889038"
"8","3egxgj7e","Policy distr","0.4778510630130768","polished-galaxy-105","0.2044432908296585"
"8","3egxgj7e","Policy distr","0.4641886353492737","polished-galaxy-105","0.20582935214042664"
"8","3egxgj7e","Policy distr","0.45082852244377136","polished-galaxy-105","0.20721539855003357"
"8","3egxgj7e","Policy distr","0.4377671480178833","polished-galaxy-105","0.2086014598608017"
"8","3egxgj7e","Policy distr","0.42500072717666626","polished-galaxy-105","0.20998752117156982"
"8","3egxgj7e","Policy distr","0.41252601146698","polished-galaxy-105","0.21137356758117676"
"8","3egxgj7e","Policy distr","0.4003388285636902","polished-galaxy-105","0.21275962889194489"
"8","3egxgj7e","Policy distr","0.388435423374176","polished-galaxy-105","0.214145690202713"
"8","3egxgj7e","Policy distr","0.37681227922439575","polished-galaxy-105","0.21553173661231995"
"8","3egxgj7e","Policy distr","0.3654651939868927","polished-galaxy-105","0.21691779792308807"
"8","3egxgj7e","Policy distr","0.35439038276672363","polished-galaxy-105","0.2183038592338562"
"8","3egxgj7e","Policy distr","0.343583881855011","polished-galaxy-105","0.21968990564346313"
"8","3egxgj7e","Policy distr","0.3330414891242981","polished-galaxy-105","0.22107596695423126"
"8","3egxgj7e","Policy distr","0.32275936007499695","polished-galaxy-105","0.2224620282649994"
"8","3egxgj7e","Policy distr","0.31273341178894043","polished-galaxy-105","0.22384807467460632"
"8","3egxgj7e","Policy distr","0.30295950174331665","polished-galaxy-105","0.22523413598537445"
"8","3egxgj7e","Policy distr","0.29343342781066895","polished-galaxy-105","0.22662019729614258"
"8","3egxgj7e","Policy distr","0.2841513454914093","polished-galaxy-105","0.2280062437057495"
"8","3egxgj7e","Policy distr","0.2751089036464691","polished-galaxy-105","0.22939230501651764"
"8","3egxgj7e","Policy distr","0.2663019895553589","polished-galaxy-105","0.23077836632728577"
"8","3egxgj7e","Policy distr","0.2577264904975891","polished-galaxy-105","0.2321644127368927"
"8","3egxgj7e","Policy distr","0.2493782937526703","polished-galaxy-105","0.23355047404766083"
"8","3egxgj7e","Policy distr","0.24125319719314575","polished-galaxy-105","0.23493653535842896"
"8","3egxgj7e","Policy distr","0.2333471179008484","polished-galaxy-105","0.2363225817680359"
"8","3egxgj7e","Policy distr","0.22565580904483795","polished-galaxy-105","0.23770864307880402"
"8","3egxgj7e","Policy distr","0.2181752771139145","polished-galaxy-105","0.23909470438957214"
"8","3egxgj7e","Policy distr","0.21090146899223328","polished-galaxy-105","0.24048075079917908"
"8","3egxgj7e","Policy distr","0.20383016765117645","polished-galaxy-105","0.241866797208786"
"8","3egxgj7e","Policy distr","0.19695726037025452","polished-galaxy-105","0.24325287342071533"
"8","3egxgj7e","Policy distr","0.19027891755104065","polished-galaxy-105","0.24463891983032227"
"8","3egxgj7e","Policy distr","0.18379098176956177","polished-galaxy-105","0.2460249662399292"
"8","3egxgj7e","Policy distr","0.17748941481113434","polished-galaxy-105","0.24741104245185852"
"8","3egxgj7e","Policy distr","0.17137037217617035","polished-galaxy-105","0.24879708886146545"
"8","3egxgj7e","Policy distr","0.1654297262430191","polished-galaxy-105","0.2501831650733948"
"8","3egxgj7e","Policy distr","0.1596638411283493","polished-galaxy-105","0.2515692114830017"
"8","3egxgj7e","Policy distr","0.15406876802444458","polished-galaxy-105","0.25295525789260864"
"8","3egxgj7e","Policy distr","0.14864057302474976","polished-galaxy-105","0.2543413043022156"
"8","3egxgj7e","Policy distr","0.1433754414319992","polished-galaxy-105","0.2557273805141449"
"8","3egxgj7e","Policy distr","0.1382697969675064","polished-galaxy-105","0.25711342692375183"
"8","3egxgj7e","Policy distr","0.13331976532936096","polished-galaxy-105","0.25849950313568115"
"8","3egxgj7e","Policy distr","0.1285218447446823","polished-galaxy-105","0.2598855495452881"
"8","3egxgj7e","Policy distr","0.12387228012084961","polished-galaxy-105","0.261271595954895"
"8","3egxgj7e","Policy distr","0.11936753243207932","polished-galaxy-105","0.26265764236450195"
"8","3egxgj7e","Policy distr","0.11500398069620132","polished-galaxy-105","0.2640437185764313"
"8","3egxgj7e","Policy distr","0.1107783317565918","polished-galaxy-105","0.2654297649860382"
"8","3egxgj7e","Policy distr","0.10668698698282242","polished-galaxy-105","0.26681581139564514"
"8","3egxgj7e","Policy distr","0.1027265340089798","polished-galaxy-105","0.26820188760757446"
"8","3egxgj7e","Policy distr","0.09889382123947144","polished-galaxy-105","0.2695879340171814"
"8","3egxgj7e","Policy distr","0.09518547356128693","polished-galaxy-105","0.27097398042678833"
"8","3egxgj7e","Policy distr","0.09159819036722183","polished-galaxy-105","0.27236002683639526"
"8","3egxgj7e","Policy distr","0.08812877535820007","polished-galaxy-105","0.2737461030483246"
"8","3egxgj7e","Policy distr","0.08477422595024109","polished-galaxy-105","0.2751321494579315"
"8","3egxgj7e","Policy distr","0.08153127133846283","polished-galaxy-105","0.27651822566986084"
"8","3egxgj7e","Policy distr","0.07839711010456085","polished-galaxy-105","0.2779042720794678"
"8","3egxgj7e","Policy distr","0.07536865770816803","polished-galaxy-105","0.2792903184890747"
"8","3egxgj7e","Policy distr","0.07244297116994858","polished-galaxy-105","0.28067636489868164"
"8","3egxgj7e","Policy distr","0.06961715221405029","polished-galaxy-105","0.28206244111061096"
"8","3egxgj7e","Policy distr","0.06688851118087769","polished-galaxy-105","0.2834484875202179"
"8","3egxgj7e","Policy distr","0.06425416469573975","polished-galaxy-105","0.2848345637321472"
"8","3egxgj7e","Policy distr","0.06171153485774994","polished-galaxy-105","0.28622061014175415"
"8","3egxgj7e","Policy distr","0.05925789847970009","polished-galaxy-105","0.2876066565513611"
"8","3egxgj7e","Policy distr","0.05689067393541336","polished-galaxy-105","0.288992702960968"
"8","3egxgj7e","Policy distr","0.05460726097226143","polished-galaxy-105","0.29037877917289734"
"8","3egxgj7e","Policy distr","0.05240527167916298","polished-galaxy-105","0.2917648255825043"
"8","3egxgj7e","Policy distr","0.050282180309295654","polished-galaxy-105","0.2931509017944336"
"8","3egxgj7e","Policy distr","0.048235684633255005","polished-galaxy-105","0.2945369482040405"
"8","3egxgj7e","Policy distr","0.04626339301466942","polished-galaxy-105","0.29592299461364746"
"8","3egxgj7e","Policy distr","0.044363074004650116","polished-galaxy-105","0.2973090410232544"
"8","3egxgj7e","Policy distr","0.042532436549663544","polished-galaxy-105","0.2986951172351837"
"8","3egxgj7e","Policy distr","0.04076937213540077","polished-galaxy-105","0.30008116364479065"
"8","3egxgj7e","Policy distr","0.0390717051923275","polished-galaxy-105","0.30146723985671997"
"8","3egxgj7e","Policy distr","0.03743743523955345","polished-galaxy-105","0.3028532862663269"
"8","3egxgj7e","Policy distr","0.03586447238922119","polished-galaxy-105","0.30423933267593384"
"8","3egxgj7e","Policy distr","0.034350886940956116","polished-galaxy-105","0.30562537908554077"
"8","3egxgj7e","Policy distr","0.03289467841386795","polished-galaxy-105","0.3070114552974701"
"8","3egxgj7e","Policy distr","0.031494077295064926","polished-galaxy-105","0.308397501707077"
"8","3egxgj7e","Policy distr","0.030147159472107887","polished-galaxy-105","0.30978357791900635"
"8","3egxgj7e","Policy distr","0.02885221689939499","polished-galaxy-105","0.3111696243286133"
"8","3egxgj7e","Policy distr","0.027607489377260208","polished-galaxy-105","0.3125556707382202"
"8","3egxgj7e","Policy distr","0.026411283761262894","polished-galaxy-105","0.31394171714782715"
"8","3egxgj7e","Policy distr","0.025261931121349335","polished-galaxy-105","0.31532779335975647"
"8","3egxgj7e","Policy distr","0.02415788359940052","polished-galaxy-105","0.3167138397693634"
"8","3egxgj7e","Policy distr","0.023097552359104156","polished-galaxy-105","0.3180999159812927"
"8","3egxgj7e","Policy distr","0.02207943983376026","polished-galaxy-105","0.31948596239089966"
"8","3egxgj7e","Policy distr","0.021102070808410645","polished-galaxy-105","0.3208720088005066"
"8","3egxgj7e","Policy distr","0.020164014771580696","polished-galaxy-105","0.3222580552101135"
"8","3egxgj7e","Policy distr","0.019263863563537598","polished-galaxy-105","0.32364413142204285"
"8","3egxgj7e","Policy distr","0.01840030588209629","polished-galaxy-105","0.3250301778316498"
"8","3egxgj7e","Policy distr","0.01757199317216873","polished-galaxy-105","0.3264162540435791"
"8","3egxgj7e","Policy distr","0.016777709126472473","polished-galaxy-105","0.32780230045318604"
"8","3egxgj7e","Policy distr","0.016016174107789993","polished-galaxy-105","0.32918834686279297"
"8","3egxgj7e","Policy distr","0.015286210924386978","polished-galaxy-105","0.3305743932723999"
"8","3egxgj7e","Policy distr","0.014586647041141987","polished-galaxy-105","0.3319604694843292"
"8","3egxgj7e","Policy distr","0.013916388154029846","polished-galaxy-105","0.33334651589393616"
"8","3egxgj7e","Policy distr","0.01327431108802557","polished-galaxy-105","0.3347325921058655"
"8","3egxgj7e","Policy distr","0.012659383937716484","polished-galaxy-105","0.3361186385154724"
"8","3egxgj7e","Policy distr","0.01207057572901249","polished-galaxy-105","0.33750468492507935"
"8","3egxgj7e","Policy distr","0.011506904847919941","polished-galaxy-105","0.3388907313346863"
"8","3egxgj7e","Policy distr","0.010967396199703217","polished-galaxy-105","0.3402768075466156"
"8","3egxgj7e","Policy distr","0.010451141744852066","polished-galaxy-105","0.34166285395622253"
"8","3egxgj7e","Policy distr","0.009957225061953068","polished-galaxy-105","0.34304893016815186"
"8","3egxgj7e","Policy distr","0.009484800510108471","polished-galaxy-105","0.3444349765777588"
"8","3egxgj7e","Policy distr","0.009033020585775375","polished-galaxy-105","0.3458210229873657"

==> plot_scripts/data/action_distributions/hopper/hopper_920k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.2759609818458557"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.2748548984527588"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.27374887466430664"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.2726427912712097"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.2715367376804352"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.27043068408966064"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.2693246006965637"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.2682185769081116"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.26711249351501465"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.2660064697265625"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.2649003863334656"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.2637943625450134"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.2626882791519165"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.26158225536346436"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.26047617197036743"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.2593701481819153"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.25826406478881836"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.2571580111980438"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.2560519576072693"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.25494587421417236"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.2538398504257202"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.2527337670326233"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.25162774324417114"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.2505216598510742"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.24941562116146088"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.24830956757068634"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.2472034990787506"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.24609744548797607"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.24499139189720154"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.243885338306427"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.24277928471565247"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.24167323112487793"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.2405671775341034"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.23946112394332886"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.23835505545139313"
"8","3egxgj7e","Action distr","0.03270093039176648","polished-galaxy-105","-0.2372490018606186"
"8","3egxgj7e","Action distr","0.03270093039176648","polished-galaxy-105","-0.23614294826984406"
"8","3egxgj7e","Action distr","0.06540186078353297","polished-galaxy-105","-0.23503689467906952"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.23393084108829498"
"8","3egxgj7e","Action distr","0.06540186078353297","polished-galaxy-105","-0.23282477259635925"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.23171871900558472"
"8","3egxgj7e","Action distr","0.06540186078353297","polished-galaxy-105","-0.23061266541481018"
"8","3egxgj7e","Action distr","0.03270093039176648","polished-galaxy-105","-0.22950661182403564"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.2284005582332611"
"8","3egxgj7e","Action distr","0.06540186078353297","polished-galaxy-105","-0.22729450464248657"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.22618845105171204"
"8","3egxgj7e","Action distr","0.06540186078353297","polished-galaxy-105","-0.2250823825597763"
"8","3egxgj7e","Action distr","0.03270093039176648","polished-galaxy-105","-0.22397632896900177"
"8","3egxgj7e","Action distr","0.06540186078353297","polished-galaxy-105","-0.22287027537822723"
"8","3egxgj7e","Action distr","0.03270093039176648","polished-galaxy-105","-0.2217642217874527"
"8","3egxgj7e","Action distr","0.09810279117529945","polished-galaxy-105","-0.22065816819667816"
"8","3egxgj7e","Action distr","0.03270093039176648","polished-galaxy-105","-0.21955209970474243"
"8","3egxgj7e","Action distr","0.09810279117529945","polished-galaxy-105","-0.2184460461139679"
"8","3egxgj7e","Action distr","0.03270093039176648","polished-galaxy-105","-0.21733999252319336"
"8","3egxgj7e","Action distr","0.1962055823505989","polished-galaxy-105","-0.21623393893241882"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.2151278853416443"
"8","3egxgj7e","Action distr","0.06540186078353297","polished-galaxy-105","-0.21402183175086975"
"8","3egxgj7e","Action distr","0.09810279117529945","polished-galaxy-105","-0.21291577816009521"
"8","3egxgj7e","Action distr","0.03270093039176648","polished-galaxy-105","-0.21180972456932068"
"8","3egxgj7e","Action distr","0.1962055823505989","polished-galaxy-105","-0.21070365607738495"
"8","3egxgj7e","Action distr","0.2943083735258984","polished-galaxy-105","-0.2095976024866104"
"8","3egxgj7e","Action distr","0.13080372156706593","polished-galaxy-105","-0.20849154889583588"
"8","3egxgj7e","Action distr","0.06540186078353297","polished-galaxy-105","-0.20738549530506134"
"8","3egxgj7e","Action distr","0.26160744313413187","polished-galaxy-105","-0.2062794417142868"
"8","3egxgj7e","Action distr","0.09810279117529945","polished-galaxy-105","-0.20517337322235107"
"8","3egxgj7e","Action distr","0.1962055823505989","polished-galaxy-105","-0.20406731963157654"
"8","3egxgj7e","Action distr","0.1962055823505989","polished-galaxy-105","-0.202961266040802"
"8","3egxgj7e","Action distr","0.13080372156706593","polished-galaxy-105","-0.20185521245002747"
"8","3egxgj7e","Action distr","0.03270093039176648","polished-galaxy-105","-0.20074915885925293"
"8","3egxgj7e","Action distr","0.06540186078353297","polished-galaxy-105","-0.1996431052684784"
"8","3egxgj7e","Action distr","0.13080372156706593","polished-galaxy-105","-0.19853705167770386"
"8","3egxgj7e","Action distr","0.06540186078353297","polished-galaxy-105","-0.19743098318576813"
"8","3egxgj7e","Action distr","0.13080372156706593","polished-galaxy-105","-0.1963249295949936"
"8","3egxgj7e","Action distr","0.09810279117529945","polished-galaxy-105","-0.19521887600421906"
"8","3egxgj7e","Action distr","0.16350465195883243","polished-galaxy-105","-0.19411282241344452"
"8","3egxgj7e","Action distr","0.32700930391766486","polished-galaxy-105","-0.19300676882266998"
"8","3egxgj7e","Action distr","0.26160744313413187","polished-galaxy-105","-0.19190071523189545"
"8","3egxgj7e","Action distr","0.2289065127423654","polished-galaxy-105","-0.19079464673995972"
"8","3egxgj7e","Action distr","0.3924111647011978","polished-galaxy-105","-0.18968859314918518"
"8","3egxgj7e","Action distr","0.13080372156706593","polished-galaxy-105","-0.18858253955841064"
"8","3egxgj7e","Action distr","0.26160744313413187","polished-galaxy-105","-0.1874764859676361"
"8","3egxgj7e","Action distr","0.26160744313413187","polished-galaxy-105","-0.18637043237686157"
"8","3egxgj7e","Action distr","0.2289065127423654","polished-galaxy-105","-0.18526437878608704"
"8","3egxgj7e","Action distr","0.32700930391766486","polished-galaxy-105","-0.1841583251953125"
"8","3egxgj7e","Action distr","0.4251120950929643","polished-galaxy-105","-0.18305225670337677"
"8","3egxgj7e","Action distr","0.32700930391766486","polished-galaxy-105","-0.18194620311260223"
"8","3egxgj7e","Action distr","0.2943083735258984","polished-galaxy-105","-0.1808401495218277"
"8","3egxgj7e","Action distr","0.35971023430943133","polished-galaxy-105","-0.17973409593105316"
"8","3egxgj7e","Action distr","0.35971023430943133","polished-galaxy-105","-0.17862804234027863"
"8","3egxgj7e","Action distr","0.5559158166600303","polished-galaxy-105","-0.1775219738483429"
"8","3egxgj7e","Action distr","0.3924111647011978","polished-galaxy-105","-0.17641592025756836"
"8","3egxgj7e","Action distr","0.4905139558764973","polished-galaxy-105","-0.17530986666679382"
"8","3egxgj7e","Action distr","0.3924111647011978","polished-galaxy-105","-0.1742038130760193"
"8","3egxgj7e","Action distr","0.35971023430943133","polished-galaxy-105","-0.17309775948524475"
"8","3egxgj7e","Action distr","0.4578130254847308","polished-galaxy-105","-0.17199170589447021"
"8","3egxgj7e","Action distr","0.5559158166600303","polished-galaxy-105","-0.17088565230369568"
"8","3egxgj7e","Action distr","0.4251120950929643","polished-galaxy-105","-0.16977958381175995"
"8","3egxgj7e","Action distr","0.4578130254847308","polished-galaxy-105","-0.1686735302209854"
"8","3egxgj7e","Action distr","0.5559158166600303","polished-galaxy-105","-0.16756747663021088"
"8","3egxgj7e","Action distr","0.32700930391766486","polished-galaxy-105","-0.16646142303943634"
"8","3egxgj7e","Action distr","0.6213176774435633","polished-galaxy-105","-0.1653553694486618"
"8","3egxgj7e","Action distr","0.5559158166600303","polished-galaxy-105","-0.16424931585788727"
"8","3egxgj7e","Action distr","0.35971023430943133","polished-galaxy-105","-0.16314324736595154"
"8","3egxgj7e","Action distr","0.7521213990106292","polished-galaxy-105","-0.162037193775177"
"8","3egxgj7e","Action distr","0.6867195382270962","polished-galaxy-105","-0.16093114018440247"
"8","3egxgj7e","Action distr","0.7848223294023956","polished-galaxy-105","-0.15982508659362793"
"8","3egxgj7e","Action distr","0.6540186078353297","polished-galaxy-105","-0.1587190330028534"
"8","3egxgj7e","Action distr","0.9483269813612282","polished-galaxy-105","-0.15761297941207886"
"8","3egxgj7e","Action distr","0.5559158166600303","polished-galaxy-105","-0.15650692582130432"
"8","3egxgj7e","Action distr","0.6540186078353297","polished-galaxy-105","-0.1554008573293686"
"8","3egxgj7e","Action distr","0.8829251205776951","polished-galaxy-105","-0.15429480373859406"
"8","3egxgj7e","Action distr","0.8829251205776951","polished-galaxy-105","-0.15318875014781952"
"8","3egxgj7e","Action distr","0.8829251205776951","polished-galaxy-105","-0.15208269655704498"
"8","3egxgj7e","Action distr","0.8175232597941622","polished-galaxy-105","-0.15097664296627045"
"8","3egxgj7e","Action distr","1.3407381460624261","polished-galaxy-105","-0.14987057447433472"
"8","3egxgj7e","Action distr","0.7848223294023956","polished-galaxy-105","-0.14876452088356018"
"8","3egxgj7e","Action distr","0.7521213990106292","polished-galaxy-105","-0.14765846729278564"
"8","3egxgj7e","Action distr","0.7194204686188627","polished-galaxy-105","-0.1465524137020111"
"8","3egxgj7e","Action distr","1.1772334941035936","polished-galaxy-105","-0.14544636011123657"
"8","3egxgj7e","Action distr","1.013728842144761","polished-galaxy-105","-0.14434030652046204"
"8","3egxgj7e","Action distr","1.013728842144761","polished-galaxy-105","-0.1432342529296875"
"8","3egxgj7e","Action distr","0.7848223294023956","polished-galaxy-105","-0.14212819933891296"
"8","3egxgj7e","Action distr","1.0791307029282942","polished-galaxy-105","-0.14102213084697723"
"8","3egxgj7e","Action distr","1.013728842144761","polished-galaxy-105","-0.1399160772562027"
"8","3egxgj7e","Action distr","1.2426353548871265","polished-galaxy-105","-0.13881002366542816"
"8","3egxgj7e","Action distr","1.0791307029282942","polished-galaxy-105","-0.13770397007465363"
"8","3egxgj7e","Action distr","1.4388409372377253","polished-galaxy-105","-0.1365979164838791"
"8","3egxgj7e","Action distr","1.4061400068459589","polished-galaxy-105","-0.13549184799194336"
"8","3egxgj7e","Action distr","1.013728842144761","polished-galaxy-105","-0.13438579440116882"
"8","3egxgj7e","Action distr","1.4061400068459589","polished-galaxy-105","-0.1332797408103943"
"8","3egxgj7e","Action distr","1.3407381460624261","polished-galaxy-105","-0.13217368721961975"
"8","3egxgj7e","Action distr","1.5696446588047912","polished-galaxy-105","-0.13106763362884521"
"8","3egxgj7e","Action distr","1.4388409372377253","polished-galaxy-105","-0.12996158003807068"
"8","3egxgj7e","Action distr","1.0791307029282942","polished-galaxy-105","-0.12885552644729614"
"8","3egxgj7e","Action distr","1.602345589196558","polished-galaxy-105","-0.1277494579553604"
"8","3egxgj7e","Action distr","1.536943728413025","polished-galaxy-105","-0.12664340436458588"
"8","3egxgj7e","Action distr","1.7004483803718573","polished-galaxy-105","-0.12553735077381134"
"8","3egxgj7e","Action distr","1.6350465195883244","polished-galaxy-105","-0.1244312971830368"
"8","3egxgj7e","Action distr","1.3407381460624261","polished-galaxy-105","-0.12332524359226227"
"8","3egxgj7e","Action distr","1.602345589196558","polished-galaxy-105","-0.12221918255090714"
"8","3egxgj7e","Action distr","1.7331493107636238","polished-galaxy-105","-0.1211131289601326"
"8","3egxgj7e","Action distr","1.6677474499800908","polished-galaxy-105","-0.12000706791877747"
"8","3egxgj7e","Action distr","1.6350465195883244","polished-galaxy-105","-0.11890101432800293"
"8","3egxgj7e","Action distr","1.5696446588047912","polished-galaxy-105","-0.1177949607372284"
"8","3egxgj7e","Action distr","1.7658502411553902","polished-galaxy-105","-0.11668890714645386"
"8","3egxgj7e","Action distr","1.798551171547157","polished-galaxy-105","-0.11558284610509872"
"8","3egxgj7e","Action distr","1.8966539627224563","polished-galaxy-105","-0.11447679251432419"
"8","3egxgj7e","Action distr","1.798551171547157","polished-galaxy-105","-0.11337073147296906"
"8","3egxgj7e","Action distr","2.125560475464822","polished-galaxy-105","-0.11226467788219452"
"8","3egxgj7e","Action distr","2.1909623362483543","polished-galaxy-105","-0.11115862429141998"
"8","3egxgj7e","Action distr","2.092859545073055","polished-galaxy-105","-0.11005257070064545"
"8","3egxgj7e","Action distr","1.798551171547157","polished-galaxy-105","-0.10894650965929031"
"8","3egxgj7e","Action distr","1.8639530323306899","polished-galaxy-105","-0.10784045606851578"
"8","3egxgj7e","Action distr","1.8639530323306899","polished-galaxy-105","-0.10673440247774124"
"8","3egxgj7e","Action distr","1.798551171547157","polished-galaxy-105","-0.10562834143638611"
"8","3egxgj7e","Action distr","2.3871679185989536","polished-galaxy-105","-0.10452228784561157"
"8","3egxgj7e","Action distr","1.9947567538977555","polished-galaxy-105","-0.10341623425483704"
"8","3egxgj7e","Action distr","2.7141772225166183","polished-galaxy-105","-0.1023101806640625"
"8","3egxgj7e","Action distr","2.3871679185989536","polished-galaxy-105","-0.10120411962270737"
"8","3egxgj7e","Action distr","2.092859545073055","polished-galaxy-105","-0.10009806603193283"
"8","3egxgj7e","Action distr","2.485270709774253","polished-galaxy-105","-0.0989920049905777"
"8","3egxgj7e","Action distr","2.125560475464822","polished-galaxy-105","-0.09788595139980316"
"8","3egxgj7e","Action distr","2.485270709774253","polished-galaxy-105","-0.09677989780902863"
"8","3egxgj7e","Action distr","2.1909623362483543","polished-galaxy-105","-0.09567384421825409"
"8","3egxgj7e","Action distr","2.485270709774253","polished-galaxy-105","-0.09456778317689896"
"8","3egxgj7e","Action distr","2.5833735009495524","polished-galaxy-105","-0.09346172958612442"
"8","3egxgj7e","Action distr","2.4525697793824865","polished-galaxy-105","-0.09235566854476929"
"8","3egxgj7e","Action distr","3.1065883872178164","polished-galaxy-105","-0.09124961495399475"
"8","3egxgj7e","Action distr","2.616074431341319","polished-galaxy-105","-0.09014356136322021"
"8","3egxgj7e","Action distr","2.2236632666401213","polished-galaxy-105","-0.08903750777244568"
"8","3egxgj7e","Action distr","3.1065883872178164","polished-galaxy-105","-0.08793144673109055"
"8","3egxgj7e","Action distr","2.7795790833001517","polished-galaxy-105","-0.08682539314031601"
"8","3egxgj7e","Action distr","2.97578466565075","polished-galaxy-105","-0.08571933209896088"
"8","3egxgj7e","Action distr","2.6487753617330854","polished-galaxy-105","-0.08461327850818634"
"8","3egxgj7e","Action distr","3.008485596042517","polished-galaxy-105","-0.0835072249174118"
"8","3egxgj7e","Action distr","3.3354948999601817","polished-galaxy-105","-0.08240117132663727"
"8","3egxgj7e","Action distr","3.0411865264342834","polished-galaxy-105","-0.08129511773586273"
"8","3egxgj7e","Action distr","2.6487753617330854","polished-galaxy-105","-0.0801890566945076"
"8","3egxgj7e","Action distr","2.7468781529083848","polished-galaxy-105","-0.07908300310373306"
"8","3egxgj7e","Action distr","2.289065127423654","polished-galaxy-105","-0.07797694206237793"
"8","3egxgj7e","Action distr","3.2373921087848823","polished-galaxy-105","-0.0768708884716034"
"8","3egxgj7e","Action distr","3.368195830351948","polished-galaxy-105","-0.07576483488082886"
"8","3egxgj7e","Action distr","3.62980327348608","polished-galaxy-105","-0.07465878129005432"
"8","3egxgj7e","Action distr","3.4008967607437146","polished-galaxy-105","-0.07355272024869919"
"8","3egxgj7e","Action distr","2.8449809440836846","polished-galaxy-105","-0.07244666665792465"
"8","3egxgj7e","Action distr","3.433597691135481","polished-galaxy-105","-0.07134060561656952"
"8","3egxgj7e","Action distr","3.368195830351948","polished-galaxy-105","-0.07023455202579498"
"8","3egxgj7e","Action distr","2.97578466565075","polished-galaxy-105","-0.06912849843502045"
"8","3egxgj7e","Action distr","3.8260088558366787","polished-galaxy-105","-0.06802244484424591"
"8","3egxgj7e","Action distr","3.956812577403745","polished-galaxy-105","-0.06691638380289078"
"8","3egxgj7e","Action distr","3.433597691135481","polished-galaxy-105","-0.06581033021211624"
"8","3egxgj7e","Action distr","3.695205134269613","polished-galaxy-105","-0.06470426917076111"
"8","3egxgj7e","Action distr","4.18571909014611","polished-galaxy-105","-0.06359821557998657"
"8","3egxgj7e","Action distr","3.695205134269613","polished-galaxy-105","-0.062492161989212036"
"8","3egxgj7e","Action distr","4.28382188132141","polished-galaxy-105","-0.0613861083984375"
"8","3egxgj7e","Action distr","3.3354948999601817","polished-galaxy-105","-0.06028004735708237"
"8","3egxgj7e","Action distr","3.7279060646613797","polished-galaxy-105","-0.05917399376630783"
"8","3egxgj7e","Action distr","3.5317004823107805","polished-galaxy-105","-0.058067940175533295"
"8","3egxgj7e","Action distr","4.381924672496709","polished-galaxy-105","-0.05696187913417816"
"8","3egxgj7e","Action distr","3.956812577403745","polished-galaxy-105","-0.055855825543403625"
"8","3egxgj7e","Action distr","4.054915368579044","polished-galaxy-105","-0.05474977195262909"
"8","3egxgj7e","Action distr","4.545429324455541","polished-galaxy-105","-0.053643714636564255"
"8","3egxgj7e","Action distr","3.6625042038778464","polished-galaxy-105","-0.05253765732049942"
"8","3egxgj7e","Action distr","4.054915368579044","polished-galaxy-105","-0.051431603729724884"
"8","3egxgj7e","Action distr","4.0222144381872775","polished-galaxy-105","-0.05032554641366005"
"8","3egxgj7e","Action distr","3.695205134269613","polished-galaxy-105","-0.049219489097595215"
"8","3egxgj7e","Action distr","4.381924672496709","polished-galaxy-105","-0.04811343550682068"
"8","3egxgj7e","Action distr","4.316522811713177","polished-galaxy-105","-0.047007378190755844"
"8","3egxgj7e","Action distr","4.251120950929644","polished-galaxy-105","-0.04590132087469101"
"8","3egxgj7e","Action distr","4.218420020537876","polished-galaxy-105","-0.04479526728391647"
"8","3egxgj7e","Action distr","4.708933976414374","polished-galaxy-105","-0.04368920996785164"
"8","3egxgj7e","Action distr","3.7279060646613797","polished-galaxy-105","-0.042583152651786804"
"8","3egxgj7e","Action distr","4.610831185239075","polished-galaxy-105","-0.04147709906101227"
"8","3egxgj7e","Action distr","4.905139558764973","polished-galaxy-105","-0.04037104547023773"
"8","3egxgj7e","Action distr","4.18571909014611","polished-galaxy-105","-0.0392649844288826"
"8","3egxgj7e","Action distr","4.774335837197907","polished-galaxy-105","-0.03815893083810806"
"8","3egxgj7e","Action distr","4.381924672496709","polished-galaxy-105","-0.03705287724733353"
"8","3egxgj7e","Action distr","4.741634906806141","polished-galaxy-105","-0.035946816205978394"
"8","3egxgj7e","Action distr","3.4008967607437146","polished-galaxy-105","-0.03484076261520386"
"8","3egxgj7e","Action distr","4.807036767589674","polished-galaxy-105","-0.03373470902442932"
"8","3egxgj7e","Action distr","4.578130254847308","polished-galaxy-105","-0.03262864798307419"
"8","3egxgj7e","Action distr","3.956812577403745","polished-galaxy-105","-0.03152259439229965"
"8","3egxgj7e","Action distr","4.807036767589674","polished-galaxy-105","-0.030416538938879967"
"8","3egxgj7e","Action distr","4.93784048915674","polished-galaxy-105","-0.02931048348546028"
"8","3egxgj7e","Action distr","4.708933976414374","polished-galaxy-105","-0.028204426169395447"
"8","3egxgj7e","Action distr","4.676233046022608","polished-galaxy-105","-0.02709837257862091"
"8","3egxgj7e","Action distr","4.774335837197907","polished-galaxy-105","-0.025992315262556076"
"8","3egxgj7e","Action distr","5.166747001899105","polished-galaxy-105","-0.02488625794649124"
"8","3egxgj7e","Action distr","4.120317229362578","polished-galaxy-105","-0.023780204355716705"
"8","3egxgj7e","Action distr","4.93784048915674","polished-galaxy-105","-0.02267414703965187"
"8","3egxgj7e","Action distr","4.83973769798144","polished-galaxy-105","-0.021568089723587036"
"8","3egxgj7e","Action distr","4.708933976414374","polished-galaxy-105","-0.0204620361328125"
"8","3egxgj7e","Action distr","5.101345141115572","polished-galaxy-105","-0.019355978816747665"
"8","3egxgj7e","Action distr","4.93784048915674","polished-galaxy-105","-0.01824992336332798"
"8","3egxgj7e","Action distr","5.4937563058167695","polished-galaxy-105","-0.017143867909908295"
"8","3egxgj7e","Action distr","4.774335837197907","polished-galaxy-105","-0.01603781059384346"
"8","3egxgj7e","Action distr","4.676233046022608","polished-galaxy-105","-0.014931755140423775"
"8","3egxgj7e","Action distr","5.068644210723805","polished-galaxy-105","-0.01382569968700409"
"8","3egxgj7e","Action distr","4.610831185239075","polished-galaxy-105","-0.012719644233584404"
"8","3egxgj7e","Action distr","5.068644210723805","polished-galaxy-105","-0.01161358691751957"
"8","3egxgj7e","Action distr","5.624560027383835","polished-galaxy-105","-0.010507531464099884"
"8","3egxgj7e","Action distr","4.545429324455541","polished-galaxy-105","-0.009401476010680199"
"8","3egxgj7e","Action distr","3.956812577403745","polished-galaxy-105","-0.008295419625937939"
"8","3egxgj7e","Action distr","5.0032423499402725","polished-galaxy-105","-0.007189364172518253"
"8","3egxgj7e","Action distr","4.708933976414374","polished-galaxy-105","-0.006083307787775993"
"8","3egxgj7e","Action distr","5.362952584249705","polished-galaxy-105","-0.004977251403033733"
"8","3egxgj7e","Action distr","4.905139558764973","polished-galaxy-105","-0.003871195949614048"
"8","3egxgj7e","Action distr","5.624560027383835","polished-galaxy-105","-0.0027651400305330753"
"8","3egxgj7e","Action distr","4.708933976414374","polished-galaxy-105","-0.001659083878621459"
"8","3egxgj7e","Action distr","5.526457236208537","polished-galaxy-105","-0.0005530279595404863"
"8","3egxgj7e","Action distr","4.480027463672009","polished-galaxy-105","0.0005530279595404863"
"8","3egxgj7e","Action distr","5.166747001899105","polished-galaxy-105","0.001659083878621459"
"8","3egxgj7e","Action distr","5.526457236208537","polished-galaxy-105","0.0027651400305330753"
"8","3egxgj7e","Action distr","4.905139558764973","polished-galaxy-105","0.003871195949614048"
"8","3egxgj7e","Action distr","5.264849793074404","polished-galaxy-105","0.004977251403033733"
"8","3egxgj7e","Action distr","5.068644210723805","polished-galaxy-105","0.006083307787775993"
"8","3egxgj7e","Action distr","4.83973769798144","polished-galaxy-105","0.007189364172518253"
"8","3egxgj7e","Action distr","5.0032423499402725","polished-galaxy-105","0.008295419625937939"
"8","3egxgj7e","Action distr","5.068644210723805","polished-galaxy-105","0.009401476010680199"
"8","3egxgj7e","Action distr","5.199447932290872","polished-galaxy-105","0.010507531464099884"
"8","3egxgj7e","Action distr","4.578130254847308","polished-galaxy-105","0.01161358691751957"
"8","3egxgj7e","Action distr","4.905139558764973","polished-galaxy-105","0.012719644233584404"
"8","3egxgj7e","Action distr","4.741634906806141","polished-galaxy-105","0.01382569968700409"
"8","3egxgj7e","Action distr","5.362952584249705","polished-galaxy-105","0.014931755140423775"
"8","3egxgj7e","Action distr","5.362952584249705","polished-galaxy-105","0.01603781059384346"
"8","3egxgj7e","Action distr","4.0222144381872775","polished-galaxy-105","0.017143867909908295"
"8","3egxgj7e","Action distr","5.39565351464147","polished-galaxy-105","0.01824992336332798"
"8","3egxgj7e","Action distr","4.251120950929644","polished-galaxy-105","0.019355978816747665"
"8","3egxgj7e","Action distr","4.4473265332802425","polished-galaxy-105","0.0204620361328125"
"8","3egxgj7e","Action distr","4.610831185239075","polished-galaxy-105","0.021568089723587036"
"8","3egxgj7e","Action distr","4.251120950929644","polished-galaxy-105","0.02267414703965187"
"8","3egxgj7e","Action distr","4.83973769798144","polished-galaxy-105","0.023780204355716705"
"8","3egxgj7e","Action distr","4.0222144381872775","polished-galaxy-105","0.02488625794649124"
"8","3egxgj7e","Action distr","3.956812577403745","polished-galaxy-105","0.025992315262556076"
"8","3egxgj7e","Action distr","4.610831185239075","polished-galaxy-105","0.02709837257862091"
"8","3egxgj7e","Action distr","4.643532115630841","polished-galaxy-105","0.028204426169395447"
"8","3egxgj7e","Action distr","5.330251653857937","polished-galaxy-105","0.02931048348546028"
"8","3egxgj7e","Action distr","4.741634906806141","polished-galaxy-105","0.030416538938879967"
"8","3egxgj7e","Action distr","4.120317229362578","polished-galaxy-105","0.03152259439229965"
"8","3egxgj7e","Action distr","4.708933976414374","polished-galaxy-105","0.03262864798307419"
"8","3egxgj7e","Action distr","4.4473265332802425","polished-galaxy-105","0.03373470902442932"
"8","3egxgj7e","Action distr","4.480027463672009","polished-galaxy-105","0.03484076261520386"
"8","3egxgj7e","Action distr","4.578130254847308","polished-galaxy-105","0.035946816205978394"
"8","3egxgj7e","Action distr","4.28382188132141","polished-galaxy-105","0.03705287724733353"
"8","3egxgj7e","Action distr","4.349223742104942","polished-galaxy-105","0.03815893083810806"
"8","3egxgj7e","Action distr","4.774335837197907","polished-galaxy-105","0.0392649844288826"
"8","3egxgj7e","Action distr","4.218420020537876","polished-galaxy-105","0.04037104547023773"
"8","3egxgj7e","Action distr","4.83973769798144","polished-galaxy-105","0.04147709906101227"
"8","3egxgj7e","Action distr","4.349223742104942","polished-galaxy-105","0.042583152651786804"
"8","3egxgj7e","Action distr","5.166747001899105","polished-galaxy-105","0.04368920996785164"
"8","3egxgj7e","Action distr","4.349223742104942","polished-galaxy-105","0.04479526728391647"
"8","3egxgj7e","Action distr","3.956812577403745","polished-galaxy-105","0.04590132087469101"
"8","3egxgj7e","Action distr","4.054915368579044","polished-galaxy-105","0.047007378190755844"
"8","3egxgj7e","Action distr","3.9241116470119786","polished-galaxy-105","0.04811343550682068"
"8","3egxgj7e","Action distr","4.087616298970811","polished-galaxy-105","0.049219489097595215"
"8","3egxgj7e","Action distr","3.9241116470119786","polished-galaxy-105","0.05032554641366005"
"8","3egxgj7e","Action distr","3.3354948999601817","polished-galaxy-105","0.051431603729724884"
"8","3egxgj7e","Action distr","3.62980327348608","polished-galaxy-105","0.05253765732049942"
"8","3egxgj7e","Action distr","3.858709786228445","polished-galaxy-105","0.053643714636564255"
"8","3egxgj7e","Action distr","4.054915368579044","polished-galaxy-105","0.05474977195262909"
"8","3egxgj7e","Action distr","4.087616298970811","polished-galaxy-105","0.055855825543403625"
"8","3egxgj7e","Action distr","4.643532115630841","polished-galaxy-105","0.05696187913417816"
"8","3egxgj7e","Action distr","4.349223742104942","polished-galaxy-105","0.058067940175533295"
"8","3egxgj7e","Action distr","3.7279060646613797","polished-galaxy-105","0.05917399376630783"
"8","3egxgj7e","Action distr","3.7279060646613797","polished-galaxy-105","0.06028004735708237"
"8","3egxgj7e","Action distr","3.2373921087848823","polished-galaxy-105","0.0613861083984375"
"8","3egxgj7e","Action distr","3.891410716620212","polished-galaxy-105","0.062492161989212036"
"8","3egxgj7e","Action distr","4.218420020537876","polished-galaxy-105","0.06359821557998657"
"8","3egxgj7e","Action distr","3.5644014127025474","polished-galaxy-105","0.06470426917076111"
"8","3egxgj7e","Action distr","3.5644014127025474","polished-galaxy-105","0.06581033021211624"
"8","3egxgj7e","Action distr","3.760606995053146","polished-galaxy-105","0.06691638380289078"
"8","3egxgj7e","Action distr","2.5179716401660195","polished-galaxy-105","0.06802244484424591"
"8","3egxgj7e","Action distr","3.695205134269613","polished-galaxy-105","0.06912849843502045"
"8","3egxgj7e","Action distr","3.2700930391766487","polished-galaxy-105","0.07023455202579498"
"8","3egxgj7e","Action distr","3.302793969568415","polished-galaxy-105","0.07134060561656952"
"8","3egxgj7e","Action distr","2.7141772225166183","polished-galaxy-105","0.07244666665792465"
"8","3egxgj7e","Action distr","3.1719902480013493","polished-galaxy-105","0.07355272024869919"
"8","3egxgj7e","Action distr","3.4008967607437146","polished-galaxy-105","0.07465878129005432"
"8","3egxgj7e","Action distr","3.4008967607437146","polished-galaxy-105","0.07576483488082886"
"8","3egxgj7e","Action distr","3.891410716620212","polished-galaxy-105","0.0768708884716034"
"8","3egxgj7e","Action distr","3.07388745682605","polished-galaxy-105","0.07797694206237793"
"8","3egxgj7e","Action distr","2.6487753617330854","polished-galaxy-105","0.07908300310373306"
"8","3egxgj7e","Action distr","2.485270709774253","polished-galaxy-105","0.0801890566945076"
"8","3egxgj7e","Action distr","3.2373921087848823","polished-galaxy-105","0.08129511773586273"
"8","3egxgj7e","Action distr","2.910382804867217","polished-galaxy-105","0.08240117132663727"
"8","3egxgj7e","Action distr","3.5317004823107805","polished-galaxy-105","0.0835072249174118"
"8","3egxgj7e","Action distr","3.2373921087848823","polished-galaxy-105","0.08461327850818634"
"8","3egxgj7e","Action distr","3.1719902480013493","polished-galaxy-105","0.08571933209896088"
"8","3egxgj7e","Action distr","3.204691178393116","polished-galaxy-105","0.08682539314031601"
"8","3egxgj7e","Action distr","2.5179716401660195","polished-galaxy-105","0.08793144673109055"
"8","3egxgj7e","Action distr","2.7468781529083848","polished-galaxy-105","0.08903750777244568"
"8","3egxgj7e","Action distr","2.616074431341319","polished-galaxy-105","0.09014356136322021"
"8","3egxgj7e","Action distr","2.550672570557786","polished-galaxy-105","0.09124961495399475"
"8","3egxgj7e","Action distr","2.41986884899072","polished-galaxy-105","0.09235566854476929"
"8","3egxgj7e","Action distr","2.5833735009495524","polished-galaxy-105","0.09346172958612442"
"8","3egxgj7e","Action distr","2.4525697793824865","polished-galaxy-105","0.09456778317689896"
"8","3egxgj7e","Action distr","2.3217660578154207","polished-galaxy-105","0.09567384421825409"
"8","3egxgj7e","Action distr","2.354466988207187","polished-galaxy-105","0.09677989780902863"
"8","3egxgj7e","Action distr","2.7795790833001517","polished-galaxy-105","0.09788595139980316"
"8","3egxgj7e","Action distr","2.4525697793824865","polished-galaxy-105","0.0989920049905777"
"8","3egxgj7e","Action distr","2.092859545073055","polished-galaxy-105","0.10009806603193283"
"8","3egxgj7e","Action distr","2.2563641970318873","polished-galaxy-105","0.10120411962270737"
"8","3egxgj7e","Action distr","2.6814762921248523","polished-galaxy-105","0.1023101806640625"
"8","3egxgj7e","Action distr","2.3217660578154207","polished-galaxy-105","0.10341623425483704"
"8","3egxgj7e","Action distr","1.7004483803718573","polished-galaxy-105","0.10452228784561157"
"8","3egxgj7e","Action distr","2.2563641970318873","polished-galaxy-105","0.10562834143638611"
"8","3egxgj7e","Action distr","2.060158614681289","polished-galaxy-105","0.10673440247774124"
"8","3egxgj7e","Action distr","2.41986884899072","polished-galaxy-105","0.10784045606851578"
"8","3egxgj7e","Action distr","1.8966539627224563","polished-galaxy-105","0.10894650965929031"
"8","3egxgj7e","Action distr","1.9620558235059893","polished-galaxy-105","0.11005257070064545"
"8","3egxgj7e","Action distr","2.1582614058565883","polished-galaxy-105","0.11115862429141998"
"8","3egxgj7e","Action distr","2.2236632666401213","polished-galaxy-105","0.11226467788219452"
"8","3egxgj7e","Action distr","1.7658502411553902","polished-galaxy-105","0.11337073147296906"
"8","3egxgj7e","Action distr","1.8312521019389232","polished-galaxy-105","0.11447679251432419"
"8","3egxgj7e","Action distr","1.3080372156706594","polished-galaxy-105","0.11558284610509872"
"8","3egxgj7e","Action distr","1.7331493107636238","polished-galaxy-105","0.11668890714645386"
"8","3egxgj7e","Action distr","1.144532563711827","polished-galaxy-105","0.1177949607372284"
"8","3egxgj7e","Action distr","1.6677474499800908","polished-galaxy-105","0.11890101432800293"
"8","3egxgj7e","Action distr","1.9947567538977555","polished-galaxy-105","0.12000706791877747"
"8","3egxgj7e","Action distr","2.1582614058565883","polished-galaxy-105","0.1211131289601326"
"8","3egxgj7e","Action distr","1.6350465195883244","polished-galaxy-105","0.12221918255090714"
"8","3egxgj7e","Action distr","1.602345589196558","polished-galaxy-105","0.12332524359226227"
"8","3egxgj7e","Action distr","1.471541867629492","polished-galaxy-105","0.1244312971830368"
"8","3egxgj7e","Action distr","1.2426353548871265","polished-galaxy-105","0.12553735077381134"
"8","3egxgj7e","Action distr","1.798551171547157","polished-galaxy-105","0.12664340436458588"
"8","3egxgj7e","Action distr","1.20993442449536","polished-galaxy-105","0.1277494579553604"
"8","3egxgj7e","Action distr","1.6677474499800908","polished-galaxy-105","0.12885552644729614"
"8","3egxgj7e","Action distr","1.2426353548871265","polished-galaxy-105","0.12996158003807068"
"8","3egxgj7e","Action distr","1.536943728413025","polished-galaxy-105","0.13106763362884521"
"8","3egxgj7e","Action distr","1.5042427980212585","polished-galaxy-105","0.13217368721961975"
"8","3egxgj7e","Action distr","1.144532563711827","polished-galaxy-105","0.1332797408103943"
"8","3egxgj7e","Action distr","1.471541867629492","polished-galaxy-105","0.13438579440116882"
"8","3egxgj7e","Action distr","1.20993442449536","polished-galaxy-105","0.13549184799194336"
"8","3egxgj7e","Action distr","1.3407381460624261","polished-galaxy-105","0.1365979164838791"
"8","3egxgj7e","Action distr","1.20993442449536","polished-galaxy-105","0.13770397007465363"
"8","3egxgj7e","Action distr","1.144532563711827","polished-galaxy-105","0.13881002366542816"
"8","3egxgj7e","Action distr","1.144532563711827","polished-galaxy-105","0.1399160772562027"
"8","3egxgj7e","Action distr","1.20993442449536","polished-galaxy-105","0.14102213084697723"
"8","3egxgj7e","Action distr","0.7521213990106292","polished-galaxy-105","0.14212819933891296"
"8","3egxgj7e","Action distr","1.1772334941035936","polished-galaxy-105","0.1432342529296875"
"8","3egxgj7e","Action distr","1.275336285278893","polished-galaxy-105","0.14434030652046204"
"8","3egxgj7e","Action distr","1.1772334941035936","polished-galaxy-105","0.14544636011123657"
"8","3egxgj7e","Action distr","0.7521213990106292","polished-galaxy-105","0.1465524137020111"
"8","3egxgj7e","Action distr","0.9810279117529946","polished-galaxy-105","0.14765846729278564"
"8","3egxgj7e","Action distr","0.9810279117529946","polished-galaxy-105","0.14876452088356018"
"8","3egxgj7e","Action distr","1.0791307029282942","polished-galaxy-105","0.14987057447433472"
"8","3egxgj7e","Action distr","0.4905139558764973","polished-galaxy-105","0.15097664296627045"
"8","3egxgj7e","Action distr","1.1118316333200606","polished-galaxy-105","0.15208269655704498"
"8","3egxgj7e","Action distr","1.20993442449536","polished-galaxy-105","0.15318875014781952"
"8","3egxgj7e","Action distr","0.8175232597941622","polished-galaxy-105","0.15429480373859406"
"8","3egxgj7e","Action distr","1.1118316333200606","polished-galaxy-105","0.1554008573293686"
"8","3egxgj7e","Action distr","0.4251120950929643","polished-galaxy-105","0.15650692582130432"
"8","3egxgj7e","Action distr","0.6213176774435633","polished-galaxy-105","0.15761297941207886"
"8","3egxgj7e","Action distr","0.5886167470517968","polished-galaxy-105","0.1587190330028534"
"8","3egxgj7e","Action distr","0.7521213990106292","polished-galaxy-105","0.15982508659362793"
"8","3egxgj7e","Action distr","0.8502241901859287","polished-galaxy-105","0.16093114018440247"
"8","3egxgj7e","Action distr","0.7194204686188627","polished-galaxy-105","0.162037193775177"
"8","3egxgj7e","Action distr","0.7848223294023956","polished-galaxy-105","0.16314324736595154"
"8","3egxgj7e","Action distr","0.3924111647011978","polished-galaxy-105","0.16424931585788727"
"8","3egxgj7e","Action distr","0.4905139558764973","polished-galaxy-105","0.1653553694486618"
"8","3egxgj7e","Action distr","0.5232148862682637","polished-galaxy-105","0.16646142303943634"
"8","3egxgj7e","Action distr","0.5559158166600303","polished-galaxy-105","0.16756747663021088"
"8","3egxgj7e","Action distr","0.5559158166600303","polished-galaxy-105","0.1686735302209854"
"8","3egxgj7e","Action distr","0.6213176774435633","polished-galaxy-105","0.16977958381175995"
"8","3egxgj7e","Action distr","0.4578130254847308","polished-galaxy-105","0.17088565230369568"
"8","3egxgj7e","Action distr","0.6213176774435633","polished-galaxy-105","0.17199170589447021"
"8","3egxgj7e","Action distr","0.5559158166600303","polished-galaxy-105","0.17309775948524475"
"8","3egxgj7e","Action distr","0.4251120950929643","polished-galaxy-105","0.1742038130760193"
"8","3egxgj7e","Action distr","0.5559158166600303","polished-galaxy-105","0.17530986666679382"
"8","3egxgj7e","Action distr","0.4905139558764973","polished-galaxy-105","0.17641592025756836"
"8","3egxgj7e","Action distr","0.35971023430943133","polished-galaxy-105","0.1775219738483429"
"8","3egxgj7e","Action distr","0.4578130254847308","polished-galaxy-105","0.17862804234027863"
"8","3egxgj7e","Action distr","0.2943083735258984","polished-galaxy-105","0.17973409593105316"
"8","3egxgj7e","Action distr","0.4905139558764973","polished-galaxy-105","0.1808401495218277"
"8","3egxgj7e","Action distr","0.35971023430943133","polished-galaxy-105","0.18194620311260223"
"8","3egxgj7e","Action distr","0.4578130254847308","polished-galaxy-105","0.18305225670337677"
"8","3egxgj7e","Action distr","0.35971023430943133","polished-galaxy-105","0.1841583251953125"
"8","3egxgj7e","Action distr","0.32700930391766486","polished-galaxy-105","0.18526437878608704"
"8","3egxgj7e","Action distr","0.13080372156706593","polished-galaxy-105","0.18637043237686157"
"8","3egxgj7e","Action distr","0.26160744313413187","polished-galaxy-105","0.1874764859676361"
"8","3egxgj7e","Action distr","0.35971023430943133","polished-galaxy-105","0.18858253955841064"
"8","3egxgj7e","Action distr","0.32700930391766486","polished-galaxy-105","0.18968859314918518"
"8","3egxgj7e","Action distr","0.4578130254847308","polished-galaxy-105","0.19079464673995972"
"8","3egxgj7e","Action distr","0.1962055823505989","polished-galaxy-105","0.19190071523189545"
"8","3egxgj7e","Action distr","0.13080372156706593","polished-galaxy-105","0.19300676882266998"
"8","3egxgj7e","Action distr","0.2289065127423654","polished-galaxy-105","0.19411282241344452"
"8","3egxgj7e","Action distr","0.2289065127423654","polished-galaxy-105","0.19521887600421906"
"8","3egxgj7e","Action distr","0.16350465195883243","polished-galaxy-105","0.1963249295949936"
"8","3egxgj7e","Action distr","0.2943083735258984","polished-galaxy-105","0.19743098318576813"
"8","3egxgj7e","Action distr","0.26160744313413187","polished-galaxy-105","0.19853705167770386"
"8","3egxgj7e","Action distr","0.2943083735258984","polished-galaxy-105","0.1996431052684784"
"8","3egxgj7e","Action distr","0.16350465195883243","polished-galaxy-105","0.20074915885925293"
"8","3egxgj7e","Action distr","0.13080372156706593","polished-galaxy-105","0.20185521245002747"
"8","3egxgj7e","Action distr","0.16350465195883243","polished-galaxy-105","0.202961266040802"
"8","3egxgj7e","Action distr","0.4251120950929643","polished-galaxy-105","0.20406731963157654"
"8","3egxgj7e","Action distr","0.09810279117529945","polished-galaxy-105","0.20517337322235107"
"8","3egxgj7e","Action distr","0.16350465195883243","polished-galaxy-105","0.2062794417142868"
"8","3egxgj7e","Action distr","0.03270093039176648","polished-galaxy-105","0.20738549530506134"
"8","3egxgj7e","Action distr","0.16350465195883243","polished-galaxy-105","0.20849154889583588"
"8","3egxgj7e","Action distr","0.03270093039176648","polished-galaxy-105","0.2095976024866104"
"8","3egxgj7e","Action distr","0.13080372156706593","polished-galaxy-105","0.21070365607738495"
"8","3egxgj7e","Action distr","0.09810279117529945","polished-galaxy-105","0.21180972456932068"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.21291577816009521"
"8","3egxgj7e","Action distr","0.03270093039176648","polished-galaxy-105","0.21402183175086975"
"8","3egxgj7e","Action distr","0.03270093039176648","polished-galaxy-105","0.2151278853416443"
"8","3egxgj7e","Action distr","0.06540186078353297","polished-galaxy-105","0.21623393893241882"
"8","3egxgj7e","Action distr","0.06540186078353297","polished-galaxy-105","0.21733999252319336"
"8","3egxgj7e","Action distr","0.13080372156706593","polished-galaxy-105","0.2184460461139679"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.21955209970474243"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.22065816819667816"
"8","3egxgj7e","Action distr","0.1962055823505989","polished-galaxy-105","0.2217642217874527"
"8","3egxgj7e","Action distr","0.13080372156706593","polished-galaxy-105","0.22287027537822723"
"8","3egxgj7e","Action distr","0.03270093039176648","polished-galaxy-105","0.22397632896900177"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.2250823825597763"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.22618845105171204"
"8","3egxgj7e","Action distr","0.09810279117529945","polished-galaxy-105","0.22729450464248657"
"8","3egxgj7e","Action distr","0.03270093039176648","polished-galaxy-105","0.2284005582332611"
"8","3egxgj7e","Action distr","0.03270093039176648","polished-galaxy-105","0.22950661182403564"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.23061266541481018"
"8","3egxgj7e","Action distr","0.13080372156706593","polished-galaxy-105","0.23171871900558472"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.23282477259635925"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.23393084108829498"
"8","3egxgj7e","Action distr","0.09810279117529945","polished-galaxy-105","0.23503689467906952"
"8","3egxgj7e","Action distr","0.03270093039176648","polished-galaxy-105","0.23614294826984406"
"8","3egxgj7e","Action distr","0.1962055823505989","polished-galaxy-105","0.2372490018606186"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.23835505545139313"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.23946112394332886"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.2405671775341034"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.24167323112487793"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.24277928471565247"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.243885338306427"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.24499139189720154"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.24609744548797607"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.2472034990787506"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.24830956757068634"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.24941562116146088"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.2505216598510742"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.25162774324417114"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.2527337670326233"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.2538398504257202"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.25494587421417236"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.2560519576072693"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.2571580111980438"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.25826406478881836"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.2593701481819153"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.26047617197036743"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.26158225536346436"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.2626882791519165"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.2637943625450134"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.2649003863334656"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.2660064697265625"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.26711249351501465"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.2682185769081116"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.2693246006965637"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.27043068408966064"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.2715367376804352"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.2726427912712097"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.27374887466430664"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.2748548984527588"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.2759609818458557"
"8","3egxgj7e","Policy distr","0.011319740675389767","polished-galaxy-105","-0.2759609818458557"
"8","3egxgj7e","Policy distr","0.011885907500982285","polished-galaxy-105","-0.2748548984527588"
"8","3egxgj7e","Policy distr","0.012477915734052658","polished-galaxy-105","-0.27374887466430664"
"8","3egxgj7e","Policy distr","0.013096868991851807","polished-galaxy-105","-0.2726427912712097"
"8","3egxgj7e","Policy distr","0.01374382246285677","polished-galaxy-105","-0.2715367376804352"
"8","3egxgj7e","Policy distr","0.014419900253415108","polished-galaxy-105","-0.27043068408966064"
"8","3egxgj7e","Policy distr","0.015126297250390053","polished-galaxy-105","-0.2693246006965637"
"8","3egxgj7e","Policy distr","0.015864139422774315","polished-galaxy-105","-0.2682185769081116"
"8","3egxgj7e","Policy distr","0.016634754836559296","polished-galaxy-105","-0.26711249351501465"
"8","3egxgj7e","Policy distr","0.01743934117257595","polished-galaxy-105","-0.2660064697265625"
"8","3egxgj7e","Policy distr","0.018279314041137695","polished-galaxy-105","-0.2649003863334656"
"8","3egxgj7e","Policy distr","0.019155927002429962","polished-galaxy-105","-0.2637943625450134"
"8","3egxgj7e","Policy distr","0.02007071115076542","polished-galaxy-105","-0.2626882791519165"
"8","3egxgj7e","Policy distr","0.021025000140070915","polished-galaxy-105","-0.26158225536346436"
"8","3egxgj7e","Policy distr","0.022020408883690834","polished-galaxy-105","-0.26047617197036743"
"8","3egxgj7e","Policy distr","0.023058362305164337","polished-galaxy-105","-0.2593701481819153"
"8","3egxgj7e","Policy distr","0.02414056286215782","polished-galaxy-105","-0.25826406478881836"
"8","3egxgj7e","Policy distr","0.025268562138080597","polished-galaxy-105","-0.2571580111980438"
"8","3egxgj7e","Policy distr","0.026444103568792343","polished-galaxy-105","-0.2560519576072693"
"8","3egxgj7e","Policy distr","0.02766893431544304","polished-galaxy-105","-0.25494587421417236"
"8","3egxgj7e","Policy distr","0.02894475869834423","polished-galaxy-105","-0.2538398504257202"
"8","3egxgj7e","Policy distr","0.030273547396063805","polished-galaxy-105","-0.2527337670326233"
"8","3egxgj7e","Policy distr","0.03165704011917114","polished-galaxy-105","-0.25162774324417114"
"8","3egxgj7e","Policy distr","0.033097367733716965","polished-galaxy-105","-0.2505216598510742"
"8","3egxgj7e","Policy distr","0.03459637984633446","polished-galaxy-105","-0.24941562116146088"
"8","3egxgj7e","Policy distr","0.03615621477365494","polished-galaxy-105","-0.24830956757068634"
"8","3egxgj7e","Policy distr","0.03777901083230972","polished-galaxy-105","-0.2472034990787506"
"8","3egxgj7e","Policy distr","0.03946686536073685","polished-galaxy-105","-0.24609744548797607"
"8","3egxgj7e","Policy distr","0.04122205451130867","polished-galaxy-105","-0.24499139189720154"
"8","3egxgj7e","Policy distr","0.04304685816168785","polished-galaxy-105","-0.243885338306427"
"8","3egxgj7e","Policy distr","0.044943634420633316","polished-galaxy-105","-0.24277928471565247"
"8","3egxgj7e","Policy distr","0.04691479727625847","polished-galaxy-105","-0.24167323112487793"
"8","3egxgj7e","Policy distr","0.04896281287074089","polished-galaxy-105","-0.2405671775341034"
"8","3egxgj7e","Policy distr","0.05109018832445145","polished-galaxy-105","-0.23946112394332886"
"8","3egxgj7e","Policy distr","0.05329963564872742","polished-galaxy-105","-0.23835505545139313"
"8","3egxgj7e","Policy distr","0.05559367686510086","polished-galaxy-105","-0.2372490018606186"
"8","3egxgj7e","Policy distr","0.05797509104013443","polished-galaxy-105","-0.23614294826984406"
"8","3egxgj7e","Policy distr","0.06044664606451988","polished-galaxy-105","-0.23503689467906952"
"8","3egxgj7e","Policy distr","0.06301124393939972","polished-galaxy-105","-0.23393084108829498"
"8","3egxgj7e","Policy distr","0.06567180901765823","polished-galaxy-105","-0.23282477259635925"
"8","3egxgj7e","Policy distr","0.06843123584985733","polished-galaxy-105","-0.23171871900558472"
"8","3egxgj7e","Policy distr","0.07129266858100891","polished-galaxy-105","-0.23061266541481018"
"8","3egxgj7e","Policy distr","0.07425915449857712","polished-galaxy-105","-0.22950661182403564"
"8","3egxgj7e","Policy distr","0.07733393460512161","polished-galaxy-105","-0.2284005582332611"
"8","3egxgj7e","Policy distr","0.08052027225494385","polished-galaxy-105","-0.22729450464248657"
"8","3egxgj7e","Policy distr","0.08382143825292587","polished-galaxy-105","-0.22618845105171204"
"8","3egxgj7e","Policy distr","0.08724091202020645","polished-galaxy-105","-0.2250823825597763"
"8","3egxgj7e","Policy distr","0.09078201651573181","polished-galaxy-105","-0.22397632896900177"
"8","3egxgj7e","Policy distr","0.09444836527109146","polished-galaxy-105","-0.22287027537822723"
"8","3egxgj7e","Policy distr","0.09824349731206894","polished-galaxy-105","-0.2217642217874527"
"8","3egxgj7e","Policy distr","0.10217111557722092","polished-galaxy-105","-0.22065816819667816"
"8","3egxgj7e","Policy distr","0.10623499006032944","polished-galaxy-105","-0.21955209970474243"
"8","3egxgj7e","Policy distr","0.11043880134820938","polished-galaxy-105","-0.2184460461139679"
"8","3egxgj7e","Policy distr","0.11478641629219055","polished-galaxy-105","-0.21733999252319336"
"8","3egxgj7e","Policy distr","0.1192818433046341","polished-galaxy-105","-0.21623393893241882"
"8","3egxgj7e","Policy distr","0.12392903119325638","polished-galaxy-105","-0.2151278853416443"
"8","3egxgj7e","Policy distr","0.12873202562332153","polished-galaxy-105","-0.21402183175086975"
"8","3egxgj7e","Policy distr","0.13369497656822205","polished-galaxy-105","-0.21291577816009521"
"8","3egxgj7e","Policy distr","0.1388220489025116","polished-galaxy-105","-0.21180972456932068"
"8","3egxgj7e","Policy distr","0.144117534160614","polished-galaxy-105","-0.21070365607738495"
"8","3egxgj7e","Policy distr","0.14958566427230835","polished-galaxy-105","-0.2095976024866104"
"8","3egxgj7e","Policy distr","0.15523084998130798","polished-galaxy-105","-0.20849154889583588"
"8","3egxgj7e","Policy distr","0.16105744242668152","polished-galaxy-105","-0.20738549530506134"
"8","3egxgj7e","Policy distr","0.16707001626491547","polished-galaxy-105","-0.2062794417142868"
"8","3egxgj7e","Policy distr","0.1732732057571411","polished-galaxy-105","-0.20517337322235107"
"8","3egxgj7e","Policy distr","0.17967136204242706","polished-galaxy-105","-0.20406731963157654"
"8","3egxgj7e","Policy distr","0.18626923859119415","polished-galaxy-105","-0.202961266040802"
"8","3egxgj7e","Policy distr","0.1930716335773468","polished-galaxy-105","-0.20185521245002747"
"8","3egxgj7e","Policy distr","0.2000831961631775","polished-galaxy-105","-0.20074915885925293"
"8","3egxgj7e","Policy distr","0.20730872452259064","polished-galaxy-105","-0.1996431052684784"
"8","3egxgj7e","Policy distr","0.21475307643413544","polished-galaxy-105","-0.19853705167770386"
"8","3egxgj7e","Policy distr","0.22242125868797302","polished-galaxy-105","-0.19743098318576813"
"8","3egxgj7e","Policy distr","0.23031803965568542","polished-galaxy-105","-0.1963249295949936"
"8","3egxgj7e","Policy distr","0.23844848573207855","polished-galaxy-105","-0.19521887600421906"
"8","3egxgj7e","Policy distr","0.2468174695968628","polished-galaxy-105","-0.19411282241344452"
"8","3egxgj7e","Policy distr","0.2554301619529724","polished-galaxy-105","-0.19300676882266998"
"8","3egxgj7e","Policy distr","0.2642916142940521","polished-galaxy-105","-0.19190071523189545"
"8","3egxgj7e","Policy distr","0.27340689301490784","polished-galaxy-105","-0.19079464673995972"
"8","3egxgj7e","Policy distr","0.282781183719635","polished-galaxy-105","-0.18968859314918518"
"8","3egxgj7e","Policy distr","0.2924194037914276","polished-galaxy-105","-0.18858253955841064"
"8","3egxgj7e","Policy distr","0.3023270070552826","polished-galaxy-105","-0.1874764859676361"
"8","3egxgj7e","Policy distr","0.3125089108943939","polished-galaxy-105","-0.18637043237686157"
"8","3egxgj7e","Policy distr","0.322970449924469","polished-galaxy-105","-0.18526437878608704"
"8","3egxgj7e","Policy distr","0.3337167799472809","polished-galaxy-105","-0.1841583251953125"
"8","3egxgj7e","Policy distr","0.3447533845901489","polished-galaxy-105","-0.18305225670337677"
"8","3egxgj7e","Policy distr","0.3560849130153656","polished-galaxy-105","-0.18194620311260223"
"8","3egxgj7e","Policy distr","0.36771678924560547","polished-galaxy-105","-0.1808401495218277"
"8","3egxgj7e","Policy distr","0.379654198884964","polished-galaxy-105","-0.17973409593105316"
"8","3egxgj7e","Policy distr","0.39190250635147095","polished-galaxy-105","-0.17862804234027863"
"8","3egxgj7e","Policy distr","0.4044666290283203","polished-galaxy-105","-0.1775219738483429"
"8","3egxgj7e","Policy distr","0.41735172271728516","polished-galaxy-105","-0.17641592025756836"
"8","3egxgj7e","Policy distr","0.430562824010849","polished-galaxy-105","-0.17530986666679382"
"8","3egxgj7e","Policy distr","0.4441050589084625","polished-galaxy-105","-0.1742038130760193"
"8","3egxgj7e","Policy distr","0.45798346400260925","polished-galaxy-105","-0.17309775948524475"
"8","3egxgj7e","Policy distr","0.4722030758857727","polished-galaxy-105","-0.17199170589447021"
"8","3egxgj7e","Policy distr","0.4867686331272125","polished-galaxy-105","-0.17088565230369568"
"8","3egxgj7e","Policy distr","0.5016854405403137","polished-galaxy-105","-0.16977958381175995"
"8","3egxgj7e","Policy distr","0.5169578194618225","polished-galaxy-105","-0.1686735302209854"
"8","3egxgj7e","Policy distr","0.5325906276702881","polished-galaxy-105","-0.16756747663021088"
"8","3egxgj7e","Policy distr","0.5485888123512268","polished-galaxy-105","-0.16646142303943634"
"8","3egxgj7e","Policy distr","0.5649566650390625","polished-galaxy-105","-0.1653553694486618"
"8","3egxgj7e","Policy distr","0.5816989541053772","polished-galaxy-105","-0.16424931585788727"
"8","3egxgj7e","Policy distr","0.5988202095031738","polished-galaxy-105","-0.16314324736595154"
"8","3egxgj7e","Policy distr","0.6163243055343628","polished-galaxy-105","-0.162037193775177"
"8","3egxgj7e","Policy distr","0.634215772151947","polished-galaxy-105","-0.16093114018440247"
"8","3egxgj7e","Policy distr","0.652498722076416","polished-galaxy-105","-0.15982508659362793"
"8","3egxgj7e","Policy distr","0.6711770296096802","polished-galaxy-105","-0.1587190330028534"
"8","3egxgj7e","Policy distr","0.6902549862861633","polished-galaxy-105","-0.15761297941207886"
"8","3egxgj7e","Policy distr","0.7097359299659729","polished-galaxy-105","-0.15650692582130432"
"8","3egxgj7e","Policy distr","0.7296239137649536","polished-galaxy-105","-0.1554008573293686"
"8","3egxgj7e","Policy distr","0.749921977519989","polished-galaxy-105","-0.15429480373859406"
"8","3egxgj7e","Policy distr","0.7706336379051208","polished-galaxy-105","-0.15318875014781952"
"8","3egxgj7e","Policy distr","0.7917622327804565","polished-galaxy-105","-0.15208269655704498"
"8","3egxgj7e","Policy distr","0.8133106231689453","polished-galaxy-105","-0.15097664296627045"
"8","3egxgj7e","Policy distr","0.8352819681167603","polished-galaxy-105","-0.14987057447433472"
"8","3egxgj7e","Policy distr","0.8576785326004028","polished-galaxy-105","-0.14876452088356018"
"8","3egxgj7e","Policy distr","0.8805029988288879","polished-galaxy-105","-0.14765846729278564"
"8","3egxgj7e","Policy distr","0.903757631778717","polished-galaxy-105","-0.1465524137020111"
"8","3egxgj7e","Policy distr","0.927444577217102","polished-galaxy-105","-0.14544636011123657"
"8","3egxgj7e","Policy distr","0.9515659809112549","polished-galaxy-105","-0.14434030652046204"
"8","3egxgj7e","Policy distr","0.9761233925819397","polished-galaxy-105","-0.1432342529296875"
"8","3egxgj7e","Policy distr","1.0011183023452759","polished-galaxy-105","-0.14212819933891296"
"8","3egxgj7e","Policy distr","1.0265523195266724","polished-galaxy-105","-0.14102213084697723"
"8","3egxgj7e","Policy distr","1.0524259805679321","polished-galaxy-105","-0.1399160772562027"
"8","3egxgj7e","Policy distr","1.0787403583526611","polished-galaxy-105","-0.13881002366542816"
"8","3egxgj7e","Policy distr","1.1054956912994385","polished-galaxy-105","-0.13770397007465363"
"8","3egxgj7e","Policy distr","1.132692813873291","polished-galaxy-105","-0.1365979164838791"
"8","3egxgj7e","Policy distr","1.1603318452835083","polished-galaxy-105","-0.13549184799194336"
"8","3egxgj7e","Policy distr","1.1884119510650635","polished-galaxy-105","-0.13438579440116882"
"8","3egxgj7e","Policy distr","1.2169331312179565","polished-galaxy-105","-0.1332797408103943"
"8","3egxgj7e","Policy distr","1.2458947896957397","polished-galaxy-105","-0.13217368721961975"
"8","3egxgj7e","Policy distr","1.2752952575683594","polished-galaxy-105","-0.13106763362884521"
"8","3egxgj7e","Policy distr","1.3051340579986572","polished-galaxy-105","-0.12996158003807068"
"8","3egxgj7e","Policy distr","1.335409164428711","polished-galaxy-105","-0.12885552644729614"
"8","3egxgj7e","Policy distr","1.366119146347046","polished-galaxy-105","-0.1277494579553604"
"8","3egxgj7e","Policy distr","1.3972609043121338","polished-galaxy-105","-0.12664340436458588"
"8","3egxgj7e","Policy distr","1.428832769393921","polished-galaxy-105","-0.12553735077381134"
"8","3egxgj7e","Policy distr","1.460831642150879","polished-galaxy-105","-0.1244312971830368"
"8","3egxgj7e","Policy distr","1.49325430393219","polished-galaxy-105","-0.12332524359226227"
"8","3egxgj7e","Policy distr","1.5260976552963257","polished-galaxy-105","-0.12221918255090714"
"8","3egxgj7e","Policy distr","1.5593574047088623","polished-galaxy-105","-0.1211131289601326"
"8","3egxgj7e","Policy distr","1.5930300951004028","polished-galaxy-105","-0.12000706791877747"
"8","3egxgj7e","Policy distr","1.6271108388900757","polished-galaxy-105","-0.11890101432800293"
"8","3egxgj7e","Policy distr","1.6615947484970093","polished-galaxy-105","-0.1177949607372284"
"8","3egxgj7e","Policy distr","1.6964771747589111","polished-galaxy-105","-0.11668890714645386"
"8","3egxgj7e","Policy distr","1.731752634048462","polished-galaxy-105","-0.11558284610509872"
"8","3egxgj7e","Policy distr","1.7674146890640259","polished-galaxy-105","-0.11447679251432419"
"8","3egxgj7e","Policy distr","1.8034578561782837","polished-galaxy-105","-0.11337073147296906"
"8","3egxgj7e","Policy distr","1.83987557888031","polished-galaxy-105","-0.11226467788219452"
"8","3egxgj7e","Policy distr","1.8766605854034424","polished-galaxy-105","-0.11115862429141998"
"8","3egxgj7e","Policy distr","1.9138057231903076","polished-galaxy-105","-0.11005257070064545"
"8","3egxgj7e","Policy distr","1.9513039588928223","polished-galaxy-105","-0.10894650965929031"
"8","3egxgj7e","Policy distr","1.9891468286514282","polished-galaxy-105","-0.10784045606851578"
"8","3egxgj7e","Policy distr","2.0273261070251465","polished-galaxy-105","-0.10673440247774124"
"8","3egxgj7e","Policy distr","2.065833806991577","polished-galaxy-105","-0.10562834143638611"
"8","3egxgj7e","Policy distr","2.1046597957611084","polished-galaxy-105","-0.10452228784561157"
"8","3egxgj7e","Policy distr","2.1437954902648926","polished-galaxy-105","-0.10341623425483704"
"8","3egxgj7e","Policy distr","2.1832306385040283","polished-galaxy-105","-0.1023101806640625"
"8","3egxgj7e","Policy distr","2.2229561805725098","polished-galaxy-105","-0.10120411962270737"
"8","3egxgj7e","Policy distr","2.262960433959961","polished-galaxy-105","-0.10009806603193283"
"8","3egxgj7e","Policy distr","2.3032333850860596","polished-galaxy-105","-0.0989920049905777"
"8","3egxgj7e","Policy distr","2.3437633514404297","polished-galaxy-105","-0.09788595139980316"
"8","3egxgj7e","Policy distr","2.3845391273498535","polished-galaxy-105","-0.09677989780902863"
"8","3egxgj7e","Policy distr","2.425548791885376","polished-galaxy-105","-0.09567384421825409"
"8","3egxgj7e","Policy distr","2.466780424118042","polished-galaxy-105","-0.09456778317689896"
"8","3egxgj7e","Policy distr","2.50822114944458","polished-galaxy-105","-0.09346172958612442"
"8","3egxgj7e","Policy distr","2.549858570098877","polished-galaxy-105","-0.09235566854476929"
"8","3egxgj7e","Policy distr","2.5916788578033447","polished-galaxy-105","-0.09124961495399475"
"8","3egxgj7e","Policy distr","2.6336686611175537","polished-galaxy-105","-0.09014356136322021"
"8","3egxgj7e","Policy distr","2.675814628601074","polished-galaxy-105","-0.08903750777244568"
"8","3egxgj7e","Policy distr","2.718101978302002","polished-galaxy-105","-0.08793144673109055"
"8","3egxgj7e","Policy distr","2.760516405105591","polished-galaxy-105","-0.08682539314031601"
"8","3egxgj7e","Policy distr","2.803043842315674","polished-galaxy-105","-0.08571933209896088"
"8","3egxgj7e","Policy distr","2.845668315887451","polished-galaxy-105","-0.08461327850818634"
"8","3egxgj7e","Policy distr","2.888374090194702","polished-galaxy-105","-0.0835072249174118"
"8","3egxgj7e","Policy distr","2.9311466217041016","polished-galaxy-105","-0.08240117132663727"
"8","3egxgj7e","Policy distr","2.9739701747894287","polished-galaxy-105","-0.08129511773586273"
"8","3egxgj7e","Policy distr","3.0168275833129883","polished-galaxy-105","-0.0801890566945076"
"8","3egxgj7e","Policy distr","3.0597028732299805","polished-galaxy-105","-0.07908300310373306"
"8","3egxgj7e","Policy distr","3.1025795936584473","polished-galaxy-105","-0.07797694206237793"
"8","3egxgj7e","Policy distr","3.145440101623535","polished-galaxy-105","-0.0768708884716034"
"8","3egxgj7e","Policy distr","3.1882681846618652","polished-galaxy-105","-0.07576483488082886"
"8","3egxgj7e","Policy distr","3.231045961380005","polished-galaxy-105","-0.07465878129005432"
"8","3egxgj7e","Policy distr","3.2737555503845215","polished-galaxy-105","-0.07355272024869919"
"8","3egxgj7e","Policy distr","3.316380262374878","polished-galaxy-105","-0.07244666665792465"
"8","3egxgj7e","Policy distr","3.358901023864746","polished-galaxy-105","-0.07134060561656952"
"8","3egxgj7e","Policy distr","3.4013004302978516","polished-galaxy-105","-0.07023455202579498"
"8","3egxgj7e","Policy distr","3.4435596466064453","polished-galaxy-105","-0.06912849843502045"
"8","3egxgj7e","Policy distr","3.485661268234253","polished-galaxy-105","-0.06802244484424591"
"8","3egxgj7e","Policy distr","3.5275864601135254","polished-galaxy-105","-0.06691638380289078"
"8","3egxgj7e","Policy distr","3.5693154335021973","polished-galaxy-105","-0.06581033021211624"
"8","3egxgj7e","Policy distr","3.610830545425415","polished-galaxy-105","-0.06470426917076111"
"8","3egxgj7e","Policy distr","3.6521127223968506","polished-galaxy-105","-0.06359821557998657"
"8","3egxgj7e","Policy distr","3.693143129348755","polished-galaxy-105","-0.062492161989212036"
"8","3egxgj7e","Policy distr","3.7339017391204834","polished-galaxy-105","-0.0613861083984375"
"8","3egxgj7e","Policy distr","3.7743711471557617","polished-galaxy-105","-0.06028004735708237"
"8","3egxgj7e","Policy distr","3.8145313262939453","polished-galaxy-105","-0.05917399376630783"
"8","3egxgj7e","Policy distr","3.854363441467285","polished-galaxy-105","-0.058067940175533295"
"8","3egxgj7e","Policy distr","3.893847942352295","polished-galaxy-105","-0.05696187913417816"
"8","3egxgj7e","Policy distr","3.9329659938812256","polished-galaxy-105","-0.055855825543403625"
"8","3egxgj7e","Policy distr","3.97169828414917","polished-galaxy-105","-0.05474977195262909"
"8","3egxgj7e","Policy distr","4.010026454925537","polished-galaxy-105","-0.053643714636564255"
"8","3egxgj7e","Policy distr","4.047930717468262","polished-galaxy-105","-0.05253765732049942"
"8","3egxgj7e","Policy distr","4.085392475128174","polished-galaxy-105","-0.051431603729724884"
"8","3egxgj7e","Policy distr","4.1223931312561035","polished-galaxy-105","-0.05032554641366005"
"8","3egxgj7e","Policy distr","4.1589131355285645","polished-galaxy-105","-0.049219489097595215"
"8","3egxgj7e","Policy distr","4.194934844970703","polished-galaxy-105","-0.04811343550682068"
"8","3egxgj7e","Policy distr","4.230439186096191","polished-galaxy-105","-0.047007378190755844"
"8","3egxgj7e","Policy distr","4.265408039093018","polished-galaxy-105","-0.04590132087469101"
"8","3egxgj7e","Policy distr","4.299822807312012","polished-galaxy-105","-0.04479526728391647"
"8","3egxgj7e","Policy distr","4.33366584777832","polished-galaxy-105","-0.04368920996785164"
"8","3egxgj7e","Policy distr","4.36691951751709","polished-galaxy-105","-0.042583152651786804"
"8","3egxgj7e","Policy distr","4.39956521987915","polished-galaxy-105","-0.04147709906101227"
"8","3egxgj7e","Policy distr","4.431587219238281","polished-galaxy-105","-0.04037104547023773"
"8","3egxgj7e","Policy distr","4.4629669189453125","polished-galaxy-105","-0.0392649844288826"
"8","3egxgj7e","Policy distr","4.493688583374023","polished-galaxy-105","-0.03815893083810806"
"8","3egxgj7e","Policy distr","4.5237345695495605","polished-galaxy-105","-0.03705287724733353"
"8","3egxgj7e","Policy distr","4.553088665008545","polished-galaxy-105","-0.035946816205978394"
"8","3egxgj7e","Policy distr","4.581735134124756","polished-galaxy-105","-0.03484076261520386"
"8","3egxgj7e","Policy distr","4.609658718109131","polished-galaxy-105","-0.03373470902442932"
"8","3egxgj7e","Policy distr","4.636843681335449","polished-galaxy-105","-0.03262864798307419"
"8","3egxgj7e","Policy distr","4.66327428817749","polished-galaxy-105","-0.03152259439229965"
"8","3egxgj7e","Policy distr","4.688936710357666","polished-galaxy-105","-0.030416538938879967"
"8","3egxgj7e","Policy distr","4.7138166427612305","polished-galaxy-105","-0.02931048348546028"
"8","3egxgj7e","Policy distr","4.737898826599121","polished-galaxy-105","-0.028204426169395447"
"8","3egxgj7e","Policy distr","4.761171817779541","polished-galaxy-105","-0.02709837257862091"
"8","3egxgj7e","Policy distr","4.783621788024902","polished-galaxy-105","-0.025992315262556076"
"8","3egxgj7e","Policy distr","4.805234432220459","polished-galaxy-105","-0.02488625794649124"
"8","3egxgj7e","Policy distr","4.8259992599487305","polished-galaxy-105","-0.023780204355716705"
"8","3egxgj7e","Policy distr","4.8459038734436035","polished-galaxy-105","-0.02267414703965187"
"8","3egxgj7e","Policy distr","4.864937782287598","polished-galaxy-105","-0.021568089723587036"
"8","3egxgj7e","Policy distr","4.883087635040283","polished-galaxy-105","-0.0204620361328125"
"8","3egxgj7e","Policy distr","4.900346279144287","polished-galaxy-105","-0.019355978816747665"
"8","3egxgj7e","Policy distr","4.916701316833496","polished-galaxy-105","-0.01824992336332798"
"8","3egxgj7e","Policy distr","4.9321441650390625","polished-galaxy-105","-0.017143867909908295"
"8","3egxgj7e","Policy distr","4.946666240692139","polished-galaxy-105","-0.01603781059384346"
"8","3egxgj7e","Policy distr","4.9602580070495605","polished-galaxy-105","-0.014931755140423775"
"8","3egxgj7e","Policy distr","4.9729132652282715","polished-galaxy-105","-0.01382569968700409"
"8","3egxgj7e","Policy distr","4.984623432159424","polished-galaxy-105","-0.012719644233584404"
"8","3egxgj7e","Policy distr","4.995381832122803","polished-galaxy-105","-0.01161358691751957"
"8","3egxgj7e","Policy distr","5.00518274307251","polished-galaxy-105","-0.010507531464099884"
"8","3egxgj7e","Policy distr","5.01401948928833","polished-galaxy-105","-0.009401476010680199"
"8","3egxgj7e","Policy distr","5.021887302398682","polished-galaxy-105","-0.008295419625937939"
"8","3egxgj7e","Policy distr","5.028782367706299","polished-galaxy-105","-0.007189364172518253"
"8","3egxgj7e","Policy distr","5.034699440002441","polished-galaxy-105","-0.006083307787775993"
"8","3egxgj7e","Policy distr","5.03963565826416","polished-galaxy-105","-0.004977251403033733"
"8","3egxgj7e","Policy distr","5.043588638305664","polished-galaxy-105","-0.003871195949614048"
"8","3egxgj7e","Policy distr","5.046555519104004","polished-galaxy-105","-0.0027651400305330753"
"8","3egxgj7e","Policy distr","5.0485334396362305","polished-galaxy-105","-0.001659083878621459"
"8","3egxgj7e","Policy distr","5.04952335357666","polished-galaxy-105","-0.0005530279595404863"
"8","3egxgj7e","Policy distr","5.04952335357666","polished-galaxy-105","0.0005530279595404863"
"8","3egxgj7e","Policy distr","5.0485334396362305","polished-galaxy-105","0.001659083878621459"
"8","3egxgj7e","Policy distr","5.046555519104004","polished-galaxy-105","0.0027651400305330753"
"8","3egxgj7e","Policy distr","5.043588638305664","polished-galaxy-105","0.003871195949614048"
"8","3egxgj7e","Policy distr","5.03963565826416","polished-galaxy-105","0.004977251403033733"
"8","3egxgj7e","Policy distr","5.034699440002441","polished-galaxy-105","0.006083307787775993"
"8","3egxgj7e","Policy distr","5.028782367706299","polished-galaxy-105","0.007189364172518253"
"8","3egxgj7e","Policy distr","5.021887302398682","polished-galaxy-105","0.008295419625937939"
"8","3egxgj7e","Policy distr","5.01401948928833","polished-galaxy-105","0.009401476010680199"
"8","3egxgj7e","Policy distr","5.00518274307251","polished-galaxy-105","0.010507531464099884"
"8","3egxgj7e","Policy distr","4.995381832122803","polished-galaxy-105","0.01161358691751957"
"8","3egxgj7e","Policy distr","4.984623432159424","polished-galaxy-105","0.012719644233584404"
"8","3egxgj7e","Policy distr","4.9729132652282715","polished-galaxy-105","0.01382569968700409"
"8","3egxgj7e","Policy distr","4.9602580070495605","polished-galaxy-105","0.014931755140423775"
"8","3egxgj7e","Policy distr","4.946666240692139","polished-galaxy-105","0.01603781059384346"
"8","3egxgj7e","Policy distr","4.9321441650390625","polished-galaxy-105","0.017143867909908295"
"8","3egxgj7e","Policy distr","4.916701316833496","polished-galaxy-105","0.01824992336332798"
"8","3egxgj7e","Policy distr","4.900346279144287","polished-galaxy-105","0.019355978816747665"
"8","3egxgj7e","Policy distr","4.883087635040283","polished-galaxy-105","0.0204620361328125"
"8","3egxgj7e","Policy distr","4.864937782287598","polished-galaxy-105","0.021568089723587036"
"8","3egxgj7e","Policy distr","4.8459038734436035","polished-galaxy-105","0.02267414703965187"
"8","3egxgj7e","Policy distr","4.8259992599487305","polished-galaxy-105","0.023780204355716705"
"8","3egxgj7e","Policy distr","4.805234432220459","polished-galaxy-105","0.02488625794649124"
"8","3egxgj7e","Policy distr","4.783621788024902","polished-galaxy-105","0.025992315262556076"
"8","3egxgj7e","Policy distr","4.761171817779541","polished-galaxy-105","0.02709837257862091"
"8","3egxgj7e","Policy distr","4.737898826599121","polished-galaxy-105","0.028204426169395447"
"8","3egxgj7e","Policy distr","4.7138166427612305","polished-galaxy-105","0.02931048348546028"
"8","3egxgj7e","Policy distr","4.688936710357666","polished-galaxy-105","0.030416538938879967"
"8","3egxgj7e","Policy distr","4.66327428817749","polished-galaxy-105","0.03152259439229965"
"8","3egxgj7e","Policy distr","4.636843681335449","polished-galaxy-105","0.03262864798307419"
"8","3egxgj7e","Policy distr","4.609658718109131","polished-galaxy-105","0.03373470902442932"
"8","3egxgj7e","Policy distr","4.581735134124756","polished-galaxy-105","0.03484076261520386"
"8","3egxgj7e","Policy distr","4.553088665008545","polished-galaxy-105","0.035946816205978394"
"8","3egxgj7e","Policy distr","4.5237345695495605","polished-galaxy-105","0.03705287724733353"
"8","3egxgj7e","Policy distr","4.493688583374023","polished-galaxy-105","0.03815893083810806"
"8","3egxgj7e","Policy distr","4.4629669189453125","polished-galaxy-105","0.0392649844288826"
"8","3egxgj7e","Policy distr","4.431587219238281","polished-galaxy-105","0.04037104547023773"
"8","3egxgj7e","Policy distr","4.39956521987915","polished-galaxy-105","0.04147709906101227"
"8","3egxgj7e","Policy distr","4.36691951751709","polished-galaxy-105","0.042583152651786804"
"8","3egxgj7e","Policy distr","4.33366584777832","polished-galaxy-105","0.04368920996785164"
"8","3egxgj7e","Policy distr","4.299822807312012","polished-galaxy-105","0.04479526728391647"
"8","3egxgj7e","Policy distr","4.265408039093018","polished-galaxy-105","0.04590132087469101"
"8","3egxgj7e","Policy distr","4.230439186096191","polished-galaxy-105","0.047007378190755844"
"8","3egxgj7e","Policy distr","4.194934844970703","polished-galaxy-105","0.04811343550682068"
"8","3egxgj7e","Policy distr","4.1589131355285645","polished-galaxy-105","0.049219489097595215"
"8","3egxgj7e","Policy distr","4.1223931312561035","polished-galaxy-105","0.05032554641366005"
"8","3egxgj7e","Policy distr","4.085392475128174","polished-galaxy-105","0.051431603729724884"
"8","3egxgj7e","Policy distr","4.047930717468262","polished-galaxy-105","0.05253765732049942"
"8","3egxgj7e","Policy distr","4.010026454925537","polished-galaxy-105","0.053643714636564255"
"8","3egxgj7e","Policy distr","3.97169828414917","polished-galaxy-105","0.05474977195262909"
"8","3egxgj7e","Policy distr","3.9329659938812256","polished-galaxy-105","0.055855825543403625"
"8","3egxgj7e","Policy distr","3.893847942352295","polished-galaxy-105","0.05696187913417816"
"8","3egxgj7e","Policy distr","3.854363441467285","polished-galaxy-105","0.058067940175533295"
"8","3egxgj7e","Policy distr","3.8145313262939453","polished-galaxy-105","0.05917399376630783"
"8","3egxgj7e","Policy distr","3.7743711471557617","polished-galaxy-105","0.06028004735708237"
"8","3egxgj7e","Policy distr","3.7339017391204834","polished-galaxy-105","0.0613861083984375"
"8","3egxgj7e","Policy distr","3.693143129348755","polished-galaxy-105","0.062492161989212036"
"8","3egxgj7e","Policy distr","3.6521127223968506","polished-galaxy-105","0.06359821557998657"
"8","3egxgj7e","Policy distr","3.610830545425415","polished-galaxy-105","0.06470426917076111"
"8","3egxgj7e","Policy distr","3.5693154335021973","polished-galaxy-105","0.06581033021211624"
"8","3egxgj7e","Policy distr","3.5275864601135254","polished-galaxy-105","0.06691638380289078"
"8","3egxgj7e","Policy distr","3.485661268234253","polished-galaxy-105","0.06802244484424591"
"8","3egxgj7e","Policy distr","3.4435596466064453","polished-galaxy-105","0.06912849843502045"
"8","3egxgj7e","Policy distr","3.4013004302978516","polished-galaxy-105","0.07023455202579498"
"8","3egxgj7e","Policy distr","3.358901023864746","polished-galaxy-105","0.07134060561656952"
"8","3egxgj7e","Policy distr","3.316380262374878","polished-galaxy-105","0.07244666665792465"
"8","3egxgj7e","Policy distr","3.2737555503845215","polished-galaxy-105","0.07355272024869919"
"8","3egxgj7e","Policy distr","3.231045961380005","polished-galaxy-105","0.07465878129005432"
"8","3egxgj7e","Policy distr","3.1882681846618652","polished-galaxy-105","0.07576483488082886"
"8","3egxgj7e","Policy distr","3.145440101623535","polished-galaxy-105","0.0768708884716034"
"8","3egxgj7e","Policy distr","3.1025795936584473","polished-galaxy-105","0.07797694206237793"
"8","3egxgj7e","Policy distr","3.0597028732299805","polished-galaxy-105","0.07908300310373306"
"8","3egxgj7e","Policy distr","3.0168275833129883","polished-galaxy-105","0.0801890566945076"
"8","3egxgj7e","Policy distr","2.9739701747894287","polished-galaxy-105","0.08129511773586273"
"8","3egxgj7e","Policy distr","2.9311466217041016","polished-galaxy-105","0.08240117132663727"
"8","3egxgj7e","Policy distr","2.888374090194702","polished-galaxy-105","0.0835072249174118"
"8","3egxgj7e","Policy distr","2.845668315887451","polished-galaxy-105","0.08461327850818634"
"8","3egxgj7e","Policy distr","2.803043842315674","polished-galaxy-105","0.08571933209896088"
"8","3egxgj7e","Policy distr","2.760516405105591","polished-galaxy-105","0.08682539314031601"
"8","3egxgj7e","Policy distr","2.718101978302002","polished-galaxy-105","0.08793144673109055"
"8","3egxgj7e","Policy distr","2.675814628601074","polished-galaxy-105","0.08903750777244568"
"8","3egxgj7e","Policy distr","2.6336686611175537","polished-galaxy-105","0.09014356136322021"
"8","3egxgj7e","Policy distr","2.5916788578033447","polished-galaxy-105","0.09124961495399475"
"8","3egxgj7e","Policy distr","2.549858570098877","polished-galaxy-105","0.09235566854476929"
"8","3egxgj7e","Policy distr","2.50822114944458","polished-galaxy-105","0.09346172958612442"
"8","3egxgj7e","Policy distr","2.466780424118042","polished-galaxy-105","0.09456778317689896"
"8","3egxgj7e","Policy distr","2.425548791885376","polished-galaxy-105","0.09567384421825409"
"8","3egxgj7e","Policy distr","2.3845391273498535","polished-galaxy-105","0.09677989780902863"
"8","3egxgj7e","Policy distr","2.3437633514404297","polished-galaxy-105","0.09788595139980316"
"8","3egxgj7e","Policy distr","2.3032333850860596","polished-galaxy-105","0.0989920049905777"
"8","3egxgj7e","Policy distr","2.262960433959961","polished-galaxy-105","0.10009806603193283"
"8","3egxgj7e","Policy distr","2.2229561805725098","polished-galaxy-105","0.10120411962270737"
"8","3egxgj7e","Policy distr","2.1832306385040283","polished-galaxy-105","0.1023101806640625"
"8","3egxgj7e","Policy distr","2.1437954902648926","polished-galaxy-105","0.10341623425483704"
"8","3egxgj7e","Policy distr","2.1046597957611084","polished-galaxy-105","0.10452228784561157"
"8","3egxgj7e","Policy distr","2.065833806991577","polished-galaxy-105","0.10562834143638611"
"8","3egxgj7e","Policy distr","2.0273261070251465","polished-galaxy-105","0.10673440247774124"
"8","3egxgj7e","Policy distr","1.9891468286514282","polished-galaxy-105","0.10784045606851578"
"8","3egxgj7e","Policy distr","1.9513039588928223","polished-galaxy-105","0.10894650965929031"
"8","3egxgj7e","Policy distr","1.9138057231903076","polished-galaxy-105","0.11005257070064545"
"8","3egxgj7e","Policy distr","1.8766605854034424","polished-galaxy-105","0.11115862429141998"
"8","3egxgj7e","Policy distr","1.83987557888031","polished-galaxy-105","0.11226467788219452"
"8","3egxgj7e","Policy distr","1.8034578561782837","polished-galaxy-105","0.11337073147296906"
"8","3egxgj7e","Policy distr","1.7674146890640259","polished-galaxy-105","0.11447679251432419"
"8","3egxgj7e","Policy distr","1.731752634048462","polished-galaxy-105","0.11558284610509872"
"8","3egxgj7e","Policy distr","1.6964771747589111","polished-galaxy-105","0.11668890714645386"
"8","3egxgj7e","Policy distr","1.6615947484970093","polished-galaxy-105","0.1177949607372284"
"8","3egxgj7e","Policy distr","1.6271108388900757","polished-galaxy-105","0.11890101432800293"
"8","3egxgj7e","Policy distr","1.5930300951004028","polished-galaxy-105","0.12000706791877747"
"8","3egxgj7e","Policy distr","1.5593574047088623","polished-galaxy-105","0.1211131289601326"
"8","3egxgj7e","Policy distr","1.5260976552963257","polished-galaxy-105","0.12221918255090714"
"8","3egxgj7e","Policy distr","1.49325430393219","polished-galaxy-105","0.12332524359226227"
"8","3egxgj7e","Policy distr","1.460831642150879","polished-galaxy-105","0.1244312971830368"
"8","3egxgj7e","Policy distr","1.428832769393921","polished-galaxy-105","0.12553735077381134"
"8","3egxgj7e","Policy distr","1.3972609043121338","polished-galaxy-105","0.12664340436458588"
"8","3egxgj7e","Policy distr","1.366119146347046","polished-galaxy-105","0.1277494579553604"
"8","3egxgj7e","Policy distr","1.335409164428711","polished-galaxy-105","0.12885552644729614"
"8","3egxgj7e","Policy distr","1.3051340579986572","polished-galaxy-105","0.12996158003807068"
"8","3egxgj7e","Policy distr","1.2752952575683594","polished-galaxy-105","0.13106763362884521"
"8","3egxgj7e","Policy distr","1.2458947896957397","polished-galaxy-105","0.13217368721961975"
"8","3egxgj7e","Policy distr","1.2169331312179565","polished-galaxy-105","0.1332797408103943"
"8","3egxgj7e","Policy distr","1.1884119510650635","polished-galaxy-105","0.13438579440116882"
"8","3egxgj7e","Policy distr","1.1603318452835083","polished-galaxy-105","0.13549184799194336"
"8","3egxgj7e","Policy distr","1.132692813873291","polished-galaxy-105","0.1365979164838791"
"8","3egxgj7e","Policy distr","1.1054956912994385","polished-galaxy-105","0.13770397007465363"
"8","3egxgj7e","Policy distr","1.0787403583526611","polished-galaxy-105","0.13881002366542816"
"8","3egxgj7e","Policy distr","1.0524259805679321","polished-galaxy-105","0.1399160772562027"
"8","3egxgj7e","Policy distr","1.0265523195266724","polished-galaxy-105","0.14102213084697723"
"8","3egxgj7e","Policy distr","1.0011183023452759","polished-galaxy-105","0.14212819933891296"
"8","3egxgj7e","Policy distr","0.9761233925819397","polished-galaxy-105","0.1432342529296875"
"8","3egxgj7e","Policy distr","0.9515659809112549","polished-galaxy-105","0.14434030652046204"
"8","3egxgj7e","Policy distr","0.927444577217102","polished-galaxy-105","0.14544636011123657"
"8","3egxgj7e","Policy distr","0.903757631778717","polished-galaxy-105","0.1465524137020111"
"8","3egxgj7e","Policy distr","0.8805029988288879","polished-galaxy-105","0.14765846729278564"
"8","3egxgj7e","Policy distr","0.8576785326004028","polished-galaxy-105","0.14876452088356018"
"8","3egxgj7e","Policy distr","0.8352819681167603","polished-galaxy-105","0.14987057447433472"
"8","3egxgj7e","Policy distr","0.8133106231689453","polished-galaxy-105","0.15097664296627045"
"8","3egxgj7e","Policy distr","0.7917622327804565","polished-galaxy-105","0.15208269655704498"
"8","3egxgj7e","Policy distr","0.7706336379051208","polished-galaxy-105","0.15318875014781952"
"8","3egxgj7e","Policy distr","0.749921977519989","polished-galaxy-105","0.15429480373859406"
"8","3egxgj7e","Policy distr","0.7296239137649536","polished-galaxy-105","0.1554008573293686"
"8","3egxgj7e","Policy distr","0.7097359299659729","polished-galaxy-105","0.15650692582130432"
"8","3egxgj7e","Policy distr","0.6902549862861633","polished-galaxy-105","0.15761297941207886"
"8","3egxgj7e","Policy distr","0.6711770296096802","polished-galaxy-105","0.1587190330028534"
"8","3egxgj7e","Policy distr","0.652498722076416","polished-galaxy-105","0.15982508659362793"
"8","3egxgj7e","Policy distr","0.634215772151947","polished-galaxy-105","0.16093114018440247"
"8","3egxgj7e","Policy distr","0.6163243055343628","polished-galaxy-105","0.162037193775177"
"8","3egxgj7e","Policy distr","0.5988202095031738","polished-galaxy-105","0.16314324736595154"
"8","3egxgj7e","Policy distr","0.5816989541053772","polished-galaxy-105","0.16424931585788727"
"8","3egxgj7e","Policy distr","0.5649566650390625","polished-galaxy-105","0.1653553694486618"
"8","3egxgj7e","Policy distr","0.5485888123512268","polished-galaxy-105","0.16646142303943634"
"8","3egxgj7e","Policy distr","0.5325906276702881","polished-galaxy-105","0.16756747663021088"
"8","3egxgj7e","Policy distr","0.5169578194618225","polished-galaxy-105","0.1686735302209854"
"8","3egxgj7e","Policy distr","0.5016854405403137","polished-galaxy-105","0.16977958381175995"
"8","3egxgj7e","Policy distr","0.4867686331272125","polished-galaxy-105","0.17088565230369568"
"8","3egxgj7e","Policy distr","0.4722030758857727","polished-galaxy-105","0.17199170589447021"
"8","3egxgj7e","Policy distr","0.45798346400260925","polished-galaxy-105","0.17309775948524475"
"8","3egxgj7e","Policy distr","0.4441050589084625","polished-galaxy-105","0.1742038130760193"
"8","3egxgj7e","Policy distr","0.430562824010849","polished-galaxy-105","0.17530986666679382"
"8","3egxgj7e","Policy distr","0.41735172271728516","polished-galaxy-105","0.17641592025756836"
"8","3egxgj7e","Policy distr","0.4044666290283203","polished-galaxy-105","0.1775219738483429"
"8","3egxgj7e","Policy distr","0.39190250635147095","polished-galaxy-105","0.17862804234027863"
"8","3egxgj7e","Policy distr","0.379654198884964","polished-galaxy-105","0.17973409593105316"
"8","3egxgj7e","Policy distr","0.36771678924560547","polished-galaxy-105","0.1808401495218277"
"8","3egxgj7e","Policy distr","0.3560849130153656","polished-galaxy-105","0.18194620311260223"
"8","3egxgj7e","Policy distr","0.3447533845901489","polished-galaxy-105","0.18305225670337677"
"8","3egxgj7e","Policy distr","0.3337167799472809","polished-galaxy-105","0.1841583251953125"
"8","3egxgj7e","Policy distr","0.322970449924469","polished-galaxy-105","0.18526437878608704"
"8","3egxgj7e","Policy distr","0.3125089108943939","polished-galaxy-105","0.18637043237686157"
"8","3egxgj7e","Policy distr","0.3023270070552826","polished-galaxy-105","0.1874764859676361"
"8","3egxgj7e","Policy distr","0.2924194037914276","polished-galaxy-105","0.18858253955841064"
"8","3egxgj7e","Policy distr","0.282781183719635","polished-galaxy-105","0.18968859314918518"
"8","3egxgj7e","Policy distr","0.27340689301490784","polished-galaxy-105","0.19079464673995972"
"8","3egxgj7e","Policy distr","0.2642916142940521","polished-galaxy-105","0.19190071523189545"
"8","3egxgj7e","Policy distr","0.2554301619529724","polished-galaxy-105","0.19300676882266998"
"8","3egxgj7e","Policy distr","0.2468174695968628","polished-galaxy-105","0.19411282241344452"
"8","3egxgj7e","Policy distr","0.23844848573207855","polished-galaxy-105","0.19521887600421906"
"8","3egxgj7e","Policy distr","0.23031803965568542","polished-galaxy-105","0.1963249295949936"
"8","3egxgj7e","Policy distr","0.22242125868797302","polished-galaxy-105","0.19743098318576813"
"8","3egxgj7e","Policy distr","0.21475307643413544","polished-galaxy-105","0.19853705167770386"
"8","3egxgj7e","Policy distr","0.20730872452259064","polished-galaxy-105","0.1996431052684784"
"8","3egxgj7e","Policy distr","0.2000831961631775","polished-galaxy-105","0.20074915885925293"
"8","3egxgj7e","Policy distr","0.1930716335773468","polished-galaxy-105","0.20185521245002747"
"8","3egxgj7e","Policy distr","0.18626923859119415","polished-galaxy-105","0.202961266040802"
"8","3egxgj7e","Policy distr","0.17967136204242706","polished-galaxy-105","0.20406731963157654"
"8","3egxgj7e","Policy distr","0.1732732057571411","polished-galaxy-105","0.20517337322235107"
"8","3egxgj7e","Policy distr","0.16707001626491547","polished-galaxy-105","0.2062794417142868"
"8","3egxgj7e","Policy distr","0.16105744242668152","polished-galaxy-105","0.20738549530506134"
"8","3egxgj7e","Policy distr","0.15523084998130798","polished-galaxy-105","0.20849154889583588"
"8","3egxgj7e","Policy distr","0.14958566427230835","polished-galaxy-105","0.2095976024866104"
"8","3egxgj7e","Policy distr","0.144117534160614","polished-galaxy-105","0.21070365607738495"
"8","3egxgj7e","Policy distr","0.1388220489025116","polished-galaxy-105","0.21180972456932068"
"8","3egxgj7e","Policy distr","0.13369497656822205","polished-galaxy-105","0.21291577816009521"
"8","3egxgj7e","Policy distr","0.12873202562332153","polished-galaxy-105","0.21402183175086975"
"8","3egxgj7e","Policy distr","0.12392903119325638","polished-galaxy-105","0.2151278853416443"
"8","3egxgj7e","Policy distr","0.1192818433046341","polished-galaxy-105","0.21623393893241882"
"8","3egxgj7e","Policy distr","0.11478641629219055","polished-galaxy-105","0.21733999252319336"
"8","3egxgj7e","Policy distr","0.11043880134820938","polished-galaxy-105","0.2184460461139679"
"8","3egxgj7e","Policy distr","0.10623499006032944","polished-galaxy-105","0.21955209970474243"
"8","3egxgj7e","Policy distr","0.10217111557722092","polished-galaxy-105","0.22065816819667816"
"8","3egxgj7e","Policy distr","0.09824349731206894","polished-galaxy-105","0.2217642217874527"
"8","3egxgj7e","Policy distr","0.09444836527109146","polished-galaxy-105","0.22287027537822723"
"8","3egxgj7e","Policy distr","0.09078201651573181","polished-galaxy-105","0.22397632896900177"
"8","3egxgj7e","Policy distr","0.08724091202020645","polished-galaxy-105","0.2250823825597763"
"8","3egxgj7e","Policy distr","0.08382143825292587","polished-galaxy-105","0.22618845105171204"
"8","3egxgj7e","Policy distr","0.08052027225494385","polished-galaxy-105","0.22729450464248657"
"8","3egxgj7e","Policy distr","0.07733393460512161","polished-galaxy-105","0.2284005582332611"
"8","3egxgj7e","Policy distr","0.07425915449857712","polished-galaxy-105","0.22950661182403564"
"8","3egxgj7e","Policy distr","0.07129266858100891","polished-galaxy-105","0.23061266541481018"
"8","3egxgj7e","Policy distr","0.06843123584985733","polished-galaxy-105","0.23171871900558472"
"8","3egxgj7e","Policy distr","0.06567180901765823","polished-galaxy-105","0.23282477259635925"
"8","3egxgj7e","Policy distr","0.06301124393939972","polished-galaxy-105","0.23393084108829498"
"8","3egxgj7e","Policy distr","0.06044664606451988","polished-galaxy-105","0.23503689467906952"
"8","3egxgj7e","Policy distr","0.05797509104013443","polished-galaxy-105","0.23614294826984406"
"8","3egxgj7e","Policy distr","0.05559367686510086","polished-galaxy-105","0.2372490018606186"
"8","3egxgj7e","Policy distr","0.05329963564872742","polished-galaxy-105","0.23835505545139313"
"8","3egxgj7e","Policy distr","0.05109018832445145","polished-galaxy-105","0.23946112394332886"
"8","3egxgj7e","Policy distr","0.04896281287074089","polished-galaxy-105","0.2405671775341034"
"8","3egxgj7e","Policy distr","0.04691479727625847","polished-galaxy-105","0.24167323112487793"
"8","3egxgj7e","Policy distr","0.044943634420633316","polished-galaxy-105","0.24277928471565247"
"8","3egxgj7e","Policy distr","0.04304685816168785","polished-galaxy-105","0.243885338306427"
"8","3egxgj7e","Policy distr","0.04122205451130867","polished-galaxy-105","0.24499139189720154"
"8","3egxgj7e","Policy distr","0.03946686536073685","polished-galaxy-105","0.24609744548797607"
"8","3egxgj7e","Policy distr","0.03777901083230972","polished-galaxy-105","0.2472034990787506"
"8","3egxgj7e","Policy distr","0.03615621477365494","polished-galaxy-105","0.24830956757068634"
"8","3egxgj7e","Policy distr","0.03459637984633446","polished-galaxy-105","0.24941562116146088"
"8","3egxgj7e","Policy distr","0.033097367733716965","polished-galaxy-105","0.2505216598510742"
"8","3egxgj7e","Policy distr","0.03165704011917114","polished-galaxy-105","0.25162774324417114"
"8","3egxgj7e","Policy distr","0.030273547396063805","polished-galaxy-105","0.2527337670326233"
"8","3egxgj7e","Policy distr","0.02894475869834423","polished-galaxy-105","0.2538398504257202"
"8","3egxgj7e","Policy distr","0.02766893431544304","polished-galaxy-105","0.25494587421417236"
"8","3egxgj7e","Policy distr","0.026444103568792343","polished-galaxy-105","0.2560519576072693"
"8","3egxgj7e","Policy distr","0.025268562138080597","polished-galaxy-105","0.2571580111980438"
"8","3egxgj7e","Policy distr","0.02414056286215782","polished-galaxy-105","0.25826406478881836"
"8","3egxgj7e","Policy distr","0.023058362305164337","polished-galaxy-105","0.2593701481819153"
"8","3egxgj7e","Policy distr","0.022020408883690834","polished-galaxy-105","0.26047617197036743"
"8","3egxgj7e","Policy distr","0.021025000140070915","polished-galaxy-105","0.26158225536346436"
"8","3egxgj7e","Policy distr","0.02007071115076542","polished-galaxy-105","0.2626882791519165"
"8","3egxgj7e","Policy distr","0.019155927002429962","polished-galaxy-105","0.2637943625450134"
"8","3egxgj7e","Policy distr","0.018279314041137695","polished-galaxy-105","0.2649003863334656"
"8","3egxgj7e","Policy distr","0.01743934117257595","polished-galaxy-105","0.2660064697265625"
"8","3egxgj7e","Policy distr","0.016634754836559296","polished-galaxy-105","0.26711249351501465"
"8","3egxgj7e","Policy distr","0.015864139422774315","polished-galaxy-105","0.2682185769081116"
"8","3egxgj7e","Policy distr","0.015126297250390053","polished-galaxy-105","0.2693246006965637"
"8","3egxgj7e","Policy distr","0.014419900253415108","polished-galaxy-105","0.27043068408966064"
"8","3egxgj7e","Policy distr","0.01374382246285677","polished-galaxy-105","0.2715367376804352"
"8","3egxgj7e","Policy distr","0.013096868991851807","polished-galaxy-105","0.2726427912712097"
"8","3egxgj7e","Policy distr","0.012477915734052658","polished-galaxy-105","0.27374887466430664"
"8","3egxgj7e","Policy distr","0.011885907500982285","polished-galaxy-105","0.2748548984527588"
"8","3egxgj7e","Policy distr","0.011319740675389767","polished-galaxy-105","0.2759609818458557"

==> plot_scripts/data/action_distributions/hopper/hopper_940k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.20610100030899048"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.20527493953704834"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.2044488936662674"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.20362283289432526"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.2027967870235443"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.20197072625160217"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.20114466547966003"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.2003186047077179"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.19949254393577576"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.1986664980649948"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.19784043729305267"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.19701439142227173"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.1961883306503296"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.19536226987838745"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.1945362091064453"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.19371016323566437"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.19288410246372223"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.19205805659294128"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.19123199582099915"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.190405935049057"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.18957987427711487"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.18875382840633392"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.18792776763439178"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.18710170686244965"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.1862756609916687"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.18544960021972656"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.18462353944778442"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.18379747867584229"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.18297143280506134"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.1821453720331192"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.18131932616233826"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.18049326539039612"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.17966720461845398"
"8","3egxgj7e","Action distr","0.04378489175372067","polished-galaxy-105","-0.17884114384651184"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.1780150979757309"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.17718903720378876"
"8","3egxgj7e","Action distr","0.04378489175372067","polished-galaxy-105","-0.1763629913330078"
"8","3egxgj7e","Action distr","0.04378489175372067","polished-galaxy-105","-0.17553693056106567"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.17471086978912354"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.1738848090171814"
"8","3egxgj7e","Action distr","0.08756978350744134","polished-galaxy-105","-0.17305874824523926"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.1722327023744583"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.17140664160251617"
"8","3egxgj7e","Action distr","0.08756978350744134","polished-galaxy-105","-0.17058059573173523"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.1697545349597931"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.16892847418785095"
"8","3egxgj7e","Action distr","0.04378489175372067","polished-galaxy-105","-0.1681024134159088"
"8","3egxgj7e","Action distr","0.08756978350744134","polished-galaxy-105","-0.16727636754512787"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.16645030677318573"
"8","3egxgj7e","Action distr","0.08756978350744134","polished-galaxy-105","-0.16562426090240479"
"8","3egxgj7e","Action distr","0.262709350522324","polished-galaxy-105","-0.16479820013046265"
"8","3egxgj7e","Action distr","0.08756978350744134","polished-galaxy-105","-0.1639721393585205"
"8","3egxgj7e","Action distr","0.131354675261162","polished-galaxy-105","-0.16314607858657837"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.16232003271579742"
"8","3egxgj7e","Action distr","0.17513956701488267","polished-galaxy-105","-0.16149397194385529"
"8","3egxgj7e","Action distr","0.08756978350744134","polished-galaxy-105","-0.16066791117191315"
"8","3egxgj7e","Action distr","0.08756978350744134","polished-galaxy-105","-0.1598418653011322"
"8","3egxgj7e","Action distr","0.131354675261162","polished-galaxy-105","-0.15901580452919006"
"8","3egxgj7e","Action distr","0.262709350522324","polished-galaxy-105","-0.15818974375724792"
"8","3egxgj7e","Action distr","0.17513956701488267","polished-galaxy-105","-0.1573636829853058"
"8","3egxgj7e","Action distr","0.08756978350744134","polished-galaxy-105","-0.15653763711452484"
"8","3egxgj7e","Action distr","0.04378489175372067","polished-galaxy-105","-0.1557115763425827"
"8","3egxgj7e","Action distr","0.08756978350744134","polished-galaxy-105","-0.15488553047180176"
"8","3egxgj7e","Action distr","0.17513956701488267","polished-galaxy-105","-0.15405946969985962"
"8","3egxgj7e","Action distr","0.04378489175372067","polished-galaxy-105","-0.15323340892791748"
"8","3egxgj7e","Action distr","0.262709350522324","polished-galaxy-105","-0.15240734815597534"
"8","3egxgj7e","Action distr","0.08756978350744134","polished-galaxy-105","-0.1515813022851944"
"8","3egxgj7e","Action distr","0.262709350522324","polished-galaxy-105","-0.15075524151325226"
"8","3egxgj7e","Action distr","0.3064942422760447","polished-galaxy-105","-0.1499291956424713"
"8","3egxgj7e","Action distr","0.262709350522324","polished-galaxy-105","-0.14910313487052917"
"8","3egxgj7e","Action distr","0.131354675261162","polished-galaxy-105","-0.14827707409858704"
"8","3egxgj7e","Action distr","0.17513956701488267","polished-galaxy-105","-0.1474510133266449"
"8","3egxgj7e","Action distr","0.39406402578348604","polished-galaxy-105","-0.14662495255470276"
"8","3egxgj7e","Action distr","0.131354675261162","polished-galaxy-105","-0.14579890668392181"
"8","3egxgj7e","Action distr","0.4378489175372067","polished-galaxy-105","-0.14497284591197968"
"8","3egxgj7e","Action distr","0.262709350522324","polished-galaxy-105","-0.14414680004119873"
"8","3egxgj7e","Action distr","0.262709350522324","polished-galaxy-105","-0.1433207392692566"
"8","3egxgj7e","Action distr","0.35027913402976535","polished-galaxy-105","-0.14249467849731445"
"8","3egxgj7e","Action distr","0.39406402578348604","polished-galaxy-105","-0.14166861772537231"
"8","3egxgj7e","Action distr","0.48163380929092736","polished-galaxy-105","-0.14084257185459137"
"8","3egxgj7e","Action distr","0.131354675261162","polished-galaxy-105","-0.14001651108264923"
"8","3egxgj7e","Action distr","0.3064942422760447","polished-galaxy-105","-0.1391904652118683"
"8","3egxgj7e","Action distr","0.5692035927983687","polished-galaxy-105","-0.13836440443992615"
"8","3egxgj7e","Action distr","0.48163380929092736","polished-galaxy-105","-0.137538343667984"
"8","3egxgj7e","Action distr","0.3064942422760447","polished-galaxy-105","-0.13671228289604187"
"8","3egxgj7e","Action distr","0.39406402578348604","polished-galaxy-105","-0.13588623702526093"
"8","3egxgj7e","Action distr","0.4378489175372067","polished-galaxy-105","-0.1350601762533188"
"8","3egxgj7e","Action distr","0.48163380929092736","polished-galaxy-105","-0.13423411548137665"
"8","3egxgj7e","Action distr","0.6567733763058101","polished-galaxy-105","-0.1334080696105957"
"8","3egxgj7e","Action distr","0.4378489175372067","polished-galaxy-105","-0.13258200883865356"
"8","3egxgj7e","Action distr","0.525418701044648","polished-galaxy-105","-0.13175594806671143"
"8","3egxgj7e","Action distr","0.48163380929092736","polished-galaxy-105","-0.1309298872947693"
"8","3egxgj7e","Action distr","0.7443431598132515","polished-galaxy-105","-0.13010384142398834"
"8","3egxgj7e","Action distr","0.6567733763058101","polished-galaxy-105","-0.1292777806520462"
"8","3egxgj7e","Action distr","0.4378489175372067","polished-galaxy-105","-0.12845173478126526"
"8","3egxgj7e","Action distr","0.7005582680595307","polished-galaxy-105","-0.12762567400932312"
"8","3egxgj7e","Action distr","0.7005582680595307","polished-galaxy-105","-0.12679961323738098"
"8","3egxgj7e","Action distr","0.48163380929092736","polished-galaxy-105","-0.12597355246543884"
"8","3egxgj7e","Action distr","1.2259769691041789","polished-galaxy-105","-0.1251475065946579"
"8","3egxgj7e","Action distr","0.5692035927983687","polished-galaxy-105","-0.12432144582271576"
"8","3egxgj7e","Action distr","0.7443431598132515","polished-galaxy-105","-0.12349538505077362"
"8","3egxgj7e","Action distr","0.7443431598132515","polished-galaxy-105","-0.12266933917999268"
"8","3egxgj7e","Action distr","1.1821920773504582","polished-galaxy-105","-0.12184327840805054"
"8","3egxgj7e","Action distr","0.6129884845520894","polished-galaxy-105","-0.1210172176361084"
"8","3egxgj7e","Action distr","0.6129884845520894","polished-galaxy-105","-0.12019117176532745"
"8","3egxgj7e","Action distr","0.9194827268281341","polished-galaxy-105","-0.11936511099338531"
"8","3egxgj7e","Action distr","0.7005582680595307","polished-galaxy-105","-0.11853905022144318"
"8","3egxgj7e","Action distr","1.050837402089296","polished-galaxy-105","-0.11771299690008163"
"8","3egxgj7e","Action distr","0.9194827268281341","polished-galaxy-105","-0.11688694357872009"
"8","3egxgj7e","Action distr","0.8756978350744135","polished-galaxy-105","-0.11606088280677795"
"8","3egxgj7e","Action distr","0.7005582680595307","polished-galaxy-105","-0.11523482948541641"
"8","3egxgj7e","Action distr","0.9194827268281341","polished-galaxy-105","-0.11440877616405487"
"8","3egxgj7e","Action distr","0.8319129433206928","polished-galaxy-105","-0.11358271539211273"
"8","3egxgj7e","Action distr","1.2259769691041789","polished-galaxy-105","-0.11275666207075119"
"8","3egxgj7e","Action distr","1.2697618608578995","polished-galaxy-105","-0.11193060874938965"
"8","3egxgj7e","Action distr","1.4449014278727823","polished-galaxy-105","-0.11110454797744751"
"8","3egxgj7e","Action distr","0.9632676185818547","polished-galaxy-105","-0.11027848720550537"
"8","3egxgj7e","Action distr","1.2259769691041789","polished-galaxy-105","-0.10945244133472443"
"8","3egxgj7e","Action distr","1.2259769691041789","polished-galaxy-105","-0.10862638056278229"
"8","3egxgj7e","Action distr","2.101674804178592","polished-galaxy-105","-0.10780031979084015"
"8","3egxgj7e","Action distr","1.0946222938430168","polished-galaxy-105","-0.1069742739200592"
"8","3egxgj7e","Action distr","1.1384071855967375","polished-galaxy-105","-0.10614821314811707"
"8","3egxgj7e","Action distr","1.1384071855967375","polished-galaxy-105","-0.10532215237617493"
"8","3egxgj7e","Action distr","1.4449014278727823","polished-galaxy-105","-0.10449609905481339"
"8","3egxgj7e","Action distr","1.4449014278727823","polished-galaxy-105","-0.10367004573345184"
"8","3egxgj7e","Action distr","1.882750345409989","polished-galaxy-105","-0.1028439849615097"
"8","3egxgj7e","Action distr","1.5762561031339442","polished-galaxy-105","-0.10201793164014816"
"8","3egxgj7e","Action distr","1.1384071855967375","polished-galaxy-105","-0.10119187831878662"
"8","3egxgj7e","Action distr","1.4449014278727823","polished-galaxy-105","-0.10036581754684448"
"8","3egxgj7e","Action distr","1.7951805619025478","polished-galaxy-105","-0.09953975677490234"
"8","3egxgj7e","Action distr","1.8389654536562683","polished-galaxy-105","-0.0987137109041214"
"8","3egxgj7e","Action distr","1.3135467526116202","polished-galaxy-105","-0.09788765013217926"
"8","3egxgj7e","Action distr","2.014105020671151","polished-galaxy-105","-0.09706158936023712"
"8","3egxgj7e","Action distr","1.8389654536562683","polished-galaxy-105","-0.09623554348945618"
"8","3egxgj7e","Action distr","1.8389654536562683","polished-galaxy-105","-0.09540948271751404"
"8","3egxgj7e","Action distr","2.3643841547009163","polished-galaxy-105","-0.0945834219455719"
"8","3egxgj7e","Action distr","1.751395670148827","polished-galaxy-105","-0.09375736862421036"
"8","3egxgj7e","Action distr","1.9265352371637094","polished-galaxy-105","-0.09293131530284882"
"8","3egxgj7e","Action distr","2.408169046454637","polished-galaxy-105","-0.09210525453090668"
"8","3egxgj7e","Action distr","1.8389654536562683","polished-galaxy-105","-0.09127920120954514"
"8","3egxgj7e","Action distr","2.4519539382083577","polished-galaxy-105","-0.0904531478881836"
"8","3egxgj7e","Action distr","2.276814371193475","polished-galaxy-105","-0.08962708711624146"
"8","3egxgj7e","Action distr","2.276814371193475","polished-galaxy-105","-0.08880103379487991"
"8","3egxgj7e","Action distr","2.3643841547009163","polished-galaxy-105","-0.08797498047351837"
"8","3egxgj7e","Action distr","2.539523721715799","polished-galaxy-105","-0.08714891970157623"
"8","3egxgj7e","Action distr","2.276814371193475","polished-galaxy-105","-0.0863228589296341"
"8","3egxgj7e","Action distr","2.101674804178592","polished-galaxy-105","-0.08549681305885315"
"8","3egxgj7e","Action distr","2.4519539382083577","polished-galaxy-105","-0.08467075228691101"
"8","3egxgj7e","Action distr","2.408169046454637","polished-galaxy-105","-0.08384469151496887"
"8","3egxgj7e","Action distr","2.802233072238123","polished-galaxy-105","-0.08301864564418793"
"8","3egxgj7e","Action distr","2.4519539382083577","polished-galaxy-105","-0.08219258487224579"
"8","3egxgj7e","Action distr","2.3643841547009163","polished-galaxy-105","-0.08136652410030365"
"8","3egxgj7e","Action distr","3.108727314514168","polished-galaxy-105","-0.08054047077894211"
"8","3egxgj7e","Action distr","2.977372639253006","polished-galaxy-105","-0.07971441745758057"
"8","3egxgj7e","Action distr","2.846017963991844","polished-galaxy-105","-0.07888835668563843"
"8","3egxgj7e","Action distr","2.58330861346952","polished-galaxy-105","-0.07806230336427689"
"8","3egxgj7e","Action distr","3.196297098021609","polished-galaxy-105","-0.07723625004291534"
"8","3egxgj7e","Action distr","2.977372639253006","polished-galaxy-105","-0.0764101892709732"
"8","3egxgj7e","Action distr","3.3714366650364918","polished-galaxy-105","-0.07558413594961166"
"8","3egxgj7e","Action distr","2.6708783969769607","polished-galaxy-105","-0.07475808262825012"
"8","3egxgj7e","Action distr","3.2838668815290504","polished-galaxy-105","-0.07393202185630798"
"8","3egxgj7e","Action distr","3.108727314514168","polished-galaxy-105","-0.07310596108436584"
"8","3egxgj7e","Action distr","2.8898028557455646","polished-galaxy-105","-0.0722799152135849"
"8","3egxgj7e","Action distr","3.502791340297654","polished-galaxy-105","-0.07145385444164276"
"8","3egxgj7e","Action distr","3.2838668815290504","polished-galaxy-105","-0.07062779366970062"
"8","3egxgj7e","Action distr","3.064942422760447","polished-galaxy-105","-0.06980174779891968"
"8","3egxgj7e","Action distr","3.89685536608114","polished-galaxy-105","-0.06897568702697754"
"8","3egxgj7e","Action distr","4.203349608357184","polished-galaxy-105","-0.0681496262550354"
"8","3egxgj7e","Action distr","3.108727314514168","polished-galaxy-105","-0.06732357293367386"
"8","3egxgj7e","Action distr","3.24008198977533","polished-galaxy-105","-0.06649751961231232"
"8","3egxgj7e","Action distr","4.071994933096023","polished-galaxy-105","-0.06567145884037018"
"8","3egxgj7e","Action distr","3.8092855825736986","polished-galaxy-105","-0.06484540551900864"
"8","3egxgj7e","Action distr","3.5465762320513745","polished-galaxy-105","-0.0640193521976471"
"8","3egxgj7e","Action distr","3.765500690819978","polished-galaxy-105","-0.06319329142570496"
"8","3egxgj7e","Action distr","4.55362874238695","polished-galaxy-105","-0.062367238104343414"
"8","3egxgj7e","Action distr","4.115779824849743","polished-galaxy-105","-0.061541181057691574"
"8","3egxgj7e","Action distr","4.115779824849743","polished-galaxy-105","-0.060715124011039734"
"8","3egxgj7e","Action distr","3.89685536608114","polished-galaxy-105","-0.05988907068967819"
"8","3egxgj7e","Action distr","4.203349608357184","polished-galaxy-105","-0.05906300991773605"
"8","3egxgj7e","Action distr","3.634146015558816","polished-galaxy-105","-0.05823695659637451"
"8","3egxgj7e","Action distr","4.597413634140671","polished-galaxy-105","-0.05741090327501297"
"8","3egxgj7e","Action distr","5.035262551677878","polished-galaxy-105","-0.05658484250307083"
"8","3egxgj7e","Action distr","4.378489175372067","polished-galaxy-105","-0.05575878918170929"
"8","3egxgj7e","Action distr","4.772553201155554","polished-galaxy-105","-0.05493273213505745"
"8","3egxgj7e","Action distr","5.297971902200202","polished-galaxy-105","-0.05410667508840561"
"8","3egxgj7e","Action distr","3.6779309073125366","polished-galaxy-105","-0.05328062176704407"
"8","3egxgj7e","Action distr","3.853070474327419","polished-galaxy-105","-0.05245456099510193"
"8","3egxgj7e","Action distr","5.21040211869276","polished-galaxy-105","-0.05162850767374039"
"8","3egxgj7e","Action distr","4.6849834176481115","polished-galaxy-105","-0.050802454352378845"
"8","3egxgj7e","Action distr","4.6849834176481115","polished-galaxy-105","-0.04997639358043671"
"8","3egxgj7e","Action distr","4.6849834176481115","polished-galaxy-105","-0.049150340259075165"
"8","3egxgj7e","Action distr","4.991477659924157","polished-galaxy-105","-0.048324283212423325"
"8","3egxgj7e","Action distr","4.4660589588795085","polished-galaxy-105","-0.047498226165771484"
"8","3egxgj7e","Action distr","5.21040211869276","polished-galaxy-105","-0.04667217284440994"
"8","3egxgj7e","Action distr","4.903907876416715","polished-galaxy-105","-0.045846112072467804"
"8","3egxgj7e","Action distr","4.203349608357184","polished-galaxy-105","-0.04502005875110626"
"8","3egxgj7e","Action distr","4.772553201155554","polished-galaxy-105","-0.04419400542974472"
"8","3egxgj7e","Action distr","5.692035927983688","polished-galaxy-105","-0.04336794465780258"
"8","3egxgj7e","Action distr","5.122832335185318","polished-galaxy-105","-0.04254189133644104"
"8","3egxgj7e","Action distr","4.55362874238695","polished-galaxy-105","-0.0417158342897892"
"8","3egxgj7e","Action distr","5.779605711491129","polished-galaxy-105","-0.04088977724313736"
"8","3egxgj7e","Action distr","6.086099953767174","polished-galaxy-105","-0.04006372392177582"
"8","3egxgj7e","Action distr","6.173669737274615","polished-galaxy-105","-0.03923766314983368"
"8","3egxgj7e","Action distr","5.516896360968805","polished-galaxy-105","-0.03841160982847214"
"8","3egxgj7e","Action distr","6.173669737274615","polished-galaxy-105","-0.037585556507110596"
"8","3egxgj7e","Action distr","5.429326577461364","polished-galaxy-105","-0.03675949573516846"
"8","3egxgj7e","Action distr","5.910960386752291","polished-galaxy-105","-0.035933442413806915"
"8","3egxgj7e","Action distr","5.560681252722525","polished-galaxy-105","-0.035107385367155075"
"8","3egxgj7e","Action distr","5.954745278506012","polished-galaxy-105","-0.034281328320503235"
"8","3egxgj7e","Action distr","5.297971902200202","polished-galaxy-105","-0.03345527499914169"
"8","3egxgj7e","Action distr","6.611518654811822","polished-galaxy-105","-0.032629214227199554"
"8","3egxgj7e","Action distr","6.129884845520894","polished-galaxy-105","-0.03180316090583801"
"8","3egxgj7e","Action distr","6.129884845520894","polished-galaxy-105","-0.03097710572183132"
"8","3egxgj7e","Action distr","5.385541685707643","polished-galaxy-105","-0.03015104867517948"
"8","3egxgj7e","Action distr","6.436379087796939","polished-galaxy-105","-0.02932499349117279"
"8","3egxgj7e","Action distr","5.86717549499857","polished-galaxy-105","-0.02849893644452095"
"8","3egxgj7e","Action distr","5.516896360968805","polished-galaxy-105","-0.02767287939786911"
"8","3egxgj7e","Action distr","5.998530170259732","polished-galaxy-105","-0.02684682421386242"
"8","3egxgj7e","Action distr","6.261239520782057","polished-galaxy-105","-0.026020769029855728"
"8","3egxgj7e","Action distr","6.0423150620134525","polished-galaxy-105","-0.025194711983203888"
"8","3egxgj7e","Action distr","6.217454629028336","polished-galaxy-105","-0.024368654936552048"
"8","3egxgj7e","Action distr","6.0423150620134525","polished-galaxy-105","-0.023542599752545357"
"8","3egxgj7e","Action distr","5.429326577461364","polished-galaxy-105","-0.022716544568538666"
"8","3egxgj7e","Action distr","6.129884845520894","polished-galaxy-105","-0.021890487521886826"
"8","3egxgj7e","Action distr","5.692035927983688","polished-galaxy-105","-0.021064430475234985"
"8","3egxgj7e","Action distr","5.604466144476246","polished-galaxy-105","-0.020238375291228294"
"8","3egxgj7e","Action distr","5.954745278506012","polished-galaxy-105","-0.019412320107221603"
"8","3egxgj7e","Action distr","6.348809304289498","polished-galaxy-105","-0.018586263060569763"
"8","3egxgj7e","Action distr","6.7428733300729835","polished-galaxy-105","-0.017760206013917923"
"8","3egxgj7e","Action distr","6.699088438319263","polished-galaxy-105","-0.016934150829911232"
"8","3egxgj7e","Action distr","7.180722247610191","polished-galaxy-105","-0.01610809564590454"
"8","3egxgj7e","Action distr","6.436379087796939","polished-galaxy-105","-0.0152820385992527"
"8","3egxgj7e","Action distr","6.305024412535777","polished-galaxy-105","-0.01445598155260086"
"8","3egxgj7e","Action distr","5.998530170259732","polished-galaxy-105","-0.01362992636859417"
"8","3egxgj7e","Action distr","7.531001381639956","polished-galaxy-105","-0.01280386932194233"
"8","3egxgj7e","Action distr","6.786658221826704","polished-galaxy-105","-0.011977814137935638"
"8","3egxgj7e","Action distr","6.305024412535777","polished-galaxy-105","-0.011151757091283798"
"8","3egxgj7e","Action distr","6.874228005334146","polished-galaxy-105","-0.010325701907277107"
"8","3egxgj7e","Action distr","7.268292031117632","polished-galaxy-105","-0.009499644860625267"
"8","3egxgj7e","Action distr","6.918012897087866","polished-galaxy-105","-0.008673589676618576"
"8","3egxgj7e","Action distr","6.7428733300729835","polished-galaxy-105","-0.007847532629966736"
"8","3egxgj7e","Action distr","6.261239520782057","polished-galaxy-105","-0.0070214769802987576"
"8","3egxgj7e","Action distr","6.830443113580425","polished-galaxy-105","-0.006195420864969492"
"8","3egxgj7e","Action distr","6.567733763058101","polished-galaxy-105","-0.005369364749640226"
"8","3egxgj7e","Action distr","6.786658221826704","polished-galaxy-105","-0.004543308634310961"
"8","3egxgj7e","Action distr","6.7428733300729835","polished-galaxy-105","-0.003717252518981695"
"8","3egxgj7e","Action distr","7.093152464102749","polished-galaxy-105","-0.0028911964036524296"
"8","3egxgj7e","Action distr","6.305024412535777","polished-galaxy-105","-0.002065140288323164"
"8","3egxgj7e","Action distr","6.874228005334146","polished-galaxy-105","-0.0012390841729938984"
"8","3egxgj7e","Action distr","6.830443113580425","polished-galaxy-105","-0.0004130280576646328"
"8","3egxgj7e","Action distr","7.312076922871352","polished-galaxy-105","0.0004130280576646328"
"8","3egxgj7e","Action distr","7.443431598132515","polished-galaxy-105","0.0012390841729938984"
"8","3egxgj7e","Action distr","7.268292031117632","polished-galaxy-105","0.002065140288323164"
"8","3egxgj7e","Action distr","6.48016397955066","polished-galaxy-105","0.0028911964036524296"
"8","3egxgj7e","Action distr","7.224507139363911","polished-galaxy-105","0.003717252518981695"
"8","3egxgj7e","Action distr","6.261239520782057","polished-galaxy-105","0.004543308634310961"
"8","3egxgj7e","Action distr","6.611518654811822","polished-galaxy-105","0.005369364749640226"
"8","3egxgj7e","Action distr","6.961797788841587","polished-galaxy-105","0.006195420864969492"
"8","3egxgj7e","Action distr","6.830443113580425","polished-galaxy-105","0.0070214769802987576"
"8","3egxgj7e","Action distr","6.48016397955066","polished-galaxy-105","0.007847532629966736"
"8","3egxgj7e","Action distr","6.173669737274615","polished-galaxy-105","0.008673589676618576"
"8","3egxgj7e","Action distr","6.0423150620134525","polished-galaxy-105","0.009499644860625267"
"8","3egxgj7e","Action distr","6.392594196043218","polished-galaxy-105","0.010325701907277107"
"8","3egxgj7e","Action distr","7.706140948654838","polished-galaxy-105","0.011151757091283798"
"8","3egxgj7e","Action distr","6.874228005334146","polished-galaxy-105","0.011977814137935638"
"8","3egxgj7e","Action distr","6.086099953767174","polished-galaxy-105","0.01280386932194233"
"8","3egxgj7e","Action distr","7.180722247610191","polished-galaxy-105","0.01362992636859417"
"8","3egxgj7e","Action distr","5.779605711491129","polished-galaxy-105","0.01445598155260086"
"8","3egxgj7e","Action distr","6.830443113580425","polished-galaxy-105","0.0152820385992527"
"8","3egxgj7e","Action distr","5.254187010446481","polished-galaxy-105","0.01610809564590454"
"8","3egxgj7e","Action distr","6.7428733300729835","polished-galaxy-105","0.016934150829911232"
"8","3egxgj7e","Action distr","6.0423150620134525","polished-galaxy-105","0.017760206013917923"
"8","3egxgj7e","Action distr","6.086099953767174","polished-galaxy-105","0.018586263060569763"
"8","3egxgj7e","Action distr","6.655303546565542","polished-galaxy-105","0.019412320107221603"
"8","3egxgj7e","Action distr","6.129884845520894","polished-galaxy-105","0.020238375291228294"
"8","3egxgj7e","Action distr","6.348809304289498","polished-galaxy-105","0.021064430475234985"
"8","3egxgj7e","Action distr","6.961797788841587","polished-galaxy-105","0.021890487521886826"
"8","3egxgj7e","Action distr","6.436379087796939","polished-galaxy-105","0.022716544568538666"
"8","3egxgj7e","Action distr","7.005582680595308","polished-galaxy-105","0.023542599752545357"
"8","3egxgj7e","Action distr","5.86717549499857","polished-galaxy-105","0.024368654936552048"
"8","3egxgj7e","Action distr","6.261239520782057","polished-galaxy-105","0.025194711983203888"
"8","3egxgj7e","Action distr","6.918012897087866","polished-galaxy-105","0.026020769029855728"
"8","3egxgj7e","Action distr","6.086099953767174","polished-galaxy-105","0.02684682421386242"
"8","3egxgj7e","Action distr","6.436379087796939","polished-galaxy-105","0.02767287939786911"
"8","3egxgj7e","Action distr","5.8233906032448495","polished-galaxy-105","0.02849893644452095"
"8","3egxgj7e","Action distr","5.692035927983688","polished-galaxy-105","0.02932499349117279"
"8","3egxgj7e","Action distr","5.385541685707643","polished-galaxy-105","0.03015104867517948"
"8","3egxgj7e","Action distr","5.86717549499857","polished-galaxy-105","0.03097710572183132"
"8","3egxgj7e","Action distr","6.611518654811822","polished-galaxy-105","0.03180316090583801"
"8","3egxgj7e","Action distr","4.860122984662994","polished-galaxy-105","0.032629214227199554"
"8","3egxgj7e","Action distr","5.385541685707643","polished-galaxy-105","0.03345527499914169"
"8","3egxgj7e","Action distr","5.998530170259732","polished-galaxy-105","0.034281328320503235"
"8","3egxgj7e","Action distr","5.297971902200202","polished-galaxy-105","0.035107385367155075"
"8","3egxgj7e","Action distr","5.8233906032448495","polished-galaxy-105","0.035933442413806915"
"8","3egxgj7e","Action distr","4.860122984662994","polished-galaxy-105","0.03675949573516846"
"8","3egxgj7e","Action distr","5.604466144476246","polished-galaxy-105","0.037585556507110596"
"8","3egxgj7e","Action distr","5.692035927983688","polished-galaxy-105","0.03841160982847214"
"8","3egxgj7e","Action distr","4.903907876416715","polished-galaxy-105","0.03923766314983368"
"8","3egxgj7e","Action distr","5.692035927983688","polished-galaxy-105","0.04006372392177582"
"8","3egxgj7e","Action distr","6.173669737274615","polished-galaxy-105","0.04088977724313736"
"8","3egxgj7e","Action distr","5.21040211869276","polished-galaxy-105","0.0417158342897892"
"8","3egxgj7e","Action distr","5.8233906032448495","polished-galaxy-105","0.04254189133644104"
"8","3egxgj7e","Action distr","4.991477659924157","polished-galaxy-105","0.04336794465780258"
"8","3egxgj7e","Action distr","4.028210041342302","polished-galaxy-105","0.04419400542974472"
"8","3egxgj7e","Action distr","5.3417567939539214","polished-galaxy-105","0.04502005875110626"
"8","3egxgj7e","Action distr","5.385541685707643","polished-galaxy-105","0.045846112072467804"
"8","3egxgj7e","Action distr","4.728768309401833","polished-galaxy-105","0.04667217284440994"
"8","3egxgj7e","Action distr","5.560681252722525","polished-galaxy-105","0.047498226165771484"
"8","3egxgj7e","Action distr","4.728768309401833","polished-galaxy-105","0.048324283212423325"
"8","3egxgj7e","Action distr","5.297971902200202","polished-galaxy-105","0.049150340259075165"
"8","3egxgj7e","Action distr","5.3417567939539214","polished-galaxy-105","0.04997639358043671"
"8","3egxgj7e","Action distr","3.853070474327419","polished-galaxy-105","0.050802454352378845"
"8","3egxgj7e","Action distr","4.159564716603464","polished-galaxy-105","0.05162850767374039"
"8","3egxgj7e","Action distr","5.297971902200202","polished-galaxy-105","0.05245456099510193"
"8","3egxgj7e","Action distr","4.422274067125788","polished-galaxy-105","0.05328062176704407"
"8","3egxgj7e","Action distr","4.422274067125788","polished-galaxy-105","0.05410667508840561"
"8","3egxgj7e","Action distr","4.378489175372067","polished-galaxy-105","0.05493273213505745"
"8","3egxgj7e","Action distr","4.422274067125788","polished-galaxy-105","0.05575878918170929"
"8","3egxgj7e","Action distr","4.903907876416715","polished-galaxy-105","0.05658484250307083"
"8","3egxgj7e","Action distr","4.422274067125788","polished-galaxy-105","0.05741090327501297"
"8","3egxgj7e","Action distr","4.50984385063323","polished-galaxy-105","0.05823695659637451"
"8","3egxgj7e","Action distr","4.641198525894391","polished-galaxy-105","0.05906300991773605"
"8","3egxgj7e","Action distr","4.071994933096023","polished-galaxy-105","0.05988907068967819"
"8","3egxgj7e","Action distr","3.4152215567902124","polished-galaxy-105","0.060715124011039734"
"8","3egxgj7e","Action distr","3.5903611238050956","polished-galaxy-105","0.061541181057691574"
"8","3egxgj7e","Action distr","4.947692768170436","polished-galaxy-105","0.062367238104343414"
"8","3egxgj7e","Action distr","3.2838668815290504","polished-galaxy-105","0.06319329142570496"
"8","3egxgj7e","Action distr","4.2471345001109055","polished-galaxy-105","0.0640193521976471"
"8","3egxgj7e","Action distr","3.984425149588581","polished-galaxy-105","0.06484540551900864"
"8","3egxgj7e","Action distr","4.071994933096023","polished-galaxy-105","0.06567145884037018"
"8","3egxgj7e","Action distr","3.3714366650364918","polished-galaxy-105","0.06649751961231232"
"8","3egxgj7e","Action distr","3.502791340297654","polished-galaxy-105","0.06732357293367386"
"8","3egxgj7e","Action distr","3.9406402578348607","polished-galaxy-105","0.0681496262550354"
"8","3egxgj7e","Action distr","2.977372639253006","polished-galaxy-105","0.06897568702697754"
"8","3egxgj7e","Action distr","3.327651773282771","polished-galaxy-105","0.06980174779891968"
"8","3egxgj7e","Action distr","3.4152215567902124","polished-galaxy-105","0.07062779366970062"
"8","3egxgj7e","Action distr","3.853070474327419","polished-galaxy-105","0.07145385444164276"
"8","3egxgj7e","Action distr","2.846017963991844","polished-galaxy-105","0.0722799152135849"
"8","3egxgj7e","Action distr","3.4152215567902124","polished-galaxy-105","0.07310596108436584"
"8","3egxgj7e","Action distr","2.58330861346952","polished-galaxy-105","0.07393202185630798"
"8","3egxgj7e","Action distr","3.064942422760447","polished-galaxy-105","0.07475808262825012"
"8","3egxgj7e","Action distr","2.6708783969769607","polished-galaxy-105","0.07558413594961166"
"8","3egxgj7e","Action distr","3.459006448543933","polished-galaxy-105","0.0764101892709732"
"8","3egxgj7e","Action distr","3.064942422760447","polished-galaxy-105","0.07723625004291534"
"8","3egxgj7e","Action distr","2.933587747499285","polished-galaxy-105","0.07806230336427689"
"8","3egxgj7e","Action distr","3.3714366650364918","polished-galaxy-105","0.07888835668563843"
"8","3egxgj7e","Action distr","2.6270935052232405","polished-galaxy-105","0.07971441745758057"
"8","3egxgj7e","Action distr","2.6270935052232405","polished-galaxy-105","0.08054047077894211"
"8","3egxgj7e","Action distr","2.6708783969769607","polished-galaxy-105","0.08136652410030365"
"8","3egxgj7e","Action distr","2.276814371193475","polished-galaxy-105","0.08219258487224579"
"8","3egxgj7e","Action distr","2.101674804178592","polished-galaxy-105","0.08301864564418793"
"8","3egxgj7e","Action distr","2.3643841547009163","polished-galaxy-105","0.08384469151496887"
"8","3egxgj7e","Action distr","2.6708783969769607","polished-galaxy-105","0.08467075228691101"
"8","3egxgj7e","Action distr","2.014105020671151","polished-galaxy-105","0.08549681305885315"
"8","3egxgj7e","Action distr","2.2330294794397543","polished-galaxy-105","0.0863228589296341"
"8","3egxgj7e","Action distr","2.276814371193475","polished-galaxy-105","0.08714891970157623"
"8","3egxgj7e","Action distr","2.58330861346952","polished-galaxy-105","0.08797498047351837"
"8","3egxgj7e","Action distr","2.408169046454637","polished-galaxy-105","0.08880103379487991"
"8","3egxgj7e","Action distr","2.408169046454637","polished-galaxy-105","0.08962708711624146"
"8","3egxgj7e","Action distr","2.276814371193475","polished-galaxy-105","0.0904531478881836"
"8","3egxgj7e","Action distr","2.276814371193475","polished-galaxy-105","0.09127920120954514"
"8","3egxgj7e","Action distr","1.882750345409989","polished-galaxy-105","0.09210525453090668"
"8","3egxgj7e","Action distr","2.1892445876860336","polished-galaxy-105","0.09293131530284882"
"8","3egxgj7e","Action distr","1.8389654536562683","polished-galaxy-105","0.09375736862421036"
"8","3egxgj7e","Action distr","1.7951805619025478","polished-galaxy-105","0.0945834219455719"
"8","3egxgj7e","Action distr","1.7951805619025478","polished-galaxy-105","0.09540948271751404"
"8","3egxgj7e","Action distr","1.6638258866413855","polished-galaxy-105","0.09623554348945618"
"8","3egxgj7e","Action distr","1.488686319626503","polished-galaxy-105","0.09706158936023712"
"8","3egxgj7e","Action distr","1.357331644365341","polished-galaxy-105","0.09788765013217926"
"8","3egxgj7e","Action distr","1.751395670148827","polished-galaxy-105","0.0987137109041214"
"8","3egxgj7e","Action distr","1.4449014278727823","polished-galaxy-105","0.09953975677490234"
"8","3egxgj7e","Action distr","1.6638258866413855","polished-galaxy-105","0.10036581754684448"
"8","3egxgj7e","Action distr","1.2697618608578995","polished-galaxy-105","0.10119187831878662"
"8","3egxgj7e","Action distr","1.7951805619025478","polished-galaxy-105","0.10201793164014816"
"8","3egxgj7e","Action distr","1.488686319626503","polished-galaxy-105","0.1028439849615097"
"8","3egxgj7e","Action distr","1.357331644365341","polished-galaxy-105","0.10367004573345184"
"8","3egxgj7e","Action distr","1.357331644365341","polished-galaxy-105","0.10449609905481339"
"8","3egxgj7e","Action distr","1.0946222938430168","polished-galaxy-105","0.10532215237617493"
"8","3egxgj7e","Action distr","1.620040994887665","polished-galaxy-105","0.10614821314811707"
"8","3egxgj7e","Action distr","1.3135467526116202","polished-galaxy-105","0.1069742739200592"
"8","3egxgj7e","Action distr","0.8319129433206928","polished-galaxy-105","0.10780031979084015"
"8","3egxgj7e","Action distr","1.5762561031339442","polished-galaxy-105","0.10862638056278229"
"8","3egxgj7e","Action distr","1.5324712113802235","polished-galaxy-105","0.10945244133472443"
"8","3egxgj7e","Action distr","1.1821920773504582","polished-galaxy-105","0.11027848720550537"
"8","3egxgj7e","Action distr","0.6567733763058101","polished-galaxy-105","0.11110454797744751"
"8","3egxgj7e","Action distr","1.620040994887665","polished-galaxy-105","0.11193060874938965"
"8","3egxgj7e","Action distr","0.8756978350744135","polished-galaxy-105","0.11275666207075119"
"8","3egxgj7e","Action distr","1.357331644365341","polished-galaxy-105","0.11358271539211273"
"8","3egxgj7e","Action distr","1.0070525103355754","polished-galaxy-105","0.11440877616405487"
"8","3egxgj7e","Action distr","1.1821920773504582","polished-galaxy-105","0.11523482948541641"
"8","3egxgj7e","Action distr","1.1384071855967375","polished-galaxy-105","0.11606088280677795"
"8","3egxgj7e","Action distr","1.2259769691041789","polished-galaxy-105","0.11688694357872009"
"8","3egxgj7e","Action distr","1.0946222938430168","polished-galaxy-105","0.11771299690008163"
"8","3egxgj7e","Action distr","0.7881280515669721","polished-galaxy-105","0.11853905022144318"
"8","3egxgj7e","Action distr","0.9632676185818547","polished-galaxy-105","0.11936511099338531"
"8","3egxgj7e","Action distr","1.050837402089296","polished-galaxy-105","0.12019117176532745"
"8","3egxgj7e","Action distr","0.8319129433206928","polished-galaxy-105","0.1210172176361084"
"8","3egxgj7e","Action distr","1.050837402089296","polished-galaxy-105","0.12184327840805054"
"8","3egxgj7e","Action distr","0.7443431598132515","polished-galaxy-105","0.12266933917999268"
"8","3egxgj7e","Action distr","0.7005582680595307","polished-galaxy-105","0.12349538505077362"
"8","3egxgj7e","Action distr","0.6567733763058101","polished-galaxy-105","0.12432144582271576"
"8","3egxgj7e","Action distr","0.9632676185818547","polished-galaxy-105","0.1251475065946579"
"8","3egxgj7e","Action distr","0.8319129433206928","polished-galaxy-105","0.12597355246543884"
"8","3egxgj7e","Action distr","0.6567733763058101","polished-galaxy-105","0.12679961323738098"
"8","3egxgj7e","Action distr","0.7005582680595307","polished-galaxy-105","0.12762567400932312"
"8","3egxgj7e","Action distr","0.3064942422760447","polished-galaxy-105","0.12845173478126526"
"8","3egxgj7e","Action distr","0.48163380929092736","polished-galaxy-105","0.1292777806520462"
"8","3egxgj7e","Action distr","0.6129884845520894","polished-galaxy-105","0.13010384142398834"
"8","3egxgj7e","Action distr","0.5692035927983687","polished-galaxy-105","0.1309298872947693"
"8","3egxgj7e","Action distr","0.5692035927983687","polished-galaxy-105","0.13175594806671143"
"8","3egxgj7e","Action distr","0.39406402578348604","polished-galaxy-105","0.13258200883865356"
"8","3egxgj7e","Action distr","0.35027913402976535","polished-galaxy-105","0.1334080696105957"
"8","3egxgj7e","Action distr","0.48163380929092736","polished-galaxy-105","0.13423411548137665"
"8","3egxgj7e","Action distr","0.4378489175372067","polished-galaxy-105","0.1350601762533188"
"8","3egxgj7e","Action distr","0.262709350522324","polished-galaxy-105","0.13588623702526093"
"8","3egxgj7e","Action distr","0.262709350522324","polished-galaxy-105","0.13671228289604187"
"8","3egxgj7e","Action distr","0.4378489175372067","polished-galaxy-105","0.137538343667984"
"8","3egxgj7e","Action distr","0.525418701044648","polished-galaxy-105","0.13836440443992615"
"8","3egxgj7e","Action distr","0.262709350522324","polished-galaxy-105","0.1391904652118683"
"8","3egxgj7e","Action distr","0.08756978350744134","polished-galaxy-105","0.14001651108264923"
"8","3egxgj7e","Action distr","0.21892445876860336","polished-galaxy-105","0.14084257185459137"
"8","3egxgj7e","Action distr","0.3064942422760447","polished-galaxy-105","0.14166861772537231"
"8","3egxgj7e","Action distr","0.131354675261162","polished-galaxy-105","0.14249467849731445"
"8","3egxgj7e","Action distr","0.262709350522324","polished-galaxy-105","0.1433207392692566"
"8","3egxgj7e","Action distr","0.17513956701488267","polished-galaxy-105","0.14414680004119873"
"8","3egxgj7e","Action distr","0.4378489175372067","polished-galaxy-105","0.14497284591197968"
"8","3egxgj7e","Action distr","0.39406402578348604","polished-galaxy-105","0.14579890668392181"
"8","3egxgj7e","Action distr","0.3064942422760447","polished-galaxy-105","0.14662495255470276"
"8","3egxgj7e","Action distr","0.21892445876860336","polished-galaxy-105","0.1474510133266449"
"8","3egxgj7e","Action distr","0.08756978350744134","polished-galaxy-105","0.14827707409858704"
"8","3egxgj7e","Action distr","0.17513956701488267","polished-galaxy-105","0.14910313487052917"
"8","3egxgj7e","Action distr","0.08756978350744134","polished-galaxy-105","0.1499291956424713"
"8","3egxgj7e","Action distr","0.35027913402976535","polished-galaxy-105","0.15075524151325226"
"8","3egxgj7e","Action distr","0.17513956701488267","polished-galaxy-105","0.1515813022851944"
"8","3egxgj7e","Action distr","0.131354675261162","polished-galaxy-105","0.15240734815597534"
"8","3egxgj7e","Action distr","0.08756978350744134","polished-galaxy-105","0.15323340892791748"
"8","3egxgj7e","Action distr","0.17513956701488267","polished-galaxy-105","0.15405946969985962"
"8","3egxgj7e","Action distr","0.04378489175372067","polished-galaxy-105","0.15488553047180176"
"8","3egxgj7e","Action distr","0.17513956701488267","polished-galaxy-105","0.1557115763425827"
"8","3egxgj7e","Action distr","0.04378489175372067","polished-galaxy-105","0.15653763711452484"
"8","3egxgj7e","Action distr","0.17513956701488267","polished-galaxy-105","0.1573636829853058"
"8","3egxgj7e","Action distr","0.08756978350744134","polished-galaxy-105","0.15818974375724792"
"8","3egxgj7e","Action distr","0.35027913402976535","polished-galaxy-105","0.15901580452919006"
"8","3egxgj7e","Action distr","0.04378489175372067","polished-galaxy-105","0.1598418653011322"
"8","3egxgj7e","Action distr","0.04378489175372067","polished-galaxy-105","0.16066791117191315"
"8","3egxgj7e","Action distr","0.17513956701488267","polished-galaxy-105","0.16149397194385529"
"8","3egxgj7e","Action distr","0.131354675261162","polished-galaxy-105","0.16232003271579742"
"8","3egxgj7e","Action distr","0.04378489175372067","polished-galaxy-105","0.16314607858657837"
"8","3egxgj7e","Action distr","0.04378489175372067","polished-galaxy-105","0.1639721393585205"
"8","3egxgj7e","Action distr","0.08756978350744134","polished-galaxy-105","0.16479820013046265"
"8","3egxgj7e","Action distr","0.04378489175372067","polished-galaxy-105","0.16562426090240479"
"8","3egxgj7e","Action distr","0.04378489175372067","polished-galaxy-105","0.16645030677318573"
"8","3egxgj7e","Action distr","0.04378489175372067","polished-galaxy-105","0.16727636754512787"
"8","3egxgj7e","Action distr","0.131354675261162","polished-galaxy-105","0.1681024134159088"
"8","3egxgj7e","Action distr","0.04378489175372067","polished-galaxy-105","0.16892847418785095"
"8","3egxgj7e","Action distr","0.17513956701488267","polished-galaxy-105","0.1697545349597931"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.17058059573173523"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.17140664160251617"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.1722327023744583"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.17305874824523926"
"8","3egxgj7e","Action distr","0.08756978350744134","polished-galaxy-105","0.1738848090171814"
"8","3egxgj7e","Action distr","0.08756978350744134","polished-galaxy-105","0.17471086978912354"
"8","3egxgj7e","Action distr","0.04378489175372067","polished-galaxy-105","0.17553693056106567"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.1763629913330078"
"8","3egxgj7e","Action distr","0.04378489175372067","polished-galaxy-105","0.17718903720378876"
"8","3egxgj7e","Action distr","0.131354675261162","polished-galaxy-105","0.1780150979757309"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.17884114384651184"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.17966720461845398"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.18049326539039612"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.18131932616233826"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.1821453720331192"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.18297143280506134"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.18379747867584229"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.18462353944778442"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.18544960021972656"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.1862756609916687"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.18710170686244965"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.18792776763439178"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.18875382840633392"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.18957987427711487"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.190405935049057"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.19123199582099915"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.19205805659294128"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.19288410246372223"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.19371016323566437"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.1945362091064453"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.19536226987838745"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.1961883306503296"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.19701439142227173"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.19784043729305267"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.1986664980649948"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.19949254393577576"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.2003186047077179"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.20114466547966003"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.20197072625160217"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.2027967870235443"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.20362283289432526"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.2044488936662674"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.20527493953704834"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.20610100030899048"
"8","3egxgj7e","Policy distr","0.015156692825257778","polished-galaxy-105","-0.20610100030899048"
"8","3egxgj7e","Policy distr","0.01591475121676922","polished-galaxy-105","-0.20527493953704834"
"8","3egxgj7e","Policy distr","0.016707435250282288","polished-galaxy-105","-0.2044488936662674"
"8","3egxgj7e","Policy distr","0.017536180093884468","polished-galaxy-105","-0.20362283289432526"
"8","3egxgj7e","Policy distr","0.018402408808469772","polished-galaxy-105","-0.2027967870235443"
"8","3egxgj7e","Policy distr","0.019307658076286316","polished-galaxy-105","-0.20197072625160217"
"8","3egxgj7e","Policy distr","0.02025347203016281","polished-galaxy-105","-0.20114466547966003"
"8","3egxgj7e","Policy distr","0.021241454407572746","polished-galaxy-105","-0.2003186047077179"
"8","3egxgj7e","Policy distr","0.02227325551211834","polished-galaxy-105","-0.19949254393577576"
"8","3egxgj7e","Policy distr","0.023350588977336884","polished-galaxy-105","-0.1986664980649948"
"8","3egxgj7e","Policy distr","0.02447524480521679","polished-galaxy-105","-0.19784043729305267"
"8","3egxgj7e","Policy distr","0.02564902789890766","polished-galaxy-105","-0.19701439142227173"
"8","3egxgj7e","Policy distr","0.026873862370848656","polished-galaxy-105","-0.1961883306503296"
"8","3egxgj7e","Policy distr","0.02815166860818863","polished-galaxy-105","-0.19536226987838745"
"8","3egxgj7e","Policy distr","0.029484426602721214","polished-galaxy-105","-0.1945362091064453"
"8","3egxgj7e","Policy distr","0.030874229967594147","polished-galaxy-105","-0.19371016323566437"
"8","3egxgj7e","Policy distr","0.032323241233825684","polished-galaxy-105","-0.19288410246372223"
"8","3egxgj7e","Policy distr","0.033833570778369904","polished-galaxy-105","-0.19205805659294128"
"8","3egxgj7e","Policy distr","0.035407572984695435","polished-galaxy-105","-0.19123199582099915"
"8","3egxgj7e","Policy distr","0.03704753518104553","polished-galaxy-105","-0.190405935049057"
"8","3egxgj7e","Policy distr","0.038755882531404495","polished-galaxy-105","-0.18957987427711487"
"8","3egxgj7e","Policy distr","0.04053499922156334","polished-galaxy-105","-0.18875382840633392"
"8","3egxgj7e","Policy distr","0.042387522757053375","polished-galaxy-105","-0.18792776763439178"
"8","3egxgj7e","Policy distr","0.04431602358818054","polished-galaxy-105","-0.18710170686244965"
"8","3egxgj7e","Policy distr","0.04632316157221794","polished-galaxy-105","-0.1862756609916687"
"8","3egxgj7e","Policy distr","0.048411715775728226","polished-galaxy-105","-0.18544960021972656"
"8","3egxgj7e","Policy distr","0.050584547221660614","polished-galaxy-105","-0.18462353944778442"
"8","3egxgj7e","Policy distr","0.052844543009996414","polished-galaxy-105","-0.18379747867584229"
"8","3egxgj7e","Policy distr","0.05519464612007141","polished-galaxy-105","-0.18297143280506134"
"8","3egxgj7e","Policy distr","0.0576380118727684","polished-galaxy-105","-0.1821453720331192"
"8","3egxgj7e","Policy distr","0.06017771735787392","polished-galaxy-105","-0.18131932616233826"
"8","3egxgj7e","Policy distr","0.06281699240207672","polished-galaxy-105","-0.18049326539039612"
"8","3egxgj7e","Policy distr","0.0655592605471611","polished-galaxy-105","-0.17966720461845398"
"8","3egxgj7e","Policy distr","0.06840777397155762","polished-galaxy-105","-0.17884114384651184"
"8","3egxgj7e","Policy distr","0.07136602699756622","polished-galaxy-105","-0.1780150979757309"
"8","3egxgj7e","Policy distr","0.0744376927614212","polished-galaxy-105","-0.17718903720378876"
"8","3egxgj7e","Policy distr","0.07762624323368073","polished-galaxy-105","-0.1763629913330078"
"8","3egxgj7e","Policy distr","0.08093562722206116","polished-galaxy-105","-0.17553693056106567"
"8","3egxgj7e","Policy distr","0.08436951786279678","polished-galaxy-105","-0.17471086978912354"
"8","3egxgj7e","Policy distr","0.08793185651302338","polished-galaxy-105","-0.1738848090171814"
"8","3egxgj7e","Policy distr","0.09162671118974686","polished-galaxy-105","-0.17305874824523926"
"8","3egxgj7e","Policy distr","0.09545797109603882","polished-galaxy-105","-0.1722327023744583"
"8","3egxgj7e","Policy distr","0.09943002462387085","polished-galaxy-105","-0.17140664160251617"
"8","3egxgj7e","Policy distr","0.10354702174663544","polished-galaxy-105","-0.17058059573173523"
"8","3egxgj7e","Policy distr","0.10781340301036835","polished-galaxy-105","-0.1697545349597931"
"8","3egxgj7e","Policy distr","0.11223358660936356","polished-galaxy-105","-0.16892847418785095"
"8","3egxgj7e","Policy distr","0.11681206524372101","polished-galaxy-105","-0.1681024134159088"
"8","3egxgj7e","Policy distr","0.12155341356992722","polished-galaxy-105","-0.16727636754512787"
"8","3egxgj7e","Policy distr","0.12646256387233734","polished-galaxy-105","-0.16645030677318573"
"8","3egxgj7e","Policy distr","0.1315440535545349","polished-galaxy-105","-0.16562426090240479"
"8","3egxgj7e","Policy distr","0.1368030160665512","polished-galaxy-105","-0.16479820013046265"
"8","3egxgj7e","Policy distr","0.1422443389892578","polished-galaxy-105","-0.1639721393585205"
"8","3egxgj7e","Policy distr","0.14787310361862183","polished-galaxy-105","-0.16314607858657837"
"8","3egxgj7e","Policy distr","0.15369433164596558","polished-galaxy-105","-0.16232003271579742"
"8","3egxgj7e","Policy distr","0.15971358120441437","polished-galaxy-105","-0.16149397194385529"
"8","3egxgj7e","Policy distr","0.16593600809574127","polished-galaxy-105","-0.16066791117191315"
"8","3egxgj7e","Policy distr","0.17236699163913727","polished-galaxy-105","-0.1598418653011322"
"8","3egxgj7e","Policy distr","0.17901219427585602","polished-galaxy-105","-0.15901580452919006"
"8","3egxgj7e","Policy distr","0.1858772337436676","polished-galaxy-105","-0.15818974375724792"
"8","3egxgj7e","Policy distr","0.19296763837337494","polished-galaxy-105","-0.1573636829853058"
"8","3egxgj7e","Policy distr","0.20028914511203766","polished-galaxy-105","-0.15653763711452484"
"8","3egxgj7e","Policy distr","0.20784784853458405","polished-galaxy-105","-0.1557115763425827"
"8","3egxgj7e","Policy distr","0.2156493365764618","polished-galaxy-105","-0.15488553047180176"
"8","3egxgj7e","Policy distr","0.22370003163814545","polished-galaxy-105","-0.15405946969985962"
"8","3egxgj7e","Policy distr","0.232005774974823","polished-galaxy-105","-0.15323340892791748"
"8","3egxgj7e","Policy distr","0.2405727207660675","polished-galaxy-105","-0.15240734815597534"
"8","3egxgj7e","Policy distr","0.24940694868564606","polished-galaxy-105","-0.1515813022851944"
"8","3egxgj7e","Policy distr","0.2585150897502899","polished-galaxy-105","-0.15075524151325226"
"8","3egxgj7e","Policy distr","0.267903208732605","polished-galaxy-105","-0.1499291956424713"
"8","3egxgj7e","Policy distr","0.2775780260562897","polished-galaxy-105","-0.14910313487052917"
"8","3egxgj7e","Policy distr","0.28754574060440063","polished-galaxy-105","-0.14827707409858704"
"8","3egxgj7e","Policy distr","0.2978131175041199","polished-galaxy-105","-0.1474510133266449"
"8","3egxgj7e","Policy distr","0.3083866834640503","polished-galaxy-105","-0.14662495255470276"
"8","3egxgj7e","Policy distr","0.3192729353904724","polished-galaxy-105","-0.14579890668392181"
"8","3egxgj7e","Policy distr","0.3304786682128906","polished-galaxy-105","-0.14497284591197968"
"8","3egxgj7e","Policy distr","0.34201058745384216","polished-galaxy-105","-0.14414680004119873"
"8","3egxgj7e","Policy distr","0.3538758158683777","polished-galaxy-105","-0.1433207392692566"
"8","3egxgj7e","Policy distr","0.3660808205604553","polished-galaxy-105","-0.14249467849731445"
"8","3egxgj7e","Policy distr","0.37863263487815857","polished-galaxy-105","-0.14166861772537231"
"8","3egxgj7e","Policy distr","0.3915378153324127","polished-galaxy-105","-0.14084257185459137"
"8","3egxgj7e","Policy distr","0.40480372309684753","polished-galaxy-105","-0.14001651108264923"
"8","3egxgj7e","Policy distr","0.41843685507774353","polished-galaxy-105","-0.1391904652118683"
"8","3egxgj7e","Policy distr","0.4324444532394409","polished-galaxy-105","-0.13836440443992615"
"8","3egxgj7e","Policy distr","0.4468334913253784","polished-galaxy-105","-0.137538343667984"
"8","3egxgj7e","Policy distr","0.46161091327667236","polished-galaxy-105","-0.13671228289604187"
"8","3egxgj7e","Policy distr","0.4767831861972809","polished-galaxy-105","-0.13588623702526093"
"8","3egxgj7e","Policy distr","0.49235799908638","polished-galaxy-105","-0.1350601762533188"
"8","3egxgj7e","Policy distr","0.5083420276641846","polished-galaxy-105","-0.13423411548137665"
"8","3egxgj7e","Policy distr","0.5247417092323303","polished-galaxy-105","-0.1334080696105957"
"8","3egxgj7e","Policy distr","0.5415645837783813","polished-galaxy-105","-0.13258200883865356"
"8","3egxgj7e","Policy distr","0.5588172078132629","polished-galaxy-105","-0.13175594806671143"
"8","3egxgj7e","Policy distr","0.5765064358711243","polished-galaxy-105","-0.1309298872947693"
"8","3egxgj7e","Policy distr","0.5946387648582458","polished-galaxy-105","-0.13010384142398834"
"8","3egxgj7e","Policy distr","0.6132216453552246","polished-galaxy-105","-0.1292777806520462"
"8","3egxgj7e","Policy distr","0.6322606205940247","polished-galaxy-105","-0.12845173478126526"
"8","3egxgj7e","Policy distr","0.6517637968063354","polished-galaxy-105","-0.12762567400932312"
"8","3egxgj7e","Policy distr","0.6717365980148315","polished-galaxy-105","-0.12679961323738098"
"8","3egxgj7e","Policy distr","0.6921856999397278","polished-galaxy-105","-0.12597355246543884"
"8","3egxgj7e","Policy distr","0.7131173014640808","polished-galaxy-105","-0.1251475065946579"
"8","3egxgj7e","Policy distr","0.7345383167266846","polished-galaxy-105","-0.12432144582271576"
"8","3egxgj7e","Policy distr","0.7564544677734375","polished-galaxy-105","-0.12349538505077362"
"8","3egxgj7e","Policy distr","0.778871476650238","polished-galaxy-105","-0.12266933917999268"
"8","3egxgj7e","Policy distr","0.8017958998680115","polished-galaxy-105","-0.12184327840805054"
"8","3egxgj7e","Policy distr","0.8252333998680115","polished-galaxy-105","-0.1210172176361084"
"8","3egxgj7e","Policy distr","0.8491892218589783","polished-galaxy-105","-0.12019117176532745"
"8","3egxgj7e","Policy distr","0.8736695051193237","polished-galaxy-105","-0.11936511099338531"
"8","3egxgj7e","Policy distr","0.8986793160438538","polished-galaxy-105","-0.11853905022144318"
"8","3egxgj7e","Policy distr","0.924223780632019","polished-galaxy-105","-0.11771299690008163"
"8","3egxgj7e","Policy distr","0.950308084487915","polished-galaxy-105","-0.11688694357872009"
"8","3egxgj7e","Policy distr","0.9769371151924133","polished-galaxy-105","-0.11606088280677795"
"8","3egxgj7e","Policy distr","1.0041152238845825","polished-galaxy-105","-0.11523482948541641"
"8","3egxgj7e","Policy distr","1.031847357749939","polished-galaxy-105","-0.11440877616405487"
"8","3egxgj7e","Policy distr","1.0601377487182617","polished-galaxy-105","-0.11358271539211273"
"8","3egxgj7e","Policy distr","1.0889902114868164","polished-galaxy-105","-0.11275666207075119"
"8","3egxgj7e","Policy distr","1.1184086799621582","polished-galaxy-105","-0.11193060874938965"
"8","3egxgj7e","Policy distr","1.1483969688415527","polished-galaxy-105","-0.11110454797744751"
"8","3egxgj7e","Policy distr","1.1789581775665283","polished-galaxy-105","-0.11027848720550537"
"8","3egxgj7e","Policy distr","1.2100948095321655","polished-galaxy-105","-0.10945244133472443"
"8","3egxgj7e","Policy distr","1.241810917854309","polished-galaxy-105","-0.10862638056278229"
"8","3egxgj7e","Policy distr","1.2741087675094604","polished-galaxy-105","-0.10780031979084015"
"8","3egxgj7e","Policy distr","1.3069899082183838","polished-galaxy-105","-0.1069742739200592"
"8","3egxgj7e","Policy distr","1.3404573202133179","polished-galaxy-105","-0.10614821314811707"
"8","3egxgj7e","Policy distr","1.3745120763778687","polished-galaxy-105","-0.10532215237617493"
"8","3egxgj7e","Policy distr","1.4091559648513794","polished-galaxy-105","-0.10449609905481339"
"8","3egxgj7e","Policy distr","1.444389820098877","polished-galaxy-105","-0.10367004573345184"
"8","3egxgj7e","Policy distr","1.4802143573760986","polished-galaxy-105","-0.1028439849615097"
"8","3egxgj7e","Policy distr","1.5166301727294922","polished-galaxy-105","-0.10201793164014816"
"8","3egxgj7e","Policy distr","1.553637146949768","polished-galaxy-105","-0.10119187831878662"
"8","3egxgj7e","Policy distr","1.591235876083374","polished-galaxy-105","-0.10036581754684448"
"8","3egxgj7e","Policy distr","1.629424810409546","polished-galaxy-105","-0.09953975677490234"
"8","3egxgj7e","Policy distr","1.668202519416809","polished-galaxy-105","-0.0987137109041214"
"8","3egxgj7e","Policy distr","1.7075692415237427","polished-galaxy-105","-0.09788765013217926"
"8","3egxgj7e","Policy distr","1.7475224733352661","polished-galaxy-105","-0.09706158936023712"
"8","3egxgj7e","Policy distr","1.788059115409851","polished-galaxy-105","-0.09623554348945618"
"8","3egxgj7e","Policy distr","1.8291782140731812","polished-galaxy-105","-0.09540948271751404"
"8","3egxgj7e","Policy distr","1.8708760738372803","polished-galaxy-105","-0.0945834219455719"
"8","3egxgj7e","Policy distr","1.9131495952606201","polished-galaxy-105","-0.09375736862421036"
"8","3egxgj7e","Policy distr","1.9559946060180664","polished-galaxy-105","-0.09293131530284882"
"8","3egxgj7e","Policy distr","1.999407410621643","polished-galaxy-105","-0.09210525453090668"
"8","3egxgj7e","Policy distr","2.0433833599090576","polished-galaxy-105","-0.09127920120954514"
"8","3egxgj7e","Policy distr","2.087916851043701","polished-galaxy-105","-0.0904531478881836"
"8","3egxgj7e","Policy distr","2.1330032348632812","polished-galaxy-105","-0.08962708711624146"
"8","3egxgj7e","Policy distr","2.178635358810425","polished-galaxy-105","-0.08880103379487991"
"8","3egxgj7e","Policy distr","2.22480845451355","polished-galaxy-105","-0.08797498047351837"
"8","3egxgj7e","Policy distr","2.271515130996704","polished-galaxy-105","-0.08714891970157623"
"8","3egxgj7e","Policy distr","2.3187472820281982","polished-galaxy-105","-0.0863228589296341"
"8","3egxgj7e","Policy distr","2.3664968013763428","polished-galaxy-105","-0.08549681305885315"
"8","3egxgj7e","Policy distr","2.414757251739502","polished-galaxy-105","-0.08467075228691101"
"8","3egxgj7e","Policy distr","2.463519334793091","polished-galaxy-105","-0.08384469151496887"
"8","3egxgj7e","Policy distr","2.51277232170105","polished-galaxy-105","-0.08301864564418793"
"8","3egxgj7e","Policy distr","2.5625085830688477","polished-galaxy-105","-0.08219258487224579"
"8","3egxgj7e","Policy distr","2.612717390060425","polished-galaxy-105","-0.08136652410030365"
"8","3egxgj7e","Policy distr","2.6633875370025635","polished-galaxy-105","-0.08054047077894211"
"8","3egxgj7e","Policy distr","2.714508295059204","polished-galaxy-105","-0.07971441745758057"
"8","3egxgj7e","Policy distr","2.76606822013855","polished-galaxy-105","-0.07888835668563843"
"8","3egxgj7e","Policy distr","2.818054676055908","polished-galaxy-105","-0.07806230336427689"
"8","3egxgj7e","Policy distr","2.870455741882324","polished-galaxy-105","-0.07723625004291534"
"8","3egxgj7e","Policy distr","2.9232583045959473","polished-galaxy-105","-0.0764101892709732"
"8","3egxgj7e","Policy distr","2.9764485359191895","polished-galaxy-105","-0.07558413594961166"
"8","3egxgj7e","Policy distr","3.030012607574463","polished-galaxy-105","-0.07475808262825012"
"8","3egxgj7e","Policy distr","3.0839362144470215","polished-galaxy-105","-0.07393202185630798"
"8","3egxgj7e","Policy distr","3.138205051422119","polished-galaxy-105","-0.07310596108436584"
"8","3egxgj7e","Policy distr","3.1928012371063232","polished-galaxy-105","-0.0722799152135849"
"8","3egxgj7e","Policy distr","3.2477121353149414","polished-galaxy-105","-0.07145385444164276"
"8","3egxgj7e","Policy distr","3.302919864654541","polished-galaxy-105","-0.07062779366970062"
"8","3egxgj7e","Policy distr","3.3584070205688477","polished-galaxy-105","-0.06980174779891968"
"8","3egxgj7e","Policy distr","3.4141576290130615","polished-galaxy-105","-0.06897568702697754"
"8","3egxgj7e","Policy distr","3.47015380859375","polished-galaxy-105","-0.0681496262550354"
"8","3egxgj7e","Policy distr","3.526376485824585","polished-galaxy-105","-0.06732357293367386"
"8","3egxgj7e","Policy distr","3.582808017730713","polished-galaxy-105","-0.06649751961231232"
"8","3egxgj7e","Policy distr","3.6394293308258057","polished-galaxy-105","-0.06567145884037018"
"8","3egxgj7e","Policy distr","3.6962203979492188","polished-galaxy-105","-0.06484540551900864"
"8","3egxgj7e","Policy distr","3.7531628608703613","polished-galaxy-105","-0.0640193521976471"
"8","3egxgj7e","Policy distr","3.8102355003356934","polished-galaxy-105","-0.06319329142570496"
"8","3egxgj7e","Policy distr","3.8674166202545166","polished-galaxy-105","-0.062367238104343414"
"8","3egxgj7e","Policy distr","3.924687623977661","polished-galaxy-105","-0.061541181057691574"
"8","3egxgj7e","Policy distr","3.9820263385772705","polished-galaxy-105","-0.060715124011039734"
"8","3egxgj7e","Policy distr","4.0394110679626465","polished-galaxy-105","-0.05988907068967819"
"8","3egxgj7e","Policy distr","4.0968194007873535","polished-galaxy-105","-0.05906300991773605"
"8","3egxgj7e","Policy distr","4.154229164123535","polished-galaxy-105","-0.05823695659637451"
"8","3egxgj7e","Policy distr","4.211617946624756","polished-galaxy-105","-0.05741090327501297"
"8","3egxgj7e","Policy distr","4.268962860107422","polished-galaxy-105","-0.05658484250307083"
"8","3egxgj7e","Policy distr","4.326240539550781","polished-galaxy-105","-0.05575878918170929"
"8","3egxgj7e","Policy distr","4.383427143096924","polished-galaxy-105","-0.05493273213505745"
"8","3egxgj7e","Policy distr","4.440499782562256","polished-galaxy-105","-0.05410667508840561"
"8","3egxgj7e","Policy distr","4.497432708740234","polished-galaxy-105","-0.05328062176704407"
"8","3egxgj7e","Policy distr","4.554204940795898","polished-galaxy-105","-0.05245456099510193"
"8","3egxgj7e","Policy distr","4.610788822174072","polished-galaxy-105","-0.05162850767374039"
"8","3egxgj7e","Policy distr","4.667160511016846","polished-galaxy-105","-0.050802454352378845"
"8","3egxgj7e","Policy distr","4.723296165466309","polished-galaxy-105","-0.04997639358043671"
"8","3egxgj7e","Policy distr","4.779170036315918","polished-galaxy-105","-0.049150340259075165"
"8","3egxgj7e","Policy distr","4.834756374359131","polished-galaxy-105","-0.048324283212423325"
"8","3egxgj7e","Policy distr","4.890031814575195","polished-galaxy-105","-0.047498226165771484"
"8","3egxgj7e","Policy distr","4.944969654083252","polished-galaxy-105","-0.04667217284440994"
"8","3egxgj7e","Policy distr","4.999545097351074","polished-galaxy-105","-0.045846112072467804"
"8","3egxgj7e","Policy distr","5.0537309646606445","polished-galaxy-105","-0.04502005875110626"
"8","3egxgj7e","Policy distr","5.107503890991211","polished-galaxy-105","-0.04419400542974472"
"8","3egxgj7e","Policy distr","5.160837650299072","polished-galaxy-105","-0.04336794465780258"
"8","3egxgj7e","Policy distr","5.213706016540527","polished-galaxy-105","-0.04254189133644104"
"8","3egxgj7e","Policy distr","5.266083240509033","polished-galaxy-105","-0.0417158342897892"
"8","3egxgj7e","Policy distr","5.317944049835205","polished-galaxy-105","-0.04088977724313736"
"8","3egxgj7e","Policy distr","5.369263648986816","polished-galaxy-105","-0.04006372392177582"
"8","3egxgj7e","Policy distr","5.420016765594482","polished-galaxy-105","-0.03923766314983368"
"8","3egxgj7e","Policy distr","5.4701762199401855","polished-galaxy-105","-0.03841160982847214"
"8","3egxgj7e","Policy distr","5.519718170166016","polished-galaxy-105","-0.037585556507110596"
"8","3egxgj7e","Policy distr","5.568617343902588","polished-galaxy-105","-0.03675949573516846"
"8","3egxgj7e","Policy distr","5.616848945617676","polished-galaxy-105","-0.035933442413806915"
"8","3egxgj7e","Policy distr","5.664388179779053","polished-galaxy-105","-0.035107385367155075"
"8","3egxgj7e","Policy distr","5.711209774017334","polished-galaxy-105","-0.034281328320503235"
"8","3egxgj7e","Policy distr","5.757289409637451","polished-galaxy-105","-0.03345527499914169"
"8","3egxgj7e","Policy distr","5.8026041984558105","polished-galaxy-105","-0.032629214227199554"
"8","3egxgj7e","Policy distr","5.8471293449401855","polished-galaxy-105","-0.03180316090583801"
"8","3egxgj7e","Policy distr","5.890841007232666","polished-galaxy-105","-0.03097710572183132"
"8","3egxgj7e","Policy distr","5.933717250823975","polished-galaxy-105","-0.03015104867517948"
"8","3egxgj7e","Policy distr","5.975733280181885","polished-galaxy-105","-0.02932499349117279"
"8","3egxgj7e","Policy distr","6.0168681144714355","polished-galaxy-105","-0.02849893644452095"
"8","3egxgj7e","Policy distr","6.057098865509033","polished-galaxy-105","-0.02767287939786911"
"8","3egxgj7e","Policy distr","6.096402645111084","polished-galaxy-105","-0.02684682421386242"
"8","3egxgj7e","Policy distr","6.134758949279785","polished-galaxy-105","-0.026020769029855728"
"8","3egxgj7e","Policy distr","6.172147274017334","polished-galaxy-105","-0.025194711983203888"
"8","3egxgj7e","Policy distr","6.208547115325928","polished-galaxy-105","-0.024368654936552048"
"8","3egxgj7e","Policy distr","6.243936538696289","polished-galaxy-105","-0.023542599752545357"
"8","3egxgj7e","Policy distr","6.278297424316406","polished-galaxy-105","-0.022716544568538666"
"8","3egxgj7e","Policy distr","6.311610698699951","polished-galaxy-105","-0.021890487521886826"
"8","3egxgj7e","Policy distr","6.343856334686279","polished-galaxy-105","-0.021064430475234985"
"8","3egxgj7e","Policy distr","6.3750176429748535","polished-galaxy-105","-0.020238375291228294"
"8","3egxgj7e","Policy distr","6.40507698059082","polished-galaxy-105","-0.019412320107221603"
"8","3egxgj7e","Policy distr","6.43401575088501","polished-galaxy-105","-0.018586263060569763"
"8","3egxgj7e","Policy distr","6.461818695068359","polished-galaxy-105","-0.017760206013917923"
"8","3egxgj7e","Policy distr","6.488470077514648","polished-galaxy-105","-0.016934150829911232"
"8","3egxgj7e","Policy distr","6.513955593109131","polished-galaxy-105","-0.01610809564590454"
"8","3egxgj7e","Policy distr","6.538258075714111","polished-galaxy-105","-0.0152820385992527"
"8","3egxgj7e","Policy distr","6.561366558074951","polished-galaxy-105","-0.01445598155260086"
"8","3egxgj7e","Policy distr","6.58326530456543","polished-galaxy-105","-0.01362992636859417"
"8","3egxgj7e","Policy distr","6.60394287109375","polished-galaxy-105","-0.01280386932194233"
"8","3egxgj7e","Policy distr","6.623386859893799","polished-galaxy-105","-0.011977814137935638"
"8","3egxgj7e","Policy distr","6.6415863037109375","polished-galaxy-105","-0.011151757091283798"
"8","3egxgj7e","Policy distr","6.6585307121276855","polished-galaxy-105","-0.010325701907277107"
"8","3egxgj7e","Policy distr","6.674210548400879","polished-galaxy-105","-0.009499644860625267"
"8","3egxgj7e","Policy distr","6.688615322113037","polished-galaxy-105","-0.008673589676618576"
"8","3egxgj7e","Policy distr","6.701737880706787","polished-galaxy-105","-0.007847532629966736"
"8","3egxgj7e","Policy distr","6.7135701179504395","polished-galaxy-105","-0.0070214769802987576"
"8","3egxgj7e","Policy distr","6.724104881286621","polished-galaxy-105","-0.006195420864969492"
"8","3egxgj7e","Policy distr","6.733336925506592","polished-galaxy-105","-0.005369364749640226"
"8","3egxgj7e","Policy distr","6.741260051727295","polished-galaxy-105","-0.004543308634310961"
"8","3egxgj7e","Policy distr","6.747869491577148","polished-galaxy-105","-0.003717252518981695"
"8","3egxgj7e","Policy distr","6.753161907196045","polished-galaxy-105","-0.0028911964036524296"
"8","3egxgj7e","Policy distr","6.757134437561035","polished-galaxy-105","-0.002065140288323164"
"8","3egxgj7e","Policy distr","6.7597832679748535","polished-galaxy-105","-0.0012390841729938984"
"8","3egxgj7e","Policy distr","6.761108875274658","polished-galaxy-105","-0.0004130280576646328"
"8","3egxgj7e","Policy distr","6.761108875274658","polished-galaxy-105","0.0004130280576646328"
"8","3egxgj7e","Policy distr","6.7597832679748535","polished-galaxy-105","0.0012390841729938984"
"8","3egxgj7e","Policy distr","6.757134437561035","polished-galaxy-105","0.002065140288323164"
"8","3egxgj7e","Policy distr","6.753161907196045","polished-galaxy-105","0.0028911964036524296"
"8","3egxgj7e","Policy distr","6.747869491577148","polished-galaxy-105","0.003717252518981695"
"8","3egxgj7e","Policy distr","6.741260051727295","polished-galaxy-105","0.004543308634310961"
"8","3egxgj7e","Policy distr","6.733336925506592","polished-galaxy-105","0.005369364749640226"
"8","3egxgj7e","Policy distr","6.724104881286621","polished-galaxy-105","0.006195420864969492"
"8","3egxgj7e","Policy distr","6.7135701179504395","polished-galaxy-105","0.0070214769802987576"
"8","3egxgj7e","Policy distr","6.701737880706787","polished-galaxy-105","0.007847532629966736"
"8","3egxgj7e","Policy distr","6.688615322113037","polished-galaxy-105","0.008673589676618576"
"8","3egxgj7e","Policy distr","6.674210548400879","polished-galaxy-105","0.009499644860625267"
"8","3egxgj7e","Policy distr","6.6585307121276855","polished-galaxy-105","0.010325701907277107"
"8","3egxgj7e","Policy distr","6.6415863037109375","polished-galaxy-105","0.011151757091283798"
"8","3egxgj7e","Policy distr","6.623386859893799","polished-galaxy-105","0.011977814137935638"
"8","3egxgj7e","Policy distr","6.60394287109375","polished-galaxy-105","0.01280386932194233"
"8","3egxgj7e","Policy distr","6.58326530456543","polished-galaxy-105","0.01362992636859417"
"8","3egxgj7e","Policy distr","6.561366558074951","polished-galaxy-105","0.01445598155260086"
"8","3egxgj7e","Policy distr","6.538258075714111","polished-galaxy-105","0.0152820385992527"
"8","3egxgj7e","Policy distr","6.513955593109131","polished-galaxy-105","0.01610809564590454"
"8","3egxgj7e","Policy distr","6.488470077514648","polished-galaxy-105","0.016934150829911232"
"8","3egxgj7e","Policy distr","6.461818695068359","polished-galaxy-105","0.017760206013917923"
"8","3egxgj7e","Policy distr","6.43401575088501","polished-galaxy-105","0.018586263060569763"
"8","3egxgj7e","Policy distr","6.40507698059082","polished-galaxy-105","0.019412320107221603"
"8","3egxgj7e","Policy distr","6.3750176429748535","polished-galaxy-105","0.020238375291228294"
"8","3egxgj7e","Policy distr","6.343856334686279","polished-galaxy-105","0.021064430475234985"
"8","3egxgj7e","Policy distr","6.311610698699951","polished-galaxy-105","0.021890487521886826"
"8","3egxgj7e","Policy distr","6.278297424316406","polished-galaxy-105","0.022716544568538666"
"8","3egxgj7e","Policy distr","6.243936538696289","polished-galaxy-105","0.023542599752545357"
"8","3egxgj7e","Policy distr","6.208547115325928","polished-galaxy-105","0.024368654936552048"
"8","3egxgj7e","Policy distr","6.172147274017334","polished-galaxy-105","0.025194711983203888"
"8","3egxgj7e","Policy distr","6.134758949279785","polished-galaxy-105","0.026020769029855728"
"8","3egxgj7e","Policy distr","6.096402645111084","polished-galaxy-105","0.02684682421386242"
"8","3egxgj7e","Policy distr","6.057098865509033","polished-galaxy-105","0.02767287939786911"
"8","3egxgj7e","Policy distr","6.0168681144714355","polished-galaxy-105","0.02849893644452095"
"8","3egxgj7e","Policy distr","5.975733280181885","polished-galaxy-105","0.02932499349117279"
"8","3egxgj7e","Policy distr","5.933717250823975","polished-galaxy-105","0.03015104867517948"
"8","3egxgj7e","Policy distr","5.890841007232666","polished-galaxy-105","0.03097710572183132"
"8","3egxgj7e","Policy distr","5.8471293449401855","polished-galaxy-105","0.03180316090583801"
"8","3egxgj7e","Policy distr","5.8026041984558105","polished-galaxy-105","0.032629214227199554"
"8","3egxgj7e","Policy distr","5.757289409637451","polished-galaxy-105","0.03345527499914169"
"8","3egxgj7e","Policy distr","5.711209774017334","polished-galaxy-105","0.034281328320503235"
"8","3egxgj7e","Policy distr","5.664388179779053","polished-galaxy-105","0.035107385367155075"
"8","3egxgj7e","Policy distr","5.616848945617676","polished-galaxy-105","0.035933442413806915"
"8","3egxgj7e","Policy distr","5.568617343902588","polished-galaxy-105","0.03675949573516846"
"8","3egxgj7e","Policy distr","5.519718170166016","polished-galaxy-105","0.037585556507110596"
"8","3egxgj7e","Policy distr","5.4701762199401855","polished-galaxy-105","0.03841160982847214"
"8","3egxgj7e","Policy distr","5.420016765594482","polished-galaxy-105","0.03923766314983368"
"8","3egxgj7e","Policy distr","5.369263648986816","polished-galaxy-105","0.04006372392177582"
"8","3egxgj7e","Policy distr","5.317944049835205","polished-galaxy-105","0.04088977724313736"
"8","3egxgj7e","Policy distr","5.266083240509033","polished-galaxy-105","0.0417158342897892"
"8","3egxgj7e","Policy distr","5.213706016540527","polished-galaxy-105","0.04254189133644104"
"8","3egxgj7e","Policy distr","5.160837650299072","polished-galaxy-105","0.04336794465780258"
"8","3egxgj7e","Policy distr","5.107503890991211","polished-galaxy-105","0.04419400542974472"
"8","3egxgj7e","Policy distr","5.0537309646606445","polished-galaxy-105","0.04502005875110626"
"8","3egxgj7e","Policy distr","4.999545097351074","polished-galaxy-105","0.045846112072467804"
"8","3egxgj7e","Policy distr","4.944969654083252","polished-galaxy-105","0.04667217284440994"
"8","3egxgj7e","Policy distr","4.890031814575195","polished-galaxy-105","0.047498226165771484"
"8","3egxgj7e","Policy distr","4.834756374359131","polished-galaxy-105","0.048324283212423325"
"8","3egxgj7e","Policy distr","4.779170036315918","polished-galaxy-105","0.049150340259075165"
"8","3egxgj7e","Policy distr","4.723296165466309","polished-galaxy-105","0.04997639358043671"
"8","3egxgj7e","Policy distr","4.667160511016846","polished-galaxy-105","0.050802454352378845"
"8","3egxgj7e","Policy distr","4.610788822174072","polished-galaxy-105","0.05162850767374039"
"8","3egxgj7e","Policy distr","4.554204940795898","polished-galaxy-105","0.05245456099510193"
"8","3egxgj7e","Policy distr","4.497432708740234","polished-galaxy-105","0.05328062176704407"
"8","3egxgj7e","Policy distr","4.440499782562256","polished-galaxy-105","0.05410667508840561"
"8","3egxgj7e","Policy distr","4.383427143096924","polished-galaxy-105","0.05493273213505745"
"8","3egxgj7e","Policy distr","4.326240539550781","polished-galaxy-105","0.05575878918170929"
"8","3egxgj7e","Policy distr","4.268962860107422","polished-galaxy-105","0.05658484250307083"
"8","3egxgj7e","Policy distr","4.211617946624756","polished-galaxy-105","0.05741090327501297"
"8","3egxgj7e","Policy distr","4.154229164123535","polished-galaxy-105","0.05823695659637451"
"8","3egxgj7e","Policy distr","4.0968194007873535","polished-galaxy-105","0.05906300991773605"
"8","3egxgj7e","Policy distr","4.0394110679626465","polished-galaxy-105","0.05988907068967819"
"8","3egxgj7e","Policy distr","3.9820263385772705","polished-galaxy-105","0.060715124011039734"
"8","3egxgj7e","Policy distr","3.924687623977661","polished-galaxy-105","0.061541181057691574"
"8","3egxgj7e","Policy distr","3.8674166202545166","polished-galaxy-105","0.062367238104343414"
"8","3egxgj7e","Policy distr","3.8102355003356934","polished-galaxy-105","0.06319329142570496"
"8","3egxgj7e","Policy distr","3.7531628608703613","polished-galaxy-105","0.0640193521976471"
"8","3egxgj7e","Policy distr","3.6962203979492188","polished-galaxy-105","0.06484540551900864"
"8","3egxgj7e","Policy distr","3.6394293308258057","polished-galaxy-105","0.06567145884037018"
"8","3egxgj7e","Policy distr","3.582808017730713","polished-galaxy-105","0.06649751961231232"
"8","3egxgj7e","Policy distr","3.526376485824585","polished-galaxy-105","0.06732357293367386"
"8","3egxgj7e","Policy distr","3.47015380859375","polished-galaxy-105","0.0681496262550354"
"8","3egxgj7e","Policy distr","3.4141576290130615","polished-galaxy-105","0.06897568702697754"
"8","3egxgj7e","Policy distr","3.3584070205688477","polished-galaxy-105","0.06980174779891968"
"8","3egxgj7e","Policy distr","3.302919864654541","polished-galaxy-105","0.07062779366970062"
"8","3egxgj7e","Policy distr","3.2477121353149414","polished-galaxy-105","0.07145385444164276"
"8","3egxgj7e","Policy distr","3.1928012371063232","polished-galaxy-105","0.0722799152135849"
"8","3egxgj7e","Policy distr","3.138205051422119","polished-galaxy-105","0.07310596108436584"
"8","3egxgj7e","Policy distr","3.0839362144470215","polished-galaxy-105","0.07393202185630798"
"8","3egxgj7e","Policy distr","3.030012607574463","polished-galaxy-105","0.07475808262825012"
"8","3egxgj7e","Policy distr","2.9764485359191895","polished-galaxy-105","0.07558413594961166"
"8","3egxgj7e","Policy distr","2.9232583045959473","polished-galaxy-105","0.0764101892709732"
"8","3egxgj7e","Policy distr","2.870455741882324","polished-galaxy-105","0.07723625004291534"
"8","3egxgj7e","Policy distr","2.818054676055908","polished-galaxy-105","0.07806230336427689"
"8","3egxgj7e","Policy distr","2.76606822013855","polished-galaxy-105","0.07888835668563843"
"8","3egxgj7e","Policy distr","2.714508295059204","polished-galaxy-105","0.07971441745758057"
"8","3egxgj7e","Policy distr","2.6633875370025635","polished-galaxy-105","0.08054047077894211"
"8","3egxgj7e","Policy distr","2.612717390060425","polished-galaxy-105","0.08136652410030365"
"8","3egxgj7e","Policy distr","2.5625085830688477","polished-galaxy-105","0.08219258487224579"
"8","3egxgj7e","Policy distr","2.51277232170105","polished-galaxy-105","0.08301864564418793"
"8","3egxgj7e","Policy distr","2.463519334793091","polished-galaxy-105","0.08384469151496887"
"8","3egxgj7e","Policy distr","2.414757251739502","polished-galaxy-105","0.08467075228691101"
"8","3egxgj7e","Policy distr","2.3664968013763428","polished-galaxy-105","0.08549681305885315"
"8","3egxgj7e","Policy distr","2.3187472820281982","polished-galaxy-105","0.0863228589296341"
"8","3egxgj7e","Policy distr","2.271515130996704","polished-galaxy-105","0.08714891970157623"
"8","3egxgj7e","Policy distr","2.22480845451355","polished-galaxy-105","0.08797498047351837"
"8","3egxgj7e","Policy distr","2.178635358810425","polished-galaxy-105","0.08880103379487991"
"8","3egxgj7e","Policy distr","2.1330032348632812","polished-galaxy-105","0.08962708711624146"
"8","3egxgj7e","Policy distr","2.087916851043701","polished-galaxy-105","0.0904531478881836"
"8","3egxgj7e","Policy distr","2.0433833599090576","polished-galaxy-105","0.09127920120954514"
"8","3egxgj7e","Policy distr","1.999407410621643","polished-galaxy-105","0.09210525453090668"
"8","3egxgj7e","Policy distr","1.9559946060180664","polished-galaxy-105","0.09293131530284882"
"8","3egxgj7e","Policy distr","1.9131495952606201","polished-galaxy-105","0.09375736862421036"
"8","3egxgj7e","Policy distr","1.8708760738372803","polished-galaxy-105","0.0945834219455719"
"8","3egxgj7e","Policy distr","1.8291782140731812","polished-galaxy-105","0.09540948271751404"
"8","3egxgj7e","Policy distr","1.788059115409851","polished-galaxy-105","0.09623554348945618"
"8","3egxgj7e","Policy distr","1.7475224733352661","polished-galaxy-105","0.09706158936023712"
"8","3egxgj7e","Policy distr","1.7075692415237427","polished-galaxy-105","0.09788765013217926"
"8","3egxgj7e","Policy distr","1.668202519416809","polished-galaxy-105","0.0987137109041214"
"8","3egxgj7e","Policy distr","1.629424810409546","polished-galaxy-105","0.09953975677490234"
"8","3egxgj7e","Policy distr","1.591235876083374","polished-galaxy-105","0.10036581754684448"
"8","3egxgj7e","Policy distr","1.553637146949768","polished-galaxy-105","0.10119187831878662"
"8","3egxgj7e","Policy distr","1.5166301727294922","polished-galaxy-105","0.10201793164014816"
"8","3egxgj7e","Policy distr","1.4802143573760986","polished-galaxy-105","0.1028439849615097"
"8","3egxgj7e","Policy distr","1.444389820098877","polished-galaxy-105","0.10367004573345184"
"8","3egxgj7e","Policy distr","1.4091559648513794","polished-galaxy-105","0.10449609905481339"
"8","3egxgj7e","Policy distr","1.3745120763778687","polished-galaxy-105","0.10532215237617493"
"8","3egxgj7e","Policy distr","1.3404573202133179","polished-galaxy-105","0.10614821314811707"
"8","3egxgj7e","Policy distr","1.3069899082183838","polished-galaxy-105","0.1069742739200592"
"8","3egxgj7e","Policy distr","1.2741087675094604","polished-galaxy-105","0.10780031979084015"
"8","3egxgj7e","Policy distr","1.241810917854309","polished-galaxy-105","0.10862638056278229"
"8","3egxgj7e","Policy distr","1.2100948095321655","polished-galaxy-105","0.10945244133472443"
"8","3egxgj7e","Policy distr","1.1789581775665283","polished-galaxy-105","0.11027848720550537"
"8","3egxgj7e","Policy distr","1.1483969688415527","polished-galaxy-105","0.11110454797744751"
"8","3egxgj7e","Policy distr","1.1184086799621582","polished-galaxy-105","0.11193060874938965"
"8","3egxgj7e","Policy distr","1.0889902114868164","polished-galaxy-105","0.11275666207075119"
"8","3egxgj7e","Policy distr","1.0601377487182617","polished-galaxy-105","0.11358271539211273"
"8","3egxgj7e","Policy distr","1.031847357749939","polished-galaxy-105","0.11440877616405487"
"8","3egxgj7e","Policy distr","1.0041152238845825","polished-galaxy-105","0.11523482948541641"
"8","3egxgj7e","Policy distr","0.9769371151924133","polished-galaxy-105","0.11606088280677795"
"8","3egxgj7e","Policy distr","0.950308084487915","polished-galaxy-105","0.11688694357872009"
"8","3egxgj7e","Policy distr","0.924223780632019","polished-galaxy-105","0.11771299690008163"
"8","3egxgj7e","Policy distr","0.8986793160438538","polished-galaxy-105","0.11853905022144318"
"8","3egxgj7e","Policy distr","0.8736695051193237","polished-galaxy-105","0.11936511099338531"
"8","3egxgj7e","Policy distr","0.8491892218589783","polished-galaxy-105","0.12019117176532745"
"8","3egxgj7e","Policy distr","0.8252333998680115","polished-galaxy-105","0.1210172176361084"
"8","3egxgj7e","Policy distr","0.8017958998680115","polished-galaxy-105","0.12184327840805054"
"8","3egxgj7e","Policy distr","0.778871476650238","polished-galaxy-105","0.12266933917999268"
"8","3egxgj7e","Policy distr","0.7564544677734375","polished-galaxy-105","0.12349538505077362"
"8","3egxgj7e","Policy distr","0.7345383167266846","polished-galaxy-105","0.12432144582271576"
"8","3egxgj7e","Policy distr","0.7131173014640808","polished-galaxy-105","0.1251475065946579"
"8","3egxgj7e","Policy distr","0.6921856999397278","polished-galaxy-105","0.12597355246543884"
"8","3egxgj7e","Policy distr","0.6717365980148315","polished-galaxy-105","0.12679961323738098"
"8","3egxgj7e","Policy distr","0.6517637968063354","polished-galaxy-105","0.12762567400932312"
"8","3egxgj7e","Policy distr","0.6322606205940247","polished-galaxy-105","0.12845173478126526"
"8","3egxgj7e","Policy distr","0.6132216453552246","polished-galaxy-105","0.1292777806520462"
"8","3egxgj7e","Policy distr","0.5946387648582458","polished-galaxy-105","0.13010384142398834"
"8","3egxgj7e","Policy distr","0.5765064358711243","polished-galaxy-105","0.1309298872947693"
"8","3egxgj7e","Policy distr","0.5588172078132629","polished-galaxy-105","0.13175594806671143"
"8","3egxgj7e","Policy distr","0.5415645837783813","polished-galaxy-105","0.13258200883865356"
"8","3egxgj7e","Policy distr","0.5247417092323303","polished-galaxy-105","0.1334080696105957"
"8","3egxgj7e","Policy distr","0.5083420276641846","polished-galaxy-105","0.13423411548137665"
"8","3egxgj7e","Policy distr","0.49235799908638","polished-galaxy-105","0.1350601762533188"
"8","3egxgj7e","Policy distr","0.4767831861972809","polished-galaxy-105","0.13588623702526093"
"8","3egxgj7e","Policy distr","0.46161091327667236","polished-galaxy-105","0.13671228289604187"
"8","3egxgj7e","Policy distr","0.4468334913253784","polished-galaxy-105","0.137538343667984"
"8","3egxgj7e","Policy distr","0.4324444532394409","polished-galaxy-105","0.13836440443992615"
"8","3egxgj7e","Policy distr","0.41843685507774353","polished-galaxy-105","0.1391904652118683"
"8","3egxgj7e","Policy distr","0.40480372309684753","polished-galaxy-105","0.14001651108264923"
"8","3egxgj7e","Policy distr","0.3915378153324127","polished-galaxy-105","0.14084257185459137"
"8","3egxgj7e","Policy distr","0.37863263487815857","polished-galaxy-105","0.14166861772537231"
"8","3egxgj7e","Policy distr","0.3660808205604553","polished-galaxy-105","0.14249467849731445"
"8","3egxgj7e","Policy distr","0.3538758158683777","polished-galaxy-105","0.1433207392692566"
"8","3egxgj7e","Policy distr","0.34201058745384216","polished-galaxy-105","0.14414680004119873"
"8","3egxgj7e","Policy distr","0.3304786682128906","polished-galaxy-105","0.14497284591197968"
"8","3egxgj7e","Policy distr","0.3192729353904724","polished-galaxy-105","0.14579890668392181"
"8","3egxgj7e","Policy distr","0.3083866834640503","polished-galaxy-105","0.14662495255470276"
"8","3egxgj7e","Policy distr","0.2978131175041199","polished-galaxy-105","0.1474510133266449"
"8","3egxgj7e","Policy distr","0.28754574060440063","polished-galaxy-105","0.14827707409858704"
"8","3egxgj7e","Policy distr","0.2775780260562897","polished-galaxy-105","0.14910313487052917"
"8","3egxgj7e","Policy distr","0.267903208732605","polished-galaxy-105","0.1499291956424713"
"8","3egxgj7e","Policy distr","0.2585150897502899","polished-galaxy-105","0.15075524151325226"
"8","3egxgj7e","Policy distr","0.24940694868564606","polished-galaxy-105","0.1515813022851944"
"8","3egxgj7e","Policy distr","0.2405727207660675","polished-galaxy-105","0.15240734815597534"
"8","3egxgj7e","Policy distr","0.232005774974823","polished-galaxy-105","0.15323340892791748"
"8","3egxgj7e","Policy distr","0.22370003163814545","polished-galaxy-105","0.15405946969985962"
"8","3egxgj7e","Policy distr","0.2156493365764618","polished-galaxy-105","0.15488553047180176"
"8","3egxgj7e","Policy distr","0.20784784853458405","polished-galaxy-105","0.1557115763425827"
"8","3egxgj7e","Policy distr","0.20028914511203766","polished-galaxy-105","0.15653763711452484"
"8","3egxgj7e","Policy distr","0.19296763837337494","polished-galaxy-105","0.1573636829853058"
"8","3egxgj7e","Policy distr","0.1858772337436676","polished-galaxy-105","0.15818974375724792"
"8","3egxgj7e","Policy distr","0.17901219427585602","polished-galaxy-105","0.15901580452919006"
"8","3egxgj7e","Policy distr","0.17236699163913727","polished-galaxy-105","0.1598418653011322"
"8","3egxgj7e","Policy distr","0.16593600809574127","polished-galaxy-105","0.16066791117191315"
"8","3egxgj7e","Policy distr","0.15971358120441437","polished-galaxy-105","0.16149397194385529"
"8","3egxgj7e","Policy distr","0.15369433164596558","polished-galaxy-105","0.16232003271579742"
"8","3egxgj7e","Policy distr","0.14787310361862183","polished-galaxy-105","0.16314607858657837"
"8","3egxgj7e","Policy distr","0.1422443389892578","polished-galaxy-105","0.1639721393585205"
"8","3egxgj7e","Policy distr","0.1368030160665512","polished-galaxy-105","0.16479820013046265"
"8","3egxgj7e","Policy distr","0.1315440535545349","polished-galaxy-105","0.16562426090240479"
"8","3egxgj7e","Policy distr","0.12646256387233734","polished-galaxy-105","0.16645030677318573"
"8","3egxgj7e","Policy distr","0.12155341356992722","polished-galaxy-105","0.16727636754512787"
"8","3egxgj7e","Policy distr","0.11681206524372101","polished-galaxy-105","0.1681024134159088"
"8","3egxgj7e","Policy distr","0.11223358660936356","polished-galaxy-105","0.16892847418785095"
"8","3egxgj7e","Policy distr","0.10781340301036835","polished-galaxy-105","0.1697545349597931"
"8","3egxgj7e","Policy distr","0.10354702174663544","polished-galaxy-105","0.17058059573173523"
"8","3egxgj7e","Policy distr","0.09943002462387085","polished-galaxy-105","0.17140664160251617"
"8","3egxgj7e","Policy distr","0.09545797109603882","polished-galaxy-105","0.1722327023744583"
"8","3egxgj7e","Policy distr","0.09162671118974686","polished-galaxy-105","0.17305874824523926"
"8","3egxgj7e","Policy distr","0.08793185651302338","polished-galaxy-105","0.1738848090171814"
"8","3egxgj7e","Policy distr","0.08436951786279678","polished-galaxy-105","0.17471086978912354"
"8","3egxgj7e","Policy distr","0.08093562722206116","polished-galaxy-105","0.17553693056106567"
"8","3egxgj7e","Policy distr","0.07762624323368073","polished-galaxy-105","0.1763629913330078"
"8","3egxgj7e","Policy distr","0.0744376927614212","polished-galaxy-105","0.17718903720378876"
"8","3egxgj7e","Policy distr","0.07136602699756622","polished-galaxy-105","0.1780150979757309"
"8","3egxgj7e","Policy distr","0.06840777397155762","polished-galaxy-105","0.17884114384651184"
"8","3egxgj7e","Policy distr","0.0655592605471611","polished-galaxy-105","0.17966720461845398"
"8","3egxgj7e","Policy distr","0.06281699240207672","polished-galaxy-105","0.18049326539039612"
"8","3egxgj7e","Policy distr","0.06017771735787392","polished-galaxy-105","0.18131932616233826"
"8","3egxgj7e","Policy distr","0.0576380118727684","polished-galaxy-105","0.1821453720331192"
"8","3egxgj7e","Policy distr","0.05519464612007141","polished-galaxy-105","0.18297143280506134"
"8","3egxgj7e","Policy distr","0.052844543009996414","polished-galaxy-105","0.18379747867584229"
"8","3egxgj7e","Policy distr","0.050584547221660614","polished-galaxy-105","0.18462353944778442"
"8","3egxgj7e","Policy distr","0.048411715775728226","polished-galaxy-105","0.18544960021972656"
"8","3egxgj7e","Policy distr","0.04632316157221794","polished-galaxy-105","0.1862756609916687"
"8","3egxgj7e","Policy distr","0.04431602358818054","polished-galaxy-105","0.18710170686244965"
"8","3egxgj7e","Policy distr","0.042387522757053375","polished-galaxy-105","0.18792776763439178"
"8","3egxgj7e","Policy distr","0.04053499922156334","polished-galaxy-105","0.18875382840633392"
"8","3egxgj7e","Policy distr","0.038755882531404495","polished-galaxy-105","0.18957987427711487"
"8","3egxgj7e","Policy distr","0.03704753518104553","polished-galaxy-105","0.190405935049057"
"8","3egxgj7e","Policy distr","0.035407572984695435","polished-galaxy-105","0.19123199582099915"
"8","3egxgj7e","Policy distr","0.033833570778369904","polished-galaxy-105","0.19205805659294128"
"8","3egxgj7e","Policy distr","0.032323241233825684","polished-galaxy-105","0.19288410246372223"
"8","3egxgj7e","Policy distr","0.030874229967594147","polished-galaxy-105","0.19371016323566437"
"8","3egxgj7e","Policy distr","0.029484426602721214","polished-galaxy-105","0.1945362091064453"
"8","3egxgj7e","Policy distr","0.02815166860818863","polished-galaxy-105","0.19536226987838745"
"8","3egxgj7e","Policy distr","0.026873862370848656","polished-galaxy-105","0.1961883306503296"
"8","3egxgj7e","Policy distr","0.02564902789890766","polished-galaxy-105","0.19701439142227173"
"8","3egxgj7e","Policy distr","0.02447524480521679","polished-galaxy-105","0.19784043729305267"
"8","3egxgj7e","Policy distr","0.023350588977336884","polished-galaxy-105","0.1986664980649948"
"8","3egxgj7e","Policy distr","0.02227325551211834","polished-galaxy-105","0.19949254393577576"
"8","3egxgj7e","Policy distr","0.021241454407572746","polished-galaxy-105","0.2003186047077179"
"8","3egxgj7e","Policy distr","0.02025347203016281","polished-galaxy-105","0.20114466547966003"
"8","3egxgj7e","Policy distr","0.019307658076286316","polished-galaxy-105","0.20197072625160217"
"8","3egxgj7e","Policy distr","0.018402408808469772","polished-galaxy-105","0.2027967870235443"
"8","3egxgj7e","Policy distr","0.017536180093884468","polished-galaxy-105","0.20362283289432526"
"8","3egxgj7e","Policy distr","0.016707435250282288","polished-galaxy-105","0.2044488936662674"
"8","3egxgj7e","Policy distr","0.01591475121676922","polished-galaxy-105","0.20527493953704834"
"8","3egxgj7e","Policy distr","0.015156692825257778","polished-galaxy-105","0.20610100030899048"

==> plot_scripts/data/action_distributions/hopper/hopper_960k.csv <==
"step","lineKey","lineVal"
"-0.13624095916748047","Action distr","0"
"-0.13569492101669312","Action distr","0"
"-0.13514885306358337","Action distr","0"
"-0.13460278511047363","Action distr","0"
"-0.13405674695968628","Action distr","0"
"-0.13351067900657654","Action distr","0"
"-0.13296464085578918","Action distr","0"
"-0.13241857290267944","Action distr","0"
"-0.1318725049495697","Action distr","0"
"-0.13132646679878235","Action distr","0"
"-0.1307803988456726","Action distr","0"
"-0.13023436069488525","Action distr","0"
"-0.1296882927417755","Action distr","0"
"-0.12914222478866577","Action distr","0"
"-0.12859618663787842","Action distr","0"
"-0.12805011868476868","Action distr","0"
"-0.12750408053398132","Action distr","0"
"-0.12695801258087158","Action distr","0"
"-0.12641194462776184","Action distr","0"
"-0.1258659064769745","Action distr","0"
"-0.12531983852386475","Action distr","0"
"-0.1247737854719162","Action distr","0"
"-0.12422773241996765","Action distr","0"
"-0.1236816793680191","Action distr","0"
"-0.12313562631607056","Action distr","0"
"-0.12258956581354141","Action distr","0"
"-0.12204350531101227","Action distr","0"
"-0.12149745225906372","Action distr","0"
"-0.12095139920711517","Action distr","0"
"-0.12040534615516663","Action distr","0"
"-0.11985928565263748","Action distr","0"
"-0.11931322515010834","Action distr","0"
"-0.11876717209815979","Action distr","0"
"-0.11822111904621124","Action distr","0"
"-0.1176750659942627","Action distr","0.06623711991429279"
"-0.11712900549173355","Action distr","0"
"-0.1165829449892044","Action distr","0.06623711991429279"
"-0.11603689193725586","Action distr","0.06623711991429279"
"-0.11549083888530731","Action distr","0.06623711991429279"
"-0.11494478583335876","Action distr","0"
"-0.11439872533082962","Action distr","0"
"-0.11385267227888107","Action distr","0"
"-0.11330661177635193","Action distr","0.06623711991429279"
"-0.11276055872440338","Action distr","0.13247423982858558"
"-0.11221450567245483","Action distr","0"
"-0.11166844516992569","Action distr","0.06623711991429279"
"-0.11112239211797714","Action distr","0.26494847965717117"
"-0.110576331615448","Action distr","0"
"-0.11003027856349945","Action distr","0.06623711991429279"
"-0.1094842255115509","Action distr","0.33118559957146393"
"-0.10893816500902176","Action distr","0.06623711991429279"
"-0.10839211195707321","Action distr","0"
"-0.10784605145454407","Action distr","0.13247423982858558"
"-0.10729999840259552","Action distr","0.06623711991429279"
"-0.10675394535064697","Action distr","0.19871135974287835"
"-0.10620788484811783","Action distr","0"
"-0.10566183179616928","Action distr","0.06623711991429279"
"-0.10511577129364014","Action distr","0.33118559957146393"
"-0.10456971824169159","Action distr","0.26494847965717117"
"-0.10402366518974304","Action distr","0"
"-0.1034776046872139","Action distr","0"
"-0.10293155163526535","Action distr","0.3974227194857567"
"-0.1023854911327362","Action distr","0.19871135974287835"
"-0.10183943808078766","Action distr","0.13247423982858558"
"-0.10129338502883911","Action distr","0.3974227194857567"
"-0.10074733197689056","Action distr","0.3974227194857567"
"-0.10020127147436142","Action distr","0.13247423982858558"
"-0.09965521097183228","Action distr","0.19871135974287835"
"-0.09910915791988373","Action distr","0.26494847965717117"
"-0.09856310486793518","Action distr","0.26494847965717117"
"-0.09801705181598663","Action distr","0.33118559957146393"
"-0.09747099131345749","Action distr","0.13247423982858558"
"-0.09692493081092834","Action distr","0.4636598394000495"
"-0.0963788777589798","Action distr","0.3974227194857567"
"-0.09583282470703125","Action distr","0.26494847965717117"
"-0.0952867716550827","Action distr","0.4636598394000495"
"-0.09474071115255356","Action distr","0.5298969593143423"
"-0.09419465065002441","Action distr","0.33118559957146393"
"-0.09364859759807587","Action distr","0.4636598394000495"
"-0.09310254454612732","Action distr","0.5298969593143423"
"-0.09255649149417877","Action distr","0.7948454389715134"
"-0.09201043099164963","Action distr","0.596134079228635"
"-0.09146437048912048","Action distr","0.7286083190572207"
"-0.09091831743717194","Action distr","0.8610825588858062"
"-0.09037226438522339","Action distr","0.6623711991429279"
"-0.08982621133327484","Action distr","0.4636598394000495"
"-0.0892801508307457","Action distr","0.3974227194857567"
"-0.08873409777879715","Action distr","0.4636598394000495"
"-0.088188037276268","Action distr","0.596134079228635"
"-0.08764198422431946","Action distr","0.3974227194857567"
"-0.08709593117237091","Action distr","0.596134079228635"
"-0.08654987066984177","Action distr","0.6623711991429279"
"-0.08600381761789322","Action distr","0.9935567987143918"
"-0.08545775711536407","Action distr","0.4636598394000495"
"-0.08491170406341553","Action distr","0.7286083190572207"
"-0.08436565101146698","Action distr","0.7286083190572207"
"-0.08381959050893784","Action distr","1.0597939186286847"
"-0.08327353745698929","Action distr","1.19226815845727"
"-0.08272747695446014","Action distr","1.5234537580287342"
"-0.0821814239025116","Action distr","1.19226815845727"
"-0.08163537085056305","Action distr","0.7286083190572207"
"-0.0810893103480339","Action distr","0.9935567987143918"
"-0.08054325729608536","Action distr","1.1260310385429775"
"-0.07999719679355621","Action distr","0.7948454389715134"
"-0.07945114374160767","Action distr","1.0597939186286847"
"-0.07890509068965912","Action distr","1.2585052783715631"
"-0.07835903018712997","Action distr","1.0597939186286847"
"-0.07781297713518143","Action distr","2.318299197000248"
"-0.07726691663265228","Action distr","1.7221651177716124"
"-0.07672086358070374","Action distr","1.3909795182001485"
"-0.07617481052875519","Action distr","1.5234537580287342"
"-0.07562875002622604","Action distr","1.2585052783715631"
"-0.0750826969742775","Action distr","1.4572166381144414"
"-0.07453663647174835","Action distr","2.38453631691454"
"-0.0739905834197998","Action distr","1.5234537580287342"
"-0.07344453036785126","Action distr","1.5896908779430268"
"-0.07289847731590271","Action distr","1.5234537580287342"
"-0.07235241681337357","Action distr","1.5234537580287342"
"-0.07180635631084442","Action distr","1.6559279978573198"
"-0.07126030325889587","Action distr","1.4572166381144414"
"-0.07071425020694733","Action distr","1.9871135974287837"
"-0.07016819715499878","Action distr","1.920876477514491"
"-0.06962213665246964","Action distr","2.252062077085955"
"-0.06907607614994049","Action distr","2.781959036400297"
"-0.06853002309799194","Action distr","2.38453631691454"
"-0.0679839700460434","Action distr","2.781959036400297"
"-0.06743791699409485","Action distr","2.7157219164860047"
"-0.0668918564915657","Action distr","1.9871135974287837"
"-0.06634579598903656","Action distr","1.7884022376859052"
"-0.06579974293708801","Action distr","1.7221651177716124"
"-0.06525368988513947","Action distr","2.7157219164860047"
"-0.06470763683319092","Action distr","2.252062077085955"
"-0.06416157633066177","Action distr","2.38453631691454"
"-0.06361551582813263","Action distr","2.318299197000248"
"-0.06306946277618408","Action distr","3.1793817558860535"
"-0.06252340972423553","Action distr","3.1793817558860535"
"-0.06197735294699669","Action distr","3.0469075160574683"
"-0.06143129616975784","Action distr","2.6494847965717114"
"-0.060885243117809296","Action distr","3.0469075160574683"
"-0.06033918261528015","Action distr","3.775515835114689"
"-0.059793129563331604","Action distr","3.113144635971761"
"-0.05924707278609276","Action distr","3.0469075160574683"
"-0.05870101600885391","Action distr","2.6494847965717114"
"-0.058154962956905365","Action distr","3.378093115628932"
"-0.05760890245437622","Action distr","4.437887034257617"
"-0.05706284940242767","Action distr","2.9806703961431755"
"-0.056516796350479126","Action distr","4.239175674514739"
"-0.05597073584794998","Action distr","3.510567355457518"
"-0.055424682796001434","Action distr","3.709278715200396"
"-0.05487862229347229","Action distr","4.437887034257617"
"-0.05433256924152374","Action distr","3.841752955028982"
"-0.053786516189575195","Action distr","3.6430415952861037"
"-0.05324045568704605","Action distr","4.636598394000496"
"-0.052694402635097504","Action distr","3.6430415952861037"
"-0.05214834213256836","Action distr","3.0469075160574683"
"-0.05160228908061981","Action distr","3.378093115628932"
"-0.051056236028671265","Action distr","3.9079900749432745"
"-0.05051017552614212","Action distr","4.437887034257617"
"-0.04996412247419357","Action distr","5.298969593143423"
"-0.04941806569695473","Action distr","4.636598394000496"
"-0.04887200891971588","Action distr","4.50412415417191"
"-0.048325955867767334","Action distr","4.967783993571959"
"-0.04777989536523819","Action distr","5.298969593143423"
"-0.04723384231328964","Action distr","4.967783993571959"
"-0.046687785536050797","Action distr","4.76907263382908"
"-0.04614172875881195","Action distr","5.630155192714888"
"-0.0455956757068634","Action distr","5.232732473229131"
"-0.04504961520433426","Action distr","4.901546873657667"
"-0.04450356215238571","Action distr","4.172938554600446"
"-0.043957509100437164","Action distr","5.298969593143423"
"-0.04341144859790802","Action distr","5.69639231262918"
"-0.04286539554595947","Action distr","5.100258233400544"
"-0.04231933504343033","Action distr","5.69639231262918"
"-0.04177328199148178","Action distr","6.491237751600694"
"-0.041227228939533234","Action distr","5.895103672372058"
"-0.04068116843700409","Action distr","5.298969593143423"
"-0.04013511538505554","Action distr","6.358763511772107"
"-0.0395890548825264","Action distr","6.88866047108645"
"-0.03904300183057785","Action distr","6.623711991429279"
"-0.0384969487786293","Action distr","6.689949111343572"
"-0.03795088827610016","Action distr","6.689949111343572"
"-0.03740483522415161","Action distr","5.497680952886301"
"-0.036858778446912766","Action distr","6.425000631686401"
"-0.03631272166967392","Action distr","7.6172687901436715"
"-0.03576666861772537","Action distr","6.292526391857815"
"-0.03522060811519623","Action distr","8.478351349029477"
"-0.03467455506324768","Action distr","6.689949111343572"
"-0.034128498286008835","Action distr","7.3523203104864985"
"-0.03358244150876999","Action distr","6.226289271943522"
"-0.03303638845682144","Action distr","7.484794550315085"
"-0.0324903279542923","Action distr","7.3523203104864985"
"-0.03194427490234375","Action distr","7.3523203104864985"
"-0.031398218125104904","Action distr","8.213402869372306"
"-0.03085216134786606","Action distr","8.677062708772356"
"-0.030306106433272362","Action distr","8.54458846894377"
"-0.029760051518678665","Action distr","7.882217269800842"
"-0.02921399474143982","Action distr","8.014691509629428"
"-0.028667937964200974","Action distr","8.213402869372306"
"-0.028121883049607277","Action distr","7.6172687901436715"
"-0.02757582627236843","Action distr","8.412114229115183"
"-0.027029771357774734","Action distr","8.279639989286599"
"-0.02648371458053589","Action distr","9.604382387572453"
"-0.025937657803297043","Action distr","8.147165749458013"
"-0.025391602888703346","Action distr","7.3523203104864985"
"-0.02484554797410965","Action distr","7.219846070657915"
"-0.024299491196870804","Action distr","8.412114229115183"
"-0.023753434419631958","Action distr","8.743299828686649"
"-0.023207377642393112","Action distr","9.339433907915284"
"-0.022661322727799416","Action distr","7.6172687901436715"
"-0.02211526781320572","Action distr","7.551031670229378"
"-0.021569211035966873","Action distr","9.47190814774387"
"-0.021023154258728027","Action distr","8.942011188429527"
"-0.02047709934413433","Action distr","9.074485428258113"
"-0.019931042566895485","Action distr","8.80953694860094"
"-0.01938498765230179","Action distr","7.153608950743621"
"-0.018838930875062943","Action distr","10.465464946458262"
"-0.018292874097824097","Action distr","8.743299828686649"
"-0.0177468191832304","Action distr","9.869330867229625"
"-0.017200764268636703","Action distr","9.00824830834382"
"-0.016654707491397858","Action distr","9.140722548172404"
"-0.016108650714159012","Action distr","7.484794550315085"
"-0.01556259486824274","Action distr","11.459021745172652"
"-0.01501653902232647","Action distr","8.80953694860094"
"-0.014470484107732773","Action distr","8.942011188429527"
"-0.013924427330493927","Action distr","9.670619507486748"
"-0.013378370553255081","Action distr","9.206959668086697"
"-0.012832315638661385","Action distr","9.273196788000991"
"-0.012286258861422539","Action distr","9.074485428258113"
"-0.011740203946828842","Action distr","9.00824830834382"
"-0.011194147169589996","Action distr","8.677062708772356"
"-0.0106480922549963","Action distr","9.47190814774387"
"-0.010102035477757454","Action distr","9.73685662740104"
"-0.009555978700518608","Action distr","10.92912478585831"
"-0.009009923785924911","Action distr","10.995361905772603"
"-0.008463867008686066","Action distr","10.332990706629674"
"-0.007917812094092369","Action distr","9.869330867229625"
"-0.0073717557825148106","Action distr","10.862887665944019"
"-0.006825699470937252","Action distr","10.068042226972505"
"-0.006279643625020981","Action distr","9.869330867229625"
"-0.00573358777910471","Action distr","9.140722548172404"
"-0.005187531933188438","Action distr","8.677062708772356"
"-0.00464147562161088","Action distr","11.723970224829824"
"-0.004095419775694609","Action distr","9.273196788000991"
"-0.0035493639297783375","Action distr","10.597939186286846"
"-0.0030033078510314226","Action distr","10.862887665944019"
"-0.0024572517722845078","Action distr","9.00824830834382"
"-0.0019111959263682365","Action distr","11.061599025686895"
"-0.0013651398476213217","Action distr","10.266753586715382"
"-0.0008190839434973896","Action distr","10.332990706629674"
"-0.0002730279811657965","Action distr","10.068042226972505"
"0.0002730279811657965","Action distr","10.92912478585831"
"0.0008190839434973896","Action distr","11.194073265515481"
"0.0013651398476213217","Action distr","11.591495985001238"
"0.0019111959263682365","Action distr","10.92912478585831"
"0.0024572517722845078","Action distr","10.399227826543967"
"0.0030033078510314226","Action distr","9.604382387572453"
"0.0035493639297783375","Action distr","10.266753586715382"
"0.004095419775694609","Action distr","10.134279346886798"
"0.00464147562161088","Action distr","10.332990706629674"
"0.005187531933188438","Action distr","11.65773310491553"
"0.00573358777910471","Action distr","11.65773310491553"
"0.006279643625020981","Action distr","9.140722548172404"
"0.006825699470937252","Action distr","9.670619507486748"
"0.0073717557825148106","Action distr","9.869330867229625"
"0.007917812094092369","Action distr","9.73685662740104"
"0.008463867008686066","Action distr","10.796650546029724"
"0.009009923785924911","Action distr","10.399227826543967"
"0.009555978700518608","Action distr","9.869330867229625"
"0.010102035477757454","Action distr","10.134279346886798"
"0.0106480922549963","Action distr","10.00180510705821"
"0.011194147169589996","Action distr","9.140722548172404"
"0.011740203946828842","Action distr","10.399227826543967"
"0.012286258861422539","Action distr","9.935567987143918"
"0.012832315638661385","Action distr","10.134279346886798"
"0.013378370553255081","Action distr","8.942011188429527"
"0.013924427330493927","Action distr","8.875774068515234"
"0.014470484107732773","Action distr","9.803093747315334"
"0.01501653902232647","Action distr","9.670619507486748"
"0.01556259486824274","Action distr","9.074485428258113"
"0.016108650714159012","Action distr","9.869330867229625"
"0.016654707491397858","Action distr","8.942011188429527"
"0.017200764268636703","Action distr","8.743299828686649"
"0.0177468191832304","Action distr","9.273196788000991"
"0.018292874097824097","Action distr","10.068042226972505"
"0.018838930875062943","Action distr","10.068042226972505"
"0.01938498765230179","Action distr","8.478351349029477"
"0.019931042566895485","Action distr","10.664176306201139"
"0.02047709934413433","Action distr","8.345877109200892"
"0.021023154258728027","Action distr","9.140722548172404"
"0.021569211035966873","Action distr","9.935567987143918"
"0.02211526781320572","Action distr","8.345877109200892"
"0.022661322727799416","Action distr","10.134279346886798"
"0.023207377642393112","Action distr","8.942011188429527"
"0.023753434419631958","Action distr","7.286083190572207"
"0.024299491196870804","Action distr","8.875774068515234"
"0.02484554797410965","Action distr","8.014691509629428"
"0.025391602888703346","Action distr","8.478351349029477"
"0.025937657803297043","Action distr","8.345877109200892"
"0.02648371458053589","Action distr","8.08092862954372"
"0.027029771357774734","Action distr","7.815980149886549"
"0.02757582627236843","Action distr","8.213402869372306"
"0.028121883049607277","Action distr","7.484794550315085"
"0.028667937964200974","Action distr","7.551031670229378"
"0.02921399474143982","Action distr","8.743299828686649"
"0.029760051518678665","Action distr","7.551031670229378"
"0.030306106433272362","Action distr","8.743299828686649"
"0.03085216134786606","Action distr","7.418557430400792"
"0.031398218125104904","Action distr","9.73685662740104"
"0.03194427490234375","Action distr","7.286083190572207"
"0.0324903279542923","Action distr","7.484794550315085"
"0.03303638845682144","Action distr","7.3523203104864985"
"0.03358244150876999","Action distr","7.683505910057964"
"0.034128498286008835","Action distr","7.948454389715135"
"0.03467455506324768","Action distr","6.9548975910007425"
"0.03522060811519623","Action distr","6.9548975910007425"
"0.03576666861772537","Action distr","7.6172687901436715"
"0.03631272166967392","Action distr","7.815980149886549"
"0.036858778446912766","Action distr","7.219846070657915"
"0.03740483522415161","Action distr","6.491237751600694"
"0.03795088827610016","Action distr","6.623711991429279"
"0.0384969487786293","Action distr","6.093815032114937"
"0.03904300183057785","Action distr","6.425000631686401"
"0.0395890548825264","Action distr","6.292526391857815"
"0.04013511538505554","Action distr","5.497680952886301"
"0.04068116843700409","Action distr","5.895103672372058"
"0.041227228939533234","Action distr","6.226289271943522"
"0.04177328199148178","Action distr","5.895103672372058"
"0.04231933504343033","Action distr","6.689949111343572"
"0.04286539554595947","Action distr","5.100258233400544"
"0.04341144859790802","Action distr","4.835309753743374"
"0.043957509100437164","Action distr","4.702835513914788"
"0.04450356215238571","Action distr","5.0340211134862525"
"0.04504961520433426","Action distr","5.563918072800594"
"0.0455956757068634","Action distr","5.828866552457765"
"0.04614172875881195","Action distr","5.828866552457765"
"0.046687785536050797","Action distr","5.630155192714888"
"0.04723384231328964","Action distr","5.0340211134862525"
"0.04777989536523819","Action distr","4.76907263382908"
"0.048325955867767334","Action distr","5.100258233400544"
"0.04887200891971588","Action distr","5.0340211134862525"
"0.04941806569695473","Action distr","5.365206713057716"
"0.04996412247419357","Action distr","5.365206713057716"
"0.05051017552614212","Action distr","3.9079900749432745"
"0.051056236028671265","Action distr","4.636598394000496"
"0.05160228908061981","Action distr","3.9742271948575674"
"0.05214834213256836","Action distr","5.100258233400544"
"0.052694402635097504","Action distr","3.378093115628932"
"0.05324045568704605","Action distr","3.9079900749432745"
"0.053786516189575195","Action distr","3.841752955028982"
"0.05433256924152374","Action distr","3.775515835114689"
"0.05487862229347229","Action distr","3.444330235543225"
"0.055424682796001434","Action distr","3.9079900749432745"
"0.05597073584794998","Action distr","3.709278715200396"
"0.056516796350479126","Action distr","3.3118559957146396"
"0.05706284940242767","Action distr","3.1793817558860535"
"0.05760890245437622","Action distr","3.3118559957146396"
"0.058154962956905365","Action distr","3.0469075160574683"
"0.05870101600885391","Action distr","3.9079900749432745"
"0.05924707278609276","Action distr","3.245618875800347"
"0.059793129563331604","Action distr","2.9806703961431755"
"0.06033918261528015","Action distr","2.252062077085955"
"0.060885243117809296","Action distr","3.378093115628932"
"0.06143129616975784","Action distr","2.5170105567431262"
"0.06197735294699669","Action distr","2.6494847965717114"
"0.06252340972423553","Action distr","2.9144332762288827"
"0.06306946277618408","Action distr","2.9806703961431755"
"0.06361551582813263","Action distr","2.9144332762288827"
"0.06416157633066177","Action distr","2.7157219164860047"
"0.06470763683319092","Action distr","2.4507734368288334"
"0.06525368988513947","Action distr","2.7157219164860047"
"0.06579974293708801","Action distr","3.3118559957146396"
"0.06634579598903656","Action distr","1.854639357600198"
"0.0668918564915657","Action distr","2.7157219164860047"
"0.06743791699409485","Action distr","2.252062077085955"
"0.0679839700460434","Action distr","2.1195878372573693"
"0.06853002309799194","Action distr","2.1195878372573693"
"0.06907607614994049","Action distr","2.1195878372573693"
"0.06962213665246964","Action distr","1.5896908779430268"
"0.07016819715499878","Action distr","2.1195878372573693"
"0.07071425020694733","Action distr","1.7884022376859052"
"0.07126030325889587","Action distr","1.854639357600198"
"0.07180635631084442","Action distr","1.6559279978573198"
"0.07235241681337357","Action distr","1.5896908779430268"
"0.07289847731590271","Action distr","1.5234537580287342"
"0.07344453036785126","Action distr","1.2585052783715631"
"0.0739905834197998","Action distr","1.2585052783715631"
"0.07453663647174835","Action distr","1.3909795182001485"
"0.0750826969742775","Action distr","2.252062077085955"
"0.07562875002622604","Action distr","1.0597939186286847"
"0.07617481052875519","Action distr","1.5234537580287342"
"0.07672086358070374","Action distr","1.19226815845727"
"0.07726691663265228","Action distr","1.4572166381144414"
"0.07781297713518143","Action distr","0.8610825588858062"
"0.07835903018712997","Action distr","1.6559279978573198"
"0.07890509068965912","Action distr","1.3909795182001485"
"0.07945114374160767","Action distr","0.7286083190572207"
"0.07999719679355621","Action distr","1.5896908779430268"
"0.08054325729608536","Action distr","1.0597939186286847"
"0.0810893103480339","Action distr","0.8610825588858062"
"0.08163537085056305","Action distr","1.19226815845727"
"0.0821814239025116","Action distr","0.927319678800099"
"0.08272747695446014","Action distr","0.9935567987143918"
"0.08327353745698929","Action distr","1.2585052783715631"
"0.08381959050893784","Action distr","1.19226815845727"
"0.08436565101146698","Action distr","1.1260310385429775"
"0.08491170406341553","Action distr","0.927319678800099"
"0.08545775711536407","Action distr","0.6623711991429279"
"0.08600381761789322","Action distr","0.4636598394000495"
"0.08654987066984177","Action distr","0.9935567987143918"
"0.08709593117237091","Action distr","0.596134079228635"
"0.08764198422431946","Action distr","0.9935567987143918"
"0.088188037276268","Action distr","0.4636598394000495"
"0.08873409777879715","Action distr","0.596134079228635"
"0.0892801508307457","Action distr","0.4636598394000495"
"0.08982621133327484","Action distr","0.596134079228635"
"0.09037226438522339","Action distr","0.6623711991429279"
"0.09091831743717194","Action distr","0.5298969593143423"
"0.09146437048912048","Action distr","0.596134079228635"
"0.09201043099164963","Action distr","0.596134079228635"
"0.09255649149417877","Action distr","0.5298969593143423"
"0.09310254454612732","Action distr","0.4636598394000495"
"0.09364859759807587","Action distr","0.26494847965717117"
"0.09419465065002441","Action distr","0.3974227194857567"
"0.09474071115255356","Action distr","0.6623711991429279"
"0.0952867716550827","Action distr","0.3974227194857567"
"0.09583282470703125","Action distr","0.596134079228635"
"0.0963788777589798","Action distr","0.4636598394000495"
"0.09692493081092834","Action distr","0.4636598394000495"
"0.09747099131345749","Action distr","0.3974227194857567"
"0.09801705181598663","Action distr","0.19871135974287835"
"0.09856310486793518","Action distr","0.33118559957146393"
"0.09910915791988373","Action distr","0.19871135974287835"
"0.09965521097183228","Action distr","0.3974227194857567"
"0.10020127147436142","Action distr","0.26494847965717117"
"0.10074733197689056","Action distr","0.13247423982858558"
"0.10129338502883911","Action distr","0.3974227194857567"
"0.10183943808078766","Action distr","0.13247423982858558"
"0.1023854911327362","Action distr","0.06623711991429279"
"0.10293155163526535","Action distr","0.19871135974287835"
"0.1034776046872139","Action distr","0"
"0.10402366518974304","Action distr","0.4636598394000495"
"0.10456971824169159","Action distr","0.26494847965717117"
"0.10511577129364014","Action distr","0.26494847965717117"
"0.10566183179616928","Action distr","0.06623711991429279"
"0.10620788484811783","Action distr","0.3974227194857567"
"0.10675394535064697","Action distr","0.06623711991429279"
"0.10729999840259552","Action distr","0.06623711991429279"
"0.10784605145454407","Action distr","0.06623711991429279"
"0.10839211195707321","Action distr","0.13247423982858558"
"0.10893816500902176","Action distr","0"
"0.1094842255115509","Action distr","0.06623711991429279"
"0.11003027856349945","Action distr","0.13247423982858558"
"0.110576331615448","Action distr","0"
"0.11112239211797714","Action distr","0"
"0.11166844516992569","Action distr","0.19871135974287835"
"0.11221450567245483","Action distr","0.06623711991429279"
"0.11276055872440338","Action distr","0"
"0.11330661177635193","Action distr","0.06623711991429279"
"0.11385267227888107","Action distr","0.13247423982858558"
"0.11439872533082962","Action distr","0.06623711991429279"
"0.11494478583335876","Action distr","0.13247423982858558"
"0.11549083888530731","Action distr","0"
"0.11603689193725586","Action distr","0"
"0.1165829449892044","Action distr","0.13247423982858558"
"0.11712900549173355","Action distr","0.19871135974287835"
"0.1176750659942627","Action distr","0"
"0.11822111904621124","Action distr","0"
"0.11876717209815979","Action distr","0"
"0.11931322515010834","Action distr","0"
"0.11985928565263748","Action distr","0"
"0.12040534615516663","Action distr","0"
"0.12095139920711517","Action distr","0"
"0.12149745225906372","Action distr","0"
"0.12204350531101227","Action distr","0"
"0.12258956581354141","Action distr","0"
"0.12313562631607056","Action distr","0"
"0.1236816793680191","Action distr","0"
"0.12422773241996765","Action distr","0"
"0.1247737854719162","Action distr","0"
"0.12531983852386475","Action distr","0"
"0.1258659064769745","Action distr","0"
"0.12641194462776184","Action distr","0"
"0.12695801258087158","Action distr","0"
"0.12750408053398132","Action distr","0"
"0.12805011868476868","Action distr","0"
"0.12859618663787842","Action distr","0"
"0.12914222478866577","Action distr","0"
"0.1296882927417755","Action distr","0"
"0.13023436069488525","Action distr","0"
"0.1307803988456726","Action distr","0"
"0.13132646679878235","Action distr","0"
"0.1318725049495697","Action distr","0"
"0.13241857290267944","Action distr","0"
"0.13296464085578918","Action distr","0"
"0.13351067900657654","Action distr","0"
"0.13405674695968628","Action distr","0"
"0.13460278511047363","Action distr","0"
"0.13514885306358337","Action distr","0"
"0.13569492101669312","Action distr","0"
"0.13624095916748047","Action distr","0"
"-0.13624095916748047","Policy distr","0.022928563877940178"
"-0.13569492101669312","Policy distr","0.024075297638773918"
"-0.13514885306358337","Policy distr","0.0252744872123003"
"-0.13460278511047363","Policy distr","0.026528188958764076"
"-0.13405674695968628","Policy distr","0.02783856727182865"
"-0.13351067900657654","Policy distr","0.029208039864897728"
"-0.13296464085578918","Policy distr","0.030638767406344414"
"-0.13241857290267944","Policy distr","0.03213337063789368"
"-0.1318725049495697","Policy distr","0.03369429334998131"
"-0.13132646679878235","Policy distr","0.03532399609684944"
"-0.1307803988456726","Policy distr","0.037025388330221176"
"-0.13023436069488525","Policy distr","0.03880101814866066"
"-0.1296882927417755","Policy distr","0.04065392538905144"
"-0.12914222478866577","Policy distr","0.042586952447891235"
"-0.12859618663787842","Policy distr","0.04460308700799942"
"-0.12805011868476868","Policy distr","0.04670557379722595"
"-0.12750408053398132","Policy distr","0.048897527158260345"
"-0.12695801258087158","Policy distr","0.051182378083467484"
"-0.12641194462776184","Policy distr","0.05356353148818016"
"-0.1258659064769745","Policy distr","0.0560443140566349"
"-0.12531983852386475","Policy distr","0.05862867087125778"
"-0.1247737854719162","Policy distr","0.061320096254348755"
"-0.12422773241996765","Policy distr","0.06412249803543091"
"-0.1236816793680191","Policy distr","0.0670398473739624"
"-0.12313562631607056","Policy distr","0.07007617503404617"
"-0.12258956581354141","Policy distr","0.07323570549488068"
"-0.12204350531101227","Policy distr","0.07652273774147034"
"-0.12149745225906372","Policy distr","0.0799415111541748"
"-0.12095139920711517","Policy distr","0.08349670469760895"
"-0.12040534615516663","Policy distr","0.08719287812709808"
"-0.11985928565263748","Policy distr","0.0910349041223526"
"-0.11931322515010834","Policy distr","0.09502764791250229"
"-0.11876717209815979","Policy distr","0.09917593002319336"
"-0.11822111904621124","Policy distr","0.10348507761955261"
"-0.1176750659942627","Policy distr","0.10796022415161133"
"-0.11712900549173355","Policy distr","0.11260692775249481"
"-0.1165829449892044","Policy distr","0.11743062734603882"
"-0.11603689193725586","Policy distr","0.12243685126304626"
"-0.11549083888530731","Policy distr","0.1276315301656723"
"-0.11494478583335876","Policy distr","0.13302047550678253"
"-0.11439872533082962","Policy distr","0.13860984146595"
"-0.11385267227888107","Policy distr","0.144405797123909"
"-0.11330661177635193","Policy distr","0.1504145860671997"
"-0.11276055872440338","Policy distr","0.15664264559745789"
"-0.11221450567245483","Policy distr","0.16309669613838196"
"-0.11166844516992569","Policy distr","0.1697833240032196"
"-0.11112239211797714","Policy distr","0.17670951783657074"
"-0.110576331615448","Policy distr","0.1838822215795517"
"-0.11003027856349945","Policy distr","0.19130843877792358"
"-0.1094842255115509","Policy distr","0.1989956796169281"
"-0.10893816500902176","Policy distr","0.20695124566555023"
"-0.10839211195707321","Policy distr","0.2151826173067093"
"-0.10784605145454407","Policy distr","0.223697692155838"
"-0.10729999840259552","Policy distr","0.23250393569469452"
"-0.10675394535064697","Policy distr","0.24160952866077423"
"-0.10620788484811783","Policy distr","0.25102269649505615"
"-0.10566183179616928","Policy distr","0.26075130701065063"
"-0.10511577129364014","Policy distr","0.2708040475845337"
"-0.10456971824169159","Policy distr","0.28118905425071716"
"-0.10402366518974304","Policy distr","0.29191508889198303"
"-0.1034776046872139","Policy distr","0.3029910624027252"
"-0.10293155163526535","Policy distr","0.3144254982471466"
"-0.1023854911327362","Policy distr","0.326227605342865"
"-0.10183943808078766","Policy distr","0.3384062945842743"
"-0.10129338502883911","Policy distr","0.3509708046913147"
"-0.10074733197689056","Policy distr","0.36393049359321594"
"-0.10020127147436142","Policy distr","0.37729498744010925"
"-0.09965521097183228","Policy distr","0.3910735249519348"
"-0.09910915791988373","Policy distr","0.4052756726741791"
"-0.09856310486793518","Policy distr","0.4199112355709076"
"-0.09801705181598663","Policy distr","0.4349900484085083"
"-0.09747099131345749","Policy distr","0.450522243976593"
"-0.09692493081092834","Policy distr","0.46651744842529297"
"-0.0963788777589798","Policy distr","0.48298579454421997"
"-0.09583282470703125","Policy distr","0.4999374747276306"
"-0.0952867716550827","Policy distr","0.517382800579071"
"-0.09474071115255356","Policy distr","0.5353321433067322"
"-0.09419465065002441","Policy distr","0.5537956357002258"
"-0.09364859759807587","Policy distr","0.5727832317352295"
"-0.09310254454612732","Policy distr","0.5923059582710266"
"-0.09255649149417877","Policy distr","0.6123738288879395"
"-0.09201043099164963","Policy distr","0.632997989654541"
"-0.09146437048912048","Policy distr","0.6541886329650879"
"-0.09091831743717194","Policy distr","0.6759555339813232"
"-0.09037226438522339","Policy distr","0.6983103156089783"
"-0.08982621133327484","Policy distr","0.7212626338005066"
"-0.0892801508307457","Policy distr","0.7448235750198364"
"-0.08873409777879715","Policy distr","0.7690032124519348"
"-0.088188037276268","Policy distr","0.7938126921653748"
"-0.08764198422431946","Policy distr","0.8192614316940308"
"-0.08709593117237091","Policy distr","0.845360517501831"
"-0.08654987066984177","Policy distr","0.8721202611923218"
"-0.08600381761789322","Policy distr","0.8995506167411804"
"-0.08545775711536407","Policy distr","0.9276618957519531"
"-0.08491170406341553","Policy distr","0.9564639925956726"
"-0.08436565101146698","Policy distr","0.9859672784805298"
"-0.08381959050893784","Policy distr","1.016181468963623"
"-0.08327353745698929","Policy distr","1.0471162796020508"
"-0.08272747695446014","Policy distr","1.0787813663482666"
"-0.0821814239025116","Policy distr","1.1111860275268555"
"-0.08163537085056305","Policy distr","1.1443397998809814"
"-0.0810893103480339","Policy distr","1.1782522201538086"
"-0.08054325729608536","Policy distr","1.2129311561584473"
"-0.07999719679355621","Policy distr","1.2483869791030884"
"-0.07945114374160767","Policy distr","1.2846264839172363"
"-0.07890509068965912","Policy distr","1.3216592073440552"
"-0.07835903018712997","Policy distr","1.3594934940338135"
"-0.07781297713518143","Policy distr","1.3981361389160156"
"-0.07726691663265228","Policy distr","1.4375958442687988"
"-0.07672086358070374","Policy distr","1.4778790473937988"
"-0.07617481052875519","Policy distr","1.5189934968948364"
"-0.07562875002622604","Policy distr","1.5609463453292847"
"-0.0750826969742775","Policy distr","1.6037425994873047"
"-0.07453663647174835","Policy distr","1.6473898887634277"
"-0.0739905834197998","Policy distr","1.6918931007385254"
"-0.07344453036785126","Policy distr","1.7372580766677856"
"-0.07289847731590271","Policy distr","1.783489465713501"
"-0.07235241681337357","Policy distr","1.830593228340149"
"-0.07180635631084442","Policy distr","1.8785725831985474"
"-0.07126030325889587","Policy distr","1.9274309873580933"
"-0.07071425020694733","Policy distr","1.9771728515625"
"-0.07016819715499878","Policy distr","2.0278007984161377"
"-0.06962213665246964","Policy distr","2.079318046569824"
"-0.06907607614994049","Policy distr","2.1317267417907715"
"-0.06853002309799194","Policy distr","2.1850268840789795"
"-0.0679839700460434","Policy distr","2.2392208576202393"
"-0.06743791699409485","Policy distr","2.294309377670288"
"-0.0668918564915657","Policy distr","2.350292682647705"
"-0.06634579598903656","Policy distr","2.4071710109710693"
"-0.06579974293708801","Policy distr","2.4649417400360107"
"-0.06525368988513947","Policy distr","2.523603916168213"
"-0.06470763683319092","Policy distr","2.583156108856201"
"-0.06416157633066177","Policy distr","2.6435959339141846"
"-0.06361551582813263","Policy distr","2.7049200534820557"
"-0.06306946277618408","Policy distr","2.767122983932495"
"-0.06252340972423553","Policy distr","2.830202102661133"
"-0.06197735294699669","Policy distr","2.8941519260406494"
"-0.06143129616975784","Policy distr","2.9589669704437256"
"-0.060885243117809296","Policy distr","3.02463960647583"
"-0.06033918261528015","Policy distr","3.09116530418396"
"-0.059793129563331604","Policy distr","3.158534288406372"
"-0.05924707278609276","Policy distr","3.2267394065856934"
"-0.05870101600885391","Policy distr","3.2957711219787598"
"-0.058154962956905365","Policy distr","3.365619659423828"
"-0.05760890245437622","Policy distr","3.4362759590148926"
"-0.05706284940242767","Policy distr","3.5077269077301025"
"-0.056516796350479126","Policy distr","3.5799612998962402"
"-0.05597073584794998","Policy distr","3.652967929840088"
"-0.055424682796001434","Policy distr","3.7267327308654785"
"-0.05487862229347229","Policy distr","3.801243305206299"
"-0.05433256924152374","Policy distr","3.8764820098876953"
"-0.053786516189575195","Policy distr","3.95243501663208"
"-0.05324045568704605","Policy distr","4.029088497161865"
"-0.052694402635097504","Policy distr","4.10642147064209"
"-0.05214834213256836","Policy distr","4.184420108795166"
"-0.05160228908061981","Policy distr","4.263063430786133"
"-0.051056236028671265","Policy distr","4.3423333168029785"
"-0.05051017552614212","Policy distr","4.42221212387085"
"-0.04996412247419357","Policy distr","4.502676963806152"
"-0.04941806569695473","Policy distr","4.583706855773926"
"-0.04887200891971588","Policy distr","4.665280818939209"
"-0.048325955867767334","Policy distr","4.74737548828125"
"-0.04777989536523819","Policy distr","4.82996940612793"
"-0.04723384231328964","Policy distr","4.913035869598389"
"-0.046687785536050797","Policy distr","4.996551990509033"
"-0.04614172875881195","Policy distr","5.08049201965332"
"-0.0455956757068634","Policy distr","5.164829254150391"
"-0.04504961520433426","Policy distr","5.249538421630859"
"-0.04450356215238571","Policy distr","5.334590435028076"
"-0.043957509100437164","Policy distr","5.419957637786865"
"-0.04341144859790802","Policy distr","5.505613327026367"
"-0.04286539554595947","Policy distr","5.591525077819824"
"-0.04231933504343033","Policy distr","5.677665710449219"
"-0.04177328199148178","Policy distr","5.764001846313477"
"-0.041227228939533234","Policy distr","5.850505352020264"
"-0.04068116843700409","Policy distr","5.937143802642822"
"-0.04013511538505554","Policy distr","6.02388334274292"
"-0.0395890548825264","Policy distr","6.110692501068115"
"-0.03904300183057785","Policy distr","6.197537899017334"
"-0.0384969487786293","Policy distr","6.2843852043151855"
"-0.03795088827610016","Policy distr","6.37120246887207"
"-0.03740483522415161","Policy distr","6.457951068878174"
"-0.036858778446912766","Policy distr","6.5445990562438965"
"-0.03631272166967392","Policy distr","6.631109237670898"
"-0.03576666861772537","Policy distr","6.717446327209473"
"-0.03522060811519623","Policy distr","6.803574562072754"
"-0.03467455506324768","Policy distr","6.889455318450928"
"-0.034128498286008835","Policy distr","6.975053310394287"
"-0.03358244150876999","Policy distr","7.06033182144165"
"-0.03303638845682144","Policy distr","7.145251274108887"
"-0.0324903279542923","Policy distr","7.2297773361206055"
"-0.03194427490234375","Policy distr","7.313866138458252"
"-0.031398218125104904","Policy distr","7.39748477935791"
"-0.03085216134786606","Policy distr","7.480593681335449"
"-0.030306106433272362","Policy distr","7.563151836395264"
"-0.029760051518678665","Policy distr","7.645123481750488"
"-0.02921399474143982","Policy distr","7.726469993591309"
"-0.028667937964200974","Policy distr","7.807150840759277"
"-0.028121883049607277","Policy distr","7.887128829956055"
"-0.02757582627236843","Policy distr","7.966363906860352"
"-0.027029771357774734","Policy distr","8.044816970825195"
"-0.02648371458053589","Policy distr","8.122452735900879"
"-0.025937657803297043","Policy distr","8.19922924041748"
"-0.025391602888703346","Policy distr","8.27510929107666"
"-0.02484554797410965","Policy distr","8.350054740905762"
"-0.024299491196870804","Policy distr","8.424027442932129"
"-0.023753434419631958","Policy distr","8.496991157531738"
"-0.023207377642393112","Policy distr","8.568906784057617"
"-0.022661322727799416","Policy distr","8.63973617553711"
"-0.02211526781320572","Policy distr","8.709444999694824"
"-0.021569211035966873","Policy distr","8.777995109558105"
"-0.021023154258728027","Policy distr","8.845352172851562"
"-0.02047709934413433","Policy distr","8.911477088928223"
"-0.019931042566895485","Policy distr","8.976339340209961"
"-0.01938498765230179","Policy distr","9.039899826049805"
"-0.018838930875062943","Policy distr","9.102127075195312"
"-0.018292874097824097","Policy distr","9.162986755371094"
"-0.0177468191832304","Policy distr","9.222444534301758"
"-0.017200764268636703","Policy distr","9.280468940734863"
"-0.016654707491397858","Policy distr","9.337028503417969"
"-0.016108650714159012","Policy distr","9.39209270477295"
"-0.01556259486824274","Policy distr","9.445629119873047"
"-0.01501653902232647","Policy distr","9.49760913848877"
"-0.014470484107732773","Policy distr","9.548003196716309"
"-0.013924427330493927","Policy distr","9.596784591674805"
"-0.013378370553255081","Policy distr","9.64392375946045"
"-0.012832315638661385","Policy distr","9.689396858215332"
"-0.012286258861422539","Policy distr","9.733174324035645"
"-0.011740203946828842","Policy distr","9.77523422241211"
"-0.011194147169589996","Policy distr","9.8155517578125"
"-0.0106480922549963","Policy distr","9.854104995727539"
"-0.010102035477757454","Policy distr","9.890869140625"
"-0.009555978700518608","Policy distr","9.925827026367188"
"-0.009009923785924911","Policy distr","9.958954811096191"
"-0.008463867008686066","Policy distr","9.990235328674316"
"-0.007917812094092369","Policy distr","10.019649505615234"
"-0.0073717557825148106","Policy distr","10.047181129455566"
"-0.006825699470937252","Policy distr","10.072813987731934"
"-0.006279643625020981","Policy distr","10.09653377532959"
"-0.00573358777910471","Policy distr","10.118325233459473"
"-0.005187531933188438","Policy distr","10.138176918029785"
"-0.00464147562161088","Policy distr","10.156075477600098"
"-0.004095419775694609","Policy distr","10.172012329101562"
"-0.0035493639297783375","Policy distr","10.185978889465332"
"-0.0030033078510314226","Policy distr","10.197964668273926"
"-0.0024572517722845078","Policy distr","10.207962989807129"
"-0.0019111959263682365","Policy distr","10.21596908569336"
"-0.0013651398476213217","Policy distr","10.221978187561035"
"-0.0008190839434973896","Policy distr","10.225985527038574"
"-0.0002730279811657965","Policy distr","10.227991104125977"
"0.0002730279811657965","Policy distr","10.227991104125977"
"0.0008190839434973896","Policy distr","10.225985527038574"
"0.0013651398476213217","Policy distr","10.221978187561035"
"0.0019111959263682365","Policy distr","10.21596908569336"
"0.0024572517722845078","Policy distr","10.207962989807129"
"0.0030033078510314226","Policy distr","10.197964668273926"
"0.0035493639297783375","Policy distr","10.185978889465332"
"0.004095419775694609","Policy distr","10.172012329101562"
"0.00464147562161088","Policy distr","10.156075477600098"
"0.005187531933188438","Policy distr","10.138176918029785"
"0.00573358777910471","Policy distr","10.118325233459473"
"0.006279643625020981","Policy distr","10.09653377532959"
"0.006825699470937252","Policy distr","10.072813987731934"
"0.0073717557825148106","Policy distr","10.047181129455566"
"0.007917812094092369","Policy distr","10.019649505615234"
"0.008463867008686066","Policy distr","9.990235328674316"
"0.009009923785924911","Policy distr","9.958954811096191"
"0.009555978700518608","Policy distr","9.925827026367188"
"0.010102035477757454","Policy distr","9.890869140625"
"0.0106480922549963","Policy distr","9.854104995727539"
"0.011194147169589996","Policy distr","9.8155517578125"
"0.011740203946828842","Policy distr","9.77523422241211"
"0.012286258861422539","Policy distr","9.733174324035645"
"0.012832315638661385","Policy distr","9.689396858215332"
"0.013378370553255081","Policy distr","9.64392375946045"
"0.013924427330493927","Policy distr","9.596784591674805"
"0.014470484107732773","Policy distr","9.548003196716309"
"0.01501653902232647","Policy distr","9.49760913848877"
"0.01556259486824274","Policy distr","9.445629119873047"
"0.016108650714159012","Policy distr","9.39209270477295"
"0.016654707491397858","Policy distr","9.337028503417969"
"0.017200764268636703","Policy distr","9.280468940734863"
"0.0177468191832304","Policy distr","9.222444534301758"
"0.018292874097824097","Policy distr","9.162986755371094"
"0.018838930875062943","Policy distr","9.102127075195312"
"0.01938498765230179","Policy distr","9.039899826049805"
"0.019931042566895485","Policy distr","8.976339340209961"
"0.02047709934413433","Policy distr","8.911477088928223"
"0.021023154258728027","Policy distr","8.845352172851562"
"0.021569211035966873","Policy distr","8.777995109558105"
"0.02211526781320572","Policy distr","8.709444999694824"
"0.022661322727799416","Policy distr","8.63973617553711"
"0.023207377642393112","Policy distr","8.568906784057617"
"0.023753434419631958","Policy distr","8.496991157531738"
"0.024299491196870804","Policy distr","8.424027442932129"
"0.02484554797410965","Policy distr","8.350054740905762"
"0.025391602888703346","Policy distr","8.27510929107666"
"0.025937657803297043","Policy distr","8.19922924041748"
"0.02648371458053589","Policy distr","8.122452735900879"
"0.027029771357774734","Policy distr","8.044816970825195"
"0.02757582627236843","Policy distr","7.966363906860352"
"0.028121883049607277","Policy distr","7.887128829956055"
"0.028667937964200974","Policy distr","7.807150840759277"
"0.02921399474143982","Policy distr","7.726469993591309"
"0.029760051518678665","Policy distr","7.645123481750488"
"0.030306106433272362","Policy distr","7.563151836395264"
"0.03085216134786606","Policy distr","7.480593681335449"
"0.031398218125104904","Policy distr","7.39748477935791"
"0.03194427490234375","Policy distr","7.313866138458252"
"0.0324903279542923","Policy distr","7.2297773361206055"
"0.03303638845682144","Policy distr","7.145251274108887"
"0.03358244150876999","Policy distr","7.06033182144165"
"0.034128498286008835","Policy distr","6.975053310394287"
"0.03467455506324768","Policy distr","6.889455318450928"
"0.03522060811519623","Policy distr","6.803574562072754"
"0.03576666861772537","Policy distr","6.717446327209473"
"0.03631272166967392","Policy distr","6.631109237670898"
"0.036858778446912766","Policy distr","6.5445990562438965"
"0.03740483522415161","Policy distr","6.457951068878174"
"0.03795088827610016","Policy distr","6.37120246887207"
"0.0384969487786293","Policy distr","6.2843852043151855"
"0.03904300183057785","Policy distr","6.197537899017334"
"0.0395890548825264","Policy distr","6.110692501068115"
"0.04013511538505554","Policy distr","6.02388334274292"
"0.04068116843700409","Policy distr","5.937143802642822"
"0.041227228939533234","Policy distr","5.850505352020264"
"0.04177328199148178","Policy distr","5.764001846313477"
"0.04231933504343033","Policy distr","5.677665710449219"
"0.04286539554595947","Policy distr","5.591525077819824"
"0.04341144859790802","Policy distr","5.505613327026367"
"0.043957509100437164","Policy distr","5.419957637786865"
"0.04450356215238571","Policy distr","5.334590435028076"
"0.04504961520433426","Policy distr","5.249538421630859"
"0.0455956757068634","Policy distr","5.164829254150391"
"0.04614172875881195","Policy distr","5.08049201965332"
"0.046687785536050797","Policy distr","4.996551990509033"
"0.04723384231328964","Policy distr","4.913035869598389"
"0.04777989536523819","Policy distr","4.82996940612793"
"0.048325955867767334","Policy distr","4.74737548828125"
"0.04887200891971588","Policy distr","4.665280818939209"
"0.04941806569695473","Policy distr","4.583706855773926"
"0.04996412247419357","Policy distr","4.502676963806152"
"0.05051017552614212","Policy distr","4.42221212387085"
"0.051056236028671265","Policy distr","4.3423333168029785"
"0.05160228908061981","Policy distr","4.263063430786133"
"0.05214834213256836","Policy distr","4.184420108795166"
"0.052694402635097504","Policy distr","4.10642147064209"
"0.05324045568704605","Policy distr","4.029088497161865"
"0.053786516189575195","Policy distr","3.95243501663208"
"0.05433256924152374","Policy distr","3.8764820098876953"
"0.05487862229347229","Policy distr","3.801243305206299"
"0.055424682796001434","Policy distr","3.7267327308654785"
"0.05597073584794998","Policy distr","3.652967929840088"
"0.056516796350479126","Policy distr","3.5799612998962402"
"0.05706284940242767","Policy distr","3.5077269077301025"
"0.05760890245437622","Policy distr","3.4362759590148926"
"0.058154962956905365","Policy distr","3.365619659423828"
"0.05870101600885391","Policy distr","3.2957711219787598"
"0.05924707278609276","Policy distr","3.2267394065856934"
"0.059793129563331604","Policy distr","3.158534288406372"
"0.06033918261528015","Policy distr","3.09116530418396"
"0.060885243117809296","Policy distr","3.02463960647583"
"0.06143129616975784","Policy distr","2.9589669704437256"
"0.06197735294699669","Policy distr","2.8941519260406494"
"0.06252340972423553","Policy distr","2.830202102661133"
"0.06306946277618408","Policy distr","2.767122983932495"
"0.06361551582813263","Policy distr","2.7049200534820557"
"0.06416157633066177","Policy distr","2.6435959339141846"
"0.06470763683319092","Policy distr","2.583156108856201"
"0.06525368988513947","Policy distr","2.523603916168213"
"0.06579974293708801","Policy distr","2.4649417400360107"
"0.06634579598903656","Policy distr","2.4071710109710693"
"0.0668918564915657","Policy distr","2.350292682647705"
"0.06743791699409485","Policy distr","2.294309377670288"
"0.0679839700460434","Policy distr","2.2392208576202393"
"0.06853002309799194","Policy distr","2.1850268840789795"
"0.06907607614994049","Policy distr","2.1317267417907715"
"0.06962213665246964","Policy distr","2.079318046569824"
"0.07016819715499878","Policy distr","2.0278007984161377"
"0.07071425020694733","Policy distr","1.9771728515625"
"0.07126030325889587","Policy distr","1.9274309873580933"
"0.07180635631084442","Policy distr","1.8785725831985474"
"0.07235241681337357","Policy distr","1.830593228340149"
"0.07289847731590271","Policy distr","1.783489465713501"
"0.07344453036785126","Policy distr","1.7372580766677856"
"0.0739905834197998","Policy distr","1.6918931007385254"
"0.07453663647174835","Policy distr","1.6473898887634277"
"0.0750826969742775","Policy distr","1.6037425994873047"
"0.07562875002622604","Policy distr","1.5609463453292847"
"0.07617481052875519","Policy distr","1.5189934968948364"
"0.07672086358070374","Policy distr","1.4778790473937988"
"0.07726691663265228","Policy distr","1.4375958442687988"
"0.07781297713518143","Policy distr","1.3981361389160156"
"0.07835903018712997","Policy distr","1.3594934940338135"
"0.07890509068965912","Policy distr","1.3216592073440552"
"0.07945114374160767","Policy distr","1.2846264839172363"
"0.07999719679355621","Policy distr","1.2483869791030884"
"0.08054325729608536","Policy distr","1.2129311561584473"
"0.0810893103480339","Policy distr","1.1782522201538086"
"0.08163537085056305","Policy distr","1.1443397998809814"
"0.0821814239025116","Policy distr","1.1111860275268555"
"0.08272747695446014","Policy distr","1.0787813663482666"
"0.08327353745698929","Policy distr","1.0471162796020508"
"0.08381959050893784","Policy distr","1.016181468963623"
"0.08436565101146698","Policy distr","0.9859672784805298"
"0.08491170406341553","Policy distr","0.9564639925956726"
"0.08545775711536407","Policy distr","0.9276618957519531"
"0.08600381761789322","Policy distr","0.8995506167411804"
"0.08654987066984177","Policy distr","0.8721202611923218"
"0.08709593117237091","Policy distr","0.845360517501831"
"0.08764198422431946","Policy distr","0.8192614316940308"
"0.088188037276268","Policy distr","0.7938126921653748"
"0.08873409777879715","Policy distr","0.7690032124519348"
"0.0892801508307457","Policy distr","0.7448235750198364"
"0.08982621133327484","Policy distr","0.7212626338005066"
"0.09037226438522339","Policy distr","0.6983103156089783"
"0.09091831743717194","Policy distr","0.6759555339813232"
"0.09146437048912048","Policy distr","0.6541886329650879"
"0.09201043099164963","Policy distr","0.632997989654541"
"0.09255649149417877","Policy distr","0.6123738288879395"
"0.09310254454612732","Policy distr","0.5923059582710266"
"0.09364859759807587","Policy distr","0.5727832317352295"
"0.09419465065002441","Policy distr","0.5537956357002258"
"0.09474071115255356","Policy distr","0.5353321433067322"
"0.0952867716550827","Policy distr","0.517382800579071"
"0.09583282470703125","Policy distr","0.4999374747276306"
"0.0963788777589798","Policy distr","0.48298579454421997"
"0.09692493081092834","Policy distr","0.46651744842529297"
"0.09747099131345749","Policy distr","0.450522243976593"
"0.09801705181598663","Policy distr","0.4349900484085083"
"0.09856310486793518","Policy distr","0.4199112355709076"
"0.09910915791988373","Policy distr","0.4052756726741791"
"0.09965521097183228","Policy distr","0.3910735249519348"
"0.10020127147436142","Policy distr","0.37729498744010925"
"0.10074733197689056","Policy distr","0.36393049359321594"
"0.10129338502883911","Policy distr","0.3509708046913147"
"0.10183943808078766","Policy distr","0.3384062945842743"
"0.1023854911327362","Policy distr","0.326227605342865"
"0.10293155163526535","Policy distr","0.3144254982471466"
"0.1034776046872139","Policy distr","0.3029910624027252"
"0.10402366518974304","Policy distr","0.29191508889198303"
"0.10456971824169159","Policy distr","0.28118905425071716"
"0.10511577129364014","Policy distr","0.2708040475845337"
"0.10566183179616928","Policy distr","0.26075130701065063"
"0.10620788484811783","Policy distr","0.25102269649505615"
"0.10675394535064697","Policy distr","0.24160952866077423"
"0.10729999840259552","Policy distr","0.23250393569469452"
"0.10784605145454407","Policy distr","0.223697692155838"
"0.10839211195707321","Policy distr","0.2151826173067093"
"0.10893816500902176","Policy distr","0.20695124566555023"
"0.1094842255115509","Policy distr","0.1989956796169281"
"0.11003027856349945","Policy distr","0.19130843877792358"
"0.110576331615448","Policy distr","0.1838822215795517"
"0.11112239211797714","Policy distr","0.17670951783657074"
"0.11166844516992569","Policy distr","0.1697833240032196"
"0.11221450567245483","Policy distr","0.16309669613838196"
"0.11276055872440338","Policy distr","0.15664264559745789"
"0.11330661177635193","Policy distr","0.1504145860671997"
"0.11385267227888107","Policy distr","0.144405797123909"
"0.11439872533082962","Policy distr","0.13860984146595"
"0.11494478583335876","Policy distr","0.13302047550678253"
"0.11549083888530731","Policy distr","0.1276315301656723"
"0.11603689193725586","Policy distr","0.12243685126304626"
"0.1165829449892044","Policy distr","0.11743062734603882"
"0.11712900549173355","Policy distr","0.11260692775249481"
"0.1176750659942627","Policy distr","0.10796022415161133"
"0.11822111904621124","Policy distr","0.10348507761955261"
"0.11876717209815979","Policy distr","0.09917593002319336"
"0.11931322515010834","Policy distr","0.09502764791250229"
"0.11985928565263748","Policy distr","0.0910349041223526"
"0.12040534615516663","Policy distr","0.08719287812709808"
"0.12095139920711517","Policy distr","0.08349670469760895"
"0.12149745225906372","Policy distr","0.0799415111541748"
"0.12204350531101227","Policy distr","0.07652273774147034"
"0.12258956581354141","Policy distr","0.07323570549488068"
"0.12313562631607056","Policy distr","0.07007617503404617"
"0.1236816793680191","Policy distr","0.0670398473739624"
"0.12422773241996765","Policy distr","0.06412249803543091"
"0.1247737854719162","Policy distr","0.061320096254348755"
"0.12531983852386475","Policy distr","0.05862867087125778"
"0.1258659064769745","Policy distr","0.0560443140566349"
"0.12641194462776184","Policy distr","0.05356353148818016"
"0.12695801258087158","Policy distr","0.051182378083467484"
"0.12750408053398132","Policy distr","0.048897527158260345"
"0.12805011868476868","Policy distr","0.04670557379722595"
"0.12859618663787842","Policy distr","0.04460308700799942"
"0.12914222478866577","Policy distr","0.042586952447891235"
"0.1296882927417755","Policy distr","0.04065392538905144"
"0.13023436069488525","Policy distr","0.03880101814866066"
"0.1307803988456726","Policy distr","0.037025388330221176"
"0.13132646679878235","Policy distr","0.03532399609684944"
"0.1318725049495697","Policy distr","0.03369429334998131"
"0.13241857290267944","Policy distr","0.03213337063789368"
"0.13296464085578918","Policy distr","0.030638767406344414"
"0.13351067900657654","Policy distr","0.029208039864897728"
"0.13405674695968628","Policy distr","0.02783856727182865"
"0.13460278511047363","Policy distr","0.026528188958764076"
"0.13514885306358337","Policy distr","0.0252744872123003"
"0.13569492101669312","Policy distr","0.024075297638773918"
"0.13624095916748047","Policy distr","0.022928563877940178"

==> plot_scripts/data/action_distributions/hopper/hopper_980k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.06638097763061523"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.06611491739749908"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.06584885716438293"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.06558280438184738"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.06531675159931183"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.06505069136619568"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.06478463858366013"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.06451858580112457"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.06425252556800842"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.06398646533489227"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.06372041255235672"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.06345435976982117"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.06318829953670502"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.06292224675416946"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.06265619397163391"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.06239013373851776"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.06212407723069191"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.06185802072286606"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.061591967940330505"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.061325907707214355"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.0610598549246788"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.06079379469156265"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.0605277419090271"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.06026168167591095"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.0599956288933754"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.059729576110839844"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.059463515877723694"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.05919746309518814"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.05893140286207199"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.05866535007953644"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.05839928984642029"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.058133237063884735"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.05786718428134918"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.05760112404823303"
"8","3egxgj7e","Action distr","0.6797331931051721","polished-galaxy-105","-0.05733507126569748"
"8","3egxgj7e","Action distr","0.6797331931051721","polished-galaxy-105","-0.05706901103258133"
"8","3egxgj7e","Action distr","0.951626470347241","polished-galaxy-105","-0.056802958250045776"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.056536898016929626"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.056270845234394073"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.05600479245185852"
"8","3egxgj7e","Action distr","0.27189327724206885","polished-galaxy-105","-0.05573873221874237"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.05547267943620682"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.05520661920309067"
"8","3egxgj7e","Action distr","0.40783991586310325","polished-galaxy-105","-0.054940566420555115"
"8","3egxgj7e","Action distr","0.13594663862103443","polished-galaxy-105","-0.054674506187438965"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.05440845340490341"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.05414239689707756"
"8","3egxgj7e","Action distr","0.13594663862103443","polished-galaxy-105","-0.05387634038925171"
"8","3egxgj7e","Action distr","0.13594663862103443","polished-galaxy-105","-0.053610287606716156"
"8","3egxgj7e","Action distr","0.40783991586310325","polished-galaxy-105","-0.053344227373600006"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.05307817459106445"
"8","3egxgj7e","Action distr","0.13594663862103443","polished-galaxy-105","-0.0528121143579483"
"8","3egxgj7e","Action distr","0.27189327724206885","polished-galaxy-105","-0.05254606157541275"
"8","3egxgj7e","Action distr","0.13594663862103443","polished-galaxy-105","-0.0522800050675869"
"8","3egxgj7e","Action distr","0.13594663862103443","polished-galaxy-105","-0.05201394855976105"
"8","3egxgj7e","Action distr","0.13594663862103443","polished-galaxy-105","-0.051747895777225494"
"8","3egxgj7e","Action distr","0.27189327724206885","polished-galaxy-105","-0.051481835544109344"
"8","3egxgj7e","Action distr","0.27189327724206885","polished-galaxy-105","-0.05121578276157379"
"8","3egxgj7e","Action distr","0.27189327724206885","polished-galaxy-105","-0.05094972252845764"
"8","3egxgj7e","Action distr","0.27189327724206885","polished-galaxy-105","-0.05068366974592209"
"8","3egxgj7e","Action distr","0.40783991586310325","polished-galaxy-105","-0.05041760951280594"
"8","3egxgj7e","Action distr","0.13594663862103443","polished-galaxy-105","-0.050151556730270386"
"8","3egxgj7e","Action distr","0.40783991586310325","polished-galaxy-105","-0.04988550394773483"
"8","3egxgj7e","Action distr","0.40783991586310325","polished-galaxy-105","-0.04961944371461868"
"8","3egxgj7e","Action distr","0.5437865544841377","polished-galaxy-105","-0.04935339093208313"
"8","3egxgj7e","Action distr","0.27189327724206885","polished-galaxy-105","-0.04908733069896698"
"8","3egxgj7e","Action distr","0.13594663862103443","polished-galaxy-105","-0.04882127791643143"
"8","3egxgj7e","Action distr","0.13594663862103443","polished-galaxy-105","-0.04855521768331528"
"8","3egxgj7e","Action distr","0.6797331931051721","polished-galaxy-105","-0.048289164900779724"
"8","3egxgj7e","Action distr","0.5437865544841377","polished-galaxy-105","-0.04802311211824417"
"8","3egxgj7e","Action distr","0.13594663862103443","polished-galaxy-105","-0.04775705188512802"
"8","3egxgj7e","Action distr","0.6797331931051721","polished-galaxy-105","-0.04749099910259247"
"8","3egxgj7e","Action distr","0.40783991586310325","polished-galaxy-105","-0.04722493886947632"
"8","3egxgj7e","Action distr","0.6797331931051721","polished-galaxy-105","-0.046958886086940765"
"8","3egxgj7e","Action distr","0.5437865544841377","polished-galaxy-105","-0.046692825853824615"
"8","3egxgj7e","Action distr","0.6797331931051721","polished-galaxy-105","-0.04642677307128906"
"8","3egxgj7e","Action distr","0.27189327724206885","polished-galaxy-105","-0.04616072028875351"
"8","3egxgj7e","Action distr","0.6797331931051721","polished-galaxy-105","-0.04589466005563736"
"8","3egxgj7e","Action distr","0.27189327724206885","polished-galaxy-105","-0.04562860727310181"
"8","3egxgj7e","Action distr","0.8156798317262065","polished-galaxy-105","-0.04536254703998566"
"8","3egxgj7e","Action distr","0.6797331931051721","polished-galaxy-105","-0.045096494257450104"
"8","3egxgj7e","Action distr","1.0875731089682754","polished-galaxy-105","-0.044830434024333954"
"8","3egxgj7e","Action distr","1.2235197475893098","polished-galaxy-105","-0.0445643812417984"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","-0.04429832473397255"
"8","3egxgj7e","Action distr","0.8156798317262065","polished-galaxy-105","-0.0440322682261467"
"8","3egxgj7e","Action distr","1.2235197475893098","polished-galaxy-105","-0.043766215443611145"
"8","3egxgj7e","Action distr","0.27189327724206885","polished-galaxy-105","-0.043500155210494995"
"8","3egxgj7e","Action distr","0.8156798317262065","polished-galaxy-105","-0.04323410242795944"
"8","3egxgj7e","Action distr","0.5437865544841377","polished-galaxy-105","-0.04296804219484329"
"8","3egxgj7e","Action distr","0.5437865544841377","polished-galaxy-105","-0.04270198941230774"
"8","3egxgj7e","Action distr","0.40783991586310325","polished-galaxy-105","-0.04243593290448189"
"8","3egxgj7e","Action distr","1.7673063020734474","polished-galaxy-105","-0.042169876396656036"
"8","3egxgj7e","Action distr","1.903252940694482","polished-galaxy-105","-0.04190382361412048"
"8","3egxgj7e","Action distr","1.3594663862103442","polished-galaxy-105","-0.041637763381004333"
"8","3egxgj7e","Action distr","0.8156798317262065","polished-galaxy-105","-0.04137171059846878"
"8","3egxgj7e","Action distr","1.0875731089682754","polished-galaxy-105","-0.04110565036535263"
"8","3egxgj7e","Action distr","1.2235197475893098","polished-galaxy-105","-0.04083959758281708"
"8","3egxgj7e","Action distr","1.3594663862103442","polished-galaxy-105","-0.04057353734970093"
"8","3egxgj7e","Action distr","1.0875731089682754","polished-galaxy-105","-0.040307484567165375"
"8","3egxgj7e","Action distr","1.631359663452413","polished-galaxy-105","-0.04004143178462982"
"8","3egxgj7e","Action distr","1.3594663862103442","polished-galaxy-105","-0.03977537155151367"
"8","3egxgj7e","Action distr","0.27189327724206885","polished-galaxy-105","-0.03950931876897812"
"8","3egxgj7e","Action distr","1.3594663862103442","polished-galaxy-105","-0.03924325853586197"
"8","3egxgj7e","Action distr","1.0875731089682754","polished-galaxy-105","-0.038977205753326416"
"8","3egxgj7e","Action distr","1.631359663452413","polished-galaxy-105","-0.038711145520210266"
"8","3egxgj7e","Action distr","1.7673063020734474","polished-galaxy-105","-0.03844509273767471"
"8","3egxgj7e","Action distr","1.3594663862103442","polished-galaxy-105","-0.03817903995513916"
"8","3egxgj7e","Action distr","1.7673063020734474","polished-galaxy-105","-0.03791297972202301"
"8","3egxgj7e","Action distr","2.5829861337996545","polished-galaxy-105","-0.03764692693948746"
"8","3egxgj7e","Action distr","1.4954130248313786","polished-galaxy-105","-0.03738086670637131"
"8","3egxgj7e","Action distr","1.631359663452413","polished-galaxy-105","-0.037114813923835754"
"8","3egxgj7e","Action distr","1.7673063020734474","polished-galaxy-105","-0.036848753690719604"
"8","3egxgj7e","Action distr","3.398665965525861","polished-galaxy-105","-0.03658270090818405"
"8","3egxgj7e","Action distr","2.7189327724206884","polished-galaxy-105","-0.0363166481256485"
"8","3egxgj7e","Action distr","2.7189327724206884","polished-galaxy-105","-0.03605058789253235"
"8","3egxgj7e","Action distr","2.4470394951786196","polished-galaxy-105","-0.035784535109996796"
"8","3egxgj7e","Action distr","2.7189327724206884","polished-galaxy-105","-0.035518474876880646"
"8","3egxgj7e","Action distr","1.4954130248313786","polished-galaxy-105","-0.03525242209434509"
"8","3egxgj7e","Action distr","2.175146217936551","polished-galaxy-105","-0.03498636186122894"
"8","3egxgj7e","Action distr","3.398665965525861","polished-galaxy-105","-0.03472030907869339"
"8","3egxgj7e","Action distr","1.631359663452413","polished-galaxy-105","-0.03445425257086754"
"8","3egxgj7e","Action distr","2.5829861337996545","polished-galaxy-105","-0.03418819606304169"
"8","3egxgj7e","Action distr","3.534612604146895","polished-galaxy-105","-0.033922143280506134"
"8","3egxgj7e","Action distr","3.262719326904826","polished-galaxy-105","-0.033656083047389984"
"8","3egxgj7e","Action distr","2.8548794110417233","polished-galaxy-105","-0.03339003026485443"
"8","3egxgj7e","Action distr","2.5829861337996545","polished-galaxy-105","-0.03312397003173828"
"8","3egxgj7e","Action distr","3.262719326904826","polished-galaxy-105","-0.03285791724920273"
"8","3egxgj7e","Action distr","2.9908260496627572","polished-galaxy-105","-0.03259186074137688"
"8","3egxgj7e","Action distr","3.262719326904826","polished-galaxy-105","-0.032325804233551025"
"8","3egxgj7e","Action distr","4.078399158631033","polished-galaxy-105","-0.03205975145101547"
"8","3egxgj7e","Action distr","4.894078990357239","polished-galaxy-105","-0.03179369121789932"
"8","3egxgj7e","Action distr","4.758132351736205","polished-galaxy-105","-0.03152763843536377"
"8","3egxgj7e","Action distr","3.942452520009999","polished-galaxy-105","-0.03126157820224762"
"8","3egxgj7e","Action distr","3.534612604146895","polished-galaxy-105","-0.030995525419712067"
"8","3egxgj7e","Action distr","4.350292435873102","polished-galaxy-105","-0.030729468911886215"
"8","3egxgj7e","Action distr","2.9908260496627572","polished-galaxy-105","-0.030463412404060364"
"8","3egxgj7e","Action distr","4.078399158631033","polished-galaxy-105","-0.030197355896234512"
"8","3egxgj7e","Action distr","4.4862390744941365","polished-galaxy-105","-0.02993129938840866"
"8","3egxgj7e","Action distr","5.165972267599309","polished-galaxy-105","-0.02966524474322796"
"8","3egxgj7e","Action distr","6.253545376567584","polished-galaxy-105","-0.029399188235402107"
"8","3egxgj7e","Action distr","6.253545376567584","polished-galaxy-105","-0.029133133590221405"
"8","3egxgj7e","Action distr","5.8457054607044805","polished-galaxy-105","-0.028867077082395554"
"8","3egxgj7e","Action distr","5.165972267599309","polished-galaxy-105","-0.028601020574569702"
"8","3egxgj7e","Action distr","6.253545376567584","polished-galaxy-105","-0.02833496406674385"
"8","3egxgj7e","Action distr","6.797331931051722","polished-galaxy-105","-0.028068907558918"
"8","3egxgj7e","Action distr","6.797331931051722","polished-galaxy-105","-0.027802852913737297"
"8","3egxgj7e","Action distr","6.117598737946549","polished-galaxy-105","-0.027536796405911446"
"8","3egxgj7e","Action distr","5.8457054607044805","polished-galaxy-105","-0.027270739898085594"
"8","3egxgj7e","Action distr","7.205171846914825","polished-galaxy-105","-0.027004685252904892"
"8","3egxgj7e","Action distr","6.253545376567584","polished-galaxy-105","-0.02673862874507904"
"8","3egxgj7e","Action distr","8.2927449558831","polished-galaxy-105","-0.02647257223725319"
"8","3egxgj7e","Action distr","7.748958401398963","polished-galaxy-105","-0.026206515729427338"
"8","3egxgj7e","Action distr","9.244371426230341","polished-galaxy-105","-0.025940461084246635"
"8","3egxgj7e","Action distr","6.525438653809652","polished-galaxy-105","-0.025674404576420784"
"8","3egxgj7e","Action distr","9.51626470347241","polished-galaxy-105","-0.025408348068594933"
"8","3egxgj7e","Action distr","11.147624366924823","polished-galaxy-105","-0.02514229342341423"
"8","3egxgj7e","Action distr","7.341118485535859","polished-galaxy-105","-0.02487623691558838"
"8","3egxgj7e","Action distr","8.972478148988273","polished-galaxy-105","-0.024610180407762527"
"8","3egxgj7e","Action distr","10.73978445106172","polished-galaxy-105","-0.024344123899936676"
"8","3egxgj7e","Action distr","6.797331931051722","polished-galaxy-105","-0.024078067392110825"
"8","3egxgj7e","Action distr","8.700584871746203","polished-galaxy-105","-0.023812012746930122"
"8","3egxgj7e","Action distr","9.924104619335514","polished-galaxy-105","-0.02354595623910427"
"8","3egxgj7e","Action distr","7.341118485535859","polished-galaxy-105","-0.02327990159392357"
"8","3egxgj7e","Action distr","8.428691594504135","polished-galaxy-105","-0.023013845086097717"
"8","3egxgj7e","Action distr","9.652211342093445","polished-galaxy-105","-0.022747788578271866"
"8","3egxgj7e","Action distr","10.331944535198618","polished-galaxy-105","-0.022481732070446014"
"8","3egxgj7e","Action distr","9.924104619335514","polished-galaxy-105","-0.022215675562620163"
"8","3egxgj7e","Action distr","10.195997896577582","polished-galaxy-105","-0.02194962091743946"
"8","3egxgj7e","Action distr","11.419517644166893","polished-galaxy-105","-0.02168356440961361"
"8","3egxgj7e","Action distr","9.51626470347241","polished-galaxy-105","-0.021417507901787758"
"8","3egxgj7e","Action distr","12.371144114514133","polished-galaxy-105","-0.021151453256607056"
"8","3egxgj7e","Action distr","9.244371426230341","polished-galaxy-105","-0.020885396748781204"
"8","3egxgj7e","Action distr","10.73978445106172","polished-galaxy-105","-0.020619340240955353"
"8","3egxgj7e","Action distr","12.371144114514133","polished-galaxy-105","-0.0203532837331295"
"8","3egxgj7e","Action distr","11.827357560029997","polished-galaxy-105","-0.02008722722530365"
"8","3egxgj7e","Action distr","10.195997896577582","polished-galaxy-105","-0.019821172580122948"
"8","3egxgj7e","Action distr","11.963304198651029","polished-galaxy-105","-0.019555116072297096"
"8","3egxgj7e","Action distr","11.691410921408961","polished-galaxy-105","-0.019289061427116394"
"8","3egxgj7e","Action distr","12.371144114514133","polished-galaxy-105","-0.019023004919290543"
"8","3egxgj7e","Action distr","11.283571005545857","polished-galaxy-105","-0.01875694841146469"
"8","3egxgj7e","Action distr","11.963304198651029","polished-galaxy-105","-0.01849089190363884"
"8","3egxgj7e","Action distr","10.603837812440686","polished-galaxy-105","-0.01822483539581299"
"8","3egxgj7e","Action distr","12.235197475893099","polished-galaxy-105","-0.017958780750632286"
"8","3egxgj7e","Action distr","14.546290332450683","polished-galaxy-105","-0.017692724242806435"
"8","3egxgj7e","Action distr","13.730610500724477","polished-galaxy-105","-0.017426667734980583"
"8","3egxgj7e","Action distr","15.226023525555856","polished-galaxy-105","-0.01716061308979988"
"8","3egxgj7e","Action distr","13.594663862103443","polished-galaxy-105","-0.01689455658197403"
"8","3egxgj7e","Action distr","13.18682394624034","polished-galaxy-105","-0.016628500074148178"
"8","3egxgj7e","Action distr","15.905756718661028","polished-galaxy-105","-0.016362443566322327"
"8","3egxgj7e","Action distr","16.041703357282064","polished-galaxy-105","-0.016096388921141624"
"8","3egxgj7e","Action distr","18.488742852460682","polished-galaxy-105","-0.015830332413315773"
"8","3egxgj7e","Action distr","17.26522310487137","polished-galaxy-105","-0.015564275905489922"
"8","3egxgj7e","Action distr","15.09007688693482","polished-galaxy-105","-0.015298220328986645"
"8","3egxgj7e","Action distr","15.09007688693482","polished-galaxy-105","-0.015032164752483368"
"8","3egxgj7e","Action distr","17.944956297976546","polished-galaxy-105","-0.014766108244657516"
"8","3egxgj7e","Action distr","14.954130248313788","polished-galaxy-105","-0.014500051736831665"
"8","3egxgj7e","Action distr","15.09007688693482","polished-galaxy-105","-0.014233996160328388"
"8","3egxgj7e","Action distr","14.818183609692754","polished-galaxy-105","-0.013967940583825111"
"8","3egxgj7e","Action distr","14.954130248313788","polished-galaxy-105","-0.01370188407599926"
"8","3egxgj7e","Action distr","17.26522310487137","polished-galaxy-105","-0.013435827568173409"
"8","3egxgj7e","Action distr","19.440369322807925","polished-galaxy-105","-0.013169772922992706"
"8","3egxgj7e","Action distr","17.26522310487137","polished-galaxy-105","-0.012903716415166855"
"8","3egxgj7e","Action distr","17.26522310487137","polished-galaxy-105","-0.012637659907341003"
"8","3egxgj7e","Action distr","20.663889070397236","polished-galaxy-105","-0.012371604330837727"
"8","3egxgj7e","Action distr","12.371144114514133","polished-galaxy-105","-0.01210554875433445"
"8","3egxgj7e","Action distr","17.401169743492407","polished-galaxy-105","-0.011839492246508598"
"8","3egxgj7e","Action distr","18.76063612970275","polished-galaxy-105","-0.011573435738682747"
"8","3egxgj7e","Action distr","18.76063612970275","polished-galaxy-105","-0.01130738016217947"
"8","3egxgj7e","Action distr","19.30442268418689","polished-galaxy-105","-0.011041324585676193"
"8","3egxgj7e","Action distr","16.177649995903096","polished-galaxy-105","-0.010775268077850342"
"8","3egxgj7e","Action distr","18.35279621383965","polished-galaxy-105","-0.01050921157002449"
"8","3egxgj7e","Action distr","22.295248733849647","polished-galaxy-105","-0.010243155993521214"
"8","3egxgj7e","Action distr","16.85738318900827","polished-galaxy-105","-0.009977100417017937"
"8","3egxgj7e","Action distr","16.177649995903096","polished-galaxy-105","-0.009711043909192085"
"8","3egxgj7e","Action distr","22.70308864971275","polished-galaxy-105","-0.009444988332688808"
"8","3egxgj7e","Action distr","19.168476045565857","polished-galaxy-105","-0.009178932756185532"
"8","3egxgj7e","Action distr","19.98415587729206","polished-galaxy-105","-0.00891287624835968"
"8","3egxgj7e","Action distr","19.440369322807925","polished-galaxy-105","-0.008646819740533829"
"8","3egxgj7e","Action distr","21.751462179365507","polished-galaxy-105","-0.008380764164030552"
"8","3egxgj7e","Action distr","19.98415587729206","polished-galaxy-105","-0.008114708587527275"
"8","3egxgj7e","Action distr","24.742288229028265","polished-galaxy-105","-0.007848652079701424"
"8","3egxgj7e","Action distr","20.799835709018268","polished-galaxy-105","-0.007582596503198147"
"8","3egxgj7e","Action distr","22.839035288333786","polished-galaxy-105","-0.007316539995372295"
"8","3egxgj7e","Action distr","20.120102515913096","polished-galaxy-105","-0.0070504844188690186"
"8","3egxgj7e","Action distr","22.159302095228615","polished-galaxy-105","-0.006784427911043167"
"8","3egxgj7e","Action distr","20.120102515913096","polished-galaxy-105","-0.00651837233453989"
"8","3egxgj7e","Action distr","21.887408817986543","polished-galaxy-105","-0.006252315826714039"
"8","3egxgj7e","Action distr","21.343622263502407","polished-galaxy-105","-0.005986260250210762"
"8","3egxgj7e","Action distr","20.799835709018268","polished-galaxy-105","-0.005720203742384911"
"8","3egxgj7e","Action distr","22.43119537247068","polished-galaxy-105","-0.005454148165881634"
"8","3egxgj7e","Action distr","23.790661758681026","polished-galaxy-105","-0.005188091658055782"
"8","3egxgj7e","Action distr","22.839035288333786","polished-galaxy-105","-0.0049220360815525055"
"8","3egxgj7e","Action distr","25.150128144891372","polished-galaxy-105","-0.004655980505049229"
"8","3egxgj7e","Action distr","20.25604915453413","polished-galaxy-105","-0.004389923997223377"
"8","3egxgj7e","Action distr","25.150128144891372","polished-galaxy-105","-0.0041238684207201"
"8","3egxgj7e","Action distr","24.19850167454413","polished-galaxy-105","-0.0038578121457248926"
"8","3egxgj7e","Action distr","21.615515540744475","polished-galaxy-105","-0.0035917561035603285"
"8","3egxgj7e","Action distr","20.391995793155164","polished-galaxy-105","-0.0033257000613957644"
"8","3egxgj7e","Action distr","25.693914699375508","polished-galaxy-105","-0.0030596440192312002"
"8","3egxgj7e","Action distr","24.19850167454413","polished-galaxy-105","-0.002793587977066636"
"8","3egxgj7e","Action distr","20.25604915453413","polished-galaxy-105","-0.0025275321677327156"
"8","3egxgj7e","Action distr","23.110928565575854","polished-galaxy-105","-0.0022614761255681515"
"8","3egxgj7e","Action distr","22.159302095228615","polished-galaxy-105","-0.0019954200834035873"
"8","3egxgj7e","Action distr","21.343622263502407","polished-galaxy-105","-0.0017293640412390232"
"8","3egxgj7e","Action distr","25.014181506270337","polished-galaxy-105","-0.001463307999074459"
"8","3egxgj7e","Action distr","23.790661758681026","polished-galaxy-105","-0.001197251956909895"
"8","3egxgj7e","Action distr","23.926608397302058","polished-galaxy-105","-0.0009311960311606526"
"8","3egxgj7e","Action distr","21.615515540744475","polished-galaxy-105","-0.0006651399889960885"
"8","3egxgj7e","Action distr","22.70308864971275","polished-galaxy-105","-0.0003990840050391853"
"8","3egxgj7e","Action distr","21.47956890212344","polished-galaxy-105","-0.00013302800653036684"
"8","3egxgj7e","Action distr","21.071728986260336","polished-galaxy-105","0.00013302800653036684"
"8","3egxgj7e","Action distr","23.382821842817922","polished-galaxy-105","0.0003990840050391853"
"8","3egxgj7e","Action distr","25.286074783512404","polished-galaxy-105","0.0006651399889960885"
"8","3egxgj7e","Action distr","22.295248733849647","polished-galaxy-105","0.0009311960311606526"
"8","3egxgj7e","Action distr","24.19850167454413","polished-galaxy-105","0.001197251956909895"
"8","3egxgj7e","Action distr","27.733114278691023","polished-galaxy-105","0.001463307999074459"
"8","3egxgj7e","Action distr","22.43119537247068","polished-galaxy-105","0.0017293640412390232"
"8","3egxgj7e","Action distr","22.02335545660758","polished-galaxy-105","0.0019954200834035873"
"8","3egxgj7e","Action distr","22.839035288333786","polished-galaxy-105","0.0022614761255681515"
"8","3egxgj7e","Action distr","21.615515540744475","polished-galaxy-105","0.0025275321677327156"
"8","3egxgj7e","Action distr","24.334448313165165","polished-galaxy-105","0.002793587977066636"
"8","3egxgj7e","Action distr","23.110928565575854","polished-galaxy-105","0.0030596440192312002"
"8","3egxgj7e","Action distr","22.02335545660758","polished-galaxy-105","0.0033257000613957644"
"8","3egxgj7e","Action distr","21.615515540744475","polished-galaxy-105","0.0035917561035603285"
"8","3egxgj7e","Action distr","23.246875204196886","polished-galaxy-105","0.0038578121457248926"
"8","3egxgj7e","Action distr","23.110928565575854","polished-galaxy-105","0.0041238684207201"
"8","3egxgj7e","Action distr","25.014181506270337","polished-galaxy-105","0.004389923997223377"
"8","3egxgj7e","Action distr","20.5279424317762","polished-galaxy-105","0.004655980505049229"
"8","3egxgj7e","Action distr","24.742288229028265","polished-galaxy-105","0.0049220360815525055"
"8","3egxgj7e","Action distr","20.663889070397236","polished-galaxy-105","0.005188091658055782"
"8","3egxgj7e","Action distr","22.159302095228615","polished-galaxy-105","0.005454148165881634"
"8","3egxgj7e","Action distr","24.742288229028265","polished-galaxy-105","0.005720203742384911"
"8","3egxgj7e","Action distr","21.887408817986543","polished-galaxy-105","0.005986260250210762"
"8","3egxgj7e","Action distr","22.70308864971275","polished-galaxy-105","0.006252315826714039"
"8","3egxgj7e","Action distr","26.781487808343783","polished-galaxy-105","0.00651837233453989"
"8","3egxgj7e","Action distr","22.567142011091715","polished-galaxy-105","0.006784427911043167"
"8","3egxgj7e","Action distr","21.615515540744475","polished-galaxy-105","0.0070504844188690186"
"8","3egxgj7e","Action distr","21.20767562488137","polished-galaxy-105","0.007316539995372295"
"8","3egxgj7e","Action distr","17.80900965935551","polished-galaxy-105","0.007582596503198147"
"8","3egxgj7e","Action distr","18.216849575218614","polished-galaxy-105","0.007848652079701424"
"8","3egxgj7e","Action distr","20.25604915453413","polished-galaxy-105","0.008114708587527275"
"8","3egxgj7e","Action distr","23.110928565575854","polished-galaxy-105","0.008380764164030552"
"8","3egxgj7e","Action distr","20.9357823476393","polished-galaxy-105","0.008646819740533829"
"8","3egxgj7e","Action distr","24.19850167454413","polished-galaxy-105","0.00891287624835968"
"8","3egxgj7e","Action distr","20.799835709018268","polished-galaxy-105","0.009178932756185532"
"8","3egxgj7e","Action distr","18.216849575218614","polished-galaxy-105","0.009444988332688808"
"8","3egxgj7e","Action distr","20.391995793155164","polished-galaxy-105","0.009711043909192085"
"8","3egxgj7e","Action distr","16.85738318900827","polished-galaxy-105","0.009977100417017937"
"8","3egxgj7e","Action distr","18.896582768323785","polished-galaxy-105","0.010243155993521214"
"8","3egxgj7e","Action distr","18.76063612970275","polished-galaxy-105","0.01050921157002449"
"8","3egxgj7e","Action distr","20.25604915453413","polished-galaxy-105","0.010775268077850342"
"8","3egxgj7e","Action distr","17.673063020734478","polished-galaxy-105","0.011041324585676193"
"8","3egxgj7e","Action distr","19.576315961428957","polished-galaxy-105","0.01130738016217947"
"8","3egxgj7e","Action distr","19.440369322807925","polished-galaxy-105","0.011573435738682747"
"8","3egxgj7e","Action distr","19.440369322807925","polished-galaxy-105","0.011839492246508598"
"8","3egxgj7e","Action distr","17.944956297976546","polished-galaxy-105","0.01210554875433445"
"8","3egxgj7e","Action distr","17.12927646625034","polished-galaxy-105","0.012371604330837727"
"8","3egxgj7e","Action distr","17.80900965935551","polished-galaxy-105","0.012637659907341003"
"8","3egxgj7e","Action distr","18.624689491081718","polished-galaxy-105","0.012903716415166855"
"8","3egxgj7e","Action distr","17.401169743492407","polished-galaxy-105","0.013169772922992706"
"8","3egxgj7e","Action distr","19.440369322807925","polished-galaxy-105","0.013435827568173409"
"8","3egxgj7e","Action distr","16.85738318900827","polished-galaxy-105","0.01370188407599926"
"8","3egxgj7e","Action distr","19.576315961428957","polished-galaxy-105","0.013967940583825111"
"8","3egxgj7e","Action distr","16.31359663452413","polished-galaxy-105","0.014233996160328388"
"8","3egxgj7e","Action distr","13.458717223482408","polished-galaxy-105","0.014500051736831665"
"8","3egxgj7e","Action distr","15.09007688693482","polished-galaxy-105","0.014766108244657516"
"8","3egxgj7e","Action distr","12.507090753135168","polished-galaxy-105","0.015032164752483368"
"8","3egxgj7e","Action distr","14.818183609692754","polished-galaxy-105","0.015298220328986645"
"8","3egxgj7e","Action distr","16.5854899117662","polished-galaxy-105","0.015564275905489922"
"8","3egxgj7e","Action distr","16.5854899117662","polished-galaxy-105","0.015830332413315773"
"8","3egxgj7e","Action distr","14.546290332450683","polished-galaxy-105","0.016096388921141624"
"8","3egxgj7e","Action distr","14.41034369382965","polished-galaxy-105","0.016362443566322327"
"8","3egxgj7e","Action distr","15.36197016417689","polished-galaxy-105","0.016628500074148178"
"8","3egxgj7e","Action distr","18.216849575218614","polished-galaxy-105","0.01689455658197403"
"8","3egxgj7e","Action distr","13.322770584861376","polished-galaxy-105","0.01716061308979988"
"8","3egxgj7e","Action distr","16.31359663452413","polished-galaxy-105","0.017426667734980583"
"8","3egxgj7e","Action distr","14.274397055208615","polished-galaxy-105","0.017692724242806435"
"8","3egxgj7e","Action distr","11.01167772830379","polished-galaxy-105","0.017958780750632286"
"8","3egxgj7e","Action distr","14.546290332450683","polished-galaxy-105","0.01822483539581299"
"8","3egxgj7e","Action distr","13.050877307619304","polished-galaxy-105","0.01849089190363884"
"8","3egxgj7e","Action distr","12.235197475893099","polished-galaxy-105","0.01875694841146469"
"8","3egxgj7e","Action distr","10.603837812440686","polished-galaxy-105","0.019023004919290543"
"8","3egxgj7e","Action distr","12.643037391756202","polished-galaxy-105","0.019289061427116394"
"8","3egxgj7e","Action distr","11.691410921408961","polished-galaxy-105","0.019555116072297096"
"8","3egxgj7e","Action distr","13.18682394624034","polished-galaxy-105","0.019821172580122948"
"8","3egxgj7e","Action distr","11.283571005545857","polished-galaxy-105","0.02008722722530365"
"8","3egxgj7e","Action distr","9.652211342093445","polished-galaxy-105","0.0203532837331295"
"8","3egxgj7e","Action distr","11.283571005545857","polished-galaxy-105","0.020619340240955353"
"8","3egxgj7e","Action distr","11.963304198651029","polished-galaxy-105","0.020885396748781204"
"8","3egxgj7e","Action distr","11.01167772830379","polished-galaxy-105","0.021151453256607056"
"8","3egxgj7e","Action distr","9.51626470347241","polished-galaxy-105","0.021417507901787758"
"8","3egxgj7e","Action distr","10.875731089682754","polished-galaxy-105","0.02168356440961361"
"8","3egxgj7e","Action distr","11.419517644166893","polished-galaxy-105","0.02194962091743946"
"8","3egxgj7e","Action distr","10.46789117381965","polished-galaxy-105","0.022215675562620163"
"8","3egxgj7e","Action distr","9.108424787609307","polished-galaxy-105","0.022481732070446014"
"8","3egxgj7e","Action distr","8.56463823312517","polished-galaxy-105","0.022747788578271866"
"8","3egxgj7e","Action distr","10.875731089682754","polished-galaxy-105","0.023013845086097717"
"8","3egxgj7e","Action distr","7.884905040019998","polished-galaxy-105","0.02327990159392357"
"8","3egxgj7e","Action distr","9.108424787609307","polished-galaxy-105","0.02354595623910427"
"8","3egxgj7e","Action distr","10.331944535198618","polished-galaxy-105","0.023812012746930122"
"8","3egxgj7e","Action distr","10.331944535198618","polished-galaxy-105","0.024078067392110825"
"8","3egxgj7e","Action distr","7.748958401398963","polished-galaxy-105","0.024344123899936676"
"8","3egxgj7e","Action distr","6.525438653809652","polished-galaxy-105","0.024610180407762527"
"8","3egxgj7e","Action distr","7.613011762777928","polished-galaxy-105","0.02487623691558838"
"8","3egxgj7e","Action distr","8.020851678641032","polished-galaxy-105","0.02514229342341423"
"8","3egxgj7e","Action distr","9.244371426230341","polished-galaxy-105","0.025408348068594933"
"8","3egxgj7e","Action distr","8.2927449558831","polished-galaxy-105","0.025674404576420784"
"8","3egxgj7e","Action distr","7.477065124156894","polished-galaxy-105","0.025940461084246635"
"8","3egxgj7e","Action distr","7.613011762777928","polished-galaxy-105","0.026206515729427338"
"8","3egxgj7e","Action distr","8.156798317262066","polished-galaxy-105","0.02647257223725319"
"8","3egxgj7e","Action distr","7.748958401398963","polished-galaxy-105","0.02673862874507904"
"8","3egxgj7e","Action distr","6.525438653809652","polished-galaxy-105","0.027004685252904892"
"8","3egxgj7e","Action distr","5.301918906220343","polished-galaxy-105","0.027270739898085594"
"8","3egxgj7e","Action distr","6.525438653809652","polished-galaxy-105","0.027536796405911446"
"8","3egxgj7e","Action distr","5.8457054607044805","polished-galaxy-105","0.027802852913737297"
"8","3egxgj7e","Action distr","7.613011762777928","polished-galaxy-105","0.028068907558918"
"8","3egxgj7e","Action distr","6.117598737946549","polished-galaxy-105","0.02833496406674385"
"8","3egxgj7e","Action distr","5.9816520993255144","polished-galaxy-105","0.028601020574569702"
"8","3egxgj7e","Action distr","6.253545376567584","polished-galaxy-105","0.028867077082395554"
"8","3egxgj7e","Action distr","4.350292435873102","polished-galaxy-105","0.029133133590221405"
"8","3egxgj7e","Action distr","4.894078990357239","polished-galaxy-105","0.029399188235402107"
"8","3egxgj7e","Action distr","6.117598737946549","polished-galaxy-105","0.02966524474322796"
"8","3egxgj7e","Action distr","5.7097588220834465","polished-galaxy-105","0.02993129938840866"
"8","3egxgj7e","Action distr","4.4862390744941365","polished-galaxy-105","0.030197355896234512"
"8","3egxgj7e","Action distr","4.4862390744941365","polished-galaxy-105","0.030463412404060364"
"8","3egxgj7e","Action distr","5.7097588220834465","polished-galaxy-105","0.030729468911886215"
"8","3egxgj7e","Action distr","5.9816520993255144","polished-galaxy-105","0.030995525419712067"
"8","3egxgj7e","Action distr","5.437865544841377","polished-galaxy-105","0.03126157820224762"
"8","3egxgj7e","Action distr","4.758132351736205","polished-galaxy-105","0.03152763843536377"
"8","3egxgj7e","Action distr","4.894078990357239","polished-galaxy-105","0.03179369121789932"
"8","3egxgj7e","Action distr","4.214345797252068","polished-galaxy-105","0.03205975145101547"
"8","3egxgj7e","Action distr","4.350292435873102","polished-galaxy-105","0.032325804233551025"
"8","3egxgj7e","Action distr","4.4862390744941365","polished-galaxy-105","0.03259186074137688"
"8","3egxgj7e","Action distr","2.4470394951786196","polished-galaxy-105","0.03285791724920273"
"8","3egxgj7e","Action distr","3.126772688283792","polished-galaxy-105","0.03312397003173828"
"8","3egxgj7e","Action distr","4.078399158631033","polished-galaxy-105","0.03339003026485443"
"8","3egxgj7e","Action distr","3.942452520009999","polished-galaxy-105","0.033656083047389984"
"8","3egxgj7e","Action distr","3.806505881388964","polished-galaxy-105","0.033922143280506134"
"8","3egxgj7e","Action distr","4.4862390744941365","polished-galaxy-105","0.03418819606304169"
"8","3egxgj7e","Action distr","3.398665965525861","polished-galaxy-105","0.03445425257086754"
"8","3egxgj7e","Action distr","2.4470394951786196","polished-galaxy-105","0.03472030907869339"
"8","3egxgj7e","Action distr","2.8548794110417233","polished-galaxy-105","0.03498636186122894"
"8","3egxgj7e","Action distr","2.175146217936551","polished-galaxy-105","0.03525242209434509"
"8","3egxgj7e","Action distr","2.4470394951786196","polished-galaxy-105","0.035518474876880646"
"8","3egxgj7e","Action distr","2.8548794110417233","polished-galaxy-105","0.035784535109996796"
"8","3egxgj7e","Action distr","3.126772688283792","polished-galaxy-105","0.03605058789253235"
"8","3egxgj7e","Action distr","2.9908260496627572","polished-galaxy-105","0.0363166481256485"
"8","3egxgj7e","Action distr","2.4470394951786196","polished-galaxy-105","0.03658270090818405"
"8","3egxgj7e","Action distr","2.7189327724206884","polished-galaxy-105","0.036848753690719604"
"8","3egxgj7e","Action distr","2.5829861337996545","polished-galaxy-105","0.037114813923835754"
"8","3egxgj7e","Action distr","2.0391995793155164","polished-galaxy-105","0.03738086670637131"
"8","3egxgj7e","Action distr","1.631359663452413","polished-galaxy-105","0.03764692693948746"
"8","3egxgj7e","Action distr","1.903252940694482","polished-galaxy-105","0.03791297972202301"
"8","3egxgj7e","Action distr","2.175146217936551","polished-galaxy-105","0.03817903995513916"
"8","3egxgj7e","Action distr","1.903252940694482","polished-galaxy-105","0.03844509273767471"
"8","3egxgj7e","Action distr","1.4954130248313786","polished-galaxy-105","0.038711145520210266"
"8","3egxgj7e","Action distr","1.631359663452413","polished-galaxy-105","0.038977205753326416"
"8","3egxgj7e","Action distr","1.4954130248313786","polished-galaxy-105","0.03924325853586197"
"8","3egxgj7e","Action distr","1.7673063020734474","polished-galaxy-105","0.03950931876897812"
"8","3egxgj7e","Action distr","2.4470394951786196","polished-galaxy-105","0.03977537155151367"
"8","3egxgj7e","Action distr","1.903252940694482","polished-galaxy-105","0.04004143178462982"
"8","3egxgj7e","Action distr","1.7673063020734474","polished-galaxy-105","0.040307484567165375"
"8","3egxgj7e","Action distr","1.2235197475893098","polished-galaxy-105","0.04057353734970093"
"8","3egxgj7e","Action distr","1.0875731089682754","polished-galaxy-105","0.04083959758281708"
"8","3egxgj7e","Action distr","0.8156798317262065","polished-galaxy-105","0.04110565036535263"
"8","3egxgj7e","Action distr","1.7673063020734474","polished-galaxy-105","0.04137171059846878"
"8","3egxgj7e","Action distr","1.7673063020734474","polished-galaxy-105","0.041637763381004333"
"8","3egxgj7e","Action distr","0.951626470347241","polished-galaxy-105","0.04190382361412048"
"8","3egxgj7e","Action distr","0.6797331931051721","polished-galaxy-105","0.042169876396656036"
"8","3egxgj7e","Action distr","1.7673063020734474","polished-galaxy-105","0.04243593290448189"
"8","3egxgj7e","Action distr","1.0875731089682754","polished-galaxy-105","0.04270198941230774"
"8","3egxgj7e","Action distr","0.40783991586310325","polished-galaxy-105","0.04296804219484329"
"8","3egxgj7e","Action distr","0.951626470347241","polished-galaxy-105","0.04323410242795944"
"8","3egxgj7e","Action distr","1.3594663862103442","polished-galaxy-105","0.043500155210494995"
"8","3egxgj7e","Action distr","0.8156798317262065","polished-galaxy-105","0.043766215443611145"
"8","3egxgj7e","Action distr","0.8156798317262065","polished-galaxy-105","0.0440322682261467"
"8","3egxgj7e","Action distr","0.5437865544841377","polished-galaxy-105","0.04429832473397255"
"8","3egxgj7e","Action distr","0.8156798317262065","polished-galaxy-105","0.0445643812417984"
"8","3egxgj7e","Action distr","0.40783991586310325","polished-galaxy-105","0.044830434024333954"
"8","3egxgj7e","Action distr","0.40783991586310325","polished-galaxy-105","0.045096494257450104"
"8","3egxgj7e","Action distr","0.5437865544841377","polished-galaxy-105","0.04536254703998566"
"8","3egxgj7e","Action distr","0.5437865544841377","polished-galaxy-105","0.04562860727310181"
"8","3egxgj7e","Action distr","0.40783991586310325","polished-galaxy-105","0.04589466005563736"
"8","3egxgj7e","Action distr","0.27189327724206885","polished-galaxy-105","0.04616072028875351"
"8","3egxgj7e","Action distr","0.951626470347241","polished-galaxy-105","0.04642677307128906"
"8","3egxgj7e","Action distr","0.951626470347241","polished-galaxy-105","0.046692825853824615"
"8","3egxgj7e","Action distr","0.27189327724206885","polished-galaxy-105","0.046958886086940765"
"8","3egxgj7e","Action distr","0.5437865544841377","polished-galaxy-105","0.04722493886947632"
"8","3egxgj7e","Action distr","0.6797331931051721","polished-galaxy-105","0.04749099910259247"
"8","3egxgj7e","Action distr","0.27189327724206885","polished-galaxy-105","0.04775705188512802"
"8","3egxgj7e","Action distr","0.6797331931051721","polished-galaxy-105","0.04802311211824417"
"8","3egxgj7e","Action distr","0.40783991586310325","polished-galaxy-105","0.048289164900779724"
"8","3egxgj7e","Action distr","0.27189327724206885","polished-galaxy-105","0.04855521768331528"
"8","3egxgj7e","Action distr","0.40783991586310325","polished-galaxy-105","0.04882127791643143"
"8","3egxgj7e","Action distr","0.13594663862103443","polished-galaxy-105","0.04908733069896698"
"8","3egxgj7e","Action distr","0.40783991586310325","polished-galaxy-105","0.04935339093208313"
"8","3egxgj7e","Action distr","0.5437865544841377","polished-galaxy-105","0.04961944371461868"
"8","3egxgj7e","Action distr","0.6797331931051721","polished-galaxy-105","0.04988550394773483"
"8","3egxgj7e","Action distr","0.13594663862103443","polished-galaxy-105","0.050151556730270386"
"8","3egxgj7e","Action distr","0.40783991586310325","polished-galaxy-105","0.05041760951280594"
"8","3egxgj7e","Action distr","0.13594663862103443","polished-galaxy-105","0.05068366974592209"
"8","3egxgj7e","Action distr","0.5437865544841377","polished-galaxy-105","0.05094972252845764"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.05121578276157379"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.051481835544109344"
"8","3egxgj7e","Action distr","0.40783991586310325","polished-galaxy-105","0.051747895777225494"
"8","3egxgj7e","Action distr","0.13594663862103443","polished-galaxy-105","0.05201394855976105"
"8","3egxgj7e","Action distr","0.27189327724206885","polished-galaxy-105","0.0522800050675869"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.05254606157541275"
"8","3egxgj7e","Action distr","0.40783991586310325","polished-galaxy-105","0.0528121143579483"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.05307817459106445"
"8","3egxgj7e","Action distr","0.27189327724206885","polished-galaxy-105","0.053344227373600006"
"8","3egxgj7e","Action distr","0.13594663862103443","polished-galaxy-105","0.053610287606716156"
"8","3egxgj7e","Action distr","0.13594663862103443","polished-galaxy-105","0.05387634038925171"
"8","3egxgj7e","Action distr","0.27189327724206885","polished-galaxy-105","0.05414239689707756"
"8","3egxgj7e","Action distr","0.13594663862103443","polished-galaxy-105","0.05440845340490341"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.054674506187438965"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.054940566420555115"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.05520661920309067"
"8","3egxgj7e","Action distr","0.40783991586310325","polished-galaxy-105","0.05547267943620682"
"8","3egxgj7e","Action distr","0.27189327724206885","polished-galaxy-105","0.05573873221874237"
"8","3egxgj7e","Action distr","0.13594663862103443","polished-galaxy-105","0.05600479245185852"
"8","3egxgj7e","Action distr","0.13594663862103443","polished-galaxy-105","0.056270845234394073"
"8","3egxgj7e","Action distr","0.13594663862103443","polished-galaxy-105","0.056536898016929626"
"8","3egxgj7e","Action distr","0.13594663862103443","polished-galaxy-105","0.056802958250045776"
"8","3egxgj7e","Action distr","0.8156798317262065","polished-galaxy-105","0.05706901103258133"
"8","3egxgj7e","Action distr","0.27189327724206885","polished-galaxy-105","0.05733507126569748"
"8","3egxgj7e","Action distr","0.13594663862103443","polished-galaxy-105","0.05760112404823303"
"8","3egxgj7e","Action distr","0.13594663862103443","polished-galaxy-105","0.05786718428134918"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.058133237063884735"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.05839928984642029"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.05866535007953644"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.05893140286207199"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.05919746309518814"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.059463515877723694"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.059729576110839844"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.0599956288933754"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.06026168167591095"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.0605277419090271"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.06079379469156265"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.0610598549246788"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.061325907707214355"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.061591967940330505"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.06185802072286606"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.06212407723069191"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.06239013373851776"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.06265619397163391"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.06292224675416946"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.06318829953670502"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.06345435976982117"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.06372041255235672"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.06398646533489227"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.06425252556800842"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.06451858580112457"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.06478463858366013"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.06505069136619568"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.06531675159931183"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.06558280438184738"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.06584885716438293"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.06611491739749908"
"8","3egxgj7e","Action distr","0","polished-galaxy-105","0.06638097763061523"
"8","3egxgj7e","Policy distr","0.04705876111984253","polished-galaxy-105","-0.06638097763061523"
"8","3egxgj7e","Policy distr","0.049412403255701065","polished-galaxy-105","-0.06611491739749908"
"8","3egxgj7e","Policy distr","0.05187363550066948","polished-galaxy-105","-0.06584885716438293"
"8","3egxgj7e","Policy distr","0.054446689784526825","polished-galaxy-105","-0.06558280438184738"
"8","3egxgj7e","Policy distr","0.05713619664311409","polished-galaxy-105","-0.06531675159931183"
"8","3egxgj7e","Policy distr","0.05994681268930435","polished-galaxy-105","-0.06505069136619568"
"8","3egxgj7e","Policy distr","0.06288336217403412","polished-galaxy-105","-0.06478463858366013"
"8","3egxgj7e","Policy distr","0.06595081090927124","polished-galaxy-105","-0.06451858580112457"
"8","3egxgj7e","Policy distr","0.06915439665317535","polished-galaxy-105","-0.06425252556800842"
"8","3egxgj7e","Policy distr","0.07249940931797028","polished-galaxy-105","-0.06398646533489227"
"8","3egxgj7e","Policy distr","0.07599126547574997","polished-galaxy-105","-0.06372041255235672"
"8","3egxgj7e","Policy distr","0.0796356275677681","polished-galaxy-105","-0.06345435976982117"
"8","3egxgj7e","Policy distr","0.08343855291604996","polished-galaxy-105","-0.06318829953670502"
"8","3egxgj7e","Policy distr","0.08740579336881638","polished-galaxy-105","-0.06292224675416946"
"8","3egxgj7e","Policy distr","0.0915437713265419","polished-galaxy-105","-0.06265619397163391"
"8","3egxgj7e","Policy distr","0.09585894644260406","polished-galaxy-105","-0.06239013373851776"
"8","3egxgj7e","Policy distr","0.10035780072212219","polished-galaxy-105","-0.06212407723069191"
"8","3egxgj7e","Policy distr","0.10504721850156784","polished-galaxy-105","-0.06185802072286606"
"8","3egxgj7e","Policy distr","0.10993415862321854","polished-galaxy-105","-0.061591967940330505"
"8","3egxgj7e","Policy distr","0.11502595245838165","polished-galaxy-105","-0.061325907707214355"
"8","3egxgj7e","Policy distr","0.12032995373010635","polished-galaxy-105","-0.0610598549246788"
"8","3egxgj7e","Policy distr","0.12585397064685822","polished-galaxy-105","-0.06079379469156265"
"8","3egxgj7e","Policy distr","0.1316055953502655","polished-galaxy-105","-0.0605277419090271"
"8","3egxgj7e","Policy distr","0.1375933587551117","polished-galaxy-105","-0.06026168167591095"
"8","3egxgj7e","Policy distr","0.14382509887218475","polished-galaxy-105","-0.0599956288933754"
"8","3egxgj7e","Policy distr","0.15030962228775024","polished-galaxy-105","-0.059729576110839844"
"8","3egxgj7e","Policy distr","0.15705594420433044","polished-galaxy-105","-0.059463515877723694"
"8","3egxgj7e","Policy distr","0.1640726625919342","polished-galaxy-105","-0.05919746309518814"
"8","3egxgj7e","Policy distr","0.1713695377111435","polished-galaxy-105","-0.05893140286207199"
"8","3egxgj7e","Policy distr","0.17895559966564178","polished-galaxy-105","-0.05866535007953644"
"8","3egxgj7e","Policy distr","0.18684110045433044","polished-galaxy-105","-0.05839928984642029"
"8","3egxgj7e","Policy distr","0.19503557682037354","polished-galaxy-105","-0.058133237063884735"
"8","3egxgj7e","Policy distr","0.20354953408241272","polished-galaxy-105","-0.05786718428134918"
"8","3egxgj7e","Policy distr","0.21239379048347473","polished-galaxy-105","-0.05760112404823303"
"8","3egxgj7e","Policy distr","0.22157862782478333","polished-galaxy-105","-0.05733507126569748"
"8","3egxgj7e","Policy distr","0.2311156839132309","polished-galaxy-105","-0.05706901103258133"
"8","3egxgj7e","Policy distr","0.24101555347442627","polished-galaxy-105","-0.056802958250045776"
"8","3egxgj7e","Policy distr","0.2512907087802887","polished-galaxy-105","-0.056536898016929626"
"8","3egxgj7e","Policy distr","0.2619521915912628","polished-galaxy-105","-0.056270845234394073"
"8","3egxgj7e","Policy distr","0.2730123996734619","polished-galaxy-105","-0.05600479245185852"
"8","3egxgj7e","Policy distr","0.2844843864440918","polished-galaxy-105","-0.05573873221874237"
"8","3egxgj7e","Policy distr","0.29637986421585083","polished-galaxy-105","-0.05547267943620682"
"8","3egxgj7e","Policy distr","0.308712363243103","polished-galaxy-105","-0.05520661920309067"
"8","3egxgj7e","Policy distr","0.3214949071407318","polished-galaxy-105","-0.054940566420555115"
"8","3egxgj7e","Policy distr","0.33474141359329224","polished-galaxy-105","-0.054674506187438965"
"8","3egxgj7e","Policy distr","0.3484649658203125","polished-galaxy-105","-0.05440845340490341"
"8","3egxgj7e","Policy distr","0.3626803457736969","polished-galaxy-105","-0.05414239689707756"
"8","3egxgj7e","Policy distr","0.3774016797542572","polished-galaxy-105","-0.05387634038925171"
"8","3egxgj7e","Policy distr","0.3926433026790619","polished-galaxy-105","-0.053610287606716156"
"8","3egxgj7e","Policy distr","0.4084209203720093","polished-galaxy-105","-0.053344227373600006"
"8","3egxgj7e","Policy distr","0.42474862933158875","polished-galaxy-105","-0.05307817459106445"
"8","3egxgj7e","Policy distr","0.4416431188583374","polished-galaxy-105","-0.0528121143579483"
"8","3egxgj7e","Policy distr","0.4591192603111267","polished-galaxy-105","-0.05254606157541275"
"8","3egxgj7e","Policy distr","0.4771933853626251","polished-galaxy-105","-0.0522800050675869"
"8","3egxgj7e","Policy distr","0.4958820044994354","polished-galaxy-105","-0.05201394855976105"
"8","3egxgj7e","Policy distr","0.5152012705802917","polished-galaxy-105","-0.051747895777225494"
"8","3egxgj7e","Policy distr","0.5351687669754028","polished-galaxy-105","-0.051481835544109344"
"8","3egxgj7e","Policy distr","0.55580073595047","polished-galaxy-105","-0.05121578276157379"
"8","3egxgj7e","Policy distr","0.5771154165267944","polished-galaxy-105","-0.05094972252845764"
"8","3egxgj7e","Policy distr","0.5991294384002686","polished-galaxy-105","-0.05068366974592209"
"8","3egxgj7e","Policy distr","0.6218621730804443","polished-galaxy-105","-0.05041760951280594"
"8","3egxgj7e","Policy distr","0.6453300714492798","polished-galaxy-105","-0.050151556730270386"
"8","3egxgj7e","Policy distr","0.6695524454116821","polished-galaxy-105","-0.04988550394773483"
"8","3egxgj7e","Policy distr","0.6945484280586243","polished-galaxy-105","-0.04961944371461868"
"8","3egxgj7e","Policy distr","0.7203359603881836","polished-galaxy-105","-0.04935339093208313"
"8","3egxgj7e","Policy distr","0.7469350695610046","polished-galaxy-105","-0.04908733069896698"
"8","3egxgj7e","Policy distr","0.7743639945983887","polished-galaxy-105","-0.04882127791643143"
"8","3egxgj7e","Policy distr","0.8026432991027832","polished-galaxy-105","-0.04855521768331528"
"8","3egxgj7e","Policy distr","0.8317918181419373","polished-galaxy-105","-0.048289164900779724"
"8","3egxgj7e","Policy distr","0.8618296980857849","polished-galaxy-105","-0.04802311211824417"
"8","3egxgj7e","Policy distr","0.8927778601646423","polished-galaxy-105","-0.04775705188512802"
"8","3egxgj7e","Policy distr","0.9246558547019958","polished-galaxy-105","-0.04749099910259247"
"8","3egxgj7e","Policy distr","0.957485020160675","polished-galaxy-105","-0.04722493886947632"
"8","3egxgj7e","Policy distr","0.9912847876548767","polished-galaxy-105","-0.046958886086940765"
"8","3egxgj7e","Policy distr","1.026077151298523","polished-galaxy-105","-0.046692825853824615"
"8","3egxgj7e","Policy distr","1.0618817806243896","polished-galaxy-105","-0.04642677307128906"
"8","3egxgj7e","Policy distr","1.0987205505371094","polished-galaxy-105","-0.04616072028875351"
"8","3egxgj7e","Policy distr","1.13661527633667","polished-galaxy-105","-0.04589466005563736"
"8","3egxgj7e","Policy distr","1.1755856275558472","polished-galaxy-105","-0.04562860727310181"
"8","3egxgj7e","Policy distr","1.2156548500061035","polished-galaxy-105","-0.04536254703998566"
"8","3egxgj7e","Policy distr","1.2568424940109253","polished-galaxy-105","-0.045096494257450104"
"8","3egxgj7e","Policy distr","1.2991719245910645","polished-galaxy-105","-0.044830434024333954"
"8","3egxgj7e","Policy distr","1.3426623344421387","polished-galaxy-105","-0.0445643812417984"
"8","3egxgj7e","Policy distr","1.3873376846313477","polished-galaxy-105","-0.04429832473397255"
"8","3egxgj7e","Policy distr","1.4332189559936523","polished-galaxy-105","-0.0440322682261467"
"8","3egxgj7e","Policy distr","1.4803261756896973","polished-galaxy-105","-0.043766215443611145"
"8","3egxgj7e","Policy distr","1.5286831855773926","polished-galaxy-105","-0.043500155210494995"
"8","3egxgj7e","Policy distr","1.5783097743988037","polished-galaxy-105","-0.04323410242795944"
"8","3egxgj7e","Policy distr","1.6292290687561035","polished-galaxy-105","-0.04296804219484329"
"8","3egxgj7e","Policy distr","1.6814602613449097","polished-galaxy-105","-0.04270198941230774"
"8","3egxgj7e","Policy distr","1.735026478767395","polished-galaxy-105","-0.04243593290448189"
"8","3egxgj7e","Policy distr","1.7899482250213623","polished-galaxy-105","-0.042169876396656036"
"8","3egxgj7e","Policy distr","1.8462460041046143","polished-galaxy-105","-0.04190382361412048"
"8","3egxgj7e","Policy distr","1.903942346572876","polished-galaxy-105","-0.041637763381004333"
"8","3egxgj7e","Policy distr","1.9630560874938965","polished-galaxy-105","-0.04137171059846878"
"8","3egxgj7e","Policy distr","2.0236098766326904","polished-galaxy-105","-0.04110565036535263"
"8","3egxgj7e","Policy distr","2.085620880126953","polished-galaxy-105","-0.04083959758281708"
"8","3egxgj7e","Policy distr","2.1491127014160156","polished-galaxy-105","-0.04057353734970093"
"8","3egxgj7e","Policy distr","2.214101552963257","polished-galaxy-105","-0.040307484567165375"
"8","3egxgj7e","Policy distr","2.280608654022217","polished-galaxy-105","-0.04004143178462982"
"8","3egxgj7e","Policy distr","2.3486552238464355","polished-galaxy-105","-0.03977537155151367"
"8","3egxgj7e","Policy distr","2.4182560443878174","polished-galaxy-105","-0.03950931876897812"
"8","3egxgj7e","Policy distr","2.4894330501556396","polished-galaxy-105","-0.03924325853586197"
"8","3egxgj7e","Policy distr","2.5622010231018066","polished-galaxy-105","-0.038977205753326416"
"8","3egxgj7e","Policy distr","2.6365811824798584","polished-galaxy-105","-0.038711145520210266"
"8","3egxgj7e","Policy distr","2.7125871181488037","polished-galaxy-105","-0.03844509273767471"
"8","3egxgj7e","Policy distr","2.790236711502075","polished-galaxy-105","-0.03817903995513916"
"8","3egxgj7e","Policy distr","2.8695485591888428","polished-galaxy-105","-0.03791297972202301"
"8","3egxgj7e","Policy distr","2.9505350589752197","polished-galaxy-105","-0.03764692693948746"
"8","3egxgj7e","Policy distr","3.0332143306732178","polished-galaxy-105","-0.03738086670637131"
"8","3egxgj7e","Policy distr","3.1175973415374756","polished-galaxy-105","-0.037114813923835754"
"8","3egxgj7e","Policy distr","3.203701972961426","polished-galaxy-105","-0.036848753690719604"
"8","3egxgj7e","Policy distr","3.2915375232696533","polished-galaxy-105","-0.03658270090818405"
"8","3egxgj7e","Policy distr","3.381117343902588","polished-galaxy-105","-0.0363166481256485"
"8","3egxgj7e","Policy distr","3.4724578857421875","polished-galaxy-105","-0.03605058789253235"
"8","3egxgj7e","Policy distr","3.565565347671509","polished-galaxy-105","-0.035784535109996796"
"8","3egxgj7e","Policy distr","3.660452365875244","polished-galaxy-105","-0.035518474876880646"
"8","3egxgj7e","Policy distr","3.757127046585083","polished-galaxy-105","-0.03525242209434509"
"8","3egxgj7e","Policy distr","3.8556010723114014","polished-galaxy-105","-0.03498636186122894"
"8","3egxgj7e","Policy distr","3.9558780193328857","polished-galaxy-105","-0.03472030907869339"
"8","3egxgj7e","Policy distr","4.057969093322754","polished-galaxy-105","-0.03445425257086754"
"8","3egxgj7e","Policy distr","4.161879062652588","polished-galaxy-105","-0.03418819606304169"
"8","3egxgj7e","Policy distr","4.267612457275391","polished-galaxy-105","-0.033922143280506134"
"8","3egxgj7e","Policy distr","4.375176429748535","polished-galaxy-105","-0.033656083047389984"
"8","3egxgj7e","Policy distr","4.484569549560547","polished-galaxy-105","-0.03339003026485443"
"8","3egxgj7e","Policy distr","4.595799922943115","polished-galaxy-105","-0.03312397003173828"
"8","3egxgj7e","Policy distr","4.708863735198975","polished-galaxy-105","-0.03285791724920273"
"8","3egxgj7e","Policy distr","4.823764324188232","polished-galaxy-105","-0.03259186074137688"
"8","3egxgj7e","Policy distr","4.940500736236572","polished-galaxy-105","-0.032325804233551025"
"8","3egxgj7e","Policy distr","5.0590691566467285","polished-galaxy-105","-0.03205975145101547"
"8","3egxgj7e","Policy distr","5.179471015930176","polished-galaxy-105","-0.03179369121789932"
"8","3egxgj7e","Policy distr","5.301694869995117","polished-galaxy-105","-0.03152763843536377"
"8","3egxgj7e","Policy distr","5.425743579864502","polished-galaxy-105","-0.03126157820224762"
"8","3egxgj7e","Policy distr","5.551602363586426","polished-galaxy-105","-0.030995525419712067"
"8","3egxgj7e","Policy distr","5.679269790649414","polished-galaxy-105","-0.030729468911886215"
"8","3egxgj7e","Policy distr","5.80873441696167","polished-galaxy-105","-0.030463412404060364"
"8","3egxgj7e","Policy distr","5.939985752105713","polished-galaxy-105","-0.030197355896234512"
"8","3egxgj7e","Policy distr","6.073012828826904","polished-galaxy-105","-0.02993129938840866"
"8","3egxgj7e","Policy distr","6.20780086517334","polished-galaxy-105","-0.02966524474322796"
"8","3egxgj7e","Policy distr","6.344338417053223","polished-galaxy-105","-0.029399188235402107"
"8","3egxgj7e","Policy distr","6.482605457305908","polished-galaxy-105","-0.029133133590221405"
"8","3egxgj7e","Policy distr","6.6225905418396","polished-galaxy-105","-0.028867077082395554"
"8","3egxgj7e","Policy distr","6.7642717361450195","polished-galaxy-105","-0.028601020574569702"
"8","3egxgj7e","Policy distr","6.907630920410156","polished-galaxy-105","-0.02833496406674385"
"8","3egxgj7e","Policy distr","7.052646160125732","polished-galaxy-105","-0.028068907558918"
"8","3egxgj7e","Policy distr","7.19929313659668","polished-galaxy-105","-0.027802852913737297"
"8","3egxgj7e","Policy distr","7.347548484802246","polished-galaxy-105","-0.027536796405911446"
"8","3egxgj7e","Policy distr","7.497387409210205","polished-galaxy-105","-0.027270739898085594"
"8","3egxgj7e","Policy distr","7.648782730102539","polished-galaxy-105","-0.027004685252904892"
"8","3egxgj7e","Policy distr","7.801708221435547","polished-galaxy-105","-0.02673862874507904"
"8","3egxgj7e","Policy distr","7.956130027770996","polished-galaxy-105","-0.02647257223725319"
"8","3egxgj7e","Policy distr","8.112018585205078","polished-galaxy-105","-0.026206515729427338"
"8","3egxgj7e","Policy distr","8.269339561462402","polished-galaxy-105","-0.025940461084246635"
"8","3egxgj7e","Policy distr","8.428060531616211","polished-galaxy-105","-0.025674404576420784"
"8","3egxgj7e","Policy distr","8.58814525604248","polished-galaxy-105","-0.025408348068594933"
"8","3egxgj7e","Policy distr","8.749553680419922","polished-galaxy-105","-0.02514229342341423"
"8","3egxgj7e","Policy distr","8.912248611450195","polished-galaxy-105","-0.02487623691558838"
"8","3egxgj7e","Policy distr","9.076191902160645","polished-galaxy-105","-0.024610180407762527"
"8","3egxgj7e","Policy distr","9.241339683532715","polished-galaxy-105","-0.024344123899936676"
"8","3egxgj7e","Policy distr","9.407646179199219","polished-galaxy-105","-0.024078067392110825"
"8","3egxgj7e","Policy distr","9.575068473815918","polished-galaxy-105","-0.023812012746930122"
"8","3egxgj7e","Policy distr","9.743562698364258","polished-galaxy-105","-0.02354595623910427"
"8","3egxgj7e","Policy distr","9.913074493408203","polished-galaxy-105","-0.02327990159392357"
"8","3egxgj7e","Policy distr","10.083562850952148","polished-galaxy-105","-0.023013845086097717"
"8","3egxgj7e","Policy distr","10.254972457885742","polished-galaxy-105","-0.022747788578271866"
"8","3egxgj7e","Policy distr","10.427250862121582","polished-galaxy-105","-0.022481732070446014"
"8","3egxgj7e","Policy distr","10.600347518920898","polished-galaxy-105","-0.022215675562620163"
"8","3egxgj7e","Policy distr","10.774203300476074","polished-galaxy-105","-0.02194962091743946"
"8","3egxgj7e","Policy distr","10.948765754699707","polished-galaxy-105","-0.02168356440961361"
"8","3egxgj7e","Policy distr","11.12397575378418","polished-galaxy-105","-0.021417507901787758"
"8","3egxgj7e","Policy distr","11.299774169921875","polished-galaxy-105","-0.021151453256607056"
"8","3egxgj7e","Policy distr","11.47610092163086","polished-galaxy-105","-0.020885396748781204"
"8","3egxgj7e","Policy distr","11.652896881103516","polished-galaxy-105","-0.020619340240955353"
"8","3egxgj7e","Policy distr","11.830097198486328","polished-galaxy-105","-0.0203532837331295"
"8","3egxgj7e","Policy distr","12.007637023925781","polished-galaxy-105","-0.02008722722530365"
"8","3egxgj7e","Policy distr","12.185450553894043","polished-galaxy-105","-0.019821172580122948"
"8","3egxgj7e","Policy distr","12.363476753234863","polished-galaxy-105","-0.019555116072297096"
"8","3egxgj7e","Policy distr","12.541644096374512","polished-galaxy-105","-0.019289061427116394"
"8","3egxgj7e","Policy distr","12.719887733459473","polished-galaxy-105","-0.019023004919290543"
"8","3egxgj7e","Policy distr","12.898136138916016","polished-galaxy-105","-0.01875694841146469"
"8","3egxgj7e","Policy distr","13.076318740844727","polished-galaxy-105","-0.01849089190363884"
"8","3egxgj7e","Policy distr","13.254363059997559","polished-galaxy-105","-0.01822483539581299"
"8","3egxgj7e","Policy distr","13.432199478149414","polished-galaxy-105","-0.017958780750632286"
"8","3egxgj7e","Policy distr","13.609753608703613","polished-galaxy-105","-0.017692724242806435"
"8","3egxgj7e","Policy distr","13.786953926086426","polished-galaxy-105","-0.017426667734980583"
"8","3egxgj7e","Policy distr","13.96372127532959","polished-galaxy-105","-0.01716061308979988"
"8","3egxgj7e","Policy distr","14.139986038208008","polished-galaxy-105","-0.01689455658197403"
"8","3egxgj7e","Policy distr","14.315668106079102","polished-galaxy-105","-0.016628500074148178"
"8","3egxgj7e","Policy distr","14.490694999694824","polished-galaxy-105","-0.016362443566322327"
"8","3egxgj7e","Policy distr","14.664984703063965","polished-galaxy-105","-0.016096388921141624"
"8","3egxgj7e","Policy distr","14.838464736938477","polished-galaxy-105","-0.015830332413315773"
"8","3egxgj7e","Policy distr","15.011051177978516","polished-galaxy-105","-0.015564275905489922"
"8","3egxgj7e","Policy distr","15.182670593261719","polished-galaxy-105","-0.015298220328986645"
"8","3egxgj7e","Policy distr","15.353241920471191","polished-galaxy-105","-0.015032164752483368"
"8","3egxgj7e","Policy distr","15.522686958312988","polished-galaxy-105","-0.014766108244657516"
"8","3egxgj7e","Policy distr","15.69092845916748","polished-galaxy-105","-0.014500051736831665"
"8","3egxgj7e","Policy distr","15.857882499694824","polished-galaxy-105","-0.014233996160328388"
"8","3egxgj7e","Policy distr","16.023473739624023","polished-galaxy-105","-0.013967940583825111"
"8","3egxgj7e","Policy distr","16.187620162963867","polished-galaxy-105","-0.01370188407599926"
"8","3egxgj7e","Policy distr","16.350242614746094","polished-galaxy-105","-0.013435827568173409"
"8","3egxgj7e","Policy distr","16.511262893676758","polished-galaxy-105","-0.013169772922992706"
"8","3egxgj7e","Policy distr","16.67060089111328","polished-galaxy-105","-0.012903716415166855"
"8","3egxgj7e","Policy distr","16.82817840576172","polished-galaxy-105","-0.012637659907341003"
"8","3egxgj7e","Policy distr","16.983915328979492","polished-galaxy-105","-0.012371604330837727"
"8","3egxgj7e","Policy distr","17.137733459472656","polished-galaxy-105","-0.01210554875433445"
"8","3egxgj7e","Policy distr","17.2895565032959","polished-galaxy-105","-0.011839492246508598"
"8","3egxgj7e","Policy distr","17.439308166503906","polished-galaxy-105","-0.011573435738682747"
"8","3egxgj7e","Policy distr","17.5869083404541","polished-galaxy-105","-0.01130738016217947"
"8","3egxgj7e","Policy distr","17.73227882385254","polished-galaxy-105","-0.011041324585676193"
"8","3egxgj7e","Policy distr","17.875350952148438","polished-galaxy-105","-0.010775268077850342"
"8","3egxgj7e","Policy distr","18.01604461669922","polished-galaxy-105","-0.01050921157002449"
"8","3egxgj7e","Policy distr","18.154287338256836","polished-galaxy-105","-0.010243155993521214"
"8","3egxgj7e","Policy distr","18.290002822875977","polished-galaxy-105","-0.009977100417017937"
"8","3egxgj7e","Policy distr","18.423128128051758","polished-galaxy-105","-0.009711043909192085"
"8","3egxgj7e","Policy distr","18.553579330444336","polished-galaxy-105","-0.009444988332688808"
"8","3egxgj7e","Policy distr","18.68129539489746","polished-galaxy-105","-0.009178932756185532"
"8","3egxgj7e","Policy distr","18.806201934814453","polished-galaxy-105","-0.00891287624835968"
"8","3egxgj7e","Policy distr","18.92823600769043","polished-galaxy-105","-0.008646819740533829"
"8","3egxgj7e","Policy distr","19.047325134277344","polished-galaxy-105","-0.008380764164030552"
"8","3egxgj7e","Policy distr","19.163408279418945","polished-galaxy-105","-0.008114708587527275"
"8","3egxgj7e","Policy distr","19.276424407958984","polished-galaxy-105","-0.007848652079701424"
"8","3egxgj7e","Policy distr","19.386301040649414","polished-galaxy-105","-0.007582596503198147"
"8","3egxgj7e","Policy distr","19.49298667907715","polished-galaxy-105","-0.007316539995372295"
"8","3egxgj7e","Policy distr","19.596418380737305","polished-galaxy-105","-0.0070504844188690186"
"8","3egxgj7e","Policy distr","19.696535110473633","polished-galaxy-105","-0.006784427911043167"
"8","3egxgj7e","Policy distr","19.793285369873047","polished-galaxy-105","-0.00651837233453989"
"8","3egxgj7e","Policy distr","19.886613845825195","polished-galaxy-105","-0.006252315826714039"
"8","3egxgj7e","Policy distr","19.976463317871094","polished-galaxy-105","-0.005986260250210762"
"8","3egxgj7e","Policy distr","20.062788009643555","polished-galaxy-105","-0.005720203742384911"
"8","3egxgj7e","Policy distr","20.14553451538086","polished-galaxy-105","-0.005454148165881634"
"8","3egxgj7e","Policy distr","20.22466278076172","polished-galaxy-105","-0.005188091658055782"
"8","3egxgj7e","Policy distr","20.30011749267578","polished-galaxy-105","-0.0049220360815525055"
"8","3egxgj7e","Policy distr","20.371864318847656","polished-galaxy-105","-0.004655980505049229"
"8","3egxgj7e","Policy distr","20.439855575561523","polished-galaxy-105","-0.004389923997223377"
"8","3egxgj7e","Policy distr","20.50405502319336","polished-galaxy-105","-0.0041238684207201"
"8","3egxgj7e","Policy distr","20.56442642211914","polished-galaxy-105","-0.0038578121457248926"
"8","3egxgj7e","Policy distr","20.62093162536621","polished-galaxy-105","-0.0035917561035603285"
"8","3egxgj7e","Policy distr","20.673542022705078","polished-galaxy-105","-0.0033257000613957644"
"8","3egxgj7e","Policy distr","20.722225189208984","polished-galaxy-105","-0.0030596440192312002"
"8","3egxgj7e","Policy distr","20.766950607299805","polished-galaxy-105","-0.002793587977066636"
"8","3egxgj7e","Policy distr","20.807693481445312","polished-galaxy-105","-0.0025275321677327156"
"8","3egxgj7e","Policy distr","20.844430923461914","polished-galaxy-105","-0.0022614761255681515"
"8","3egxgj7e","Policy distr","20.877138137817383","polished-galaxy-105","-0.0019954200834035873"
"8","3egxgj7e","Policy distr","20.90580177307129","polished-galaxy-105","-0.0017293640412390232"
"8","3egxgj7e","Policy distr","20.930402755737305","polished-galaxy-105","-0.001463307999074459"
"8","3egxgj7e","Policy distr","20.9509220123291","polished-galaxy-105","-0.001197251956909895"
"8","3egxgj7e","Policy distr","20.967355728149414","polished-galaxy-105","-0.0009311960311606526"
"8","3egxgj7e","Policy distr","20.97968864440918","polished-galaxy-105","-0.0006651399889960885"
"8","3egxgj7e","Policy distr","20.987913131713867","polished-galaxy-105","-0.0003990840050391853"
"8","3egxgj7e","Policy distr","20.992029190063477","polished-galaxy-105","-0.00013302800653036684"
"8","3egxgj7e","Policy distr","20.992029190063477","polished-galaxy-105","0.00013302800653036684"
"8","3egxgj7e","Policy distr","20.987913131713867","polished-galaxy-105","0.0003990840050391853"
"8","3egxgj7e","Policy distr","20.97968864440918","polished-galaxy-105","0.0006651399889960885"
"8","3egxgj7e","Policy distr","20.967355728149414","polished-galaxy-105","0.0009311960311606526"
"8","3egxgj7e","Policy distr","20.9509220123291","polished-galaxy-105","0.001197251956909895"
"8","3egxgj7e","Policy distr","20.930402755737305","polished-galaxy-105","0.001463307999074459"
"8","3egxgj7e","Policy distr","20.90580177307129","polished-galaxy-105","0.0017293640412390232"
"8","3egxgj7e","Policy distr","20.877138137817383","polished-galaxy-105","0.0019954200834035873"
"8","3egxgj7e","Policy distr","20.844430923461914","polished-galaxy-105","0.0022614761255681515"
"8","3egxgj7e","Policy distr","20.807693481445312","polished-galaxy-105","0.0025275321677327156"
"8","3egxgj7e","Policy distr","20.766950607299805","polished-galaxy-105","0.002793587977066636"
"8","3egxgj7e","Policy distr","20.722225189208984","polished-galaxy-105","0.0030596440192312002"
"8","3egxgj7e","Policy distr","20.673542022705078","polished-galaxy-105","0.0033257000613957644"
"8","3egxgj7e","Policy distr","20.62093162536621","polished-galaxy-105","0.0035917561035603285"
"8","3egxgj7e","Policy distr","20.56442642211914","polished-galaxy-105","0.0038578121457248926"
"8","3egxgj7e","Policy distr","20.50405502319336","polished-galaxy-105","0.0041238684207201"
"8","3egxgj7e","Policy distr","20.439855575561523","polished-galaxy-105","0.004389923997223377"
"8","3egxgj7e","Policy distr","20.371864318847656","polished-galaxy-105","0.004655980505049229"
"8","3egxgj7e","Policy distr","20.30011749267578","polished-galaxy-105","0.0049220360815525055"
"8","3egxgj7e","Policy distr","20.22466278076172","polished-galaxy-105","0.005188091658055782"
"8","3egxgj7e","Policy distr","20.14553451538086","polished-galaxy-105","0.005454148165881634"
"8","3egxgj7e","Policy distr","20.062788009643555","polished-galaxy-105","0.005720203742384911"
"8","3egxgj7e","Policy distr","19.976463317871094","polished-galaxy-105","0.005986260250210762"
"8","3egxgj7e","Policy distr","19.886613845825195","polished-galaxy-105","0.006252315826714039"
"8","3egxgj7e","Policy distr","19.793285369873047","polished-galaxy-105","0.00651837233453989"
"8","3egxgj7e","Policy distr","19.696535110473633","polished-galaxy-105","0.006784427911043167"
"8","3egxgj7e","Policy distr","19.596418380737305","polished-galaxy-105","0.0070504844188690186"
"8","3egxgj7e","Policy distr","19.49298667907715","polished-galaxy-105","0.007316539995372295"
"8","3egxgj7e","Policy distr","19.386301040649414","polished-galaxy-105","0.007582596503198147"
"8","3egxgj7e","Policy distr","19.276424407958984","polished-galaxy-105","0.007848652079701424"
"8","3egxgj7e","Policy distr","19.163408279418945","polished-galaxy-105","0.008114708587527275"
"8","3egxgj7e","Policy distr","19.047325134277344","polished-galaxy-105","0.008380764164030552"
"8","3egxgj7e","Policy distr","18.92823600769043","polished-galaxy-105","0.008646819740533829"
"8","3egxgj7e","Policy distr","18.806201934814453","polished-galaxy-105","0.00891287624835968"
"8","3egxgj7e","Policy distr","18.68129539489746","polished-galaxy-105","0.009178932756185532"
"8","3egxgj7e","Policy distr","18.553579330444336","polished-galaxy-105","0.009444988332688808"
"8","3egxgj7e","Policy distr","18.423128128051758","polished-galaxy-105","0.009711043909192085"
"8","3egxgj7e","Policy distr","18.290002822875977","polished-galaxy-105","0.009977100417017937"
"8","3egxgj7e","Policy distr","18.154287338256836","polished-galaxy-105","0.010243155993521214"
"8","3egxgj7e","Policy distr","18.01604461669922","polished-galaxy-105","0.01050921157002449"
"8","3egxgj7e","Policy distr","17.875350952148438","polished-galaxy-105","0.010775268077850342"
"8","3egxgj7e","Policy distr","17.73227882385254","polished-galaxy-105","0.011041324585676193"
"8","3egxgj7e","Policy distr","17.5869083404541","polished-galaxy-105","0.01130738016217947"
"8","3egxgj7e","Policy distr","17.439308166503906","polished-galaxy-105","0.011573435738682747"
"8","3egxgj7e","Policy distr","17.2895565032959","polished-galaxy-105","0.011839492246508598"
"8","3egxgj7e","Policy distr","17.137733459472656","polished-galaxy-105","0.01210554875433445"
"8","3egxgj7e","Policy distr","16.983915328979492","polished-galaxy-105","0.012371604330837727"
"8","3egxgj7e","Policy distr","16.82817840576172","polished-galaxy-105","0.012637659907341003"
"8","3egxgj7e","Policy distr","16.67060089111328","polished-galaxy-105","0.012903716415166855"
"8","3egxgj7e","Policy distr","16.511262893676758","polished-galaxy-105","0.013169772922992706"
"8","3egxgj7e","Policy distr","16.350242614746094","polished-galaxy-105","0.013435827568173409"
"8","3egxgj7e","Policy distr","16.187620162963867","polished-galaxy-105","0.01370188407599926"
"8","3egxgj7e","Policy distr","16.023473739624023","polished-galaxy-105","0.013967940583825111"
"8","3egxgj7e","Policy distr","15.857882499694824","polished-galaxy-105","0.014233996160328388"
"8","3egxgj7e","Policy distr","15.69092845916748","polished-galaxy-105","0.014500051736831665"
"8","3egxgj7e","Policy distr","15.522686958312988","polished-galaxy-105","0.014766108244657516"
"8","3egxgj7e","Policy distr","15.353241920471191","polished-galaxy-105","0.015032164752483368"
"8","3egxgj7e","Policy distr","15.182670593261719","polished-galaxy-105","0.015298220328986645"
"8","3egxgj7e","Policy distr","15.011051177978516","polished-galaxy-105","0.015564275905489922"
"8","3egxgj7e","Policy distr","14.838464736938477","polished-galaxy-105","0.015830332413315773"
"8","3egxgj7e","Policy distr","14.664984703063965","polished-galaxy-105","0.016096388921141624"
"8","3egxgj7e","Policy distr","14.490694999694824","polished-galaxy-105","0.016362443566322327"
"8","3egxgj7e","Policy distr","14.315668106079102","polished-galaxy-105","0.016628500074148178"
"8","3egxgj7e","Policy distr","14.139986038208008","polished-galaxy-105","0.01689455658197403"
"8","3egxgj7e","Policy distr","13.96372127532959","polished-galaxy-105","0.01716061308979988"
"8","3egxgj7e","Policy distr","13.786953926086426","polished-galaxy-105","0.017426667734980583"
"8","3egxgj7e","Policy distr","13.609753608703613","polished-galaxy-105","0.017692724242806435"
"8","3egxgj7e","Policy distr","13.432199478149414","polished-galaxy-105","0.017958780750632286"
"8","3egxgj7e","Policy distr","13.254363059997559","polished-galaxy-105","0.01822483539581299"
"8","3egxgj7e","Policy distr","13.076318740844727","polished-galaxy-105","0.01849089190363884"
"8","3egxgj7e","Policy distr","12.898136138916016","polished-galaxy-105","0.01875694841146469"
"8","3egxgj7e","Policy distr","12.719887733459473","polished-galaxy-105","0.019023004919290543"
"8","3egxgj7e","Policy distr","12.541644096374512","polished-galaxy-105","0.019289061427116394"
"8","3egxgj7e","Policy distr","12.363476753234863","polished-galaxy-105","0.019555116072297096"
"8","3egxgj7e","Policy distr","12.185450553894043","polished-galaxy-105","0.019821172580122948"
"8","3egxgj7e","Policy distr","12.007637023925781","polished-galaxy-105","0.02008722722530365"
"8","3egxgj7e","Policy distr","11.830097198486328","polished-galaxy-105","0.0203532837331295"
"8","3egxgj7e","Policy distr","11.652896881103516","polished-galaxy-105","0.020619340240955353"
"8","3egxgj7e","Policy distr","11.47610092163086","polished-galaxy-105","0.020885396748781204"
"8","3egxgj7e","Policy distr","11.299774169921875","polished-galaxy-105","0.021151453256607056"
"8","3egxgj7e","Policy distr","11.12397575378418","polished-galaxy-105","0.021417507901787758"
"8","3egxgj7e","Policy distr","10.948765754699707","polished-galaxy-105","0.02168356440961361"
"8","3egxgj7e","Policy distr","10.774203300476074","polished-galaxy-105","0.02194962091743946"
"8","3egxgj7e","Policy distr","10.600347518920898","polished-galaxy-105","0.022215675562620163"
"8","3egxgj7e","Policy distr","10.427250862121582","polished-galaxy-105","0.022481732070446014"
"8","3egxgj7e","Policy distr","10.254972457885742","polished-galaxy-105","0.022747788578271866"
"8","3egxgj7e","Policy distr","10.083562850952148","polished-galaxy-105","0.023013845086097717"
"8","3egxgj7e","Policy distr","9.913074493408203","polished-galaxy-105","0.02327990159392357"
"8","3egxgj7e","Policy distr","9.743562698364258","polished-galaxy-105","0.02354595623910427"
"8","3egxgj7e","Policy distr","9.575068473815918","polished-galaxy-105","0.023812012746930122"
"8","3egxgj7e","Policy distr","9.407646179199219","polished-galaxy-105","0.024078067392110825"
"8","3egxgj7e","Policy distr","9.241339683532715","polished-galaxy-105","0.024344123899936676"
"8","3egxgj7e","Policy distr","9.076191902160645","polished-galaxy-105","0.024610180407762527"
"8","3egxgj7e","Policy distr","8.912248611450195","polished-galaxy-105","0.02487623691558838"
"8","3egxgj7e","Policy distr","8.749553680419922","polished-galaxy-105","0.02514229342341423"
"8","3egxgj7e","Policy distr","8.58814525604248","polished-galaxy-105","0.025408348068594933"
"8","3egxgj7e","Policy distr","8.428060531616211","polished-galaxy-105","0.025674404576420784"
"8","3egxgj7e","Policy distr","8.269339561462402","polished-galaxy-105","0.025940461084246635"
"8","3egxgj7e","Policy distr","8.112018585205078","polished-galaxy-105","0.026206515729427338"
"8","3egxgj7e","Policy distr","7.956130027770996","polished-galaxy-105","0.02647257223725319"
"8","3egxgj7e","Policy distr","7.801708221435547","polished-galaxy-105","0.02673862874507904"
"8","3egxgj7e","Policy distr","7.648782730102539","polished-galaxy-105","0.027004685252904892"
"8","3egxgj7e","Policy distr","7.497387409210205","polished-galaxy-105","0.027270739898085594"
"8","3egxgj7e","Policy distr","7.347548484802246","polished-galaxy-105","0.027536796405911446"
"8","3egxgj7e","Policy distr","7.19929313659668","polished-galaxy-105","0.027802852913737297"
"8","3egxgj7e","Policy distr","7.052646160125732","polished-galaxy-105","0.028068907558918"
"8","3egxgj7e","Policy distr","6.907630920410156","polished-galaxy-105","0.02833496406674385"
"8","3egxgj7e","Policy distr","6.7642717361450195","polished-galaxy-105","0.028601020574569702"
"8","3egxgj7e","Policy distr","6.6225905418396","polished-galaxy-105","0.028867077082395554"
"8","3egxgj7e","Policy distr","6.482605457305908","polished-galaxy-105","0.029133133590221405"
"8","3egxgj7e","Policy distr","6.344338417053223","polished-galaxy-105","0.029399188235402107"
"8","3egxgj7e","Policy distr","6.20780086517334","polished-galaxy-105","0.02966524474322796"
"8","3egxgj7e","Policy distr","6.073012828826904","polished-galaxy-105","0.02993129938840866"
"8","3egxgj7e","Policy distr","5.939985752105713","polished-galaxy-105","0.030197355896234512"
"8","3egxgj7e","Policy distr","5.80873441696167","polished-galaxy-105","0.030463412404060364"
"8","3egxgj7e","Policy distr","5.679269790649414","polished-galaxy-105","0.030729468911886215"
"8","3egxgj7e","Policy distr","5.551602363586426","polished-galaxy-105","0.030995525419712067"
"8","3egxgj7e","Policy distr","5.425743579864502","polished-galaxy-105","0.03126157820224762"
"8","3egxgj7e","Policy distr","5.301694869995117","polished-galaxy-105","0.03152763843536377"
"8","3egxgj7e","Policy distr","5.179471015930176","polished-galaxy-105","0.03179369121789932"
"8","3egxgj7e","Policy distr","5.0590691566467285","polished-galaxy-105","0.03205975145101547"
"8","3egxgj7e","Policy distr","4.940500736236572","polished-galaxy-105","0.032325804233551025"
"8","3egxgj7e","Policy distr","4.823764324188232","polished-galaxy-105","0.03259186074137688"
"8","3egxgj7e","Policy distr","4.708863735198975","polished-galaxy-105","0.03285791724920273"
"8","3egxgj7e","Policy distr","4.595799922943115","polished-galaxy-105","0.03312397003173828"
"8","3egxgj7e","Policy distr","4.484569549560547","polished-galaxy-105","0.03339003026485443"
"8","3egxgj7e","Policy distr","4.375176429748535","polished-galaxy-105","0.033656083047389984"
"8","3egxgj7e","Policy distr","4.267612457275391","polished-galaxy-105","0.033922143280506134"
"8","3egxgj7e","Policy distr","4.161879062652588","polished-galaxy-105","0.03418819606304169"
"8","3egxgj7e","Policy distr","4.057969093322754","polished-galaxy-105","0.03445425257086754"
"8","3egxgj7e","Policy distr","3.9558780193328857","polished-galaxy-105","0.03472030907869339"
"8","3egxgj7e","Policy distr","3.8556010723114014","polished-galaxy-105","0.03498636186122894"
"8","3egxgj7e","Policy distr","3.757127046585083","polished-galaxy-105","0.03525242209434509"
"8","3egxgj7e","Policy distr","3.660452365875244","polished-galaxy-105","0.035518474876880646"
"8","3egxgj7e","Policy distr","3.565565347671509","polished-galaxy-105","0.035784535109996796"
"8","3egxgj7e","Policy distr","3.4724578857421875","polished-galaxy-105","0.03605058789253235"
"8","3egxgj7e","Policy distr","3.381117343902588","polished-galaxy-105","0.0363166481256485"
"8","3egxgj7e","Policy distr","3.2915375232696533","polished-galaxy-105","0.03658270090818405"
"8","3egxgj7e","Policy distr","3.203701972961426","polished-galaxy-105","0.036848753690719604"
"8","3egxgj7e","Policy distr","3.1175973415374756","polished-galaxy-105","0.037114813923835754"
"8","3egxgj7e","Policy distr","3.0332143306732178","polished-galaxy-105","0.03738086670637131"
"8","3egxgj7e","Policy distr","2.9505350589752197","polished-galaxy-105","0.03764692693948746"
"8","3egxgj7e","Policy distr","2.8695485591888428","polished-galaxy-105","0.03791297972202301"
"8","3egxgj7e","Policy distr","2.790236711502075","polished-galaxy-105","0.03817903995513916"
"8","3egxgj7e","Policy distr","2.7125871181488037","polished-galaxy-105","0.03844509273767471"
"8","3egxgj7e","Policy distr","2.6365811824798584","polished-galaxy-105","0.038711145520210266"
"8","3egxgj7e","Policy distr","2.5622010231018066","polished-galaxy-105","0.038977205753326416"
"8","3egxgj7e","Policy distr","2.4894330501556396","polished-galaxy-105","0.03924325853586197"
"8","3egxgj7e","Policy distr","2.4182560443878174","polished-galaxy-105","0.03950931876897812"
"8","3egxgj7e","Policy distr","2.3486552238464355","polished-galaxy-105","0.03977537155151367"
"8","3egxgj7e","Policy distr","2.280608654022217","polished-galaxy-105","0.04004143178462982"
"8","3egxgj7e","Policy distr","2.214101552963257","polished-galaxy-105","0.040307484567165375"
"8","3egxgj7e","Policy distr","2.1491127014160156","polished-galaxy-105","0.04057353734970093"
"8","3egxgj7e","Policy distr","2.085620880126953","polished-galaxy-105","0.04083959758281708"
"8","3egxgj7e","Policy distr","2.0236098766326904","polished-galaxy-105","0.04110565036535263"
"8","3egxgj7e","Policy distr","1.9630560874938965","polished-galaxy-105","0.04137171059846878"
"8","3egxgj7e","Policy distr","1.903942346572876","polished-galaxy-105","0.041637763381004333"
"8","3egxgj7e","Policy distr","1.8462460041046143","polished-galaxy-105","0.04190382361412048"
"8","3egxgj7e","Policy distr","1.7899482250213623","polished-galaxy-105","0.042169876396656036"
"8","3egxgj7e","Policy distr","1.735026478767395","polished-galaxy-105","0.04243593290448189"
"8","3egxgj7e","Policy distr","1.6814602613449097","polished-galaxy-105","0.04270198941230774"
"8","3egxgj7e","Policy distr","1.6292290687561035","polished-galaxy-105","0.04296804219484329"
"8","3egxgj7e","Policy distr","1.5783097743988037","polished-galaxy-105","0.04323410242795944"
"8","3egxgj7e","Policy distr","1.5286831855773926","polished-galaxy-105","0.043500155210494995"
"8","3egxgj7e","Policy distr","1.4803261756896973","polished-galaxy-105","0.043766215443611145"
"8","3egxgj7e","Policy distr","1.4332189559936523","polished-galaxy-105","0.0440322682261467"
"8","3egxgj7e","Policy distr","1.3873376846313477","polished-galaxy-105","0.04429832473397255"
"8","3egxgj7e","Policy distr","1.3426623344421387","polished-galaxy-105","0.0445643812417984"
"8","3egxgj7e","Policy distr","1.2991719245910645","polished-galaxy-105","0.044830434024333954"
"8","3egxgj7e","Policy distr","1.2568424940109253","polished-galaxy-105","0.045096494257450104"
"8","3egxgj7e","Policy distr","1.2156548500061035","polished-galaxy-105","0.04536254703998566"
"8","3egxgj7e","Policy distr","1.1755856275558472","polished-galaxy-105","0.04562860727310181"
"8","3egxgj7e","Policy distr","1.13661527633667","polished-galaxy-105","0.04589466005563736"
"8","3egxgj7e","Policy distr","1.0987205505371094","polished-galaxy-105","0.04616072028875351"
"8","3egxgj7e","Policy distr","1.0618817806243896","polished-galaxy-105","0.04642677307128906"
"8","3egxgj7e","Policy distr","1.026077151298523","polished-galaxy-105","0.046692825853824615"
"8","3egxgj7e","Policy distr","0.9912847876548767","polished-galaxy-105","0.046958886086940765"
"8","3egxgj7e","Policy distr","0.957485020160675","polished-galaxy-105","0.04722493886947632"
"8","3egxgj7e","Policy distr","0.9246558547019958","polished-galaxy-105","0.04749099910259247"
"8","3egxgj7e","Policy distr","0.8927778601646423","polished-galaxy-105","0.04775705188512802"
"8","3egxgj7e","Policy distr","0.8618296980857849","polished-galaxy-105","0.04802311211824417"
"8","3egxgj7e","Policy distr","0.8317918181419373","polished-galaxy-105","0.048289164900779724"
"8","3egxgj7e","Policy distr","0.8026432991027832","polished-galaxy-105","0.04855521768331528"
"8","3egxgj7e","Policy distr","0.7743639945983887","polished-galaxy-105","0.04882127791643143"
"8","3egxgj7e","Policy distr","0.7469350695610046","polished-galaxy-105","0.04908733069896698"
"8","3egxgj7e","Policy distr","0.7203359603881836","polished-galaxy-105","0.04935339093208313"
"8","3egxgj7e","Policy distr","0.6945484280586243","polished-galaxy-105","0.04961944371461868"
"8","3egxgj7e","Policy distr","0.6695524454116821","polished-galaxy-105","0.04988550394773483"
"8","3egxgj7e","Policy distr","0.6453300714492798","polished-galaxy-105","0.050151556730270386"
"8","3egxgj7e","Policy distr","0.6218621730804443","polished-galaxy-105","0.05041760951280594"
"8","3egxgj7e","Policy distr","0.5991294384002686","polished-galaxy-105","0.05068366974592209"
"8","3egxgj7e","Policy distr","0.5771154165267944","polished-galaxy-105","0.05094972252845764"
"8","3egxgj7e","Policy distr","0.55580073595047","polished-galaxy-105","0.05121578276157379"
"8","3egxgj7e","Policy distr","0.5351687669754028","polished-galaxy-105","0.051481835544109344"
"8","3egxgj7e","Policy distr","0.5152012705802917","polished-galaxy-105","0.051747895777225494"
"8","3egxgj7e","Policy distr","0.4958820044994354","polished-galaxy-105","0.05201394855976105"
"8","3egxgj7e","Policy distr","0.4771933853626251","polished-galaxy-105","0.0522800050675869"
"8","3egxgj7e","Policy distr","0.4591192603111267","polished-galaxy-105","0.05254606157541275"
"8","3egxgj7e","Policy distr","0.4416431188583374","polished-galaxy-105","0.0528121143579483"
"8","3egxgj7e","Policy distr","0.42474862933158875","polished-galaxy-105","0.05307817459106445"
"8","3egxgj7e","Policy distr","0.4084209203720093","polished-galaxy-105","0.053344227373600006"
"8","3egxgj7e","Policy distr","0.3926433026790619","polished-galaxy-105","0.053610287606716156"
"8","3egxgj7e","Policy distr","0.3774016797542572","polished-galaxy-105","0.05387634038925171"
"8","3egxgj7e","Policy distr","0.3626803457736969","polished-galaxy-105","0.05414239689707756"
"8","3egxgj7e","Policy distr","0.3484649658203125","polished-galaxy-105","0.05440845340490341"
"8","3egxgj7e","Policy distr","0.33474141359329224","polished-galaxy-105","0.054674506187438965"
"8","3egxgj7e","Policy distr","0.3214949071407318","polished-galaxy-105","0.054940566420555115"
"8","3egxgj7e","Policy distr","0.308712363243103","polished-galaxy-105","0.05520661920309067"
"8","3egxgj7e","Policy distr","0.29637986421585083","polished-galaxy-105","0.05547267943620682"
"8","3egxgj7e","Policy distr","0.2844843864440918","polished-galaxy-105","0.05573873221874237"
"8","3egxgj7e","Policy distr","0.2730123996734619","polished-galaxy-105","0.05600479245185852"
"8","3egxgj7e","Policy distr","0.2619521915912628","polished-galaxy-105","0.056270845234394073"
"8","3egxgj7e","Policy distr","0.2512907087802887","polished-galaxy-105","0.056536898016929626"
"8","3egxgj7e","Policy distr","0.24101555347442627","polished-galaxy-105","0.056802958250045776"
"8","3egxgj7e","Policy distr","0.2311156839132309","polished-galaxy-105","0.05706901103258133"
"8","3egxgj7e","Policy distr","0.22157862782478333","polished-galaxy-105","0.05733507126569748"
"8","3egxgj7e","Policy distr","0.21239379048347473","polished-galaxy-105","0.05760112404823303"
"8","3egxgj7e","Policy distr","0.20354953408241272","polished-galaxy-105","0.05786718428134918"
"8","3egxgj7e","Policy distr","0.19503557682037354","polished-galaxy-105","0.058133237063884735"
"8","3egxgj7e","Policy distr","0.18684110045433044","polished-galaxy-105","0.05839928984642029"
"8","3egxgj7e","Policy distr","0.17895559966564178","polished-galaxy-105","0.05866535007953644"
"8","3egxgj7e","Policy distr","0.1713695377111435","polished-galaxy-105","0.05893140286207199"
"8","3egxgj7e","Policy distr","0.1640726625919342","polished-galaxy-105","0.05919746309518814"
"8","3egxgj7e","Policy distr","0.15705594420433044","polished-galaxy-105","0.059463515877723694"
"8","3egxgj7e","Policy distr","0.15030962228775024","polished-galaxy-105","0.059729576110839844"
"8","3egxgj7e","Policy distr","0.14382509887218475","polished-galaxy-105","0.0599956288933754"
"8","3egxgj7e","Policy distr","0.1375933587551117","polished-galaxy-105","0.06026168167591095"
"8","3egxgj7e","Policy distr","0.1316055953502655","polished-galaxy-105","0.0605277419090271"
"8","3egxgj7e","Policy distr","0.12585397064685822","polished-galaxy-105","0.06079379469156265"
"8","3egxgj7e","Policy distr","0.12032995373010635","polished-galaxy-105","0.0610598549246788"
"8","3egxgj7e","Policy distr","0.11502595245838165","polished-galaxy-105","0.061325907707214355"
"8","3egxgj7e","Policy distr","0.10993415862321854","polished-galaxy-105","0.061591967940330505"
"8","3egxgj7e","Policy distr","0.10504721850156784","polished-galaxy-105","0.06185802072286606"
"8","3egxgj7e","Policy distr","0.10035780072212219","polished-galaxy-105","0.06212407723069191"
"8","3egxgj7e","Policy distr","0.09585894644260406","polished-galaxy-105","0.06239013373851776"
"8","3egxgj7e","Policy distr","0.0915437713265419","polished-galaxy-105","0.06265619397163391"
"8","3egxgj7e","Policy distr","0.08740579336881638","polished-galaxy-105","0.06292224675416946"
"8","3egxgj7e","Policy distr","0.08343855291604996","polished-galaxy-105","0.06318829953670502"
"8","3egxgj7e","Policy distr","0.0796356275677681","polished-galaxy-105","0.06345435976982117"
"8","3egxgj7e","Policy distr","0.07599126547574997","polished-galaxy-105","0.06372041255235672"
"8","3egxgj7e","Policy distr","0.07249940931797028","polished-galaxy-105","0.06398646533489227"
"8","3egxgj7e","Policy distr","0.06915439665317535","polished-galaxy-105","0.06425252556800842"
"8","3egxgj7e","Policy distr","0.06595081090927124","polished-galaxy-105","0.06451858580112457"
"8","3egxgj7e","Policy distr","0.06288336217403412","polished-galaxy-105","0.06478463858366013"
"8","3egxgj7e","Policy distr","0.05994681268930435","polished-galaxy-105","0.06505069136619568"
"8","3egxgj7e","Policy distr","0.05713619664311409","polished-galaxy-105","0.06531675159931183"
"8","3egxgj7e","Policy distr","0.054446689784526825","polished-galaxy-105","0.06558280438184738"
"8","3egxgj7e","Policy distr","0.05187363550066948","polished-galaxy-105","0.06584885716438293"
"8","3egxgj7e","Policy distr","0.049412403255701065","polished-galaxy-105","0.06611491739749908"
"8","3egxgj7e","Policy distr","0.04705876111984253","polished-galaxy-105","0.06638097763061523"

==> plot_scripts/data/action_distributions/walker/walker_100k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"15","8w8e0103","Action distr","0","classic-planet-112","-3.140220880508423"
"15","8w8e0103","Action distr","0","classic-planet-112","-3.1276350021362305"
"15","8w8e0103","Action distr","0","classic-planet-112","-3.115048885345459"
"15","8w8e0103","Action distr","0","classic-planet-112","-3.1024627685546875"
"15","8w8e0103","Action distr","0","classic-planet-112","-3.089876651763916"
"15","8w8e0103","Action distr","0","classic-planet-112","-3.0772905349731445"
"15","8w8e0103","Action distr","0","classic-planet-112","-3.064704656600952"
"15","8w8e0103","Action distr","0","classic-planet-112","-3.0521185398101807"
"15","8w8e0103","Action distr","0","classic-planet-112","-3.039532423019409"
"15","8w8e0103","Action distr","0","classic-planet-112","-3.026946544647217"
"15","8w8e0103","Action distr","0","classic-planet-112","-3.0143604278564453"
"15","8w8e0103","Action distr","0","classic-planet-112","-3.001774311065674"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.9891881942749023"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.976602077484131"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.9640161991119385"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.951430082321167"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.9388439655303955"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.926258087158203"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.9136719703674316"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.90108585357666"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.8884997367858887"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.875913619995117"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.863327741622925"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.8507416248321533"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.838155508041382"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.8255696296691895"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.812983512878418"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.8003973960876465"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.787811279296875"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.7752251625061035"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.762639284133911"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.7500531673431396"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.737467050552368"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.724881172180176"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.7122950553894043"
"15","8w8e0103","Action distr","0.02011604330225281","classic-planet-112","-2.699708938598633"
"15","8w8e0103","Action distr","0.0028737204717504015","classic-planet-112","-2.6871228218078613"
"15","8w8e0103","Action distr","0.0014368602358752008","classic-planet-112","-2.67453670501709"
"15","8w8e0103","Action distr","0.0028737204717504015","classic-planet-112","-2.6619508266448975"
"15","8w8e0103","Action distr","0.004310580707625602","classic-planet-112","-2.649364709854126"
"15","8w8e0103","Action distr","0.004310580707625602","classic-planet-112","-2.6367785930633545"
"15","8w8e0103","Action distr","0.004310580707625602","classic-planet-112","-2.624192714691162"
"15","8w8e0103","Action distr","0.008621161415251204","classic-planet-112","-2.6116065979003906"
"15","8w8e0103","Action distr","0.0028737204717504015","classic-planet-112","-2.599020481109619"
"15","8w8e0103","Action distr","0.004310580707625602","classic-planet-112","-2.5864343643188477"
"15","8w8e0103","Action distr","0.0028737204717504015","classic-planet-112","-2.5738484859466553"
"15","8w8e0103","Action distr","0.008621161415251204","classic-planet-112","-2.561262369155884"
"15","8w8e0103","Action distr","0.0028737204717504015","classic-planet-112","-2.5486762523651123"
"15","8w8e0103","Action distr","0.005747440943500803","classic-planet-112","-2.53609037399292"
"15","8w8e0103","Action distr","0.004310580707625602","classic-planet-112","-2.5235042572021484"
"15","8w8e0103","Action distr","0.004310580707625602","classic-planet-112","-2.510918140411377"
"15","8w8e0103","Action distr","0.007184301179376003","classic-planet-112","-2.4983320236206055"
"15","8w8e0103","Action distr","0.004310580707625602","classic-planet-112","-2.485745906829834"
"15","8w8e0103","Action distr","0.011494881887001606","classic-planet-112","-2.4731600284576416"
"15","8w8e0103","Action distr","0.011494881887001606","classic-planet-112","-2.46057391166687"
"15","8w8e0103","Action distr","0.011494881887001606","classic-planet-112","-2.4479877948760986"
"15","8w8e0103","Action distr","0.008621161415251204","classic-planet-112","-2.4354019165039062"
"15","8w8e0103","Action distr","0.008621161415251204","classic-planet-112","-2.4228157997131348"
"15","8w8e0103","Action distr","0.007184301179376003","classic-planet-112","-2.4102296829223633"
"15","8w8e0103","Action distr","0.011494881887001606","classic-planet-112","-2.397643566131592"
"15","8w8e0103","Action distr","0.012931742122876807","classic-planet-112","-2.3850574493408203"
"15","8w8e0103","Action distr","0.011494881887001606","classic-planet-112","-2.372471570968628"
"15","8w8e0103","Action distr","0.010058021651126405","classic-planet-112","-2.3598854541778564"
"15","8w8e0103","Action distr","0.007184301179376003","classic-planet-112","-2.347299337387085"
"15","8w8e0103","Action distr","0.010058021651126405","classic-planet-112","-2.3347134590148926"
"15","8w8e0103","Action distr","0.011494881887001606","classic-planet-112","-2.322127342224121"
"15","8w8e0103","Action distr","0.007184301179376003","classic-planet-112","-2.3095412254333496"
"15","8w8e0103","Action distr","0.010058021651126405","classic-planet-112","-2.296955108642578"
"15","8w8e0103","Action distr","0.010058021651126405","classic-planet-112","-2.2843689918518066"
"15","8w8e0103","Action distr","0.014368602358752007","classic-planet-112","-2.2717831134796143"
"15","8w8e0103","Action distr","0.015805462594627208","classic-planet-112","-2.2591969966888428"
"15","8w8e0103","Action distr","0.021552903538128013","classic-planet-112","-2.2466108798980713"
"15","8w8e0103","Action distr","0.022989763774003212","classic-planet-112","-2.234025001525879"
"15","8w8e0103","Action distr","0.021552903538128013","classic-planet-112","-2.2214388847351074"
"15","8w8e0103","Action distr","0.015805462594627208","classic-planet-112","-2.208852767944336"
"15","8w8e0103","Action distr","0.022989763774003212","classic-planet-112","-2.1962666511535645"
"15","8w8e0103","Action distr","0.01867918306637761","classic-planet-112","-2.183680534362793"
"15","8w8e0103","Action distr","0.024426624009878415","classic-planet-112","-2.1710946559906006"
"15","8w8e0103","Action distr","0.030174064953379216","classic-planet-112","-2.158508539199829"
"15","8w8e0103","Action distr","0.021552903538128013","classic-planet-112","-2.1459224224090576"
"15","8w8e0103","Action distr","0.024426624009878415","classic-planet-112","-2.1333365440368652"
"15","8w8e0103","Action distr","0.024426624009878415","classic-planet-112","-2.1207504272460938"
"15","8w8e0103","Action distr","0.03304778542512962","classic-planet-112","-2.1081643104553223"
"15","8w8e0103","Action distr","0.022989763774003212","classic-planet-112","-2.095578193664551"
"15","8w8e0103","Action distr","0.031610925189254416","classic-planet-112","-2.0829923152923584"
"15","8w8e0103","Action distr","0.034484645661004815","classic-planet-112","-2.070406198501587"
"15","8w8e0103","Action distr","0.034484645661004815","classic-planet-112","-2.0578200817108154"
"15","8w8e0103","Action distr","0.034484645661004815","classic-planet-112","-2.045234203338623"
"15","8w8e0103","Action distr","0.030174064953379216","classic-planet-112","-2.0326480865478516"
"15","8w8e0103","Action distr","0.028737204717504013","classic-planet-112","-2.02006196975708"
"15","8w8e0103","Action distr","0.05029010825563203","classic-planet-112","-2.0074758529663086"
"15","8w8e0103","Action distr","0.03304778542512962","classic-planet-112","-1.994889736175537"
"15","8w8e0103","Action distr","0.045979527548006424","classic-planet-112","-1.9823038578033447"
"15","8w8e0103","Action distr","0.06034812990675843","classic-planet-112","-1.9697177410125732"
"15","8w8e0103","Action distr","0.03304778542512962","classic-planet-112","-1.9571316242218018"
"15","8w8e0103","Action distr","0.043105807076256025","classic-planet-112","-1.9445456266403198"
"15","8w8e0103","Action distr","0.04885324801975683","classic-planet-112","-1.931959629058838"
"15","8w8e0103","Action distr","0.044542667312131225","classic-planet-112","-1.9193735122680664"
"15","8w8e0103","Action distr","0.03735836613275522","classic-planet-112","-1.906787395477295"
"15","8w8e0103","Action distr","0.06322185037850883","classic-planet-112","-1.894201397895813"
"15","8w8e0103","Action distr","0.05891126967088324","classic-planet-112","-1.881615400314331"
"15","8w8e0103","Action distr","0.056037549199132834","classic-planet-112","-1.8690292835235596"
"15","8w8e0103","Action distr","0.06465871061438404","classic-planet-112","-1.856443166732788"
"15","8w8e0103","Action distr","0.05891126967088324","classic-planet-112","-1.8438571691513062"
"15","8w8e0103","Action distr","0.07040615155788485","classic-planet-112","-1.8312711715698242"
"15","8w8e0103","Action distr","0.08908533462426245","classic-planet-112","-1.8186850547790527"
"15","8w8e0103","Action distr","0.054600688963257635","classic-planet-112","-1.8060989379882812"
"15","8w8e0103","Action distr","0.06322185037850883","classic-planet-112","-1.7935129404067993"
"15","8w8e0103","Action distr","0.09195905509601285","classic-planet-112","-1.7809269428253174"
"15","8w8e0103","Action distr","0.08333789368076165","classic-planet-112","-1.768340826034546"
"15","8w8e0103","Action distr","0.07471673226551044","classic-planet-112","-1.7557547092437744"
"15","8w8e0103","Action distr","0.06896929132200963","classic-planet-112","-1.7431687116622925"
"15","8w8e0103","Action distr","0.06896929132200963","classic-planet-112","-1.7305827140808105"
"15","8w8e0103","Action distr","0.09339591533188805","classic-planet-112","-1.717996597290039"
"15","8w8e0103","Action distr","0.07615359250138565","classic-planet-112","-1.7054104804992676"
"15","8w8e0103","Action distr","0.08764847438838724","classic-planet-112","-1.6928244829177856"
"15","8w8e0103","Action distr","0.07759045273726084","classic-planet-112","-1.6802384853363037"
"15","8w8e0103","Action distr","0.09052219486013766","classic-planet-112","-1.6676523685455322"
"15","8w8e0103","Action distr","0.09483277556776326","classic-planet-112","-1.6550662517547607"
"15","8w8e0103","Action distr","0.08908533462426245","classic-planet-112","-1.6424802541732788"
"15","8w8e0103","Action distr","0.09770649603951366","classic-planet-112","-1.6298942565917969"
"15","8w8e0103","Action distr","0.09052219486013766","classic-planet-112","-1.6173081398010254"
"15","8w8e0103","Action distr","0.10920137792651527","classic-planet-112","-1.604722023010254"
"15","8w8e0103","Action distr","0.10632765745476487","classic-planet-112","-1.592136025428772"
"15","8w8e0103","Action distr","0.11494881887001605","classic-planet-112","-1.57955002784729"
"15","8w8e0103","Action distr","0.11925939957764166","classic-planet-112","-1.5669639110565186"
"15","8w8e0103","Action distr","0.10776451769064006","classic-planet-112","-1.5543779134750366"
"15","8w8e0103","Action distr","0.10776451769064006","classic-planet-112","-1.5417919158935547"
"15","8w8e0103","Action distr","0.12356998028526726","classic-planet-112","-1.5292057991027832"
"15","8w8e0103","Action distr","0.1479966042951457","classic-planet-112","-1.5166196823120117"
"15","8w8e0103","Action distr","0.10776451769064006","classic-planet-112","-1.5040336847305298"
"15","8w8e0103","Action distr","0.13506486217226887","classic-planet-112","-1.4914476871490479"
"15","8w8e0103","Action distr","0.12213312004939209","classic-planet-112","-1.4788615703582764"
"15","8w8e0103","Action distr","0.12500684052114247","classic-planet-112","-1.4662754535675049"
"15","8w8e0103","Action distr","0.11925939957764166","classic-planet-112","-1.453689455986023"
"15","8w8e0103","Action distr","0.15087032476689607","classic-planet-112","-1.441103458404541"
"15","8w8e0103","Action distr","0.1580546259462721","classic-planet-112","-1.4285173416137695"
"15","8w8e0103","Action distr","0.14943346453102088","classic-planet-112","-1.415931224822998"
"15","8w8e0103","Action distr","0.1709863680691489","classic-planet-112","-1.4033452272415161"
"15","8w8e0103","Action distr","0.1566177657103969","classic-planet-112","-1.3907592296600342"
"15","8w8e0103","Action distr","0.1709863680691489","classic-planet-112","-1.3781731128692627"
"15","8w8e0103","Action distr","0.1695495078332737","classic-planet-112","-1.3655869960784912"
"15","8w8e0103","Action distr","0.15949148618214729","classic-planet-112","-1.3530009984970093"
"15","8w8e0103","Action distr","0.1781706692485249","classic-planet-112","-1.3404150009155273"
"15","8w8e0103","Action distr","0.1781706692485249","classic-planet-112","-1.3278288841247559"
"15","8w8e0103","Action distr","0.1566177657103969","classic-planet-112","-1.3152427673339844"
"15","8w8e0103","Action distr","0.18248124995615048","classic-planet-112","-1.3026567697525024"
"15","8w8e0103","Action distr","0.1681126475973985","classic-planet-112","-1.2900707721710205"
"15","8w8e0103","Action distr","0.16092834641802248","classic-planet-112","-1.277484655380249"
"15","8w8e0103","Action distr","0.1724232283050241","classic-planet-112","-1.2648985385894775"
"15","8w8e0103","Action distr","0.1867918306637761","classic-planet-112","-1.2523125410079956"
"15","8w8e0103","Action distr","0.19541299207902732","classic-planet-112","-1.2397265434265137"
"15","8w8e0103","Action distr","0.22271333656065612","classic-planet-112","-1.2271404266357422"
"15","8w8e0103","Action distr","0.17529694877677449","classic-planet-112","-1.2145543098449707"
"15","8w8e0103","Action distr","0.1724232283050241","classic-planet-112","-1.2019683122634888"
"15","8w8e0103","Action distr","0.2025972932584033","classic-planet-112","-1.1893823146820068"
"15","8w8e0103","Action distr","0.23708193891940813","classic-planet-112","-1.1767961978912354"
"15","8w8e0103","Action distr","0.22271333656065612","classic-planet-112","-1.1642100811004639"
"15","8w8e0103","Action distr","0.25145054127816013","classic-planet-112","-1.151624083518982"
"15","8w8e0103","Action distr","0.24857682080640975","classic-planet-112","-1.1390380859375"
"15","8w8e0103","Action distr","0.20690787396602892","classic-planet-112","-1.1264519691467285"
"15","8w8e0103","Action distr","0.24570310033465934","classic-planet-112","-1.113865852355957"
"15","8w8e0103","Action distr","0.24426624009878417","classic-planet-112","-1.101279854774475"
"15","8w8e0103","Action distr","0.22558705703240653","classic-planet-112","-1.0886938571929932"
"15","8w8e0103","Action distr","0.25863484245753615","classic-planet-112","-1.0761077404022217"
"15","8w8e0103","Action distr","0.24426624009878417","classic-planet-112","-1.0635216236114502"
"15","8w8e0103","Action distr","0.23133449797590733","classic-planet-112","-1.0509357452392578"
"15","8w8e0103","Action distr","0.2528874015140353","classic-planet-112","-1.0383496284484863"
"15","8w8e0103","Action distr","0.25001368104228494","classic-planet-112","-1.0257635116577148"
"15","8w8e0103","Action distr","0.2816246062315394","classic-planet-112","-1.013177514076233"
"15","8w8e0103","Action distr","0.25576112198578577","classic-planet-112","-1.0005913972854614"
"15","8w8e0103","Action distr","0.25576112198578577","classic-planet-112","-0.9880053997039795"
"15","8w8e0103","Action distr","0.26869286410866255","classic-planet-112","-0.975419282913208"
"15","8w8e0103","Action distr","0.30174064953379215","classic-planet-112","-0.9628332853317261"
"15","8w8e0103","Action distr","0.2816246062315394","classic-planet-112","-0.9502471685409546"
"15","8w8e0103","Action distr","0.2758771652880385","classic-planet-112","-0.9376611709594727"
"15","8w8e0103","Action distr","0.2528874015140353","classic-planet-112","-0.9250750541687012"
"15","8w8e0103","Action distr","0.2902457676467906","classic-planet-112","-0.9124890565872192"
"15","8w8e0103","Action distr","0.3204198326001698","classic-planet-112","-0.8999029397964478"
"15","8w8e0103","Action distr","0.28449832670328973","classic-planet-112","-0.8873169422149658"
"15","8w8e0103","Action distr","0.27875088575978896","classic-planet-112","-0.8747308254241943"
"15","8w8e0103","Action distr","0.3247304133077954","classic-planet-112","-0.8621448278427124"
"15","8w8e0103","Action distr","0.285935186939165","classic-planet-112","-0.8495587110519409"
"15","8w8e0103","Action distr","0.2758771652880385","classic-planet-112","-0.836972713470459"
"15","8w8e0103","Action distr","0.3175461121284194","classic-planet-112","-0.8243865966796875"
"15","8w8e0103","Action distr","0.27731402552391377","classic-planet-112","-0.8118005990982056"
"15","8w8e0103","Action distr","0.3046143700055426","classic-planet-112","-0.7992144823074341"
"15","8w8e0103","Action distr","0.3204198326001698","classic-planet-112","-0.7866284847259521"
"15","8w8e0103","Action distr","0.3750205215634274","classic-planet-112","-0.7740424871444702"
"15","8w8e0103","Action distr","0.35059389755354897","classic-planet-112","-0.7614563703536987"
"15","8w8e0103","Action distr","0.314672391656669","classic-planet-112","-0.7488703727722168"
"15","8w8e0103","Action distr","0.3232935530719202","classic-planet-112","-0.7362842559814453"
"15","8w8e0103","Action distr","0.32616727354367053","classic-planet-112","-0.7236982583999634"
"15","8w8e0103","Action distr","0.3390990156665474","classic-planet-112","-0.7111121416091919"
"15","8w8e0103","Action distr","0.32185669283604496","classic-planet-112","-0.69852614402771"
"15","8w8e0103","Action distr","0.31179867118491855","classic-planet-112","-0.6859400272369385"
"15","8w8e0103","Action distr","0.3462833168459234","classic-planet-112","-0.6733540296554565"
"15","8w8e0103","Action distr","0.336225295194797","classic-planet-112","-0.6607679128646851"
"15","8w8e0103","Action distr","0.336225295194797","classic-planet-112","-0.6481819152832031"
"15","8w8e0103","Action distr","0.3606519192046754","classic-planet-112","-0.6355957984924316"
"15","8w8e0103","Action distr","0.3750205215634274","classic-planet-112","-0.6230098009109497"
"15","8w8e0103","Action distr","0.32185669283604496","classic-planet-112","-0.6104236841201782"
"15","8w8e0103","Action distr","0.357778198732925","classic-planet-112","-0.5978376865386963"
"15","8w8e0103","Action distr","0.37645738179930266","classic-planet-112","-0.5852515697479248"
"15","8w8e0103","Action distr","0.3175461121284194","classic-planet-112","-0.5726655721664429"
"15","8w8e0103","Action distr","0.3390990156665474","classic-planet-112","-0.5600794553756714"
"15","8w8e0103","Action distr","0.3879522636863042","classic-planet-112","-0.5474934577941895"
"15","8w8e0103","Action distr","0.3663993601481762","classic-planet-112","-0.534907341003418"
"15","8w8e0103","Action distr","0.329040994015421","classic-planet-112","-0.522321343421936"
"15","8w8e0103","Action distr","0.36927308061992664","classic-planet-112","-0.5097352266311646"
"15","8w8e0103","Action distr","0.36927308061992664","classic-planet-112","-0.49714919924736023"
"15","8w8e0103","Action distr","0.372146801091677","classic-planet-112","-0.4845631420612335"
"15","8w8e0103","Action distr","0.3735836613275522","classic-planet-112","-0.4719770848751068"
"15","8w8e0103","Action distr","0.3620887794405506","classic-planet-112","-0.4593910276889801"
"15","8w8e0103","Action distr","0.3836416829786786","classic-planet-112","-0.4468049705028534"
"15","8w8e0103","Action distr","0.39226284439392983","classic-planet-112","-0.4342189133167267"
"15","8w8e0103","Action distr","0.3663993601481762","classic-planet-112","-0.4216328561306"
"15","8w8e0103","Action distr","0.4368055117060611","classic-planet-112","-0.40904679894447327"
"15","8w8e0103","Action distr","0.36927308061992664","classic-planet-112","-0.39646077156066895"
"15","8w8e0103","Action distr","0.3663993601481762","classic-planet-112","-0.38387471437454224"
"15","8w8e0103","Action distr","0.4655427164235651","classic-planet-112","-0.3712886571884155"
"15","8w8e0103","Action distr","0.41812632863968346","classic-planet-112","-0.3587026000022888"
"15","8w8e0103","Action distr","0.4253106298190595","classic-planet-112","-0.3461165428161621"
"15","8w8e0103","Action distr","0.4051945865168066","classic-planet-112","-0.3335304856300354"
"15","8w8e0103","Action distr","0.40806830698855706","classic-planet-112","-0.3209444284439087"
"15","8w8e0103","Action distr","0.38076796250692824","classic-planet-112","-0.308358371257782"
"15","8w8e0103","Action distr","0.41381574793205783","classic-planet-112","-0.2957723140716553"
"15","8w8e0103","Action distr","0.42962121052668506","classic-planet-112","-0.28318625688552856"
"15","8w8e0103","Action distr","0.41381574793205783","classic-planet-112","-0.27060019969940186"
"15","8w8e0103","Action distr","0.40950516722443225","classic-planet-112","-0.25801414251327515"
"15","8w8e0103","Action distr","0.4281843502908098","classic-planet-112","-0.24542808532714844"
"15","8w8e0103","Action distr","0.4210000491114338","classic-planet-112","-0.23284202814102173"
"15","8w8e0103","Action distr","0.3735836613275522","classic-planet-112","-0.22025597095489502"
"15","8w8e0103","Action distr","0.44255295264956185","classic-planet-112","-0.2076699137687683"
"15","8w8e0103","Action distr","0.44973725382893787","classic-planet-112","-0.1950838565826416"
"15","8w8e0103","Action distr","0.4684164368953155","classic-planet-112","-0.1824978142976761"
"15","8w8e0103","Action distr","0.43536865147018583","classic-planet-112","-0.16991175711154938"
"15","8w8e0103","Action distr","0.4684164368953155","classic-planet-112","-0.15732569992542267"
"15","8w8e0103","Action distr","0.46266899595181465","classic-planet-112","-0.14473964273929596"
"15","8w8e0103","Action distr","0.4152526081679331","classic-planet-112","-0.13215358555316925"
"15","8w8e0103","Action distr","0.3893891239221794","classic-planet-112","-0.11956752836704254"
"15","8w8e0103","Action distr","0.39801028533743066","classic-planet-112","-0.10698147118091583"
"15","8w8e0103","Action distr","0.41381574793205783","classic-planet-112","-0.09439541399478912"
"15","8w8e0103","Action distr","0.4382423719419362","classic-planet-112","-0.08180936425924301"
"15","8w8e0103","Action distr","0.39082598415805464","classic-planet-112","-0.0692233070731163"
"15","8w8e0103","Action distr","0.4483003935930627","classic-planet-112","-0.056637249886989594"
"15","8w8e0103","Action distr","0.44255295264956185","classic-planet-112","-0.044051192700862885"
"15","8w8e0103","Action distr","0.39801028533743066","classic-planet-112","-0.031465139240026474"
"15","8w8e0103","Action distr","0.43536865147018583","classic-planet-112","-0.018879082053899765"
"15","8w8e0103","Action distr","0.43536865147018583","classic-planet-112","-0.00629302766174078"
"15","8w8e0103","Action distr","0.41381574793205783","classic-planet-112","0.00629302766174078"
"15","8w8e0103","Action distr","0.3994471455733058","classic-planet-112","0.018879082053899765"
"15","8w8e0103","Action distr","0.44398981288543704","classic-planet-112","0.031465139240026474"
"15","8w8e0103","Action distr","0.45117411406481306","classic-planet-112","0.044051192700862885"
"15","8w8e0103","Action distr","0.37070994085580183","classic-planet-112","0.056637249886989594"
"15","8w8e0103","Action distr","0.4468635333571875","classic-planet-112","0.0692233070731163"
"15","8w8e0103","Action distr","0.38076796250692824","classic-planet-112","0.08180936425924301"
"15","8w8e0103","Action distr","0.3893891239221794","classic-planet-112","0.09439541399478912"
"15","8w8e0103","Action distr","0.4569215550083139","classic-planet-112","0.10698147118091583"
"15","8w8e0103","Action distr","0.3778942420351778","classic-planet-112","0.11956752836704254"
"15","8w8e0103","Action distr","0.41094202746030745","classic-planet-112","0.13215358555316925"
"15","8w8e0103","Action distr","0.3893891239221794","classic-planet-112","0.14473964273929596"
"15","8w8e0103","Action distr","0.4051945865168066","classic-planet-112","0.15732569992542267"
"15","8w8e0103","Action distr","0.3735836613275522","classic-planet-112","0.16991175711154938"
"15","8w8e0103","Action distr","0.43105807076256025","classic-planet-112","0.1824978142976761"
"15","8w8e0103","Action distr","0.4281843502908098","classic-planet-112","0.1950838565826416"
"15","8w8e0103","Action distr","0.3663993601481762","classic-planet-112","0.2076699137687683"
"15","8w8e0103","Action distr","0.4368055117060611","classic-planet-112","0.22025597095489502"
"15","8w8e0103","Action distr","0.37645738179930266","classic-planet-112","0.23284202814102173"
"15","8w8e0103","Action distr","0.3879522636863042","classic-planet-112","0.24542808532714844"
"15","8w8e0103","Action distr","0.39082598415805464","classic-planet-112","0.25801414251327515"
"15","8w8e0103","Action distr","0.40950516722443225","classic-planet-112","0.27060019969940186"
"15","8w8e0103","Action distr","0.39801028533743066","classic-planet-112","0.28318625688552856"
"15","8w8e0103","Action distr","0.41812632863968346","classic-planet-112","0.2957723140716553"
"15","8w8e0103","Action distr","0.4051945865168066","classic-planet-112","0.308358371257782"
"15","8w8e0103","Action distr","0.3850785432145538","classic-planet-112","0.3209444284439087"
"15","8w8e0103","Action distr","0.42387376958318423","classic-planet-112","0.3335304856300354"
"15","8w8e0103","Action distr","0.40232086604505624","classic-planet-112","0.3461165428161621"
"15","8w8e0103","Action distr","0.3936997046298051","classic-planet-112","0.3587026000022888"
"15","8w8e0103","Action distr","0.40088400580918104","classic-planet-112","0.3712886571884155"
"15","8w8e0103","Action distr","0.41956318887555866","classic-planet-112","0.38387471437454224"
"15","8w8e0103","Action distr","0.4051945865168066","classic-planet-112","0.39646077156066895"
"15","8w8e0103","Action distr","0.3951365648656802","classic-planet-112","0.40904679894447327"
"15","8w8e0103","Action distr","0.3735836613275522","classic-planet-112","0.4216328561306"
"15","8w8e0103","Action distr","0.40232086604505624","classic-planet-112","0.4342189133167267"
"15","8w8e0103","Action distr","0.37933110227105304","classic-planet-112","0.4468049705028534"
"15","8w8e0103","Action distr","0.3620887794405506","classic-planet-112","0.4593910276889801"
"15","8w8e0103","Action distr","0.31036181094904336","classic-planet-112","0.4719770848751068"
"15","8w8e0103","Action distr","0.3678362203840514","classic-planet-112","0.4845631420612335"
"15","8w8e0103","Action distr","0.3419727361382978","classic-planet-112","0.49714919924736023"
"15","8w8e0103","Action distr","0.3850785432145538","classic-planet-112","0.5097352266311646"
"15","8w8e0103","Action distr","0.3347884349589218","classic-planet-112","0.522321343421936"
"15","8w8e0103","Action distr","0.3419727361382978","classic-planet-112","0.534907341003418"
"15","8w8e0103","Action distr","0.3750205215634274","classic-planet-112","0.5474934577941895"
"15","8w8e0103","Action distr","0.3448464566100482","classic-planet-112","0.5600794553756714"
"15","8w8e0103","Action distr","0.37070994085580183","classic-planet-112","0.5726655721664429"
"15","8w8e0103","Action distr","0.3204198326001698","classic-planet-112","0.5852515697479248"
"15","8w8e0103","Action distr","0.3850785432145538","classic-planet-112","0.5978376865386963"
"15","8w8e0103","Action distr","0.3520307577894242","classic-planet-112","0.6104236841201782"
"15","8w8e0103","Action distr","0.3491570373176738","classic-planet-112","0.6230098009109497"
"15","8w8e0103","Action distr","0.33191471448717136","classic-planet-112","0.6355957984924316"
"15","8w8e0103","Action distr","0.3563413384970498","classic-planet-112","0.6481819152832031"
"15","8w8e0103","Action distr","0.357778198732925","classic-planet-112","0.6607679128646851"
"15","8w8e0103","Action distr","0.3405358759024226","classic-planet-112","0.6733540296554565"
"15","8w8e0103","Action distr","0.30892495071316817","classic-planet-112","0.6859400272369385"
"15","8w8e0103","Action distr","0.32616727354367053","classic-planet-112","0.69852614402771"
"15","8w8e0103","Action distr","0.329040994015421","classic-planet-112","0.7111121416091919"
"15","8w8e0103","Action distr","0.2959932085902914","classic-planet-112","0.7236982583999634"
"15","8w8e0103","Action distr","0.27875088575978896","classic-planet-112","0.7362842559814453"
"15","8w8e0103","Action distr","0.31179867118491855","classic-planet-112","0.7488703727722168"
"15","8w8e0103","Action distr","0.26869286410866255","classic-planet-112","0.7614563703536987"
"15","8w8e0103","Action distr","0.2902457676467906","classic-planet-112","0.7740424871444702"
"15","8w8e0103","Action distr","0.33191471448717136","classic-planet-112","0.7866284847259521"
"15","8w8e0103","Action distr","0.3060512302414178","classic-planet-112","0.7992144823074341"
"15","8w8e0103","Action distr","0.264382283401037","classic-planet-112","0.8118005990982056"
"15","8w8e0103","Action distr","0.27875088575978896","classic-planet-112","0.8243865966796875"
"15","8w8e0103","Action distr","0.28880890741091536","classic-planet-112","0.836972713470459"
"15","8w8e0103","Action distr","0.29886692906204176","classic-planet-112","0.8495587110519409"
"15","8w8e0103","Action distr","0.28018774599566415","classic-planet-112","0.8621448278427124"
"15","8w8e0103","Action distr","0.2730034448162882","classic-planet-112","0.8747308254241943"
"15","8w8e0103","Action distr","0.31036181094904336","classic-planet-112","0.8873169422149658"
"15","8w8e0103","Action distr","0.27012972434453775","classic-planet-112","0.8999029397964478"
"15","8w8e0103","Action distr","0.27156658458041294","classic-planet-112","0.9124890565872192"
"15","8w8e0103","Action distr","0.23277135821178255","classic-planet-112","0.9250750541687012"
"15","8w8e0103","Action distr","0.25719798222166096","classic-planet-112","0.9376611709594727"
"15","8w8e0103","Action distr","0.24139251962703373","classic-planet-112","0.9502471685409546"
"15","8w8e0103","Action distr","0.21696589561715532","classic-planet-112","0.9628332853317261"
"15","8w8e0103","Action distr","0.28449832670328973","classic-planet-112","0.975419282913208"
"15","8w8e0103","Action distr","0.23133449797590733","classic-planet-112","0.9880053997039795"
"15","8w8e0103","Action distr","0.22415019679653134","classic-planet-112","1.0005913972854614"
"15","8w8e0103","Action distr","0.25001368104228494","classic-planet-112","1.013177514076233"
"15","8w8e0103","Action distr","0.23995565939115854","classic-planet-112","1.0257635116577148"
"15","8w8e0103","Action distr","0.23420821844765774","classic-planet-112","1.0383496284484863"
"15","8w8e0103","Action distr","0.2083447342019041","classic-planet-112","1.0509357452392578"
"15","8w8e0103","Action distr","0.21983961608890573","classic-planet-112","1.0635216236114502"
"15","8w8e0103","Action distr","0.1997235727866529","classic-planet-112","1.0761077404022217"
"15","8w8e0103","Action distr","0.2543242617499105","classic-planet-112","1.0886938571929932"
"15","8w8e0103","Action distr","0.21265531490952974","classic-planet-112","1.101279854774475"
"15","8w8e0103","Action distr","0.20978159443777933","classic-planet-112","1.113865852355957"
"15","8w8e0103","Action distr","0.1925392716072769","classic-planet-112","1.1264519691467285"
"15","8w8e0103","Action distr","0.21265531490952974","classic-planet-112","1.1390380859375"
"15","8w8e0103","Action distr","0.1939761318431521","classic-planet-112","1.151624083518982"
"15","8w8e0103","Action distr","0.22702391726828175","classic-planet-112","1.1642100811004639"
"15","8w8e0103","Action distr","0.2140921751454049","classic-planet-112","1.1767961978912354"
"15","8w8e0103","Action distr","0.23277135821178255","classic-planet-112","1.1893823146820068"
"15","8w8e0103","Action distr","0.18822869089965133","classic-planet-112","1.2019683122634888"
"15","8w8e0103","Action distr","0.17386008854089932","classic-planet-112","1.2145543098449707"
"15","8w8e0103","Action distr","0.18535497042790092","classic-planet-112","1.2271404266357422"
"15","8w8e0103","Action distr","0.1709863680691489","classic-planet-112","1.2397265434265137"
"15","8w8e0103","Action distr","0.19684985231490254","classic-planet-112","1.2523125410079956"
"15","8w8e0103","Action distr","0.1839181101920257","classic-planet-112","1.2648985385894775"
"15","8w8e0103","Action distr","0.1523071850027713","classic-planet-112","1.277484655380249"
"15","8w8e0103","Action distr","0.17960752948440012","classic-planet-112","1.2900707721710205"
"15","8w8e0103","Action distr","0.12931742122876808","classic-planet-112","1.3026567697525024"
"15","8w8e0103","Action distr","0.15518090547452168","classic-planet-112","1.3152427673339844"
"15","8w8e0103","Action distr","0.14655974405927047","classic-planet-112","1.3278288841247559"
"15","8w8e0103","Action distr","0.1810443897202753","classic-planet-112","1.3404150009155273"
"15","8w8e0103","Action distr","0.14943346453102088","classic-planet-112","1.3530009984970093"
"15","8w8e0103","Action distr","0.13937544287989448","classic-planet-112","1.3655869960784912"
"15","8w8e0103","Action distr","0.14224916335164486","classic-planet-112","1.3781731128692627"
"15","8w8e0103","Action distr","0.13937544287989448","classic-planet-112","1.3907592296600342"
"15","8w8e0103","Action distr","0.14943346453102088","classic-planet-112","1.4033452272415161"
"15","8w8e0103","Action distr","0.12213312004939209","classic-planet-112","1.415931224822998"
"15","8w8e0103","Action distr","0.14224916335164486","classic-planet-112","1.4285173416137695"
"15","8w8e0103","Action distr","0.14943346453102088","classic-planet-112","1.441103458404541"
"15","8w8e0103","Action distr","0.12931742122876808","classic-planet-112","1.453689455986023"
"15","8w8e0103","Action distr","0.1321911417005185","classic-planet-112","1.4662754535675049"
"15","8w8e0103","Action distr","0.12788056099289288","classic-planet-112","1.4788615703582764"
"15","8w8e0103","Action distr","0.12931742122876808","classic-planet-112","1.4914476871490479"
"15","8w8e0103","Action distr","0.11494881887001605","classic-planet-112","1.5040336847305298"
"15","8w8e0103","Action distr","0.12356998028526726","classic-planet-112","1.5166196823120117"
"15","8w8e0103","Action distr","0.09626963580363845","classic-planet-112","1.5292057991027832"
"15","8w8e0103","Action distr","0.10489079721888966","classic-planet-112","1.5417919158935547"
"15","8w8e0103","Action distr","0.10920137792651527","classic-planet-112","1.5543779134750366"
"15","8w8e0103","Action distr","0.10632765745476487","classic-planet-112","1.5669639110565186"
"15","8w8e0103","Action distr","0.11638567910589127","classic-planet-112","1.57955002784729"
"15","8w8e0103","Action distr","0.07184301179376004","classic-planet-112","1.592136025428772"
"15","8w8e0103","Action distr","0.08190103344488645","classic-planet-112","1.604722023010254"
"15","8w8e0103","Action distr","0.09195905509601285","classic-planet-112","1.6173081398010254"
"15","8w8e0103","Action distr","0.08046417320901124","classic-planet-112","1.6298942565917969"
"15","8w8e0103","Action distr","0.08908533462426245","classic-planet-112","1.6424802541732788"
"15","8w8e0103","Action distr","0.07615359250138565","classic-planet-112","1.6550662517547607"
"15","8w8e0103","Action distr","0.07327987202963523","classic-planet-112","1.6676523685455322"
"15","8w8e0103","Action distr","0.07327987202963523","classic-planet-112","1.6802384853363037"
"15","8w8e0103","Action distr","0.08764847438838724","classic-planet-112","1.6928244829177856"
"15","8w8e0103","Action distr","0.06465871061438404","classic-planet-112","1.7054104804992676"
"15","8w8e0103","Action distr","0.07471673226551044","classic-planet-112","1.717996597290039"
"15","8w8e0103","Action distr","0.07759045273726084","classic-planet-112","1.7305827140808105"
"15","8w8e0103","Action distr","0.08477475391663684","classic-planet-112","1.7431687116622925"
"15","8w8e0103","Action distr","0.06465871061438404","classic-planet-112","1.7557547092437744"
"15","8w8e0103","Action distr","0.056037549199132834","classic-planet-112","1.768340826034546"
"15","8w8e0103","Action distr","0.07615359250138565","classic-planet-112","1.7809269428253174"
"15","8w8e0103","Action distr","0.04741638778388163","classic-planet-112","1.7935129404067993"
"15","8w8e0103","Action distr","0.07759045273726084","classic-planet-112","1.8060989379882812"
"15","8w8e0103","Action distr","0.054600688963257635","classic-planet-112","1.8186850547790527"
"15","8w8e0103","Action distr","0.06609557085025924","classic-planet-112","1.8312711715698242"
"15","8w8e0103","Action distr","0.04741638778388163","classic-planet-112","1.8438571691513062"
"15","8w8e0103","Action distr","0.041668946840380826","classic-planet-112","1.856443166732788"
"15","8w8e0103","Action distr","0.054600688963257635","classic-planet-112","1.8690292835235596"
"15","8w8e0103","Action distr","0.056037549199132834","classic-planet-112","1.881615400314331"
"15","8w8e0103","Action distr","0.034484645661004815","classic-planet-112","1.894201397895813"
"15","8w8e0103","Action distr","0.03592150589688002","classic-planet-112","1.906787395477295"
"15","8w8e0103","Action distr","0.03592150589688002","classic-planet-112","1.9193735122680664"
"15","8w8e0103","Action distr","0.04023208660450562","classic-planet-112","1.931959629058838"
"15","8w8e0103","Action distr","0.041668946840380826","classic-planet-112","1.9445456266403198"
"15","8w8e0103","Action distr","0.028737204717504013","classic-planet-112","1.9571316242218018"
"15","8w8e0103","Action distr","0.03735836613275522","classic-planet-112","1.9697177410125732"
"15","8w8e0103","Action distr","0.03304778542512962","classic-planet-112","1.9823038578033447"
"15","8w8e0103","Action distr","0.027300344481628817","classic-planet-112","1.994889736175537"
"15","8w8e0103","Action distr","0.030174064953379216","classic-planet-112","2.0074758529663086"
"15","8w8e0103","Action distr","0.03304778542512962","classic-planet-112","2.02006196975708"
"15","8w8e0103","Action distr","0.034484645661004815","classic-planet-112","2.0326480865478516"
"15","8w8e0103","Action distr","0.022989763774003212","classic-planet-112","2.045234203338623"
"15","8w8e0103","Action distr","0.04023208660450562","classic-planet-112","2.0578200817108154"
"15","8w8e0103","Action distr","0.022989763774003212","classic-planet-112","2.070406198501587"
"15","8w8e0103","Action distr","0.017242322830502407","classic-planet-112","2.0829923152923584"
"15","8w8e0103","Action distr","0.028737204717504013","classic-planet-112","2.095578193664551"
"15","8w8e0103","Action distr","0.027300344481628817","classic-planet-112","2.1081643104553223"
"15","8w8e0103","Action distr","0.022989763774003212","classic-planet-112","2.1207504272460938"
"15","8w8e0103","Action distr","0.024426624009878415","classic-planet-112","2.1333365440368652"
"15","8w8e0103","Action distr","0.027300344481628817","classic-planet-112","2.1459224224090576"
"15","8w8e0103","Action distr","0.021552903538128013","classic-planet-112","2.158508539199829"
"15","8w8e0103","Action distr","0.024426624009878415","classic-planet-112","2.1710946559906006"
"15","8w8e0103","Action distr","0.02011604330225281","classic-planet-112","2.183680534362793"
"15","8w8e0103","Action distr","0.014368602358752007","classic-planet-112","2.1962666511535645"
"15","8w8e0103","Action distr","0.024426624009878415","classic-planet-112","2.208852767944336"
"15","8w8e0103","Action distr","0.012931742122876807","classic-planet-112","2.2214388847351074"
"15","8w8e0103","Action distr","0.015805462594627208","classic-planet-112","2.234025001525879"
"15","8w8e0103","Action distr","0.012931742122876807","classic-planet-112","2.2466108798980713"
"15","8w8e0103","Action distr","0.015805462594627208","classic-planet-112","2.2591969966888428"
"15","8w8e0103","Action distr","0.024426624009878415","classic-planet-112","2.2717831134796143"
"15","8w8e0103","Action distr","0.010058021651126405","classic-planet-112","2.2843689918518066"
"15","8w8e0103","Action distr","0.014368602358752007","classic-planet-112","2.296955108642578"
"15","8w8e0103","Action distr","0.014368602358752007","classic-planet-112","2.3095412254333496"
"15","8w8e0103","Action distr","0.010058021651126405","classic-planet-112","2.322127342224121"
"15","8w8e0103","Action distr","0.011494881887001606","classic-planet-112","2.3347134590148926"
"15","8w8e0103","Action distr","0.015805462594627208","classic-planet-112","2.347299337387085"
"15","8w8e0103","Action distr","0.0028737204717504015","classic-planet-112","2.3598854541778564"
"15","8w8e0103","Action distr","0.011494881887001606","classic-planet-112","2.372471570968628"
"15","8w8e0103","Action distr","0.021552903538128013","classic-planet-112","2.3850574493408203"
"15","8w8e0103","Action distr","0.008621161415251204","classic-planet-112","2.397643566131592"
"15","8w8e0103","Action distr","0.011494881887001606","classic-planet-112","2.4102296829223633"
"15","8w8e0103","Action distr","0.004310580707625602","classic-planet-112","2.4228157997131348"
"15","8w8e0103","Action distr","0.011494881887001606","classic-planet-112","2.4354019165039062"
"15","8w8e0103","Action distr","0.005747440943500803","classic-planet-112","2.4479877948760986"
"15","8w8e0103","Action distr","0.004310580707625602","classic-planet-112","2.46057391166687"
"15","8w8e0103","Action distr","0.005747440943500803","classic-planet-112","2.4731600284576416"
"15","8w8e0103","Action distr","0.0028737204717504015","classic-planet-112","2.485745906829834"
"15","8w8e0103","Action distr","0.004310580707625602","classic-planet-112","2.4983320236206055"
"15","8w8e0103","Action distr","0.005747440943500803","classic-planet-112","2.510918140411377"
"15","8w8e0103","Action distr","0.005747440943500803","classic-planet-112","2.5235042572021484"
"15","8w8e0103","Action distr","0.010058021651126405","classic-planet-112","2.53609037399292"
"15","8w8e0103","Action distr","0.0014368602358752008","classic-planet-112","2.5486762523651123"
"15","8w8e0103","Action distr","0.0014368602358752008","classic-planet-112","2.561262369155884"
"15","8w8e0103","Action distr","0.004310580707625602","classic-planet-112","2.5738484859466553"
"15","8w8e0103","Action distr","0.0014368602358752008","classic-planet-112","2.5864343643188477"
"15","8w8e0103","Action distr","0.008621161415251204","classic-planet-112","2.599020481109619"
"15","8w8e0103","Action distr","0.0014368602358752008","classic-planet-112","2.6116065979003906"
"15","8w8e0103","Action distr","0.0014368602358752008","classic-planet-112","2.624192714691162"
"15","8w8e0103","Action distr","0.0028737204717504015","classic-planet-112","2.6367785930633545"
"15","8w8e0103","Action distr","0.0014368602358752008","classic-planet-112","2.649364709854126"
"15","8w8e0103","Action distr","0.0014368602358752008","classic-planet-112","2.6619508266448975"
"15","8w8e0103","Action distr","0.007184301179376003","classic-planet-112","2.67453670501709"
"15","8w8e0103","Action distr","0.0028737204717504015","classic-planet-112","2.6871228218078613"
"15","8w8e0103","Action distr","0.008621161415251204","classic-planet-112","2.699708938598633"
"15","8w8e0103","Action distr","0","classic-planet-112","2.7122950553894043"
"15","8w8e0103","Action distr","0","classic-planet-112","2.724881172180176"
"15","8w8e0103","Action distr","0","classic-planet-112","2.737467050552368"
"15","8w8e0103","Action distr","0","classic-planet-112","2.7500531673431396"
"15","8w8e0103","Action distr","0","classic-planet-112","2.762639284133911"
"15","8w8e0103","Action distr","0","classic-planet-112","2.7752251625061035"
"15","8w8e0103","Action distr","0","classic-planet-112","2.787811279296875"
"15","8w8e0103","Action distr","0","classic-planet-112","2.8003973960876465"
"15","8w8e0103","Action distr","0","classic-planet-112","2.812983512878418"
"15","8w8e0103","Action distr","0","classic-planet-112","2.8255696296691895"
"15","8w8e0103","Action distr","0","classic-planet-112","2.838155508041382"
"15","8w8e0103","Action distr","0","classic-planet-112","2.8507416248321533"
"15","8w8e0103","Action distr","0","classic-planet-112","2.863327741622925"
"15","8w8e0103","Action distr","0","classic-planet-112","2.875913619995117"
"15","8w8e0103","Action distr","0","classic-planet-112","2.8884997367858887"
"15","8w8e0103","Action distr","0","classic-planet-112","2.90108585357666"
"15","8w8e0103","Action distr","0","classic-planet-112","2.9136719703674316"
"15","8w8e0103","Action distr","0","classic-planet-112","2.926258087158203"
"15","8w8e0103","Action distr","0","classic-planet-112","2.9388439655303955"
"15","8w8e0103","Action distr","0","classic-planet-112","2.951430082321167"
"15","8w8e0103","Action distr","0","classic-planet-112","2.9640161991119385"
"15","8w8e0103","Action distr","0","classic-planet-112","2.976602077484131"
"15","8w8e0103","Action distr","0","classic-planet-112","2.9891881942749023"
"15","8w8e0103","Action distr","0","classic-planet-112","3.001774311065674"
"15","8w8e0103","Action distr","0","classic-planet-112","3.0143604278564453"
"15","8w8e0103","Action distr","0","classic-planet-112","3.026946544647217"
"15","8w8e0103","Action distr","0","classic-planet-112","3.039532423019409"
"15","8w8e0103","Action distr","0","classic-planet-112","3.0521185398101807"
"15","8w8e0103","Action distr","0","classic-planet-112","3.064704656600952"
"15","8w8e0103","Action distr","0","classic-planet-112","3.0772905349731445"
"15","8w8e0103","Action distr","0","classic-planet-112","3.089876651763916"
"15","8w8e0103","Action distr","0","classic-planet-112","3.1024627685546875"
"15","8w8e0103","Action distr","0","classic-planet-112","3.115048885345459"
"15","8w8e0103","Action distr","0","classic-planet-112","3.1276350021362305"
"15","8w8e0103","Action distr","0","classic-planet-112","3.140220880508423"
"15","8w8e0103","Policy distr","0.0009947743965312839","classic-planet-112","-3.140220880508423"
"15","8w8e0103","Policy distr","0.0010445263469591737","classic-planet-112","-3.1276350021362305"
"15","8w8e0103","Policy distr","0.0010965531691908836","classic-planet-112","-3.115048885345459"
"15","8w8e0103","Policy distr","0.0011509453179314733","classic-planet-112","-3.1024627685546875"
"15","8w8e0103","Policy distr","0.0012077998835593462","classic-planet-112","-3.089876651763916"
"15","8w8e0103","Policy distr","0.0012672132579609752","classic-planet-112","-3.0772905349731445"
"15","8w8e0103","Policy distr","0.0013292883522808552","classic-planet-112","-3.064704656600952"
"15","8w8e0103","Policy distr","0.001394132268615067","classic-planet-112","-3.0521185398101807"
"15","8w8e0103","Policy distr","0.0014618526911363006","classic-planet-112","-3.039532423019409"
"15","8w8e0103","Policy distr","0.0015325609128922224","classic-planet-112","-3.026946544647217"
"15","8w8e0103","Policy distr","0.0016063750954344869","classic-planet-112","-3.0143604278564453"
"15","8w8e0103","Policy distr","0.0016834144480526447","classic-planet-112","-3.001774311065674"
"15","8w8e0103","Policy distr","0.001763802720233798","classic-planet-112","-2.9891881942749023"
"15","8w8e0103","Policy distr","0.0018476685509085655","classic-planet-112","-2.976602077484131"
"15","8w8e0103","Policy distr","0.0019351409282535315","classic-planet-112","-2.9640161991119385"
"15","8w8e0103","Policy distr","0.00202635838650167","classic-planet-112","-2.951430082321167"
"15","8w8e0103","Policy distr","0.002121459925547242","classic-planet-112","-2.9388439655303955"
"15","8w8e0103","Policy distr","0.002220586873590946","classic-planet-112","-2.926258087158203"
"15","8w8e0103","Policy distr","0.0023238928988575935","classic-planet-112","-2.9136719703674316"
"15","8w8e0103","Policy distr","0.002431529341265559","classic-planet-112","-2.90108585357666"
"15","8w8e0103","Policy distr","0.0025436512660235167","classic-planet-112","-2.8884997367858887"
"15","8w8e0103","Policy distr","0.002660422120243311","classic-planet-112","-2.875913619995117"
"15","8w8e0103","Policy distr","0.002782005351036787","classic-planet-112","-2.863327741622925"
"15","8w8e0103","Policy distr","0.0029085767455399036","classic-planet-112","-2.8507416248321533"
"15","8w8e0103","Policy distr","0.0030403118580579758","classic-planet-112","-2.838155508041382"
"15","8w8e0103","Policy distr","0.0031773890368640423","classic-planet-112","-2.8255696296691895"
"15","8w8e0103","Policy distr","0.0033199978061020374","classic-planet-112","-2.812983512878418"
"15","8w8e0103","Policy distr","0.0034683255944401026","classic-planet-112","-2.8003973960876465"
"15","8w8e0103","Policy distr","0.0036225721705704927","classic-planet-112","-2.787811279296875"
"15","8w8e0103","Policy distr","0.003782937303185463","classic-planet-112","-2.7752251625061035"
"15","8w8e0103","Policy distr","0.0039496212266385555","classic-planet-112","-2.762639284133911"
"15","8w8e0103","Policy distr","0.004122847691178322","classic-planet-112","-2.7500531673431396"
"15","8w8e0103","Policy distr","0.004302827641367912","classic-planet-112","-2.737467050552368"
"15","8w8e0103","Policy distr","0.004489781800657511","classic-planet-112","-2.724881172180176"
"15","8w8e0103","Policy distr","0.004683941602706909","classic-planet-112","-2.7122950553894043"
"15","8w8e0103","Policy distr","0.004885540343821049","classic-planet-112","-2.699708938598633"
"15","8w8e0103","Policy distr","0.005094820633530617","classic-planet-112","-2.6871228218078613"
"15","8w8e0103","Policy distr","0.005312021821737289","classic-planet-112","-2.67453670501709"
"15","8w8e0103","Policy distr","0.005537394899874926","classic-planet-112","-2.6619508266448975"
"15","8w8e0103","Policy distr","0.005771200638264418","classic-planet-112","-2.649364709854126"
"15","8w8e0103","Policy distr","0.00601370120421052","classic-planet-112","-2.6367785930633545"
"15","8w8e0103","Policy distr","0.006265159230679274","classic-planet-112","-2.624192714691162"
"15","8w8e0103","Policy distr","0.006525855511426926","classic-planet-112","-2.6116065979003906"
"15","8w8e0103","Policy distr","0.006796068511903286","classic-planet-112","-2.599020481109619"
"15","8w8e0103","Policy distr","0.007076082285493612","classic-planet-112","-2.5864343643188477"
"15","8w8e0103","Policy distr","0.007366183679550886","classic-planet-112","-2.5738484859466553"
"15","8w8e0103","Policy distr","0.00766668189316988","classic-planet-112","-2.561262369155884"
"15","8w8e0103","Policy distr","0.007977875880897045","classic-planet-112","-2.5486762523651123"
"15","8w8e0103","Policy distr","0.00830006692558527","classic-planet-112","-2.53609037399292"
"15","8w8e0103","Policy distr","0.008633584715425968","classic-planet-112","-2.5235042572021484"
"15","8w8e0103","Policy distr","0.008978745900094509","classic-planet-112","-2.510918140411377"
"15","8w8e0103","Policy distr","0.00933587271720171","classic-planet-112","-2.4983320236206055"
"15","8w8e0103","Policy distr","0.009705303236842155","classic-planet-112","-2.485745906829834"
"15","8w8e0103","Policy distr","0.01008736714720726","classic-planet-112","-2.4731600284576416"
"15","8w8e0103","Policy distr","0.010482425801455975","classic-planet-112","-2.46057391166687"
"15","8w8e0103","Policy distr","0.010890819132328033","classic-planet-112","-2.4479877948760986"
"15","8w8e0103","Policy distr","0.01131290104240179","classic-planet-112","-2.4354019165039062"
"15","8w8e0103","Policy distr","0.011749042198061943","classic-planet-112","-2.4228157997131348"
"15","8w8e0103","Policy distr","0.012199612334370613","classic-planet-112","-2.4102296829223633"
"15","8w8e0103","Policy distr","0.012664972804486752","classic-planet-112","-2.397643566131592"
"15","8w8e0103","Policy distr","0.013145513832569122","classic-planet-112","-2.3850574493408203"
"15","8w8e0103","Policy distr","0.013641598634421825","classic-planet-112","-2.372471570968628"
"15","8w8e0103","Policy distr","0.01415364257991314","classic-planet-112","-2.3598854541778564"
"15","8w8e0103","Policy distr","0.014682028442621231","classic-planet-112","-2.347299337387085"
"15","8w8e0103","Policy distr","0.015227146446704865","classic-planet-112","-2.3347134590148926"
"15","8w8e0103","Policy distr","0.015789417549967766","classic-planet-112","-2.322127342224121"
"15","8w8e0103","Policy distr","0.01636924222111702","classic-planet-112","-2.3095412254333496"
"15","8w8e0103","Policy distr","0.016967033967375755","classic-planet-112","-2.296955108642578"
"15","8w8e0103","Policy distr","0.01758320815861225","classic-planet-112","-2.2843689918518066"
"15","8w8e0103","Policy distr","0.018218182027339935","classic-planet-112","-2.2717831134796143"
"15","8w8e0103","Policy distr","0.018872391432523727","classic-planet-112","-2.2591969966888428"
"15","8w8e0103","Policy distr","0.01954626850783825","classic-planet-112","-2.2466108798980713"
"15","8w8e0103","Policy distr","0.02024022489786148","classic-planet-112","-2.234025001525879"
"15","8w8e0103","Policy distr","0.020954720675945282","classic-planet-112","-2.2214388847351074"
"15","8w8e0103","Policy distr","0.021690189838409424","classic-planet-112","-2.208852767944336"
"15","8w8e0103","Policy distr","0.022447070106863976","classic-planet-112","-2.1962666511535645"
"15","8w8e0103","Policy distr","0.02322581596672535","classic-planet-112","-2.183680534362793"
"15","8w8e0103","Policy distr","0.02402685023844242","classic-planet-112","-2.1710946559906006"
"15","8w8e0103","Policy distr","0.02485065348446369","classic-planet-112","-2.158508539199829"
"15","8w8e0103","Policy distr","0.025697672739624977","classic-planet-112","-2.1459224224090576"
"15","8w8e0103","Policy distr","0.026568332687020302","classic-planet-112","-2.1333365440368652"
"15","8w8e0103","Policy distr","0.027463117614388466","classic-planet-112","-2.1207504272460938"
"15","8w8e0103","Policy distr","0.02838248386979103","classic-planet-112","-2.1081643104553223"
"15","8w8e0103","Policy distr","0.029326876625418663","classic-planet-112","-2.095578193664551"
"15","8w8e0103","Policy distr","0.030296726152300835","classic-planet-112","-2.0829923152923584"
"15","8w8e0103","Policy distr","0.03129255026578903","classic-planet-112","-2.070406198501587"
"15","8w8e0103","Policy distr","0.03231476992368698","classic-planet-112","-2.0578200817108154"
"15","8w8e0103","Policy distr","0.03336380794644356","classic-planet-112","-2.045234203338623"
"15","8w8e0103","Policy distr","0.034440185874700546","classic-planet-112","-2.0326480865478516"
"15","8w8e0103","Policy distr","0.03554431349039078","classic-planet-112","-2.02006196975708"
"15","8w8e0103","Policy distr","0.03667664900422096","classic-planet-112","-2.0074758529663086"
"15","8w8e0103","Policy distr","0.03783763572573662","classic-planet-112","-1.994889736175537"
"15","8w8e0103","Policy distr","0.03902771323919296","classic-planet-112","-1.9823038578033447"
"15","8w8e0103","Policy distr","0.040247343480587006","classic-planet-112","-1.9697177410125732"
"15","8w8e0103","Policy distr","0.04149695858359337","classic-planet-112","-1.9571316242218018"
"15","8w8e0103","Policy distr","0.042776983231306076","classic-planet-112","-1.9445456266403198"
"15","8w8e0103","Policy distr","0.044087838381528854","classic-planet-112","-1.931959629058838"
"15","8w8e0103","Policy distr","0.04542996734380722","classic-planet-112","-1.9193735122680664"
"15","8w8e0103","Policy distr","0.046803783625364304","classic-planet-112","-1.906787395477295"
"15","8w8e0103","Policy distr","0.048209693282842636","classic-planet-112","-1.894201397895813"
"15","8w8e0103","Policy distr","0.04964809492230415","classic-planet-112","-1.881615400314331"
"15","8w8e0103","Policy distr","0.051119402050971985","classic-planet-112","-1.8690292835235596"
"15","8w8e0103","Policy distr","0.05262398719787598","classic-planet-112","-1.856443166732788"
"15","8w8e0103","Policy distr","0.05416224151849747","classic-planet-112","-1.8438571691513062"
"15","8w8e0103","Policy distr","0.055734533816576004","classic-planet-112","-1.8312711715698242"
"15","8w8e0103","Policy distr","0.05734124407172203","classic-planet-112","-1.8186850547790527"
"15","8w8e0103","Policy distr","0.05898270010948181","classic-planet-112","-1.8060989379882812"
"15","8w8e0103","Policy distr","0.0606592521071434","classic-planet-112","-1.7935129404067993"
"15","8w8e0103","Policy distr","0.06237122043967247","classic-planet-112","-1.7809269428253174"
"15","8w8e0103","Policy distr","0.06411895900964737","classic-planet-112","-1.768340826034546"
"15","8w8e0103","Policy distr","0.06590276211500168","classic-planet-112","-1.7557547092437744"
"15","8w8e0103","Policy distr","0.0677228793501854","classic-planet-112","-1.7431687116622925"
"15","8w8e0103","Policy distr","0.06957964599132538","classic-planet-112","-1.7305827140808105"
"15","8w8e0103","Policy distr","0.07147330790758133","classic-planet-112","-1.717996597290039"
"15","8w8e0103","Policy distr","0.07340414077043533","classic-planet-112","-1.7054104804992676"
"15","8w8e0103","Policy distr","0.07537233084440231","classic-planet-112","-1.6928244829177856"
"15","8w8e0103","Policy distr","0.07737811654806137","classic-planet-112","-1.6802384853363037"
"15","8w8e0103","Policy distr","0.07942172884941101","classic-planet-112","-1.6676523685455322"
"15","8w8e0103","Policy distr","0.08150336146354675","classic-planet-112","-1.6550662517547607"
"15","8w8e0103","Policy distr","0.08362313359975815","classic-planet-112","-1.6424802541732788"
"15","8w8e0103","Policy distr","0.08578121662139893","classic-planet-112","-1.6298942565917969"
"15","8w8e0103","Policy distr","0.08797775954008102","classic-planet-112","-1.6173081398010254"
"15","8w8e0103","Policy distr","0.090212881565094","classic-planet-112","-1.604722023010254"
"15","8w8e0103","Policy distr","0.09248664230108261","classic-planet-112","-1.592136025428772"
"15","8w8e0103","Policy distr","0.09479912370443344","classic-planet-112","-1.57955002784729"
"15","8w8e0103","Policy distr","0.09715037792921066","classic-planet-112","-1.5669639110565186"
"15","8w8e0103","Policy distr","0.09954044222831726","classic-planet-112","-1.5543779134750366"
"15","8w8e0103","Policy distr","0.10196930915117264","classic-planet-112","-1.5417919158935547"
"15","8w8e0103","Policy distr","0.10443700104951859","classic-planet-112","-1.5292057991027832"
"15","8w8e0103","Policy distr","0.10694344341754913","classic-planet-112","-1.5166196823120117"
"15","8w8e0103","Policy distr","0.10948854684829712","classic-planet-112","-1.5040336847305298"
"15","8w8e0103","Policy distr","0.11207226663827896","classic-planet-112","-1.4914476871490479"
"15","8w8e0103","Policy distr","0.1146945059299469","classic-planet-112","-1.4788615703582764"
"15","8w8e0103","Policy distr","0.11735507845878601","classic-planet-112","-1.4662754535675049"
"15","8w8e0103","Policy distr","0.12005380541086197","classic-planet-112","-1.453689455986023"
"15","8w8e0103","Policy distr","0.12279055267572403","classic-planet-112","-1.441103458404541"
"15","8w8e0103","Policy distr","0.1255650669336319","classic-planet-112","-1.4285173416137695"
"15","8w8e0103","Policy distr","0.12837712466716766","classic-planet-112","-1.415931224822998"
"15","8w8e0103","Policy distr","0.13122639060020447","classic-planet-112","-1.4033452272415161"
"15","8w8e0103","Policy distr","0.1341126263141632","classic-planet-112","-1.3907592296600342"
"15","8w8e0103","Policy distr","0.13703550398349762","classic-planet-112","-1.3781731128692627"
"15","8w8e0103","Policy distr","0.13999465107917786","classic-planet-112","-1.3655869960784912"
"15","8w8e0103","Policy distr","0.1429896354675293","classic-planet-112","-1.3530009984970093"
"15","8w8e0103","Policy distr","0.1460200697183609","classic-planet-112","-1.3404150009155273"
"15","8w8e0103","Policy distr","0.14908552169799805","classic-planet-112","-1.3278288841247559"
"15","8w8e0103","Policy distr","0.15218551456928253","classic-planet-112","-1.3152427673339844"
"15","8w8e0103","Policy distr","0.1553194671869278","classic-planet-112","-1.3026567697525024"
"15","8w8e0103","Policy distr","0.15848690271377563","classic-planet-112","-1.2900707721710205"
"15","8w8e0103","Policy distr","0.16168725490570068","classic-planet-112","-1.277484655380249"
"15","8w8e0103","Policy distr","0.16491994261741638","classic-planet-112","-1.2648985385894775"
"15","8w8e0103","Policy distr","0.16818425059318542","classic-planet-112","-1.2523125410079956"
"15","8w8e0103","Policy distr","0.17147955298423767","classic-planet-112","-1.2397265434265137"
"15","8w8e0103","Policy distr","0.1748051792383194","classic-planet-112","-1.2271404266357422"
"15","8w8e0103","Policy distr","0.1781603842973709","classic-planet-112","-1.2145543098449707"
"15","8w8e0103","Policy distr","0.18154437839984894","classic-planet-112","-1.2019683122634888"
"15","8w8e0103","Policy distr","0.1849563866853714","classic-planet-112","-1.1893823146820068"
"15","8w8e0103","Policy distr","0.18839561939239502","classic-planet-112","-1.1767961978912354"
"15","8w8e0103","Policy distr","0.19186121225357056","classic-planet-112","-1.1642100811004639"
"15","8w8e0103","Policy distr","0.1953522115945816","classic-planet-112","-1.151624083518982"
"15","8w8e0103","Policy distr","0.19886775314807892","classic-planet-112","-1.1390380859375"
"15","8w8e0103","Policy distr","0.2024068981409073","classic-planet-112","-1.1264519691467285"
"15","8w8e0103","Policy distr","0.2059687077999115","classic-planet-112","-1.113865852355957"
"15","8w8e0103","Policy distr","0.20955204963684082","classic-planet-112","-1.101279854774475"
"15","8w8e0103","Policy distr","0.21315594017505646","classic-planet-112","-1.0886938571929932"
"15","8w8e0103","Policy distr","0.21677936613559723","classic-planet-112","-1.0761077404022217"
"15","8w8e0103","Policy distr","0.2204211950302124","classic-planet-112","-1.0635216236114502"
"15","8w8e0103","Policy distr","0.2240801751613617","classic-planet-112","-1.0509357452392578"
"15","8w8e0103","Policy distr","0.2277553528547287","classic-planet-112","-1.0383496284484863"
"15","8w8e0103","Policy distr","0.23144541680812836","classic-planet-112","-1.0257635116577148"
"15","8w8e0103","Policy distr","0.23514917492866516","classic-planet-112","-1.013177514076233"
"15","8w8e0103","Policy distr","0.23886537551879883","classic-planet-112","-1.0005913972854614"
"15","8w8e0103","Policy distr","0.2425927370786667","classic-planet-112","-0.9880053997039795"
"15","8w8e0103","Policy distr","0.24633000791072845","classic-planet-112","-0.975419282913208"
"15","8w8e0103","Policy distr","0.2500758469104767","classic-planet-112","-0.9628332853317261"
"15","8w8e0103","Policy distr","0.25382885336875916","classic-planet-112","-0.9502471685409546"
"15","8w8e0103","Policy distr","0.25758764147758484","classic-planet-112","-0.9376611709594727"
"15","8w8e0103","Policy distr","0.26135095953941345","classic-planet-112","-0.9250750541687012"
"15","8w8e0103","Policy distr","0.26511722803115845","classic-planet-112","-0.9124890565872192"
"15","8w8e0103","Policy distr","0.2688851058483124","classic-planet-112","-0.8999029397964478"
"15","8w8e0103","Policy distr","0.27265307307243347","classic-planet-112","-0.8873169422149658"
"15","8w8e0103","Policy distr","0.27641963958740234","classic-planet-112","-0.8747308254241943"
"15","8w8e0103","Policy distr","0.2801833152770996","classic-planet-112","-0.8621448278427124"
"15","8w8e0103","Policy distr","0.2839426100254059","classic-planet-112","-0.8495587110519409"
"15","8w8e0103","Policy distr","0.28769591450691223","classic-planet-112","-0.836972713470459"
"15","8w8e0103","Policy distr","0.29144173860549927","classic-planet-112","-0.8243865966796875"
"15","8w8e0103","Policy distr","0.29517847299575806","classic-planet-112","-0.8118005990982056"
"15","8w8e0103","Policy distr","0.29890453815460205","classic-planet-112","-0.7992144823074341"
"15","8w8e0103","Policy distr","0.30261820554733276","classic-planet-112","-0.7866284847259521"
"15","8w8e0103","Policy distr","0.306318074464798","classic-planet-112","-0.7740424871444702"
"15","8w8e0103","Policy distr","0.3100024163722992","classic-planet-112","-0.7614563703536987"
"15","8w8e0103","Policy distr","0.3136695623397827","classic-planet-112","-0.7488703727722168"
"15","8w8e0103","Policy distr","0.3173178732395172","classic-planet-112","-0.7362842559814453"
"15","8w8e0103","Policy distr","0.32094570994377136","classic-planet-112","-0.7236982583999634"
"15","8w8e0103","Policy distr","0.32455146312713623","classic-planet-112","-0.7111121416091919"
"15","8w8e0103","Policy distr","0.32813331484794617","classic-planet-112","-0.69852614402771"
"15","8w8e0103","Policy distr","0.331689715385437","classic-planet-112","-0.6859400272369385"
"15","8w8e0103","Policy distr","0.33521899580955505","classic-planet-112","-0.6733540296554565"
"15","8w8e0103","Policy distr","0.3387194275856018","classic-planet-112","-0.6607679128646851"
"15","8w8e0103","Policy distr","0.34218931198120117","classic-planet-112","-0.6481819152832031"
"15","8w8e0103","Policy distr","0.34562698006629944","classic-planet-112","-0.6355957984924316"
"15","8w8e0103","Policy distr","0.3490307629108429","classic-planet-112","-0.6230098009109497"
"15","8w8e0103","Policy distr","0.3523990213871002","classic-planet-112","-0.6104236841201782"
"15","8w8e0103","Policy distr","0.35572999715805054","classic-planet-112","-0.5978376865386963"
"15","8w8e0103","Policy distr","0.3590221405029297","classic-planet-112","-0.5852515697479248"
"15","8w8e0103","Policy distr","0.3622737228870392","classic-planet-112","-0.5726655721664429"
"15","8w8e0103","Policy distr","0.3654831051826477","classic-planet-112","-0.5600794553756714"
"15","8w8e0103","Policy distr","0.3686486780643463","classic-planet-112","-0.5474934577941895"
"15","8w8e0103","Policy distr","0.3717687726020813","classic-planet-112","-0.534907341003418"
"15","8w8e0103","Policy distr","0.3748417794704437","classic-planet-112","-0.522321343421936"
"15","8w8e0103","Policy distr","0.3778661787509918","classic-planet-112","-0.5097352266311646"
"15","8w8e0103","Policy distr","0.3808402717113495","classic-planet-112","-0.49714919924736023"
"15","8w8e0103","Policy distr","0.3837625980377197","classic-planet-112","-0.4845631420612335"
"15","8w8e0103","Policy distr","0.38663148880004883","classic-planet-112","-0.4719770848751068"
"15","8w8e0103","Policy distr","0.38944560289382935","classic-planet-112","-0.4593910276889801"
"15","8w8e0103","Policy distr","0.3922031819820404","classic-planet-112","-0.4468049705028534"
"15","8w8e0103","Policy distr","0.3949029743671417","classic-planet-112","-0.4342189133167267"
"15","8w8e0103","Policy distr","0.39754343032836914","classic-planet-112","-0.4216328561306"
"15","8w8e0103","Policy distr","0.40012305974960327","classic-planet-112","-0.40904679894447327"
"15","8w8e0103","Policy distr","0.4026404619216919","classic-planet-112","-0.39646077156066895"
"15","8w8e0103","Policy distr","0.40509435534477234","classic-planet-112","-0.38387471437454224"
"15","8w8e0103","Policy distr","0.40748336911201477","classic-planet-112","-0.3712886571884155"
"15","8w8e0103","Policy distr","0.40980610251426697","classic-planet-112","-0.3587026000022888"
"15","8w8e0103","Policy distr","0.41206127405166626","classic-planet-112","-0.3461165428161621"
"15","8w8e0103","Policy distr","0.4142477214336395","classic-planet-112","-0.3335304856300354"
"15","8w8e0103","Policy distr","0.41636407375335693","classic-planet-112","-0.3209444284439087"
"15","8w8e0103","Policy distr","0.4184092879295349","classic-planet-112","-0.308358371257782"
"15","8w8e0103","Policy distr","0.42038214206695557","classic-planet-112","-0.2957723140716553"
"15","8w8e0103","Policy distr","0.4222814738750458","classic-planet-112","-0.28318625688552856"
"15","8w8e0103","Policy distr","0.42410627007484436","classic-planet-112","-0.27060019969940186"
"15","8w8e0103","Policy distr","0.42585548758506775","classic-planet-112","-0.25801414251327515"
"15","8w8e0103","Policy distr","0.42752814292907715","classic-planet-112","-0.24542808532714844"
"15","8w8e0103","Policy distr","0.429123193025589","classic-planet-112","-0.23284202814102173"
"15","8w8e0103","Policy distr","0.4306398332118988","classic-planet-112","-0.22025597095489502"
"15","8w8e0103","Policy distr","0.4320771098136902","classic-planet-112","-0.2076699137687683"
"15","8w8e0103","Policy distr","0.43343424797058105","classic-planet-112","-0.1950838565826416"
"15","8w8e0103","Policy distr","0.43471041321754456","classic-planet-112","-0.1824978142976761"
"15","8w8e0103","Policy distr","0.4359048902988434","classic-planet-112","-0.16991175711154938"
"15","8w8e0103","Policy distr","0.4370169937610626","classic-planet-112","-0.15732569992542267"
"15","8w8e0103","Policy distr","0.43804609775543213","classic-planet-112","-0.14473964273929596"
"15","8w8e0103","Policy distr","0.4389915466308594","classic-planet-112","-0.13215358555316925"
"15","8w8e0103","Policy distr","0.4398528039455414","classic-planet-112","-0.11956752836704254"
"15","8w8e0103","Policy distr","0.44062939286231995","classic-planet-112","-0.10698147118091583"
"15","8w8e0103","Policy distr","0.4413207769393921","classic-planet-112","-0.09439541399478912"
"15","8w8e0103","Policy distr","0.4419267475605011","classic-planet-112","-0.08180936425924301"
"15","8w8e0103","Policy distr","0.4424467384815216","classic-planet-112","-0.0692233070731163"
"15","8w8e0103","Policy distr","0.4428805410861969","classic-planet-112","-0.056637249886989594"
"15","8w8e0103","Policy distr","0.4432278871536255","classic-planet-112","-0.044051192700862885"
"15","8w8e0103","Policy distr","0.44348862767219543","classic-planet-112","-0.031465139240026474"
"15","8w8e0103","Policy distr","0.44366246461868286","classic-planet-112","-0.018879082053899765"
"15","8w8e0103","Policy distr","0.44374945759773254","classic-planet-112","-0.00629302766174078"
"15","8w8e0103","Policy distr","0.44374945759773254","classic-planet-112","0.00629302766174078"
"15","8w8e0103","Policy distr","0.44366246461868286","classic-planet-112","0.018879082053899765"
"15","8w8e0103","Policy distr","0.44348862767219543","classic-planet-112","0.031465139240026474"
"15","8w8e0103","Policy distr","0.4432278871536255","classic-planet-112","0.044051192700862885"
"15","8w8e0103","Policy distr","0.4428805410861969","classic-planet-112","0.056637249886989594"
"15","8w8e0103","Policy distr","0.4424467384815216","classic-planet-112","0.0692233070731163"
"15","8w8e0103","Policy distr","0.4419267475605011","classic-planet-112","0.08180936425924301"
"15","8w8e0103","Policy distr","0.4413207769393921","classic-planet-112","0.09439541399478912"
"15","8w8e0103","Policy distr","0.44062939286231995","classic-planet-112","0.10698147118091583"
"15","8w8e0103","Policy distr","0.4398528039455414","classic-planet-112","0.11956752836704254"
"15","8w8e0103","Policy distr","0.4389915466308594","classic-planet-112","0.13215358555316925"
"15","8w8e0103","Policy distr","0.43804609775543213","classic-planet-112","0.14473964273929596"
"15","8w8e0103","Policy distr","0.4370169937610626","classic-planet-112","0.15732569992542267"
"15","8w8e0103","Policy distr","0.4359048902988434","classic-planet-112","0.16991175711154938"
"15","8w8e0103","Policy distr","0.43471041321754456","classic-planet-112","0.1824978142976761"
"15","8w8e0103","Policy distr","0.43343424797058105","classic-planet-112","0.1950838565826416"
"15","8w8e0103","Policy distr","0.4320771098136902","classic-planet-112","0.2076699137687683"
"15","8w8e0103","Policy distr","0.4306398332118988","classic-planet-112","0.22025597095489502"
"15","8w8e0103","Policy distr","0.429123193025589","classic-planet-112","0.23284202814102173"
"15","8w8e0103","Policy distr","0.42752814292907715","classic-planet-112","0.24542808532714844"
"15","8w8e0103","Policy distr","0.42585548758506775","classic-planet-112","0.25801414251327515"
"15","8w8e0103","Policy distr","0.42410627007484436","classic-planet-112","0.27060019969940186"
"15","8w8e0103","Policy distr","0.4222814738750458","classic-planet-112","0.28318625688552856"
"15","8w8e0103","Policy distr","0.42038214206695557","classic-planet-112","0.2957723140716553"
"15","8w8e0103","Policy distr","0.4184092879295349","classic-planet-112","0.308358371257782"
"15","8w8e0103","Policy distr","0.41636407375335693","classic-planet-112","0.3209444284439087"
"15","8w8e0103","Policy distr","0.4142477214336395","classic-planet-112","0.3335304856300354"
"15","8w8e0103","Policy distr","0.41206127405166626","classic-planet-112","0.3461165428161621"
"15","8w8e0103","Policy distr","0.40980610251426697","classic-planet-112","0.3587026000022888"
"15","8w8e0103","Policy distr","0.40748336911201477","classic-planet-112","0.3712886571884155"
"15","8w8e0103","Policy distr","0.40509435534477234","classic-planet-112","0.38387471437454224"
"15","8w8e0103","Policy distr","0.4026404619216919","classic-planet-112","0.39646077156066895"
"15","8w8e0103","Policy distr","0.40012305974960327","classic-planet-112","0.40904679894447327"
"15","8w8e0103","Policy distr","0.39754343032836914","classic-planet-112","0.4216328561306"
"15","8w8e0103","Policy distr","0.3949029743671417","classic-planet-112","0.4342189133167267"
"15","8w8e0103","Policy distr","0.3922031819820404","classic-planet-112","0.4468049705028534"
"15","8w8e0103","Policy distr","0.38944560289382935","classic-planet-112","0.4593910276889801"
"15","8w8e0103","Policy distr","0.38663148880004883","classic-planet-112","0.4719770848751068"
"15","8w8e0103","Policy distr","0.3837625980377197","classic-planet-112","0.4845631420612335"
"15","8w8e0103","Policy distr","0.3808402717113495","classic-planet-112","0.49714919924736023"
"15","8w8e0103","Policy distr","0.3778661787509918","classic-planet-112","0.5097352266311646"
"15","8w8e0103","Policy distr","0.3748417794704437","classic-planet-112","0.522321343421936"
"15","8w8e0103","Policy distr","0.3717687726020813","classic-planet-112","0.534907341003418"
"15","8w8e0103","Policy distr","0.3686486780643463","classic-planet-112","0.5474934577941895"
"15","8w8e0103","Policy distr","0.3654831051826477","classic-planet-112","0.5600794553756714"
"15","8w8e0103","Policy distr","0.3622737228870392","classic-planet-112","0.5726655721664429"
"15","8w8e0103","Policy distr","0.3590221405029297","classic-planet-112","0.5852515697479248"
"15","8w8e0103","Policy distr","0.35572999715805054","classic-planet-112","0.5978376865386963"
"15","8w8e0103","Policy distr","0.3523990213871002","classic-planet-112","0.6104236841201782"
"15","8w8e0103","Policy distr","0.3490307629108429","classic-planet-112","0.6230098009109497"
"15","8w8e0103","Policy distr","0.34562698006629944","classic-planet-112","0.6355957984924316"
"15","8w8e0103","Policy distr","0.34218931198120117","classic-planet-112","0.6481819152832031"
"15","8w8e0103","Policy distr","0.3387194275856018","classic-planet-112","0.6607679128646851"
"15","8w8e0103","Policy distr","0.33521899580955505","classic-planet-112","0.6733540296554565"
"15","8w8e0103","Policy distr","0.331689715385437","classic-planet-112","0.6859400272369385"
"15","8w8e0103","Policy distr","0.32813331484794617","classic-planet-112","0.69852614402771"
"15","8w8e0103","Policy distr","0.32455146312713623","classic-planet-112","0.7111121416091919"
"15","8w8e0103","Policy distr","0.32094570994377136","classic-planet-112","0.7236982583999634"
"15","8w8e0103","Policy distr","0.3173178732395172","classic-planet-112","0.7362842559814453"
"15","8w8e0103","Policy distr","0.3136695623397827","classic-planet-112","0.7488703727722168"
"15","8w8e0103","Policy distr","0.3100024163722992","classic-planet-112","0.7614563703536987"
"15","8w8e0103","Policy distr","0.306318074464798","classic-planet-112","0.7740424871444702"
"15","8w8e0103","Policy distr","0.30261820554733276","classic-planet-112","0.7866284847259521"
"15","8w8e0103","Policy distr","0.29890453815460205","classic-planet-112","0.7992144823074341"
"15","8w8e0103","Policy distr","0.29517847299575806","classic-planet-112","0.8118005990982056"
"15","8w8e0103","Policy distr","0.29144173860549927","classic-planet-112","0.8243865966796875"
"15","8w8e0103","Policy distr","0.28769591450691223","classic-planet-112","0.836972713470459"
"15","8w8e0103","Policy distr","0.2839426100254059","classic-planet-112","0.8495587110519409"
"15","8w8e0103","Policy distr","0.2801833152770996","classic-planet-112","0.8621448278427124"
"15","8w8e0103","Policy distr","0.27641963958740234","classic-planet-112","0.8747308254241943"
"15","8w8e0103","Policy distr","0.27265307307243347","classic-planet-112","0.8873169422149658"
"15","8w8e0103","Policy distr","0.2688851058483124","classic-planet-112","0.8999029397964478"
"15","8w8e0103","Policy distr","0.26511722803115845","classic-planet-112","0.9124890565872192"
"15","8w8e0103","Policy distr","0.26135095953941345","classic-planet-112","0.9250750541687012"
"15","8w8e0103","Policy distr","0.25758764147758484","classic-planet-112","0.9376611709594727"
"15","8w8e0103","Policy distr","0.25382885336875916","classic-planet-112","0.9502471685409546"
"15","8w8e0103","Policy distr","0.2500758469104767","classic-planet-112","0.9628332853317261"
"15","8w8e0103","Policy distr","0.24633000791072845","classic-planet-112","0.975419282913208"
"15","8w8e0103","Policy distr","0.2425927370786667","classic-planet-112","0.9880053997039795"
"15","8w8e0103","Policy distr","0.23886537551879883","classic-planet-112","1.0005913972854614"
"15","8w8e0103","Policy distr","0.23514917492866516","classic-planet-112","1.013177514076233"
"15","8w8e0103","Policy distr","0.23144541680812836","classic-planet-112","1.0257635116577148"
"15","8w8e0103","Policy distr","0.2277553528547287","classic-planet-112","1.0383496284484863"
"15","8w8e0103","Policy distr","0.2240801751613617","classic-planet-112","1.0509357452392578"
"15","8w8e0103","Policy distr","0.2204211950302124","classic-planet-112","1.0635216236114502"
"15","8w8e0103","Policy distr","0.21677936613559723","classic-planet-112","1.0761077404022217"
"15","8w8e0103","Policy distr","0.21315594017505646","classic-planet-112","1.0886938571929932"
"15","8w8e0103","Policy distr","0.20955204963684082","classic-planet-112","1.101279854774475"
"15","8w8e0103","Policy distr","0.2059687077999115","classic-planet-112","1.113865852355957"
"15","8w8e0103","Policy distr","0.2024068981409073","classic-planet-112","1.1264519691467285"
"15","8w8e0103","Policy distr","0.19886775314807892","classic-planet-112","1.1390380859375"
"15","8w8e0103","Policy distr","0.1953522115945816","classic-planet-112","1.151624083518982"
"15","8w8e0103","Policy distr","0.19186121225357056","classic-planet-112","1.1642100811004639"
"15","8w8e0103","Policy distr","0.18839561939239502","classic-planet-112","1.1767961978912354"
"15","8w8e0103","Policy distr","0.1849563866853714","classic-planet-112","1.1893823146820068"
"15","8w8e0103","Policy distr","0.18154437839984894","classic-planet-112","1.2019683122634888"
"15","8w8e0103","Policy distr","0.1781603842973709","classic-planet-112","1.2145543098449707"
"15","8w8e0103","Policy distr","0.1748051792383194","classic-planet-112","1.2271404266357422"
"15","8w8e0103","Policy distr","0.17147955298423767","classic-planet-112","1.2397265434265137"
"15","8w8e0103","Policy distr","0.16818425059318542","classic-planet-112","1.2523125410079956"
"15","8w8e0103","Policy distr","0.16491994261741638","classic-planet-112","1.2648985385894775"
"15","8w8e0103","Policy distr","0.16168725490570068","classic-planet-112","1.277484655380249"
"15","8w8e0103","Policy distr","0.15848690271377563","classic-planet-112","1.2900707721710205"
"15","8w8e0103","Policy distr","0.1553194671869278","classic-planet-112","1.3026567697525024"
"15","8w8e0103","Policy distr","0.15218551456928253","classic-planet-112","1.3152427673339844"
"15","8w8e0103","Policy distr","0.14908552169799805","classic-planet-112","1.3278288841247559"
"15","8w8e0103","Policy distr","0.1460200697183609","classic-planet-112","1.3404150009155273"
"15","8w8e0103","Policy distr","0.1429896354675293","classic-planet-112","1.3530009984970093"
"15","8w8e0103","Policy distr","0.13999465107917786","classic-planet-112","1.3655869960784912"
"15","8w8e0103","Policy distr","0.13703550398349762","classic-planet-112","1.3781731128692627"
"15","8w8e0103","Policy distr","0.1341126263141632","classic-planet-112","1.3907592296600342"
"15","8w8e0103","Policy distr","0.13122639060020447","classic-planet-112","1.4033452272415161"
"15","8w8e0103","Policy distr","0.12837712466716766","classic-planet-112","1.415931224822998"
"15","8w8e0103","Policy distr","0.1255650669336319","classic-planet-112","1.4285173416137695"
"15","8w8e0103","Policy distr","0.12279055267572403","classic-planet-112","1.441103458404541"
"15","8w8e0103","Policy distr","0.12005380541086197","classic-planet-112","1.453689455986023"
"15","8w8e0103","Policy distr","0.11735507845878601","classic-planet-112","1.4662754535675049"
"15","8w8e0103","Policy distr","0.1146945059299469","classic-planet-112","1.4788615703582764"
"15","8w8e0103","Policy distr","0.11207226663827896","classic-planet-112","1.4914476871490479"
"15","8w8e0103","Policy distr","0.10948854684829712","classic-planet-112","1.5040336847305298"
"15","8w8e0103","Policy distr","0.10694344341754913","classic-planet-112","1.5166196823120117"
"15","8w8e0103","Policy distr","0.10443700104951859","classic-planet-112","1.5292057991027832"
"15","8w8e0103","Policy distr","0.10196930915117264","classic-planet-112","1.5417919158935547"
"15","8w8e0103","Policy distr","0.09954044222831726","classic-planet-112","1.5543779134750366"
"15","8w8e0103","Policy distr","0.09715037792921066","classic-planet-112","1.5669639110565186"
"15","8w8e0103","Policy distr","0.09479912370443344","classic-planet-112","1.57955002784729"
"15","8w8e0103","Policy distr","0.09248664230108261","classic-planet-112","1.592136025428772"
"15","8w8e0103","Policy distr","0.090212881565094","classic-planet-112","1.604722023010254"
"15","8w8e0103","Policy distr","0.08797775954008102","classic-planet-112","1.6173081398010254"
"15","8w8e0103","Policy distr","0.08578121662139893","classic-planet-112","1.6298942565917969"
"15","8w8e0103","Policy distr","0.08362313359975815","classic-planet-112","1.6424802541732788"
"15","8w8e0103","Policy distr","0.08150336146354675","classic-planet-112","1.6550662517547607"
"15","8w8e0103","Policy distr","0.07942172884941101","classic-planet-112","1.6676523685455322"
"15","8w8e0103","Policy distr","0.07737811654806137","classic-planet-112","1.6802384853363037"
"15","8w8e0103","Policy distr","0.07537233084440231","classic-planet-112","1.6928244829177856"
"15","8w8e0103","Policy distr","0.07340414077043533","classic-planet-112","1.7054104804992676"
"15","8w8e0103","Policy distr","0.07147330790758133","classic-planet-112","1.717996597290039"
"15","8w8e0103","Policy distr","0.06957964599132538","classic-planet-112","1.7305827140808105"
"15","8w8e0103","Policy distr","0.0677228793501854","classic-planet-112","1.7431687116622925"
"15","8w8e0103","Policy distr","0.06590276211500168","classic-planet-112","1.7557547092437744"
"15","8w8e0103","Policy distr","0.06411895900964737","classic-planet-112","1.768340826034546"
"15","8w8e0103","Policy distr","0.06237122043967247","classic-planet-112","1.7809269428253174"
"15","8w8e0103","Policy distr","0.0606592521071434","classic-planet-112","1.7935129404067993"
"15","8w8e0103","Policy distr","0.05898270010948181","classic-planet-112","1.8060989379882812"
"15","8w8e0103","Policy distr","0.05734124407172203","classic-planet-112","1.8186850547790527"
"15","8w8e0103","Policy distr","0.055734533816576004","classic-planet-112","1.8312711715698242"
"15","8w8e0103","Policy distr","0.05416224151849747","classic-planet-112","1.8438571691513062"
"15","8w8e0103","Policy distr","0.05262398719787598","classic-planet-112","1.856443166732788"
"15","8w8e0103","Policy distr","0.051119402050971985","classic-planet-112","1.8690292835235596"
"15","8w8e0103","Policy distr","0.04964809492230415","classic-planet-112","1.881615400314331"
"15","8w8e0103","Policy distr","0.048209693282842636","classic-planet-112","1.894201397895813"
"15","8w8e0103","Policy distr","0.046803783625364304","classic-planet-112","1.906787395477295"
"15","8w8e0103","Policy distr","0.04542996734380722","classic-planet-112","1.9193735122680664"
"15","8w8e0103","Policy distr","0.044087838381528854","classic-planet-112","1.931959629058838"
"15","8w8e0103","Policy distr","0.042776983231306076","classic-planet-112","1.9445456266403198"
"15","8w8e0103","Policy distr","0.04149695858359337","classic-planet-112","1.9571316242218018"
"15","8w8e0103","Policy distr","0.040247343480587006","classic-planet-112","1.9697177410125732"
"15","8w8e0103","Policy distr","0.03902771323919296","classic-planet-112","1.9823038578033447"
"15","8w8e0103","Policy distr","0.03783763572573662","classic-planet-112","1.994889736175537"
"15","8w8e0103","Policy distr","0.03667664900422096","classic-planet-112","2.0074758529663086"
"15","8w8e0103","Policy distr","0.03554431349039078","classic-planet-112","2.02006196975708"
"15","8w8e0103","Policy distr","0.034440185874700546","classic-planet-112","2.0326480865478516"
"15","8w8e0103","Policy distr","0.03336380794644356","classic-planet-112","2.045234203338623"
"15","8w8e0103","Policy distr","0.03231476992368698","classic-planet-112","2.0578200817108154"
"15","8w8e0103","Policy distr","0.03129255026578903","classic-planet-112","2.070406198501587"
"15","8w8e0103","Policy distr","0.030296726152300835","classic-planet-112","2.0829923152923584"
"15","8w8e0103","Policy distr","0.029326876625418663","classic-planet-112","2.095578193664551"
"15","8w8e0103","Policy distr","0.02838248386979103","classic-planet-112","2.1081643104553223"
"15","8w8e0103","Policy distr","0.027463117614388466","classic-planet-112","2.1207504272460938"
"15","8w8e0103","Policy distr","0.026568332687020302","classic-planet-112","2.1333365440368652"
"15","8w8e0103","Policy distr","0.025697672739624977","classic-planet-112","2.1459224224090576"
"15","8w8e0103","Policy distr","0.02485065348446369","classic-planet-112","2.158508539199829"
"15","8w8e0103","Policy distr","0.02402685023844242","classic-planet-112","2.1710946559906006"
"15","8w8e0103","Policy distr","0.02322581596672535","classic-planet-112","2.183680534362793"
"15","8w8e0103","Policy distr","0.022447070106863976","classic-planet-112","2.1962666511535645"
"15","8w8e0103","Policy distr","0.021690189838409424","classic-planet-112","2.208852767944336"
"15","8w8e0103","Policy distr","0.020954720675945282","classic-planet-112","2.2214388847351074"
"15","8w8e0103","Policy distr","0.02024022489786148","classic-planet-112","2.234025001525879"
"15","8w8e0103","Policy distr","0.01954626850783825","classic-planet-112","2.2466108798980713"
"15","8w8e0103","Policy distr","0.018872391432523727","classic-planet-112","2.2591969966888428"
"15","8w8e0103","Policy distr","0.018218182027339935","classic-planet-112","2.2717831134796143"
"15","8w8e0103","Policy distr","0.01758320815861225","classic-planet-112","2.2843689918518066"
"15","8w8e0103","Policy distr","0.016967033967375755","classic-planet-112","2.296955108642578"
"15","8w8e0103","Policy distr","0.01636924222111702","classic-planet-112","2.3095412254333496"
"15","8w8e0103","Policy distr","0.015789417549967766","classic-planet-112","2.322127342224121"
"15","8w8e0103","Policy distr","0.015227146446704865","classic-planet-112","2.3347134590148926"
"15","8w8e0103","Policy distr","0.014682028442621231","classic-planet-112","2.347299337387085"
"15","8w8e0103","Policy distr","0.01415364257991314","classic-planet-112","2.3598854541778564"
"15","8w8e0103","Policy distr","0.013641598634421825","classic-planet-112","2.372471570968628"
"15","8w8e0103","Policy distr","0.013145513832569122","classic-planet-112","2.3850574493408203"
"15","8w8e0103","Policy distr","0.012664972804486752","classic-planet-112","2.397643566131592"
"15","8w8e0103","Policy distr","0.012199612334370613","classic-planet-112","2.4102296829223633"
"15","8w8e0103","Policy distr","0.011749042198061943","classic-planet-112","2.4228157997131348"
"15","8w8e0103","Policy distr","0.01131290104240179","classic-planet-112","2.4354019165039062"
"15","8w8e0103","Policy distr","0.010890819132328033","classic-planet-112","2.4479877948760986"
"15","8w8e0103","Policy distr","0.010482425801455975","classic-planet-112","2.46057391166687"
"15","8w8e0103","Policy distr","0.01008736714720726","classic-planet-112","2.4731600284576416"
"15","8w8e0103","Policy distr","0.009705303236842155","classic-planet-112","2.485745906829834"
"15","8w8e0103","Policy distr","0.00933587271720171","classic-planet-112","2.4983320236206055"
"15","8w8e0103","Policy distr","0.008978745900094509","classic-planet-112","2.510918140411377"
"15","8w8e0103","Policy distr","0.008633584715425968","classic-planet-112","2.5235042572021484"
"15","8w8e0103","Policy distr","0.00830006692558527","classic-planet-112","2.53609037399292"
"15","8w8e0103","Policy distr","0.007977875880897045","classic-planet-112","2.5486762523651123"
"15","8w8e0103","Policy distr","0.00766668189316988","classic-planet-112","2.561262369155884"
"15","8w8e0103","Policy distr","0.007366183679550886","classic-planet-112","2.5738484859466553"
"15","8w8e0103","Policy distr","0.007076082285493612","classic-planet-112","2.5864343643188477"
"15","8w8e0103","Policy distr","0.006796068511903286","classic-planet-112","2.599020481109619"
"15","8w8e0103","Policy distr","0.006525855511426926","classic-planet-112","2.6116065979003906"
"15","8w8e0103","Policy distr","0.006265159230679274","classic-planet-112","2.624192714691162"
"15","8w8e0103","Policy distr","0.00601370120421052","classic-planet-112","2.6367785930633545"
"15","8w8e0103","Policy distr","0.005771200638264418","classic-planet-112","2.649364709854126"
"15","8w8e0103","Policy distr","0.005537394899874926","classic-planet-112","2.6619508266448975"
"15","8w8e0103","Policy distr","0.005312021821737289","classic-planet-112","2.67453670501709"
"15","8w8e0103","Policy distr","0.005094820633530617","classic-planet-112","2.6871228218078613"
"15","8w8e0103","Policy distr","0.004885540343821049","classic-planet-112","2.699708938598633"
"15","8w8e0103","Policy distr","0.004683941602706909","classic-planet-112","2.7122950553894043"
"15","8w8e0103","Policy distr","0.004489781800657511","classic-planet-112","2.724881172180176"
"15","8w8e0103","Policy distr","0.004302827641367912","classic-planet-112","2.737467050552368"
"15","8w8e0103","Policy distr","0.004122847691178322","classic-planet-112","2.7500531673431396"
"15","8w8e0103","Policy distr","0.0039496212266385555","classic-planet-112","2.762639284133911"
"15","8w8e0103","Policy distr","0.003782937303185463","classic-planet-112","2.7752251625061035"
"15","8w8e0103","Policy distr","0.0036225721705704927","classic-planet-112","2.787811279296875"
"15","8w8e0103","Policy distr","0.0034683255944401026","classic-planet-112","2.8003973960876465"
"15","8w8e0103","Policy distr","0.0033199978061020374","classic-planet-112","2.812983512878418"
"15","8w8e0103","Policy distr","0.0031773890368640423","classic-planet-112","2.8255696296691895"
"15","8w8e0103","Policy distr","0.0030403118580579758","classic-planet-112","2.838155508041382"
"15","8w8e0103","Policy distr","0.0029085767455399036","classic-planet-112","2.8507416248321533"
"15","8w8e0103","Policy distr","0.002782005351036787","classic-planet-112","2.863327741622925"
"15","8w8e0103","Policy distr","0.002660422120243311","classic-planet-112","2.875913619995117"
"15","8w8e0103","Policy distr","0.0025436512660235167","classic-planet-112","2.8884997367858887"
"15","8w8e0103","Policy distr","0.002431529341265559","classic-planet-112","2.90108585357666"
"15","8w8e0103","Policy distr","0.0023238928988575935","classic-planet-112","2.9136719703674316"
"15","8w8e0103","Policy distr","0.002220586873590946","classic-planet-112","2.926258087158203"
"15","8w8e0103","Policy distr","0.002121459925547242","classic-planet-112","2.9388439655303955"
"15","8w8e0103","Policy distr","0.00202635838650167","classic-planet-112","2.951430082321167"
"15","8w8e0103","Policy distr","0.0019351409282535315","classic-planet-112","2.9640161991119385"
"15","8w8e0103","Policy distr","0.0018476685509085655","classic-planet-112","2.976602077484131"
"15","8w8e0103","Policy distr","0.001763802720233798","classic-planet-112","2.9891881942749023"
"15","8w8e0103","Policy distr","0.0016834144480526447","classic-planet-112","3.001774311065674"
"15","8w8e0103","Policy distr","0.0016063750954344869","classic-planet-112","3.0143604278564453"
"15","8w8e0103","Policy distr","0.0015325609128922224","classic-planet-112","3.026946544647217"
"15","8w8e0103","Policy distr","0.0014618526911363006","classic-planet-112","3.039532423019409"
"15","8w8e0103","Policy distr","0.001394132268615067","classic-planet-112","3.0521185398101807"
"15","8w8e0103","Policy distr","0.0013292883522808552","classic-planet-112","3.064704656600952"
"15","8w8e0103","Policy distr","0.0012672132579609752","classic-planet-112","3.0772905349731445"
"15","8w8e0103","Policy distr","0.0012077998835593462","classic-planet-112","3.089876651763916"
"15","8w8e0103","Policy distr","0.0011509453179314733","classic-planet-112","3.1024627685546875"
"15","8w8e0103","Policy distr","0.0010965531691908836","classic-planet-112","3.115048885345459"
"15","8w8e0103","Policy distr","0.0010445263469591737","classic-planet-112","3.1276350021362305"
"15","8w8e0103","Policy distr","0.0009947743965312839","classic-planet-112","3.140220880508423"

==> plot_scripts/data/action_distributions/walker/walker_200k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.7909204959869385"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.7797343730926514"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.7685482501983643"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.7573623657226562"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.746176242828369"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.734990119934082"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.723803997039795"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.712618112564087"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.7014319896698"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.6902458667755127"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.6790599822998047"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.6678738594055176"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.6566877365112305"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.6455016136169434"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.6343157291412354"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.6231296062469482"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.611943483352661"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.600757598876953"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.589571475982666"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.578385353088379"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.567199230194092"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.556013345718384"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.5448272228240967"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.5336410999298096"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.5224552154541016"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.5112690925598145"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.5000829696655273"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.4888968467712402"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.4777109622955322"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.466524839401245"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.455338716506958"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.44415283203125"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.432966709136963"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.421780586242676"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.4105944633483887"
"15","8w8e0103","Action distr","0.033950485717398206","classic-planet-112","-2.3994085788726807"
"15","8w8e0103","Action distr","0.003233379592133162","classic-planet-112","-2.3882224559783936"
"15","8w8e0103","Action distr","0.003233379592133162","classic-planet-112","-2.3770365715026855"
"15","8w8e0103","Action distr","0.006466759184266324","classic-planet-112","-2.3658504486083984"
"15","8w8e0103","Action distr","0.001616689796066581","classic-planet-112","-2.3546643257141113"
"15","8w8e0103","Action distr","0.003233379592133162","classic-planet-112","-2.343478202819824"
"15","8w8e0103","Action distr","0.003233379592133162","classic-planet-112","-2.332292079925537"
"15","8w8e0103","Action distr","0.006466759184266324","classic-planet-112","-2.321106195449829"
"15","8w8e0103","Action distr","0.003233379592133162","classic-planet-112","-2.309920072555542"
"15","8w8e0103","Action distr","0.011316828572466067","classic-planet-112","-2.298734188079834"
"15","8w8e0103","Action distr","0.008083448980332905","classic-planet-112","-2.287548065185547"
"15","8w8e0103","Action distr","0.008083448980332905","classic-planet-112","-2.2763619422912598"
"15","8w8e0103","Action distr","0.008083448980332905","classic-planet-112","-2.2651758193969727"
"15","8w8e0103","Action distr","0.006466759184266324","classic-planet-112","-2.2539896965026855"
"15","8w8e0103","Action distr","0.0048500693881997434","classic-planet-112","-2.2428038120269775"
"15","8w8e0103","Action distr","0.0048500693881997434","classic-planet-112","-2.2316176891326904"
"15","8w8e0103","Action distr","0.0048500693881997434","classic-planet-112","-2.2204318046569824"
"15","8w8e0103","Action distr","0.008083448980332905","classic-planet-112","-2.2092456817626953"
"15","8w8e0103","Action distr","0.011316828572466067","classic-planet-112","-2.198059558868408"
"15","8w8e0103","Action distr","0.014550208164599229","classic-planet-112","-2.186873435974121"
"15","8w8e0103","Action distr","0.008083448980332905","classic-planet-112","-2.175687313079834"
"15","8w8e0103","Action distr","0.011316828572466067","classic-planet-112","-2.164501428604126"
"15","8w8e0103","Action distr","0.003233379592133162","classic-planet-112","-2.153315305709839"
"15","8w8e0103","Action distr","0.014550208164599229","classic-planet-112","-2.142129421234131"
"15","8w8e0103","Action distr","0.012933518368532649","classic-planet-112","-2.1309432983398438"
"15","8w8e0103","Action distr","0.012933518368532649","classic-planet-112","-2.1197571754455566"
"15","8w8e0103","Action distr","0.01616689796066581","classic-planet-112","-2.1085710525512695"
"15","8w8e0103","Action distr","0.008083448980332905","classic-planet-112","-2.0973849296569824"
"15","8w8e0103","Action distr","0.01616689796066581","classic-planet-112","-2.0861990451812744"
"15","8w8e0103","Action distr","0.008083448980332905","classic-planet-112","-2.0750129222869873"
"15","8w8e0103","Action distr","0.021016967348865552","classic-planet-112","-2.0638270378112793"
"15","8w8e0103","Action distr","0.017783587756732392","classic-planet-112","-2.052640914916992"
"15","8w8e0103","Action distr","0.019400277552798974","classic-planet-112","-2.041454792022705"
"15","8w8e0103","Action distr","0.01616689796066581","classic-planet-112","-2.030268669128418"
"15","8w8e0103","Action distr","0.029100416329198457","classic-planet-112","-2.01908278465271"
"15","8w8e0103","Action distr","0.014550208164599229","classic-planet-112","-2.007896661758423"
"15","8w8e0103","Action distr","0.01616689796066581","classic-planet-112","-1.9967105388641357"
"15","8w8e0103","Action distr","0.03233379592133162","classic-planet-112","-1.9855245351791382"
"15","8w8e0103","Action distr","0.022633657144932134","classic-planet-112","-1.9743385314941406"
"15","8w8e0103","Action distr","0.029100416329198457","classic-planet-112","-1.9631524085998535"
"15","8w8e0103","Action distr","0.025867036737065297","classic-planet-112","-1.9519662857055664"
"15","8w8e0103","Action distr","0.014550208164599229","classic-planet-112","-1.9407804012298584"
"15","8w8e0103","Action distr","0.017783587756732392","classic-planet-112","-1.9295942783355713"
"15","8w8e0103","Action distr","0.029100416329198457","classic-planet-112","-1.9184081554412842"
"15","8w8e0103","Action distr","0.02748372653313188","classic-planet-112","-1.9072221517562866"
"15","8w8e0103","Action distr","0.030717106125265042","classic-planet-112","-1.896036148071289"
"15","8w8e0103","Action distr","0.025867036737065297","classic-planet-112","-1.884850025177002"
"15","8w8e0103","Action distr","0.030717106125265042","classic-planet-112","-1.8736640214920044"
"15","8w8e0103","Action distr","0.02425034694099872","classic-planet-112","-1.8624780178070068"
"15","8w8e0103","Action distr","0.022633657144932134","classic-planet-112","-1.8512918949127197"
"15","8w8e0103","Action distr","0.030717106125265042","classic-planet-112","-1.8401057720184326"
"15","8w8e0103","Action distr","0.033950485717398206","classic-planet-112","-1.828919768333435"
"15","8w8e0103","Action distr","0.03233379592133162","classic-planet-112","-1.8177337646484375"
"15","8w8e0103","Action distr","0.035567175513464784","classic-planet-112","-1.8065476417541504"
"15","8w8e0103","Action distr","0.03233379592133162","classic-planet-112","-1.7953616380691528"
"15","8w8e0103","Action distr","0.03880055510559795","classic-planet-112","-1.7841756343841553"
"15","8w8e0103","Action distr","0.04365062449379769","classic-planet-112","-1.7729895114898682"
"15","8w8e0103","Action distr","0.04850069388199744","classic-planet-112","-1.761803388595581"
"15","8w8e0103","Action distr","0.051734073474130594","classic-planet-112","-1.750617504119873"
"15","8w8e0103","Action distr","0.04365062449379769","classic-planet-112","-1.739431381225586"
"15","8w8e0103","Action distr","0.051734073474130594","classic-planet-112","-1.7282452583312988"
"15","8w8e0103","Action distr","0.03880055510559795","classic-planet-112","-1.7170592546463013"
"15","8w8e0103","Action distr","0.04688400408593086","classic-planet-112","-1.7058732509613037"
"15","8w8e0103","Action distr","0.0776011102111959","classic-planet-112","-1.6946871280670166"
"15","8w8e0103","Action distr","0.051734073474130594","classic-planet-112","-1.6835010051727295"
"15","8w8e0103","Action distr","0.06951766123086299","classic-planet-112","-1.6723151206970215"
"15","8w8e0103","Action distr","0.05496745306626376","classic-planet-112","-1.6611289978027344"
"15","8w8e0103","Action distr","0.04688400408593086","classic-planet-112","-1.6499428749084473"
"15","8w8e0103","Action distr","0.06466759184266324","classic-planet-112","-1.6387568712234497"
"15","8w8e0103","Action distr","0.07275104082299615","classic-planet-112","-1.6275708675384521"
"15","8w8e0103","Action distr","0.06790097143479641","classic-planet-112","-1.616384744644165"
"15","8w8e0103","Action distr","0.0759844204151293","classic-planet-112","-1.605198621749878"
"15","8w8e0103","Action distr","0.07275104082299615","classic-planet-112","-1.59401273727417"
"15","8w8e0103","Action distr","0.0776011102111959","classic-planet-112","-1.5828266143798828"
"15","8w8e0103","Action distr","0.07921780000726247","classic-planet-112","-1.5716404914855957"
"15","8w8e0103","Action distr","0.059817522454463506","classic-planet-112","-1.5604544878005981"
"15","8w8e0103","Action distr","0.09376800817186172","classic-planet-112","-1.5492684841156006"
"15","8w8e0103","Action distr","0.06951766123086299","classic-planet-112","-1.5380823612213135"
"15","8w8e0103","Action distr","0.08245117959939563","classic-planet-112","-1.526896357536316"
"15","8w8e0103","Action distr","0.07113435102692957","classic-planet-112","-1.5157103538513184"
"15","8w8e0103","Action distr","0.10185145715219461","classic-planet-112","-1.5045242309570312"
"15","8w8e0103","Action distr","0.08730124898759538","classic-planet-112","-1.4933381080627441"
"15","8w8e0103","Action distr","0.10346814694826119","classic-planet-112","-1.4821521043777466"
"15","8w8e0103","Action distr","0.09215131837579513","classic-planet-112","-1.470966100692749"
"15","8w8e0103","Action distr","0.1115515959285941","classic-planet-112","-1.459779977798462"
"15","8w8e0103","Action distr","0.08730124898759538","classic-planet-112","-1.4485939741134644"
"15","8w8e0103","Action distr","0.09700138776399488","classic-planet-112","-1.4374079704284668"
"15","8w8e0103","Action distr","0.1277184938892599","classic-planet-112","-1.4262218475341797"
"15","8w8e0103","Action distr","0.09053462857972853","classic-planet-112","-1.4150357246398926"
"15","8w8e0103","Action distr","0.12286842450106017","classic-planet-112","-1.4038498401641846"
"15","8w8e0103","Action distr","0.13256856327745967","classic-planet-112","-1.3926637172698975"
"15","8w8e0103","Action distr","0.0856845591915288","classic-planet-112","-1.3814775943756104"
"15","8w8e0103","Action distr","0.12286842450106017","classic-planet-112","-1.3702915906906128"
"15","8w8e0103","Action distr","0.11801835511286042","classic-planet-112","-1.3591055870056152"
"15","8w8e0103","Action distr","0.15035215103419206","classic-planet-112","-1.3479194641113281"
"15","8w8e0103","Action distr","0.1277184938892599","classic-planet-112","-1.336733341217041"
"15","8w8e0103","Action distr","0.13903532246172598","classic-planet-112","-1.325547456741333"
"15","8w8e0103","Action distr","0.14388539184992571","classic-planet-112","-1.314361333847046"
"15","8w8e0103","Action distr","0.1713691183830576","classic-planet-112","-1.3031752109527588"
"15","8w8e0103","Action distr","0.1632856694027247","classic-planet-112","-1.2919892072677612"
"15","8w8e0103","Action distr","0.18106925715945707","classic-planet-112","-1.2808032035827637"
"15","8w8e0103","Action distr","0.1535855306263252","classic-planet-112","-1.2696170806884766"
"15","8w8e0103","Action distr","0.1519688408302586","classic-planet-112","-1.2584309577941895"
"15","8w8e0103","Action distr","0.1632856694027247","classic-planet-112","-1.2472450733184814"
"15","8w8e0103","Action distr","0.16651904899485787","classic-planet-112","-1.2360589504241943"
"15","8w8e0103","Action distr","0.15843560001452495","classic-planet-112","-1.2248728275299072"
"15","8w8e0103","Action distr","0.17621918777125734","classic-planet-112","-1.2136868238449097"
"15","8w8e0103","Action distr","0.1632856694027247","classic-planet-112","-1.202500820159912"
"15","8w8e0103","Action distr","0.1632856694027247","classic-planet-112","-1.191314697265625"
"15","8w8e0103","Action distr","0.1519688408302586","classic-planet-112","-1.1801286935806274"
"15","8w8e0103","Action distr","0.17621918777125734","classic-planet-112","-1.1689426898956299"
"15","8w8e0103","Action distr","0.17460249797519076","classic-planet-112","-1.1577565670013428"
"15","8w8e0103","Action distr","0.21501974287685527","classic-planet-112","-1.1465704441070557"
"15","8w8e0103","Action distr","0.15843560001452495","classic-planet-112","-1.135384440422058"
"15","8w8e0103","Action distr","0.21340305308078872","classic-planet-112","-1.1241984367370605"
"15","8w8e0103","Action distr","0.19076939593585657","classic-planet-112","-1.1130123138427734"
"15","8w8e0103","Action distr","0.20531960410045577","classic-planet-112","-1.1018263101577759"
"15","8w8e0103","Action distr","0.19723615512012288","classic-planet-112","-1.0906403064727783"
"15","8w8e0103","Action distr","0.2311866408375211","classic-planet-112","-1.0794541835784912"
"15","8w8e0103","Action distr","0.23765340002178742","classic-planet-112","-1.068268060684204"
"15","8w8e0103","Action distr","0.18753601634372344","classic-planet-112","-1.0570820569992065"
"15","8w8e0103","Action distr","0.23603671022572084","classic-planet-112","-1.045896053314209"
"15","8w8e0103","Action distr","0.22471988165325477","classic-planet-112","-1.0347099304199219"
"15","8w8e0103","Action distr","0.21986981226505503","classic-planet-112","-1.0235239267349243"
"15","8w8e0103","Action distr","0.24412015920605373","classic-planet-112","-1.0123379230499268"
"15","8w8e0103","Action distr","0.21663643267292185","classic-planet-112","-1.0011518001556396"
"15","8w8e0103","Action distr","0.24735353879818692","classic-planet-112","-0.9899657964706421"
"15","8w8e0103","Action distr","0.22795326124538795","classic-planet-112","-0.978779673576355"
"15","8w8e0103","Action distr","0.26837050614705243","classic-planet-112","-0.9675936698913574"
"15","8w8e0103","Action distr","0.2635204367588527","classic-planet-112","-0.9564075469970703"
"15","8w8e0103","Action distr","0.21663643267292185","classic-planet-112","-0.9452215433120728"
"15","8w8e0103","Action distr","0.26837050614705243","classic-planet-112","-0.9340355396270752"
"15","8w8e0103","Action distr","0.31202113064085013","classic-planet-112","-0.9228494167327881"
"15","8w8e0103","Action distr","0.23927008981785403","classic-planet-112","-0.9116634130477905"
"15","8w8e0103","Action distr","0.2861540939037848","classic-planet-112","-0.9004772901535034"
"15","8w8e0103","Action distr","0.32818802860151597","classic-planet-112","-0.8892912864685059"
"15","8w8e0103","Action distr","0.26513712655491933","classic-planet-112","-0.8781052231788635"
"15","8w8e0103","Action distr","0.26513712655491933","classic-planet-112","-0.8669191598892212"
"15","8w8e0103","Action distr","0.26837050614705243","classic-planet-112","-0.8557331562042236"
"15","8w8e0103","Action distr","0.2910041632919846","classic-planet-112","-0.8445470333099365"
"15","8w8e0103","Action distr","0.3055543714565838","classic-planet-112","-0.833361029624939"
"15","8w8e0103","Action distr","0.26998719594311904","classic-planet-112","-0.8221749067306519"
"15","8w8e0103","Action distr","0.2910041632919846","classic-planet-112","-0.8109889030456543"
"15","8w8e0103","Action distr","0.3039376816605172","classic-planet-112","-0.799802839756012"
"15","8w8e0103","Action distr","0.3427382367661152","classic-planet-112","-0.7886167764663696"
"15","8w8e0103","Action distr","0.3104044408447836","classic-planet-112","-0.7774307727813721"
"15","8w8e0103","Action distr","0.35082168574644806","classic-planet-112","-0.766244649887085"
"15","8w8e0103","Action distr","0.3605218245228476","classic-planet-112","-0.7550586462020874"
"15","8w8e0103","Action distr","0.3427382367661152","classic-planet-112","-0.7438725233078003"
"15","8w8e0103","Action distr","0.3799221020756466","classic-planet-112","-0.7326865196228027"
"15","8w8e0103","Action distr","0.358905134726781","classic-planet-112","-0.7215005159378052"
"15","8w8e0103","Action distr","0.3750720326874469","classic-planet-112","-0.7103143930435181"
"15","8w8e0103","Action distr","0.38962224085204605","classic-planet-112","-0.6991283893585205"
"15","8w8e0103","Action distr","0.36213851431891414","classic-planet-112","-0.6879422664642334"
"15","8w8e0103","Action distr","0.37022196329924706","classic-planet-112","-0.6767562627792358"
"15","8w8e0103","Action distr","0.32172126941724966","classic-planet-112","-0.6655701994895935"
"15","8w8e0103","Action distr","0.35728844493071443","classic-planet-112","-0.6543841361999512"
"15","8w8e0103","Action distr","0.39123893064811266","classic-planet-112","-0.6431981325149536"
"15","8w8e0103","Action distr","0.3686052735031805","classic-planet-112","-0.6320120096206665"
"15","8w8e0103","Action distr","0.38315548166777974","classic-planet-112","-0.620826005935669"
"15","8w8e0103","Action distr","0.3346547877857823","classic-planet-112","-0.6096398830413818"
"15","8w8e0103","Action distr","0.39123893064811266","classic-planet-112","-0.5984538793563843"
"15","8w8e0103","Action distr","0.4219560367733776","classic-planet-112","-0.5872678756713867"
"15","8w8e0103","Action distr","0.38962224085204605","classic-planet-112","-0.5760817527770996"
"15","8w8e0103","Action distr","0.3653718939110473","classic-planet-112","-0.564895749092102"
"15","8w8e0103","Action distr","0.3653718939110473","classic-planet-112","-0.5537096261978149"
"15","8w8e0103","Action distr","0.4445896939183098","classic-planet-112","-0.5425236225128174"
"15","8w8e0103","Action distr","0.3993223796284456","classic-planet-112","-0.5313374996185303"
"15","8w8e0103","Action distr","0.4462063837143764","classic-planet-112","-0.5201514959335327"
"15","8w8e0103","Action distr","0.41387258779304475","classic-planet-112","-0.5089654922485352"
"15","8w8e0103","Action distr","0.467223351063242","classic-planet-112","-0.49777939915657043"
"15","8w8e0103","Action distr","0.4025557592205787","classic-planet-112","-0.4865933358669281"
"15","8w8e0103","Action distr","0.41063920820091154","classic-planet-112","-0.47540730237960815"
"15","8w8e0103","Action distr","0.3750720326874469","classic-planet-112","-0.4642212390899658"
"15","8w8e0103","Action distr","0.40093906942451213","classic-planet-112","-0.4530351758003235"
"15","8w8e0103","Action distr","0.40093906942451213","classic-planet-112","-0.44184911251068115"
"15","8w8e0103","Action distr","0.41387258779304475","classic-planet-112","-0.4306630790233612"
"15","8w8e0103","Action distr","0.4122558979969782","classic-planet-112","-0.41947701573371887"
"15","8w8e0103","Action distr","0.41548927758911136","classic-planet-112","-0.40829095244407654"
"15","8w8e0103","Action distr","0.42680610616157744","classic-planet-112","-0.3971049189567566"
"15","8w8e0103","Action distr","0.4219560367733776","classic-planet-112","-0.38591885566711426"
"15","8w8e0103","Action distr","0.4413563143261766","classic-planet-112","-0.3747327923774719"
"15","8w8e0103","Action distr","0.38153879187171313","classic-planet-112","-0.3635467290878296"
"15","8w8e0103","Action distr","0.4688400408593085","classic-planet-112","-0.35236069560050964"
"15","8w8e0103","Action distr","0.42518941636551083","classic-planet-112","-0.3411746323108673"
"15","8w8e0103","Action distr","0.4025557592205787","classic-planet-112","-0.32998859882354736"
"15","8w8e0103","Action distr","0.40578913881271184","classic-planet-112","-0.31880253553390503"
"15","8w8e0103","Action distr","0.47530680004357484","classic-planet-112","-0.3076164722442627"
"15","8w8e0103","Action distr","0.4607565918789756","classic-planet-112","-0.29643040895462036"
"15","8w8e0103","Action distr","0.4688400408593085","classic-planet-112","-0.2852443754673004"
"15","8w8e0103","Action distr","0.4914736980042407","classic-planet-112","-0.2740583121776581"
"15","8w8e0103","Action distr","0.4656066612671753","classic-planet-112","-0.26287227869033813"
"15","8w8e0103","Action distr","0.42033934697731107","classic-planet-112","-0.2516862154006958"
"15","8w8e0103","Action distr","0.4801568694317746","classic-planet-112","-0.24050015211105347"
"15","8w8e0103","Action distr","0.43812293473404346","classic-planet-112","-0.22931410372257233"
"15","8w8e0103","Action distr","0.43973962453011006","classic-planet-112","-0.2181280553340912"
"15","8w8e0103","Action distr","0.4559065224907759","classic-planet-112","-0.20694199204444885"
"15","8w8e0103","Action distr","0.447823073510443","classic-planet-112","-0.19575592875480652"
"15","8w8e0103","Action distr","0.48177355922784115","classic-planet-112","-0.18456989526748657"
"15","8w8e0103","Action distr","0.4413563143261766","classic-planet-112","-0.17338383197784424"
"15","8w8e0103","Action distr","0.43488955514191036","classic-planet-112","-0.1621977686882019"
"15","8w8e0103","Action distr","0.447823073510443","classic-planet-112","-0.15101173520088196"
"15","8w8e0103","Action distr","0.43488955514191036","classic-planet-112","-0.13982567191123962"
"15","8w8e0103","Action distr","0.5205741143334391","classic-planet-112","-0.1286396086215973"
"15","8w8e0103","Action distr","0.49955714698457354","classic-planet-112","-0.11745356023311615"
"15","8w8e0103","Action distr","0.5399743918862381","classic-planet-112","-0.10626751184463501"
"15","8w8e0103","Action distr","0.4623732816750422","classic-planet-112","-0.09508145600557327"
"15","8w8e0103","Action distr","0.5027905265767068","classic-planet-112","-0.08389540016651154"
"15","8w8e0103","Action distr","0.4769234898396414","classic-planet-112","-0.0727093517780304"
"15","8w8e0103","Action distr","0.5027905265767068","classic-planet-112","-0.06152329593896866"
"15","8w8e0103","Action distr","0.467223351063242","classic-planet-112","-0.05033724009990692"
"15","8w8e0103","Action distr","0.4623732816750422","classic-planet-112","-0.03915118798613548"
"15","8w8e0103","Action distr","0.5092572857609731","classic-planet-112","-0.027965134009718895"
"15","8w8e0103","Action distr","0.47530680004357484","classic-planet-112","-0.016779080033302307"
"15","8w8e0103","Action distr","0.45913990208290906","classic-planet-112","-0.005593026988208294"
"15","8w8e0103","Action distr","0.48824031841210747","classic-planet-112","0.005593026988208294"
"15","8w8e0103","Action distr","0.489857008208174","classic-planet-112","0.016779080033302307"
"15","8w8e0103","Action distr","0.48824031841210747","classic-planet-112","0.027965134009718895"
"15","8w8e0103","Action distr","0.47045673065537513","classic-planet-112","0.03915118798613548"
"15","8w8e0103","Action distr","0.447823073510443","classic-planet-112","0.05033724009990692"
"15","8w8e0103","Action distr","0.4526731428986427","classic-planet-112","0.06152329593896866"
"15","8w8e0103","Action distr","0.47369011024750823","classic-planet-112","0.0727093517780304"
"15","8w8e0103","Action distr","0.47854017963570805","classic-planet-112","0.08389540016651154"
"15","8w8e0103","Action distr","0.48824031841210747","classic-planet-112","0.09508145600557327"
"15","8w8e0103","Action distr","0.4914736980042407","classic-planet-112","0.10626751184463501"
"15","8w8e0103","Action distr","0.47369011024750823","classic-planet-112","0.11745356023311615"
"15","8w8e0103","Action distr","0.5609913592351036","classic-planet-112","0.1286396086215973"
"15","8w8e0103","Action distr","0.4769234898396414","classic-planet-112","0.13982567191123962"
"15","8w8e0103","Action distr","0.45428983269470924","classic-planet-112","0.15101173520088196"
"15","8w8e0103","Action distr","0.5124906653531062","classic-planet-112","0.1621977686882019"
"15","8w8e0103","Action distr","0.5399743918862381","classic-planet-112","0.17338383197784424"
"15","8w8e0103","Action distr","0.4866236286160409","classic-planet-112","0.18456989526748657"
"15","8w8e0103","Action distr","0.4413563143261766","classic-planet-112","0.19575592875480652"
"15","8w8e0103","Action distr","0.45105645310257614","classic-planet-112","0.20694199204444885"
"15","8w8e0103","Action distr","0.4445896939183098","classic-planet-112","0.2181280553340912"
"15","8w8e0103","Action distr","0.4187226571812445","classic-planet-112","0.22931410372257233"
"15","8w8e0103","Action distr","0.45428983269470924","classic-planet-112","0.24050015211105347"
"15","8w8e0103","Action distr","0.4445896939183098","classic-planet-112","0.2516862154006958"
"15","8w8e0103","Action distr","0.47530680004357484","classic-planet-112","0.26287227869033813"
"15","8w8e0103","Action distr","0.4559065224907759","classic-planet-112","0.2740583121776581"
"15","8w8e0103","Action distr","0.4720734204514417","classic-planet-112","0.2852443754673004"
"15","8w8e0103","Action distr","0.4171059673851779","classic-planet-112","0.29643040895462036"
"15","8w8e0103","Action distr","0.4526731428986427","classic-planet-112","0.3076164722442627"
"15","8w8e0103","Action distr","0.4623732816750422","classic-planet-112","0.31880253553390503"
"15","8w8e0103","Action distr","0.4688400408593085","classic-planet-112","0.32998859882354736"
"15","8w8e0103","Action distr","0.43812293473404346","classic-planet-112","0.3411746323108673"
"15","8w8e0103","Action distr","0.41387258779304475","classic-planet-112","0.35236069560050964"
"15","8w8e0103","Action distr","0.41387258779304475","classic-planet-112","0.3635467290878296"
"15","8w8e0103","Action distr","0.40578913881271184","classic-planet-112","0.3747327923774719"
"15","8w8e0103","Action distr","0.4623732816750422","classic-planet-112","0.38591885566711426"
"15","8w8e0103","Action distr","0.42518941636551083","classic-planet-112","0.3971049189567566"
"15","8w8e0103","Action distr","0.4526731428986427","classic-planet-112","0.40829095244407654"
"15","8w8e0103","Action distr","0.38962224085204605","classic-planet-112","0.41947701573371887"
"15","8w8e0103","Action distr","0.39123893064811266","classic-planet-112","0.4306630790233612"
"15","8w8e0103","Action distr","0.428422795957644","classic-planet-112","0.44184911251068115"
"15","8w8e0103","Action distr","0.4559065224907759","classic-planet-112","0.4530351758003235"
"15","8w8e0103","Action distr","0.4041724490166453","classic-planet-112","0.4642212390899658"
"15","8w8e0103","Action distr","0.42680610616157744","classic-planet-112","0.47540730237960815"
"15","8w8e0103","Action distr","0.3928556204441792","classic-planet-112","0.4865933358669281"
"15","8w8e0103","Action distr","0.3928556204441792","classic-planet-112","0.49777939915657043"
"15","8w8e0103","Action distr","0.41063920820091154","classic-planet-112","0.5089654922485352"
"15","8w8e0103","Action distr","0.38962224085204605","classic-planet-112","0.5201514959335327"
"15","8w8e0103","Action distr","0.46398997147110876","classic-planet-112","0.5313374996185303"
"15","8w8e0103","Action distr","0.4429730041222433","classic-planet-112","0.5425236225128174"
"15","8w8e0103","Action distr","0.3880055510559795","classic-planet-112","0.5537096261978149"
"15","8w8e0103","Action distr","0.41548927758911136","classic-planet-112","0.564895749092102"
"15","8w8e0103","Action distr","0.38638886125991284","classic-planet-112","0.5760817527770996"
"15","8w8e0103","Action distr","0.3653718939110473","classic-planet-112","0.5872678756713867"
"15","8w8e0103","Action distr","0.3734553428913802","classic-planet-112","0.5984538793563843"
"15","8w8e0103","Action distr","0.3540550653385812","classic-planet-112","0.6096398830413818"
"15","8w8e0103","Action distr","0.40578913881271184","classic-planet-112","0.620826005935669"
"15","8w8e0103","Action distr","0.4219560367733776","classic-planet-112","0.6320120096206665"
"15","8w8e0103","Action distr","0.36698858370711385","classic-planet-112","0.6431981325149536"
"15","8w8e0103","Action distr","0.3168712000290499","classic-planet-112","0.6543841361999512"
"15","8w8e0103","Action distr","0.34597161635824836","classic-planet-112","0.6655701994895935"
"15","8w8e0103","Action distr","0.3556717551346479","classic-planet-112","0.6767562627792358"
"15","8w8e0103","Action distr","0.35728844493071443","classic-planet-112","0.6879422664642334"
"15","8w8e0103","Action distr","0.3265713388054494","classic-planet-112","0.6991283893585205"
"15","8w8e0103","Action distr","0.30878775104871703","classic-planet-112","0.7103143930435181"
"15","8w8e0103","Action distr","0.3249546490093828","classic-planet-112","0.7215005159378052"
"15","8w8e0103","Action distr","0.2910041632919846","classic-planet-112","0.7326865196228027"
"15","8w8e0103","Action distr","0.33788816737791544","classic-planet-112","0.7438725233078003"
"15","8w8e0103","Action distr","0.32172126941724966","classic-planet-112","0.7550586462020874"
"15","8w8e0103","Action distr","0.3007043020683841","classic-planet-112","0.766244649887085"
"15","8w8e0103","Action distr","0.32172126941724966","classic-planet-112","0.7774307727813721"
"15","8w8e0103","Action distr","0.2974709224762509","classic-planet-112","0.7886167764663696"
"15","8w8e0103","Action distr","0.29423754288411774","classic-planet-112","0.799802839756012"
"15","8w8e0103","Action distr","0.27645395512738535","classic-planet-112","0.8109889030456543"
"15","8w8e0103","Action distr","0.2829207143116517","classic-planet-112","0.8221749067306519"
"15","8w8e0103","Action distr","0.2813040245155851","classic-planet-112","0.833361029624939"
"15","8w8e0103","Action distr","0.3443549265621818","classic-planet-112","0.8445470333099365"
"15","8w8e0103","Action distr","0.3039376816605172","classic-planet-112","0.8557331562042236"
"15","8w8e0103","Action distr","0.25220360818638665","classic-planet-112","0.8669191598892212"
"15","8w8e0103","Action distr","0.2619037469627861","classic-planet-112","0.8781052231788635"
"15","8w8e0103","Action distr","0.25867036737065296","classic-planet-112","0.8892912864685059"
"15","8w8e0103","Action distr","0.3055543714565838","classic-planet-112","0.9004772901535034"
"15","8w8e0103","Action distr","0.24412015920605373","classic-planet-112","0.9116634130477905"
"15","8w8e0103","Action distr","0.25867036737065296","classic-planet-112","0.9228494167327881"
"15","8w8e0103","Action distr","0.2748372653313188","classic-planet-112","0.9340355396270752"
"15","8w8e0103","Action distr","0.26028705716671957","classic-planet-112","0.9452215433120728"
"15","8w8e0103","Action distr","0.2635204367588527","classic-planet-112","0.9564075469970703"
"15","8w8e0103","Action distr","0.23765340002178742","classic-planet-112","0.9675936698913574"
"15","8w8e0103","Action distr","0.24573684900212034","classic-planet-112","0.978779673576355"
"15","8w8e0103","Action distr","0.24897022859425347","classic-planet-112","0.9899657964706421"
"15","8w8e0103","Action distr","0.23442002042965426","classic-planet-112","1.0011518001556396"
"15","8w8e0103","Action distr","0.24573684900212034","classic-planet-112","1.0123379230499268"
"15","8w8e0103","Action distr","0.24250346940998715","classic-planet-112","1.0235239267349243"
"15","8w8e0103","Action distr","0.25382029798245326","classic-planet-112","1.0347099304199219"
"15","8w8e0103","Action distr","0.25220360818638665","classic-planet-112","1.045896053314209"
"15","8w8e0103","Action distr","0.22633657144932134","classic-planet-112","1.0570820569992065"
"15","8w8e0103","Action distr","0.22148650206112164","classic-planet-112","1.068268060684204"
"15","8w8e0103","Action distr","0.21016967348865553","classic-planet-112","1.0794541835784912"
"15","8w8e0103","Action distr","0.20046953471225606","classic-planet-112","1.0906403064727783"
"15","8w8e0103","Action distr","0.18430263675159025","classic-planet-112","1.1018263101577759"
"15","8w8e0103","Action distr","0.19076939593585657","classic-planet-112","1.1130123138427734"
"15","8w8e0103","Action distr","0.18753601634372344","classic-planet-112","1.1241984367370605"
"15","8w8e0103","Action distr","0.19561946532405633","classic-planet-112","1.135384440422058"
"15","8w8e0103","Action distr","0.1535855306263252","classic-planet-112","1.1465704441070557"
"15","8w8e0103","Action distr","0.18915270613979","classic-planet-112","1.1577565670013428"
"15","8w8e0103","Action distr","0.1535855306263252","classic-planet-112","1.1689426898956299"
"15","8w8e0103","Action distr","0.21178636328472214","classic-planet-112","1.1801286935806274"
"15","8w8e0103","Action distr","0.17460249797519076","classic-planet-112","1.191314697265625"
"15","8w8e0103","Action distr","0.21016967348865553","classic-planet-112","1.202500820159912"
"15","8w8e0103","Action distr","0.1713691183830576","classic-planet-112","1.2136868238449097"
"15","8w8e0103","Action distr","0.18915270613979","classic-planet-112","1.2248728275299072"
"15","8w8e0103","Action distr","0.1632856694027247","classic-planet-112","1.2360589504241943"
"15","8w8e0103","Action distr","0.16490235919879126","classic-planet-112","1.2472450733184814"
"15","8w8e0103","Action distr","0.1519688408302586","classic-planet-112","1.2584309577941895"
"15","8w8e0103","Action distr","0.13903532246172598","classic-planet-112","1.2696170806884766"
"15","8w8e0103","Action distr","0.16813573879092442","classic-planet-112","1.2808032035827637"
"15","8w8e0103","Action distr","0.13903532246172598","classic-planet-112","1.2919892072677612"
"15","8w8e0103","Action distr","0.16490235919879126","classic-planet-112","1.3031752109527588"
"15","8w8e0103","Action distr","0.15035215103419206","classic-planet-112","1.314361333847046"
"15","8w8e0103","Action distr","0.13903532246172598","classic-planet-112","1.325547456741333"
"15","8w8e0103","Action distr","0.1374186326656594","classic-planet-112","1.336733341217041"
"15","8w8e0103","Action distr","0.14873546123812545","classic-planet-112","1.3479194641113281"
"15","8w8e0103","Action distr","0.13418525307352622","classic-planet-112","1.3591055870056152"
"15","8w8e0103","Action distr","0.10831821633646092","classic-planet-112","1.3702915906906128"
"15","8w8e0103","Action distr","0.12286842450106017","classic-planet-112","1.3814775943756104"
"15","8w8e0103","Action distr","0.11316828572466067","classic-planet-112","1.3926637172698975"
"15","8w8e0103","Action distr","0.08245117959939563","classic-planet-112","1.4038498401641846"
"15","8w8e0103","Action distr","0.09700138776399488","classic-planet-112","1.4150357246398926"
"15","8w8e0103","Action distr","0.12610180409319333","classic-planet-112","1.4262218475341797"
"15","8w8e0103","Action distr","0.10185145715219461","classic-planet-112","1.4374079704284668"
"15","8w8e0103","Action distr","0.10508483674432777","classic-planet-112","1.4485939741134644"
"15","8w8e0103","Action distr","0.10185145715219461","classic-planet-112","1.459779977798462"
"15","8w8e0103","Action distr","0.10831821633646092","classic-planet-112","1.470966100692749"
"15","8w8e0103","Action distr","0.1115515959285941","classic-planet-112","1.4821521043777466"
"15","8w8e0103","Action distr","0.10831821633646092","classic-planet-112","1.4933381080627441"
"15","8w8e0103","Action distr","0.10993490613252752","classic-planet-112","1.5045242309570312"
"15","8w8e0103","Action distr","0.09215131837579513","classic-planet-112","1.5157103538513184"
"15","8w8e0103","Action distr","0.07436773061906272","classic-planet-112","1.526896357536316"
"15","8w8e0103","Action distr","0.07921780000726247","classic-planet-112","1.5380823612213135"
"15","8w8e0103","Action distr","0.08245117959939563","classic-planet-112","1.5492684841156006"
"15","8w8e0103","Action distr","0.06305090204659666","classic-planet-112","1.5604544878005981"
"15","8w8e0103","Action distr","0.06951766123086299","classic-planet-112","1.5716404914855957"
"15","8w8e0103","Action distr","0.09053462857972853","classic-planet-112","1.5828266143798828"
"15","8w8e0103","Action distr","0.09053462857972853","classic-planet-112","1.59401273727417"
"15","8w8e0103","Action distr","0.061434212250530085","classic-planet-112","1.605198621749878"
"15","8w8e0103","Action distr","0.056584142862330336","classic-planet-112","1.616384744644165"
"15","8w8e0103","Action distr","0.06466759184266324","classic-planet-112","1.6275708675384521"
"15","8w8e0103","Action distr","0.061434212250530085","classic-planet-112","1.6387568712234497"
"15","8w8e0103","Action distr","0.07436773061906272","classic-planet-112","1.6499428749084473"
"15","8w8e0103","Action distr","0.07436773061906272","classic-planet-112","1.6611289978027344"
"15","8w8e0103","Action distr","0.056584142862330336","classic-planet-112","1.6723151206970215"
"15","8w8e0103","Action distr","0.061434212250530085","classic-planet-112","1.6835010051727295"
"15","8w8e0103","Action distr","0.05496745306626376","classic-planet-112","1.6946871280670166"
"15","8w8e0103","Action distr","0.042033934697731104","classic-planet-112","1.7058732509613037"
"15","8w8e0103","Action distr","0.033950485717398206","classic-planet-112","1.7170592546463013"
"15","8w8e0103","Action distr","0.040417244901664526","classic-planet-112","1.7282452583312988"
"15","8w8e0103","Action distr","0.05335076327019718","classic-planet-112","1.739431381225586"
"15","8w8e0103","Action distr","0.04526731428986427","classic-planet-112","1.750617504119873"
"15","8w8e0103","Action distr","0.042033934697731104","classic-planet-112","1.761803388595581"
"15","8w8e0103","Action distr","0.05335076327019718","classic-planet-112","1.7729895114898682"
"15","8w8e0103","Action distr","0.033950485717398206","classic-planet-112","1.7841756343841553"
"15","8w8e0103","Action distr","0.040417244901664526","classic-planet-112","1.7953616380691528"
"15","8w8e0103","Action distr","0.035567175513464784","classic-planet-112","1.8065476417541504"
"15","8w8e0103","Action distr","0.03718386530953136","classic-planet-112","1.8177337646484375"
"15","8w8e0103","Action distr","0.03233379592133162","classic-planet-112","1.828919768333435"
"15","8w8e0103","Action distr","0.04688400408593086","classic-planet-112","1.8401057720184326"
"15","8w8e0103","Action distr","0.035567175513464784","classic-planet-112","1.8512918949127197"
"15","8w8e0103","Action distr","0.03233379592133162","classic-planet-112","1.8624780178070068"
"15","8w8e0103","Action distr","0.014550208164599229","classic-planet-112","1.8736640214920044"
"15","8w8e0103","Action distr","0.03880055510559795","classic-planet-112","1.884850025177002"
"15","8w8e0103","Action distr","0.02748372653313188","classic-planet-112","1.896036148071289"
"15","8w8e0103","Action distr","0.030717106125265042","classic-planet-112","1.9072221517562866"
"15","8w8e0103","Action distr","0.033950485717398206","classic-planet-112","1.9184081554412842"
"15","8w8e0103","Action distr","0.02425034694099872","classic-planet-112","1.9295942783355713"
"15","8w8e0103","Action distr","0.029100416329198457","classic-planet-112","1.9407804012298584"
"15","8w8e0103","Action distr","0.021016967348865552","classic-planet-112","1.9519662857055664"
"15","8w8e0103","Action distr","0.009700138776399487","classic-planet-112","1.9631524085998535"
"15","8w8e0103","Action distr","0.022633657144932134","classic-planet-112","1.9743385314941406"
"15","8w8e0103","Action distr","0.01616689796066581","classic-planet-112","1.9855245351791382"
"15","8w8e0103","Action distr","0.029100416329198457","classic-planet-112","1.9967105388641357"
"15","8w8e0103","Action distr","0.025867036737065297","classic-planet-112","2.007896661758423"
"15","8w8e0103","Action distr","0.008083448980332905","classic-planet-112","2.01908278465271"
"15","8w8e0103","Action distr","0.02425034694099872","classic-planet-112","2.030268669128418"
"15","8w8e0103","Action distr","0.012933518368532649","classic-planet-112","2.041454792022705"
"15","8w8e0103","Action distr","0.01616689796066581","classic-planet-112","2.052640914916992"
"15","8w8e0103","Action distr","0.021016967348865552","classic-planet-112","2.0638270378112793"
"15","8w8e0103","Action distr","0.006466759184266324","classic-planet-112","2.0750129222869873"
"15","8w8e0103","Action distr","0.02748372653313188","classic-planet-112","2.0861990451812744"
"15","8w8e0103","Action distr","0.014550208164599229","classic-planet-112","2.0973849296569824"
"15","8w8e0103","Action distr","0.011316828572466067","classic-planet-112","2.1085710525512695"
"15","8w8e0103","Action distr","0.003233379592133162","classic-planet-112","2.1197571754455566"
"15","8w8e0103","Action distr","0.0048500693881997434","classic-planet-112","2.1309432983398438"
"15","8w8e0103","Action distr","0.009700138776399487","classic-planet-112","2.142129421234131"
"15","8w8e0103","Action distr","0.009700138776399487","classic-planet-112","2.153315305709839"
"15","8w8e0103","Action distr","0.011316828572466067","classic-planet-112","2.164501428604126"
"15","8w8e0103","Action distr","0.011316828572466067","classic-planet-112","2.175687313079834"
"15","8w8e0103","Action distr","0.011316828572466067","classic-planet-112","2.186873435974121"
"15","8w8e0103","Action distr","0.017783587756732392","classic-planet-112","2.198059558868408"
"15","8w8e0103","Action distr","0.011316828572466067","classic-planet-112","2.2092456817626953"
"15","8w8e0103","Action distr","0.008083448980332905","classic-planet-112","2.2204318046569824"
"15","8w8e0103","Action distr","0.006466759184266324","classic-planet-112","2.2316176891326904"
"15","8w8e0103","Action distr","0.011316828572466067","classic-planet-112","2.2428038120269775"
"15","8w8e0103","Action distr","0.006466759184266324","classic-planet-112","2.2539896965026855"
"15","8w8e0103","Action distr","0.0048500693881997434","classic-planet-112","2.2651758193969727"
"15","8w8e0103","Action distr","0.003233379592133162","classic-planet-112","2.2763619422912598"
"15","8w8e0103","Action distr","0.006466759184266324","classic-planet-112","2.287548065185547"
"15","8w8e0103","Action distr","0.003233379592133162","classic-planet-112","2.298734188079834"
"15","8w8e0103","Action distr","0.008083448980332905","classic-planet-112","2.309920072555542"
"15","8w8e0103","Action distr","0.009700138776399487","classic-planet-112","2.321106195449829"
"15","8w8e0103","Action distr","0.001616689796066581","classic-planet-112","2.332292079925537"
"15","8w8e0103","Action distr","0.011316828572466067","classic-planet-112","2.343478202819824"
"15","8w8e0103","Action distr","0.006466759184266324","classic-planet-112","2.3546643257141113"
"15","8w8e0103","Action distr","0.001616689796066581","classic-planet-112","2.3658504486083984"
"15","8w8e0103","Action distr","0.006466759184266324","classic-planet-112","2.3770365715026855"
"15","8w8e0103","Action distr","0.009700138776399487","classic-planet-112","2.3882224559783936"
"15","8w8e0103","Action distr","0.035567175513464784","classic-planet-112","2.3994085788726807"
"15","8w8e0103","Action distr","0","classic-planet-112","2.4105944633483887"
"15","8w8e0103","Action distr","0","classic-planet-112","2.421780586242676"
"15","8w8e0103","Action distr","0","classic-planet-112","2.432966709136963"
"15","8w8e0103","Action distr","0","classic-planet-112","2.44415283203125"
"15","8w8e0103","Action distr","0","classic-planet-112","2.455338716506958"
"15","8w8e0103","Action distr","0","classic-planet-112","2.466524839401245"
"15","8w8e0103","Action distr","0","classic-planet-112","2.4777109622955322"
"15","8w8e0103","Action distr","0","classic-planet-112","2.4888968467712402"
"15","8w8e0103","Action distr","0","classic-planet-112","2.5000829696655273"
"15","8w8e0103","Action distr","0","classic-planet-112","2.5112690925598145"
"15","8w8e0103","Action distr","0","classic-planet-112","2.5224552154541016"
"15","8w8e0103","Action distr","0","classic-planet-112","2.5336410999298096"
"15","8w8e0103","Action distr","0","classic-planet-112","2.5448272228240967"
"15","8w8e0103","Action distr","0","classic-planet-112","2.556013345718384"
"15","8w8e0103","Action distr","0","classic-planet-112","2.567199230194092"
"15","8w8e0103","Action distr","0","classic-planet-112","2.578385353088379"
"15","8w8e0103","Action distr","0","classic-planet-112","2.589571475982666"
"15","8w8e0103","Action distr","0","classic-planet-112","2.600757598876953"
"15","8w8e0103","Action distr","0","classic-planet-112","2.611943483352661"
"15","8w8e0103","Action distr","0","classic-planet-112","2.6231296062469482"
"15","8w8e0103","Action distr","0","classic-planet-112","2.6343157291412354"
"15","8w8e0103","Action distr","0","classic-planet-112","2.6455016136169434"
"15","8w8e0103","Action distr","0","classic-planet-112","2.6566877365112305"
"15","8w8e0103","Action distr","0","classic-planet-112","2.6678738594055176"
"15","8w8e0103","Action distr","0","classic-planet-112","2.6790599822998047"
"15","8w8e0103","Action distr","0","classic-planet-112","2.6902458667755127"
"15","8w8e0103","Action distr","0","classic-planet-112","2.7014319896698"
"15","8w8e0103","Action distr","0","classic-planet-112","2.712618112564087"
"15","8w8e0103","Action distr","0","classic-planet-112","2.723803997039795"
"15","8w8e0103","Action distr","0","classic-planet-112","2.734990119934082"
"15","8w8e0103","Action distr","0","classic-planet-112","2.746176242828369"
"15","8w8e0103","Action distr","0","classic-planet-112","2.7573623657226562"
"15","8w8e0103","Action distr","0","classic-planet-112","2.7685482501983643"
"15","8w8e0103","Action distr","0","classic-planet-112","2.7797343730926514"
"15","8w8e0103","Action distr","0","classic-planet-112","2.7909204959869385"
"15","8w8e0103","Policy distr","0.0011192752281203866","classic-planet-112","-2.7909204959869385"
"15","8w8e0103","Policy distr","0.001175255631096661","classic-planet-112","-2.7797343730926514"
"15","8w8e0103","Policy distr","0.0012337937951087952","classic-planet-112","-2.7685482501983643"
"15","8w8e0103","Policy distr","0.0012949922820553184","classic-planet-112","-2.7573623657226562"
"15","8w8e0103","Policy distr","0.0013589620357379317","classic-planet-112","-2.746176242828369"
"15","8w8e0103","Policy distr","0.0014258124865591526","classic-planet-112","-2.734990119934082"
"15","8w8e0103","Policy distr","0.001495657372288406","classic-planet-112","-2.723803997039795"
"15","8w8e0103","Policy distr","0.001568615552969277","classic-planet-112","-2.712618112564087"
"15","8w8e0103","Policy distr","0.0016448106616735458","classic-planet-112","-2.7014319896698"
"15","8w8e0103","Policy distr","0.0017243700567632914","classic-planet-112","-2.6902458667755127"
"15","8w8e0103","Policy distr","0.0018074213294312358","classic-planet-112","-2.6790599822998047"
"15","8w8e0103","Policy distr","0.0018941027810797095","classic-planet-112","-2.6678738594055176"
"15","8w8e0103","Policy distr","0.0019845531787723303","classic-planet-112","-2.6566877365112305"
"15","8w8e0103","Policy distr","0.0020789143163710833","classic-planet-112","-2.6455016136169434"
"15","8w8e0103","Policy distr","0.0021773334592580795","classic-planet-112","-2.6343157291412354"
"15","8w8e0103","Policy distr","0.0022799682337790728","classic-planet-112","-2.6231296062469482"
"15","8w8e0103","Policy distr","0.002386971842497587","classic-planet-112","-2.611943483352661"
"15","8w8e0103","Policy distr","0.0024985065683722496","classic-planet-112","-2.600757598876953"
"15","8w8e0103","Policy distr","0.00261474191211164","classic-planet-112","-2.589571475982666"
"15","8w8e0103","Policy distr","0.002735849702730775","classic-planet-112","-2.578385353088379"
"15","8w8e0103","Policy distr","0.002862004330381751","classic-planet-112","-2.567199230194092"
"15","8w8e0103","Policy distr","0.002993386471644044","classic-planet-112","-2.556013345718384"
"15","8w8e0103","Policy distr","0.0031301898416131735","classic-planet-112","-2.5448272228240967"
"15","8w8e0103","Policy distr","0.0032726037316024303","classic-planet-112","-2.5336410999298096"
"15","8w8e0103","Policy distr","0.0034208232536911964","classic-planet-112","-2.5224552154541016"
"15","8w8e0103","Policy distr","0.003575058188289404","classic-planet-112","-2.5112690925598145"
"15","8w8e0103","Policy distr","0.0037355152890086174","classic-planet-112","-2.5000829696655273"
"15","8w8e0103","Policy distr","0.003902407130226493","classic-planet-112","-2.4888968467712402"
"15","8w8e0103","Policy distr","0.004075956996530294","classic-planet-112","-2.4777109622955322"
"15","8w8e0103","Policy distr","0.004256390035152435","classic-planet-112","-2.466524839401245"
"15","8w8e0103","Policy distr","0.00444394163787365","classic-planet-112","-2.455338716506958"
"15","8w8e0103","Policy distr","0.004638844169676304","classic-planet-112","-2.44415283203125"
"15","8w8e0103","Policy distr","0.004841350484639406","classic-planet-112","-2.432966709136963"
"15","8w8e0103","Policy distr","0.005051704589277506","classic-planet-112","-2.421780586242676"
"15","8w8e0103","Policy distr","0.005270167253911495","classic-planet-112","-2.4105944633483887"
"15","8w8e0103","Policy distr","0.005496992729604244","classic-planet-112","-2.3994085788726807"
"15","8w8e0103","Policy distr","0.005732464604079723","classic-planet-112","-2.3882224559783936"
"15","8w8e0103","Policy distr","0.005976844113320112","classic-planet-112","-2.3770365715026855"
"15","8w8e0103","Policy distr","0.006230429746210575","classic-planet-112","-2.3658504486083984"
"15","8w8e0103","Policy distr","0.006493498105555773","classic-planet-112","-2.3546643257141113"
"15","8w8e0103","Policy distr","0.006766351871192455","classic-planet-112","-2.343478202819824"
"15","8w8e0103","Policy distr","0.007049283944070339","classic-planet-112","-2.332292079925537"
"15","8w8e0103","Policy distr","0.007342602591961622","classic-planet-112","-2.321106195449829"
"15","8w8e0103","Policy distr","0.007646637037396431","classic-planet-112","-2.309920072555542"
"15","8w8e0103","Policy distr","0.007961688563227654","classic-planet-112","-2.298734188079834"
"15","8w8e0103","Policy distr","0.008288105949759483","classic-planet-112","-2.287548065185547"
"15","8w8e0103","Policy distr","0.008626212365925312","classic-planet-112","-2.2763619422912598"
"15","8w8e0103","Policy distr","0.008976354263722897","classic-planet-112","-2.2651758193969727"
"15","8w8e0103","Policy distr","0.009338878095149994","classic-planet-112","-2.2539896965026855"
"15","8w8e0103","Policy distr","0.009714129380881786","classic-planet-112","-2.2428038120269775"
"15","8w8e0103","Policy distr","0.010102489963173866","classic-planet-112","-2.2316176891326904"
"15","8w8e0103","Policy distr","0.010504304431378841","classic-planet-112","-2.2204318046569824"
"15","8w8e0103","Policy distr","0.010919972322881222","classic-planet-112","-2.2092456817626953"
"15","8w8e0103","Policy distr","0.01134986151009798","classic-planet-112","-2.198059558868408"
"15","8w8e0103","Policy distr","0.01179436594247818","classic-planet-112","-2.186873435974121"
"15","8w8e0103","Policy distr","0.012253870256245136","classic-planet-112","-2.175687313079834"
"15","8w8e0103","Policy distr","0.012728779576718807","classic-planet-112","-2.164501428604126"
"15","8w8e0103","Policy distr","0.013219506479799747","classic-planet-112","-2.153315305709839"
"15","8w8e0103","Policy distr","0.013726456090807915","classic-planet-112","-2.142129421234131"
"15","8w8e0103","Policy distr","0.014250063337385654","classic-planet-112","-2.1309432983398438"
"15","8w8e0103","Policy distr","0.014790745452046394","classic-planet-112","-2.1197571754455566"
"15","8w8e0103","Policy distr","0.015348928049206734","classic-planet-112","-2.1085710525512695"
"15","8w8e0103","Policy distr","0.01592506282031536","classic-planet-112","-2.0973849296569824"
"15","8w8e0103","Policy distr","0.016519566997885704","classic-planet-112","-2.0861990451812744"
"15","8w8e0103","Policy distr","0.017132919281721115","classic-planet-112","-2.0750129222869873"
"15","8w8e0103","Policy distr","0.017765549942851067","classic-planet-112","-2.0638270378112793"
"15","8w8e0103","Policy distr","0.018417945131659508","classic-planet-112","-2.052640914916992"
"15","8w8e0103","Policy distr","0.019090553745627403","classic-planet-112","-2.041454792022705"
"15","8w8e0103","Policy distr","0.019783852621912956","classic-planet-112","-2.030268669128418"
"15","8w8e0103","Policy distr","0.020498288795351982","classic-planet-112","-2.01908278465271"
"15","8w8e0103","Policy distr","0.021234378218650818","classic-planet-112","-2.007896661758423"
"15","8w8e0103","Policy distr","0.021992594003677368","classic-planet-112","-1.9967105388641357"
"15","8w8e0103","Policy distr","0.022773409262299538","classic-planet-112","-1.9855245351791382"
"15","8w8e0103","Policy distr","0.02357732318341732","classic-planet-112","-1.9743385314941406"
"15","8w8e0103","Policy distr","0.024404844269156456","classic-planet-112","-1.9631524085998535"
"15","8w8e0103","Policy distr","0.025256462395191193","classic-planet-112","-1.9519662857055664"
"15","8w8e0103","Policy distr","0.026132645085453987","classic-planet-112","-1.9407804012298584"
"15","8w8e0103","Policy distr","0.027033952996134758","classic-planet-112","-1.9295942783355713"
"15","8w8e0103","Policy distr","0.027960868552327156","classic-planet-112","-1.9184081554412842"
"15","8w8e0103","Policy distr","0.02891387790441513","classic-planet-112","-1.9072221517562866"
"15","8w8e0103","Policy distr","0.02989351749420166","classic-planet-112","-1.896036148071289"
"15","8w8e0103","Policy distr","0.030900295823812485","classic-planet-112","-1.884850025177002"
"15","8w8e0103","Policy distr","0.0319347083568573","classic-planet-112","-1.8736640214920044"
"15","8w8e0103","Policy distr","0.03299728408455849","classic-planet-112","-1.8624780178070068"
"15","8w8e0103","Policy distr","0.03408855199813843","classic-planet-112","-1.8512918949127197"
"15","8w8e0103","Policy distr","0.03520900383591652","classic-planet-112","-1.8401057720184326"
"15","8w8e0103","Policy distr","0.036359142512083054","classic-planet-112","-1.828919768333435"
"15","8w8e0103","Policy distr","0.037539493292570114","classic-planet-112","-1.8177337646484375"
"15","8w8e0103","Policy distr","0.038750577718019485","classic-planet-112","-1.8065476417541504"
"15","8w8e0103","Policy distr","0.039992887526750565","classic-planet-112","-1.7953616380691528"
"15","8w8e0103","Policy distr","0.04126693308353424","classic-planet-112","-1.7841756343841553"
"15","8w8e0103","Policy distr","0.042573232203722","classic-planet-112","-1.7729895114898682"
"15","8w8e0103","Policy distr","0.04391226917505264","classic-planet-112","-1.761803388595581"
"15","8w8e0103","Policy distr","0.04528452083468437","classic-planet-112","-1.750617504119873"
"15","8w8e0103","Policy distr","0.04669053480029106","classic-planet-112","-1.739431381225586"
"15","8w8e0103","Policy distr","0.04813077673316002","classic-planet-112","-1.7282452583312988"
"15","8w8e0103","Policy distr","0.04960569366812706","classic-planet-112","-1.7170592546463013"
"15","8w8e0103","Policy distr","0.05111578479409218","classic-planet-112","-1.7058732509613037"
"15","8w8e0103","Policy distr","0.052661556750535965","classic-planet-112","-1.6946871280670166"
"15","8w8e0103","Policy distr","0.05424342304468155","classic-planet-112","-1.6835010051727295"
"15","8w8e0103","Policy distr","0.05586183816194534","classic-planet-112","-1.6723151206970215"
"15","8w8e0103","Policy distr","0.057517290115356445","classic-planet-112","-1.6611289978027344"
"15","8w8e0103","Policy distr","0.059210192412137985","classic-planet-112","-1.6499428749084473"
"15","8w8e0103","Policy distr","0.06094096973538399","classic-planet-112","-1.6387568712234497"
"15","8w8e0103","Policy distr","0.06271003931760788","classic-planet-112","-1.6275708675384521"
"15","8w8e0103","Policy distr","0.06451782584190369","classic-planet-112","-1.616384744644165"
"15","8w8e0103","Policy distr","0.06636474281549454","classic-planet-112","-1.605198621749878"
"15","8w8e0103","Policy distr","0.06825108826160431","classic-planet-112","-1.59401273727417"
"15","8w8e0103","Policy distr","0.0701773464679718","classic-planet-112","-1.5828266143798828"
"15","8w8e0103","Policy distr","0.07214383035898209","classic-planet-112","-1.5716404914855957"
"15","8w8e0103","Policy distr","0.07415085285902023","classic-planet-112","-1.5604544878005981"
"15","8w8e0103","Policy distr","0.07619879394769669","classic-planet-112","-1.5492684841156006"
"15","8w8e0103","Policy distr","0.07828795164823532","classic-planet-112","-1.5380823612213135"
"15","8w8e0103","Policy distr","0.08041860163211823","classic-planet-112","-1.526896357536316"
"15","8w8e0103","Policy distr","0.08259106427431107","classic-planet-112","-1.5157103538513184"
"15","8w8e0103","Policy distr","0.08480560779571533","classic-planet-112","-1.5045242309570312"
"15","8w8e0103","Policy distr","0.08706247061491013","classic-planet-112","-1.4933381080627441"
"15","8w8e0103","Policy distr","0.08936182409524918","classic-planet-112","-1.4821521043777466"
"15","8w8e0103","Policy distr","0.09170395135879517","classic-planet-112","-1.470966100692749"
"15","8w8e0103","Policy distr","0.09408904612064362","classic-planet-112","-1.459779977798462"
"15","8w8e0103","Policy distr","0.09651723504066467","classic-planet-112","-1.4485939741134644"
"15","8w8e0103","Policy distr","0.09898868948221207","classic-planet-112","-1.4374079704284668"
"15","8w8e0103","Policy distr","0.10150353610515594","classic-planet-112","-1.4262218475341797"
"15","8w8e0103","Policy distr","0.10406189411878586","classic-planet-112","-1.4150357246398926"
"15","8w8e0103","Policy distr","0.10666375607252121","classic-planet-112","-1.4038498401641846"
"15","8w8e0103","Policy distr","0.10930931568145752","classic-planet-112","-1.3926637172698975"
"15","8w8e0103","Policy distr","0.1119985282421112","classic-planet-112","-1.3814775943756104"
"15","8w8e0103","Policy distr","0.11473137885332108","classic-planet-112","-1.3702915906906128"
"15","8w8e0103","Policy distr","0.11750789731740952","classic-planet-112","-1.3591055870056152"
"15","8w8e0103","Policy distr","0.12032804638147354","classic-planet-112","-1.3479194641113281"
"15","8w8e0103","Policy distr","0.1231917217373848","classic-planet-112","-1.336733341217041"
"15","8w8e0103","Policy distr","0.12609878182411194","classic-planet-112","-1.325547456741333"
"15","8w8e0103","Policy distr","0.12904919683933258","classic-planet-112","-1.314361333847046"
"15","8w8e0103","Policy distr","0.13204273581504822","classic-planet-112","-1.3031752109527588"
"15","8w8e0103","Policy distr","0.1350792497396469","classic-planet-112","-1.2919892072677612"
"15","8w8e0103","Policy distr","0.13815851509571075","classic-planet-112","-1.2808032035827637"
"15","8w8e0103","Policy distr","0.14128027856349945","classic-planet-112","-1.2696170806884766"
"15","8w8e0103","Policy distr","0.1444442719221115","classic-planet-112","-1.2584309577941895"
"15","8w8e0103","Policy distr","0.14765013754367828","classic-planet-112","-1.2472450733184814"
"15","8w8e0103","Policy distr","0.15089765191078186","classic-planet-112","-1.2360589504241943"
"15","8w8e0103","Policy distr","0.15418632328510284","classic-planet-112","-1.2248728275299072"
"15","8w8e0103","Policy distr","0.1575157791376114","classic-planet-112","-1.2136868238449097"
"15","8w8e0103","Policy distr","0.16088561713695526","classic-planet-112","-1.202500820159912"
"15","8w8e0103","Policy distr","0.16429537534713745","classic-planet-112","-1.191314697265625"
"15","8w8e0103","Policy distr","0.167744442820549","classic-planet-112","-1.1801286935806274"
"15","8w8e0103","Policy distr","0.17123237252235413","classic-planet-112","-1.1689426898956299"
"15","8w8e0103","Policy distr","0.17475862801074982","classic-planet-112","-1.1577565670013428"
"15","8w8e0103","Policy distr","0.17832250893115997","classic-planet-112","-1.1465704441070557"
"15","8w8e0103","Policy distr","0.18192341923713684","classic-planet-112","-1.135384440422058"
"15","8w8e0103","Policy distr","0.18556064367294312","classic-planet-112","-1.1241984367370605"
"15","8w8e0103","Policy distr","0.18923351168632507","classic-planet-112","-1.1130123138427734"
"15","8w8e0103","Policy distr","0.19294124841690063","classic-planet-112","-1.1018263101577759"
"15","8w8e0103","Policy distr","0.19668304920196533","classic-planet-112","-1.0906403064727783"
"15","8w8e0103","Policy distr","0.20045818388462067","classic-planet-112","-1.0794541835784912"
"15","8w8e0103","Policy distr","0.2042657434940338","classic-planet-112","-1.068268060684204"
"15","8w8e0103","Policy distr","0.20810477435588837","classic-planet-112","-1.0570820569992065"
"15","8w8e0103","Policy distr","0.21197444200515747","classic-planet-112","-1.045896053314209"
"15","8w8e0103","Policy distr","0.21587374806404114","classic-planet-112","-1.0347099304199219"
"15","8w8e0103","Policy distr","0.21980167925357819","classic-planet-112","-1.0235239267349243"
"15","8w8e0103","Policy distr","0.22375722229480743","classic-planet-112","-1.0123379230499268"
"15","8w8e0103","Policy distr","0.2277393341064453","classic-planet-112","-1.0011518001556396"
"15","8w8e0103","Policy distr","0.2317468374967575","classic-planet-112","-0.9899657964706421"
"15","8w8e0103","Policy distr","0.23577871918678284","classic-planet-112","-0.978779673576355"
"15","8w8e0103","Policy distr","0.23983366787433624","classic-planet-112","-0.9675936698913574"
"15","8w8e0103","Policy distr","0.24391059577465057","classic-planet-112","-0.9564075469970703"
"15","8w8e0103","Policy distr","0.24800817668437958","classic-planet-112","-0.9452215433120728"
"15","8w8e0103","Policy distr","0.25212517380714417","classic-planet-112","-0.9340355396270752"
"15","8w8e0103","Policy distr","0.2562602758407593","classic-planet-112","-0.9228494167327881"
"15","8w8e0103","Policy distr","0.26041218638420105","classic-planet-112","-0.9116634130477905"
"15","8w8e0103","Policy distr","0.26457953453063965","classic-planet-112","-0.9004772901535034"
"15","8w8e0103","Policy distr","0.2687607705593109","classic-planet-112","-0.8892912864685059"
"15","8w8e0103","Policy distr","0.27295464277267456","classic-planet-112","-0.8781052231788635"
"15","8w8e0103","Policy distr","0.2771596908569336","classic-planet-112","-0.8669191598892212"
"15","8w8e0103","Policy distr","0.2813742458820343","classic-planet-112","-0.8557331562042236"
"15","8w8e0103","Policy distr","0.28559696674346924","classic-planet-112","-0.8445470333099365"
"15","8w8e0103","Policy distr","0.28982624411582947","classic-planet-112","-0.833361029624939"
"15","8w8e0103","Policy distr","0.2940605878829956","classic-planet-112","-0.8221749067306519"
"15","8w8e0103","Policy distr","0.2982982397079468","classic-planet-112","-0.8109889030456543"
"15","8w8e0103","Policy distr","0.3025376498699188","classic-planet-112","-0.799802839756012"
"15","8w8e0103","Policy distr","0.3067772090435028","classic-planet-112","-0.7886167764663696"
"15","8w8e0103","Policy distr","0.31101518869400024","classic-planet-112","-0.7774307727813721"
"15","8w8e0103","Policy distr","0.3152499496936798","classic-planet-112","-0.766244649887085"
"15","8w8e0103","Policy distr","0.31947970390319824","classic-planet-112","-0.7550586462020874"
"15","8w8e0103","Policy distr","0.32370278239250183","classic-planet-112","-0.7438725233078003"
"15","8w8e0103","Policy distr","0.3279173970222473","classic-planet-112","-0.7326865196228027"
"15","8w8e0103","Policy distr","0.33212172985076904","classic-planet-112","-0.7215005159378052"
"15","8w8e0103","Policy distr","0.3363141715526581","classic-planet-112","-0.7103143930435181"
"15","8w8e0103","Policy distr","0.3404926657676697","classic-planet-112","-0.6991283893585205"
"15","8w8e0103","Policy distr","0.3446556031703949","classic-planet-112","-0.6879422664642334"
"15","8w8e0103","Policy distr","0.34880101680755615","classic-planet-112","-0.6767562627792358"
"15","8w8e0103","Policy distr","0.35292717814445496","classic-planet-112","-0.6655701994895935"
"15","8w8e0103","Policy distr","0.35703209042549133","classic-planet-112","-0.6543841361999512"
"15","8w8e0103","Policy distr","0.3611139953136444","classic-planet-112","-0.6431981325149536"
"15","8w8e0103","Policy distr","0.36517101526260376","classic-planet-112","-0.6320120096206665"
"15","8w8e0103","Policy distr","0.3692011535167694","classic-planet-112","-0.620826005935669"
"15","8w8e0103","Policy distr","0.37320271134376526","classic-planet-112","-0.6096398830413818"
"15","8w8e0103","Policy distr","0.37717366218566895","classic-planet-112","-0.5984538793563843"
"15","8w8e0103","Policy distr","0.38111212849617004","classic-planet-112","-0.5872678756713867"
"15","8w8e0103","Policy distr","0.3850163519382477","classic-planet-112","-0.5760817527770996"
"15","8w8e0103","Policy distr","0.38888421654701233","classic-planet-112","-0.564895749092102"
"15","8w8e0103","Policy distr","0.3927140235900879","classic-planet-112","-0.5537096261978149"
"15","8w8e0103","Policy distr","0.3965038061141968","classic-planet-112","-0.5425236225128174"
"15","8w8e0103","Policy distr","0.40025174617767334","classic-planet-112","-0.5313374996185303"
"15","8w8e0103","Policy distr","0.4039559066295624","classic-planet-112","-0.5201514959335327"
"15","8w8e0103","Policy distr","0.40761440992355347","classic-planet-112","-0.5089654922485352"
"15","8w8e0103","Policy distr","0.41122546792030334","classic-planet-112","-0.49777939915657043"
"15","8w8e0103","Policy distr","0.414787232875824","classic-planet-112","-0.4865933358669281"
"15","8w8e0103","Policy distr","0.4182978570461273","classic-planet-112","-0.47540730237960815"
"15","8w8e0103","Policy distr","0.42175546288490295","classic-planet-112","-0.4642212390899658"
"15","8w8e0103","Policy distr","0.42515838146209717","classic-planet-112","-0.4530351758003235"
"15","8w8e0103","Policy distr","0.42850467562675476","classic-planet-112","-0.44184911251068115"
"15","8w8e0103","Policy distr","0.4317927658557892","classic-planet-112","-0.4306630790233612"
"15","8w8e0103","Policy distr","0.43502071499824524","classic-planet-112","-0.41947701573371887"
"15","8w8e0103","Policy distr","0.43818703293800354","classic-planet-112","-0.40829095244407654"
"15","8w8e0103","Policy distr","0.4412897527217865","classic-planet-112","-0.3971049189567566"
"15","8w8e0103","Policy distr","0.4443274438381195","classic-planet-112","-0.38591885566711426"
"15","8w8e0103","Policy distr","0.4472983479499817","classic-planet-112","-0.3747327923774719"
"15","8w8e0103","Policy distr","0.4502008259296417","classic-planet-112","-0.3635467290878296"
"15","8w8e0103","Policy distr","0.45303332805633545","classic-planet-112","-0.35236069560050964"
"15","8w8e0103","Policy distr","0.4557943344116211","classic-planet-112","-0.3411746323108673"
"15","8w8e0103","Policy distr","0.4584823250770569","classic-planet-112","-0.32998859882354736"
"15","8w8e0103","Policy distr","0.4610957205295563","classic-planet-112","-0.31880253553390503"
"15","8w8e0103","Policy distr","0.4636332094669342","classic-planet-112","-0.3076164722442627"
"15","8w8e0103","Policy distr","0.4660932719707489","classic-planet-112","-0.29643040895462036"
"15","8w8e0103","Policy distr","0.46847450733184814","classic-planet-112","-0.2852443754673004"
"15","8w8e0103","Policy distr","0.47077569365501404","classic-planet-112","-0.2740583121776581"
"15","8w8e0103","Policy distr","0.47299546003341675","classic-planet-112","-0.26287227869033813"
"15","8w8e0103","Policy distr","0.4751325249671936","classic-planet-112","-0.2516862154006958"
"15","8w8e0103","Policy distr","0.4771856963634491","classic-planet-112","-0.24050015211105347"
"15","8w8e0103","Policy distr","0.4791538119316101","classic-planet-112","-0.22931410372257233"
"15","8w8e0103","Policy distr","0.48103582859039307","classic-planet-112","-0.2181280553340912"
"15","8w8e0103","Policy distr","0.4828304946422577","classic-planet-112","-0.20694199204444885"
"15","8w8e0103","Policy distr","0.4845369756221771","classic-planet-112","-0.19575592875480652"
"15","8w8e0103","Policy distr","0.48615413904190063","classic-planet-112","-0.18456989526748657"
"15","8w8e0103","Policy distr","0.487681120634079","classic-planet-112","-0.17338383197784424"
"15","8w8e0103","Policy distr","0.48911699652671814","classic-planet-112","-0.1621977686882019"
"15","8w8e0103","Policy distr","0.49046096205711365","classic-planet-112","-0.15101173520088196"
"15","8w8e0103","Policy distr","0.4917122721672058","classic-planet-112","-0.13982567191123962"
"15","8w8e0103","Policy distr","0.49287018179893494","classic-planet-112","-0.1286396086215973"
"15","8w8e0103","Policy distr","0.49393394589424133","classic-planet-112","-0.11745356023311615"
"15","8w8e0103","Policy distr","0.49490299820899963","classic-planet-112","-0.10626751184463501"
"15","8w8e0103","Policy distr","0.4957767724990845","classic-planet-112","-0.09508145600557327"
"15","8w8e0103","Policy distr","0.4965547025203705","classic-planet-112","-0.08389540016651154"
"15","8w8e0103","Policy distr","0.4972364902496338","classic-planet-112","-0.0727093517780304"
"15","8w8e0103","Policy distr","0.4978215992450714","classic-planet-112","-0.06152329593896866"
"15","8w8e0103","Policy distr","0.4983096718788147","classic-planet-112","-0.05033724009990692"
"15","8w8e0103","Policy distr","0.49870049953460693","classic-planet-112","-0.03915118798613548"
"15","8w8e0103","Policy distr","0.498993843793869","classic-planet-112","-0.027965134009718895"
"15","8w8e0103","Policy distr","0.49918946623802185","classic-planet-112","-0.016779080033302307"
"15","8w8e0103","Policy distr","0.49928736686706543","classic-planet-112","-0.005593026988208294"
"15","8w8e0103","Policy distr","0.49928736686706543","classic-planet-112","0.005593026988208294"
"15","8w8e0103","Policy distr","0.49918946623802185","classic-planet-112","0.016779080033302307"
"15","8w8e0103","Policy distr","0.498993843793869","classic-planet-112","0.027965134009718895"
"15","8w8e0103","Policy distr","0.49870049953460693","classic-planet-112","0.03915118798613548"
"15","8w8e0103","Policy distr","0.4983096718788147","classic-planet-112","0.05033724009990692"
"15","8w8e0103","Policy distr","0.4978215992450714","classic-planet-112","0.06152329593896866"
"15","8w8e0103","Policy distr","0.4972364902496338","classic-planet-112","0.0727093517780304"
"15","8w8e0103","Policy distr","0.4965547025203705","classic-planet-112","0.08389540016651154"
"15","8w8e0103","Policy distr","0.4957767724990845","classic-planet-112","0.09508145600557327"
"15","8w8e0103","Policy distr","0.49490299820899963","classic-planet-112","0.10626751184463501"
"15","8w8e0103","Policy distr","0.49393394589424133","classic-planet-112","0.11745356023311615"
"15","8w8e0103","Policy distr","0.49287018179893494","classic-planet-112","0.1286396086215973"
"15","8w8e0103","Policy distr","0.4917122721672058","classic-planet-112","0.13982567191123962"
"15","8w8e0103","Policy distr","0.49046096205711365","classic-planet-112","0.15101173520088196"
"15","8w8e0103","Policy distr","0.48911699652671814","classic-planet-112","0.1621977686882019"
"15","8w8e0103","Policy distr","0.487681120634079","classic-planet-112","0.17338383197784424"
"15","8w8e0103","Policy distr","0.48615413904190063","classic-planet-112","0.18456989526748657"
"15","8w8e0103","Policy distr","0.4845369756221771","classic-planet-112","0.19575592875480652"
"15","8w8e0103","Policy distr","0.4828304946422577","classic-planet-112","0.20694199204444885"
"15","8w8e0103","Policy distr","0.48103582859039307","classic-planet-112","0.2181280553340912"
"15","8w8e0103","Policy distr","0.4791538119316101","classic-planet-112","0.22931410372257233"
"15","8w8e0103","Policy distr","0.4771856963634491","classic-planet-112","0.24050015211105347"
"15","8w8e0103","Policy distr","0.4751325249671936","classic-planet-112","0.2516862154006958"
"15","8w8e0103","Policy distr","0.47299546003341675","classic-planet-112","0.26287227869033813"
"15","8w8e0103","Policy distr","0.47077569365501404","classic-planet-112","0.2740583121776581"
"15","8w8e0103","Policy distr","0.46847450733184814","classic-planet-112","0.2852443754673004"
"15","8w8e0103","Policy distr","0.4660932719707489","classic-planet-112","0.29643040895462036"
"15","8w8e0103","Policy distr","0.4636332094669342","classic-planet-112","0.3076164722442627"
"15","8w8e0103","Policy distr","0.4610957205295563","classic-planet-112","0.31880253553390503"
"15","8w8e0103","Policy distr","0.4584823250770569","classic-planet-112","0.32998859882354736"
"15","8w8e0103","Policy distr","0.4557943344116211","classic-planet-112","0.3411746323108673"
"15","8w8e0103","Policy distr","0.45303332805633545","classic-planet-112","0.35236069560050964"
"15","8w8e0103","Policy distr","0.4502008259296417","classic-planet-112","0.3635467290878296"
"15","8w8e0103","Policy distr","0.4472983479499817","classic-planet-112","0.3747327923774719"
"15","8w8e0103","Policy distr","0.4443274438381195","classic-planet-112","0.38591885566711426"
"15","8w8e0103","Policy distr","0.4412897527217865","classic-planet-112","0.3971049189567566"
"15","8w8e0103","Policy distr","0.43818703293800354","classic-planet-112","0.40829095244407654"
"15","8w8e0103","Policy distr","0.43502071499824524","classic-planet-112","0.41947701573371887"
"15","8w8e0103","Policy distr","0.4317927658557892","classic-planet-112","0.4306630790233612"
"15","8w8e0103","Policy distr","0.42850467562675476","classic-planet-112","0.44184911251068115"
"15","8w8e0103","Policy distr","0.42515838146209717","classic-planet-112","0.4530351758003235"
"15","8w8e0103","Policy distr","0.42175546288490295","classic-planet-112","0.4642212390899658"
"15","8w8e0103","Policy distr","0.4182978570461273","classic-planet-112","0.47540730237960815"
"15","8w8e0103","Policy distr","0.414787232875824","classic-planet-112","0.4865933358669281"
"15","8w8e0103","Policy distr","0.41122546792030334","classic-planet-112","0.49777939915657043"
"15","8w8e0103","Policy distr","0.40761440992355347","classic-planet-112","0.5089654922485352"
"15","8w8e0103","Policy distr","0.4039559066295624","classic-planet-112","0.5201514959335327"
"15","8w8e0103","Policy distr","0.40025174617767334","classic-planet-112","0.5313374996185303"
"15","8w8e0103","Policy distr","0.3965038061141968","classic-planet-112","0.5425236225128174"
"15","8w8e0103","Policy distr","0.3927140235900879","classic-planet-112","0.5537096261978149"
"15","8w8e0103","Policy distr","0.38888421654701233","classic-planet-112","0.564895749092102"
"15","8w8e0103","Policy distr","0.3850163519382477","classic-planet-112","0.5760817527770996"
"15","8w8e0103","Policy distr","0.38111212849617004","classic-planet-112","0.5872678756713867"
"15","8w8e0103","Policy distr","0.37717366218566895","classic-planet-112","0.5984538793563843"
"15","8w8e0103","Policy distr","0.37320271134376526","classic-planet-112","0.6096398830413818"
"15","8w8e0103","Policy distr","0.3692011535167694","classic-planet-112","0.620826005935669"
"15","8w8e0103","Policy distr","0.36517101526260376","classic-planet-112","0.6320120096206665"
"15","8w8e0103","Policy distr","0.3611139953136444","classic-planet-112","0.6431981325149536"
"15","8w8e0103","Policy distr","0.35703209042549133","classic-planet-112","0.6543841361999512"
"15","8w8e0103","Policy distr","0.35292717814445496","classic-planet-112","0.6655701994895935"
"15","8w8e0103","Policy distr","0.34880101680755615","classic-planet-112","0.6767562627792358"
"15","8w8e0103","Policy distr","0.3446556031703949","classic-planet-112","0.6879422664642334"
"15","8w8e0103","Policy distr","0.3404926657676697","classic-planet-112","0.6991283893585205"
"15","8w8e0103","Policy distr","0.3363141715526581","classic-planet-112","0.7103143930435181"
"15","8w8e0103","Policy distr","0.33212172985076904","classic-planet-112","0.7215005159378052"
"15","8w8e0103","Policy distr","0.3279173970222473","classic-planet-112","0.7326865196228027"
"15","8w8e0103","Policy distr","0.32370278239250183","classic-planet-112","0.7438725233078003"
"15","8w8e0103","Policy distr","0.31947970390319824","classic-planet-112","0.7550586462020874"
"15","8w8e0103","Policy distr","0.3152499496936798","classic-planet-112","0.766244649887085"
"15","8w8e0103","Policy distr","0.31101518869400024","classic-planet-112","0.7774307727813721"
"15","8w8e0103","Policy distr","0.3067772090435028","classic-planet-112","0.7886167764663696"
"15","8w8e0103","Policy distr","0.3025376498699188","classic-planet-112","0.799802839756012"
"15","8w8e0103","Policy distr","0.2982982397079468","classic-planet-112","0.8109889030456543"
"15","8w8e0103","Policy distr","0.2940605878829956","classic-planet-112","0.8221749067306519"
"15","8w8e0103","Policy distr","0.28982624411582947","classic-planet-112","0.833361029624939"
"15","8w8e0103","Policy distr","0.28559696674346924","classic-planet-112","0.8445470333099365"
"15","8w8e0103","Policy distr","0.2813742458820343","classic-planet-112","0.8557331562042236"
"15","8w8e0103","Policy distr","0.2771596908569336","classic-planet-112","0.8669191598892212"
"15","8w8e0103","Policy distr","0.27295464277267456","classic-planet-112","0.8781052231788635"
"15","8w8e0103","Policy distr","0.2687607705593109","classic-planet-112","0.8892912864685059"
"15","8w8e0103","Policy distr","0.26457953453063965","classic-planet-112","0.9004772901535034"
"15","8w8e0103","Policy distr","0.26041218638420105","classic-planet-112","0.9116634130477905"
"15","8w8e0103","Policy distr","0.2562602758407593","classic-planet-112","0.9228494167327881"
"15","8w8e0103","Policy distr","0.25212517380714417","classic-planet-112","0.9340355396270752"
"15","8w8e0103","Policy distr","0.24800817668437958","classic-planet-112","0.9452215433120728"
"15","8w8e0103","Policy distr","0.24391059577465057","classic-planet-112","0.9564075469970703"
"15","8w8e0103","Policy distr","0.23983366787433624","classic-planet-112","0.9675936698913574"
"15","8w8e0103","Policy distr","0.23577871918678284","classic-planet-112","0.978779673576355"
"15","8w8e0103","Policy distr","0.2317468374967575","classic-planet-112","0.9899657964706421"
"15","8w8e0103","Policy distr","0.2277393341064453","classic-planet-112","1.0011518001556396"
"15","8w8e0103","Policy distr","0.22375722229480743","classic-planet-112","1.0123379230499268"
"15","8w8e0103","Policy distr","0.21980167925357819","classic-planet-112","1.0235239267349243"
"15","8w8e0103","Policy distr","0.21587374806404114","classic-planet-112","1.0347099304199219"
"15","8w8e0103","Policy distr","0.21197444200515747","classic-planet-112","1.045896053314209"
"15","8w8e0103","Policy distr","0.20810477435588837","classic-planet-112","1.0570820569992065"
"15","8w8e0103","Policy distr","0.2042657434940338","classic-planet-112","1.068268060684204"
"15","8w8e0103","Policy distr","0.20045818388462067","classic-planet-112","1.0794541835784912"
"15","8w8e0103","Policy distr","0.19668304920196533","classic-planet-112","1.0906403064727783"
"15","8w8e0103","Policy distr","0.19294124841690063","classic-planet-112","1.1018263101577759"
"15","8w8e0103","Policy distr","0.18923351168632507","classic-planet-112","1.1130123138427734"
"15","8w8e0103","Policy distr","0.18556064367294312","classic-planet-112","1.1241984367370605"
"15","8w8e0103","Policy distr","0.18192341923713684","classic-planet-112","1.135384440422058"
"15","8w8e0103","Policy distr","0.17832250893115997","classic-planet-112","1.1465704441070557"
"15","8w8e0103","Policy distr","0.17475862801074982","classic-planet-112","1.1577565670013428"
"15","8w8e0103","Policy distr","0.17123237252235413","classic-planet-112","1.1689426898956299"
"15","8w8e0103","Policy distr","0.167744442820549","classic-planet-112","1.1801286935806274"
"15","8w8e0103","Policy distr","0.16429537534713745","classic-planet-112","1.191314697265625"
"15","8w8e0103","Policy distr","0.16088561713695526","classic-planet-112","1.202500820159912"
"15","8w8e0103","Policy distr","0.1575157791376114","classic-planet-112","1.2136868238449097"
"15","8w8e0103","Policy distr","0.15418632328510284","classic-planet-112","1.2248728275299072"
"15","8w8e0103","Policy distr","0.15089765191078186","classic-planet-112","1.2360589504241943"
"15","8w8e0103","Policy distr","0.14765013754367828","classic-planet-112","1.2472450733184814"
"15","8w8e0103","Policy distr","0.1444442719221115","classic-planet-112","1.2584309577941895"
"15","8w8e0103","Policy distr","0.14128027856349945","classic-planet-112","1.2696170806884766"
"15","8w8e0103","Policy distr","0.13815851509571075","classic-planet-112","1.2808032035827637"
"15","8w8e0103","Policy distr","0.1350792497396469","classic-planet-112","1.2919892072677612"
"15","8w8e0103","Policy distr","0.13204273581504822","classic-planet-112","1.3031752109527588"
"15","8w8e0103","Policy distr","0.12904919683933258","classic-planet-112","1.314361333847046"
"15","8w8e0103","Policy distr","0.12609878182411194","classic-planet-112","1.325547456741333"
"15","8w8e0103","Policy distr","0.1231917217373848","classic-planet-112","1.336733341217041"
"15","8w8e0103","Policy distr","0.12032804638147354","classic-planet-112","1.3479194641113281"
"15","8w8e0103","Policy distr","0.11750789731740952","classic-planet-112","1.3591055870056152"
"15","8w8e0103","Policy distr","0.11473137885332108","classic-planet-112","1.3702915906906128"
"15","8w8e0103","Policy distr","0.1119985282421112","classic-planet-112","1.3814775943756104"
"15","8w8e0103","Policy distr","0.10930931568145752","classic-planet-112","1.3926637172698975"
"15","8w8e0103","Policy distr","0.10666375607252121","classic-planet-112","1.4038498401641846"
"15","8w8e0103","Policy distr","0.10406189411878586","classic-planet-112","1.4150357246398926"
"15","8w8e0103","Policy distr","0.10150353610515594","classic-planet-112","1.4262218475341797"
"15","8w8e0103","Policy distr","0.09898868948221207","classic-planet-112","1.4374079704284668"
"15","8w8e0103","Policy distr","0.09651723504066467","classic-planet-112","1.4485939741134644"
"15","8w8e0103","Policy distr","0.09408904612064362","classic-planet-112","1.459779977798462"
"15","8w8e0103","Policy distr","0.09170395135879517","classic-planet-112","1.470966100692749"
"15","8w8e0103","Policy distr","0.08936182409524918","classic-planet-112","1.4821521043777466"
"15","8w8e0103","Policy distr","0.08706247061491013","classic-planet-112","1.4933381080627441"
"15","8w8e0103","Policy distr","0.08480560779571533","classic-planet-112","1.5045242309570312"
"15","8w8e0103","Policy distr","0.08259106427431107","classic-planet-112","1.5157103538513184"
"15","8w8e0103","Policy distr","0.08041860163211823","classic-planet-112","1.526896357536316"
"15","8w8e0103","Policy distr","0.07828795164823532","classic-planet-112","1.5380823612213135"
"15","8w8e0103","Policy distr","0.07619879394769669","classic-planet-112","1.5492684841156006"
"15","8w8e0103","Policy distr","0.07415085285902023","classic-planet-112","1.5604544878005981"
"15","8w8e0103","Policy distr","0.07214383035898209","classic-planet-112","1.5716404914855957"
"15","8w8e0103","Policy distr","0.0701773464679718","classic-planet-112","1.5828266143798828"
"15","8w8e0103","Policy distr","0.06825108826160431","classic-planet-112","1.59401273727417"
"15","8w8e0103","Policy distr","0.06636474281549454","classic-planet-112","1.605198621749878"
"15","8w8e0103","Policy distr","0.06451782584190369","classic-planet-112","1.616384744644165"
"15","8w8e0103","Policy distr","0.06271003931760788","classic-planet-112","1.6275708675384521"
"15","8w8e0103","Policy distr","0.06094096973538399","classic-planet-112","1.6387568712234497"
"15","8w8e0103","Policy distr","0.059210192412137985","classic-planet-112","1.6499428749084473"
"15","8w8e0103","Policy distr","0.057517290115356445","classic-planet-112","1.6611289978027344"
"15","8w8e0103","Policy distr","0.05586183816194534","classic-planet-112","1.6723151206970215"
"15","8w8e0103","Policy distr","0.05424342304468155","classic-planet-112","1.6835010051727295"
"15","8w8e0103","Policy distr","0.052661556750535965","classic-planet-112","1.6946871280670166"
"15","8w8e0103","Policy distr","0.05111578479409218","classic-planet-112","1.7058732509613037"
"15","8w8e0103","Policy distr","0.04960569366812706","classic-planet-112","1.7170592546463013"
"15","8w8e0103","Policy distr","0.04813077673316002","classic-planet-112","1.7282452583312988"
"15","8w8e0103","Policy distr","0.04669053480029106","classic-planet-112","1.739431381225586"
"15","8w8e0103","Policy distr","0.04528452083468437","classic-planet-112","1.750617504119873"
"15","8w8e0103","Policy distr","0.04391226917505264","classic-planet-112","1.761803388595581"
"15","8w8e0103","Policy distr","0.042573232203722","classic-planet-112","1.7729895114898682"
"15","8w8e0103","Policy distr","0.04126693308353424","classic-planet-112","1.7841756343841553"
"15","8w8e0103","Policy distr","0.039992887526750565","classic-planet-112","1.7953616380691528"
"15","8w8e0103","Policy distr","0.038750577718019485","classic-planet-112","1.8065476417541504"
"15","8w8e0103","Policy distr","0.037539493292570114","classic-planet-112","1.8177337646484375"
"15","8w8e0103","Policy distr","0.036359142512083054","classic-planet-112","1.828919768333435"
"15","8w8e0103","Policy distr","0.03520900383591652","classic-planet-112","1.8401057720184326"
"15","8w8e0103","Policy distr","0.03408855199813843","classic-planet-112","1.8512918949127197"
"15","8w8e0103","Policy distr","0.03299728408455849","classic-planet-112","1.8624780178070068"
"15","8w8e0103","Policy distr","0.0319347083568573","classic-planet-112","1.8736640214920044"
"15","8w8e0103","Policy distr","0.030900295823812485","classic-planet-112","1.884850025177002"
"15","8w8e0103","Policy distr","0.02989351749420166","classic-planet-112","1.896036148071289"
"15","8w8e0103","Policy distr","0.02891387790441513","classic-planet-112","1.9072221517562866"
"15","8w8e0103","Policy distr","0.027960868552327156","classic-planet-112","1.9184081554412842"
"15","8w8e0103","Policy distr","0.027033952996134758","classic-planet-112","1.9295942783355713"
"15","8w8e0103","Policy distr","0.026132645085453987","classic-planet-112","1.9407804012298584"
"15","8w8e0103","Policy distr","0.025256462395191193","classic-planet-112","1.9519662857055664"
"15","8w8e0103","Policy distr","0.024404844269156456","classic-planet-112","1.9631524085998535"
"15","8w8e0103","Policy distr","0.02357732318341732","classic-planet-112","1.9743385314941406"
"15","8w8e0103","Policy distr","0.022773409262299538","classic-planet-112","1.9855245351791382"
"15","8w8e0103","Policy distr","0.021992594003677368","classic-planet-112","1.9967105388641357"
"15","8w8e0103","Policy distr","0.021234378218650818","classic-planet-112","2.007896661758423"
"15","8w8e0103","Policy distr","0.020498288795351982","classic-planet-112","2.01908278465271"
"15","8w8e0103","Policy distr","0.019783852621912956","classic-planet-112","2.030268669128418"
"15","8w8e0103","Policy distr","0.019090553745627403","classic-planet-112","2.041454792022705"
"15","8w8e0103","Policy distr","0.018417945131659508","classic-planet-112","2.052640914916992"
"15","8w8e0103","Policy distr","0.017765549942851067","classic-planet-112","2.0638270378112793"
"15","8w8e0103","Policy distr","0.017132919281721115","classic-planet-112","2.0750129222869873"
"15","8w8e0103","Policy distr","0.016519566997885704","classic-planet-112","2.0861990451812744"
"15","8w8e0103","Policy distr","0.01592506282031536","classic-planet-112","2.0973849296569824"
"15","8w8e0103","Policy distr","0.015348928049206734","classic-planet-112","2.1085710525512695"
"15","8w8e0103","Policy distr","0.014790745452046394","classic-planet-112","2.1197571754455566"
"15","8w8e0103","Policy distr","0.014250063337385654","classic-planet-112","2.1309432983398438"
"15","8w8e0103","Policy distr","0.013726456090807915","classic-planet-112","2.142129421234131"
"15","8w8e0103","Policy distr","0.013219506479799747","classic-planet-112","2.153315305709839"
"15","8w8e0103","Policy distr","0.012728779576718807","classic-planet-112","2.164501428604126"
"15","8w8e0103","Policy distr","0.012253870256245136","classic-planet-112","2.175687313079834"
"15","8w8e0103","Policy distr","0.01179436594247818","classic-planet-112","2.186873435974121"
"15","8w8e0103","Policy distr","0.01134986151009798","classic-planet-112","2.198059558868408"
"15","8w8e0103","Policy distr","0.010919972322881222","classic-planet-112","2.2092456817626953"
"15","8w8e0103","Policy distr","0.010504304431378841","classic-planet-112","2.2204318046569824"
"15","8w8e0103","Policy distr","0.010102489963173866","classic-planet-112","2.2316176891326904"
"15","8w8e0103","Policy distr","0.009714129380881786","classic-planet-112","2.2428038120269775"
"15","8w8e0103","Policy distr","0.009338878095149994","classic-planet-112","2.2539896965026855"
"15","8w8e0103","Policy distr","0.008976354263722897","classic-planet-112","2.2651758193969727"
"15","8w8e0103","Policy distr","0.008626212365925312","classic-planet-112","2.2763619422912598"
"15","8w8e0103","Policy distr","0.008288105949759483","classic-planet-112","2.287548065185547"
"15","8w8e0103","Policy distr","0.007961688563227654","classic-planet-112","2.298734188079834"
"15","8w8e0103","Policy distr","0.007646637037396431","classic-planet-112","2.309920072555542"
"15","8w8e0103","Policy distr","0.007342602591961622","classic-planet-112","2.321106195449829"
"15","8w8e0103","Policy distr","0.007049283944070339","classic-planet-112","2.332292079925537"
"15","8w8e0103","Policy distr","0.006766351871192455","classic-planet-112","2.343478202819824"
"15","8w8e0103","Policy distr","0.006493498105555773","classic-planet-112","2.3546643257141113"
"15","8w8e0103","Policy distr","0.006230429746210575","classic-planet-112","2.3658504486083984"
"15","8w8e0103","Policy distr","0.005976844113320112","classic-planet-112","2.3770365715026855"
"15","8w8e0103","Policy distr","0.005732464604079723","classic-planet-112","2.3882224559783936"
"15","8w8e0103","Policy distr","0.005496992729604244","classic-planet-112","2.3994085788726807"
"15","8w8e0103","Policy distr","0.005270167253911495","classic-planet-112","2.4105944633483887"
"15","8w8e0103","Policy distr","0.005051704589277506","classic-planet-112","2.421780586242676"
"15","8w8e0103","Policy distr","0.004841350484639406","classic-planet-112","2.432966709136963"
"15","8w8e0103","Policy distr","0.004638844169676304","classic-planet-112","2.44415283203125"
"15","8w8e0103","Policy distr","0.00444394163787365","classic-planet-112","2.455338716506958"
"15","8w8e0103","Policy distr","0.004256390035152435","classic-planet-112","2.466524839401245"
"15","8w8e0103","Policy distr","0.004075956996530294","classic-planet-112","2.4777109622955322"
"15","8w8e0103","Policy distr","0.003902407130226493","classic-planet-112","2.4888968467712402"
"15","8w8e0103","Policy distr","0.0037355152890086174","classic-planet-112","2.5000829696655273"
"15","8w8e0103","Policy distr","0.003575058188289404","classic-planet-112","2.5112690925598145"
"15","8w8e0103","Policy distr","0.0034208232536911964","classic-planet-112","2.5224552154541016"
"15","8w8e0103","Policy distr","0.0032726037316024303","classic-planet-112","2.5336410999298096"
"15","8w8e0103","Policy distr","0.0031301898416131735","classic-planet-112","2.5448272228240967"
"15","8w8e0103","Policy distr","0.002993386471644044","classic-planet-112","2.556013345718384"
"15","8w8e0103","Policy distr","0.002862004330381751","classic-planet-112","2.567199230194092"
"15","8w8e0103","Policy distr","0.002735849702730775","classic-planet-112","2.578385353088379"
"15","8w8e0103","Policy distr","0.00261474191211164","classic-planet-112","2.589571475982666"
"15","8w8e0103","Policy distr","0.0024985065683722496","classic-planet-112","2.600757598876953"
"15","8w8e0103","Policy distr","0.002386971842497587","classic-planet-112","2.611943483352661"
"15","8w8e0103","Policy distr","0.0022799682337790728","classic-planet-112","2.6231296062469482"
"15","8w8e0103","Policy distr","0.0021773334592580795","classic-planet-112","2.6343157291412354"
"15","8w8e0103","Policy distr","0.0020789143163710833","classic-planet-112","2.6455016136169434"
"15","8w8e0103","Policy distr","0.0019845531787723303","classic-planet-112","2.6566877365112305"
"15","8w8e0103","Policy distr","0.0018941027810797095","classic-planet-112","2.6678738594055176"
"15","8w8e0103","Policy distr","0.0018074213294312358","classic-planet-112","2.6790599822998047"
"15","8w8e0103","Policy distr","0.0017243700567632914","classic-planet-112","2.6902458667755127"
"15","8w8e0103","Policy distr","0.0016448106616735458","classic-planet-112","2.7014319896698"
"15","8w8e0103","Policy distr","0.001568615552969277","classic-planet-112","2.712618112564087"
"15","8w8e0103","Policy distr","0.001495657372288406","classic-planet-112","2.723803997039795"
"15","8w8e0103","Policy distr","0.0014258124865591526","classic-planet-112","2.734990119934082"
"15","8w8e0103","Policy distr","0.0013589620357379317","classic-planet-112","2.746176242828369"
"15","8w8e0103","Policy distr","0.0012949922820553184","classic-planet-112","2.7573623657226562"
"15","8w8e0103","Policy distr","0.0012337937951087952","classic-planet-112","2.7685482501983643"
"15","8w8e0103","Policy distr","0.001175255631096661","classic-planet-112","2.7797343730926514"
"15","8w8e0103","Policy distr","0.0011192752281203866","classic-planet-112","2.7909204959869385"

==> plot_scripts/data/action_distributions/walker/walker_300k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.4416208267211914"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.4318349361419678"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.422048807144165"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.4122629165649414"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.4024767875671387"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.392690658569336"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.382904529571533"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.3731186389923096"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.363332509994507"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.353546380996704"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.3437604904174805"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.3339743614196777"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.324188232421875"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.3144021034240723"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.3046162128448486"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.294830083847046"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.2850441932678223"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.2752580642700195"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.265471935272217"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.255685806274414"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.2458999156951904"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.2361137866973877"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.226327657699585"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.2165417671203613"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.2067556381225586"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.196969509124756"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.187183380126953"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.1773974895477295"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.1676113605499268"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.157825469970703"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.1480393409729004"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.1382532119750977"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.128467082977295"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.118680953979492"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.1088950634002686"
"15","8w8e0103","Action distr","0.04250438768650488","classic-planet-112","-2.099108934402466"
"15","8w8e0103","Action distr","0.0073920674237399776","classic-planet-112","-2.089323043823242"
"15","8w8e0103","Action distr","0.005544050567804984","classic-planet-112","-2.0795369148254395"
"15","8w8e0103","Action distr","0.0036960337118699888","classic-planet-112","-2.0697507858276367"
"15","8w8e0103","Action distr","0.0036960337118699888","classic-planet-112","-2.059964656829834"
"15","8w8e0103","Action distr","0.0036960337118699888","classic-planet-112","-2.0501787662506104"
"15","8w8e0103","Action distr","0.0073920674237399776","classic-planet-112","-2.0403926372528076"
"15","8w8e0103","Action distr","0.0018480168559349944","classic-planet-112","-2.030606746673584"
"15","8w8e0103","Action distr","0.005544050567804984","classic-planet-112","-2.0208206176757812"
"15","8w8e0103","Action distr","0.0036960337118699888","classic-planet-112","-2.0110344886779785"
"15","8w8e0103","Action distr","0.01663215170341495","classic-planet-112","-2.001248359680176"
"15","8w8e0103","Action distr","0.0036960337118699888","classic-planet-112","-1.9914624691009521"
"15","8w8e0103","Action distr","0.009240084279674972","classic-planet-112","-1.9816763401031494"
"15","8w8e0103","Action distr","0.0036960337118699888","classic-planet-112","-1.9718902111053467"
"15","8w8e0103","Action distr","0.01663215170341495","classic-planet-112","-1.9621042013168335"
"15","8w8e0103","Action distr","0.011088101135609967","classic-planet-112","-1.9523181915283203"
"15","8w8e0103","Action distr","0.011088101135609967","classic-planet-112","-1.9425320625305176"
"15","8w8e0103","Action distr","0.0073920674237399776","classic-planet-112","-1.9327460527420044"
"15","8w8e0103","Action distr","0.009240084279674972","classic-planet-112","-1.9229600429534912"
"15","8w8e0103","Action distr","0.009240084279674972","classic-planet-112","-1.9131739139556885"
"15","8w8e0103","Action distr","0.01663215170341495","classic-planet-112","-1.9033877849578857"
"15","8w8e0103","Action distr","0.009240084279674972","classic-planet-112","-1.893601894378662"
"15","8w8e0103","Action distr","0.009240084279674972","classic-planet-112","-1.8838157653808594"
"15","8w8e0103","Action distr","0.0073920674237399776","classic-planet-112","-1.8740296363830566"
"15","8w8e0103","Action distr","0.022176202271219934","classic-planet-112","-1.864243745803833"
"15","8w8e0103","Action distr","0.0073920674237399776","classic-planet-112","-1.8544576168060303"
"15","8w8e0103","Action distr","0.009240084279674972","classic-planet-112","-1.8446714878082275"
"15","8w8e0103","Action distr","0.014784134847479955","classic-planet-112","-1.8348854780197144"
"15","8w8e0103","Action distr","0.014784134847479955","classic-planet-112","-1.8250994682312012"
"15","8w8e0103","Action distr","0.012936117991544961","classic-planet-112","-1.8153133392333984"
"15","8w8e0103","Action distr","0.014784134847479955","classic-planet-112","-1.8055273294448853"
"15","8w8e0103","Action distr","0.014784134847479955","classic-planet-112","-1.795741319656372"
"15","8w8e0103","Action distr","0.01663215170341495","classic-planet-112","-1.7859551906585693"
"15","8w8e0103","Action distr","0.022176202271219934","classic-planet-112","-1.7761690616607666"
"15","8w8e0103","Action distr","0.018480168559349943","classic-planet-112","-1.766383171081543"
"15","8w8e0103","Action distr","0.02032818541528494","classic-planet-112","-1.7565970420837402"
"15","8w8e0103","Action distr","0.02772025283902492","classic-planet-112","-1.7468109130859375"
"15","8w8e0103","Action distr","0.02032818541528494","classic-planet-112","-1.7370249032974243"
"15","8w8e0103","Action distr","0.02956826969495991","classic-planet-112","-1.7272388935089111"
"15","8w8e0103","Action distr","0.02032818541528494","classic-planet-112","-1.7174527645111084"
"15","8w8e0103","Action distr","0.038808353974634884","classic-planet-112","-1.7076667547225952"
"15","8w8e0103","Action distr","0.02402421912715493","classic-planet-112","-1.697880744934082"
"15","8w8e0103","Action distr","0.0332643034068299","classic-planet-112","-1.6880946159362793"
"15","8w8e0103","Action distr","0.02402421912715493","classic-planet-112","-1.6783086061477661"
"15","8w8e0103","Action distr","0.02772025283902492","classic-planet-112","-1.668522596359253"
"15","8w8e0103","Action distr","0.02956826969495991","classic-planet-112","-1.6587364673614502"
"15","8w8e0103","Action distr","0.046200421398374866","classic-planet-112","-1.6489503383636475"
"15","8w8e0103","Action distr","0.035112320262764896","classic-planet-112","-1.6391644477844238"
"15","8w8e0103","Action distr","0.025872235983089922","classic-planet-112","-1.629378318786621"
"15","8w8e0103","Action distr","0.025872235983089922","classic-planet-112","-1.6195921897888184"
"15","8w8e0103","Action distr","0.038808353974634884","classic-planet-112","-1.6098061800003052"
"15","8w8e0103","Action distr","0.02402421912715493","classic-planet-112","-1.600020170211792"
"15","8w8e0103","Action distr","0.02032818541528494","classic-planet-112","-1.5902340412139893"
"15","8w8e0103","Action distr","0.038808353974634884","classic-planet-112","-1.580448031425476"
"15","8w8e0103","Action distr","0.051744471966179845","classic-planet-112","-1.570662021636963"
"15","8w8e0103","Action distr","0.04435240454243987","classic-planet-112","-1.5608758926391602"
"15","8w8e0103","Action distr","0.046200421398374866","classic-planet-112","-1.551089882850647"
"15","8w8e0103","Action distr","0.035112320262764896","classic-planet-112","-1.5413038730621338"
"15","8w8e0103","Action distr","0.0332643034068299","classic-planet-112","-1.531517744064331"
"15","8w8e0103","Action distr","0.060984556245854825","classic-planet-112","-1.5217316150665283"
"15","8w8e0103","Action distr","0.038808353974634884","classic-planet-112","-1.5119457244873047"
"15","8w8e0103","Action distr","0.051744471966179845","classic-planet-112","-1.502159595489502"
"15","8w8e0103","Action distr","0.05544050567804984","classic-planet-112","-1.4923734664916992"
"15","8w8e0103","Action distr","0.0332643034068299","classic-planet-112","-1.482587456703186"
"15","8w8e0103","Action distr","0.07207265738146479","classic-planet-112","-1.4728014469146729"
"15","8w8e0103","Action distr","0.05544050567804984","classic-planet-112","-1.4630153179168701"
"15","8w8e0103","Action distr","0.049896455110244854","classic-planet-112","-1.453229308128357"
"15","8w8e0103","Action distr","0.07207265738146479","classic-planet-112","-1.4434432983398438"
"15","8w8e0103","Action distr","0.07022464052552979","classic-planet-112","-1.433657169342041"
"15","8w8e0103","Action distr","0.051744471966179845","classic-planet-112","-1.4238711595535278"
"15","8w8e0103","Action distr","0.07022464052552979","classic-planet-112","-1.4140851497650146"
"15","8w8e0103","Action distr","0.06283257310178982","classic-planet-112","-1.404299020767212"
"15","8w8e0103","Action distr","0.07392067423739977","classic-planet-112","-1.3945128917694092"
"15","8w8e0103","Action distr","0.07392067423739977","classic-planet-112","-1.3847270011901855"
"15","8w8e0103","Action distr","0.07946472480520476","classic-planet-112","-1.3749408721923828"
"15","8w8e0103","Action distr","0.08685679222894474","classic-planet-112","-1.36515474319458"
"15","8w8e0103","Action distr","0.08870480908487974","classic-planet-112","-1.355368733406067"
"15","8w8e0103","Action distr","0.08870480908487974","classic-planet-112","-1.3455827236175537"
"15","8w8e0103","Action distr","0.10533696078829469","classic-planet-112","-1.335796594619751"
"15","8w8e0103","Action distr","0.1016409270764247","classic-planet-112","-1.3260105848312378"
"15","8w8e0103","Action distr","0.10533696078829469","classic-planet-112","-1.3162245750427246"
"15","8w8e0103","Action distr","0.10533696078829469","classic-planet-112","-1.3064384460449219"
"15","8w8e0103","Action distr","0.08131274166113976","classic-planet-112","-1.2966523170471191"
"15","8w8e0103","Action distr","0.08685679222894474","classic-planet-112","-1.2868664264678955"
"15","8w8e0103","Action distr","0.13860126419512458","classic-planet-112","-1.2770802974700928"
"15","8w8e0103","Action distr","0.09794489336455471","classic-planet-112","-1.26729416847229"
"15","8w8e0103","Action distr","0.10533696078829469","classic-planet-112","-1.2575082778930664"
"15","8w8e0103","Action distr","0.1016409270764247","classic-planet-112","-1.2477221488952637"
"15","8w8e0103","Action distr","0.11642506192390467","classic-planet-112","-1.237936019897461"
"15","8w8e0103","Action distr","0.12566514620357963","classic-planet-112","-1.2281500101089478"
"15","8w8e0103","Action distr","0.1016409270764247","classic-planet-112","-1.2183640003204346"
"15","8w8e0103","Action distr","0.15338539904260454","classic-planet-112","-1.2085778713226318"
"15","8w8e0103","Action distr","0.10903299450016468","classic-planet-112","-1.1987918615341187"
"15","8w8e0103","Action distr","0.13860126419512458","classic-planet-112","-1.1890058517456055"
"15","8w8e0103","Action distr","0.13675324733918962","classic-planet-112","-1.1792197227478027"
"15","8w8e0103","Action distr","0.15153738218666957","classic-planet-112","-1.16943359375"
"15","8w8e0103","Action distr","0.14414531476292958","classic-planet-112","-1.1596477031707764"
"15","8w8e0103","Action distr","0.17371358445788948","classic-planet-112","-1.1498615741729736"
"15","8w8e0103","Action distr","0.15708143275447456","classic-planet-112","-1.140075445175171"
"15","8w8e0103","Action distr","0.16077746646634453","classic-planet-112","-1.1302895545959473"
"15","8w8e0103","Action distr","0.16447350017821452","classic-planet-112","-1.1205034255981445"
"15","8w8e0103","Action distr","0.1700175507460195","classic-planet-112","-1.1107172966003418"
"15","8w8e0103","Action distr","0.20882590472065438","classic-planet-112","-1.1009312868118286"
"15","8w8e0103","Action distr","0.13860126419512458","classic-planet-112","-1.0911452770233154"
"15","8w8e0103","Action distr","0.17556160131382448","classic-planet-112","-1.0813591480255127"
"15","8w8e0103","Action distr","0.1681695338900845","classic-planet-112","-1.0715731382369995"
"15","8w8e0103","Action distr","0.19404176987317442","classic-planet-112","-1.0617871284484863"
"15","8w8e0103","Action distr","0.19219375301723943","classic-planet-112","-1.0520009994506836"
"15","8w8e0103","Action distr","0.21991400585626436","classic-planet-112","-1.0422148704528809"
"15","8w8e0103","Action distr","0.20143383729691441","classic-planet-112","-1.0324289798736572"
"15","8w8e0103","Action distr","0.22730607328000432","classic-planet-112","-1.0226428508758545"
"15","8w8e0103","Action distr","0.1718655676019545","classic-planet-112","-1.0128567218780518"
"15","8w8e0103","Action distr","0.19404176987317442","classic-planet-112","-1.0030707120895386"
"15","8w8e0103","Action distr","0.21991400585626436","classic-planet-112","-0.9932847023010254"
"15","8w8e0103","Action distr","0.2032818541528494","classic-planet-112","-0.9834985733032227"
"15","8w8e0103","Action distr","0.19958582044097942","classic-planet-112","-0.9737125635147095"
"15","8w8e0103","Action distr","0.23285012384780934","classic-planet-112","-0.9639265537261963"
"15","8w8e0103","Action distr","0.2439382249834193","classic-planet-112","-0.9541404247283936"
"15","8w8e0103","Action distr","0.26057037668683425","classic-planet-112","-0.9443544149398804"
"15","8w8e0103","Action distr","0.21806598900032936","classic-planet-112","-0.9345683455467224"
"15","8w8e0103","Action distr","0.26241839354276925","classic-planet-112","-0.9247822761535645"
"15","8w8e0103","Action distr","0.23654615755967928","classic-planet-112","-0.9149962663650513"
"15","8w8e0103","Action distr","0.27165847782244423","classic-planet-112","-0.9052101373672485"
"15","8w8e0103","Action distr","0.29383468009366415","classic-planet-112","-0.8954241275787354"
"15","8w8e0103","Action distr","0.2661144272546392","classic-planet-112","-0.8856380581855774"
"15","8w8e0103","Action distr","0.27350649467837923","classic-planet-112","-0.8758519887924194"
"15","8w8e0103","Action distr","0.25872235983089925","classic-planet-112","-0.8660659790039062"
"15","8w8e0103","Action distr","0.25502632611902926","classic-planet-112","-0.8562798500061035"
"15","8w8e0103","Action distr","0.29753071380553414","classic-planet-112","-0.8464938402175903"
"15","8w8e0103","Action distr","0.31046683179707907","classic-planet-112","-0.8367078304290771"
"15","8w8e0103","Action distr","0.29937873066146914","classic-planet-112","-0.8269217014312744"
"15","8w8e0103","Action distr","0.33079501721236404","classic-planet-112","-0.8171356916427612"
"15","8w8e0103","Action distr","0.27905054524618417","classic-planet-112","-0.8073495626449585"
"15","8w8e0103","Action distr","0.28829062952585915","classic-planet-112","-0.7975635528564453"
"15","8w8e0103","Action distr","0.32709898350049404","classic-planet-112","-0.7877775430679321"
"15","8w8e0103","Action distr","0.31046683179707907","classic-planet-112","-0.7779914140701294"
"15","8w8e0103","Action distr","0.3049227812292741","classic-planet-112","-0.7682054042816162"
"15","8w8e0103","Action distr","0.2956826969495991","classic-planet-112","-0.7584193348884583"
"15","8w8e0103","Action distr","0.32894700035642904","classic-planet-112","-0.7486332654953003"
"15","8w8e0103","Action distr","0.31046683179707907","classic-planet-112","-0.7388472557067871"
"15","8w8e0103","Action distr","0.341883118347974","classic-planet-112","-0.7290611267089844"
"15","8w8e0103","Action distr","0.36036328690732394","classic-planet-112","-0.7192751169204712"
"15","8w8e0103","Action distr","0.35297121948358395","classic-planet-112","-0.709489107131958"
"15","8w8e0103","Action distr","0.39547560717008884","classic-planet-112","-0.6997029781341553"
"15","8w8e0103","Action distr","0.4065637083056988","classic-planet-112","-0.6899169683456421"
"15","8w8e0103","Action distr","0.32894700035642904","classic-planet-112","-0.6801308393478394"
"15","8w8e0103","Action distr","0.35666725319545395","classic-planet-112","-0.6703448295593262"
"15","8w8e0103","Action distr","0.34557915205984396","classic-planet-112","-0.660558819770813"
"15","8w8e0103","Action distr","0.41395577572943876","classic-planet-112","-0.6507726907730103"
"15","8w8e0103","Action distr","0.41025974201756876","classic-planet-112","-0.6409866809844971"
"15","8w8e0103","Action distr","0.39362759031415384","classic-planet-112","-0.6312006115913391"
"15","8w8e0103","Action distr","0.36960337118699893","classic-planet-112","-0.6214145421981812"
"15","8w8e0103","Action distr","0.43428396114472373","classic-planet-112","-0.611628532409668"
"15","8w8e0103","Action distr","0.41949982629724375","classic-planet-112","-0.6018424034118652"
"15","8w8e0103","Action distr","0.42319586000911374","classic-planet-112","-0.592056393623352"
"15","8w8e0103","Action distr","0.37699543861073886","classic-planet-112","-0.5822703242301941"
"15","8w8e0103","Action distr","0.42319586000911374","classic-planet-112","-0.5724842548370361"
"15","8w8e0103","Action distr","0.40286767459382883","classic-planet-112","-0.562698245048523"
"15","8w8e0103","Action distr","0.46200421398374864","classic-planet-112","-0.5529121160507202"
"15","8w8e0103","Action distr","0.43058792743285373","classic-planet-112","-0.543126106262207"
"15","8w8e0103","Action distr","0.4084117251616338","classic-planet-112","-0.5333400964736938"
"15","8w8e0103","Action distr","0.4361319780006587","classic-planet-112","-0.5235539674758911"
"15","8w8e0103","Action distr","0.45091611284813865","classic-planet-112","-0.5137679576873779"
"15","8w8e0103","Action distr","0.4361319780006587","classic-planet-112","-0.50398188829422"
"15","8w8e0103","Action distr","0.4527641297040737","classic-planet-112","-0.494195818901062"
"15","8w8e0103","Action distr","0.44537206228033366","classic-planet-112","-0.48440974950790405"
"15","8w8e0103","Action distr","0.4324359442887887","classic-planet-112","-0.4746237099170685"
"15","8w8e0103","Action distr","0.41949982629724375","classic-planet-112","-0.4648376703262329"
"15","8w8e0103","Action distr","0.47309231511935856","classic-planet-112","-0.45505160093307495"
"15","8w8e0103","Action distr","0.4527641297040737","classic-planet-112","-0.445265531539917"
"15","8w8e0103","Action distr","0.4934205005346436","classic-planet-112","-0.4354794919490814"
"15","8w8e0103","Action distr","0.46385223083968363","classic-planet-112","-0.42569345235824585"
"15","8w8e0103","Action distr","0.5229887702296034","classic-planet-112","-0.4159073829650879"
"15","8w8e0103","Action distr","0.48602843311090355","classic-planet-112","-0.40612131357192993"
"15","8w8e0103","Action distr","0.5045086016702535","classic-planet-112","-0.396335244178772"
"15","8w8e0103","Action distr","0.5063566185261885","classic-planet-112","-0.3865492045879364"
"15","8w8e0103","Action distr","0.5340768713652134","classic-planet-112","-0.37676316499710083"
"15","8w8e0103","Action distr","0.4878764499668386","classic-planet-112","-0.36697709560394287"
"15","8w8e0103","Action distr","0.49526851739057853","classic-planet-112","-0.3571910262107849"
"15","8w8e0103","Action distr","0.46200421398374864","classic-planet-112","-0.34740498661994934"
"15","8w8e0103","Action distr","0.4878764499668386","classic-planet-112","-0.33761894702911377"
"15","8w8e0103","Action distr","0.5433169556448885","classic-planet-112","-0.3278328776359558"
"15","8w8e0103","Action distr","0.5211407533736685","classic-planet-112","-0.31804680824279785"
"15","8w8e0103","Action distr","0.5451649725008234","classic-planet-112","-0.3082607686519623"
"15","8w8e0103","Action distr","0.5192927365177334","classic-planet-112","-0.2984746992588043"
"15","8w8e0103","Action distr","0.5359248882211484","classic-planet-112","-0.28868865966796875"
"15","8w8e0103","Action distr","0.45830818027187864","classic-planet-112","-0.2789025902748108"
"15","8w8e0103","Action distr","0.5654931579161083","classic-planet-112","-0.26911652088165283"
"15","8w8e0103","Action distr","0.5285328207974085","classic-planet-112","-0.25933048129081726"
"15","8w8e0103","Action distr","0.5322288545092784","classic-planet-112","-0.2495444118976593"
"15","8w8e0103","Action distr","0.5710372084839134","classic-planet-112","-0.23975837230682373"
"15","8w8e0103","Action distr","0.5987574613229383","classic-planet-112","-0.22997230291366577"
"15","8w8e0103","Action distr","0.5562530736364334","classic-planet-112","-0.2201862633228302"
"15","8w8e0103","Action distr","0.5581010904923683","classic-planet-112","-0.21040019392967224"
"15","8w8e0103","Action distr","0.5082046353821235","classic-planet-112","-0.20061415433883667"
"15","8w8e0103","Action distr","0.5858213433313932","classic-planet-112","-0.1908280849456787"
"15","8w8e0103","Action distr","0.5248367870855385","classic-planet-112","-0.18104204535484314"
"15","8w8e0103","Action distr","0.5433169556448885","classic-planet-112","-0.17125597596168518"
"15","8w8e0103","Action distr","0.5026605848143185","classic-planet-112","-0.1614699363708496"
"15","8w8e0103","Action distr","0.5858213433313932","classic-planet-112","-0.15168386697769165"
"15","8w8e0103","Action distr","0.5599491073483033","classic-planet-112","-0.1418977975845337"
"15","8w8e0103","Action distr","0.5636451410601733","classic-planet-112","-0.13211175799369812"
"15","8w8e0103","Action distr","0.5192927365177334","classic-planet-112","-0.12232569605112076"
"15","8w8e0103","Action distr","0.5599491073483033","classic-planet-112","-0.11253964155912399"
"15","8w8e0103","Action distr","0.5396209219330184","classic-planet-112","-0.10275358706712723"
"15","8w8e0103","Action distr","0.5174447196617985","classic-planet-112","-0.09296753257513046"
"15","8w8e0103","Action distr","0.5895173770432632","classic-planet-112","-0.0831814780831337"
"15","8w8e0103","Action distr","0.5654931579161083","classic-planet-112","-0.07339541614055634"
"15","8w8e0103","Action distr","0.5359248882211484","classic-planet-112","-0.06360936164855957"
"15","8w8e0103","Action distr","0.6098455624585482","classic-planet-112","-0.053823307156562805"
"15","8w8e0103","Action distr","0.5470129893567585","classic-planet-112","-0.04403725266456604"
"15","8w8e0103","Action distr","0.5396209219330184","classic-planet-112","-0.034251198172569275"
"15","8w8e0103","Action distr","0.5691891916279783","classic-planet-112","-0.02446513995528221"
"15","8w8e0103","Action distr","0.5211407533736685","classic-planet-112","-0.014679084531962872"
"15","8w8e0103","Action distr","0.6024534950348083","classic-planet-112","-0.004893028177320957"
"15","8w8e0103","Action distr","0.5451649725008234","classic-planet-112","0.004893028177320957"
"15","8w8e0103","Action distr","0.5617971242042383","classic-planet-112","0.014679084531962872"
"15","8w8e0103","Action distr","0.5747332421957834","classic-planet-112","0.02446513995528221"
"15","8w8e0103","Action distr","0.672678135560338","classic-planet-112","0.034251198172569275"
"15","8w8e0103","Action distr","0.5396209219330184","classic-planet-112","0.04403725266456604"
"15","8w8e0103","Action distr","0.5728852253398483","classic-planet-112","0.053823307156562805"
"15","8w8e0103","Action distr","0.5377729050770834","classic-planet-112","0.06360936164855957"
"15","8w8e0103","Action distr","0.5488610062126934","classic-planet-112","0.07339541614055634"
"15","8w8e0103","Action distr","0.5525570399245634","classic-planet-112","0.0831814780831337"
"15","8w8e0103","Action distr","0.5192927365177334","classic-planet-112","0.09296753257513046"
"15","8w8e0103","Action distr","0.5248367870855385","classic-planet-112","0.10275358706712723"
"15","8w8e0103","Action distr","0.5969094444670032","classic-planet-112","0.11253964155912399"
"15","8w8e0103","Action distr","0.5913653938991982","classic-planet-112","0.12232569605112076"
"15","8w8e0103","Action distr","0.5654931579161083","classic-planet-112","0.13211175799369812"
"15","8w8e0103","Action distr","0.5285328207974085","classic-planet-112","0.1418977975845337"
"15","8w8e0103","Action distr","0.5322288545092784","classic-planet-112","0.15168386697769165"
"15","8w8e0103","Action distr","0.5026605848143185","classic-planet-112","0.1614699363708496"
"15","8w8e0103","Action distr","0.6153896130263532","classic-planet-112","0.17125597596168518"
"15","8w8e0103","Action distr","0.5987574613229383","classic-planet-112","0.18104204535484314"
"15","8w8e0103","Action distr","0.4934205005346436","classic-planet-112","0.1908280849456787"
"15","8w8e0103","Action distr","0.5470129893567585","classic-planet-112","0.20061415433883667"
"15","8w8e0103","Action distr","0.5119006690939935","classic-planet-112","0.21040019392967224"
"15","8w8e0103","Action distr","0.5082046353821235","classic-planet-112","0.2201862633228302"
"15","8w8e0103","Action distr","0.5636451410601733","classic-planet-112","0.22997230291366577"
"15","8w8e0103","Action distr","0.5691891916279783","classic-planet-112","0.23975837230682373"
"15","8w8e0103","Action distr","0.5119006690939935","classic-planet-112","0.2495444118976593"
"15","8w8e0103","Action distr","0.49526851739057853","classic-planet-112","0.25933048129081726"
"15","8w8e0103","Action distr","0.5229887702296034","classic-planet-112","0.26911652088165283"
"15","8w8e0103","Action distr","0.48602843311090355","classic-planet-112","0.2789025902748108"
"15","8w8e0103","Action distr","0.5192927365177334","classic-planet-112","0.28868865966796875"
"15","8w8e0103","Action distr","0.5581010904923683","classic-planet-112","0.2984746992588043"
"15","8w8e0103","Action distr","0.5266848039414734","classic-planet-112","0.3082607686519623"
"15","8w8e0103","Action distr","0.4934205005346436","classic-planet-112","0.31804680824279785"
"15","8w8e0103","Action distr","0.4786363656871636","classic-planet-112","0.3278328776359558"
"15","8w8e0103","Action distr","0.5008125679583835","classic-planet-112","0.33761894702911377"
"15","8w8e0103","Action distr","0.5155967028058636","classic-planet-112","0.34740498661994934"
"15","8w8e0103","Action distr","0.4601561971278136","classic-planet-112","0.3571910262107849"
"15","8w8e0103","Action distr","0.46939628140748857","classic-planet-112","0.36697709560394287"
"15","8w8e0103","Action distr","0.5119006690939935","classic-planet-112","0.37676316499710083"
"15","8w8e0103","Action distr","0.4749403319752936","classic-planet-112","0.3865492045879364"
"15","8w8e0103","Action distr","0.44906809599220365","classic-planet-112","0.396335244178772"
"15","8w8e0103","Action distr","0.4527641297040737","classic-planet-112","0.40612131357192993"
"15","8w8e0103","Action distr","0.4934205005346436","classic-planet-112","0.4159073829650879"
"15","8w8e0103","Action distr","0.5155967028058636","classic-planet-112","0.42569345235824585"
"15","8w8e0103","Action distr","0.40286767459382883","classic-planet-112","0.4354794919490814"
"15","8w8e0103","Action distr","0.47309231511935856","classic-planet-112","0.445265531539917"
"15","8w8e0103","Action distr","0.4084117251616338","classic-planet-112","0.45505160093307495"
"15","8w8e0103","Action distr","0.47309231511935856","classic-planet-112","0.4648376703262329"
"15","8w8e0103","Action distr","0.4435240454243987","classic-planet-112","0.4746237099170685"
"15","8w8e0103","Action distr","0.48233239939903355","classic-planet-112","0.48440974950790405"
"15","8w8e0103","Action distr","0.41025974201756876","classic-planet-112","0.494195818901062"
"15","8w8e0103","Action distr","0.4121077588735038","classic-planet-112","0.50398188829422"
"15","8w8e0103","Action distr","0.39732362402602384","classic-planet-112","0.5137679576873779"
"15","8w8e0103","Action distr","0.4527641297040737","classic-planet-112","0.5235539674758911"
"15","8w8e0103","Action distr","0.3714513880429339","classic-planet-112","0.5333400964736938"
"15","8w8e0103","Action distr","0.4010196577378938","classic-planet-112","0.543126106262207"
"15","8w8e0103","Action distr","0.39362759031415384","classic-planet-112","0.5529121160507202"
"15","8w8e0103","Action distr","0.4121077588735038","classic-planet-112","0.562698245048523"
"15","8w8e0103","Action distr","0.41949982629724375","classic-planet-112","0.5724842548370361"
"15","8w8e0103","Action distr","0.4084117251616338","classic-planet-112","0.5822703242301941"
"15","8w8e0103","Action distr","0.4010196577378938","classic-planet-112","0.592056393623352"
"15","8w8e0103","Action distr","0.4084117251616338","classic-planet-112","0.6018424034118652"
"15","8w8e0103","Action distr","0.37884345546667386","classic-planet-112","0.611628532409668"
"15","8w8e0103","Action distr","0.33264303406829904","classic-planet-112","0.6214145421981812"
"15","8w8e0103","Action distr","0.36036328690732394","classic-planet-112","0.6312006115913391"
"15","8w8e0103","Action distr","0.36590733747512894","classic-planet-112","0.6409866809844971"
"15","8w8e0103","Action distr","0.34927518577171396","classic-planet-112","0.6507726907730103"
"15","8w8e0103","Action distr","0.35481923633951895","classic-planet-112","0.660558819770813"
"15","8w8e0103","Action distr","0.39177957345821884","classic-planet-112","0.6703448295593262"
"15","8w8e0103","Action distr","0.38993155660228385","classic-planet-112","0.6801308393478394"
"15","8w8e0103","Action distr","0.40471569144976377","classic-planet-112","0.6899169683456421"
"15","8w8e0103","Action distr","0.343731135203909","classic-planet-112","0.6997029781341553"
"15","8w8e0103","Action distr","0.34557915205984396","classic-planet-112","0.709489107131958"
"15","8w8e0103","Action distr","0.32525096664455905","classic-planet-112","0.7192751169204712"
"15","8w8e0103","Action distr","0.31970691607675406","classic-planet-112","0.7290611267089844"
"15","8w8e0103","Action distr","0.36405932061919394","classic-planet-112","0.7388472557067871"
"15","8w8e0103","Action distr","0.33264303406829904","classic-planet-112","0.7486332654953003"
"15","8w8e0103","Action distr","0.29198666323772915","classic-planet-112","0.7584193348884583"
"15","8w8e0103","Action distr","0.32525096664455905","classic-planet-112","0.7682054042816162"
"15","8w8e0103","Action distr","0.29937873066146914","classic-planet-112","0.7779914140701294"
"15","8w8e0103","Action distr","0.32709898350049404","classic-planet-112","0.7877775430679321"
"15","8w8e0103","Action distr","0.2956826969495991","classic-planet-112","0.7975635528564453"
"15","8w8e0103","Action distr","0.2698104609665092","classic-planet-112","0.8073495626449585"
"15","8w8e0103","Action distr","0.31046683179707907","classic-planet-112","0.8171356916427612"
"15","8w8e0103","Action distr","0.25872235983089925","classic-planet-112","0.8269217014312744"
"15","8w8e0103","Action distr","0.3141628655089491","classic-planet-112","0.8367078304290771"
"15","8w8e0103","Action distr","0.27165847782244423","classic-planet-112","0.8464938402175903"
"15","8w8e0103","Action distr","0.27905054524618417","classic-planet-112","0.8562798500061035"
"15","8w8e0103","Action distr","0.24578624183935427","classic-planet-112","0.8660659790039062"
"15","8w8e0103","Action distr","0.2439382249834193","classic-planet-112","0.8758519887924194"
"15","8w8e0103","Action distr","0.27350649467837923","classic-planet-112","0.8856380581855774"
"15","8w8e0103","Action distr","0.2753545115343142","classic-planet-112","0.8954241275787354"
"15","8w8e0103","Action distr","0.26426641039870424","classic-planet-112","0.9052101373672485"
"15","8w8e0103","Action distr","0.19588978672910942","classic-planet-112","0.9149962663650513"
"15","8w8e0103","Action distr","0.23285012384780934","classic-planet-112","0.9247822761535645"
"15","8w8e0103","Action distr","0.2439382249834193","classic-planet-112","0.9345683455467224"
"15","8w8e0103","Action distr","0.24948227555122426","classic-planet-112","0.9443544149398804"
"15","8w8e0103","Action distr","0.22361003956813436","classic-planet-112","0.9541404247283936"
"15","8w8e0103","Action distr","0.24948227555122426","classic-planet-112","0.9639265537261963"
"15","8w8e0103","Action distr","0.19958582044097942","classic-planet-112","0.9737125635147095"
"15","8w8e0103","Action distr","0.21621797214439434","classic-planet-112","0.9834985733032227"
"15","8w8e0103","Action distr","0.21991400585626436","classic-planet-112","0.9932847023010254"
"15","8w8e0103","Action distr","0.22545805642406933","classic-planet-112","1.0030707120895386"
"15","8w8e0103","Action distr","0.20143383729691441","classic-planet-112","1.0128567218780518"
"15","8w8e0103","Action distr","0.17740961816975948","classic-planet-112","1.0226428508758545"
"15","8w8e0103","Action distr","0.23285012384780934","classic-planet-112","1.0324289798736572"
"15","8w8e0103","Action distr","0.21621797214439434","classic-planet-112","1.0422148704528809"
"15","8w8e0103","Action distr","0.18849771930536943","classic-planet-112","1.0520009994506836"
"15","8w8e0103","Action distr","0.19219375301723943","classic-planet-112","1.0617871284484863"
"15","8w8e0103","Action distr","0.18664970244943446","classic-planet-112","1.0715731382369995"
"15","8w8e0103","Action distr","0.17925763502569447","classic-planet-112","1.0813591480255127"
"15","8w8e0103","Action distr","0.18295366873756447","classic-planet-112","1.0911452770233154"
"15","8w8e0103","Action distr","0.16077746646634453","classic-planet-112","1.1009312868118286"
"15","8w8e0103","Action distr","0.17371358445788948","classic-planet-112","1.1107172966003418"
"15","8w8e0103","Action distr","0.16632151703414952","classic-planet-112","1.1205034255981445"
"15","8w8e0103","Action distr","0.17925763502569447","classic-planet-112","1.1302895545959473"
"15","8w8e0103","Action distr","0.16262548332227952","classic-planet-112","1.140075445175171"
"15","8w8e0103","Action distr","0.15153738218666957","classic-planet-112","1.1498615741729736"
"15","8w8e0103","Action distr","0.15338539904260454","classic-planet-112","1.1596477031707764"
"15","8w8e0103","Action distr","0.15338539904260454","classic-planet-112","1.16943359375"
"15","8w8e0103","Action distr","0.15523341589853953","classic-planet-112","1.1792197227478027"
"15","8w8e0103","Action distr","0.14229729790699458","classic-planet-112","1.1890058517456055"
"15","8w8e0103","Action distr","0.12196911249170965","classic-planet-112","1.1987918615341187"
"15","8w8e0103","Action distr","0.16077746646634453","classic-planet-112","1.2085778713226318"
"15","8w8e0103","Action distr","0.14599333161886457","classic-planet-112","1.2183640003204346"
"15","8w8e0103","Action distr","0.1016409270764247","classic-planet-112","1.2281500101089478"
"15","8w8e0103","Action distr","0.12751316305951463","classic-planet-112","1.237936019897461"
"15","8w8e0103","Action distr","0.1016409270764247","classic-planet-112","1.2477221488952637"
"15","8w8e0103","Action distr","0.11088101135609968","classic-planet-112","1.2575082778930664"
"15","8w8e0103","Action distr","0.09240084279674973","classic-planet-112","1.26729416847229"
"15","8w8e0103","Action distr","0.12196911249170965","classic-planet-112","1.2770802974700928"
"15","8w8e0103","Action distr","0.1071849776442297","classic-planet-112","1.2868664264678955"
"15","8w8e0103","Action distr","0.09979291022048971","classic-planet-112","1.2966523170471191"
"15","8w8e0103","Action distr","0.10348894393235969","classic-planet-112","1.3064384460449219"
"15","8w8e0103","Action distr","0.09979291022048971","classic-planet-112","1.3162245750427246"
"15","8w8e0103","Action distr","0.07761670794926977","classic-planet-112","1.3260105848312378"
"15","8w8e0103","Action distr","0.07207265738146479","classic-planet-112","1.335796594619751"
"15","8w8e0103","Action distr","0.11272902821203466","classic-planet-112","1.3455827236175537"
"15","8w8e0103","Action distr","0.08131274166113976","classic-planet-112","1.355368733406067"
"15","8w8e0103","Action distr","0.1071849776442297","classic-planet-112","1.36515474319458"
"15","8w8e0103","Action distr","0.07761670794926977","classic-planet-112","1.3749408721923828"
"15","8w8e0103","Action distr","0.09240084279674973","classic-planet-112","1.3847270011901855"
"15","8w8e0103","Action distr","0.09055282594081474","classic-planet-112","1.3945128917694092"
"15","8w8e0103","Action distr","0.07761670794926977","classic-planet-112","1.404299020767212"
"15","8w8e0103","Action distr","0.08316075851707476","classic-planet-112","1.4140851497650146"
"15","8w8e0103","Action distr","0.04804843825430986","classic-planet-112","1.4238711595535278"
"15","8w8e0103","Action distr","0.06468058995772481","classic-planet-112","1.433657169342041"
"15","8w8e0103","Action distr","0.07022464052552979","classic-planet-112","1.4434432983398438"
"15","8w8e0103","Action distr","0.09979291022048971","classic-planet-112","1.453229308128357"
"15","8w8e0103","Action distr","0.060984556245854825","classic-planet-112","1.4630153179168701"
"15","8w8e0103","Action distr","0.07946472480520476","classic-planet-112","1.4728014469146729"
"15","8w8e0103","Action distr","0.05359248882211485","classic-planet-112","1.482587456703186"
"15","8w8e0103","Action distr","0.049896455110244854","classic-planet-112","1.4923734664916992"
"15","8w8e0103","Action distr","0.06837662366959481","classic-planet-112","1.502159595489502"
"15","8w8e0103","Action distr","0.08500877537300976","classic-planet-112","1.5119457244873047"
"15","8w8e0103","Action distr","0.05359248882211485","classic-planet-112","1.5217316150665283"
"15","8w8e0103","Action distr","0.038808353974634884","classic-planet-112","1.531517744064331"
"15","8w8e0103","Action distr","0.05913653938991982","classic-planet-112","1.5413038730621338"
"15","8w8e0103","Action distr","0.035112320262764896","classic-planet-112","1.551089882850647"
"15","8w8e0103","Action distr","0.046200421398374866","classic-planet-112","1.5608758926391602"
"15","8w8e0103","Action distr","0.03141628655089491","classic-planet-112","1.570662021636963"
"15","8w8e0103","Action distr","0.036960337118699886","classic-planet-112","1.580448031425476"
"15","8w8e0103","Action distr","0.04804843825430986","classic-planet-112","1.5902340412139893"
"15","8w8e0103","Action distr","0.05728852253398483","classic-planet-112","1.600020170211792"
"15","8w8e0103","Action distr","0.04250438768650488","classic-planet-112","1.6098061800003052"
"15","8w8e0103","Action distr","0.02772025283902492","classic-planet-112","1.6195921897888184"
"15","8w8e0103","Action distr","0.018480168559349943","classic-planet-112","1.629378318786621"
"15","8w8e0103","Action distr","0.038808353974634884","classic-planet-112","1.6391644477844238"
"15","8w8e0103","Action distr","0.0332643034068299","classic-planet-112","1.6489503383636475"
"15","8w8e0103","Action distr","0.049896455110244854","classic-planet-112","1.6587364673614502"
"15","8w8e0103","Action distr","0.049896455110244854","classic-planet-112","1.668522596359253"
"15","8w8e0103","Action distr","0.02032818541528494","classic-planet-112","1.6783086061477661"
"15","8w8e0103","Action distr","0.04250438768650488","classic-planet-112","1.6880946159362793"
"15","8w8e0103","Action distr","0.0332643034068299","classic-planet-112","1.697880744934082"
"15","8w8e0103","Action distr","0.018480168559349943","classic-planet-112","1.7076667547225952"
"15","8w8e0103","Action distr","0.038808353974634884","classic-planet-112","1.7174527645111084"
"15","8w8e0103","Action distr","0.025872235983089922","classic-planet-112","1.7272388935089111"
"15","8w8e0103","Action distr","0.014784134847479955","classic-planet-112","1.7370249032974243"
"15","8w8e0103","Action distr","0.025872235983089922","classic-planet-112","1.7468109130859375"
"15","8w8e0103","Action distr","0.03141628655089491","classic-planet-112","1.7565970420837402"
"15","8w8e0103","Action distr","0.03141628655089491","classic-planet-112","1.766383171081543"
"15","8w8e0103","Action distr","0.035112320262764896","classic-planet-112","1.7761690616607666"
"15","8w8e0103","Action distr","0.01663215170341495","classic-planet-112","1.7859551906585693"
"15","8w8e0103","Action distr","0.012936117991544961","classic-planet-112","1.795741319656372"
"15","8w8e0103","Action distr","0.018480168559349943","classic-planet-112","1.8055273294448853"
"15","8w8e0103","Action distr","0.0332643034068299","classic-planet-112","1.8153133392333984"
"15","8w8e0103","Action distr","0.018480168559349943","classic-planet-112","1.8250994682312012"
"15","8w8e0103","Action distr","0.018480168559349943","classic-planet-112","1.8348854780197144"
"15","8w8e0103","Action distr","0.025872235983089922","classic-planet-112","1.8446714878082275"
"15","8w8e0103","Action distr","0.02032818541528494","classic-planet-112","1.8544576168060303"
"15","8w8e0103","Action distr","0.009240084279674972","classic-planet-112","1.864243745803833"
"15","8w8e0103","Action distr","0.018480168559349943","classic-planet-112","1.8740296363830566"
"15","8w8e0103","Action distr","0.009240084279674972","classic-planet-112","1.8838157653808594"
"15","8w8e0103","Action distr","0.02032818541528494","classic-planet-112","1.893601894378662"
"15","8w8e0103","Action distr","0.01663215170341495","classic-planet-112","1.9033877849578857"
"15","8w8e0103","Action distr","0.011088101135609967","classic-planet-112","1.9131739139556885"
"15","8w8e0103","Action distr","0.018480168559349943","classic-planet-112","1.9229600429534912"
"15","8w8e0103","Action distr","0.02402421912715493","classic-planet-112","1.9327460527420044"
"15","8w8e0103","Action distr","0.0073920674237399776","classic-planet-112","1.9425320625305176"
"15","8w8e0103","Action distr","0.01663215170341495","classic-planet-112","1.9523181915283203"
"15","8w8e0103","Action distr","0.014784134847479955","classic-planet-112","1.9621042013168335"
"15","8w8e0103","Action distr","0.012936117991544961","classic-planet-112","1.9718902111053467"
"15","8w8e0103","Action distr","0.012936117991544961","classic-planet-112","1.9816763401031494"
"15","8w8e0103","Action distr","0.0073920674237399776","classic-planet-112","1.9914624691009521"
"15","8w8e0103","Action distr","0.014784134847479955","classic-planet-112","2.001248359680176"
"15","8w8e0103","Action distr","0.005544050567804984","classic-planet-112","2.0110344886779785"
"15","8w8e0103","Action distr","0.009240084279674972","classic-planet-112","2.0208206176757812"
"15","8w8e0103","Action distr","0.0073920674237399776","classic-planet-112","2.030606746673584"
"15","8w8e0103","Action distr","0.005544050567804984","classic-planet-112","2.0403926372528076"
"15","8w8e0103","Action distr","0.0073920674237399776","classic-planet-112","2.0501787662506104"
"15","8w8e0103","Action distr","0.014784134847479955","classic-planet-112","2.059964656829834"
"15","8w8e0103","Action distr","0.009240084279674972","classic-planet-112","2.0697507858276367"
"15","8w8e0103","Action distr","0.011088101135609967","classic-planet-112","2.0795369148254395"
"15","8w8e0103","Action distr","0.018480168559349943","classic-planet-112","2.089323043823242"
"15","8w8e0103","Action distr","0.06468058995772481","classic-planet-112","2.099108934402466"
"15","8w8e0103","Action distr","0.0036960337118699888","classic-planet-112","2.1088950634002686"
"15","8w8e0103","Action distr","0","classic-planet-112","2.118680953979492"
"15","8w8e0103","Action distr","0","classic-planet-112","2.128467082977295"
"15","8w8e0103","Action distr","0","classic-planet-112","2.1382532119750977"
"15","8w8e0103","Action distr","0","classic-planet-112","2.1480393409729004"
"15","8w8e0103","Action distr","0","classic-planet-112","2.157825469970703"
"15","8w8e0103","Action distr","0","classic-planet-112","2.1676113605499268"
"15","8w8e0103","Action distr","0","classic-planet-112","2.1773974895477295"
"15","8w8e0103","Action distr","0","classic-planet-112","2.187183380126953"
"15","8w8e0103","Action distr","0","classic-planet-112","2.196969509124756"
"15","8w8e0103","Action distr","0","classic-planet-112","2.2067556381225586"
"15","8w8e0103","Action distr","0","classic-planet-112","2.2165417671203613"
"15","8w8e0103","Action distr","0","classic-planet-112","2.226327657699585"
"15","8w8e0103","Action distr","0","classic-planet-112","2.2361137866973877"
"15","8w8e0103","Action distr","0","classic-planet-112","2.2458999156951904"
"15","8w8e0103","Action distr","0","classic-planet-112","2.255685806274414"
"15","8w8e0103","Action distr","0","classic-planet-112","2.265471935272217"
"15","8w8e0103","Action distr","0","classic-planet-112","2.2752580642700195"
"15","8w8e0103","Action distr","0","classic-planet-112","2.2850441932678223"
"15","8w8e0103","Action distr","0","classic-planet-112","2.294830083847046"
"15","8w8e0103","Action distr","0","classic-planet-112","2.3046162128448486"
"15","8w8e0103","Action distr","0","classic-planet-112","2.3144021034240723"
"15","8w8e0103","Action distr","0","classic-planet-112","2.324188232421875"
"15","8w8e0103","Action distr","0","classic-planet-112","2.3339743614196777"
"15","8w8e0103","Action distr","0","classic-planet-112","2.3437604904174805"
"15","8w8e0103","Action distr","0","classic-planet-112","2.353546380996704"
"15","8w8e0103","Action distr","0","classic-planet-112","2.363332509994507"
"15","8w8e0103","Action distr","0","classic-planet-112","2.3731186389923096"
"15","8w8e0103","Action distr","0","classic-planet-112","2.382904529571533"
"15","8w8e0103","Action distr","0","classic-planet-112","2.392690658569336"
"15","8w8e0103","Action distr","0","classic-planet-112","2.4024767875671387"
"15","8w8e0103","Action distr","0","classic-planet-112","2.4122629165649414"
"15","8w8e0103","Action distr","0","classic-planet-112","2.422048807144165"
"15","8w8e0103","Action distr","0","classic-planet-112","2.4318349361419678"
"15","8w8e0103","Action distr","0","classic-planet-112","2.4416208267211914"
"15","8w8e0103","Policy distr","0.0012794005451723933","classic-planet-112","-2.4416208267211914"
"15","8w8e0103","Policy distr","0.001343387644737959","classic-planet-112","-2.4318349361419678"
"15","8w8e0103","Policy distr","0.001410300494171679","classic-planet-112","-2.422048807144165"
"15","8w8e0103","Policy distr","0.0014802553923800588","classic-planet-112","-2.4122629165649414"
"15","8w8e0103","Policy distr","0.0015533758560195565","classic-planet-112","-2.4024767875671387"
"15","8w8e0103","Policy distr","0.0016297900583595037","classic-planet-112","-2.392690658569336"
"15","8w8e0103","Policy distr","0.0017096268711611629","classic-planet-112","-2.382904529571533"
"15","8w8e0103","Policy distr","0.0017930225003510714","classic-planet-112","-2.3731186389923096"
"15","8w8e0103","Policy distr","0.0018801189726218581","classic-planet-112","-2.363332509994507"
"15","8w8e0103","Policy distr","0.0019710592459887266","classic-planet-112","-2.353546380996704"
"15","8w8e0103","Policy distr","0.00206599198281765","classic-planet-112","-2.3437604904174805"
"15","8w8e0103","Policy distr","0.0021650742273777723","classic-planet-112","-2.3339743614196777"
"15","8w8e0103","Policy distr","0.0022684643045067787","classic-planet-112","-2.324188232421875"
"15","8w8e0103","Policy distr","0.002376324962824583","classic-planet-112","-2.3144021034240723"
"15","8w8e0103","Policy distr","0.0024888250045478344","classic-planet-112","-2.3046162128448486"
"15","8w8e0103","Policy distr","0.0026061427779495716","classic-planet-112","-2.294830083847046"
"15","8w8e0103","Policy distr","0.002728452207520604","classic-planet-112","-2.2850441932678223"
"15","8w8e0103","Policy distr","0.002855944214388728","classic-planet-112","-2.2752580642700195"
"15","8w8e0103","Policy distr","0.002988808322697878","classic-planet-112","-2.265471935272217"
"15","8w8e0103","Policy distr","0.003127241740003228","classic-planet-112","-2.255685806274414"
"15","8w8e0103","Policy distr","0.0032714412081986666","classic-planet-112","-2.2458999156951904"
"15","8w8e0103","Policy distr","0.003421622095629573","classic-planet-112","-2.2361137866973877"
"15","8w8e0103","Policy distr","0.0035779965110123158","classic-planet-112","-2.226327657699585"
"15","8w8e0103","Policy distr","0.003740782616659999","classic-planet-112","-2.2165417671203613"
"15","8w8e0103","Policy distr","0.003910208120942116","classic-planet-112","-2.2067556381225586"
"15","8w8e0103","Policy distr","0.004086509812623262","classic-planet-112","-2.196969509124756"
"15","8w8e0103","Policy distr","0.004269922152161598","classic-planet-112","-2.187183380126953"
"15","8w8e0103","Policy distr","0.0044606877490878105","classic-planet-112","-2.1773974895477295"
"15","8w8e0103","Policy distr","0.004659067839384079","classic-planet-112","-2.1676113605499268"
"15","8w8e0103","Policy distr","0.004865309689193964","classic-planet-112","-2.157825469970703"
"15","8w8e0103","Policy distr","0.005079692229628563","classic-planet-112","-2.1480393409729004"
"15","8w8e0103","Policy distr","0.005302482284605503","classic-planet-112","-2.1382532119750977"
"15","8w8e0103","Policy distr","0.005533958785235882","classic-planet-112","-2.128467082977295"
"15","8w8e0103","Policy distr","0.005774406250566244","classic-planet-112","-2.118680953979492"
"15","8w8e0103","Policy distr","0.006024117115885019","classic-planet-112","-2.1088950634002686"
"15","8w8e0103","Policy distr","0.006283401045948267","classic-planet-112","-2.099108934402466"
"15","8w8e0103","Policy distr","0.006552551873028278","classic-planet-112","-2.089323043823242"
"15","8w8e0103","Policy distr","0.006831897888332605","classic-planet-112","-2.0795369148254395"
"15","8w8e0103","Policy distr","0.007121761795133352","classic-planet-112","-2.0697507858276367"
"15","8w8e0103","Policy distr","0.007422464434057474","classic-planet-112","-2.059964656829834"
"15","8w8e0103","Policy distr","0.007734344806522131","classic-planet-112","-2.0501787662506104"
"15","8w8e0103","Policy distr","0.008057755418121815","classic-planet-112","-2.0403926372528076"
"15","8w8e0103","Policy distr","0.008393035270273685","classic-planet-112","-2.030606746673584"
"15","8w8e0103","Policy distr","0.008740564808249474","classic-planet-112","-2.0208206176757812"
"15","8w8e0103","Policy distr","0.009100697003304958","classic-planet-112","-2.0110344886779785"
"15","8w8e0103","Policy distr","0.009473810903728008","classic-planet-112","-2.001248359680176"
"15","8w8e0103","Policy distr","0.00986027903854847","classic-planet-112","-1.9914624691009521"
"15","8w8e0103","Policy distr","0.01026051677763462","classic-planet-112","-1.9816763401031494"
"15","8w8e0103","Policy distr","0.010674900375306606","classic-planet-112","-1.9718902111053467"
"15","8w8e0103","Policy distr","0.011103840544819832","classic-planet-112","-1.9621042013168335"
"15","8w8e0103","Policy distr","0.011547754518687725","classic-planet-112","-1.9523181915283203"
"15","8w8e0103","Policy distr","0.012007065117359161","classic-planet-112","-1.9425320625305176"
"15","8w8e0103","Policy distr","0.012482193298637867","classic-planet-112","-1.9327460527420044"
"15","8w8e0103","Policy distr","0.012973576784133911","classic-planet-112","-1.9229600429534912"
"15","8w8e0103","Policy distr","0.01348167099058628","classic-planet-112","-1.9131739139556885"
"15","8w8e0103","Policy distr","0.014006920158863068","classic-planet-112","-1.9033877849578857"
"15","8w8e0103","Policy distr","0.01454976387321949","classic-planet-112","-1.893601894378662"
"15","8w8e0103","Policy distr","0.015110696665942669","classic-planet-112","-1.8838157653808594"
"15","8w8e0103","Policy distr","0.015690185129642487","classic-planet-112","-1.8740296363830566"
"15","8w8e0103","Policy distr","0.01628868468105793","classic-planet-112","-1.864243745803833"
"15","8w8e0103","Policy distr","0.01690671779215336","classic-planet-112","-1.8544576168060303"
"15","8w8e0103","Policy distr","0.017544759437441826","classic-planet-112","-1.8446714878082275"
"15","8w8e0103","Policy distr","0.01820330321788788","classic-planet-112","-1.8348854780197144"
"15","8w8e0103","Policy distr","0.018882861360907555","classic-planet-112","-1.8250994682312012"
"15","8w8e0103","Policy distr","0.019583966583013535","classic-planet-112","-1.8153133392333984"
"15","8w8e0103","Policy distr","0.020307106897234917","classic-planet-112","-1.8055273294448853"
"15","8w8e0103","Policy distr","0.021052828058600426","classic-planet-112","-1.795741319656372"
"15","8w8e0103","Policy distr","0.021821659058332443","classic-planet-112","-1.7859551906585693"
"15","8w8e0103","Policy distr","0.022614136338233948","classic-planet-112","-1.7761690616607666"
"15","8w8e0103","Policy distr","0.023430785164237022","classic-planet-112","-1.766383171081543"
"15","8w8e0103","Policy distr","0.02427218109369278","classic-planet-112","-1.7565970420837402"
"15","8w8e0103","Policy distr","0.025138868018984795","classic-planet-112","-1.7468109130859375"
"15","8w8e0103","Policy distr","0.026031386107206345","classic-planet-112","-1.7370249032974243"
"15","8w8e0103","Policy distr","0.02695031464099884","classic-planet-112","-1.7272388935089111"
"15","8w8e0103","Policy distr","0.02789621613919735","classic-planet-112","-1.7174527645111084"
"15","8w8e0103","Policy distr","0.02886965312063694","classic-planet-112","-1.7076667547225952"
"15","8w8e0103","Policy distr","0.029871206730604172","classic-planet-112","-1.697880744934082"
"15","8w8e0103","Policy distr","0.030901450663805008","classic-planet-112","-1.6880946159362793"
"15","8w8e0103","Policy distr","0.03196095675230026","classic-planet-112","-1.6783086061477661"
"15","8w8e0103","Policy distr","0.0330503024160862","classic-planet-112","-1.668522596359253"
"15","8w8e0103","Policy distr","0.03417009860277176","classic-planet-112","-1.6587364673614502"
"15","8w8e0103","Policy distr","0.035320911556482315","classic-planet-112","-1.6489503383636475"
"15","8w8e0103","Policy distr","0.036503300070762634","classic-planet-112","-1.6391644477844238"
"15","8w8e0103","Policy distr","0.03771791607141495","classic-planet-112","-1.629378318786621"
"15","8w8e0103","Policy distr","0.038965292274951935","classic-planet-112","-1.6195921897888184"
"15","8w8e0103","Policy distr","0.04024601727724075","classic-planet-112","-1.6098061800003052"
"15","8w8e0103","Policy distr","0.041560687124729156","classic-planet-112","-1.600020170211792"
"15","8w8e0103","Policy distr","0.04290992394089699","classic-planet-112","-1.5902340412139893"
"15","8w8e0103","Policy distr","0.04429426044225693","classic-planet-112","-1.580448031425476"
"15","8w8e0103","Policy distr","0.045714277774095535","classic-planet-112","-1.570662021636963"
"15","8w8e0103","Policy distr","0.04717061296105385","classic-planet-112","-1.5608758926391602"
"15","8w8e0103","Policy distr","0.04866378381848335","classic-planet-112","-1.551089882850647"
"15","8w8e0103","Policy distr","0.05019436404109001","classic-planet-112","-1.5413038730621338"
"15","8w8e0103","Policy distr","0.05176297202706337","classic-planet-112","-1.531517744064331"
"15","8w8e0103","Policy distr","0.053370121866464615","classic-planet-112","-1.5217316150665283"
"15","8w8e0103","Policy distr","0.05501636117696762","classic-planet-112","-1.5119457244873047"
"15","8w8e0103","Policy distr","0.05670231208205223","classic-planet-112","-1.502159595489502"
"15","8w8e0103","Policy distr","0.05842846632003784","classic-planet-112","-1.4923734664916992"
"15","8w8e0103","Policy distr","0.06019534915685654","classic-planet-112","-1.482587456703186"
"15","8w8e0103","Policy distr","0.06200350448489189","classic-planet-112","-1.4728014469146729"
"15","8w8e0103","Policy distr","0.06385349482297897","classic-planet-112","-1.4630153179168701"
"15","8w8e0103","Policy distr","0.0657457485795021","classic-planet-112","-1.453229308128357"
"15","8w8e0103","Policy distr","0.06768082082271576","classic-planet-112","-1.4434432983398438"
"15","8w8e0103","Policy distr","0.06965921819210052","classic-planet-112","-1.433657169342041"
"15","8w8e0103","Policy distr","0.07168137282133102","classic-planet-112","-1.4238711595535278"
"15","8w8e0103","Policy distr","0.07374778389930725","classic-planet-112","-1.4140851497650146"
"15","8w8e0103","Policy distr","0.07585889101028442","classic-planet-112","-1.404299020767212"
"15","8w8e0103","Policy distr","0.07801517099142075","classic-planet-112","-1.3945128917694092"
"15","8w8e0103","Policy distr","0.08021693676710129","classic-planet-112","-1.3847270011901855"
"15","8w8e0103","Policy distr","0.08246475458145142","classic-planet-112","-1.3749408721923828"
"15","8w8e0103","Policy distr","0.0847589373588562","classic-planet-112","-1.36515474319458"
"15","8w8e0103","Policy distr","0.0870998427271843","classic-planet-112","-1.355368733406067"
"15","8w8e0103","Policy distr","0.08948786556720734","classic-planet-112","-1.3455827236175537"
"15","8w8e0103","Policy distr","0.09192335605621338","classic-planet-112","-1.335796594619751"
"15","8w8e0103","Policy distr","0.0944066047668457","classic-planet-112","-1.3260105848312378"
"15","8w8e0103","Policy distr","0.09693793952465057","classic-planet-112","-1.3162245750427246"
"15","8w8e0103","Policy distr","0.09951765835285187","classic-planet-112","-1.3064384460449219"
"15","8w8e0103","Policy distr","0.10214601457118988","classic-planet-112","-1.2966523170471191"
"15","8w8e0103","Policy distr","0.10482317209243774","classic-planet-112","-1.2868664264678955"
"15","8w8e0103","Policy distr","0.10754946619272232","classic-planet-112","-1.2770802974700928"
"15","8w8e0103","Policy distr","0.11032507568597794","classic-planet-112","-1.26729416847229"
"15","8w8e0103","Policy distr","0.11315004527568817","classic-planet-112","-1.2575082778930664"
"15","8w8e0103","Policy distr","0.1160246878862381","classic-planet-112","-1.2477221488952637"
"15","8w8e0103","Policy distr","0.1189490482211113","classic-planet-112","-1.237936019897461"
"15","8w8e0103","Policy distr","0.12192317843437195","classic-planet-112","-1.2281500101089478"
"15","8w8e0103","Policy distr","0.12494716048240662","classic-planet-112","-1.2183640003204346"
"15","8w8e0103","Policy distr","0.12802110612392426","classic-planet-112","-1.2085778713226318"
"15","8w8e0103","Policy distr","0.1311449110507965","classic-planet-112","-1.1987918615341187"
"15","8w8e0103","Policy distr","0.13431863486766815","classic-planet-112","-1.1890058517456055"
"15","8w8e0103","Policy distr","0.1375422477722168","classic-planet-112","-1.1792197227478027"
"15","8w8e0103","Policy distr","0.1408156007528305","classic-planet-112","-1.16943359375"
"15","8w8e0103","Policy distr","0.14413852989673615","classic-planet-112","-1.1596477031707764"
"15","8w8e0103","Policy distr","0.1475110650062561","classic-planet-112","-1.1498615741729736"
"15","8w8e0103","Policy distr","0.15093287825584412","classic-planet-112","-1.140075445175171"
"15","8w8e0103","Policy distr","0.15440373122692108","classic-planet-112","-1.1302895545959473"
"15","8w8e0103","Policy distr","0.15792354941368103","classic-planet-112","-1.1205034255981445"
"15","8w8e0103","Policy distr","0.16149193048477173","classic-planet-112","-1.1107172966003418"
"15","8w8e0103","Policy distr","0.1651085466146469","classic-planet-112","-1.1009312868118286"
"15","8w8e0103","Policy distr","0.16877305507659912","classic-planet-112","-1.0911452770233154"
"15","8w8e0103","Policy distr","0.17248515784740448","classic-planet-112","-1.0813591480255127"
"15","8w8e0103","Policy distr","0.17624428868293762","classic-planet-112","-1.0715731382369995"
"15","8w8e0103","Policy distr","0.1800500601530075","classic-planet-112","-1.0617871284484863"
"15","8w8e0103","Policy distr","0.18390199542045593","classic-planet-112","-1.0520009994506836"
"15","8w8e0103","Policy distr","0.1877995729446411","classic-planet-112","-1.0422148704528809"
"15","8w8e0103","Policy distr","0.19174201786518097","classic-planet-112","-1.0324289798736572"
"15","8w8e0103","Policy distr","0.19572900235652924","classic-planet-112","-1.0226428508758545"
"15","8w8e0103","Policy distr","0.19975972175598145","classic-planet-112","-1.0128567218780518"
"15","8w8e0103","Policy distr","0.2038334310054779","classic-planet-112","-1.0030707120895386"
"15","8w8e0103","Policy distr","0.2079494297504425","classic-planet-112","-0.9932847023010254"
"15","8w8e0103","Policy distr","0.21210706233978271","classic-planet-112","-0.9834985733032227"
"15","8w8e0103","Policy distr","0.21630533039569855","classic-planet-112","-0.9737125635147095"
"15","8w8e0103","Policy distr","0.2205435037612915","classic-planet-112","-0.9639265537261963"
"15","8w8e0103","Policy distr","0.22482068836688995","classic-planet-112","-0.9541404247283936"
"15","8w8e0103","Policy distr","0.22913584113121033","classic-planet-112","-0.9443544149398804"
"15","8w8e0103","Policy distr","0.2334880828857422","classic-planet-112","-0.9345683455467224"
"15","8w8e0103","Policy distr","0.23787635564804077","classic-planet-112","-0.9247822761535645"
"15","8w8e0103","Policy distr","0.24229958653450012","classic-planet-112","-0.9149962663650513"
"15","8w8e0103","Policy distr","0.24675676226615906","classic-planet-112","-0.9052101373672485"
"15","8w8e0103","Policy distr","0.2512466013431549","classic-planet-112","-0.8954241275787354"
"15","8w8e0103","Policy distr","0.2557680904865265","classic-planet-112","-0.8856380581855774"
"15","8w8e0103","Policy distr","0.26031985878944397","classic-planet-112","-0.8758519887924194"
"15","8w8e0103","Policy distr","0.26490071415901184","classic-planet-112","-0.8660659790039062"
"15","8w8e0103","Policy distr","0.26950937509536743","classic-planet-112","-0.8562798500061035"
"15","8w8e0103","Policy distr","0.27414441108703613","classic-planet-112","-0.8464938402175903"
"15","8w8e0103","Policy distr","0.2788045406341553","classic-planet-112","-0.8367078304290771"
"15","8w8e0103","Policy distr","0.28348836302757263","classic-planet-112","-0.8269217014312744"
"15","8w8e0103","Policy distr","0.28819432854652405","classic-planet-112","-0.8171356916427612"
"15","8w8e0103","Policy distr","0.2929210662841797","classic-planet-112","-0.8073495626449585"
"15","8w8e0103","Policy distr","0.29766690731048584","classic-planet-112","-0.7975635528564453"
"15","8w8e0103","Policy distr","0.3024303913116455","classic-planet-112","-0.7877775430679321"
"15","8w8e0103","Policy distr","0.30720987915992737","classic-planet-112","-0.7779914140701294"
"15","8w8e0103","Policy distr","0.3120037019252777","classic-planet-112","-0.7682054042816162"
"15","8w8e0103","Policy distr","0.3168102502822876","classic-planet-112","-0.7584193348884583"
"15","8w8e0103","Policy distr","0.3216278851032257","classic-planet-112","-0.7486332654953003"
"15","8w8e0103","Policy distr","0.32645463943481445","classic-planet-112","-0.7388472557067871"
"15","8w8e0103","Policy distr","0.33128902316093445","classic-planet-112","-0.7290611267089844"
"15","8w8e0103","Policy distr","0.33612900972366333","classic-planet-112","-0.7192751169204712"
"15","8w8e0103","Policy distr","0.340972900390625","classic-planet-112","-0.709489107131958"
"15","8w8e0103","Policy distr","0.3458188772201538","classic-planet-112","-0.6997029781341553"
"15","8w8e0103","Policy distr","0.350664883852005","classic-planet-112","-0.6899169683456421"
"15","8w8e0103","Policy distr","0.3555092215538025","classic-planet-112","-0.6801308393478394"
"15","8w8e0103","Policy distr","0.36034977436065674","classic-planet-112","-0.6703448295593262"
"15","8w8e0103","Policy distr","0.36518463492393494","classic-planet-112","-0.660558819770813"
"15","8w8e0103","Policy distr","0.3700118660926819","classic-planet-112","-0.6507726907730103"
"15","8w8e0103","Policy distr","0.37482941150665283","classic-planet-112","-0.6409866809844971"
"15","8w8e0103","Policy distr","0.3796352744102478","classic-planet-112","-0.6312006115913391"
"15","8w8e0103","Policy distr","0.3844274580478668","classic-planet-112","-0.6214145421981812"
"15","8w8e0103","Policy distr","0.3892037570476532","classic-planet-112","-0.611628532409668"
"15","8w8e0103","Policy distr","0.39396223425865173","classic-planet-112","-0.6018424034118652"
"15","8w8e0103","Policy distr","0.3987007141113281","classic-planet-112","-0.592056393623352"
"15","8w8e0103","Policy distr","0.4034171402454376","classic-planet-112","-0.5822703242301941"
"15","8w8e0103","Policy distr","0.40810927748680115","classic-planet-112","-0.5724842548370361"
"15","8w8e0103","Policy distr","0.4127751588821411","classic-planet-112","-0.562698245048523"
"15","8w8e0103","Policy distr","0.41741257905960083","classic-planet-112","-0.5529121160507202"
"15","8w8e0103","Policy distr","0.42201927304267883","classic-planet-112","-0.543126106262207"
"15","8w8e0103","Policy distr","0.42659324407577515","classic-planet-112","-0.5333400964736938"
"15","8w8e0103","Policy distr","0.43113231658935547","classic-planet-112","-0.5235539674758911"
"15","8w8e0103","Policy distr","0.4356342852115631","classic-planet-112","-0.5137679576873779"
"15","8w8e0103","Policy distr","0.44009697437286377","classic-planet-112","-0.50398188829422"
"15","8w8e0103","Policy distr","0.4445182681083679","classic-planet-112","-0.494195818901062"
"15","8w8e0103","Policy distr","0.4488959014415741","classic-planet-112","-0.48440974950790405"
"15","8w8e0103","Policy distr","0.4532279074192047","classic-planet-112","-0.4746237099170685"
"15","8w8e0103","Policy distr","0.4575119614601135","classic-planet-112","-0.4648376703262329"
"15","8w8e0103","Policy distr","0.46174606680870056","classic-planet-112","-0.45505160093307495"
"15","8w8e0103","Policy distr","0.46592798829078674","classic-planet-112","-0.445265531539917"
"15","8w8e0103","Policy distr","0.47005560994148254","classic-planet-112","-0.4354794919490814"
"15","8w8e0103","Policy distr","0.474126935005188","classic-planet-112","-0.42569345235824585"
"15","8w8e0103","Policy distr","0.4781397879123688","classic-planet-112","-0.4159073829650879"
"15","8w8e0103","Policy distr","0.48209208250045776","classic-planet-112","-0.40612131357192993"
"15","8w8e0103","Policy distr","0.4859817624092102","classic-planet-112","-0.396335244178772"
"15","8w8e0103","Policy distr","0.48980680108070374","classic-planet-112","-0.3865492045879364"
"15","8w8e0103","Policy distr","0.49356526136398315","classic-planet-112","-0.37676316499710083"
"15","8w8e0103","Policy distr","0.49725499749183655","classic-planet-112","-0.36697709560394287"
"15","8w8e0103","Policy distr","0.5008742809295654","classic-planet-112","-0.3571910262107849"
"15","8w8e0103","Policy distr","0.5044208765029907","classic-planet-112","-0.34740498661994934"
"15","8w8e0103","Policy distr","0.5078931450843811","classic-planet-112","-0.33761894702911377"
"15","8w8e0103","Policy distr","0.5112890601158142","classic-planet-112","-0.3278328776359558"
"15","8w8e0103","Policy distr","0.5146068334579468","classic-planet-112","-0.31804680824279785"
"15","8w8e0103","Policy distr","0.5178444981575012","classic-planet-112","-0.3082607686519623"
"15","8w8e0103","Policy distr","0.5210005640983582","classic-planet-112","-0.2984746992588043"
"15","8w8e0103","Policy distr","0.52407306432724","classic-planet-112","-0.28868865966796875"
"15","8w8e0103","Policy distr","0.5270603895187378","classic-planet-112","-0.2789025902748108"
"15","8w8e0103","Policy distr","0.5299608111381531","classic-planet-112","-0.26911652088165283"
"15","8w8e0103","Policy distr","0.5327728390693665","classic-planet-112","-0.25933048129081726"
"15","8w8e0103","Policy distr","0.5354947447776794","classic-planet-112","-0.2495444118976593"
"15","8w8e0103","Policy distr","0.5381250977516174","classic-planet-112","-0.23975837230682373"
"15","8w8e0103","Policy distr","0.5406624674797058","classic-planet-112","-0.22997230291366577"
"15","8w8e0103","Policy distr","0.5431052446365356","classic-planet-112","-0.2201862633228302"
"15","8w8e0103","Policy distr","0.5454521179199219","classic-planet-112","-0.21040019392967224"
"15","8w8e0103","Policy distr","0.5477018356323242","classic-planet-112","-0.20061415433883667"
"15","8w8e0103","Policy distr","0.5498530864715576","classic-planet-112","-0.1908280849456787"
"15","8w8e0103","Policy distr","0.5519044995307922","classic-planet-112","-0.18104204535484314"
"15","8w8e0103","Policy distr","0.5538551211357117","classic-planet-112","-0.17125597596168518"
"15","8w8e0103","Policy distr","0.5557035803794861","classic-planet-112","-0.1614699363708496"
"15","8w8e0103","Policy distr","0.5574489831924438","classic-planet-112","-0.15168386697769165"
"15","8w8e0103","Policy distr","0.5590903759002686","classic-planet-112","-0.1418977975845337"
"15","8w8e0103","Policy distr","0.5606265664100647","classic-planet-112","-0.13211175799369812"
"15","8w8e0103","Policy distr","0.5620568990707397","classic-planet-112","-0.12232569605112076"
"15","8w8e0103","Policy distr","0.5633804202079773","classic-planet-112","-0.11253964155912399"
"15","8w8e0103","Policy distr","0.56459641456604","classic-planet-112","-0.10275358706712723"
"15","8w8e0103","Policy distr","0.5657041072845459","classic-planet-112","-0.09296753257513046"
"15","8w8e0103","Policy distr","0.5667028427124023","classic-planet-112","-0.0831814780831337"
"15","8w8e0103","Policy distr","0.5675920844078064","classic-planet-112","-0.07339541614055634"
"15","8w8e0103","Policy distr","0.5683714151382446","classic-planet-112","-0.06360936164855957"
"15","8w8e0103","Policy distr","0.5690402388572693","classic-planet-112","-0.053823307156562805"
"15","8w8e0103","Policy distr","0.5695981383323669","classic-planet-112","-0.04403725266456604"
"15","8w8e0103","Policy distr","0.5700448751449585","classic-planet-112","-0.034251198172569275"
"15","8w8e0103","Policy distr","0.5703802108764648","classic-planet-112","-0.02446513995528221"
"15","8w8e0103","Policy distr","0.5706037878990173","classic-planet-112","-0.014679084531962872"
"15","8w8e0103","Policy distr","0.5707156658172607","classic-planet-112","-0.004893028177320957"
"15","8w8e0103","Policy distr","0.5707156658172607","classic-planet-112","0.004893028177320957"
"15","8w8e0103","Policy distr","0.5706037878990173","classic-planet-112","0.014679084531962872"
"15","8w8e0103","Policy distr","0.5703802108764648","classic-planet-112","0.02446513995528221"
"15","8w8e0103","Policy distr","0.5700448751449585","classic-planet-112","0.034251198172569275"
"15","8w8e0103","Policy distr","0.5695981383323669","classic-planet-112","0.04403725266456604"
"15","8w8e0103","Policy distr","0.5690402388572693","classic-planet-112","0.053823307156562805"
"15","8w8e0103","Policy distr","0.5683714151382446","classic-planet-112","0.06360936164855957"
"15","8w8e0103","Policy distr","0.5675920844078064","classic-planet-112","0.07339541614055634"
"15","8w8e0103","Policy distr","0.5667028427124023","classic-planet-112","0.0831814780831337"
"15","8w8e0103","Policy distr","0.5657041072845459","classic-planet-112","0.09296753257513046"
"15","8w8e0103","Policy distr","0.56459641456604","classic-planet-112","0.10275358706712723"
"15","8w8e0103","Policy distr","0.5633804202079773","classic-planet-112","0.11253964155912399"
"15","8w8e0103","Policy distr","0.5620568990707397","classic-planet-112","0.12232569605112076"
"15","8w8e0103","Policy distr","0.5606265664100647","classic-planet-112","0.13211175799369812"
"15","8w8e0103","Policy distr","0.5590903759002686","classic-planet-112","0.1418977975845337"
"15","8w8e0103","Policy distr","0.5574489831924438","classic-planet-112","0.15168386697769165"
"15","8w8e0103","Policy distr","0.5557035803794861","classic-planet-112","0.1614699363708496"
"15","8w8e0103","Policy distr","0.5538551211357117","classic-planet-112","0.17125597596168518"
"15","8w8e0103","Policy distr","0.5519044995307922","classic-planet-112","0.18104204535484314"
"15","8w8e0103","Policy distr","0.5498530864715576","classic-planet-112","0.1908280849456787"
"15","8w8e0103","Policy distr","0.5477018356323242","classic-planet-112","0.20061415433883667"
"15","8w8e0103","Policy distr","0.5454521179199219","classic-planet-112","0.21040019392967224"
"15","8w8e0103","Policy distr","0.5431052446365356","classic-planet-112","0.2201862633228302"
"15","8w8e0103","Policy distr","0.5406624674797058","classic-planet-112","0.22997230291366577"
"15","8w8e0103","Policy distr","0.5381250977516174","classic-planet-112","0.23975837230682373"
"15","8w8e0103","Policy distr","0.5354947447776794","classic-planet-112","0.2495444118976593"
"15","8w8e0103","Policy distr","0.5327728390693665","classic-planet-112","0.25933048129081726"
"15","8w8e0103","Policy distr","0.5299608111381531","classic-planet-112","0.26911652088165283"
"15","8w8e0103","Policy distr","0.5270603895187378","classic-planet-112","0.2789025902748108"
"15","8w8e0103","Policy distr","0.52407306432724","classic-planet-112","0.28868865966796875"
"15","8w8e0103","Policy distr","0.5210005640983582","classic-planet-112","0.2984746992588043"
"15","8w8e0103","Policy distr","0.5178444981575012","classic-planet-112","0.3082607686519623"
"15","8w8e0103","Policy distr","0.5146068334579468","classic-planet-112","0.31804680824279785"
"15","8w8e0103","Policy distr","0.5112890601158142","classic-planet-112","0.3278328776359558"
"15","8w8e0103","Policy distr","0.5078931450843811","classic-planet-112","0.33761894702911377"
"15","8w8e0103","Policy distr","0.5044208765029907","classic-planet-112","0.34740498661994934"
"15","8w8e0103","Policy distr","0.5008742809295654","classic-planet-112","0.3571910262107849"
"15","8w8e0103","Policy distr","0.49725499749183655","classic-planet-112","0.36697709560394287"
"15","8w8e0103","Policy distr","0.49356526136398315","classic-planet-112","0.37676316499710083"
"15","8w8e0103","Policy distr","0.48980680108070374","classic-planet-112","0.3865492045879364"
"15","8w8e0103","Policy distr","0.4859817624092102","classic-planet-112","0.396335244178772"
"15","8w8e0103","Policy distr","0.48209208250045776","classic-planet-112","0.40612131357192993"
"15","8w8e0103","Policy distr","0.4781397879123688","classic-planet-112","0.4159073829650879"
"15","8w8e0103","Policy distr","0.474126935005188","classic-planet-112","0.42569345235824585"
"15","8w8e0103","Policy distr","0.47005560994148254","classic-planet-112","0.4354794919490814"
"15","8w8e0103","Policy distr","0.46592798829078674","classic-planet-112","0.445265531539917"
"15","8w8e0103","Policy distr","0.46174606680870056","classic-planet-112","0.45505160093307495"
"15","8w8e0103","Policy distr","0.4575119614601135","classic-planet-112","0.4648376703262329"
"15","8w8e0103","Policy distr","0.4532279074192047","classic-planet-112","0.4746237099170685"
"15","8w8e0103","Policy distr","0.4488959014415741","classic-planet-112","0.48440974950790405"
"15","8w8e0103","Policy distr","0.4445182681083679","classic-planet-112","0.494195818901062"
"15","8w8e0103","Policy distr","0.44009697437286377","classic-planet-112","0.50398188829422"
"15","8w8e0103","Policy distr","0.4356342852115631","classic-planet-112","0.5137679576873779"
"15","8w8e0103","Policy distr","0.43113231658935547","classic-planet-112","0.5235539674758911"
"15","8w8e0103","Policy distr","0.42659324407577515","classic-planet-112","0.5333400964736938"
"15","8w8e0103","Policy distr","0.42201927304267883","classic-planet-112","0.543126106262207"
"15","8w8e0103","Policy distr","0.41741257905960083","classic-planet-112","0.5529121160507202"
"15","8w8e0103","Policy distr","0.4127751588821411","classic-planet-112","0.562698245048523"
"15","8w8e0103","Policy distr","0.40810927748680115","classic-planet-112","0.5724842548370361"
"15","8w8e0103","Policy distr","0.4034171402454376","classic-planet-112","0.5822703242301941"
"15","8w8e0103","Policy distr","0.3987007141113281","classic-planet-112","0.592056393623352"
"15","8w8e0103","Policy distr","0.39396223425865173","classic-planet-112","0.6018424034118652"
"15","8w8e0103","Policy distr","0.3892037570476532","classic-planet-112","0.611628532409668"
"15","8w8e0103","Policy distr","0.3844274580478668","classic-planet-112","0.6214145421981812"
"15","8w8e0103","Policy distr","0.3796352744102478","classic-planet-112","0.6312006115913391"
"15","8w8e0103","Policy distr","0.37482941150665283","classic-planet-112","0.6409866809844971"
"15","8w8e0103","Policy distr","0.3700118660926819","classic-planet-112","0.6507726907730103"
"15","8w8e0103","Policy distr","0.36518463492393494","classic-planet-112","0.660558819770813"
"15","8w8e0103","Policy distr","0.36034977436065674","classic-planet-112","0.6703448295593262"
"15","8w8e0103","Policy distr","0.3555092215538025","classic-planet-112","0.6801308393478394"
"15","8w8e0103","Policy distr","0.350664883852005","classic-planet-112","0.6899169683456421"
"15","8w8e0103","Policy distr","0.3458188772201538","classic-planet-112","0.6997029781341553"
"15","8w8e0103","Policy distr","0.340972900390625","classic-planet-112","0.709489107131958"
"15","8w8e0103","Policy distr","0.33612900972366333","classic-planet-112","0.7192751169204712"
"15","8w8e0103","Policy distr","0.33128902316093445","classic-planet-112","0.7290611267089844"
"15","8w8e0103","Policy distr","0.32645463943481445","classic-planet-112","0.7388472557067871"
"15","8w8e0103","Policy distr","0.3216278851032257","classic-planet-112","0.7486332654953003"
"15","8w8e0103","Policy distr","0.3168102502822876","classic-planet-112","0.7584193348884583"
"15","8w8e0103","Policy distr","0.3120037019252777","classic-planet-112","0.7682054042816162"
"15","8w8e0103","Policy distr","0.30720987915992737","classic-planet-112","0.7779914140701294"
"15","8w8e0103","Policy distr","0.3024303913116455","classic-planet-112","0.7877775430679321"
"15","8w8e0103","Policy distr","0.29766690731048584","classic-planet-112","0.7975635528564453"
"15","8w8e0103","Policy distr","0.2929210662841797","classic-planet-112","0.8073495626449585"
"15","8w8e0103","Policy distr","0.28819432854652405","classic-planet-112","0.8171356916427612"
"15","8w8e0103","Policy distr","0.28348836302757263","classic-planet-112","0.8269217014312744"
"15","8w8e0103","Policy distr","0.2788045406341553","classic-planet-112","0.8367078304290771"
"15","8w8e0103","Policy distr","0.27414441108703613","classic-planet-112","0.8464938402175903"
"15","8w8e0103","Policy distr","0.26950937509536743","classic-planet-112","0.8562798500061035"
"15","8w8e0103","Policy distr","0.26490071415901184","classic-planet-112","0.8660659790039062"
"15","8w8e0103","Policy distr","0.26031985878944397","classic-planet-112","0.8758519887924194"
"15","8w8e0103","Policy distr","0.2557680904865265","classic-planet-112","0.8856380581855774"
"15","8w8e0103","Policy distr","0.2512466013431549","classic-planet-112","0.8954241275787354"
"15","8w8e0103","Policy distr","0.24675676226615906","classic-planet-112","0.9052101373672485"
"15","8w8e0103","Policy distr","0.24229958653450012","classic-planet-112","0.9149962663650513"
"15","8w8e0103","Policy distr","0.23787635564804077","classic-planet-112","0.9247822761535645"
"15","8w8e0103","Policy distr","0.2334880828857422","classic-planet-112","0.9345683455467224"
"15","8w8e0103","Policy distr","0.22913584113121033","classic-planet-112","0.9443544149398804"
"15","8w8e0103","Policy distr","0.22482068836688995","classic-planet-112","0.9541404247283936"
"15","8w8e0103","Policy distr","0.2205435037612915","classic-planet-112","0.9639265537261963"
"15","8w8e0103","Policy distr","0.21630533039569855","classic-planet-112","0.9737125635147095"
"15","8w8e0103","Policy distr","0.21210706233978271","classic-planet-112","0.9834985733032227"
"15","8w8e0103","Policy distr","0.2079494297504425","classic-planet-112","0.9932847023010254"
"15","8w8e0103","Policy distr","0.2038334310054779","classic-planet-112","1.0030707120895386"
"15","8w8e0103","Policy distr","0.19975972175598145","classic-planet-112","1.0128567218780518"
"15","8w8e0103","Policy distr","0.19572900235652924","classic-planet-112","1.0226428508758545"
"15","8w8e0103","Policy distr","0.19174201786518097","classic-planet-112","1.0324289798736572"
"15","8w8e0103","Policy distr","0.1877995729446411","classic-planet-112","1.0422148704528809"
"15","8w8e0103","Policy distr","0.18390199542045593","classic-planet-112","1.0520009994506836"
"15","8w8e0103","Policy distr","0.1800500601530075","classic-planet-112","1.0617871284484863"
"15","8w8e0103","Policy distr","0.17624428868293762","classic-planet-112","1.0715731382369995"
"15","8w8e0103","Policy distr","0.17248515784740448","classic-planet-112","1.0813591480255127"
"15","8w8e0103","Policy distr","0.16877305507659912","classic-planet-112","1.0911452770233154"
"15","8w8e0103","Policy distr","0.1651085466146469","classic-planet-112","1.1009312868118286"
"15","8w8e0103","Policy distr","0.16149193048477173","classic-planet-112","1.1107172966003418"
"15","8w8e0103","Policy distr","0.15792354941368103","classic-planet-112","1.1205034255981445"
"15","8w8e0103","Policy distr","0.15440373122692108","classic-planet-112","1.1302895545959473"
"15","8w8e0103","Policy distr","0.15093287825584412","classic-planet-112","1.140075445175171"
"15","8w8e0103","Policy distr","0.1475110650062561","classic-planet-112","1.1498615741729736"
"15","8w8e0103","Policy distr","0.14413852989673615","classic-planet-112","1.1596477031707764"
"15","8w8e0103","Policy distr","0.1408156007528305","classic-planet-112","1.16943359375"
"15","8w8e0103","Policy distr","0.1375422477722168","classic-planet-112","1.1792197227478027"
"15","8w8e0103","Policy distr","0.13431863486766815","classic-planet-112","1.1890058517456055"
"15","8w8e0103","Policy distr","0.1311449110507965","classic-planet-112","1.1987918615341187"
"15","8w8e0103","Policy distr","0.12802110612392426","classic-planet-112","1.2085778713226318"
"15","8w8e0103","Policy distr","0.12494716048240662","classic-planet-112","1.2183640003204346"
"15","8w8e0103","Policy distr","0.12192317843437195","classic-planet-112","1.2281500101089478"
"15","8w8e0103","Policy distr","0.1189490482211113","classic-planet-112","1.237936019897461"
"15","8w8e0103","Policy distr","0.1160246878862381","classic-planet-112","1.2477221488952637"
"15","8w8e0103","Policy distr","0.11315004527568817","classic-planet-112","1.2575082778930664"
"15","8w8e0103","Policy distr","0.11032507568597794","classic-planet-112","1.26729416847229"
"15","8w8e0103","Policy distr","0.10754946619272232","classic-planet-112","1.2770802974700928"
"15","8w8e0103","Policy distr","0.10482317209243774","classic-planet-112","1.2868664264678955"
"15","8w8e0103","Policy distr","0.10214601457118988","classic-planet-112","1.2966523170471191"
"15","8w8e0103","Policy distr","0.09951765835285187","classic-planet-112","1.3064384460449219"
"15","8w8e0103","Policy distr","0.09693793952465057","classic-planet-112","1.3162245750427246"
"15","8w8e0103","Policy distr","0.0944066047668457","classic-planet-112","1.3260105848312378"
"15","8w8e0103","Policy distr","0.09192335605621338","classic-planet-112","1.335796594619751"
"15","8w8e0103","Policy distr","0.08948786556720734","classic-planet-112","1.3455827236175537"
"15","8w8e0103","Policy distr","0.0870998427271843","classic-planet-112","1.355368733406067"
"15","8w8e0103","Policy distr","0.0847589373588562","classic-planet-112","1.36515474319458"
"15","8w8e0103","Policy distr","0.08246475458145142","classic-planet-112","1.3749408721923828"
"15","8w8e0103","Policy distr","0.08021693676710129","classic-planet-112","1.3847270011901855"
"15","8w8e0103","Policy distr","0.07801517099142075","classic-planet-112","1.3945128917694092"
"15","8w8e0103","Policy distr","0.07585889101028442","classic-planet-112","1.404299020767212"
"15","8w8e0103","Policy distr","0.07374778389930725","classic-planet-112","1.4140851497650146"
"15","8w8e0103","Policy distr","0.07168137282133102","classic-planet-112","1.4238711595535278"
"15","8w8e0103","Policy distr","0.06965921819210052","classic-planet-112","1.433657169342041"
"15","8w8e0103","Policy distr","0.06768082082271576","classic-planet-112","1.4434432983398438"
"15","8w8e0103","Policy distr","0.0657457485795021","classic-planet-112","1.453229308128357"
"15","8w8e0103","Policy distr","0.06385349482297897","classic-planet-112","1.4630153179168701"
"15","8w8e0103","Policy distr","0.06200350448489189","classic-planet-112","1.4728014469146729"
"15","8w8e0103","Policy distr","0.06019534915685654","classic-planet-112","1.482587456703186"
"15","8w8e0103","Policy distr","0.05842846632003784","classic-planet-112","1.4923734664916992"
"15","8w8e0103","Policy distr","0.05670231208205223","classic-planet-112","1.502159595489502"
"15","8w8e0103","Policy distr","0.05501636117696762","classic-planet-112","1.5119457244873047"
"15","8w8e0103","Policy distr","0.053370121866464615","classic-planet-112","1.5217316150665283"
"15","8w8e0103","Policy distr","0.05176297202706337","classic-planet-112","1.531517744064331"
"15","8w8e0103","Policy distr","0.05019436404109001","classic-planet-112","1.5413038730621338"
"15","8w8e0103","Policy distr","0.04866378381848335","classic-planet-112","1.551089882850647"
"15","8w8e0103","Policy distr","0.04717061296105385","classic-planet-112","1.5608758926391602"
"15","8w8e0103","Policy distr","0.045714277774095535","classic-planet-112","1.570662021636963"
"15","8w8e0103","Policy distr","0.04429426044225693","classic-planet-112","1.580448031425476"
"15","8w8e0103","Policy distr","0.04290992394089699","classic-planet-112","1.5902340412139893"
"15","8w8e0103","Policy distr","0.041560687124729156","classic-planet-112","1.600020170211792"
"15","8w8e0103","Policy distr","0.04024601727724075","classic-planet-112","1.6098061800003052"
"15","8w8e0103","Policy distr","0.038965292274951935","classic-planet-112","1.6195921897888184"
"15","8w8e0103","Policy distr","0.03771791607141495","classic-planet-112","1.629378318786621"
"15","8w8e0103","Policy distr","0.036503300070762634","classic-planet-112","1.6391644477844238"
"15","8w8e0103","Policy distr","0.035320911556482315","classic-planet-112","1.6489503383636475"
"15","8w8e0103","Policy distr","0.03417009860277176","classic-planet-112","1.6587364673614502"
"15","8w8e0103","Policy distr","0.0330503024160862","classic-planet-112","1.668522596359253"
"15","8w8e0103","Policy distr","0.03196095675230026","classic-planet-112","1.6783086061477661"
"15","8w8e0103","Policy distr","0.030901450663805008","classic-planet-112","1.6880946159362793"
"15","8w8e0103","Policy distr","0.029871206730604172","classic-planet-112","1.697880744934082"
"15","8w8e0103","Policy distr","0.02886965312063694","classic-planet-112","1.7076667547225952"
"15","8w8e0103","Policy distr","0.02789621613919735","classic-planet-112","1.7174527645111084"
"15","8w8e0103","Policy distr","0.02695031464099884","classic-planet-112","1.7272388935089111"
"15","8w8e0103","Policy distr","0.026031386107206345","classic-planet-112","1.7370249032974243"
"15","8w8e0103","Policy distr","0.025138868018984795","classic-planet-112","1.7468109130859375"
"15","8w8e0103","Policy distr","0.02427218109369278","classic-planet-112","1.7565970420837402"
"15","8w8e0103","Policy distr","0.023430785164237022","classic-planet-112","1.766383171081543"
"15","8w8e0103","Policy distr","0.022614136338233948","classic-planet-112","1.7761690616607666"
"15","8w8e0103","Policy distr","0.021821659058332443","classic-planet-112","1.7859551906585693"
"15","8w8e0103","Policy distr","0.021052828058600426","classic-planet-112","1.795741319656372"
"15","8w8e0103","Policy distr","0.020307106897234917","classic-planet-112","1.8055273294448853"
"15","8w8e0103","Policy distr","0.019583966583013535","classic-planet-112","1.8153133392333984"
"15","8w8e0103","Policy distr","0.018882861360907555","classic-planet-112","1.8250994682312012"
"15","8w8e0103","Policy distr","0.01820330321788788","classic-planet-112","1.8348854780197144"
"15","8w8e0103","Policy distr","0.017544759437441826","classic-planet-112","1.8446714878082275"
"15","8w8e0103","Policy distr","0.01690671779215336","classic-planet-112","1.8544576168060303"
"15","8w8e0103","Policy distr","0.01628868468105793","classic-planet-112","1.864243745803833"
"15","8w8e0103","Policy distr","0.015690185129642487","classic-planet-112","1.8740296363830566"
"15","8w8e0103","Policy distr","0.015110696665942669","classic-planet-112","1.8838157653808594"
"15","8w8e0103","Policy distr","0.01454976387321949","classic-planet-112","1.893601894378662"
"15","8w8e0103","Policy distr","0.014006920158863068","classic-planet-112","1.9033877849578857"
"15","8w8e0103","Policy distr","0.01348167099058628","classic-planet-112","1.9131739139556885"
"15","8w8e0103","Policy distr","0.012973576784133911","classic-planet-112","1.9229600429534912"
"15","8w8e0103","Policy distr","0.012482193298637867","classic-planet-112","1.9327460527420044"
"15","8w8e0103","Policy distr","0.012007065117359161","classic-planet-112","1.9425320625305176"
"15","8w8e0103","Policy distr","0.011547754518687725","classic-planet-112","1.9523181915283203"
"15","8w8e0103","Policy distr","0.011103840544819832","classic-planet-112","1.9621042013168335"
"15","8w8e0103","Policy distr","0.010674900375306606","classic-planet-112","1.9718902111053467"
"15","8w8e0103","Policy distr","0.01026051677763462","classic-planet-112","1.9816763401031494"
"15","8w8e0103","Policy distr","0.00986027903854847","classic-planet-112","1.9914624691009521"
"15","8w8e0103","Policy distr","0.009473810903728008","classic-planet-112","2.001248359680176"
"15","8w8e0103","Policy distr","0.009100697003304958","classic-planet-112","2.0110344886779785"
"15","8w8e0103","Policy distr","0.008740564808249474","classic-planet-112","2.0208206176757812"
"15","8w8e0103","Policy distr","0.008393035270273685","classic-planet-112","2.030606746673584"
"15","8w8e0103","Policy distr","0.008057755418121815","classic-planet-112","2.0403926372528076"
"15","8w8e0103","Policy distr","0.007734344806522131","classic-planet-112","2.0501787662506104"
"15","8w8e0103","Policy distr","0.007422464434057474","classic-planet-112","2.059964656829834"
"15","8w8e0103","Policy distr","0.007121761795133352","classic-planet-112","2.0697507858276367"
"15","8w8e0103","Policy distr","0.006831897888332605","classic-planet-112","2.0795369148254395"
"15","8w8e0103","Policy distr","0.006552551873028278","classic-planet-112","2.089323043823242"
"15","8w8e0103","Policy distr","0.006283401045948267","classic-planet-112","2.099108934402466"
"15","8w8e0103","Policy distr","0.006024117115885019","classic-planet-112","2.1088950634002686"
"15","8w8e0103","Policy distr","0.005774406250566244","classic-planet-112","2.118680953979492"
"15","8w8e0103","Policy distr","0.005533958785235882","classic-planet-112","2.128467082977295"
"15","8w8e0103","Policy distr","0.005302482284605503","classic-planet-112","2.1382532119750977"
"15","8w8e0103","Policy distr","0.005079692229628563","classic-planet-112","2.1480393409729004"
"15","8w8e0103","Policy distr","0.004865309689193964","classic-planet-112","2.157825469970703"
"15","8w8e0103","Policy distr","0.004659067839384079","classic-planet-112","2.1676113605499268"
"15","8w8e0103","Policy distr","0.0044606877490878105","classic-planet-112","2.1773974895477295"
"15","8w8e0103","Policy distr","0.004269922152161598","classic-planet-112","2.187183380126953"
"15","8w8e0103","Policy distr","0.004086509812623262","classic-planet-112","2.196969509124756"
"15","8w8e0103","Policy distr","0.003910208120942116","classic-planet-112","2.2067556381225586"
"15","8w8e0103","Policy distr","0.003740782616659999","classic-planet-112","2.2165417671203613"
"15","8w8e0103","Policy distr","0.0035779965110123158","classic-planet-112","2.226327657699585"
"15","8w8e0103","Policy distr","0.003421622095629573","classic-planet-112","2.2361137866973877"
"15","8w8e0103","Policy distr","0.0032714412081986666","classic-planet-112","2.2458999156951904"
"15","8w8e0103","Policy distr","0.003127241740003228","classic-planet-112","2.255685806274414"
"15","8w8e0103","Policy distr","0.002988808322697878","classic-planet-112","2.265471935272217"
"15","8w8e0103","Policy distr","0.002855944214388728","classic-planet-112","2.2752580642700195"
"15","8w8e0103","Policy distr","0.002728452207520604","classic-planet-112","2.2850441932678223"
"15","8w8e0103","Policy distr","0.0026061427779495716","classic-planet-112","2.294830083847046"
"15","8w8e0103","Policy distr","0.0024888250045478344","classic-planet-112","2.3046162128448486"
"15","8w8e0103","Policy distr","0.002376324962824583","classic-planet-112","2.3144021034240723"
"15","8w8e0103","Policy distr","0.0022684643045067787","classic-planet-112","2.324188232421875"
"15","8w8e0103","Policy distr","0.0021650742273777723","classic-planet-112","2.3339743614196777"
"15","8w8e0103","Policy distr","0.00206599198281765","classic-planet-112","2.3437604904174805"
"15","8w8e0103","Policy distr","0.0019710592459887266","classic-planet-112","2.353546380996704"
"15","8w8e0103","Policy distr","0.0018801189726218581","classic-planet-112","2.363332509994507"
"15","8w8e0103","Policy distr","0.0017930225003510714","classic-planet-112","2.3731186389923096"
"15","8w8e0103","Policy distr","0.0017096268711611629","classic-planet-112","2.382904529571533"
"15","8w8e0103","Policy distr","0.0016297900583595037","classic-planet-112","2.392690658569336"
"15","8w8e0103","Policy distr","0.0015533758560195565","classic-planet-112","2.4024767875671387"
"15","8w8e0103","Policy distr","0.0014802553923800588","classic-planet-112","2.4122629165649414"
"15","8w8e0103","Policy distr","0.001410300494171679","classic-planet-112","2.422048807144165"
"15","8w8e0103","Policy distr","0.001343387644737959","classic-planet-112","2.4318349361419678"
"15","8w8e0103","Policy distr","0.0012794005451723933","classic-planet-112","2.4416208267211914"

==> plot_scripts/data/action_distributions/walker/walker_400k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.092320680618286"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.0839345455169678"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.0755486488342285"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.06716251373291"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.058776378631592"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.0503902435302734"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.042004346847534"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.033618211746216"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.0252323150634766"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.016846179962158"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.00846004486084"
"15","8w8e0103","Action distr","0","classic-planet-112","-2.0000739097595215"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.9916880130767822"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.9833018779754639"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.9749159812927246"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.9665298461914062"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.958143711090088"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.9497578144073486"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.9413716793060303"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.932985544204712"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.9245996475219727"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.9162135124206543"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.907827377319336"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.8994414806365967"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.8910553455352783"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.88266921043396"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.8742833137512207"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.8658971786499023"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.857511043548584"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.8491251468658447"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.8407390117645264"
"15","8w8e0103","Action distr","0.002156475005738666","classic-planet-112","-1.832352876663208"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.8239669799804688"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.8155808448791504"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.807194709777832"
"15","8w8e0103","Action distr","0.021564750057386662","classic-planet-112","-1.7988088130950928"
"15","8w8e0103","Action distr","0.004312950011477332","classic-planet-112","-1.7904226779937744"
"15","8w8e0103","Action distr","0.004312950011477332","classic-planet-112","-1.782036542892456"
"15","8w8e0103","Action distr","0.006469425017215999","classic-planet-112","-1.7736506462097168"
"15","8w8e0103","Action distr","0.008625900022954665","classic-planet-112","-1.7652645111083984"
"15","8w8e0103","Action distr","0.004312950011477332","classic-planet-112","-1.75687837600708"
"15","8w8e0103","Action distr","0.008625900022954665","classic-planet-112","-1.7484924793243408"
"15","8w8e0103","Action distr","0.002156475005738666","classic-planet-112","-1.7401063442230225"
"15","8w8e0103","Action distr","0.010782375028693331","classic-planet-112","-1.731720209121704"
"15","8w8e0103","Action distr","0.004312950011477332","classic-planet-112","-1.7233343124389648"
"15","8w8e0103","Action distr","0.004312950011477332","classic-planet-112","-1.7149481773376465"
"15","8w8e0103","Action distr","0.004312950011477332","classic-planet-112","-1.7065621614456177"
"15","8w8e0103","Action distr","0.010782375028693331","classic-planet-112","-1.6981761455535889"
"15","8w8e0103","Action distr","0.010782375028693331","classic-planet-112","-1.6897900104522705"
"15","8w8e0103","Action distr","0.006469425017215999","classic-planet-112","-1.6814039945602417"
"15","8w8e0103","Action distr","0.010782375028693331","classic-planet-112","-1.673017978668213"
"15","8w8e0103","Action distr","0.006469425017215999","classic-planet-112","-1.6646318435668945"
"15","8w8e0103","Action distr","0.006469425017215999","classic-planet-112","-1.6562458276748657"
"15","8w8e0103","Action distr","0.008625900022954665","classic-planet-112","-1.647859811782837"
"15","8w8e0103","Action distr","0.012938850034431997","classic-planet-112","-1.6394736766815186"
"15","8w8e0103","Action distr","0.002156475005738666","classic-planet-112","-1.6310876607894897"
"15","8w8e0103","Action distr","0.008625900022954665","classic-planet-112","-1.622701644897461"
"15","8w8e0103","Action distr","0.006469425017215999","classic-planet-112","-1.6143155097961426"
"15","8w8e0103","Action distr","0.010782375028693331","classic-planet-112","-1.6059294939041138"
"15","8w8e0103","Action distr","0.010782375028693331","classic-planet-112","-1.597543478012085"
"15","8w8e0103","Action distr","0.012938850034431997","classic-planet-112","-1.5891573429107666"
"15","8w8e0103","Action distr","0.012938850034431997","classic-planet-112","-1.5807713270187378"
"15","8w8e0103","Action distr","0.010782375028693331","classic-planet-112","-1.572385311126709"
"15","8w8e0103","Action distr","0.01725180004590933","classic-planet-112","-1.5639991760253906"
"15","8w8e0103","Action distr","0.02372122506312533","classic-planet-112","-1.5556131601333618"
"15","8w8e0103","Action distr","0.01725180004590933","classic-planet-112","-1.547227144241333"
"15","8w8e0103","Action distr","0.019408275051647998","classic-planet-112","-1.5388410091400146"
"15","8w8e0103","Action distr","0.025877700068863994","classic-planet-112","-1.5304549932479858"
"15","8w8e0103","Action distr","0.02372122506312533","classic-planet-112","-1.522068977355957"
"15","8w8e0103","Action distr","0.019408275051647998","classic-planet-112","-1.5136828422546387"
"15","8w8e0103","Action distr","0.03450360009181866","classic-planet-112","-1.5052968263626099"
"15","8w8e0103","Action distr","0.015095325040170663","classic-planet-112","-1.496910810470581"
"15","8w8e0103","Action distr","0.010782375028693331","classic-planet-112","-1.4885246753692627"
"15","8w8e0103","Action distr","0.028034175074602662","classic-planet-112","-1.4801386594772339"
"15","8w8e0103","Action distr","0.012938850034431997","classic-planet-112","-1.471752643585205"
"15","8w8e0103","Action distr","0.030190650080341327","classic-planet-112","-1.4633665084838867"
"15","8w8e0103","Action distr","0.025877700068863994","classic-planet-112","-1.454980492591858"
"15","8w8e0103","Action distr","0.032347125086079995","classic-planet-112","-1.446594476699829"
"15","8w8e0103","Action distr","0.030190650080341327","classic-planet-112","-1.4382083415985107"
"15","8w8e0103","Action distr","0.025877700068863994","classic-planet-112","-1.429822325706482"
"15","8w8e0103","Action distr","0.04097302510903466","classic-planet-112","-1.4214363098144531"
"15","8w8e0103","Action distr","0.025877700068863994","classic-planet-112","-1.4130501747131348"
"15","8w8e0103","Action distr","0.03450360009181866","classic-planet-112","-1.404664158821106"
"15","8w8e0103","Action distr","0.049598925131989324","classic-planet-112","-1.3962781429290771"
"15","8w8e0103","Action distr","0.058224825154943996","classic-planet-112","-1.3878920078277588"
"15","8w8e0103","Action distr","0.030190650080341327","classic-planet-112","-1.37950599193573"
"15","8w8e0103","Action distr","0.030190650080341327","classic-planet-112","-1.3711199760437012"
"15","8w8e0103","Action distr","0.04097302510903466","classic-planet-112","-1.3627338409423828"
"15","8w8e0103","Action distr","0.04744245012625066","classic-planet-112","-1.354347825050354"
"15","8w8e0103","Action distr","0.058224825154943996","classic-planet-112","-1.3459618091583252"
"15","8w8e0103","Action distr","0.045285975120511995","classic-planet-112","-1.3375756740570068"
"15","8w8e0103","Action distr","0.07547662520085333","classic-planet-112","-1.3291897773742676"
"15","8w8e0103","Action distr","0.056068350149205325","classic-planet-112","-1.3208036422729492"
"15","8w8e0103","Action distr","0.056068350149205325","classic-planet-112","-1.3124175071716309"
"15","8w8e0103","Action distr","0.07332015019511466","classic-planet-112","-1.3040316104888916"
"15","8w8e0103","Action distr","0.07763310020659199","classic-planet-112","-1.2956454753875732"
"15","8w8e0103","Action distr","0.060381300160682654","classic-planet-112","-1.2872593402862549"
"15","8w8e0103","Action distr","0.05175540013772799","classic-planet-112","-1.2788734436035156"
"15","8w8e0103","Action distr","0.056068350149205325","classic-planet-112","-1.2704873085021973"
"15","8w8e0103","Action distr","0.06900720018363732","classic-planet-112","-1.262101173400879"
"15","8w8e0103","Action distr","0.08410252522380798","classic-planet-112","-1.2537152767181396"
"15","8w8e0103","Action distr","0.09272842524676266","classic-planet-112","-1.2453291416168213"
"15","8w8e0103","Action distr","0.07332015019511466","classic-planet-112","-1.236943006515503"
"15","8w8e0103","Action distr","0.06685072517789865","classic-planet-112","-1.2285571098327637"
"15","8w8e0103","Action distr","0.071163675189376","classic-planet-112","-1.2201709747314453"
"15","8w8e0103","Action distr","0.09057195024102399","classic-planet-112","-1.211784839630127"
"15","8w8e0103","Action distr","0.08194605021806932","classic-planet-112","-1.2033989429473877"
"15","8w8e0103","Action distr","0.10998022529267198","classic-planet-112","-1.1950128078460693"
"15","8w8e0103","Action distr","0.10135432526971731","classic-planet-112","-1.186626672744751"
"15","8w8e0103","Action distr","0.08625900022954665","classic-planet-112","-1.1782407760620117"
"15","8w8e0103","Action distr","0.11213670029841065","classic-planet-112","-1.1698546409606934"
"15","8w8e0103","Action distr","0.09488490025250132","classic-planet-112","-1.161468505859375"
"15","8w8e0103","Action distr","0.11860612531562666","classic-planet-112","-1.1530826091766357"
"15","8w8e0103","Action distr","0.11644965030988799","classic-planet-112","-1.1446964740753174"
"15","8w8e0103","Action distr","0.08410252522380798","classic-planet-112","-1.136310338973999"
"15","8w8e0103","Action distr","0.09704137525824","classic-planet-112","-1.1279244422912598"
"15","8w8e0103","Action distr","0.12291907532710399","classic-planet-112","-1.1195383071899414"
"15","8w8e0103","Action distr","0.11429317530414933","classic-planet-112","-1.111152172088623"
"15","8w8e0103","Action distr","0.13154497535005863","classic-planet-112","-1.1027662754058838"
"15","8w8e0103","Action distr","0.14879677539596797","classic-planet-112","-1.0943801403045654"
"15","8w8e0103","Action distr","0.10566727528119466","classic-planet-112","-1.085994005203247"
"15","8w8e0103","Action distr","0.1272320253385813","classic-planet-112","-1.0776081085205078"
"15","8w8e0103","Action distr","0.12076260032136531","classic-planet-112","-1.0692219734191895"
"15","8w8e0103","Action distr","0.14664030039022932","classic-planet-112","-1.060835838317871"
"15","8w8e0103","Action distr","0.14664030039022932","classic-planet-112","-1.0524499416351318"
"15","8w8e0103","Action distr","0.15310972540744533","classic-planet-112","-1.0440638065338135"
"15","8w8e0103","Action distr","0.16820505044761597","classic-planet-112","-1.0356776714324951"
"15","8w8e0103","Action distr","0.13801440036727464","classic-planet-112","-1.0272917747497559"
"15","8w8e0103","Action distr","0.18330037548778666","classic-planet-112","-1.0189056396484375"
"15","8w8e0103","Action distr","0.16389210043613864","classic-planet-112","-1.0105195045471191"
"15","8w8e0103","Action distr","0.15742267541892266","classic-planet-112","-1.0021336078643799"
"15","8w8e0103","Action distr","0.15310972540744533","classic-planet-112","-0.9937474727630615"
"15","8w8e0103","Action distr","0.18976980050500264","classic-planet-112","-0.9853614568710327"
"15","8w8e0103","Action distr","0.19408275051648","classic-planet-112","-0.9769753813743591"
"15","8w8e0103","Action distr","0.15742267541892266","classic-planet-112","-0.9685893058776855"
"15","8w8e0103","Action distr","0.21780397557960532","classic-planet-112","-0.9602032899856567"
"15","8w8e0103","Action distr","0.187613325499264","classic-planet-112","-0.9518172144889832"
"15","8w8e0103","Action distr","0.22858635060829866","classic-planet-112","-0.9434311389923096"
"15","8w8e0103","Action distr","0.20055217553369598","classic-planet-112","-0.9350451231002808"
"15","8w8e0103","Action distr","0.20055217553369598","classic-planet-112","-0.9266590476036072"
"15","8w8e0103","Action distr","0.22642987560255998","classic-planet-112","-0.9182729721069336"
"15","8w8e0103","Action distr","0.23289930061977598","classic-planet-112","-0.9098869562149048"
"15","8w8e0103","Action distr","0.23289930061977598","classic-planet-112","-0.9015008807182312"
"15","8w8e0103","Action distr","0.22858635060829866","classic-planet-112","-0.8931148052215576"
"15","8w8e0103","Action distr","0.23289930061977598","classic-planet-112","-0.8847287893295288"
"15","8w8e0103","Action distr","0.21564750057386664","classic-planet-112","-0.8763427138328552"
"15","8w8e0103","Action distr","0.2566205256829013","classic-planet-112","-0.8679566383361816"
"15","8w8e0103","Action distr","0.2242734005968213","classic-planet-112","-0.8595706224441528"
"15","8w8e0103","Action distr","0.2501511006656853","classic-planet-112","-0.851184606552124"
"15","8w8e0103","Action distr","0.252307575671424","classic-planet-112","-0.8427984714508057"
"15","8w8e0103","Action distr","0.2544640506771626","classic-planet-112","-0.8344124555587769"
"15","8w8e0103","Action distr","0.2695593757173333","classic-planet-112","-0.826026439666748"
"15","8w8e0103","Action distr","0.284654700757504","classic-planet-112","-0.8176403045654297"
"15","8w8e0103","Action distr","0.29328060078045864","classic-planet-112","-0.8092542886734009"
"15","8w8e0103","Action distr","0.26308995070011726","classic-planet-112","-0.8008682727813721"
"15","8w8e0103","Action distr","0.3191583008493227","classic-planet-112","-0.7924821376800537"
"15","8w8e0103","Action distr","0.3407230509067093","classic-planet-112","-0.7840961217880249"
"15","8w8e0103","Action distr","0.3213147758550613","classic-planet-112","-0.7757101058959961"
"15","8w8e0103","Action distr","0.3256277258665386","classic-planet-112","-0.7673239707946777"
"15","8w8e0103","Action distr","0.27818527574028795","classic-planet-112","-0.7589379549026489"
"15","8w8e0103","Action distr","0.3536619009411413","classic-planet-112","-0.7505519390106201"
"15","8w8e0103","Action distr","0.3385665759009706","classic-planet-112","-0.7421658039093018"
"15","8w8e0103","Action distr","0.2997500257976746","classic-planet-112","-0.733779788017273"
"15","8w8e0103","Action distr","0.3191583008493227","classic-planet-112","-0.7253937721252441"
"15","8w8e0103","Action distr","0.34287952591244797","classic-planet-112","-0.7170076370239258"
"15","8w8e0103","Action distr","0.37738312600426666","classic-planet-112","-0.708621621131897"
"15","8w8e0103","Action distr","0.3536619009411413","classic-planet-112","-0.7002356052398682"
"15","8w8e0103","Action distr","0.40110435106739195","classic-planet-112","-0.6918494701385498"
"15","8w8e0103","Action distr","0.3601313259583573","classic-planet-112","-0.683463454246521"
"15","8w8e0103","Action distr","0.41835615111330127","classic-planet-112","-0.6750774383544922"
"15","8w8e0103","Action distr","0.3579748509526186","classic-planet-112","-0.6666913628578186"
"15","8w8e0103","Action distr","0.3256277258665386","classic-planet-112","-0.658305287361145"
"15","8w8e0103","Action distr","0.3666007509755733","classic-planet-112","-0.6499192714691162"
"15","8w8e0103","Action distr","0.42051262611903995","classic-planet-112","-0.6415331959724426"
"15","8w8e0103","Action distr","0.42051262611903995","classic-planet-112","-0.633147120475769"
"15","8w8e0103","Action distr","0.3795396010100053","classic-planet-112","-0.6247611045837402"
"15","8w8e0103","Action distr","0.39463492605017597","classic-planet-112","-0.6163750290870667"
"15","8w8e0103","Action distr","0.4420773761764266","classic-planet-112","-0.6079889535903931"
"15","8w8e0103","Action distr","0.4291385261419946","classic-planet-112","-0.5996029376983643"
"15","8w8e0103","Action distr","0.446390326187904","classic-planet-112","-0.5912168622016907"
"15","8w8e0103","Action distr","0.4226691011247786","classic-planet-112","-0.5828307867050171"
"15","8w8e0103","Action distr","0.511084576360064","classic-planet-112","-0.5744447708129883"
"15","8w8e0103","Action distr","0.4226691011247786","classic-planet-112","-0.5660586953163147"
"15","8w8e0103","Action distr","0.38385255102148264","classic-planet-112","-0.5576726198196411"
"15","8w8e0103","Action distr","0.4140432011018239","classic-planet-112","-0.5492866039276123"
"15","8w8e0103","Action distr","0.4873633512969386","classic-planet-112","-0.5409005284309387"
"15","8w8e0103","Action distr","0.4248255761305173","classic-planet-112","-0.5325144529342651"
"15","8w8e0103","Action distr","0.45285975120511995","classic-planet-112","-0.5241284370422363"
"15","8w8e0103","Action distr","0.511084576360064","classic-planet-112","-0.5157423615455627"
"15","8w8e0103","Action distr","0.4744245012625066","classic-planet-112","-0.5073562860488892"
"15","8w8e0103","Action distr","0.5520576014690985","classic-planet-112","-0.49897027015686035"
"15","8w8e0103","Action distr","0.47658097626824525","classic-planet-112","-0.49058419466018677"
"15","8w8e0103","Action distr","0.5003022013313706","classic-planet-112","-0.48219814896583557"
"15","8w8e0103","Action distr","0.4959892513198933","classic-planet-112","-0.4738121032714844"
"15","8w8e0103","Action distr","0.46579860123955197","classic-planet-112","-0.4654260277748108"
"15","8w8e0103","Action distr","0.5261799014002345","classic-planet-112","-0.4570399820804596"
"15","8w8e0103","Action distr","0.5003022013313706","classic-planet-112","-0.4486539363861084"
"15","8w8e0103","Action distr","0.5822482515494399","classic-planet-112","-0.4402678608894348"
"15","8w8e0103","Action distr","0.49383277631415456","classic-planet-112","-0.431881844997406"
"15","8w8e0103","Action distr","0.5304928514117119","classic-planet-112","-0.4234957695007324"
"15","8w8e0103","Action distr","0.4722680262567679","classic-planet-112","-0.41510969400405884"
"15","8w8e0103","Action distr","0.5197104763830186","classic-planet-112","-0.40672367811203003"
"15","8w8e0103","Action distr","0.5434317014461439","classic-planet-112","-0.39833760261535645"
"15","8w8e0103","Action distr","0.5649964515035306","classic-planet-112","-0.38995152711868286"
"15","8w8e0103","Action distr","0.5348058014231892","classic-planet-112","-0.38156551122665405"
"15","8w8e0103","Action distr","0.5391187514346666","classic-planet-112","-0.37317943572998047"
"15","8w8e0103","Action distr","0.5585270264863147","classic-planet-112","-0.3647933602333069"
"15","8w8e0103","Action distr","0.5951871015838719","classic-planet-112","-0.3564073443412781"
"15","8w8e0103","Action distr","0.5822482515494399","classic-planet-112","-0.3480212688446045"
"15","8w8e0103","Action distr","0.6296907016756906","classic-planet-112","-0.3396351933479309"
"15","8w8e0103","Action distr","0.5757788265322239","classic-planet-112","-0.3312491774559021"
"15","8w8e0103","Action distr","0.5520576014690985","classic-planet-112","-0.3228631019592285"
"15","8w8e0103","Action distr","0.5175540013772799","classic-planet-112","-0.3144770562648773"
"15","8w8e0103","Action distr","0.6016565266010879","classic-planet-112","-0.3060910105705261"
"15","8w8e0103","Action distr","0.5908741515723946","classic-planet-112","-0.29770493507385254"
"15","8w8e0103","Action distr","0.608125951618304","classic-planet-112","-0.28931888937950134"
"15","8w8e0103","Action distr","0.5908741515723946","classic-planet-112","-0.28093284368515015"
"15","8w8e0103","Action distr","0.5800917765437013","classic-planet-112","-0.27254676818847656"
"15","8w8e0103","Action distr","0.5714658765207467","classic-planet-112","-0.26416072249412537"
"15","8w8e0103","Action distr","0.6016565266010879","classic-planet-112","-0.25577467679977417"
"15","8w8e0103","Action distr","0.5951871015838719","classic-planet-112","-0.24738861620426178"
"15","8w8e0103","Action distr","0.6167518516412587","classic-planet-112","-0.2390025556087494"
"15","8w8e0103","Action distr","0.6232212766584746","classic-planet-112","-0.2306165099143982"
"15","8w8e0103","Action distr","0.6038130016068266","classic-planet-112","-0.2222304493188858"
"15","8w8e0103","Action distr","0.608125951618304","classic-planet-112","-0.2138443887233734"
"15","8w8e0103","Action distr","0.5800917765437013","classic-planet-112","-0.20545834302902222"
"15","8w8e0103","Action distr","0.6943849518478505","classic-planet-112","-0.19707229733467102"
"15","8w8e0103","Action distr","0.6986979018593279","classic-planet-112","-0.18868622183799744"
"15","8w8e0103","Action distr","0.6296907016756906","classic-planet-112","-0.18030017614364624"
"15","8w8e0103","Action distr","0.6296907016756906","classic-planet-112","-0.17191413044929504"
"15","8w8e0103","Action distr","0.6059694766125652","classic-planet-112","-0.16352806985378265"
"15","8w8e0103","Action distr","0.5649964515035306","classic-planet-112","-0.15514200925827026"
"15","8w8e0103","Action distr","0.5649964515035306","classic-planet-112","-0.14675596356391907"
"15","8w8e0103","Action distr","0.6792896268076799","classic-planet-112","-0.13836990296840668"
"15","8w8e0103","Action distr","0.6555684017445546","classic-planet-112","-0.1299838423728943"
"15","8w8e0103","Action distr","0.5995000515953492","classic-planet-112","-0.12159779667854309"
"15","8w8e0103","Action distr","0.6577248767502932","classic-planet-112","-0.1132117360830307"
"15","8w8e0103","Action distr","0.6447860267158613","classic-planet-112","-0.1048256903886795"
"15","8w8e0103","Action distr","0.7310450269454078","classic-planet-112","-0.09643962979316711"
"15","8w8e0103","Action distr","0.6555684017445546","classic-planet-112","-0.08805356919765472"
"15","8w8e0103","Action distr","0.5930306265781332","classic-planet-112","-0.07966752350330353"
"15","8w8e0103","Action distr","0.6469425017216","classic-planet-112","-0.07128146290779114"
"15","8w8e0103","Action distr","0.5844047265551785","classic-planet-112","-0.06289540976285934"
"15","8w8e0103","Action distr","0.6534119267388159","classic-planet-112","-0.05450935661792755"
"15","8w8e0103","Action distr","0.5995000515953492","classic-planet-112","-0.04612330347299576"
"15","8w8e0103","Action distr","0.7526097770027945","classic-planet-112","-0.037737246602773666"
"15","8w8e0103","Action distr","0.6167518516412587","classic-planet-112","-0.029351193457841873"
"15","8w8e0103","Action distr","0.6145953766355199","classic-planet-112","-0.02096513658761978"
"15","8w8e0103","Action distr","0.7181061769109759","classic-planet-112","-0.012579082511365414"
"15","8w8e0103","Action distr","0.6318471766814292","classic-planet-112","-0.004193027503788471"
"15","8w8e0103","Action distr","0.6598813517560319","classic-planet-112","0.004193027503788471"
"15","8w8e0103","Action distr","0.6620378267617706","classic-planet-112","0.012579082511365414"
"15","8w8e0103","Action distr","0.6943849518478505","classic-planet-112","0.02096513658761978"
"15","8w8e0103","Action distr","0.6512554517330772","classic-planet-112","0.029351193457841873"
"15","8w8e0103","Action distr","0.6512554517330772","classic-planet-112","0.037737246602773666"
"15","8w8e0103","Action distr","0.6814461018134186","classic-planet-112","0.04612330347299576"
"15","8w8e0103","Action distr","0.7030108518708053","classic-planet-112","0.05450935661792755"
"15","8w8e0103","Action distr","0.6685072517789865","classic-planet-112","0.06289540976285934"
"15","8w8e0103","Action distr","0.6857590518248959","classic-planet-112","0.07128146290779114"
"15","8w8e0103","Action distr","0.5930306265781332","classic-planet-112","0.07966752350330353"
"15","8w8e0103","Action distr","0.7073238018822826","classic-planet-112","0.08805356919765472"
"15","8w8e0103","Action distr","0.7008543768650666","classic-planet-112","0.09643962979316711"
"15","8w8e0103","Action distr","0.6663507767732479","classic-planet-112","0.1048256903886795"
"15","8w8e0103","Action distr","0.5757788265322239","classic-planet-112","0.1132117360830307"
"15","8w8e0103","Action distr","0.5779353015379626","classic-planet-112","0.12159779667854309"
"15","8w8e0103","Action distr","0.5736223515264852","classic-planet-112","0.1299838423728943"
"15","8w8e0103","Action distr","0.6555684017445546","classic-planet-112","0.13836990296840668"
"15","8w8e0103","Action distr","0.5951871015838719","classic-planet-112","0.14675596356391907"
"15","8w8e0103","Action distr","0.6102824266240425","classic-planet-112","0.15514200925827026"
"15","8w8e0103","Action distr","0.5455881764518826","classic-planet-112","0.16352806985378265"
"15","8w8e0103","Action distr","0.5757788265322239","classic-planet-112","0.17191413044929504"
"15","8w8e0103","Action distr","0.5865612015609173","classic-planet-112","0.18030017614364624"
"15","8w8e0103","Action distr","0.6685072517789865","classic-planet-112","0.18868622183799744"
"15","8w8e0103","Action distr","0.6102824266240425","classic-planet-112","0.19707229733467102"
"15","8w8e0103","Action distr","0.6102824266240425","classic-planet-112","0.20545834302902222"
"15","8w8e0103","Action distr","0.6016565266010879","classic-planet-112","0.2138443887233734"
"15","8w8e0103","Action distr","0.5649964515035306","classic-planet-112","0.2222304493188858"
"15","8w8e0103","Action distr","0.6555684017445546","classic-planet-112","0.2306165099143982"
"15","8w8e0103","Action distr","0.5175540013772799","classic-planet-112","0.2390025556087494"
"15","8w8e0103","Action distr","0.5757788265322239","classic-planet-112","0.24738861620426178"
"15","8w8e0103","Action distr","0.6447860267158613","classic-planet-112","0.25577467679977417"
"15","8w8e0103","Action distr","0.6124389016297813","classic-planet-112","0.26416072249412537"
"15","8w8e0103","Action distr","0.5865612015609173","classic-planet-112","0.27254676818847656"
"15","8w8e0103","Action distr","0.5434317014461439","classic-planet-112","0.28093284368515015"
"15","8w8e0103","Action distr","0.5736223515264852","classic-planet-112","0.28931888937950134"
"15","8w8e0103","Action distr","0.5887176765666559","classic-planet-112","0.29770493507385254"
"15","8w8e0103","Action distr","0.54990112646336","classic-planet-112","0.3060910105705261"
"15","8w8e0103","Action distr","0.54990112646336","classic-planet-112","0.3144770562648773"
"15","8w8e0103","Action distr","0.6038130016068266","classic-planet-112","0.3228631019592285"
"15","8w8e0103","Action distr","0.6685072517789865","classic-planet-112","0.3312491774559021"
"15","8w8e0103","Action distr","0.5175540013772799","classic-planet-112","0.3396351933479309"
"15","8w8e0103","Action distr","0.6318471766814292","classic-planet-112","0.3480212688446045"
"15","8w8e0103","Action distr","0.5412752264404053","classic-planet-112","0.3564073443412781"
"15","8w8e0103","Action distr","0.54990112646336","classic-planet-112","0.3647933602333069"
"15","8w8e0103","Action distr","0.5542140764748373","classic-planet-112","0.37317943572998047"
"15","8w8e0103","Action distr","0.5455881764518826","classic-planet-112","0.38156551122665405"
"15","8w8e0103","Action distr","0.5412752264404053","classic-planet-112","0.38995152711868286"
"15","8w8e0103","Action distr","0.49383277631415456","classic-planet-112","0.39833760261535645"
"15","8w8e0103","Action distr","0.5391187514346666","classic-planet-112","0.40672367811203003"
"15","8w8e0103","Action distr","0.48520687629119996","classic-planet-112","0.41510969400405884"
"15","8w8e0103","Action distr","0.5067716263485866","classic-planet-112","0.4234957695007324"
"15","8w8e0103","Action distr","0.5563705514805759","classic-planet-112","0.431881844997406"
"15","8w8e0103","Action distr","0.5520576014690985","classic-planet-112","0.4402678608894348"
"15","8w8e0103","Action distr","0.54990112646336","classic-planet-112","0.4486539363861084"
"15","8w8e0103","Action distr","0.5197104763830186","classic-planet-112","0.4570399820804596"
"15","8w8e0103","Action distr","0.4808939262797226","classic-planet-112","0.4654260277748108"
"15","8w8e0103","Action distr","0.4485468011936426","classic-planet-112","0.4738121032714844"
"15","8w8e0103","Action distr","0.4226691011247786","classic-planet-112","0.48219814896583557"
"15","8w8e0103","Action distr","0.4442338511821653","classic-planet-112","0.49058419466018677"
"15","8w8e0103","Action distr","0.446390326187904","classic-planet-112","0.49897027015686035"
"15","8w8e0103","Action distr","0.4614856512280746","classic-planet-112","0.5073562860488892"
"15","8w8e0103","Action distr","0.46579860123955197","classic-planet-112","0.5157423615455627"
"15","8w8e0103","Action distr","0.5089281013543252","classic-planet-112","0.5241284370422363"
"15","8w8e0103","Action distr","0.3967914010559146","classic-planet-112","0.5325144529342651"
"15","8w8e0103","Action distr","0.49383277631415456","classic-planet-112","0.5409005284309387"
"15","8w8e0103","Action distr","0.4507032761993813","classic-planet-112","0.5492866039276123"
"15","8w8e0103","Action distr","0.43776442616494926","classic-planet-112","0.5576726198196411"
"15","8w8e0103","Action distr","0.43992090117068794","classic-planet-112","0.5660586953163147"
"15","8w8e0103","Action distr","0.4571727012165973","classic-planet-112","0.5744447708129883"
"15","8w8e0103","Action distr","0.43345147615347196","classic-planet-112","0.5828307867050171"
"15","8w8e0103","Action distr","0.4808939262797226","classic-planet-112","0.5912168622016907"
"15","8w8e0103","Action distr","0.4032608260731306","classic-planet-112","0.5996029376983643"
"15","8w8e0103","Action distr","0.42051262611903995","classic-planet-112","0.6079889535903931"
"15","8w8e0103","Action distr","0.4226691011247786","classic-planet-112","0.6163750290870667"
"15","8w8e0103","Action distr","0.43776442616494926","classic-planet-112","0.6247611045837402"
"15","8w8e0103","Action distr","0.4312950011477333","classic-planet-112","0.633147120475769"
"15","8w8e0103","Action distr","0.4118867260960853","classic-planet-112","0.6415331959724426"
"15","8w8e0103","Action distr","0.36228780096409596","classic-planet-112","0.6499192714691162"
"15","8w8e0103","Action distr","0.3213147758550613","classic-planet-112","0.658305287361145"
"15","8w8e0103","Action distr","0.38385255102148264","classic-planet-112","0.6666913628578186"
"15","8w8e0103","Action distr","0.3277842008722773","classic-planet-112","0.6750774383544922"
"15","8w8e0103","Action distr","0.36875722598131194","classic-planet-112","0.683463454246521"
"15","8w8e0103","Action distr","0.31053240082636796","classic-planet-112","0.6918494701385498"
"15","8w8e0103","Action distr","0.38816550103296","classic-planet-112","0.7002356052398682"
"15","8w8e0103","Action distr","0.317001825843584","classic-planet-112","0.708621621131897"
"15","8w8e0103","Action distr","0.3213147758550613","classic-planet-112","0.7170076370239258"
"15","8w8e0103","Action distr","0.31053240082636796","classic-planet-112","0.7253937721252441"
"15","8w8e0103","Action distr","0.30621945081489066","classic-planet-112","0.733779788017273"
"15","8w8e0103","Action distr","0.31268887583210664","classic-planet-112","0.7421658039093018"
"15","8w8e0103","Action distr","0.3277842008722773","classic-planet-112","0.7505519390106201"
"15","8w8e0103","Action distr","0.3277842008722773","classic-planet-112","0.7589379549026489"
"15","8w8e0103","Action distr","0.31053240082636796","classic-planet-112","0.7673239707946777"
"15","8w8e0103","Action distr","0.2824982257517653","classic-planet-112","0.7757101058959961"
"15","8w8e0103","Action distr","0.27818527574028795","classic-planet-112","0.7840961217880249"
"15","8w8e0103","Action distr","0.31268887583210664","classic-planet-112","0.7924821376800537"
"15","8w8e0103","Action distr","0.27171585072307197","classic-planet-112","0.8008682727813721"
"15","8w8e0103","Action distr","0.2544640506771626","classic-planet-112","0.8092542886734009"
"15","8w8e0103","Action distr","0.284654700757504","classic-planet-112","0.8176403045654297"
"15","8w8e0103","Action distr","0.24583815065420797","classic-planet-112","0.826026439666748"
"15","8w8e0103","Action distr","0.27171585072307197","classic-planet-112","0.8344124555587769"
"15","8w8e0103","Action distr","0.24152520064273061","classic-planet-112","0.8427984714508057"
"15","8w8e0103","Action distr","0.2307428256140373","classic-planet-112","0.851184606552124"
"15","8w8e0103","Action distr","0.25877700068863996","classic-planet-112","0.8595706224441528"
"15","8w8e0103","Action distr","0.21564750057386664","classic-planet-112","0.8679566383361816"
"15","8w8e0103","Action distr","0.26308995070011726","classic-planet-112","0.8763427138328552"
"15","8w8e0103","Action distr","0.25877700068863996","classic-planet-112","0.8847287893295288"
"15","8w8e0103","Action distr","0.2501511006656853","classic-planet-112","0.8931148052215576"
"15","8w8e0103","Action distr","0.22642987560255998","classic-planet-112","0.9015008807182312"
"15","8w8e0103","Action distr","0.23289930061977598","classic-planet-112","0.9098869562149048"
"15","8w8e0103","Action distr","0.2048651255451733","classic-planet-112","0.9182729721069336"
"15","8w8e0103","Action distr","0.23505577562551463","classic-planet-112","0.9266590476036072"
"15","8w8e0103","Action distr","0.19192627551074132","classic-planet-112","0.9350451231002808"
"15","8w8e0103","Action distr","0.16820505044761597","classic-planet-112","0.9434311389923096"
"15","8w8e0103","Action distr","0.24583815065420797","classic-planet-112","0.9518172144889832"
"15","8w8e0103","Action distr","0.18976980050500264","classic-planet-112","0.9602032899856567"
"15","8w8e0103","Action distr","0.13154497535005863","classic-planet-112","0.9685893058776855"
"15","8w8e0103","Action distr","0.17036152545335465","classic-planet-112","0.9769753813743591"
"15","8w8e0103","Action distr","0.16820505044761597","classic-planet-112","0.9853614568710327"
"15","8w8e0103","Action distr","0.1660485754418773","classic-planet-112","0.9937474727630615"
"15","8w8e0103","Action distr","0.15310972540744533","classic-planet-112","1.0021336078643799"
"15","8w8e0103","Action distr","0.16389210043613864","classic-planet-112","1.0105195045471191"
"15","8w8e0103","Action distr","0.1617356254304","classic-planet-112","1.0189056396484375"
"15","8w8e0103","Action distr","0.12507555033284265","classic-planet-112","1.0272917747497559"
"15","8w8e0103","Action distr","0.17467447546483197","classic-planet-112","1.0356776714324951"
"15","8w8e0103","Action distr","0.15095325040170665","classic-planet-112","1.0440638065338135"
"15","8w8e0103","Action distr","0.18114390048204798","classic-planet-112","1.0524499416351318"
"15","8w8e0103","Action distr","0.15310972540744533","classic-planet-112","1.060835838317871"
"15","8w8e0103","Action distr","0.14017087537301332","classic-planet-112","1.0692219734191895"
"15","8w8e0103","Action distr","0.15095325040170665","classic-planet-112","1.0776081085205078"
"15","8w8e0103","Action distr","0.12938850034431998","classic-planet-112","1.085994005203247"
"15","8w8e0103","Action distr","0.12938850034431998","classic-planet-112","1.0943801403045654"
"15","8w8e0103","Action distr","0.11644965030988799","classic-planet-112","1.1027662754058838"
"15","8w8e0103","Action distr","0.08841547523528533","classic-planet-112","1.111152172088623"
"15","8w8e0103","Action distr","0.13801440036727464","classic-planet-112","1.1195383071899414"
"15","8w8e0103","Action distr","0.12076260032136531","classic-planet-112","1.1279244422912598"
"15","8w8e0103","Action distr","0.09057195024102399","classic-planet-112","1.136310338973999"
"15","8w8e0103","Action distr","0.12291907532710399","classic-planet-112","1.1446964740753174"
"15","8w8e0103","Action distr","0.11644965030988799","classic-planet-112","1.1530826091766357"
"15","8w8e0103","Action distr","0.10998022529267198","classic-planet-112","1.161468505859375"
"15","8w8e0103","Action distr","0.10782375028693332","classic-planet-112","1.1698546409606934"
"15","8w8e0103","Action distr","0.10782375028693332","classic-planet-112","1.1782407760620117"
"15","8w8e0103","Action distr","0.10782375028693332","classic-planet-112","1.186626672744751"
"15","8w8e0103","Action distr","0.08410252522380798","classic-planet-112","1.1950128078460693"
"15","8w8e0103","Action distr","0.08194605021806932","classic-planet-112","1.2033989429473877"
"15","8w8e0103","Action distr","0.08841547523528533","classic-planet-112","1.211784839630127"
"15","8w8e0103","Action distr","0.06685072517789865","classic-planet-112","1.2201709747314453"
"15","8w8e0103","Action distr","0.09488490025250132","classic-planet-112","1.2285571098327637"
"15","8w8e0103","Action distr","0.09919785026397865","classic-planet-112","1.236943006515503"
"15","8w8e0103","Action distr","0.08841547523528533","classic-planet-112","1.2453291416168213"
"15","8w8e0103","Action distr","0.07978957521233067","classic-planet-112","1.2537152767181396"
"15","8w8e0103","Action distr","0.058224825154943996","classic-planet-112","1.262101173400879"
"15","8w8e0103","Action distr","0.043129500114773324","classic-planet-112","1.2704873085021973"
"15","8w8e0103","Action distr","0.10351080027545598","classic-planet-112","1.2788734436035156"
"15","8w8e0103","Action distr","0.056068350149205325","classic-planet-112","1.2872593402862549"
"15","8w8e0103","Action distr","0.06469425017215999","classic-planet-112","1.2956454753875732"
"15","8w8e0103","Action distr","0.06685072517789865","classic-planet-112","1.3040316104888916"
"15","8w8e0103","Action distr","0.045285975120511995","classic-planet-112","1.3124175071716309"
"15","8w8e0103","Action distr","0.049598925131989324","classic-planet-112","1.3208036422729492"
"15","8w8e0103","Action distr","0.03666007509755733","classic-planet-112","1.3291897773742676"
"15","8w8e0103","Action distr","0.06253777516642132","classic-planet-112","1.3375756740570068"
"15","8w8e0103","Action distr","0.05175540013772799","classic-planet-112","1.3459618091583252"
"15","8w8e0103","Action distr","0.038816550103295995","classic-planet-112","1.354347825050354"
"15","8w8e0103","Action distr","0.058224825154943996","classic-planet-112","1.3627338409423828"
"15","8w8e0103","Action distr","0.043129500114773324","classic-planet-112","1.3711199760437012"
"15","8w8e0103","Action distr","0.04744245012625066","classic-planet-112","1.37950599193573"
"15","8w8e0103","Action distr","0.04744245012625066","classic-planet-112","1.3878920078277588"
"15","8w8e0103","Action distr","0.03666007509755733","classic-planet-112","1.3962781429290771"
"15","8w8e0103","Action distr","0.04097302510903466","classic-planet-112","1.404664158821106"
"15","8w8e0103","Action distr","0.038816550103295995","classic-planet-112","1.4130501747131348"
"15","8w8e0103","Action distr","0.038816550103295995","classic-planet-112","1.4214363098144531"
"15","8w8e0103","Action distr","0.028034175074602662","classic-planet-112","1.429822325706482"
"15","8w8e0103","Action distr","0.038816550103295995","classic-planet-112","1.4382083415985107"
"15","8w8e0103","Action distr","0.03666007509755733","classic-planet-112","1.446594476699829"
"15","8w8e0103","Action distr","0.025877700068863994","classic-planet-112","1.454980492591858"
"15","8w8e0103","Action distr","0.032347125086079995","classic-planet-112","1.4633665084838867"
"15","8w8e0103","Action distr","0.03450360009181866","classic-planet-112","1.471752643585205"
"15","8w8e0103","Action distr","0.038816550103295995","classic-planet-112","1.4801386594772339"
"15","8w8e0103","Action distr","0.03450360009181866","classic-planet-112","1.4885246753692627"
"15","8w8e0103","Action distr","0.025877700068863994","classic-planet-112","1.496910810470581"
"15","8w8e0103","Action distr","0.019408275051647998","classic-planet-112","1.5052968263626099"
"15","8w8e0103","Action distr","0.015095325040170663","classic-planet-112","1.5136828422546387"
"15","8w8e0103","Action distr","0.028034175074602662","classic-planet-112","1.522068977355957"
"15","8w8e0103","Action distr","0.021564750057386662","classic-planet-112","1.5304549932479858"
"15","8w8e0103","Action distr","0.021564750057386662","classic-planet-112","1.5388410091400146"
"15","8w8e0103","Action distr","0.015095325040170663","classic-planet-112","1.547227144241333"
"15","8w8e0103","Action distr","0.019408275051647998","classic-planet-112","1.5556131601333618"
"15","8w8e0103","Action distr","0.015095325040170663","classic-planet-112","1.5639991760253906"
"15","8w8e0103","Action distr","0.02372122506312533","classic-planet-112","1.572385311126709"
"15","8w8e0103","Action distr","0.021564750057386662","classic-planet-112","1.5807713270187378"
"15","8w8e0103","Action distr","0.015095325040170663","classic-planet-112","1.5891573429107666"
"15","8w8e0103","Action distr","0.015095325040170663","classic-planet-112","1.597543478012085"
"15","8w8e0103","Action distr","0.008625900022954665","classic-planet-112","1.6059294939041138"
"15","8w8e0103","Action distr","0.015095325040170663","classic-planet-112","1.6143155097961426"
"15","8w8e0103","Action distr","0.012938850034431997","classic-planet-112","1.622701644897461"
"15","8w8e0103","Action distr","0.008625900022954665","classic-planet-112","1.6310876607894897"
"15","8w8e0103","Action distr","0.008625900022954665","classic-planet-112","1.6394736766815186"
"15","8w8e0103","Action distr","0.008625900022954665","classic-planet-112","1.647859811782837"
"15","8w8e0103","Action distr","0.008625900022954665","classic-planet-112","1.6562458276748657"
"15","8w8e0103","Action distr","0.012938850034431997","classic-planet-112","1.6646318435668945"
"15","8w8e0103","Action distr","0.004312950011477332","classic-planet-112","1.673017978668213"
"15","8w8e0103","Action distr","0.004312950011477332","classic-planet-112","1.6814039945602417"
"15","8w8e0103","Action distr","0.008625900022954665","classic-planet-112","1.6897900104522705"
"15","8w8e0103","Action distr","0.006469425017215999","classic-planet-112","1.6981761455535889"
"15","8w8e0103","Action distr","0.006469425017215999","classic-planet-112","1.7065621614456177"
"15","8w8e0103","Action distr","0.008625900022954665","classic-planet-112","1.7149481773376465"
"15","8w8e0103","Action distr","0.008625900022954665","classic-planet-112","1.7233343124389648"
"15","8w8e0103","Action distr","0.015095325040170663","classic-planet-112","1.731720209121704"
"15","8w8e0103","Action distr","0.002156475005738666","classic-planet-112","1.7401063442230225"
"15","8w8e0103","Action distr","0.008625900022954665","classic-planet-112","1.7484924793243408"
"15","8w8e0103","Action distr","0.006469425017215999","classic-planet-112","1.75687837600708"
"15","8w8e0103","Action distr","0.006469425017215999","classic-planet-112","1.7652645111083984"
"15","8w8e0103","Action distr","0.006469425017215999","classic-planet-112","1.7736506462097168"
"15","8w8e0103","Action distr","0.002156475005738666","classic-planet-112","1.782036542892456"
"15","8w8e0103","Action distr","0.010782375028693331","classic-planet-112","1.7904226779937744"
"15","8w8e0103","Action distr","0.025877700068863994","classic-planet-112","1.7988088130950928"
"15","8w8e0103","Action distr","0.002156475005738666","classic-planet-112","1.807194709777832"
"15","8w8e0103","Action distr","0.002156475005738666","classic-planet-112","1.8155808448791504"
"15","8w8e0103","Action distr","0","classic-planet-112","1.8239669799804688"
"15","8w8e0103","Action distr","0","classic-planet-112","1.832352876663208"
"15","8w8e0103","Action distr","0.002156475005738666","classic-planet-112","1.8407390117645264"
"15","8w8e0103","Action distr","0","classic-planet-112","1.8491251468658447"
"15","8w8e0103","Action distr","0","classic-planet-112","1.857511043548584"
"15","8w8e0103","Action distr","0","classic-planet-112","1.8658971786499023"
"15","8w8e0103","Action distr","0","classic-planet-112","1.8742833137512207"
"15","8w8e0103","Action distr","0","classic-planet-112","1.88266921043396"
"15","8w8e0103","Action distr","0","classic-planet-112","1.8910553455352783"
"15","8w8e0103","Action distr","0","classic-planet-112","1.8994414806365967"
"15","8w8e0103","Action distr","0","classic-planet-112","1.907827377319336"
"15","8w8e0103","Action distr","0","classic-planet-112","1.9162135124206543"
"15","8w8e0103","Action distr","0.002156475005738666","classic-planet-112","1.9245996475219727"
"15","8w8e0103","Action distr","0","classic-planet-112","1.932985544204712"
"15","8w8e0103","Action distr","0","classic-planet-112","1.9413716793060303"
"15","8w8e0103","Action distr","0","classic-planet-112","1.9497578144073486"
"15","8w8e0103","Action distr","0","classic-planet-112","1.958143711090088"
"15","8w8e0103","Action distr","0","classic-planet-112","1.9665298461914062"
"15","8w8e0103","Action distr","0","classic-planet-112","1.9749159812927246"
"15","8w8e0103","Action distr","0","classic-planet-112","1.9833018779754639"
"15","8w8e0103","Action distr","0","classic-planet-112","1.9916880130767822"
"15","8w8e0103","Action distr","0","classic-planet-112","2.0000739097595215"
"15","8w8e0103","Action distr","0","classic-planet-112","2.00846004486084"
"15","8w8e0103","Action distr","0","classic-planet-112","2.016846179962158"
"15","8w8e0103","Action distr","0","classic-planet-112","2.0252323150634766"
"15","8w8e0103","Action distr","0","classic-planet-112","2.033618211746216"
"15","8w8e0103","Action distr","0","classic-planet-112","2.042004346847534"
"15","8w8e0103","Action distr","0","classic-planet-112","2.0503902435302734"
"15","8w8e0103","Action distr","0","classic-planet-112","2.058776378631592"
"15","8w8e0103","Action distr","0","classic-planet-112","2.06716251373291"
"15","8w8e0103","Action distr","0","classic-planet-112","2.0755486488342285"
"15","8w8e0103","Action distr","0","classic-planet-112","2.0839345455169678"
"15","8w8e0103","Action distr","0","classic-planet-112","2.092320680618286"
"15","8w8e0103","Policy distr","0.0014929879689589143","classic-planet-112","-2.092320680618286"
"15","8w8e0103","Policy distr","0.001567660248838365","classic-planet-112","-2.0839345455169678"
"15","8w8e0103","Policy distr","0.0016457409365102649","classic-planet-112","-2.0755486488342285"
"15","8w8e0103","Policy distr","0.0017273760167881846","classic-planet-112","-2.06716251373291"
"15","8w8e0103","Policy distr","0.0018127041403204203","classic-planet-112","-2.058776378631592"
"15","8w8e0103","Policy distr","0.0019018745515495539","classic-planet-112","-2.0503902435302734"
"15","8w8e0103","Policy distr","0.0019950387068092823","classic-planet-112","-2.042004346847534"
"15","8w8e0103","Policy distr","0.0020923586562275887","classic-planet-112","-2.033618211746216"
"15","8w8e0103","Policy distr","0.0021939927246421576","classic-planet-112","-2.0252323150634766"
"15","8w8e0103","Policy distr","0.002300115767866373","classic-planet-112","-2.016846179962158"
"15","8w8e0103","Policy distr","0.002410899382084608","classic-planet-112","-2.00846004486084"
"15","8w8e0103","Policy distr","0.0025265237782150507","classic-planet-112","-2.0000739097595215"
"15","8w8e0103","Policy distr","0.0026471707969903946","classic-planet-112","-1.9916880130767822"
"15","8w8e0103","Policy distr","0.00277303927578032","classic-planet-112","-1.9833018779754639"
"15","8w8e0103","Policy distr","0.0029043194372206926","classic-planet-112","-1.9749159812927246"
"15","8w8e0103","Policy distr","0.003041221294552088","classic-planet-112","-1.9665298461914062"
"15","8w8e0103","Policy distr","0.003183953929692507","classic-planet-112","-1.958143711090088"
"15","8w8e0103","Policy distr","0.003332726890221238","classic-planet-112","-1.9497578144073486"
"15","8w8e0103","Policy distr","0.0034877732396125793","classic-planet-112","-1.9413716793060303"
"15","8w8e0103","Policy distr","0.0036493178922683","classic-planet-112","-1.932985544204712"
"15","8w8e0103","Policy distr","0.0038175885565578938","classic-planet-112","-1.9245996475219727"
"15","8w8e0103","Policy distr","0.003992841113358736","classic-planet-112","-1.9162135124206543"
"15","8w8e0103","Policy distr","0.004175323527306318","classic-planet-112","-1.907827377319336"
"15","8w8e0103","Policy distr","0.004365283530205488","classic-planet-112","-1.8994414806365967"
"15","8w8e0103","Policy distr","0.004562995862215757","classic-planet-112","-1.8910553455352783"
"15","8w8e0103","Policy distr","0.004768728278577328","classic-planet-112","-1.88266921043396"
"15","8w8e0103","Policy distr","0.004982755519449711","classic-planet-112","-1.8742833137512207"
"15","8w8e0103","Policy distr","0.0052053723484277725","classic-planet-112","-1.8658971786499023"
"15","8w8e0103","Policy distr","0.005436873994767666","classic-planet-112","-1.857511043548584"
"15","8w8e0103","Policy distr","0.0056775459088385105","classic-planet-112","-1.8491251468658447"
"15","8w8e0103","Policy distr","0.005927718710154295","classic-planet-112","-1.8407390117645264"
"15","8w8e0103","Policy distr","0.0061877029947936535","classic-planet-112","-1.832352876663208"
"15","8w8e0103","Policy distr","0.006457813549786806","classic-planet-112","-1.8239669799804688"
"15","8w8e0103","Policy distr","0.006738406140357256","classic-planet-112","-1.8155808448791504"
"15","8w8e0103","Policy distr","0.007029810920357704","classic-planet-112","-1.807194709777832"
"15","8w8e0103","Policy distr","0.007332370150834322","classic-planet-112","-1.7988088130950928"
"15","8w8e0103","Policy distr","0.0076464638113975525","classic-planet-112","-1.7904226779937744"
"15","8w8e0103","Policy distr","0.007972449995577335","classic-planet-112","-1.782036542892456"
"15","8w8e0103","Policy distr","0.008310693316161633","classic-planet-112","-1.7736506462097168"
"15","8w8e0103","Policy distr","0.008661599829792976","classic-planet-112","-1.7652645111083984"
"15","8w8e0103","Policy distr","0.009025556035339832","classic-planet-112","-1.75687837600708"
"15","8w8e0103","Policy distr","0.00940294936299324","classic-planet-112","-1.7484924793243408"
"15","8w8e0103","Policy distr","0.009794210083782673","classic-planet-112","-1.7401063442230225"
"15","8w8e0103","Policy distr","0.010199759155511856","classic-planet-112","-1.731720209121704"
"15","8w8e0103","Policy distr","0.010620002634823322","classic-planet-112","-1.7233343124389648"
"15","8w8e0103","Policy distr","0.01105540618300438","classic-planet-112","-1.7149481773376465"
"15","8w8e0103","Policy distr","0.01150639820843935","classic-planet-112","-1.7065621614456177"
"15","8w8e0103","Policy distr","0.011973442509770393","classic-planet-112","-1.6981761455535889"
"15","8w8e0103","Policy distr","0.012457011267542839","classic-planet-112","-1.6897900104522705"
"15","8w8e0103","Policy distr","0.012957559898495674","classic-planet-112","-1.6814039945602417"
"15","8w8e0103","Policy distr","0.013475582003593445","classic-planet-112","-1.673017978668213"
"15","8w8e0103","Policy distr","0.014011572115123272","classic-planet-112","-1.6646318435668945"
"15","8w8e0103","Policy distr","0.014566020108759403","classic-planet-112","-1.6562458276748657"
"15","8w8e0103","Policy distr","0.015139439143240452","classic-planet-112","-1.647859811782837"
"15","8w8e0103","Policy distr","0.015732359141111374","classic-planet-112","-1.6394736766815186"
"15","8w8e0103","Policy distr","0.01634528487920761","classic-planet-112","-1.6310876607894897"
"15","8w8e0103","Policy distr","0.016978761181235313","classic-planet-112","-1.622701644897461"
"15","8w8e0103","Policy distr","0.01763334684073925","classic-planet-112","-1.6143155097961426"
"15","8w8e0103","Policy distr","0.018309563398361206","classic-planet-112","-1.6059294939041138"
"15","8w8e0103","Policy distr","0.019007982686161995","classic-planet-112","-1.597543478012085"
"15","8w8e0103","Policy distr","0.019729195162653923","classic-planet-112","-1.5891573429107666"
"15","8w8e0103","Policy distr","0.020473744720220566","classic-planet-112","-1.5807713270187378"
"15","8w8e0103","Policy distr","0.021242229267954826","classic-planet-112","-1.572385311126709"
"15","8w8e0103","Policy distr","0.022035256028175354","classic-planet-112","-1.5639991760253906"
"15","8w8e0103","Policy distr","0.022853389382362366","classic-planet-112","-1.5556131601333618"
"15","8w8e0103","Policy distr","0.023697257041931152","classic-planet-112","-1.547227144241333"
"15","8w8e0103","Policy distr","0.02456747554242611","classic-planet-112","-1.5388410091400146"
"15","8w8e0103","Policy distr","0.025464652106165886","classic-planet-112","-1.5304549932479858"
"15","8w8e0103","Policy distr","0.02638942375779152","classic-planet-112","-1.522068977355957"
"15","8w8e0103","Policy distr","0.027342429384589195","classic-planet-112","-1.5136828422546387"
"15","8w8e0103","Policy distr","0.02832428179681301","classic-planet-112","-1.5052968263626099"
"15","8w8e0103","Policy distr","0.029335644096136093","classic-planet-112","-1.496910810470581"
"15","8w8e0103","Policy distr","0.030377183109521866","classic-planet-112","-1.4885246753692627"
"15","8w8e0103","Policy distr","0.03144950419664383","classic-planet-112","-1.4801386594772339"
"15","8w8e0103","Policy distr","0.03255331143736839","classic-planet-112","-1.471752643585205"
"15","8w8e0103","Policy distr","0.03368927165865898","classic-planet-112","-1.4633665084838867"
"15","8w8e0103","Policy distr","0.03485803306102753","classic-planet-112","-1.454980492591858"
"15","8w8e0103","Policy distr","0.03606025502085686","classic-planet-112","-1.446594476699829"
"15","8w8e0103","Policy distr","0.037296656519174576","classic-planet-112","-1.4382083415985107"
"15","8w8e0103","Policy distr","0.03856787085533142","classic-planet-112","-1.429822325706482"
"15","8w8e0103","Policy distr","0.0398746021091938","classic-planet-112","-1.4214363098144531"
"15","8w8e0103","Policy distr","0.041217535734176636","classic-planet-112","-1.4130501747131348"
"15","8w8e0103","Policy distr","0.04259732738137245","classic-planet-112","-1.404664158821106"
"15","8w8e0103","Policy distr","0.04401468485593796","classic-planet-112","-1.3962781429290771"
"15","8w8e0103","Policy distr","0.04547031223773956","classic-planet-112","-1.3878920078277588"
"15","8w8e0103","Policy distr","0.046964846551418304","classic-planet-112","-1.37950599193573"
"15","8w8e0103","Policy distr","0.048499010503292084","classic-planet-112","-1.3711199760437012"
"15","8w8e0103","Policy distr","0.050073493272066116","classic-planet-112","-1.3627338409423828"
"15","8w8e0103","Policy distr","0.051688916981220245","classic-planet-112","-1.354347825050354"
"15","8w8e0103","Policy distr","0.05334601551294327","classic-planet-112","-1.3459618091583252"
"15","8w8e0103","Policy distr","0.0550454743206501","classic-planet-112","-1.3375756740570068"
"15","8w8e0103","Policy distr","0.056787893176078796","classic-planet-112","-1.3291897773742676"
"15","8w8e0103","Policy distr","0.05857403203845024","classic-planet-112","-1.3208036422729492"
"15","8w8e0103","Policy distr","0.06040448695421219","classic-planet-112","-1.3124175071716309"
"15","8w8e0103","Policy distr","0.06227991357445717","classic-planet-112","-1.3040316104888916"
"15","8w8e0103","Policy distr","0.06420102715492249","classic-planet-112","-1.2956454753875732"
"15","8w8e0103","Policy distr","0.06616843491792679","classic-planet-112","-1.2872593402862549"
"15","8w8e0103","Policy distr","0.06818271428346634","classic-planet-112","-1.2788734436035156"
"15","8w8e0103","Policy distr","0.07024459540843964","classic-planet-112","-1.2704873085021973"
"15","8w8e0103","Policy distr","0.07235465943813324","classic-planet-112","-1.262101173400879"
"15","8w8e0103","Policy distr","0.07451341301202774","classic-planet-112","-1.2537152767181396"
"15","8w8e0103","Policy distr","0.07672161608934402","classic-planet-112","-1.2453291416168213"
"15","8w8e0103","Policy distr","0.07897976785898209","classic-planet-112","-1.236943006515503"
"15","8w8e0103","Policy distr","0.08128838241100311","classic-planet-112","-1.2285571098327637"
"15","8w8e0103","Policy distr","0.08364815264940262","classic-planet-112","-1.2201709747314453"
"15","8w8e0103","Policy distr","0.08605954796075821","classic-planet-112","-1.211784839630127"
"15","8w8e0103","Policy distr","0.08852307498455048","classic-planet-112","-1.2033989429473877"
"15","8w8e0103","Policy distr","0.09103931486606598","classic-planet-112","-1.1950128078460693"
"15","8w8e0103","Policy distr","0.09360872954130173","classic-planet-112","-1.186626672744751"
"15","8w8e0103","Policy distr","0.09623174369335175","classic-planet-112","-1.1782407760620117"
"15","8w8e0103","Policy distr","0.0989089161157608","classic-planet-112","-1.1698546409606934"
"15","8w8e0103","Policy distr","0.10164066404104233","classic-planet-112","-1.161468505859375"
"15","8w8e0103","Policy distr","0.10442731529474258","classic-planet-112","-1.1530826091766357"
"15","8w8e0103","Policy distr","0.10726939886808395","classic-planet-112","-1.1446964740753174"
"15","8w8e0103","Policy distr","0.1101672351360321","classic-planet-112","-1.136310338973999"
"15","8w8e0103","Policy distr","0.11312112212181091","classic-planet-112","-1.1279244422912598"
"15","8w8e0103","Policy distr","0.11613153666257858","classic-planet-112","-1.1195383071899414"
"15","8w8e0103","Policy distr","0.11919867247343063","classic-planet-112","-1.111152172088623"
"15","8w8e0103","Policy distr","0.12232277542352676","classic-planet-112","-1.1027662754058838"
"15","8w8e0103","Policy distr","0.1255042403936386","classic-planet-112","-1.0943801403045654"
"15","8w8e0103","Policy distr","0.12874320149421692","classic-planet-112","-1.085994005203247"
"15","8w8e0103","Policy distr","0.13203977048397064","classic-planet-112","-1.0776081085205078"
"15","8w8e0103","Policy distr","0.13539430499076843","classic-planet-112","-1.0692219734191895"
"15","8w8e0103","Policy distr","0.13880689442157745","classic-planet-112","-1.060835838317871"
"15","8w8e0103","Policy distr","0.14227746427059174","classic-planet-112","-1.0524499416351318"
"15","8w8e0103","Policy distr","0.14580637216567993","classic-planet-112","-1.0440638065338135"
"15","8w8e0103","Policy distr","0.1493934839963913","classic-planet-112","-1.0356776714324951"
"15","8w8e0103","Policy distr","0.15303875505924225","classic-planet-112","-1.0272917747497559"
"15","8w8e0103","Policy distr","0.1567423790693283","classic-planet-112","-1.0189056396484375"
"15","8w8e0103","Policy distr","0.16050413250923157","classic-planet-112","-1.0105195045471191"
"15","8w8e0103","Policy distr","0.1643238663673401","classic-planet-112","-1.0021336078643799"
"15","8w8e0103","Policy distr","0.16820164024829865","classic-planet-112","-0.9937474727630615"
"15","8w8e0103","Policy distr","0.17213712632656097","classic-planet-112","-0.9853614568710327"
"15","8w8e0103","Policy distr","0.17613017559051514","classic-planet-112","-0.9769753813743591"
"15","8w8e0103","Policy distr","0.18018056452274323","classic-planet-112","-0.9685893058776855"
"15","8w8e0103","Policy distr","0.1842879354953766","classic-planet-112","-0.9602032899856567"
"15","8w8e0103","Policy distr","0.18845202028751373","classic-planet-112","-0.9518172144889832"
"15","8w8e0103","Policy distr","0.19267243146896362","classic-planet-112","-0.9434311389923096"
"15","8w8e0103","Policy distr","0.19694872200489044","classic-planet-112","-0.9350451231002808"
"15","8w8e0103","Policy distr","0.20128050446510315","classic-planet-112","-0.9266590476036072"
"15","8w8e0103","Policy distr","0.20566722750663757","classic-planet-112","-0.9182729721069336"
"15","8w8e0103","Policy distr","0.21010833978652954","classic-planet-112","-0.9098869562149048"
"15","8w8e0103","Policy distr","0.21460336446762085","classic-planet-112","-0.9015008807182312"
"15","8w8e0103","Policy distr","0.2191515564918518","classic-planet-112","-0.8931148052215576"
"15","8w8e0103","Policy distr","0.2237522453069687","classic-planet-112","-0.8847287893295288"
"15","8w8e0103","Policy distr","0.22840480506420135","classic-planet-112","-0.8763427138328552"
"15","8w8e0103","Policy distr","0.23310840129852295","classic-planet-112","-0.8679566383361816"
"15","8w8e0103","Policy distr","0.23786213994026184","classic-planet-112","-0.8595706224441528"
"15","8w8e0103","Policy distr","0.24266532063484192","classic-planet-112","-0.851184606552124"
"15","8w8e0103","Policy distr","0.24751704931259155","classic-planet-112","-0.8427984714508057"
"15","8w8e0103","Policy distr","0.2524162232875824","classic-planet-112","-0.8344124555587769"
"15","8w8e0103","Policy distr","0.25736191868782043","classic-planet-112","-0.826026439666748"
"15","8w8e0103","Policy distr","0.26235315203666687","classic-planet-112","-0.8176403045654297"
"15","8w8e0103","Policy distr","0.2673887014389038","classic-planet-112","-0.8092542886734009"
"15","8w8e0103","Policy distr","0.2724674940109253","classic-planet-112","-0.8008682727813721"
"15","8w8e0103","Policy distr","0.277588427066803","classic-planet-112","-0.7924821376800537"
"15","8w8e0103","Policy distr","0.28275009989738464","classic-planet-112","-0.7840961217880249"
"15","8w8e0103","Policy distr","0.28795126080513","classic-planet-112","-0.7757101058959961"
"15","8w8e0103","Policy distr","0.2931908071041107","classic-planet-112","-0.7673239707946777"
"15","8w8e0103","Policy distr","0.2984670102596283","classic-planet-112","-0.7589379549026489"
"15","8w8e0103","Policy distr","0.30377864837646484","classic-planet-112","-0.7505519390106201"
"15","8w8e0103","Policy distr","0.30912432074546814","classic-planet-112","-0.7421658039093018"
"15","8w8e0103","Policy distr","0.3145022988319397","classic-planet-112","-0.733779788017273"
"15","8w8e0103","Policy distr","0.3199111521244049","classic-planet-112","-0.7253937721252441"
"15","8w8e0103","Policy distr","0.3253493309020996","classic-planet-112","-0.7170076370239258"
"15","8w8e0103","Policy distr","0.33081504702568054","classic-planet-112","-0.708621621131897"
"15","8w8e0103","Policy distr","0.336306631565094","classic-planet-112","-0.7002356052398682"
"15","8w8e0103","Policy distr","0.34182244539260864","classic-planet-112","-0.6918494701385498"
"15","8w8e0103","Policy distr","0.3473605811595917","classic-planet-112","-0.683463454246521"
"15","8w8e0103","Policy distr","0.3529193103313446","classic-planet-112","-0.6750774383544922"
"15","8w8e0103","Policy distr","0.35849669575691223","classic-planet-112","-0.6666913628578186"
"15","8w8e0103","Policy distr","0.36409083008766174","classic-planet-112","-0.658305287361145"
"15","8w8e0103","Policy distr","0.3696998059749603","classic-planet-112","-0.6499192714691162"
"15","8w8e0103","Policy distr","0.37532171607017517","classic-planet-112","-0.6415331959724426"
"15","8w8e0103","Policy distr","0.3809543550014496","classic-planet-112","-0.633147120475769"
"15","8w8e0103","Policy distr","0.38659563660621643","classic-planet-112","-0.6247611045837402"
"15","8w8e0103","Policy distr","0.39224374294281006","classic-planet-112","-0.6163750290870667"
"15","8w8e0103","Policy distr","0.39789631962776184","classic-planet-112","-0.6079889535903931"
"15","8w8e0103","Policy distr","0.40355122089385986","classic-planet-112","-0.5996029376983643"
"15","8w8e0103","Policy distr","0.4092063307762146","classic-planet-112","-0.5912168622016907"
"15","8w8e0103","Policy distr","0.4148593544960022","classic-planet-112","-0.5828307867050171"
"15","8w8e0103","Policy distr","0.4205079972743988","classic-planet-112","-0.5744447708129883"
"15","8w8e0103","Policy distr","0.42615002393722534","classic-planet-112","-0.5660586953163147"
"15","8w8e0103","Policy distr","0.43178310990333557","classic-planet-112","-0.5576726198196411"
"15","8w8e0103","Policy distr","0.43740496039390564","classic-planet-112","-0.5492866039276123"
"15","8w8e0103","Policy distr","0.44301316142082214","classic-planet-112","-0.5409005284309387"
"15","8w8e0103","Policy distr","0.44860535860061646","classic-planet-112","-0.5325144529342651"
"15","8w8e0103","Policy distr","0.45417895913124084","classic-planet-112","-0.5241284370422363"
"15","8w8e0103","Policy distr","0.4597318470478058","classic-planet-112","-0.5157423615455627"
"15","8w8e0103","Policy distr","0.46526145935058594","classic-planet-112","-0.5073562860488892"
"15","8w8e0103","Policy distr","0.47076520323753357","classic-planet-112","-0.49897027015686035"
"15","8w8e0103","Policy distr","0.4762406647205353","classic-planet-112","-0.49058419466018677"
"15","8w8e0103","Policy distr","0.48168545961380005","classic-planet-112","-0.48219814896583557"
"15","8w8e0103","Policy distr","0.4870970547199249","classic-planet-112","-0.4738121032714844"
"15","8w8e0103","Policy distr","0.49247291684150696","classic-planet-112","-0.4654260277748108"
"15","8w8e0103","Policy distr","0.497810423374176","classic-planet-112","-0.4570399820804596"
"15","8w8e0103","Policy distr","0.5031072497367859","classic-planet-112","-0.4486539363861084"
"15","8w8e0103","Policy distr","0.5083608031272888","classic-planet-112","-0.4402678608894348"
"15","8w8e0103","Policy distr","0.5135685205459595","classic-planet-112","-0.431881844997406"
"15","8w8e0103","Policy distr","0.5187278985977173","classic-planet-112","-0.4234957695007324"
"15","8w8e0103","Policy distr","0.5238363742828369","classic-planet-112","-0.41510969400405884"
"15","8w8e0103","Policy distr","0.5288915038108826","classic-planet-112","-0.40672367811203003"
"15","8w8e0103","Policy distr","0.5338908433914185","classic-planet-112","-0.39833760261535645"
"15","8w8e0103","Policy distr","0.5388318300247192","classic-planet-112","-0.38995152711868286"
"15","8w8e0103","Policy distr","0.5437118411064148","classic-planet-112","-0.38156551122665405"
"15","8w8e0103","Policy distr","0.5485286116600037","classic-planet-112","-0.37317943572998047"
"15","8w8e0103","Policy distr","0.5532795786857605","classic-planet-112","-0.3647933602333069"
"15","8w8e0103","Policy distr","0.5579622983932495","classic-planet-112","-0.3564073443412781"
"15","8w8e0103","Policy distr","0.5625743865966797","classic-planet-112","-0.3480212688446045"
"15","8w8e0103","Policy distr","0.5671135187149048","classic-planet-112","-0.3396351933479309"
"15","8w8e0103","Policy distr","0.5715770721435547","classic-planet-112","-0.3312491774559021"
"15","8w8e0103","Policy distr","0.575963020324707","classic-planet-112","-0.3228631019592285"
"15","8w8e0103","Policy distr","0.5802687406539917","classic-planet-112","-0.3144770562648773"
"15","8w8e0103","Policy distr","0.5844922065734863","classic-planet-112","-0.3060910105705261"
"15","8w8e0103","Policy distr","0.5886309146881104","classic-planet-112","-0.29770493507385254"
"15","8w8e0103","Policy distr","0.5926828384399414","classic-planet-112","-0.28931888937950134"
"15","8w8e0103","Policy distr","0.5966456532478333","classic-planet-112","-0.28093284368515015"
"15","8w8e0103","Policy distr","0.6005173325538635","classic-planet-112","-0.27254676818847656"
"15","8w8e0103","Policy distr","0.604295551776886","classic-planet-112","-0.26416072249412537"
"15","8w8e0103","Policy distr","0.6079784035682678","classic-planet-112","-0.25577467679977417"
"15","8w8e0103","Policy distr","0.6115639209747314","classic-planet-112","-0.24738861620426178"
"15","8w8e0103","Policy distr","0.6150498986244202","classic-planet-112","-0.2390025556087494"
"15","8w8e0103","Policy distr","0.6184346079826355","classic-planet-112","-0.2306165099143982"
"15","8w8e0103","Policy distr","0.6217160224914551","classic-planet-112","-0.2222304493188858"
"15","8w8e0103","Policy distr","0.6248923540115356","classic-planet-112","-0.2138443887233734"
"15","8w8e0103","Policy distr","0.6279618740081787","classic-planet-112","-0.20545834302902222"
"15","8w8e0103","Policy distr","0.630922794342041","classic-planet-112","-0.19707229733467102"
"15","8w8e0103","Policy distr","0.6337733864784241","classic-planet-112","-0.18868622183799744"
"15","8w8e0103","Policy distr","0.6365121006965637","classic-planet-112","-0.18030017614364624"
"15","8w8e0103","Policy distr","0.639137327671051","classic-planet-112","-0.17191413044929504"
"15","8w8e0103","Policy distr","0.6416476964950562","classic-planet-112","-0.16352806985378265"
"15","8w8e0103","Policy distr","0.6440415978431702","classic-planet-112","-0.15514200925827026"
"15","8w8e0103","Policy distr","0.6463178396224976","classic-planet-112","-0.14675596356391907"
"15","8w8e0103","Policy distr","0.6484749913215637","classic-planet-112","-0.13836990296840668"
"15","8w8e0103","Policy distr","0.6505118012428284","classic-planet-112","-0.1299838423728943"
"15","8w8e0103","Policy distr","0.6524271368980408","classic-planet-112","-0.12159779667854309"
"15","8w8e0103","Policy distr","0.6542198061943054","classic-planet-112","-0.1132117360830307"
"15","8w8e0103","Policy distr","0.6558889150619507","classic-planet-112","-0.1048256903886795"
"15","8w8e0103","Policy distr","0.6574333906173706","classic-planet-112","-0.09643962979316711"
"15","8w8e0103","Policy distr","0.6588523387908936","classic-planet-112","-0.08805356919765472"
"15","8w8e0103","Policy distr","0.6601449847221375","classic-planet-112","-0.07966752350330353"
"15","8w8e0103","Policy distr","0.6613104939460754","classic-planet-112","-0.07128146290779114"
"15","8w8e0103","Policy distr","0.6623481512069702","classic-planet-112","-0.06289540976285934"
"15","8w8e0103","Policy distr","0.6632575988769531","classic-planet-112","-0.05450935661792755"
"15","8w8e0103","Policy distr","0.6640380620956421","classic-planet-112","-0.04612330347299576"
"15","8w8e0103","Policy distr","0.6646890640258789","classic-planet-112","-0.037737246602773666"
"15","8w8e0103","Policy distr","0.6652104258537292","classic-planet-112","-0.029351193457841873"
"15","8w8e0103","Policy distr","0.6656017303466797","classic-planet-112","-0.02096513658761978"
"15","8w8e0103","Policy distr","0.6658626794815063","classic-planet-112","-0.012579082511365414"
"15","8w8e0103","Policy distr","0.6659932136535645","classic-planet-112","-0.004193027503788471"
"15","8w8e0103","Policy distr","0.6659932136535645","classic-planet-112","0.004193027503788471"
"15","8w8e0103","Policy distr","0.6658626794815063","classic-planet-112","0.012579082511365414"
"15","8w8e0103","Policy distr","0.6656017303466797","classic-planet-112","0.02096513658761978"
"15","8w8e0103","Policy distr","0.6652104258537292","classic-planet-112","0.029351193457841873"
"15","8w8e0103","Policy distr","0.6646890640258789","classic-planet-112","0.037737246602773666"
"15","8w8e0103","Policy distr","0.6640380620956421","classic-planet-112","0.04612330347299576"
"15","8w8e0103","Policy distr","0.6632575988769531","classic-planet-112","0.05450935661792755"
"15","8w8e0103","Policy distr","0.6623481512069702","classic-planet-112","0.06289540976285934"
"15","8w8e0103","Policy distr","0.6613104939460754","classic-planet-112","0.07128146290779114"
"15","8w8e0103","Policy distr","0.6601449847221375","classic-planet-112","0.07966752350330353"
"15","8w8e0103","Policy distr","0.6588523387908936","classic-planet-112","0.08805356919765472"
"15","8w8e0103","Policy distr","0.6574333906173706","classic-planet-112","0.09643962979316711"
"15","8w8e0103","Policy distr","0.6558889150619507","classic-planet-112","0.1048256903886795"
"15","8w8e0103","Policy distr","0.6542198061943054","classic-planet-112","0.1132117360830307"
"15","8w8e0103","Policy distr","0.6524271368980408","classic-planet-112","0.12159779667854309"
"15","8w8e0103","Policy distr","0.6505118012428284","classic-planet-112","0.1299838423728943"
"15","8w8e0103","Policy distr","0.6484749913215637","classic-planet-112","0.13836990296840668"
"15","8w8e0103","Policy distr","0.6463178396224976","classic-planet-112","0.14675596356391907"
"15","8w8e0103","Policy distr","0.6440415978431702","classic-planet-112","0.15514200925827026"
"15","8w8e0103","Policy distr","0.6416476964950562","classic-planet-112","0.16352806985378265"
"15","8w8e0103","Policy distr","0.639137327671051","classic-planet-112","0.17191413044929504"
"15","8w8e0103","Policy distr","0.6365121006965637","classic-planet-112","0.18030017614364624"
"15","8w8e0103","Policy distr","0.6337733864784241","classic-planet-112","0.18868622183799744"
"15","8w8e0103","Policy distr","0.630922794342041","classic-planet-112","0.19707229733467102"
"15","8w8e0103","Policy distr","0.6279618740081787","classic-planet-112","0.20545834302902222"
"15","8w8e0103","Policy distr","0.6248923540115356","classic-planet-112","0.2138443887233734"
"15","8w8e0103","Policy distr","0.6217160224914551","classic-planet-112","0.2222304493188858"
"15","8w8e0103","Policy distr","0.6184346079826355","classic-planet-112","0.2306165099143982"
"15","8w8e0103","Policy distr","0.6150498986244202","classic-planet-112","0.2390025556087494"
"15","8w8e0103","Policy distr","0.6115639209747314","classic-planet-112","0.24738861620426178"
"15","8w8e0103","Policy distr","0.6079784035682678","classic-planet-112","0.25577467679977417"
"15","8w8e0103","Policy distr","0.604295551776886","classic-planet-112","0.26416072249412537"
"15","8w8e0103","Policy distr","0.6005173325538635","classic-planet-112","0.27254676818847656"
"15","8w8e0103","Policy distr","0.5966456532478333","classic-planet-112","0.28093284368515015"
"15","8w8e0103","Policy distr","0.5926828384399414","classic-planet-112","0.28931888937950134"
"15","8w8e0103","Policy distr","0.5886309146881104","classic-planet-112","0.29770493507385254"
"15","8w8e0103","Policy distr","0.5844922065734863","classic-planet-112","0.3060910105705261"
"15","8w8e0103","Policy distr","0.5802687406539917","classic-planet-112","0.3144770562648773"
"15","8w8e0103","Policy distr","0.575963020324707","classic-planet-112","0.3228631019592285"
"15","8w8e0103","Policy distr","0.5715770721435547","classic-planet-112","0.3312491774559021"
"15","8w8e0103","Policy distr","0.5671135187149048","classic-planet-112","0.3396351933479309"
"15","8w8e0103","Policy distr","0.5625743865966797","classic-planet-112","0.3480212688446045"
"15","8w8e0103","Policy distr","0.5579622983932495","classic-planet-112","0.3564073443412781"
"15","8w8e0103","Policy distr","0.5532795786857605","classic-planet-112","0.3647933602333069"
"15","8w8e0103","Policy distr","0.5485286116600037","classic-planet-112","0.37317943572998047"
"15","8w8e0103","Policy distr","0.5437118411064148","classic-planet-112","0.38156551122665405"
"15","8w8e0103","Policy distr","0.5388318300247192","classic-planet-112","0.38995152711868286"
"15","8w8e0103","Policy distr","0.5338908433914185","classic-planet-112","0.39833760261535645"
"15","8w8e0103","Policy distr","0.5288915038108826","classic-planet-112","0.40672367811203003"
"15","8w8e0103","Policy distr","0.5238363742828369","classic-planet-112","0.41510969400405884"
"15","8w8e0103","Policy distr","0.5187278985977173","classic-planet-112","0.4234957695007324"
"15","8w8e0103","Policy distr","0.5135685205459595","classic-planet-112","0.431881844997406"
"15","8w8e0103","Policy distr","0.5083608031272888","classic-planet-112","0.4402678608894348"
"15","8w8e0103","Policy distr","0.5031072497367859","classic-planet-112","0.4486539363861084"
"15","8w8e0103","Policy distr","0.497810423374176","classic-planet-112","0.4570399820804596"
"15","8w8e0103","Policy distr","0.49247291684150696","classic-planet-112","0.4654260277748108"
"15","8w8e0103","Policy distr","0.4870970547199249","classic-planet-112","0.4738121032714844"
"15","8w8e0103","Policy distr","0.48168545961380005","classic-planet-112","0.48219814896583557"
"15","8w8e0103","Policy distr","0.4762406647205353","classic-planet-112","0.49058419466018677"
"15","8w8e0103","Policy distr","0.47076520323753357","classic-planet-112","0.49897027015686035"
"15","8w8e0103","Policy distr","0.46526145935058594","classic-planet-112","0.5073562860488892"
"15","8w8e0103","Policy distr","0.4597318470478058","classic-planet-112","0.5157423615455627"
"15","8w8e0103","Policy distr","0.45417895913124084","classic-planet-112","0.5241284370422363"
"15","8w8e0103","Policy distr","0.44860535860061646","classic-planet-112","0.5325144529342651"
"15","8w8e0103","Policy distr","0.44301316142082214","classic-planet-112","0.5409005284309387"
"15","8w8e0103","Policy distr","0.43740496039390564","classic-planet-112","0.5492866039276123"
"15","8w8e0103","Policy distr","0.43178310990333557","classic-planet-112","0.5576726198196411"
"15","8w8e0103","Policy distr","0.42615002393722534","classic-planet-112","0.5660586953163147"
"15","8w8e0103","Policy distr","0.4205079972743988","classic-planet-112","0.5744447708129883"
"15","8w8e0103","Policy distr","0.4148593544960022","classic-planet-112","0.5828307867050171"
"15","8w8e0103","Policy distr","0.4092063307762146","classic-planet-112","0.5912168622016907"
"15","8w8e0103","Policy distr","0.40355122089385986","classic-planet-112","0.5996029376983643"
"15","8w8e0103","Policy distr","0.39789631962776184","classic-planet-112","0.6079889535903931"
"15","8w8e0103","Policy distr","0.39224374294281006","classic-planet-112","0.6163750290870667"
"15","8w8e0103","Policy distr","0.38659563660621643","classic-planet-112","0.6247611045837402"
"15","8w8e0103","Policy distr","0.3809543550014496","classic-planet-112","0.633147120475769"
"15","8w8e0103","Policy distr","0.37532171607017517","classic-planet-112","0.6415331959724426"
"15","8w8e0103","Policy distr","0.3696998059749603","classic-planet-112","0.6499192714691162"
"15","8w8e0103","Policy distr","0.36409083008766174","classic-planet-112","0.658305287361145"
"15","8w8e0103","Policy distr","0.35849669575691223","classic-planet-112","0.6666913628578186"
"15","8w8e0103","Policy distr","0.3529193103313446","classic-planet-112","0.6750774383544922"
"15","8w8e0103","Policy distr","0.3473605811595917","classic-planet-112","0.683463454246521"
"15","8w8e0103","Policy distr","0.34182244539260864","classic-planet-112","0.6918494701385498"
"15","8w8e0103","Policy distr","0.336306631565094","classic-planet-112","0.7002356052398682"
"15","8w8e0103","Policy distr","0.33081504702568054","classic-planet-112","0.708621621131897"
"15","8w8e0103","Policy distr","0.3253493309020996","classic-planet-112","0.7170076370239258"
"15","8w8e0103","Policy distr","0.3199111521244049","classic-planet-112","0.7253937721252441"
"15","8w8e0103","Policy distr","0.3145022988319397","classic-planet-112","0.733779788017273"
"15","8w8e0103","Policy distr","0.30912432074546814","classic-planet-112","0.7421658039093018"
"15","8w8e0103","Policy distr","0.30377864837646484","classic-planet-112","0.7505519390106201"
"15","8w8e0103","Policy distr","0.2984670102596283","classic-planet-112","0.7589379549026489"
"15","8w8e0103","Policy distr","0.2931908071041107","classic-planet-112","0.7673239707946777"
"15","8w8e0103","Policy distr","0.28795126080513","classic-planet-112","0.7757101058959961"
"15","8w8e0103","Policy distr","0.28275009989738464","classic-planet-112","0.7840961217880249"
"15","8w8e0103","Policy distr","0.277588427066803","classic-planet-112","0.7924821376800537"
"15","8w8e0103","Policy distr","0.2724674940109253","classic-planet-112","0.8008682727813721"
"15","8w8e0103","Policy distr","0.2673887014389038","classic-planet-112","0.8092542886734009"
"15","8w8e0103","Policy distr","0.26235315203666687","classic-planet-112","0.8176403045654297"
"15","8w8e0103","Policy distr","0.25736191868782043","classic-planet-112","0.826026439666748"
"15","8w8e0103","Policy distr","0.2524162232875824","classic-planet-112","0.8344124555587769"
"15","8w8e0103","Policy distr","0.24751704931259155","classic-planet-112","0.8427984714508057"
"15","8w8e0103","Policy distr","0.24266532063484192","classic-planet-112","0.851184606552124"
"15","8w8e0103","Policy distr","0.23786213994026184","classic-planet-112","0.8595706224441528"
"15","8w8e0103","Policy distr","0.23310840129852295","classic-planet-112","0.8679566383361816"
"15","8w8e0103","Policy distr","0.22840480506420135","classic-planet-112","0.8763427138328552"
"15","8w8e0103","Policy distr","0.2237522453069687","classic-planet-112","0.8847287893295288"
"15","8w8e0103","Policy distr","0.2191515564918518","classic-planet-112","0.8931148052215576"
"15","8w8e0103","Policy distr","0.21460336446762085","classic-planet-112","0.9015008807182312"
"15","8w8e0103","Policy distr","0.21010833978652954","classic-planet-112","0.9098869562149048"
"15","8w8e0103","Policy distr","0.20566722750663757","classic-planet-112","0.9182729721069336"
"15","8w8e0103","Policy distr","0.20128050446510315","classic-planet-112","0.9266590476036072"
"15","8w8e0103","Policy distr","0.19694872200489044","classic-planet-112","0.9350451231002808"
"15","8w8e0103","Policy distr","0.19267243146896362","classic-planet-112","0.9434311389923096"
"15","8w8e0103","Policy distr","0.18845202028751373","classic-planet-112","0.9518172144889832"
"15","8w8e0103","Policy distr","0.1842879354953766","classic-planet-112","0.9602032899856567"
"15","8w8e0103","Policy distr","0.18018056452274323","classic-planet-112","0.9685893058776855"
"15","8w8e0103","Policy distr","0.17613017559051514","classic-planet-112","0.9769753813743591"
"15","8w8e0103","Policy distr","0.17213712632656097","classic-planet-112","0.9853614568710327"
"15","8w8e0103","Policy distr","0.16820164024829865","classic-planet-112","0.9937474727630615"
"15","8w8e0103","Policy distr","0.1643238663673401","classic-planet-112","1.0021336078643799"
"15","8w8e0103","Policy distr","0.16050413250923157","classic-planet-112","1.0105195045471191"
"15","8w8e0103","Policy distr","0.1567423790693283","classic-planet-112","1.0189056396484375"
"15","8w8e0103","Policy distr","0.15303875505924225","classic-planet-112","1.0272917747497559"
"15","8w8e0103","Policy distr","0.1493934839963913","classic-planet-112","1.0356776714324951"
"15","8w8e0103","Policy distr","0.14580637216567993","classic-planet-112","1.0440638065338135"
"15","8w8e0103","Policy distr","0.14227746427059174","classic-planet-112","1.0524499416351318"
"15","8w8e0103","Policy distr","0.13880689442157745","classic-planet-112","1.060835838317871"
"15","8w8e0103","Policy distr","0.13539430499076843","classic-planet-112","1.0692219734191895"
"15","8w8e0103","Policy distr","0.13203977048397064","classic-planet-112","1.0776081085205078"
"15","8w8e0103","Policy distr","0.12874320149421692","classic-planet-112","1.085994005203247"
"15","8w8e0103","Policy distr","0.1255042403936386","classic-planet-112","1.0943801403045654"
"15","8w8e0103","Policy distr","0.12232277542352676","classic-planet-112","1.1027662754058838"
"15","8w8e0103","Policy distr","0.11919867247343063","classic-planet-112","1.111152172088623"
"15","8w8e0103","Policy distr","0.11613153666257858","classic-planet-112","1.1195383071899414"
"15","8w8e0103","Policy distr","0.11312112212181091","classic-planet-112","1.1279244422912598"
"15","8w8e0103","Policy distr","0.1101672351360321","classic-planet-112","1.136310338973999"
"15","8w8e0103","Policy distr","0.10726939886808395","classic-planet-112","1.1446964740753174"
"15","8w8e0103","Policy distr","0.10442731529474258","classic-planet-112","1.1530826091766357"
"15","8w8e0103","Policy distr","0.10164066404104233","classic-planet-112","1.161468505859375"
"15","8w8e0103","Policy distr","0.0989089161157608","classic-planet-112","1.1698546409606934"
"15","8w8e0103","Policy distr","0.09623174369335175","classic-planet-112","1.1782407760620117"
"15","8w8e0103","Policy distr","0.09360872954130173","classic-planet-112","1.186626672744751"
"15","8w8e0103","Policy distr","0.09103931486606598","classic-planet-112","1.1950128078460693"
"15","8w8e0103","Policy distr","0.08852307498455048","classic-planet-112","1.2033989429473877"
"15","8w8e0103","Policy distr","0.08605954796075821","classic-planet-112","1.211784839630127"
"15","8w8e0103","Policy distr","0.08364815264940262","classic-planet-112","1.2201709747314453"
"15","8w8e0103","Policy distr","0.08128838241100311","classic-planet-112","1.2285571098327637"
"15","8w8e0103","Policy distr","0.07897976785898209","classic-planet-112","1.236943006515503"
"15","8w8e0103","Policy distr","0.07672161608934402","classic-planet-112","1.2453291416168213"
"15","8w8e0103","Policy distr","0.07451341301202774","classic-planet-112","1.2537152767181396"
"15","8w8e0103","Policy distr","0.07235465943813324","classic-planet-112","1.262101173400879"
"15","8w8e0103","Policy distr","0.07024459540843964","classic-planet-112","1.2704873085021973"
"15","8w8e0103","Policy distr","0.06818271428346634","classic-planet-112","1.2788734436035156"
"15","8w8e0103","Policy distr","0.06616843491792679","classic-planet-112","1.2872593402862549"
"15","8w8e0103","Policy distr","0.06420102715492249","classic-planet-112","1.2956454753875732"
"15","8w8e0103","Policy distr","0.06227991357445717","classic-planet-112","1.3040316104888916"
"15","8w8e0103","Policy distr","0.06040448695421219","classic-planet-112","1.3124175071716309"
"15","8w8e0103","Policy distr","0.05857403203845024","classic-planet-112","1.3208036422729492"
"15","8w8e0103","Policy distr","0.056787893176078796","classic-planet-112","1.3291897773742676"
"15","8w8e0103","Policy distr","0.0550454743206501","classic-planet-112","1.3375756740570068"
"15","8w8e0103","Policy distr","0.05334601551294327","classic-planet-112","1.3459618091583252"
"15","8w8e0103","Policy distr","0.051688916981220245","classic-planet-112","1.354347825050354"
"15","8w8e0103","Policy distr","0.050073493272066116","classic-planet-112","1.3627338409423828"
"15","8w8e0103","Policy distr","0.048499010503292084","classic-planet-112","1.3711199760437012"
"15","8w8e0103","Policy distr","0.046964846551418304","classic-planet-112","1.37950599193573"
"15","8w8e0103","Policy distr","0.04547031223773956","classic-planet-112","1.3878920078277588"
"15","8w8e0103","Policy distr","0.04401468485593796","classic-planet-112","1.3962781429290771"
"15","8w8e0103","Policy distr","0.04259732738137245","classic-planet-112","1.404664158821106"
"15","8w8e0103","Policy distr","0.041217535734176636","classic-planet-112","1.4130501747131348"
"15","8w8e0103","Policy distr","0.0398746021091938","classic-planet-112","1.4214363098144531"
"15","8w8e0103","Policy distr","0.03856787085533142","classic-planet-112","1.429822325706482"
"15","8w8e0103","Policy distr","0.037296656519174576","classic-planet-112","1.4382083415985107"
"15","8w8e0103","Policy distr","0.03606025502085686","classic-planet-112","1.446594476699829"
"15","8w8e0103","Policy distr","0.03485803306102753","classic-planet-112","1.454980492591858"
"15","8w8e0103","Policy distr","0.03368927165865898","classic-planet-112","1.4633665084838867"
"15","8w8e0103","Policy distr","0.03255331143736839","classic-planet-112","1.471752643585205"
"15","8w8e0103","Policy distr","0.03144950419664383","classic-planet-112","1.4801386594772339"
"15","8w8e0103","Policy distr","0.030377183109521866","classic-planet-112","1.4885246753692627"
"15","8w8e0103","Policy distr","0.029335644096136093","classic-planet-112","1.496910810470581"
"15","8w8e0103","Policy distr","0.02832428179681301","classic-planet-112","1.5052968263626099"
"15","8w8e0103","Policy distr","0.027342429384589195","classic-planet-112","1.5136828422546387"
"15","8w8e0103","Policy distr","0.02638942375779152","classic-planet-112","1.522068977355957"
"15","8w8e0103","Policy distr","0.025464652106165886","classic-planet-112","1.5304549932479858"
"15","8w8e0103","Policy distr","0.02456747554242611","classic-planet-112","1.5388410091400146"
"15","8w8e0103","Policy distr","0.023697257041931152","classic-planet-112","1.547227144241333"
"15","8w8e0103","Policy distr","0.022853389382362366","classic-planet-112","1.5556131601333618"
"15","8w8e0103","Policy distr","0.022035256028175354","classic-planet-112","1.5639991760253906"
"15","8w8e0103","Policy distr","0.021242229267954826","classic-planet-112","1.572385311126709"
"15","8w8e0103","Policy distr","0.020473744720220566","classic-planet-112","1.5807713270187378"
"15","8w8e0103","Policy distr","0.019729195162653923","classic-planet-112","1.5891573429107666"
"15","8w8e0103","Policy distr","0.019007982686161995","classic-planet-112","1.597543478012085"
"15","8w8e0103","Policy distr","0.018309563398361206","classic-planet-112","1.6059294939041138"
"15","8w8e0103","Policy distr","0.01763334684073925","classic-planet-112","1.6143155097961426"
"15","8w8e0103","Policy distr","0.016978761181235313","classic-planet-112","1.622701644897461"
"15","8w8e0103","Policy distr","0.01634528487920761","classic-planet-112","1.6310876607894897"
"15","8w8e0103","Policy distr","0.015732359141111374","classic-planet-112","1.6394736766815186"
"15","8w8e0103","Policy distr","0.015139439143240452","classic-planet-112","1.647859811782837"
"15","8w8e0103","Policy distr","0.014566020108759403","classic-planet-112","1.6562458276748657"
"15","8w8e0103","Policy distr","0.014011572115123272","classic-planet-112","1.6646318435668945"
"15","8w8e0103","Policy distr","0.013475582003593445","classic-planet-112","1.673017978668213"
"15","8w8e0103","Policy distr","0.012957559898495674","classic-planet-112","1.6814039945602417"
"15","8w8e0103","Policy distr","0.012457011267542839","classic-planet-112","1.6897900104522705"
"15","8w8e0103","Policy distr","0.011973442509770393","classic-planet-112","1.6981761455535889"
"15","8w8e0103","Policy distr","0.01150639820843935","classic-planet-112","1.7065621614456177"
"15","8w8e0103","Policy distr","0.01105540618300438","classic-planet-112","1.7149481773376465"
"15","8w8e0103","Policy distr","0.010620002634823322","classic-planet-112","1.7233343124389648"
"15","8w8e0103","Policy distr","0.010199759155511856","classic-planet-112","1.731720209121704"
"15","8w8e0103","Policy distr","0.009794210083782673","classic-planet-112","1.7401063442230225"
"15","8w8e0103","Policy distr","0.00940294936299324","classic-planet-112","1.7484924793243408"
"15","8w8e0103","Policy distr","0.009025556035339832","classic-planet-112","1.75687837600708"
"15","8w8e0103","Policy distr","0.008661599829792976","classic-planet-112","1.7652645111083984"
"15","8w8e0103","Policy distr","0.008310693316161633","classic-planet-112","1.7736506462097168"
"15","8w8e0103","Policy distr","0.007972449995577335","classic-planet-112","1.782036542892456"
"15","8w8e0103","Policy distr","0.0076464638113975525","classic-planet-112","1.7904226779937744"
"15","8w8e0103","Policy distr","0.007332370150834322","classic-planet-112","1.7988088130950928"
"15","8w8e0103","Policy distr","0.007029810920357704","classic-planet-112","1.807194709777832"
"15","8w8e0103","Policy distr","0.006738406140357256","classic-planet-112","1.8155808448791504"
"15","8w8e0103","Policy distr","0.006457813549786806","classic-planet-112","1.8239669799804688"
"15","8w8e0103","Policy distr","0.0061877029947936535","classic-planet-112","1.832352876663208"
"15","8w8e0103","Policy distr","0.005927718710154295","classic-planet-112","1.8407390117645264"
"15","8w8e0103","Policy distr","0.0056775459088385105","classic-planet-112","1.8491251468658447"
"15","8w8e0103","Policy distr","0.005436873994767666","classic-planet-112","1.857511043548584"
"15","8w8e0103","Policy distr","0.0052053723484277725","classic-planet-112","1.8658971786499023"
"15","8w8e0103","Policy distr","0.004982755519449711","classic-planet-112","1.8742833137512207"
"15","8w8e0103","Policy distr","0.004768728278577328","classic-planet-112","1.88266921043396"
"15","8w8e0103","Policy distr","0.004562995862215757","classic-planet-112","1.8910553455352783"
"15","8w8e0103","Policy distr","0.004365283530205488","classic-planet-112","1.8994414806365967"
"15","8w8e0103","Policy distr","0.004175323527306318","classic-planet-112","1.907827377319336"
"15","8w8e0103","Policy distr","0.003992841113358736","classic-planet-112","1.9162135124206543"
"15","8w8e0103","Policy distr","0.0038175885565578938","classic-planet-112","1.9245996475219727"
"15","8w8e0103","Policy distr","0.0036493178922683","classic-planet-112","1.932985544204712"
"15","8w8e0103","Policy distr","0.0034877732396125793","classic-planet-112","1.9413716793060303"
"15","8w8e0103","Policy distr","0.003332726890221238","classic-planet-112","1.9497578144073486"
"15","8w8e0103","Policy distr","0.003183953929692507","classic-planet-112","1.958143711090088"
"15","8w8e0103","Policy distr","0.003041221294552088","classic-planet-112","1.9665298461914062"
"15","8w8e0103","Policy distr","0.0029043194372206926","classic-planet-112","1.9749159812927246"
"15","8w8e0103","Policy distr","0.00277303927578032","classic-planet-112","1.9833018779754639"
"15","8w8e0103","Policy distr","0.0026471707969903946","classic-planet-112","1.9916880130767822"
"15","8w8e0103","Policy distr","0.0025265237782150507","classic-planet-112","2.0000739097595215"
"15","8w8e0103","Policy distr","0.002410899382084608","classic-planet-112","2.00846004486084"
"15","8w8e0103","Policy distr","0.002300115767866373","classic-planet-112","2.016846179962158"
"15","8w8e0103","Policy distr","0.0021939927246421576","classic-planet-112","2.0252323150634766"
"15","8w8e0103","Policy distr","0.0020923586562275887","classic-planet-112","2.033618211746216"
"15","8w8e0103","Policy distr","0.0019950387068092823","classic-planet-112","2.042004346847534"
"15","8w8e0103","Policy distr","0.0019018745515495539","classic-planet-112","2.0503902435302734"
"15","8w8e0103","Policy distr","0.0018127041403204203","classic-planet-112","2.058776378631592"
"15","8w8e0103","Policy distr","0.0017273760167881846","classic-planet-112","2.06716251373291"
"15","8w8e0103","Policy distr","0.0016457409365102649","classic-planet-112","2.0755486488342285"
"15","8w8e0103","Policy distr","0.001567660248838365","classic-planet-112","2.0839345455169678"
"15","8w8e0103","Policy distr","0.0014929879689589143","classic-planet-112","2.092320680618286"

==> plot_scripts/data/action_distributions/walker/walker_500k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.7430212497711182"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.7360353469848633"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.7290492057800293"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.7220630645751953"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.7150771617889404"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.7080910205841064"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.7011048793792725"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.6941189765930176"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.6871328353881836"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.6801466941833496"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.6731607913970947"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.6661746501922607"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.6591886281967163"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.6522026062011719"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.645216464996338"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.6382304430007935"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.631244421005249"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.624258279800415"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.6172722578048706"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.6102862358093262"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.6033000946044922"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.5963141918182373"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.5893280506134033"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.5823419094085693"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.5753560066223145"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.5683698654174805"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.5613837242126465"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.5543978214263916"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.5474116802215576"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.5404256582260132"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.5334396362304688"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.5264534950256348"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.5194674730300903"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.512481451034546"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.505495309829712"
"15","8w8e0103","Action distr","0.03365268242492958","classic-planet-112","-1.4985092878341675"
"15","8w8e0103","Action distr","0.00776600363652221","classic-planet-112","-1.491523265838623"
"15","8w8e0103","Action distr","0.005177335757681474","classic-planet-112","-1.484537124633789"
"15","8w8e0103","Action distr","0.002588667878840737","classic-planet-112","-1.4775512218475342"
"15","8w8e0103","Action distr","0.005177335757681474","classic-planet-112","-1.4705650806427002"
"15","8w8e0103","Action distr","0.00776600363652221","classic-planet-112","-1.4635789394378662"
"15","8w8e0103","Action distr","0.002588667878840737","classic-planet-112","-1.4565930366516113"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.4496068954467773"
"15","8w8e0103","Action distr","0.005177335757681474","classic-planet-112","-1.4426207542419434"
"15","8w8e0103","Action distr","0.00776600363652221","classic-planet-112","-1.4356348514556885"
"15","8w8e0103","Action distr","0.002588667878840737","classic-planet-112","-1.4286487102508545"
"15","8w8e0103","Action distr","0.010354671515362948","classic-planet-112","-1.4216625690460205"
"15","8w8e0103","Action distr","0.010354671515362948","classic-planet-112","-1.4146766662597656"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.4076905250549316"
"15","8w8e0103","Action distr","0.005177335757681474","classic-planet-112","-1.4007045030593872"
"15","8w8e0103","Action distr","0.002588667878840737","classic-planet-112","-1.3937184810638428"
"15","8w8e0103","Action distr","0.002588667878840737","classic-planet-112","-1.3867323398590088"
"15","8w8e0103","Action distr","0.010354671515362948","classic-planet-112","-1.3797463178634644"
"15","8w8e0103","Action distr","0.010354671515362948","classic-planet-112","-1.37276029586792"
"15","8w8e0103","Action distr","0.010354671515362948","classic-planet-112","-1.365774154663086"
"15","8w8e0103","Action distr","0.018120675151885157","classic-planet-112","-1.358788251876831"
"15","8w8e0103","Action distr","0.010354671515362948","classic-planet-112","-1.351802110671997"
"15","8w8e0103","Action distr","0.02329801090956663","classic-planet-112","-1.344815969467163"
"15","8w8e0103","Action distr","0.005177335757681474","classic-planet-112","-1.3378300666809082"
"15","8w8e0103","Action distr","0.012943339394203683","classic-planet-112","-1.3308439254760742"
"15","8w8e0103","Action distr","0.02329801090956663","classic-planet-112","-1.3238577842712402"
"15","8w8e0103","Action distr","0.028475346667248103","classic-planet-112","-1.3168718814849854"
"15","8w8e0103","Action distr","0.020709343030725896","classic-planet-112","-1.3098857402801514"
"15","8w8e0103","Action distr","0.010354671515362948","classic-planet-112","-1.3028995990753174"
"15","8w8e0103","Action distr","0.03883001818261105","classic-planet-112","-1.2959136962890625"
"15","8w8e0103","Action distr","0.00776600363652221","classic-planet-112","-1.2889275550842285"
"15","8w8e0103","Action distr","0.02329801090956663","classic-planet-112","-1.281941533088684"
"15","8w8e0103","Action distr","0.028475346667248103","classic-planet-112","-1.2749555110931396"
"15","8w8e0103","Action distr","0.018120675151885157","classic-planet-112","-1.2679693698883057"
"15","8w8e0103","Action distr","0.03106401454608884","classic-planet-112","-1.2609833478927612"
"15","8w8e0103","Action distr","0.028475346667248103","classic-planet-112","-1.2539973258972168"
"15","8w8e0103","Action distr","0.03365268242492958","classic-planet-112","-1.2470111846923828"
"15","8w8e0103","Action distr","0.028475346667248103","classic-planet-112","-1.2400251626968384"
"15","8w8e0103","Action distr","0.03106401454608884","classic-planet-112","-1.233039140701294"
"15","8w8e0103","Action distr","0.04141868606145179","classic-planet-112","-1.22605299949646"
"15","8w8e0103","Action distr","0.049184689697974","classic-planet-112","-1.219067096710205"
"15","8w8e0103","Action distr","0.03365268242492958","classic-planet-112","-1.212080955505371"
"15","8w8e0103","Action distr","0.049184689697974","classic-planet-112","-1.205094814300537"
"15","8w8e0103","Action distr","0.03106401454608884","classic-planet-112","-1.1981089115142822"
"15","8w8e0103","Action distr","0.04659602181913326","classic-planet-112","-1.1911227703094482"
"15","8w8e0103","Action distr","0.025886678788407367","classic-planet-112","-1.1841366291046143"
"15","8w8e0103","Action distr","0.03365268242492958","classic-planet-112","-1.1771507263183594"
"15","8w8e0103","Action distr","0.04400735394029253","classic-planet-112","-1.1701645851135254"
"15","8w8e0103","Action distr","0.05436202545565547","classic-planet-112","-1.163178563117981"
"15","8w8e0103","Action distr","0.04659602181913326","classic-planet-112","-1.1561925411224365"
"15","8w8e0103","Action distr","0.04141868606145179","classic-planet-112","-1.1492063999176025"
"15","8w8e0103","Action distr","0.05436202545565547","classic-planet-112","-1.142220377922058"
"15","8w8e0103","Action distr","0.056950693334496205","classic-planet-112","-1.1352343559265137"
"15","8w8e0103","Action distr","0.06471669697101842","classic-planet-112","-1.1282482147216797"
"15","8w8e0103","Action distr","0.07507136848638138","classic-planet-112","-1.1212621927261353"
"15","8w8e0103","Action distr","0.06212802909217768","classic-planet-112","-1.1142761707305908"
"15","8w8e0103","Action distr","0.06730536484985916","classic-planet-112","-1.1072900295257568"
"15","8w8e0103","Action distr","0.07507136848638138","classic-planet-112","-1.100304126739502"
"15","8w8e0103","Action distr","0.07507136848638138","classic-planet-112","-1.093317985534668"
"15","8w8e0103","Action distr","0.051773357576814734","classic-planet-112","-1.086331844329834"
"15","8w8e0103","Action distr","0.06730536484985916","classic-planet-112","-1.079345941543579"
"15","8w8e0103","Action distr","0.06212802909217768","classic-planet-112","-1.0723598003387451"
"15","8w8e0103","Action distr","0.09319204363826653","classic-planet-112","-1.0653736591339111"
"15","8w8e0103","Action distr","0.08542604000174432","classic-planet-112","-1.0583877563476562"
"15","8w8e0103","Action distr","0.0698940327286999","classic-planet-112","-1.0514016151428223"
"15","8w8e0103","Action distr","0.0698940327286999","classic-planet-112","-1.0444154739379883"
"15","8w8e0103","Action distr","0.10095804727478874","classic-planet-112","-1.0374295711517334"
"15","8w8e0103","Action distr","0.10095804727478874","classic-planet-112","-1.0304434299468994"
"15","8w8e0103","Action distr","0.1268447260631961","classic-planet-112","-1.023457407951355"
"15","8w8e0103","Action distr","0.10095804727478874","classic-planet-112","-1.0164713859558105"
"15","8w8e0103","Action distr","0.10613538303247022","classic-planet-112","-1.0094852447509766"
"15","8w8e0103","Action distr","0.1553200727304442","classic-planet-112","-1.0024992227554321"
"15","8w8e0103","Action distr","0.12166739030551463","classic-planet-112","-0.9955132007598877"
"15","8w8e0103","Action distr","0.098369379395948","classic-planet-112","-0.9885271191596985"
"15","8w8e0103","Action distr","0.098369379395948","classic-planet-112","-0.9815410375595093"
"15","8w8e0103","Action distr","0.13719939757855906","classic-planet-112","-0.9745550155639648"
"15","8w8e0103","Action distr","0.1397880654573998","classic-planet-112","-0.9675689339637756"
"15","8w8e0103","Action distr","0.12166739030551463","classic-planet-112","-0.9605828523635864"
"15","8w8e0103","Action distr","0.17344074788232935","classic-planet-112","-0.953596830368042"
"15","8w8e0103","Action distr","0.16308607636696643","classic-planet-112","-0.9466108083724976"
"15","8w8e0103","Action distr","0.1604974084881257","classic-planet-112","-0.9396246671676636"
"15","8w8e0103","Action distr","0.196738758791896","classic-planet-112","-0.9326386451721191"
"15","8w8e0103","Action distr","0.1268447260631961","classic-planet-112","-0.9256526231765747"
"15","8w8e0103","Action distr","0.1604974084881257","classic-planet-112","-0.9186665415763855"
"15","8w8e0103","Action distr","0.1397880654573998","classic-planet-112","-0.9116804599761963"
"15","8w8e0103","Action distr","0.1604974084881257","classic-planet-112","-0.9046944379806519"
"15","8w8e0103","Action distr","0.1682634121246479","classic-planet-112","-0.8977083563804626"
"15","8w8e0103","Action distr","0.18638408727653305","classic-planet-112","-0.8907222747802734"
"15","8w8e0103","Action distr","0.196738758791896","classic-planet-112","-0.883736252784729"
"15","8w8e0103","Action distr","0.1682634121246479","classic-planet-112","-0.8767502307891846"
"15","8w8e0103","Action distr","0.17344074788232935","classic-planet-112","-0.8697641491889954"
"15","8w8e0103","Action distr","0.19932742667073672","classic-planet-112","-0.8627780675888062"
"15","8w8e0103","Action distr","0.1889727551553738","classic-planet-112","-0.8557920455932617"
"15","8w8e0103","Action distr","0.21227076606494044","classic-planet-112","-0.8488059639930725"
"15","8w8e0103","Action distr","0.1604974084881257","classic-planet-112","-0.8418198823928833"
"15","8w8e0103","Action distr","0.1889727551553738","classic-planet-112","-0.8348338603973389"
"15","8w8e0103","Action distr","0.196738758791896","classic-planet-112","-0.8278478384017944"
"15","8w8e0103","Action distr","0.24333478061102926","classic-planet-112","-0.8208616971969604"
"15","8w8e0103","Action distr","0.196738758791896","classic-planet-112","-0.813875675201416"
"15","8w8e0103","Action distr","0.2588667878840737","classic-planet-112","-0.8068896532058716"
"15","8w8e0103","Action distr","0.24851211636871073","classic-planet-112","-0.7999035716056824"
"15","8w8e0103","Action distr","0.2873421345513218","classic-planet-112","-0.7929174900054932"
"15","8w8e0103","Action distr","0.2899308024301625","classic-planet-112","-0.7859314680099487"
"15","8w8e0103","Action distr","0.2511007842475515","classic-planet-112","-0.7789453864097595"
"15","8w8e0103","Action distr","0.2666327915205959","classic-planet-112","-0.7719593048095703"
"15","8w8e0103","Action distr","0.27181012727827736","classic-planet-112","-0.7649732828140259"
"15","8w8e0103","Action distr","0.2899308024301625","classic-planet-112","-0.7579872608184814"
"15","8w8e0103","Action distr","0.2666327915205959","classic-planet-112","-0.7510011196136475"
"15","8w8e0103","Action distr","0.2795761309147996","classic-planet-112","-0.744015097618103"
"15","8w8e0103","Action distr","0.29251947030900327","classic-planet-112","-0.7370290756225586"
"15","8w8e0103","Action distr","0.2588667878840737","classic-planet-112","-0.7300429940223694"
"15","8w8e0103","Action distr","0.2588667878840737","classic-planet-112","-0.7230569124221802"
"15","8w8e0103","Action distr","0.2899308024301625","classic-planet-112","-0.7160708904266357"
"15","8w8e0103","Action distr","0.2795761309147996","classic-planet-112","-0.7090848088264465"
"15","8w8e0103","Action distr","0.36241350303770314","classic-planet-112","-0.7020987272262573"
"15","8w8e0103","Action distr","0.30287414182436617","classic-planet-112","-0.6951127052307129"
"15","8w8e0103","Action distr","0.32358348485509214","classic-planet-112","-0.6881266832351685"
"15","8w8e0103","Action distr","0.32617215273393285","classic-planet-112","-0.6811406016349792"
"15","8w8e0103","Action distr","0.4012435212203142","classic-planet-112","-0.67415452003479"
"15","8w8e0103","Action distr","0.32617215273393285","classic-planet-112","-0.6671684980392456"
"15","8w8e0103","Action distr","0.3468814957646587","classic-planet-112","-0.6601824164390564"
"15","8w8e0103","Action distr","0.3727681745530661","classic-planet-112","-0.6531963348388672"
"15","8w8e0103","Action distr","0.41418686061451787","classic-planet-112","-0.6462103128433228"
"15","8w8e0103","Action distr","0.39088884970495125","classic-planet-112","-0.6392242908477783"
"15","8w8e0103","Action distr","0.39865485334147344","classic-planet-112","-0.6322381496429443"
"15","8w8e0103","Action distr","0.41677552849335864","classic-planet-112","-0.6252521276473999"
"15","8w8e0103","Action distr","0.4245415321298809","classic-planet-112","-0.6182661056518555"
"15","8w8e0103","Action distr","0.4297188678875623","classic-planet-112","-0.6112800240516663"
"15","8w8e0103","Action distr","0.4400735394029253","classic-planet-112","-0.604293942451477"
"15","8w8e0103","Action distr","0.4504282109182882","classic-planet-112","-0.5973079204559326"
"15","8w8e0103","Action distr","0.4504282109182882","classic-planet-112","-0.5903218388557434"
"15","8w8e0103","Action distr","0.3960661854626328","classic-planet-112","-0.5833357572555542"
"15","8w8e0103","Action distr","0.44525087516060674","classic-planet-112","-0.5763497352600098"
"15","8w8e0103","Action distr","0.453016878797129","classic-planet-112","-0.5693637132644653"
"15","8w8e0103","Action distr","0.41418686061451787","classic-planet-112","-0.5623775720596313"
"15","8w8e0103","Action distr","0.4866695612220585","classic-planet-112","-0.5553915500640869"
"15","8w8e0103","Action distr","0.4996129006162622","classic-planet-112","-0.5484055280685425"
"15","8w8e0103","Action distr","0.4711375539490141","classic-planet-112","-0.5414194464683533"
"15","8w8e0103","Action distr","0.4892582291008993","classic-planet-112","-0.5344333648681641"
"15","8w8e0103","Action distr","0.41936419637219935","classic-planet-112","-0.5274473428726196"
"15","8w8e0103","Action distr","0.5617409297084398","classic-planet-112","-0.5204612612724304"
"15","8w8e0103","Action distr","0.49184689697974004","classic-planet-112","-0.5134751796722412"
"15","8w8e0103","Action distr","0.5462089224353955","classic-planet-112","-0.5064891576766968"
"15","8w8e0103","Action distr","0.5203222436469881","classic-planet-112","-0.49950310587882996"
"15","8w8e0103","Action distr","0.5384429187988733","classic-planet-112","-0.49251705408096313"
"15","8w8e0103","Action distr","0.5876276084968473","classic-planet-112","-0.4855309724807739"
"15","8w8e0103","Action distr","0.4892582291008993","classic-planet-112","-0.4785449504852295"
"15","8w8e0103","Action distr","0.5254995794046695","classic-planet-112","-0.4715588688850403"
"15","8w8e0103","Action distr","0.49184689697974004","classic-planet-112","-0.4645727872848511"
"15","8w8e0103","Action distr","0.5047902363739437","classic-planet-112","-0.45758676528930664"
"15","8w8e0103","Action distr","0.5436202545565547","classic-planet-112","-0.45060068368911743"
"15","8w8e0103","Action distr","0.579861604860325","classic-planet-112","-0.443614661693573"
"15","8w8e0103","Action distr","0.5617409297084398","classic-planet-112","-0.4366285800933838"
"15","8w8e0103","Action distr","0.5332655830411918","classic-planet-112","-0.42964252829551697"
"15","8w8e0103","Action distr","0.6368122981948212","classic-planet-112","-0.42265647649765015"
"15","8w8e0103","Action distr","0.6290462945582991","classic-planet-112","-0.41567039489746094"
"15","8w8e0103","Action distr","0.5772729369814843","classic-planet-112","-0.4086843729019165"
"15","8w8e0103","Action distr","0.600570947891051","classic-planet-112","-0.4016982913017273"
"15","8w8e0103","Action distr","0.6368122981948212","classic-planet-112","-0.3947122395038605"
"15","8w8e0103","Action distr","0.6083369515275732","classic-planet-112","-0.38772618770599365"
"15","8w8e0103","Action distr","0.5591522618295992","classic-planet-112","-0.38074010610580444"
"15","8w8e0103","Action distr","0.6161029551640954","classic-planet-112","-0.37375408411026"
"15","8w8e0103","Action distr","0.5462089224353955","classic-planet-112","-0.3667680025100708"
"15","8w8e0103","Action distr","0.5928049442545287","classic-planet-112","-0.359781950712204"
"15","8w8e0103","Action distr","0.5772729369814843","classic-planet-112","-0.35279589891433716"
"15","8w8e0103","Action distr","0.660110309104388","classic-planet-112","-0.34580981731414795"
"15","8w8e0103","Action distr","0.6316349624371398","classic-planet-112","-0.3388237953186035"
"15","8w8e0103","Action distr","0.6782309842562732","classic-planet-112","-0.3318377137184143"
"15","8w8e0103","Action distr","0.688585655771636","classic-planet-112","-0.3248516917228699"
"15","8w8e0103","Action distr","0.6497556375890249","classic-planet-112","-0.31786561012268066"
"15","8w8e0103","Action distr","0.6678763127409101","classic-planet-112","-0.31087952852249146"
"15","8w8e0103","Action distr","0.5953936121333695","classic-planet-112","-0.303893506526947"
"15","8w8e0103","Action distr","0.6316349624371398","classic-planet-112","-0.2969074249267578"
"15","8w8e0103","Action distr","0.5591522618295992","classic-planet-112","-0.2899214029312134"
"15","8w8e0103","Action distr","0.6859969878927953","classic-planet-112","-0.28293532133102417"
"15","8w8e0103","Action distr","0.6859969878927953","classic-planet-112","-0.27594923973083496"
"15","8w8e0103","Action distr","0.688585655771636","classic-planet-112","-0.2689632177352905"
"15","8w8e0103","Action distr","0.7092949988023619","classic-planet-112","-0.2619771361351013"
"15","8w8e0103","Action distr","0.6523443054678657","classic-planet-112","-0.2549911141395569"
"15","8w8e0103","Action distr","0.6497556375890249","classic-planet-112","-0.24800503253936768"
"15","8w8e0103","Action distr","0.7015289951658397","classic-planet-112","-0.24101898074150085"
"15","8w8e0103","Action distr","0.7403590133484508","classic-planet-112","-0.23403292894363403"
"15","8w8e0103","Action distr","0.7429476812272915","classic-planet-112","-0.22704686224460602"
"15","8w8e0103","Action distr","0.6342236303159806","classic-planet-112","-0.2200608104467392"
"15","8w8e0103","Action distr","0.7196496703177249","classic-planet-112","-0.21307474374771118"
"15","8w8e0103","Action distr","0.727415673954247","classic-planet-112","-0.20608869194984436"
"15","8w8e0103","Action distr","0.7714230278945395","classic-planet-112","-0.19910264015197754"
"15","8w8e0103","Action distr","0.698940327286999","classic-planet-112","-0.19211657345294952"
"15","8w8e0103","Action distr","0.7015289951658397","classic-planet-112","-0.1851305216550827"
"15","8w8e0103","Action distr","0.7714230278945395","classic-planet-112","-0.1781444549560547"
"15","8w8e0103","Action distr","0.7403590133484508","classic-planet-112","-0.17115840315818787"
"15","8w8e0103","Action distr","0.6652876448620694","classic-planet-112","-0.16417235136032104"
"15","8w8e0103","Action distr","0.7714230278945395","classic-planet-112","-0.15718629956245422"
"15","8w8e0103","Action distr","0.73777034546961","classic-planet-112","-0.1502002328634262"
"15","8w8e0103","Action distr","0.7610683563791767","classic-planet-112","-0.1432141661643982"
"15","8w8e0103","Action distr","0.7248270060754063","classic-planet-112","-0.13622811436653137"
"15","8w8e0103","Action distr","0.8464943963809209","classic-planet-112","-0.12924206256866455"
"15","8w8e0103","Action distr","0.7662456921368581","classic-planet-112","-0.12225601077079773"
"15","8w8e0103","Action distr","0.748125016984973","classic-planet-112","-0.11526994407176971"
"15","8w8e0103","Action distr","0.7196496703177249","classic-planet-112","-0.1082838922739029"
"15","8w8e0103","Action distr","0.7610683563791767","classic-planet-112","-0.10129782557487488"
"15","8w8e0103","Action distr","0.7895437030464247","classic-planet-112","-0.09431177377700806"
"15","8w8e0103","Action distr","0.8076643781983099","classic-planet-112","-0.08732572197914124"
"15","8w8e0103","Action distr","0.6859969878927953","classic-planet-112","-0.08033965528011322"
"15","8w8e0103","Action distr","0.7300043418330878","classic-planet-112","-0.0733536034822464"
"15","8w8e0103","Action distr","0.7351816775907694","classic-planet-112","-0.06636754423379898"
"15","8w8e0103","Action distr","0.8102530460771507","classic-planet-112","-0.05938148871064186"
"15","8w8e0103","Action distr","0.7817776994099025","classic-planet-112","-0.05239542946219444"
"15","8w8e0103","Action distr","0.7791890315310619","classic-planet-112","-0.04540937393903732"
"15","8w8e0103","Action distr","0.8050757103194692","classic-planet-112","-0.038423314690589905"
"15","8w8e0103","Action distr","0.7947210388041062","classic-planet-112","-0.03143725544214249"
"15","8w8e0103","Action distr","0.7403590133484508","classic-planet-112","-0.024451199918985367"
"15","8w8e0103","Action distr","0.6937629915293174","classic-planet-112","-0.017465144395828247"
"15","8w8e0103","Action distr","0.7740116957733804","classic-planet-112","-0.010479086078703403"
"15","8w8e0103","Action distr","0.8206077175925136","classic-planet-112","-0.0034930286929011345"
"15","8w8e0103","Action distr","0.7843663672887432","classic-planet-112","0.0034930286929011345"
"15","8w8e0103","Action distr","0.7714230278945395","classic-planet-112","0.010479086078703403"
"15","8w8e0103","Action distr","0.7222383381965657","classic-planet-112","0.017465144395828247"
"15","8w8e0103","Action distr","0.8102530460771507","classic-planet-112","0.024451199918985367"
"15","8w8e0103","Action distr","0.7921323709252656","classic-planet-112","0.03143725544214249"
"15","8w8e0103","Action distr","0.7118836666812026","classic-planet-112","0.038423314690589905"
"15","8w8e0103","Action distr","0.7662456921368581","classic-planet-112","0.04540937393903732"
"15","8w8e0103","Action distr","0.8076643781983099","classic-planet-112","0.05239542946219444"
"15","8w8e0103","Action distr","0.7662456921368581","classic-planet-112","0.05938148871064186"
"15","8w8e0103","Action distr","0.7507136848638136","classic-planet-112","0.06636754423379898"
"15","8w8e0103","Action distr","0.8024870424406284","classic-planet-112","0.0733536034822464"
"15","8w8e0103","Action distr","0.7662456921368581","classic-planet-112","0.08033965528011322"
"15","8w8e0103","Action distr","0.7584796885003359","classic-planet-112","0.08732572197914124"
"15","8w8e0103","Action distr","0.7196496703177249","classic-planet-112","0.09431177377700806"
"15","8w8e0103","Action distr","0.748125016984973","classic-planet-112","0.10129782557487488"
"15","8w8e0103","Action distr","0.6523443054678657","classic-planet-112","0.1082838922739029"
"15","8w8e0103","Action distr","0.7636570242580174","classic-planet-112","0.11526994407176971"
"15","8w8e0103","Action distr","0.7248270060754063","classic-planet-112","0.12225601077079773"
"15","8w8e0103","Action distr","0.7533023527426544","classic-planet-112","0.12924206256866455"
"15","8w8e0103","Action distr","0.6678763127409101","classic-planet-112","0.13622811436653137"
"15","8w8e0103","Action distr","0.7144723345600433","classic-planet-112","0.1432141661643982"
"15","8w8e0103","Action distr","0.7429476812272915","classic-planet-112","0.1502002328634262"
"15","8w8e0103","Action distr","0.7222383381965657","classic-planet-112","0.15718629956245422"
"15","8w8e0103","Action distr","0.6911743236504768","classic-planet-112","0.16417235136032104"
"15","8w8e0103","Action distr","0.786955035167584","classic-planet-112","0.17115840315818787"
"15","8w8e0103","Action distr","0.748125016984973","classic-planet-112","0.1781444549560547"
"15","8w8e0103","Action distr","0.7118836666812026","classic-planet-112","0.1851305216550827"
"15","8w8e0103","Action distr","0.7325930097119285","classic-planet-112","0.19211657345294952"
"15","8w8e0103","Action distr","0.7766003636522211","classic-planet-112","0.19910264015197754"
"15","8w8e0103","Action distr","0.7222383381965657","classic-planet-112","0.20608869194984436"
"15","8w8e0103","Action distr","0.7455363491061322","classic-planet-112","0.21307474374771118"
"15","8w8e0103","Action distr","0.7015289951658397","classic-planet-112","0.2200608104467392"
"15","8w8e0103","Action distr","0.727415673954247","classic-planet-112","0.22704686224460602"
"15","8w8e0103","Action distr","0.6937629915293174","classic-planet-112","0.23403292894363403"
"15","8w8e0103","Action distr","0.6497556375890249","classic-planet-112","0.24101898074150085"
"15","8w8e0103","Action distr","0.6963516594081582","classic-planet-112","0.24800503253936768"
"15","8w8e0103","Action distr","0.7636570242580174","classic-planet-112","0.2549911141395569"
"15","8w8e0103","Action distr","0.6911743236504768","classic-planet-112","0.2619771361351013"
"15","8w8e0103","Action distr","0.6342236303159806","classic-planet-112","0.2689632177352905"
"15","8w8e0103","Action distr","0.7170610024388842","classic-planet-112","0.27594923973083496"
"15","8w8e0103","Action distr","0.7325930097119285","classic-planet-112","0.28293532133102417"
"15","8w8e0103","Action distr","0.6626989769832287","classic-planet-112","0.2899214029312134"
"15","8w8e0103","Action distr","0.5953936121333695","classic-planet-112","0.2969074249267578"
"15","8w8e0103","Action distr","0.6834083200139546","classic-planet-112","0.303893506526947"
"15","8w8e0103","Action distr","0.6937629915293174","classic-planet-112","0.31087952852249146"
"15","8w8e0103","Action distr","0.6031596157698917","classic-planet-112","0.31786561012268066"
"15","8w8e0103","Action distr","0.5746842691026436","classic-planet-112","0.3248516917228699"
"15","8w8e0103","Action distr","0.6135142872852547","classic-planet-112","0.3318377137184143"
"15","8w8e0103","Action distr","0.6342236303159806","classic-planet-112","0.3388237953186035"
"15","8w8e0103","Action distr","0.579861604860325","classic-planet-112","0.34580981731414795"
"15","8w8e0103","Action distr","0.6368122981948212","classic-planet-112","0.35279589891433716"
"15","8w8e0103","Action distr","0.6264576266794584","classic-planet-112","0.359781950712204"
"15","8w8e0103","Action distr","0.5229109115258289","classic-planet-112","0.3667680025100708"
"15","8w8e0103","Action distr","0.6083369515275732","classic-planet-112","0.37375408411026"
"15","8w8e0103","Action distr","0.5720956012238029","classic-planet-112","0.38074010610580444"
"15","8w8e0103","Action distr","0.6290462945582991","classic-planet-112","0.38772618770599365"
"15","8w8e0103","Action distr","0.5824502727391658","classic-planet-112","0.3947122395038605"
"15","8w8e0103","Action distr","0.530676915162351","classic-planet-112","0.4016982913017273"
"15","8w8e0103","Action distr","0.5280882472835103","classic-planet-112","0.4086843729019165"
"15","8w8e0103","Action distr","0.5617409297084398","classic-planet-112","0.41567039489746094"
"15","8w8e0103","Action distr","0.5203222436469881","classic-planet-112","0.42265647649765015"
"15","8w8e0103","Action distr","0.5487975903142362","classic-planet-112","0.42964252829551697"
"15","8w8e0103","Action distr","0.5073789042527844","classic-planet-112","0.4366285800933838"
"15","8w8e0103","Action distr","0.5487975903142362","classic-planet-112","0.443614661693573"
"15","8w8e0103","Action distr","0.5254995794046695","classic-planet-112","0.45060068368911743"
"15","8w8e0103","Action distr","0.541031586677714","classic-planet-112","0.45758676528930664"
"15","8w8e0103","Action distr","0.502201568495103","classic-planet-112","0.4645727872848511"
"15","8w8e0103","Action distr","0.5229109115258289","classic-planet-112","0.4715588688850403"
"15","8w8e0103","Action distr","0.5462089224353955","classic-planet-112","0.4785449504852295"
"15","8w8e0103","Action distr","0.46596021819133265","classic-planet-112","0.4855309724807739"
"15","8w8e0103","Action distr","0.5902162763756881","classic-planet-112","0.49251705408096313"
"15","8w8e0103","Action distr","0.47372622182785484","classic-planet-112","0.49950310587882996"
"15","8w8e0103","Action distr","0.4219528642510401","classic-planet-112","0.5064891576766968"
"15","8w8e0103","Action distr","0.43748487152408455","classic-planet-112","0.5134751796722412"
"15","8w8e0103","Action distr","0.4814922254643771","classic-planet-112","0.5204612612724304"
"15","8w8e0103","Action distr","0.4763148897066956","classic-planet-112","0.5274473428726196"
"15","8w8e0103","Action distr","0.44525087516060674","classic-planet-112","0.5344333648681641"
"15","8w8e0103","Action distr","0.41418686061451787","classic-planet-112","0.5414194464683533"
"15","8w8e0103","Action distr","0.4607828824336512","classic-planet-112","0.5484055280685425"
"15","8w8e0103","Action distr","0.45560554667596964","classic-planet-112","0.5553915500640869"
"15","8w8e0103","Action distr","0.4012435212203142","classic-planet-112","0.5623775720596313"
"15","8w8e0103","Action distr","0.4504282109182882","classic-planet-112","0.5693637132644653"
"15","8w8e0103","Action distr","0.4581942145548104","classic-planet-112","0.5763497352600098"
"15","8w8e0103","Action distr","0.39088884970495125","classic-planet-112","0.5833357572555542"
"15","8w8e0103","Action distr","0.3960661854626328","classic-planet-112","0.5903218388557434"
"15","8w8e0103","Action distr","0.38312284606842906","classic-planet-112","0.5973079204559326"
"15","8w8e0103","Action distr","0.4348962036452438","classic-planet-112","0.604293942451477"
"15","8w8e0103","Action distr","0.38312284606842906","classic-planet-112","0.6112800240516663"
"15","8w8e0103","Action distr","0.38053417818958835","classic-planet-112","0.6182661056518555"
"15","8w8e0103","Action distr","0.45560554667596964","classic-planet-112","0.6252521276473999"
"15","8w8e0103","Action distr","0.3779455103107476","classic-planet-112","0.6322381496429443"
"15","8w8e0103","Action distr","0.40900952485683645","classic-planet-112","0.6392242908477783"
"15","8w8e0103","Action distr","0.38571151394726977","classic-planet-112","0.6462103128433228"
"15","8w8e0103","Action distr","0.35205883152234024","classic-planet-112","0.6531963348388672"
"15","8w8e0103","Action distr","0.3468814957646587","classic-planet-112","0.6601824164390564"
"15","8w8e0103","Action distr","0.3080514775820477","classic-planet-112","0.6671684980392456"
"15","8w8e0103","Action distr","0.35982483515886243","classic-planet-112","0.67415452003479"
"15","8w8e0103","Action distr","0.32617215273393285","classic-planet-112","0.6811406016349792"
"15","8w8e0103","Action distr","0.3650021709165439","classic-planet-112","0.6881266832351685"
"15","8w8e0103","Action distr","0.32358348485509214","classic-planet-112","0.6951127052307129"
"15","8w8e0103","Action distr","0.2536894521263922","classic-planet-112","0.7020987272262573"
"15","8w8e0103","Action distr","0.3391154921281366","classic-planet-112","0.7090848088264465"
"15","8w8e0103","Action distr","0.2795761309147996","classic-planet-112","0.7160708904266357"
"15","8w8e0103","Action distr","0.32876082061277356","classic-planet-112","0.7230569124221802"
"15","8w8e0103","Action distr","0.2588667878840737","classic-planet-112","0.7300429940223694"
"15","8w8e0103","Action distr","0.26922145939943665","classic-planet-112","0.7370290756225586"
"15","8w8e0103","Action distr","0.29251947030900327","classic-planet-112","0.744015097618103"
"15","8w8e0103","Action distr","0.2588667878840737","classic-planet-112","0.7510011196136475"
"15","8w8e0103","Action distr","0.29510813818784404","classic-planet-112","0.7579872608184814"
"15","8w8e0103","Action distr","0.2821647987936403","classic-planet-112","0.7649732828140259"
"15","8w8e0103","Action distr","0.29251947030900327","classic-planet-112","0.7719593048095703"
"15","8w8e0103","Action distr","0.2381574448533478","classic-planet-112","0.7789453864097595"
"15","8w8e0103","Action distr","0.26922145939943665","classic-planet-112","0.7859314680099487"
"15","8w8e0103","Action distr","0.21485943394378115","classic-planet-112","0.7929174900054932"
"15","8w8e0103","Action distr","0.19415009091305527","classic-planet-112","0.7999035716056824"
"15","8w8e0103","Action distr","0.20968209818609967","classic-planet-112","0.8068896532058716"
"15","8w8e0103","Action distr","0.22262543758030337","classic-planet-112","0.813875675201416"
"15","8w8e0103","Action distr","0.19415009091305527","classic-planet-112","0.8208616971969604"
"15","8w8e0103","Action distr","0.2381574448533478","classic-planet-112","0.8278478384017944"
"15","8w8e0103","Action distr","0.16308607636696643","classic-planet-112","0.8348338603973389"
"15","8w8e0103","Action distr","0.2536894521263922","classic-planet-112","0.8418198823928833"
"15","8w8e0103","Action distr","0.19932742667073672","classic-planet-112","0.8488059639930725"
"15","8w8e0103","Action distr","0.20968209818609967","classic-planet-112","0.8557920455932617"
"15","8w8e0103","Action distr","0.18638408727653305","classic-planet-112","0.8627780675888062"
"15","8w8e0103","Action distr","0.16308607636696643","classic-planet-112","0.8697641491889954"
"15","8w8e0103","Action distr","0.22003676970146266","classic-planet-112","0.8767502307891846"
"15","8w8e0103","Action distr","0.17344074788232935","classic-planet-112","0.883736252784729"
"15","8w8e0103","Action distr","0.19415009091305527","classic-planet-112","0.8907222747802734"
"15","8w8e0103","Action distr","0.1553200727304442","classic-planet-112","0.8977083563804626"
"15","8w8e0103","Action distr","0.22003676970146266","classic-planet-112","0.9046944379806519"
"15","8w8e0103","Action distr","0.19156142303421453","classic-planet-112","0.9116804599761963"
"15","8w8e0103","Action distr","0.17344074788232935","classic-planet-112","0.9186665415763855"
"15","8w8e0103","Action distr","0.17085208000348864","classic-planet-112","0.9256526231765747"
"15","8w8e0103","Action distr","0.15790874060928495","classic-planet-112","0.9326386451721191"
"15","8w8e0103","Action distr","0.13461072969971832","classic-planet-112","0.9396246671676636"
"15","8w8e0103","Action distr","0.14755406909392202","classic-planet-112","0.9466108083724976"
"15","8w8e0103","Action distr","0.13719939757855906","classic-planet-112","0.953596830368042"
"15","8w8e0103","Action distr","0.14755406909392202","classic-planet-112","0.9605828523635864"
"15","8w8e0103","Action distr","0.13202206182087758","classic-planet-112","0.9675689339637756"
"15","8w8e0103","Action distr","0.12166739030551463","classic-planet-112","0.9745550155639648"
"15","8w8e0103","Action distr","0.10354671515362947","classic-planet-112","0.9815410375595093"
"15","8w8e0103","Action distr","0.098369379395948","classic-planet-112","0.9885271191596985"
"15","8w8e0103","Action distr","0.10872405091131095","classic-planet-112","0.9955132007598877"
"15","8w8e0103","Action distr","0.12425605818435537","classic-planet-112","1.0024992227554321"
"15","8w8e0103","Action distr","0.10872405091131095","classic-planet-112","1.0094852447509766"
"15","8w8e0103","Action distr","0.11131271879015169","classic-planet-112","1.0164713859558105"
"15","8w8e0103","Action distr","0.11390138666899241","classic-planet-112","1.023457407951355"
"15","8w8e0103","Action distr","0.08024870424406284","classic-planet-112","1.0304434299468994"
"15","8w8e0103","Action distr","0.10613538303247022","classic-planet-112","1.0374295711517334"
"15","8w8e0103","Action distr","0.09319204363826653","classic-planet-112","1.0444154739379883"
"15","8w8e0103","Action distr","0.0698940327286999","classic-planet-112","1.0514016151428223"
"15","8w8e0103","Action distr","0.07248270060754063","classic-planet-112","1.0583877563476562"
"15","8w8e0103","Action distr","0.08801470788058506","classic-planet-112","1.0653736591339111"
"15","8w8e0103","Action distr","0.09578071151710726","classic-planet-112","1.0723598003387451"
"15","8w8e0103","Action distr","0.10354671515362947","classic-planet-112","1.079345941543579"
"15","8w8e0103","Action distr","0.09578071151710726","classic-planet-112","1.086331844329834"
"15","8w8e0103","Action distr","0.056950693334496205","classic-planet-112","1.093317985534668"
"15","8w8e0103","Action distr","0.08542604000174432","classic-planet-112","1.100304126739502"
"15","8w8e0103","Action distr","0.05436202545565547","classic-planet-112","1.1072900295257568"
"15","8w8e0103","Action distr","0.06212802909217768","classic-planet-112","1.1142761707305908"
"15","8w8e0103","Action distr","0.08542604000174432","classic-planet-112","1.1212621927261353"
"15","8w8e0103","Action distr","0.056950693334496205","classic-planet-112","1.1282482147216797"
"15","8w8e0103","Action distr","0.06730536484985916","classic-planet-112","1.1352343559265137"
"15","8w8e0103","Action distr","0.09060337575942579","classic-planet-112","1.142220377922058"
"15","8w8e0103","Action distr","0.03883001818261105","classic-planet-112","1.1492063999176025"
"15","8w8e0103","Action distr","0.06212802909217768","classic-planet-112","1.1561925411224365"
"15","8w8e0103","Action distr","0.08542604000174432","classic-planet-112","1.163178563117981"
"15","8w8e0103","Action distr","0.05436202545565547","classic-planet-112","1.1701645851135254"
"15","8w8e0103","Action distr","0.049184689697974","classic-planet-112","1.1771507263183594"
"15","8w8e0103","Action distr","0.04659602181913326","classic-planet-112","1.1841366291046143"
"15","8w8e0103","Action distr","0.049184689697974","classic-planet-112","1.1911227703094482"
"15","8w8e0103","Action distr","0.03365268242492958","classic-planet-112","1.1981089115142822"
"15","8w8e0103","Action distr","0.025886678788407367","classic-planet-112","1.205094814300537"
"15","8w8e0103","Action distr","0.051773357576814734","classic-planet-112","1.212080955505371"
"15","8w8e0103","Action distr","0.03106401454608884","classic-planet-112","1.219067096710205"
"15","8w8e0103","Action distr","0.03624135030377031","classic-planet-112","1.22605299949646"
"15","8w8e0103","Action distr","0.03883001818261105","classic-planet-112","1.233039140701294"
"15","8w8e0103","Action distr","0.018120675151885157","classic-planet-112","1.2400251626968384"
"15","8w8e0103","Action distr","0.04141868606145179","classic-planet-112","1.2470111846923828"
"15","8w8e0103","Action distr","0.028475346667248103","classic-planet-112","1.2539973258972168"
"15","8w8e0103","Action distr","0.018120675151885157","classic-planet-112","1.2609833478927612"
"15","8w8e0103","Action distr","0.02329801090956663","classic-planet-112","1.2679693698883057"
"15","8w8e0103","Action distr","0.03365268242492958","classic-planet-112","1.2749555110931396"
"15","8w8e0103","Action distr","0.02329801090956663","classic-planet-112","1.281941533088684"
"15","8w8e0103","Action distr","0.018120675151885157","classic-planet-112","1.2889275550842285"
"15","8w8e0103","Action distr","0.020709343030725896","classic-planet-112","1.2959136962890625"
"15","8w8e0103","Action distr","0.02329801090956663","classic-planet-112","1.3028995990753174"
"15","8w8e0103","Action distr","0.018120675151885157","classic-planet-112","1.3098857402801514"
"15","8w8e0103","Action distr","0.010354671515362948","classic-planet-112","1.3168718814849854"
"15","8w8e0103","Action distr","0.012943339394203683","classic-planet-112","1.3238577842712402"
"15","8w8e0103","Action distr","0.00776600363652221","classic-planet-112","1.3308439254760742"
"15","8w8e0103","Action distr","0.01553200727304442","classic-planet-112","1.3378300666809082"
"15","8w8e0103","Action distr","0.010354671515362948","classic-planet-112","1.344815969467163"
"15","8w8e0103","Action distr","0.00776600363652221","classic-planet-112","1.351802110671997"
"15","8w8e0103","Action distr","0.02329801090956663","classic-planet-112","1.358788251876831"
"15","8w8e0103","Action distr","0.005177335757681474","classic-planet-112","1.365774154663086"
"15","8w8e0103","Action distr","0.020709343030725896","classic-planet-112","1.37276029586792"
"15","8w8e0103","Action distr","0.020709343030725896","classic-planet-112","1.3797463178634644"
"15","8w8e0103","Action distr","0.005177335757681474","classic-planet-112","1.3867323398590088"
"15","8w8e0103","Action distr","0.01553200727304442","classic-planet-112","1.3937184810638428"
"15","8w8e0103","Action distr","0.00776600363652221","classic-planet-112","1.4007045030593872"
"15","8w8e0103","Action distr","0.010354671515362948","classic-planet-112","1.4076905250549316"
"15","8w8e0103","Action distr","0.010354671515362948","classic-planet-112","1.4146766662597656"
"15","8w8e0103","Action distr","0.005177335757681474","classic-planet-112","1.4216625690460205"
"15","8w8e0103","Action distr","0.00776600363652221","classic-planet-112","1.4286487102508545"
"15","8w8e0103","Action distr","0.012943339394203683","classic-planet-112","1.4356348514556885"
"15","8w8e0103","Action distr","0.012943339394203683","classic-planet-112","1.4426207542419434"
"15","8w8e0103","Action distr","0.018120675151885157","classic-planet-112","1.4496068954467773"
"15","8w8e0103","Action distr","0.010354671515362948","classic-planet-112","1.4565930366516113"
"15","8w8e0103","Action distr","0.00776600363652221","classic-planet-112","1.4635789394378662"
"15","8w8e0103","Action distr","0.010354671515362948","classic-planet-112","1.4705650806427002"
"15","8w8e0103","Action distr","0.002588667878840737","classic-planet-112","1.4775512218475342"
"15","8w8e0103","Action distr","0.002588667878840737","classic-planet-112","1.484537124633789"
"15","8w8e0103","Action distr","0.005177335757681474","classic-planet-112","1.491523265838623"
"15","8w8e0103","Action distr","0.025886678788407367","classic-planet-112","1.4985092878341675"
"15","8w8e0103","Action distr","0","classic-planet-112","1.505495309829712"
"15","8w8e0103","Action distr","0","classic-planet-112","1.512481451034546"
"15","8w8e0103","Action distr","0","classic-planet-112","1.5194674730300903"
"15","8w8e0103","Action distr","0","classic-planet-112","1.5264534950256348"
"15","8w8e0103","Action distr","0","classic-planet-112","1.5334396362304688"
"15","8w8e0103","Action distr","0","classic-planet-112","1.5404256582260132"
"15","8w8e0103","Action distr","0","classic-planet-112","1.5474116802215576"
"15","8w8e0103","Action distr","0","classic-planet-112","1.5543978214263916"
"15","8w8e0103","Action distr","0","classic-planet-112","1.5613837242126465"
"15","8w8e0103","Action distr","0","classic-planet-112","1.5683698654174805"
"15","8w8e0103","Action distr","0","classic-planet-112","1.5753560066223145"
"15","8w8e0103","Action distr","0","classic-planet-112","1.5823419094085693"
"15","8w8e0103","Action distr","0","classic-planet-112","1.5893280506134033"
"15","8w8e0103","Action distr","0","classic-planet-112","1.5963141918182373"
"15","8w8e0103","Action distr","0","classic-planet-112","1.6033000946044922"
"15","8w8e0103","Action distr","0","classic-planet-112","1.6102862358093262"
"15","8w8e0103","Action distr","0","classic-planet-112","1.6172722578048706"
"15","8w8e0103","Action distr","0","classic-planet-112","1.624258279800415"
"15","8w8e0103","Action distr","0","classic-planet-112","1.631244421005249"
"15","8w8e0103","Action distr","0","classic-planet-112","1.6382304430007935"
"15","8w8e0103","Action distr","0","classic-planet-112","1.645216464996338"
"15","8w8e0103","Action distr","0","classic-planet-112","1.6522026062011719"
"15","8w8e0103","Action distr","0","classic-planet-112","1.6591886281967163"
"15","8w8e0103","Action distr","0","classic-planet-112","1.6661746501922607"
"15","8w8e0103","Action distr","0","classic-planet-112","1.6731607913970947"
"15","8w8e0103","Action distr","0","classic-planet-112","1.6801466941833496"
"15","8w8e0103","Action distr","0","classic-planet-112","1.6871328353881836"
"15","8w8e0103","Action distr","0","classic-planet-112","1.6941189765930176"
"15","8w8e0103","Action distr","0","classic-planet-112","1.7011048793792725"
"15","8w8e0103","Action distr","0","classic-planet-112","1.7080910205841064"
"15","8w8e0103","Action distr","0","classic-planet-112","1.7150771617889404"
"15","8w8e0103","Action distr","0","classic-planet-112","1.7220630645751953"
"15","8w8e0103","Action distr","0","classic-planet-112","1.7290492057800293"
"15","8w8e0103","Action distr","0","classic-planet-112","1.7360353469848633"
"15","8w8e0103","Action distr","0","classic-planet-112","1.7430212497711182"
"15","8w8e0103","Policy distr","0.001792181865312159","classic-planet-112","-1.7430212497711182"
"15","8w8e0103","Policy distr","0.001881814794614911","classic-planet-112","-1.7360353469848633"
"15","8w8e0103","Policy distr","0.001975547056645155","classic-planet-112","-1.7290492057800293"
"15","8w8e0103","Policy distr","0.0020735408179461956","classic-planet-112","-1.7220630645751953"
"15","8w8e0103","Policy distr","0.0021759660448879004","classic-planet-112","-1.7150771617889404"
"15","8w8e0103","Policy distr","0.0022830066736787558","classic-planet-112","-1.7080910205841064"
"15","8w8e0103","Policy distr","0.0023948431480675936","classic-planet-112","-1.7011048793792725"
"15","8w8e0103","Policy distr","0.002511662431061268","classic-planet-112","-1.6941189765930176"
"15","8w8e0103","Policy distr","0.0026336670853197575","classic-planet-112","-1.6871328353881836"
"15","8w8e0103","Policy distr","0.0027610587421804667","classic-planet-112","-1.6801466941833496"
"15","8w8e0103","Policy distr","0.0028940376359969378","classic-planet-112","-1.6731607913970947"
"15","8w8e0103","Policy distr","0.0030328333377838135","classic-planet-112","-1.6661746501922607"
"15","8w8e0103","Policy distr","0.0031776619143784046","classic-planet-112","-1.6591886281967163"
"15","8w8e0103","Policy distr","0.0033287496771663427","classic-planet-112","-1.6522026062011719"
"15","8w8e0103","Policy distr","0.0034863429609686136","classic-planet-112","-1.645216464996338"
"15","8w8e0103","Policy distr","0.0036506797187030315","classic-planet-112","-1.6382304430007935"
"15","8w8e0103","Policy distr","0.0038220121059566736","classic-planet-112","-1.631244421005249"
"15","8w8e0103","Policy distr","0.004000605549663305","classic-planet-112","-1.624258279800415"
"15","8w8e0103","Policy distr","0.004186718724668026","classic-planet-112","-1.6172722578048706"
"15","8w8e0103","Policy distr","0.004380631726235151","classic-planet-112","-1.6102862358093262"
"15","8w8e0103","Policy distr","0.004582632798701525","classic-planet-112","-1.6033000946044922"
"15","8w8e0103","Policy distr","0.004793001804500818","classic-planet-112","-1.5963141918182373"
"15","8w8e0103","Policy distr","0.005012053065001965","classic-planet-112","-1.5893280506134033"
"15","8w8e0103","Policy distr","0.0052400860004127026","classic-planet-112","-1.5823419094085693"
"15","8w8e0103","Policy distr","0.005477414466440678","classic-planet-112","-1.5753560066223145"
"15","8w8e0103","Policy distr","0.005724375136196613","classic-planet-112","-1.5683698654174805"
"15","8w8e0103","Policy distr","0.005981299094855785","classic-planet-112","-1.5613837242126465"
"15","8w8e0103","Policy distr","0.00624852254986763","classic-planet-112","-1.5543978214263916"
"15","8w8e0103","Policy distr","0.006526412907987833","classic-planet-112","-1.5474116802215576"
"15","8w8e0103","Policy distr","0.006815322209149599","classic-planet-112","-1.5404256582260132"
"15","8w8e0103","Policy distr","0.0071156262420117855","classic-planet-112","-1.5334396362304688"
"15","8w8e0103","Policy distr","0.0074277110397815704","classic-planet-112","-1.5264534950256348"
"15","8w8e0103","Policy distr","0.00775195611640811","classic-planet-112","-1.5194674730300903"
"15","8w8e0103","Policy distr","0.008088774979114532","classic-planet-112","-1.512481451034546"
"15","8w8e0103","Policy distr","0.008438576012849808","classic-planet-112","-1.505495309829712"
"15","8w8e0103","Policy distr","0.008801772259175777","classic-planet-112","-1.4985092878341675"
"15","8w8e0103","Policy distr","0.00917880516499281","classic-planet-112","-1.491523265838623"
"15","8w8e0103","Policy distr","0.009570118971168995","classic-planet-112","-1.484537124633789"
"15","8w8e0103","Policy distr","0.009976145811378956","classic-planet-112","-1.4775512218475342"
"15","8w8e0103","Policy distr","0.01039737369865179","classic-planet-112","-1.4705650806427002"
"15","8w8e0103","Policy distr","0.01083426270633936","classic-planet-112","-1.4635789394378662"
"15","8w8e0103","Policy distr","0.011287283152341843","classic-planet-112","-1.4565930366516113"
"15","8w8e0103","Policy distr","0.0117569575086236","classic-planet-112","-1.4496068954467773"
"15","8w8e0103","Policy distr","0.012243778444826603","classic-planet-112","-1.4426207542419434"
"15","8w8e0103","Policy distr","0.012748238630592823","classic-planet-112","-1.4356348514556885"
"15","8w8e0103","Policy distr","0.013270895928144455","classic-planet-112","-1.4286487102508545"
"15","8w8e0103","Policy distr","0.01381228119134903","classic-planet-112","-1.4216625690460205"
"15","8w8e0103","Policy distr","0.01437290571630001","classic-planet-112","-1.4146766662597656"
"15","8w8e0103","Policy distr","0.014953380450606346","classic-planet-112","-1.4076905250549316"
"15","8w8e0103","Policy distr","0.015554243698716164","classic-planet-112","-1.4007045030593872"
"15","8w8e0103","Policy distr","0.016176071017980576","classic-planet-112","-1.3937184810638428"
"15","8w8e0103","Policy distr","0.016819477081298828","classic-planet-112","-1.3867323398590088"
"15","8w8e0103","Policy distr","0.017485035583376884","classic-planet-112","-1.3797463178634644"
"15","8w8e0103","Policy distr","0.01817336492240429","classic-planet-112","-1.37276029586792"
"15","8w8e0103","Policy distr","0.018885107710957527","classic-planet-112","-1.365774154663086"
"15","8w8e0103","Policy distr","0.019620852544903755","classic-planet-112","-1.358788251876831"
"15","8w8e0103","Policy distr","0.02038128301501274","classic-planet-112","-1.351802110671997"
"15","8w8e0103","Policy distr","0.021167051047086716","classic-planet-112","-1.344815969467163"
"15","8w8e0103","Policy distr","0.021978767588734627","classic-planet-112","-1.3378300666809082"
"15","8w8e0103","Policy distr","0.02281717024743557","classic-planet-112","-1.3308439254760742"
"15","8w8e0103","Policy distr","0.023682909086346626","classic-planet-112","-1.3238577842712402"
"15","8w8e0103","Policy distr","0.02457665465772152","classic-planet-112","-1.3168718814849854"
"15","8w8e0103","Policy distr","0.02549915947020054","classic-planet-112","-1.3098857402801514"
"15","8w8e0103","Policy distr","0.02645110711455345","classic-planet-112","-1.3028995990753174"
"15","8w8e0103","Policy distr","0.02743317186832428","classic-planet-112","-1.2959136962890625"
"15","8w8e0103","Policy distr","0.02844616398215294","classic-planet-112","-1.2889275550842285"
"15","8w8e0103","Policy distr","0.029490767046809196","classic-planet-112","-1.281941533088684"
"15","8w8e0103","Policy distr","0.03056773729622364","classic-planet-112","-1.2749555110931396"
"15","8w8e0103","Policy distr","0.031677838414907455","classic-planet-112","-1.2679693698883057"
"15","8w8e0103","Policy distr","0.03282181918621063","classic-planet-112","-1.2609833478927612"
"15","8w8e0103","Policy distr","0.034000422805547714","classic-planet-112","-1.2539973258972168"
"15","8w8e0103","Policy distr","0.035214487463235855","classic-planet-112","-1.2470111846923828"
"15","8w8e0103","Policy distr","0.03646472096443176","classic-planet-112","-1.2400251626968384"
"15","8w8e0103","Policy distr","0.0377519465982914","classic-planet-112","-1.233039140701294"
"15","8w8e0103","Policy distr","0.039076972752809525","classic-planet-112","-1.22605299949646"
"15","8w8e0103","Policy distr","0.04044054448604584","classic-planet-112","-1.219067096710205"
"15","8w8e0103","Policy distr","0.04184352979063988","classic-planet-112","-1.212080955505371"
"15","8w8e0103","Policy distr","0.04328671470284462","classic-planet-112","-1.205094814300537"
"15","8w8e0103","Policy distr","0.04477083683013916","classic-planet-112","-1.1981089115142822"
"15","8w8e0103","Policy distr","0.046296827495098114","classic-planet-112","-1.1911227703094482"
"15","8w8e0103","Policy distr","0.047865428030490875","classic-planet-112","-1.1841366291046143"
"15","8w8e0103","Policy distr","0.04947745427489281","classic-planet-112","-1.1771507263183594"
"15","8w8e0103","Policy distr","0.051133789122104645","classic-planet-112","-1.1701645851135254"
"15","8w8e0103","Policy distr","0.052835170179605484","classic-planet-112","-1.163178563117981"
"15","8w8e0103","Policy distr","0.05458248779177666","classic-planet-112","-1.1561925411224365"
"15","8w8e0103","Policy distr","0.05637655407190323","classic-planet-112","-1.1492063999176025"
"15","8w8e0103","Policy distr","0.05821816995739937","classic-planet-112","-1.142220377922058"
"15","8w8e0103","Policy distr","0.06010812148451805","classic-planet-112","-1.1352343559265137"
"15","8w8e0103","Policy distr","0.0620473250746727","classic-planet-112","-1.1282482147216797"
"15","8w8e0103","Policy distr","0.06403651833534241","classic-planet-112","-1.1212621927261353"
"15","8w8e0103","Policy distr","0.06607650220394135","classic-planet-112","-1.1142761707305908"
"15","8w8e0103","Policy distr","0.06816814094781876","classic-planet-112","-1.1072900295257568"
"15","8w8e0103","Policy distr","0.07031217217445374","classic-planet-112","-1.100304126739502"
"15","8w8e0103","Policy distr","0.07250946760177612","classic-planet-112","-1.093317985534668"
"15","8w8e0103","Policy distr","0.07476077973842621","classic-planet-112","-1.086331844329834"
"15","8w8e0103","Policy distr","0.0770668163895607","classic-planet-112","-1.079345941543579"
"15","8w8e0103","Policy distr","0.07942850887775421","classic-planet-112","-1.0723598003387451"
"15","8w8e0103","Policy distr","0.08184650540351868","classic-planet-112","-1.0653736591339111"
"15","8w8e0103","Policy distr","0.0843215063214302","classic-planet-112","-1.0583877563476562"
"15","8w8e0103","Policy distr","0.08685440570116043","classic-planet-112","-1.0514016151428223"
"15","8w8e0103","Policy distr","0.08944588899612427","classic-planet-112","-1.0444154739379883"
"15","8w8e0103","Policy distr","0.09209651499986649","classic-planet-112","-1.0374295711517334"
"15","8w8e0103","Policy distr","0.09480718523263931","classic-planet-112","-1.0304434299468994"
"15","8w8e0103","Policy distr","0.0975785031914711","classic-planet-112","-1.023457407951355"
"15","8w8e0103","Policy distr","0.10041113197803497","classic-planet-112","-1.0164713859558105"
"15","8w8e0103","Policy distr","0.10330577939748764","classic-planet-112","-1.0094852447509766"
"15","8w8e0103","Policy distr","0.10626301914453506","classic-planet-112","-1.0024992227554321"
"15","8w8e0103","Policy distr","0.1092834621667862","classic-planet-112","-0.9955132007598877"
"15","8w8e0103","Policy distr","0.11236778646707535","classic-planet-112","-0.9885271191596985"
"15","8w8e0103","Policy distr","0.11551649123430252","classic-planet-112","-0.9815410375595093"
"15","8w8e0103","Policy distr","0.11873014271259308","classic-planet-112","-0.9745550155639648"
"15","8w8e0103","Policy distr","0.12200931459665298","classic-planet-112","-0.9675689339637756"
"15","8w8e0103","Policy distr","0.12535446882247925","classic-planet-112","-0.9605828523635864"
"15","8w8e0103","Policy distr","0.1287660449743271","classic-planet-112","-0.953596830368042"
"15","8w8e0103","Policy distr","0.13224458694458008","classic-planet-112","-0.9466108083724976"
"15","8w8e0103","Policy distr","0.13579052686691284","classic-planet-112","-0.9396246671676636"
"15","8w8e0103","Policy distr","0.13940417766571045","classic-planet-112","-0.9326386451721191"
"15","8w8e0103","Policy distr","0.14308589696884155","classic-planet-112","-0.9256526231765747"
"15","8w8e0103","Policy distr","0.14683614671230316","classic-planet-112","-0.9186665415763855"
"15","8w8e0103","Policy distr","0.1506551206111908","classic-planet-112","-0.9116804599761963"
"15","8w8e0103","Policy distr","0.15454311668872833","classic-planet-112","-0.9046944379806519"
"15","8w8e0103","Policy distr","0.15850043296813965","classic-planet-112","-0.8977083563804626"
"15","8w8e0103","Policy distr","0.1625272035598755","classic-planet-112","-0.8907222747802734"
"15","8w8e0103","Policy distr","0.16662359237670898","classic-planet-112","-0.883736252784729"
"15","8w8e0103","Policy distr","0.17078974843025208","classic-planet-112","-0.8767502307891846"
"15","8w8e0103","Policy distr","0.17502576112747192","classic-planet-112","-0.8697641491889954"
"15","8w8e0103","Policy distr","0.1793317049741745","classic-planet-112","-0.8627780675888062"
"15","8w8e0103","Policy distr","0.18370755016803741","classic-planet-112","-0.8557920455932617"
"15","8w8e0103","Policy distr","0.18815335631370544","classic-planet-112","-0.8488059639930725"
"15","8w8e0103","Policy distr","0.19266892969608307","classic-planet-112","-0.8418198823928833"
"15","8w8e0103","Policy distr","0.1972542107105255","classic-planet-112","-0.8348338603973389"
"15","8w8e0103","Policy distr","0.20190900564193726","classic-planet-112","-0.8278478384017944"
"15","8w8e0103","Policy distr","0.20663323998451233","classic-planet-112","-0.8208616971969604"
"15","8w8e0103","Policy distr","0.21142643690109253","classic-planet-112","-0.813875675201416"
"15","8w8e0103","Policy distr","0.2162884920835495","classic-planet-112","-0.8068896532058716"
"15","8w8e0103","Policy distr","0.221219003200531","classic-planet-112","-0.7999035716056824"
"15","8w8e0103","Policy distr","0.2262175977230072","classic-planet-112","-0.7929174900054932"
"15","8w8e0103","Policy distr","0.23128372430801392","classic-planet-112","-0.7859314680099487"
"15","8w8e0103","Policy distr","0.2364169955253601","classic-planet-112","-0.7789453864097595"
"15","8w8e0103","Policy distr","0.241616889834404","classic-planet-112","-0.7719593048095703"
"15","8w8e0103","Policy distr","0.24688269197940826","classic-planet-112","-0.7649732828140259"
"15","8w8e0103","Policy distr","0.25221380591392517","classic-planet-112","-0.7579872608184814"
"15","8w8e0103","Policy distr","0.25760963559150696","classic-planet-112","-0.7510011196136475"
"15","8w8e0103","Policy distr","0.2630692720413208","classic-planet-112","-0.744015097618103"
"15","8w8e0103","Policy distr","0.26859191060066223","classic-planet-112","-0.7370290756225586"
"15","8w8e0103","Policy distr","0.27417680621147156","classic-planet-112","-0.7300429940223694"
"15","8w8e0103","Policy distr","0.27982303500175476","classic-planet-112","-0.7230569124221802"
"15","8w8e0103","Policy distr","0.2855294346809387","classic-planet-112","-0.7160708904266357"
"15","8w8e0103","Policy distr","0.29129523038864136","classic-planet-112","-0.7090848088264465"
"15","8w8e0103","Policy distr","0.2971191704273224","classic-planet-112","-0.7020987272262573"
"15","8w8e0103","Policy distr","0.3030001223087311","classic-planet-112","-0.6951127052307129"
"15","8w8e0103","Policy distr","0.3089369535446167","classic-planet-112","-0.6881266832351685"
"15","8w8e0103","Policy distr","0.3149283826351166","classic-planet-112","-0.6811406016349792"
"15","8w8e0103","Policy distr","0.32097306847572327","classic-planet-112","-0.67415452003479"
"15","8w8e0103","Policy distr","0.3270696699619293","classic-planet-112","-0.6671684980392456"
"15","8w8e0103","Policy distr","0.3332167863845825","classic-planet-112","-0.6601824164390564"
"15","8w8e0103","Policy distr","0.3394128978252411","classic-planet-112","-0.6531963348388672"
"15","8w8e0103","Policy distr","0.3456563949584961","classic-planet-112","-0.6462103128433228"
"15","8w8e0103","Policy distr","0.35194575786590576","classic-planet-112","-0.6392242908477783"
"15","8w8e0103","Policy distr","0.3582794964313507","classic-planet-112","-0.6322381496429443"
"15","8w8e0103","Policy distr","0.36465561389923096","classic-planet-112","-0.6252521276473999"
"15","8w8e0103","Policy distr","0.37107235193252563","classic-planet-112","-0.6182661056518555"
"15","8w8e0103","Policy distr","0.37752819061279297","classic-planet-112","-0.6112800240516663"
"15","8w8e0103","Policy distr","0.38402101397514343","classic-planet-112","-0.604293942451477"
"15","8w8e0103","Policy distr","0.3905489146709442","classic-planet-112","-0.5973079204559326"
"15","8w8e0103","Policy distr","0.3971099555492401","classic-planet-112","-0.5903218388557434"
"15","8w8e0103","Policy distr","0.40370213985443115","classic-planet-112","-0.5833357572555542"
"15","8w8e0103","Policy distr","0.41032326221466064","classic-planet-112","-0.5763497352600098"
"15","8w8e0103","Policy distr","0.41697120666503906","classic-planet-112","-0.5693637132644653"
"15","8w8e0103","Policy distr","0.42364394664764404","classic-planet-112","-0.5623775720596313"
"15","8w8e0103","Policy distr","0.430338978767395","classic-planet-112","-0.5553915500640869"
"15","8w8e0103","Policy distr","0.43705418705940247","classic-planet-112","-0.5484055280685425"
"15","8w8e0103","Policy distr","0.44378724694252014","classic-planet-112","-0.5414194464683533"
"15","8w8e0103","Policy distr","0.45053571462631226","classic-planet-112","-0.5344333648681641"
"15","8w8e0103","Policy distr","0.45729702711105347","classic-planet-112","-0.5274473428726196"
"15","8w8e0103","Policy distr","0.46406903862953186","classic-planet-112","-0.5204612612724304"
"15","8w8e0103","Policy distr","0.470848947763443","classic-planet-112","-0.5134751796722412"
"15","8w8e0103","Policy distr","0.4776342213153839","classic-planet-112","-0.5064891576766968"
"15","8w8e0103","Policy distr","0.48442238569259644","classic-planet-112","-0.49950310587882996"
"15","8w8e0103","Policy distr","0.49121078848838806","classic-planet-112","-0.49251705408096313"
"15","8w8e0103","Policy distr","0.49799662828445435","classic-planet-112","-0.4855309724807739"
"15","8w8e0103","Policy distr","0.5047772526741028","classic-planet-112","-0.4785449504852295"
"15","8w8e0103","Policy distr","0.5115499496459961","classic-planet-112","-0.4715588688850403"
"15","8w8e0103","Policy distr","0.5183120369911194","classic-planet-112","-0.4645727872848511"
"15","8w8e0103","Policy distr","0.5250603556632996","classic-planet-112","-0.45758676528930664"
"15","8w8e0103","Policy distr","0.5317924618721008","classic-planet-112","-0.45060068368911743"
"15","8w8e0103","Policy distr","0.5385051965713501","classic-planet-112","-0.443614661693573"
"15","8w8e0103","Policy distr","0.5451959371566772","classic-planet-112","-0.4366285800933838"
"15","8w8e0103","Policy distr","0.5518615245819092","classic-planet-112","-0.42964252829551697"
"15","8w8e0103","Policy distr","0.5584992170333862","classic-planet-112","-0.42265647649765015"
"15","8w8e0103","Policy distr","0.5651059746742249","classic-planet-112","-0.41567039489746094"
"15","8w8e0103","Policy distr","0.5716786980628967","classic-planet-112","-0.4086843729019165"
"15","8w8e0103","Policy distr","0.5782146453857422","classic-planet-112","-0.4016982913017273"
"15","8w8e0103","Policy distr","0.5847107172012329","classic-planet-112","-0.3947122395038605"
"15","8w8e0103","Policy distr","0.5911638140678406","classic-planet-112","-0.38772618770599365"
"15","8w8e0103","Policy distr","0.597571074962616","classic-planet-112","-0.38074010610580444"
"15","8w8e0103","Policy distr","0.603929340839386","classic-planet-112","-0.37375408411026"
"15","8w8e0103","Policy distr","0.6102356910705566","classic-planet-112","-0.3667680025100708"
"15","8w8e0103","Policy distr","0.6164870262145996","classic-planet-112","-0.359781950712204"
"15","8w8e0103","Policy distr","0.6226803064346313","classic-planet-112","-0.35279589891433716"
"15","8w8e0103","Policy distr","0.6288126111030579","classic-planet-112","-0.34580981731414795"
"15","8w8e0103","Policy distr","0.6348807215690613","classic-planet-112","-0.3388237953186035"
"15","8w8e0103","Policy distr","0.6408818960189819","classic-planet-112","-0.3318377137184143"
"15","8w8e0103","Policy distr","0.6468129754066467","classic-planet-112","-0.3248516917228699"
"15","8w8e0103","Policy distr","0.6526710391044617","classic-planet-112","-0.31786561012268066"
"15","8w8e0103","Policy distr","0.6584530472755432","classic-planet-112","-0.31087952852249146"
"15","8w8e0103","Policy distr","0.6641560792922974","classic-planet-112","-0.303893506526947"
"15","8w8e0103","Policy distr","0.6697772741317749","classic-planet-112","-0.2969074249267578"
"15","8w8e0103","Policy distr","0.6753135919570923","classic-planet-112","-0.2899214029312134"
"15","8w8e0103","Policy distr","0.6807623505592346","classic-planet-112","-0.28293532133102417"
"15","8w8e0103","Policy distr","0.6861204504966736","classic-planet-112","-0.27594923973083496"
"15","8w8e0103","Policy distr","0.6913852691650391","classic-planet-112","-0.2689632177352905"
"15","8w8e0103","Policy distr","0.6965538859367371","classic-planet-112","-0.2619771361351013"
"15","8w8e0103","Policy distr","0.7016237378120422","classic-planet-112","-0.2549911141395569"
"15","8w8e0103","Policy distr","0.7065918445587158","classic-planet-112","-0.24800503253936768"
"15","8w8e0103","Policy distr","0.711455762386322","classic-planet-112","-0.24101898074150085"
"15","8w8e0103","Policy distr","0.7162127494812012","classic-planet-112","-0.23403292894363403"
"15","8w8e0103","Policy distr","0.7208602428436279","classic-planet-112","-0.22704686224460602"
"15","8w8e0103","Policy distr","0.7253956198692322","classic-planet-112","-0.2200608104467392"
"15","8w8e0103","Policy distr","0.7298165559768677","classic-planet-112","-0.21307474374771118"
"15","8w8e0103","Policy distr","0.7341205477714539","classic-planet-112","-0.20608869194984436"
"15","8w8e0103","Policy distr","0.7383051514625549","classic-planet-112","-0.19910264015197754"
"15","8w8e0103","Policy distr","0.7423681020736694","classic-planet-112","-0.19211657345294952"
"15","8w8e0103","Policy distr","0.7463071942329407","classic-planet-112","-0.1851305216550827"
"15","8w8e0103","Policy distr","0.7501199841499329","classic-planet-112","-0.1781444549560547"
"15","8w8e0103","Policy distr","0.753804624080658","classic-planet-112","-0.17115840315818787"
"15","8w8e0103","Policy distr","0.7573589086532593","classic-planet-112","-0.16417235136032104"
"15","8w8e0103","Policy distr","0.7607807517051697","classic-planet-112","-0.15718629956245422"
"15","8w8e0103","Policy distr","0.7640683054924011","classic-planet-112","-0.1502002328634262"
"15","8w8e0103","Policy distr","0.7672196626663208","classic-planet-112","-0.1432141661643982"
"15","8w8e0103","Policy distr","0.770233154296875","classic-planet-112","-0.13622811436653137"
"15","8w8e0103","Policy distr","0.7731067538261414","classic-planet-112","-0.12924206256866455"
"15","8w8e0103","Policy distr","0.7758391499519348","classic-planet-112","-0.12225601077079773"
"15","8w8e0103","Policy distr","0.7784285545349121","classic-planet-112","-0.11526994407176971"
"15","8w8e0103","Policy distr","0.7808735370635986","classic-planet-112","-0.1082838922739029"
"15","8w8e0103","Policy distr","0.7831726670265198","classic-planet-112","-0.10129782557487488"
"15","8w8e0103","Policy distr","0.7853246331214905","classic-planet-112","-0.09431177377700806"
"15","8w8e0103","Policy distr","0.7873282432556152","classic-planet-112","-0.08732572197914124"
"15","8w8e0103","Policy distr","0.7891822457313538","classic-planet-112","-0.08033965528011322"
"15","8w8e0103","Policy distr","0.7908855676651001","classic-planet-112","-0.0733536034822464"
"15","8w8e0103","Policy distr","0.7924371957778931","classic-planet-112","-0.06636754423379898"
"15","8w8e0103","Policy distr","0.7938362956047058","classic-planet-112","-0.05938148871064186"
"15","8w8e0103","Policy distr","0.7950819134712219","classic-planet-112","-0.05239542946219444"
"15","8w8e0103","Policy distr","0.7961735725402832","classic-planet-112","-0.04540937393903732"
"15","8w8e0103","Policy distr","0.7971104383468628","classic-planet-112","-0.038423314690589905"
"15","8w8e0103","Policy distr","0.7978919744491577","classic-planet-112","-0.03143725544214249"
"15","8w8e0103","Policy distr","0.7985177636146545","classic-planet-112","-0.024451199918985367"
"15","8w8e0103","Policy distr","0.7989875078201294","classic-planet-112","-0.017465144395828247"
"15","8w8e0103","Policy distr","0.7993006706237793","classic-planet-112","-0.010479086078703403"
"15","8w8e0103","Policy distr","0.7994574308395386","classic-planet-112","-0.0034930286929011345"
"15","8w8e0103","Policy distr","0.7994574308395386","classic-planet-112","0.0034930286929011345"
"15","8w8e0103","Policy distr","0.7993006706237793","classic-planet-112","0.010479086078703403"
"15","8w8e0103","Policy distr","0.7989875078201294","classic-planet-112","0.017465144395828247"
"15","8w8e0103","Policy distr","0.7985177636146545","classic-planet-112","0.024451199918985367"
"15","8w8e0103","Policy distr","0.7978919744491577","classic-planet-112","0.03143725544214249"
"15","8w8e0103","Policy distr","0.7971104383468628","classic-planet-112","0.038423314690589905"
"15","8w8e0103","Policy distr","0.7961735725402832","classic-planet-112","0.04540937393903732"
"15","8w8e0103","Policy distr","0.7950819134712219","classic-planet-112","0.05239542946219444"
"15","8w8e0103","Policy distr","0.7938362956047058","classic-planet-112","0.05938148871064186"
"15","8w8e0103","Policy distr","0.7924371957778931","classic-planet-112","0.06636754423379898"
"15","8w8e0103","Policy distr","0.7908855676651001","classic-planet-112","0.0733536034822464"
"15","8w8e0103","Policy distr","0.7891822457313538","classic-planet-112","0.08033965528011322"
"15","8w8e0103","Policy distr","0.7873282432556152","classic-planet-112","0.08732572197914124"
"15","8w8e0103","Policy distr","0.7853246331214905","classic-planet-112","0.09431177377700806"
"15","8w8e0103","Policy distr","0.7831726670265198","classic-planet-112","0.10129782557487488"
"15","8w8e0103","Policy distr","0.7808735370635986","classic-planet-112","0.1082838922739029"
"15","8w8e0103","Policy distr","0.7784285545349121","classic-planet-112","0.11526994407176971"
"15","8w8e0103","Policy distr","0.7758391499519348","classic-planet-112","0.12225601077079773"
"15","8w8e0103","Policy distr","0.7731067538261414","classic-planet-112","0.12924206256866455"
"15","8w8e0103","Policy distr","0.770233154296875","classic-planet-112","0.13622811436653137"
"15","8w8e0103","Policy distr","0.7672196626663208","classic-planet-112","0.1432141661643982"
"15","8w8e0103","Policy distr","0.7640683054924011","classic-planet-112","0.1502002328634262"
"15","8w8e0103","Policy distr","0.7607807517051697","classic-planet-112","0.15718629956245422"
"15","8w8e0103","Policy distr","0.7573589086532593","classic-planet-112","0.16417235136032104"
"15","8w8e0103","Policy distr","0.753804624080658","classic-planet-112","0.17115840315818787"
"15","8w8e0103","Policy distr","0.7501199841499329","classic-planet-112","0.1781444549560547"
"15","8w8e0103","Policy distr","0.7463071942329407","classic-planet-112","0.1851305216550827"
"15","8w8e0103","Policy distr","0.7423681020736694","classic-planet-112","0.19211657345294952"
"15","8w8e0103","Policy distr","0.7383051514625549","classic-planet-112","0.19910264015197754"
"15","8w8e0103","Policy distr","0.7341205477714539","classic-planet-112","0.20608869194984436"
"15","8w8e0103","Policy distr","0.7298165559768677","classic-planet-112","0.21307474374771118"
"15","8w8e0103","Policy distr","0.7253956198692322","classic-planet-112","0.2200608104467392"
"15","8w8e0103","Policy distr","0.7208602428436279","classic-planet-112","0.22704686224460602"
"15","8w8e0103","Policy distr","0.7162127494812012","classic-planet-112","0.23403292894363403"
"15","8w8e0103","Policy distr","0.711455762386322","classic-planet-112","0.24101898074150085"
"15","8w8e0103","Policy distr","0.7065918445587158","classic-planet-112","0.24800503253936768"
"15","8w8e0103","Policy distr","0.7016237378120422","classic-planet-112","0.2549911141395569"
"15","8w8e0103","Policy distr","0.6965538859367371","classic-planet-112","0.2619771361351013"
"15","8w8e0103","Policy distr","0.6913852691650391","classic-planet-112","0.2689632177352905"
"15","8w8e0103","Policy distr","0.6861204504966736","classic-planet-112","0.27594923973083496"
"15","8w8e0103","Policy distr","0.6807623505592346","classic-planet-112","0.28293532133102417"
"15","8w8e0103","Policy distr","0.6753135919570923","classic-planet-112","0.2899214029312134"
"15","8w8e0103","Policy distr","0.6697772741317749","classic-planet-112","0.2969074249267578"
"15","8w8e0103","Policy distr","0.6641560792922974","classic-planet-112","0.303893506526947"
"15","8w8e0103","Policy distr","0.6584530472755432","classic-planet-112","0.31087952852249146"
"15","8w8e0103","Policy distr","0.6526710391044617","classic-planet-112","0.31786561012268066"
"15","8w8e0103","Policy distr","0.6468129754066467","classic-planet-112","0.3248516917228699"
"15","8w8e0103","Policy distr","0.6408818960189819","classic-planet-112","0.3318377137184143"
"15","8w8e0103","Policy distr","0.6348807215690613","classic-planet-112","0.3388237953186035"
"15","8w8e0103","Policy distr","0.6288126111030579","classic-planet-112","0.34580981731414795"
"15","8w8e0103","Policy distr","0.6226803064346313","classic-planet-112","0.35279589891433716"
"15","8w8e0103","Policy distr","0.6164870262145996","classic-planet-112","0.359781950712204"
"15","8w8e0103","Policy distr","0.6102356910705566","classic-planet-112","0.3667680025100708"
"15","8w8e0103","Policy distr","0.603929340839386","classic-planet-112","0.37375408411026"
"15","8w8e0103","Policy distr","0.597571074962616","classic-planet-112","0.38074010610580444"
"15","8w8e0103","Policy distr","0.5911638140678406","classic-planet-112","0.38772618770599365"
"15","8w8e0103","Policy distr","0.5847107172012329","classic-planet-112","0.3947122395038605"
"15","8w8e0103","Policy distr","0.5782146453857422","classic-planet-112","0.4016982913017273"
"15","8w8e0103","Policy distr","0.5716786980628967","classic-planet-112","0.4086843729019165"
"15","8w8e0103","Policy distr","0.5651059746742249","classic-planet-112","0.41567039489746094"
"15","8w8e0103","Policy distr","0.5584992170333862","classic-planet-112","0.42265647649765015"
"15","8w8e0103","Policy distr","0.5518615245819092","classic-planet-112","0.42964252829551697"
"15","8w8e0103","Policy distr","0.5451959371566772","classic-planet-112","0.4366285800933838"
"15","8w8e0103","Policy distr","0.5385051965713501","classic-planet-112","0.443614661693573"
"15","8w8e0103","Policy distr","0.5317924618721008","classic-planet-112","0.45060068368911743"
"15","8w8e0103","Policy distr","0.5250603556632996","classic-planet-112","0.45758676528930664"
"15","8w8e0103","Policy distr","0.5183120369911194","classic-planet-112","0.4645727872848511"
"15","8w8e0103","Policy distr","0.5115499496459961","classic-planet-112","0.4715588688850403"
"15","8w8e0103","Policy distr","0.5047772526741028","classic-planet-112","0.4785449504852295"
"15","8w8e0103","Policy distr","0.49799662828445435","classic-planet-112","0.4855309724807739"
"15","8w8e0103","Policy distr","0.49121078848838806","classic-planet-112","0.49251705408096313"
"15","8w8e0103","Policy distr","0.48442238569259644","classic-planet-112","0.49950310587882996"
"15","8w8e0103","Policy distr","0.4776342213153839","classic-planet-112","0.5064891576766968"
"15","8w8e0103","Policy distr","0.470848947763443","classic-planet-112","0.5134751796722412"
"15","8w8e0103","Policy distr","0.46406903862953186","classic-planet-112","0.5204612612724304"
"15","8w8e0103","Policy distr","0.45729702711105347","classic-planet-112","0.5274473428726196"
"15","8w8e0103","Policy distr","0.45053571462631226","classic-planet-112","0.5344333648681641"
"15","8w8e0103","Policy distr","0.44378724694252014","classic-planet-112","0.5414194464683533"
"15","8w8e0103","Policy distr","0.43705418705940247","classic-planet-112","0.5484055280685425"
"15","8w8e0103","Policy distr","0.430338978767395","classic-planet-112","0.5553915500640869"
"15","8w8e0103","Policy distr","0.42364394664764404","classic-planet-112","0.5623775720596313"
"15","8w8e0103","Policy distr","0.41697120666503906","classic-planet-112","0.5693637132644653"
"15","8w8e0103","Policy distr","0.41032326221466064","classic-planet-112","0.5763497352600098"
"15","8w8e0103","Policy distr","0.40370213985443115","classic-planet-112","0.5833357572555542"
"15","8w8e0103","Policy distr","0.3971099555492401","classic-planet-112","0.5903218388557434"
"15","8w8e0103","Policy distr","0.3905489146709442","classic-planet-112","0.5973079204559326"
"15","8w8e0103","Policy distr","0.38402101397514343","classic-planet-112","0.604293942451477"
"15","8w8e0103","Policy distr","0.37752819061279297","classic-planet-112","0.6112800240516663"
"15","8w8e0103","Policy distr","0.37107235193252563","classic-planet-112","0.6182661056518555"
"15","8w8e0103","Policy distr","0.36465561389923096","classic-planet-112","0.6252521276473999"
"15","8w8e0103","Policy distr","0.3582794964313507","classic-planet-112","0.6322381496429443"
"15","8w8e0103","Policy distr","0.35194575786590576","classic-planet-112","0.6392242908477783"
"15","8w8e0103","Policy distr","0.3456563949584961","classic-planet-112","0.6462103128433228"
"15","8w8e0103","Policy distr","0.3394128978252411","classic-planet-112","0.6531963348388672"
"15","8w8e0103","Policy distr","0.3332167863845825","classic-planet-112","0.6601824164390564"
"15","8w8e0103","Policy distr","0.3270696699619293","classic-planet-112","0.6671684980392456"
"15","8w8e0103","Policy distr","0.32097306847572327","classic-planet-112","0.67415452003479"
"15","8w8e0103","Policy distr","0.3149283826351166","classic-planet-112","0.6811406016349792"
"15","8w8e0103","Policy distr","0.3089369535446167","classic-planet-112","0.6881266832351685"
"15","8w8e0103","Policy distr","0.3030001223087311","classic-planet-112","0.6951127052307129"
"15","8w8e0103","Policy distr","0.2971191704273224","classic-planet-112","0.7020987272262573"
"15","8w8e0103","Policy distr","0.29129523038864136","classic-planet-112","0.7090848088264465"
"15","8w8e0103","Policy distr","0.2855294346809387","classic-planet-112","0.7160708904266357"
"15","8w8e0103","Policy distr","0.27982303500175476","classic-planet-112","0.7230569124221802"
"15","8w8e0103","Policy distr","0.27417680621147156","classic-planet-112","0.7300429940223694"
"15","8w8e0103","Policy distr","0.26859191060066223","classic-planet-112","0.7370290756225586"
"15","8w8e0103","Policy distr","0.2630692720413208","classic-planet-112","0.744015097618103"
"15","8w8e0103","Policy distr","0.25760963559150696","classic-planet-112","0.7510011196136475"
"15","8w8e0103","Policy distr","0.25221380591392517","classic-planet-112","0.7579872608184814"
"15","8w8e0103","Policy distr","0.24688269197940826","classic-planet-112","0.7649732828140259"
"15","8w8e0103","Policy distr","0.241616889834404","classic-planet-112","0.7719593048095703"
"15","8w8e0103","Policy distr","0.2364169955253601","classic-planet-112","0.7789453864097595"
"15","8w8e0103","Policy distr","0.23128372430801392","classic-planet-112","0.7859314680099487"
"15","8w8e0103","Policy distr","0.2262175977230072","classic-planet-112","0.7929174900054932"
"15","8w8e0103","Policy distr","0.221219003200531","classic-planet-112","0.7999035716056824"
"15","8w8e0103","Policy distr","0.2162884920835495","classic-planet-112","0.8068896532058716"
"15","8w8e0103","Policy distr","0.21142643690109253","classic-planet-112","0.813875675201416"
"15","8w8e0103","Policy distr","0.20663323998451233","classic-planet-112","0.8208616971969604"
"15","8w8e0103","Policy distr","0.20190900564193726","classic-planet-112","0.8278478384017944"
"15","8w8e0103","Policy distr","0.1972542107105255","classic-planet-112","0.8348338603973389"
"15","8w8e0103","Policy distr","0.19266892969608307","classic-planet-112","0.8418198823928833"
"15","8w8e0103","Policy distr","0.18815335631370544","classic-planet-112","0.8488059639930725"
"15","8w8e0103","Policy distr","0.18370755016803741","classic-planet-112","0.8557920455932617"
"15","8w8e0103","Policy distr","0.1793317049741745","classic-planet-112","0.8627780675888062"
"15","8w8e0103","Policy distr","0.17502576112747192","classic-planet-112","0.8697641491889954"
"15","8w8e0103","Policy distr","0.17078974843025208","classic-planet-112","0.8767502307891846"
"15","8w8e0103","Policy distr","0.16662359237670898","classic-planet-112","0.883736252784729"
"15","8w8e0103","Policy distr","0.1625272035598755","classic-planet-112","0.8907222747802734"
"15","8w8e0103","Policy distr","0.15850043296813965","classic-planet-112","0.8977083563804626"
"15","8w8e0103","Policy distr","0.15454311668872833","classic-planet-112","0.9046944379806519"
"15","8w8e0103","Policy distr","0.1506551206111908","classic-planet-112","0.9116804599761963"
"15","8w8e0103","Policy distr","0.14683614671230316","classic-planet-112","0.9186665415763855"
"15","8w8e0103","Policy distr","0.14308589696884155","classic-planet-112","0.9256526231765747"
"15","8w8e0103","Policy distr","0.13940417766571045","classic-planet-112","0.9326386451721191"
"15","8w8e0103","Policy distr","0.13579052686691284","classic-planet-112","0.9396246671676636"
"15","8w8e0103","Policy distr","0.13224458694458008","classic-planet-112","0.9466108083724976"
"15","8w8e0103","Policy distr","0.1287660449743271","classic-planet-112","0.953596830368042"
"15","8w8e0103","Policy distr","0.12535446882247925","classic-planet-112","0.9605828523635864"
"15","8w8e0103","Policy distr","0.12200931459665298","classic-planet-112","0.9675689339637756"
"15","8w8e0103","Policy distr","0.11873014271259308","classic-planet-112","0.9745550155639648"
"15","8w8e0103","Policy distr","0.11551649123430252","classic-planet-112","0.9815410375595093"
"15","8w8e0103","Policy distr","0.11236778646707535","classic-planet-112","0.9885271191596985"
"15","8w8e0103","Policy distr","0.1092834621667862","classic-planet-112","0.9955132007598877"
"15","8w8e0103","Policy distr","0.10626301914453506","classic-planet-112","1.0024992227554321"
"15","8w8e0103","Policy distr","0.10330577939748764","classic-planet-112","1.0094852447509766"
"15","8w8e0103","Policy distr","0.10041113197803497","classic-planet-112","1.0164713859558105"
"15","8w8e0103","Policy distr","0.0975785031914711","classic-planet-112","1.023457407951355"
"15","8w8e0103","Policy distr","0.09480718523263931","classic-planet-112","1.0304434299468994"
"15","8w8e0103","Policy distr","0.09209651499986649","classic-planet-112","1.0374295711517334"
"15","8w8e0103","Policy distr","0.08944588899612427","classic-planet-112","1.0444154739379883"
"15","8w8e0103","Policy distr","0.08685440570116043","classic-planet-112","1.0514016151428223"
"15","8w8e0103","Policy distr","0.0843215063214302","classic-planet-112","1.0583877563476562"
"15","8w8e0103","Policy distr","0.08184650540351868","classic-planet-112","1.0653736591339111"
"15","8w8e0103","Policy distr","0.07942850887775421","classic-planet-112","1.0723598003387451"
"15","8w8e0103","Policy distr","0.0770668163895607","classic-planet-112","1.079345941543579"
"15","8w8e0103","Policy distr","0.07476077973842621","classic-planet-112","1.086331844329834"
"15","8w8e0103","Policy distr","0.07250946760177612","classic-planet-112","1.093317985534668"
"15","8w8e0103","Policy distr","0.07031217217445374","classic-planet-112","1.100304126739502"
"15","8w8e0103","Policy distr","0.06816814094781876","classic-planet-112","1.1072900295257568"
"15","8w8e0103","Policy distr","0.06607650220394135","classic-planet-112","1.1142761707305908"
"15","8w8e0103","Policy distr","0.06403651833534241","classic-planet-112","1.1212621927261353"
"15","8w8e0103","Policy distr","0.0620473250746727","classic-planet-112","1.1282482147216797"
"15","8w8e0103","Policy distr","0.06010812148451805","classic-planet-112","1.1352343559265137"
"15","8w8e0103","Policy distr","0.05821816995739937","classic-planet-112","1.142220377922058"
"15","8w8e0103","Policy distr","0.05637655407190323","classic-planet-112","1.1492063999176025"
"15","8w8e0103","Policy distr","0.05458248779177666","classic-planet-112","1.1561925411224365"
"15","8w8e0103","Policy distr","0.052835170179605484","classic-planet-112","1.163178563117981"
"15","8w8e0103","Policy distr","0.051133789122104645","classic-planet-112","1.1701645851135254"
"15","8w8e0103","Policy distr","0.04947745427489281","classic-planet-112","1.1771507263183594"
"15","8w8e0103","Policy distr","0.047865428030490875","classic-planet-112","1.1841366291046143"
"15","8w8e0103","Policy distr","0.046296827495098114","classic-planet-112","1.1911227703094482"
"15","8w8e0103","Policy distr","0.04477083683013916","classic-planet-112","1.1981089115142822"
"15","8w8e0103","Policy distr","0.04328671470284462","classic-planet-112","1.205094814300537"
"15","8w8e0103","Policy distr","0.04184352979063988","classic-planet-112","1.212080955505371"
"15","8w8e0103","Policy distr","0.04044054448604584","classic-planet-112","1.219067096710205"
"15","8w8e0103","Policy distr","0.039076972752809525","classic-planet-112","1.22605299949646"
"15","8w8e0103","Policy distr","0.0377519465982914","classic-planet-112","1.233039140701294"
"15","8w8e0103","Policy distr","0.03646472096443176","classic-planet-112","1.2400251626968384"
"15","8w8e0103","Policy distr","0.035214487463235855","classic-planet-112","1.2470111846923828"
"15","8w8e0103","Policy distr","0.034000422805547714","classic-planet-112","1.2539973258972168"
"15","8w8e0103","Policy distr","0.03282181918621063","classic-planet-112","1.2609833478927612"
"15","8w8e0103","Policy distr","0.031677838414907455","classic-planet-112","1.2679693698883057"
"15","8w8e0103","Policy distr","0.03056773729622364","classic-planet-112","1.2749555110931396"
"15","8w8e0103","Policy distr","0.029490767046809196","classic-planet-112","1.281941533088684"
"15","8w8e0103","Policy distr","0.02844616398215294","classic-planet-112","1.2889275550842285"
"15","8w8e0103","Policy distr","0.02743317186832428","classic-planet-112","1.2959136962890625"
"15","8w8e0103","Policy distr","0.02645110711455345","classic-planet-112","1.3028995990753174"
"15","8w8e0103","Policy distr","0.02549915947020054","classic-planet-112","1.3098857402801514"
"15","8w8e0103","Policy distr","0.02457665465772152","classic-planet-112","1.3168718814849854"
"15","8w8e0103","Policy distr","0.023682909086346626","classic-planet-112","1.3238577842712402"
"15","8w8e0103","Policy distr","0.02281717024743557","classic-planet-112","1.3308439254760742"
"15","8w8e0103","Policy distr","0.021978767588734627","classic-planet-112","1.3378300666809082"
"15","8w8e0103","Policy distr","0.021167051047086716","classic-planet-112","1.344815969467163"
"15","8w8e0103","Policy distr","0.02038128301501274","classic-planet-112","1.351802110671997"
"15","8w8e0103","Policy distr","0.019620852544903755","classic-planet-112","1.358788251876831"
"15","8w8e0103","Policy distr","0.018885107710957527","classic-planet-112","1.365774154663086"
"15","8w8e0103","Policy distr","0.01817336492240429","classic-planet-112","1.37276029586792"
"15","8w8e0103","Policy distr","0.017485035583376884","classic-planet-112","1.3797463178634644"
"15","8w8e0103","Policy distr","0.016819477081298828","classic-planet-112","1.3867323398590088"
"15","8w8e0103","Policy distr","0.016176071017980576","classic-planet-112","1.3937184810638428"
"15","8w8e0103","Policy distr","0.015554243698716164","classic-planet-112","1.4007045030593872"
"15","8w8e0103","Policy distr","0.014953380450606346","classic-planet-112","1.4076905250549316"
"15","8w8e0103","Policy distr","0.01437290571630001","classic-planet-112","1.4146766662597656"
"15","8w8e0103","Policy distr","0.01381228119134903","classic-planet-112","1.4216625690460205"
"15","8w8e0103","Policy distr","0.013270895928144455","classic-planet-112","1.4286487102508545"
"15","8w8e0103","Policy distr","0.012748238630592823","classic-planet-112","1.4356348514556885"
"15","8w8e0103","Policy distr","0.012243778444826603","classic-planet-112","1.4426207542419434"
"15","8w8e0103","Policy distr","0.0117569575086236","classic-planet-112","1.4496068954467773"
"15","8w8e0103","Policy distr","0.011287283152341843","classic-planet-112","1.4565930366516113"
"15","8w8e0103","Policy distr","0.01083426270633936","classic-planet-112","1.4635789394378662"
"15","8w8e0103","Policy distr","0.01039737369865179","classic-planet-112","1.4705650806427002"
"15","8w8e0103","Policy distr","0.009976145811378956","classic-planet-112","1.4775512218475342"
"15","8w8e0103","Policy distr","0.009570118971168995","classic-planet-112","1.484537124633789"
"15","8w8e0103","Policy distr","0.00917880516499281","classic-planet-112","1.491523265838623"
"15","8w8e0103","Policy distr","0.008801772259175777","classic-planet-112","1.4985092878341675"
"15","8w8e0103","Policy distr","0.008438576012849808","classic-planet-112","1.505495309829712"
"15","8w8e0103","Policy distr","0.008088774979114532","classic-planet-112","1.512481451034546"
"15","8w8e0103","Policy distr","0.00775195611640811","classic-planet-112","1.5194674730300903"
"15","8w8e0103","Policy distr","0.0074277110397815704","classic-planet-112","1.5264534950256348"
"15","8w8e0103","Policy distr","0.0071156262420117855","classic-planet-112","1.5334396362304688"
"15","8w8e0103","Policy distr","0.006815322209149599","classic-planet-112","1.5404256582260132"
"15","8w8e0103","Policy distr","0.006526412907987833","classic-planet-112","1.5474116802215576"
"15","8w8e0103","Policy distr","0.00624852254986763","classic-planet-112","1.5543978214263916"
"15","8w8e0103","Policy distr","0.005981299094855785","classic-planet-112","1.5613837242126465"
"15","8w8e0103","Policy distr","0.005724375136196613","classic-planet-112","1.5683698654174805"
"15","8w8e0103","Policy distr","0.005477414466440678","classic-planet-112","1.5753560066223145"
"15","8w8e0103","Policy distr","0.0052400860004127026","classic-planet-112","1.5823419094085693"
"15","8w8e0103","Policy distr","0.005012053065001965","classic-planet-112","1.5893280506134033"
"15","8w8e0103","Policy distr","0.004793001804500818","classic-planet-112","1.5963141918182373"
"15","8w8e0103","Policy distr","0.004582632798701525","classic-planet-112","1.6033000946044922"
"15","8w8e0103","Policy distr","0.004380631726235151","classic-planet-112","1.6102862358093262"
"15","8w8e0103","Policy distr","0.004186718724668026","classic-planet-112","1.6172722578048706"
"15","8w8e0103","Policy distr","0.004000605549663305","classic-planet-112","1.624258279800415"
"15","8w8e0103","Policy distr","0.0038220121059566736","classic-planet-112","1.631244421005249"
"15","8w8e0103","Policy distr","0.0036506797187030315","classic-planet-112","1.6382304430007935"
"15","8w8e0103","Policy distr","0.0034863429609686136","classic-planet-112","1.645216464996338"
"15","8w8e0103","Policy distr","0.0033287496771663427","classic-planet-112","1.6522026062011719"
"15","8w8e0103","Policy distr","0.0031776619143784046","classic-planet-112","1.6591886281967163"
"15","8w8e0103","Policy distr","0.0030328333377838135","classic-planet-112","1.6661746501922607"
"15","8w8e0103","Policy distr","0.0028940376359969378","classic-planet-112","1.6731607913970947"
"15","8w8e0103","Policy distr","0.0027610587421804667","classic-planet-112","1.6801466941833496"
"15","8w8e0103","Policy distr","0.0026336670853197575","classic-planet-112","1.6871328353881836"
"15","8w8e0103","Policy distr","0.002511662431061268","classic-planet-112","1.6941189765930176"
"15","8w8e0103","Policy distr","0.0023948431480675936","classic-planet-112","1.7011048793792725"
"15","8w8e0103","Policy distr","0.0022830066736787558","classic-planet-112","1.7080910205841064"
"15","8w8e0103","Policy distr","0.0021759660448879004","classic-planet-112","1.7150771617889404"
"15","8w8e0103","Policy distr","0.0020735408179461956","classic-planet-112","1.7220630645751953"
"15","8w8e0103","Policy distr","0.001975547056645155","classic-planet-112","1.7290492057800293"
"15","8w8e0103","Policy distr","0.001881814794614911","classic-planet-112","1.7360353469848633"
"15","8w8e0103","Policy distr","0.001792181865312159","classic-planet-112","1.7430212497711182"

==> plot_scripts/data/action_distributions/walker/walker_600k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.393721103668213"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.3881349563598633"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.3825488090515137"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.3769629001617432"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.3713767528533936"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.3657907247543335"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.3602046966552734"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.3546185493469238"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.3490326404571533"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.3434464931488037"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.3378604650497437"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.3322744369506836"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.326688289642334"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.3211023807525635"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.3155162334442139"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.3099300861358643"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.3043441772460938"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.2987580299377441"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.293172001838684"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.287585973739624"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.2819998264312744"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.276413917541504"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.2708277702331543"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.2652416229248047"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.2596557140350342"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.2540695667266846"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.248483657836914"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.2428975105285645"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.2373113632202148"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.2317254543304443"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.2261393070220947"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.2205532789230347"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.2149672508239746"
"15","8w8e0103","Action distr","0.00323745072886113","classic-planet-112","-1.209381103515625"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.2037951946258545"
"15","8w8e0103","Action distr","0.08093626822152826","classic-planet-112","-1.1982090473175049"
"15","8w8e0103","Action distr","0.00971235218658339","classic-planet-112","-1.1926229000091553"
"15","8w8e0103","Action distr","0.00647490145772226","classic-planet-112","-1.1870369911193848"
"15","8w8e0103","Action distr","0.00647490145772226","classic-planet-112","-1.1814508438110352"
"15","8w8e0103","Action distr","0.01618725364430565","classic-planet-112","-1.175864815711975"
"15","8w8e0103","Action distr","0.00323745072886113","classic-planet-112","-1.170278787612915"
"15","8w8e0103","Action distr","0.00647490145772226","classic-planet-112","-1.1646926403045654"
"15","8w8e0103","Action distr","0.01942470437316678","classic-planet-112","-1.159106731414795"
"15","8w8e0103","Action distr","0.00647490145772226","classic-planet-112","-1.1535205841064453"
"15","8w8e0103","Action distr","0.00323745072886113","classic-planet-112","-1.1479345560073853"
"15","8w8e0103","Action distr","0.01942470437316678","classic-planet-112","-1.1423485279083252"
"15","8w8e0103","Action distr","0.00323745072886113","classic-planet-112","-1.1367623805999756"
"15","8w8e0103","Action distr","0.01942470437316678","classic-planet-112","-1.131176471710205"
"15","8w8e0103","Action distr","0.02266215510202791","classic-planet-112","-1.1255903244018555"
"15","8w8e0103","Action distr","0.01942470437316678","classic-planet-112","-1.1200041770935059"
"15","8w8e0103","Action distr","0.01294980291544452","classic-planet-112","-1.1144182682037354"
"15","8w8e0103","Action distr","0.01294980291544452","classic-planet-112","-1.1088321208953857"
"15","8w8e0103","Action distr","0.02589960583088904","classic-planet-112","-1.1032460927963257"
"15","8w8e0103","Action distr","0.01618725364430565","classic-planet-112","-1.0976600646972656"
"15","8w8e0103","Action distr","0.02266215510202791","classic-planet-112","-1.092073917388916"
"15","8w8e0103","Action distr","0.00971235218658339","classic-planet-112","-1.0864880084991455"
"15","8w8e0103","Action distr","0.01618725364430565","classic-planet-112","-1.080901861190796"
"15","8w8e0103","Action distr","0.01294980291544452","classic-planet-112","-1.0753157138824463"
"15","8w8e0103","Action distr","0.0323745072886113","classic-planet-112","-1.0697298049926758"
"15","8w8e0103","Action distr","0.02266215510202791","classic-planet-112","-1.0641436576843262"
"15","8w8e0103","Action distr","0.00971235218658339","classic-planet-112","-1.0585577487945557"
"15","8w8e0103","Action distr","0.01942470437316678","classic-planet-112","-1.052971601486206"
"15","8w8e0103","Action distr","0.01294980291544452","classic-planet-112","-1.0473854541778564"
"15","8w8e0103","Action distr","0.03884940874633356","classic-planet-112","-1.041799545288086"
"15","8w8e0103","Action distr","0.0323745072886113","classic-planet-112","-1.0362133979797363"
"15","8w8e0103","Action distr","0.02589960583088904","classic-planet-112","-1.0306273698806763"
"15","8w8e0103","Action distr","0.02913705655975017","classic-planet-112","-1.0250413417816162"
"15","8w8e0103","Action distr","0.00971235218658339","classic-planet-112","-1.0194551944732666"
"15","8w8e0103","Action distr","0.02913705655975017","classic-planet-112","-1.013869285583496"
"15","8w8e0103","Action distr","0.02266215510202791","classic-planet-112","-1.0082831382751465"
"15","8w8e0103","Action distr","0.04208685947519469","classic-planet-112","-1.0026969909667969"
"15","8w8e0103","Action distr","0.048561760932916954","classic-planet-112","-0.9971110224723816"
"15","8w8e0103","Action distr","0.048561760932916954","classic-planet-112","-0.9915249347686768"
"15","8w8e0103","Action distr","0.05827411311950034","classic-planet-112","-0.9859389066696167"
"15","8w8e0103","Action distr","0.03561195801747243","classic-planet-112","-0.9803528785705566"
"15","8w8e0103","Action distr","0.04532431020405582","classic-planet-112","-0.9747667908668518"
"15","8w8e0103","Action distr","0.02589960583088904","classic-planet-112","-0.969180703163147"
"15","8w8e0103","Action distr","0.07446136676380599","classic-planet-112","-0.9635946750640869"
"15","8w8e0103","Action distr","0.048561760932916954","classic-planet-112","-0.9580086469650269"
"15","8w8e0103","Action distr","0.06151156384836148","classic-planet-112","-0.9524226188659668"
"15","8w8e0103","Action distr","0.05827411311950034","classic-planet-112","-0.946836531162262"
"15","8w8e0103","Action distr","0.04532431020405582","classic-planet-112","-0.9412504434585571"
"15","8w8e0103","Action distr","0.04208685947519469","classic-planet-112","-0.9356644153594971"
"15","8w8e0103","Action distr","0.08417371895038939","classic-planet-112","-0.930078387260437"
"15","8w8e0103","Action distr","0.07122391603494486","classic-planet-112","-0.9244922995567322"
"15","8w8e0103","Action distr","0.08417371895038939","classic-planet-112","-0.9189062118530273"
"15","8w8e0103","Action distr","0.12626057842558408","classic-planet-112","-0.9133201837539673"
"15","8w8e0103","Action distr","0.08093626822152826","classic-planet-112","-0.9077341556549072"
"15","8w8e0103","Action distr","0.08417371895038939","classic-planet-112","-0.9021480679512024"
"15","8w8e0103","Action distr","0.08417371895038939","classic-planet-112","-0.8965619802474976"
"15","8w8e0103","Action distr","0.07122391603494486","classic-planet-112","-0.8909759521484375"
"15","8w8e0103","Action distr","0.09388607113697278","classic-planet-112","-0.8853899240493774"
"15","8w8e0103","Action distr","0.06798646530608374","classic-planet-112","-0.8798038363456726"
"15","8w8e0103","Action distr","0.08741116967925051","classic-planet-112","-0.8742177486419678"
"15","8w8e0103","Action distr","0.11007332478127843","classic-planet-112","-0.8686317205429077"
"15","8w8e0103","Action distr","0.1294980291544452","classic-planet-112","-0.8630456924438477"
"15","8w8e0103","Action distr","0.1068358740524173","classic-planet-112","-0.8574596643447876"
"15","8w8e0103","Action distr","0.09064862040811164","classic-planet-112","-0.8518735766410828"
"15","8w8e0103","Action distr","0.11007332478127843","classic-planet-112","-0.8462874889373779"
"15","8w8e0103","Action distr","0.11978567696786183","classic-planet-112","-0.8407014608383179"
"15","8w8e0103","Action distr","0.12302312769672295","classic-planet-112","-0.8351154327392578"
"15","8w8e0103","Action distr","0.11007332478127843","classic-planet-112","-0.829529345035553"
"15","8w8e0103","Action distr","0.12302312769672295","classic-planet-112","-0.8239432573318481"
"15","8w8e0103","Action distr","0.1294980291544452","classic-planet-112","-0.8183572292327881"
"15","8w8e0103","Action distr","0.11007332478127843","classic-planet-112","-0.812771201133728"
"15","8w8e0103","Action distr","0.14892273352761198","classic-planet-112","-0.8071851134300232"
"15","8w8e0103","Action distr","0.15863508571419538","classic-planet-112","-0.8015990257263184"
"15","8w8e0103","Action distr","0.11331077551013956","classic-planet-112","-0.7960129976272583"
"15","8w8e0103","Action distr","0.17482233935850103","classic-planet-112","-0.7904269695281982"
"15","8w8e0103","Action distr","0.13597293061216748","classic-planet-112","-0.7848408818244934"
"15","8w8e0103","Action distr","0.15863508571419538","classic-planet-112","-0.7792547941207886"
"15","8w8e0103","Action distr","0.14568528279875087","classic-planet-112","-0.7736687660217285"
"15","8w8e0103","Action distr","0.17482233935850103","classic-planet-112","-0.7680827379226685"
"15","8w8e0103","Action distr","0.14244783206988973","classic-planet-112","-0.7624967098236084"
"15","8w8e0103","Action distr","0.20072194518939007","classic-planet-112","-0.7569106221199036"
"15","8w8e0103","Action distr","0.19424704373166782","classic-planet-112","-0.7513245344161987"
"15","8w8e0103","Action distr","0.2363339032068625","classic-planet-112","-0.7457385063171387"
"15","8w8e0103","Action distr","0.17158488862963991","classic-planet-112","-0.7401524782180786"
"15","8w8e0103","Action distr","0.2039593959182512","classic-planet-112","-0.7345663905143738"
"15","8w8e0103","Action distr","0.25252115685116816","classic-planet-112","-0.728980302810669"
"15","8w8e0103","Action distr","0.15863508571419538","classic-planet-112","-0.7233942747116089"
"15","8w8e0103","Action distr","0.20072194518939007","classic-planet-112","-0.7178082466125488"
"15","8w8e0103","Action distr","0.25575860758002933","classic-planet-112","-0.712222158908844"
"15","8w8e0103","Action distr","0.22985900174914026","classic-planet-112","-0.7066360712051392"
"15","8w8e0103","Action distr","0.2751833119531961","classic-planet-112","-0.7010500431060791"
"15","8w8e0103","Action distr","0.22662155102027912","classic-planet-112","-0.695464015007019"
"15","8w8e0103","Action distr","0.22338410029141798","classic-planet-112","-0.6898779273033142"
"15","8w8e0103","Action distr","0.22985900174914026","classic-planet-112","-0.6842918395996094"
"15","8w8e0103","Action distr","0.22985900174914026","classic-planet-112","-0.6787058115005493"
"15","8w8e0103","Action distr","0.22985900174914026","classic-planet-112","-0.6731197834014893"
"15","8w8e0103","Action distr","0.2654709597666127","classic-planet-112","-0.6675337553024292"
"15","8w8e0103","Action distr","0.23309645247800137","classic-planet-112","-0.6619476675987244"
"15","8w8e0103","Action distr","0.29460801632636285","classic-planet-112","-0.6563615798950195"
"15","8w8e0103","Action distr","0.3107952699706685","classic-planet-112","-0.6507755517959595"
"15","8w8e0103","Action distr","0.33345742507269643","classic-planet-112","-0.6451895236968994"
"15","8w8e0103","Action distr","0.30108291778408514","classic-planet-112","-0.6396034359931946"
"15","8w8e0103","Action distr","0.32698252361497415","classic-planet-112","-0.6340173482894897"
"15","8w8e0103","Action distr","0.31727017142839076","classic-planet-112","-0.6284313201904297"
"15","8w8e0103","Action distr","0.33021997434383527","classic-planet-112","-0.6228452920913696"
"15","8w8e0103","Action distr","0.29460801632636285","classic-planet-112","-0.6172592043876648"
"15","8w8e0103","Action distr","0.25252115685116816","classic-planet-112","-0.61167311668396"
"15","8w8e0103","Action distr","0.33345742507269643","classic-planet-112","-0.6060870885848999"
"15","8w8e0103","Action distr","0.34640722798814094","classic-planet-112","-0.6005010604858398"
"15","8w8e0103","Action distr","0.29137056559750174","classic-planet-112","-0.594914972782135"
"15","8w8e0103","Action distr","0.37878173527675224","classic-planet-112","-0.5893288850784302"
"15","8w8e0103","Action distr","0.3852566367344745","classic-planet-112","-0.5837428569793701"
"15","8w8e0103","Action distr","0.33345742507269643","classic-planet-112","-0.5781568288803101"
"15","8w8e0103","Action distr","0.31403272069952964","classic-planet-112","-0.57257080078125"
"15","8w8e0103","Action distr","0.36583193236130773","classic-planet-112","-0.5669847130775452"
"15","8w8e0103","Action distr","0.4046813411076413","classic-planet-112","-0.5613986253738403"
"15","8w8e0103","Action distr","0.3852566367344745","classic-planet-112","-0.5558125972747803"
"15","8w8e0103","Action distr","0.4305809469385303","classic-planet-112","-0.5502265691757202"
"15","8w8e0103","Action distr","0.37230683381903","classic-planet-112","-0.5446404814720154"
"15","8w8e0103","Action distr","0.48561760932916953","classic-planet-112","-0.5390543937683105"
"15","8w8e0103","Action distr","0.36906938309016885","classic-planet-112","-0.5334683656692505"
"15","8w8e0103","Action distr","0.48885506005803064","classic-planet-112","-0.5278823375701904"
"15","8w8e0103","Action distr","0.48885506005803064","classic-planet-112","-0.5222962498664856"
"15","8w8e0103","Action distr","0.4435307498539749","classic-planet-112","-0.5167101621627808"
"15","8w8e0103","Action distr","0.49856741224461404","classic-planet-112","-0.5111241340637207"
"15","8w8e0103","Action distr","0.4920925107868918","classic-planet-112","-0.5055381059646606"
"15","8w8e0103","Action distr","0.46619290495600274","classic-planet-112","-0.4999520182609558"
"15","8w8e0103","Action distr","0.5438917224486699","classic-planet-112","-0.49436599016189575"
"15","8w8e0103","Action distr","0.472667806413725","classic-planet-112","-0.4887799024581909"
"15","8w8e0103","Action distr","0.45000565131169706","classic-planet-112","-0.48319387435913086"
"15","8w8e0103","Action distr","0.49856741224461404","classic-planet-112","-0.477607786655426"
"15","8w8e0103","Action distr","0.6118781877547537","classic-planet-112","-0.47202175855636597"
"15","8w8e0103","Action distr","0.4920925107868918","classic-planet-112","-0.46643567085266113"
"15","8w8e0103","Action distr","0.6410152443145037","classic-planet-112","-0.4608496427536011"
"15","8w8e0103","Action distr","0.5827411311950035","classic-planet-112","-0.45526355504989624"
"15","8w8e0103","Action distr","0.4305809469385303","classic-planet-112","-0.4496775269508362"
"15","8w8e0103","Action distr","0.6474901457722261","classic-planet-112","-0.44409143924713135"
"15","8w8e0103","Action distr","0.5924534833815869","classic-planet-112","-0.4385054111480713"
"15","8w8e0103","Action distr","0.6604399486876705","classic-planet-112","-0.43291935324668884"
"15","8w8e0103","Action distr","0.5406542717198087","classic-planet-112","-0.4273332953453064"
"15","8w8e0103","Action distr","0.6054032862970313","classic-planet-112","-0.42174726724624634"
"15","8w8e0103","Action distr","0.6539650472299483","classic-planet-112","-0.4161611795425415"
"15","8w8e0103","Action distr","0.6280654413990593","classic-planet-112","-0.41057515144348145"
"15","8w8e0103","Action distr","0.7057642588917264","classic-planet-112","-0.4049890637397766"
"15","8w8e0103","Action distr","0.6313028921279205","classic-planet-112","-0.39940303564071655"
"15","8w8e0103","Action distr","0.6831021037896985","classic-planet-112","-0.3938169479370117"
"15","8w8e0103","Action distr","0.6151156384836147","classic-planet-112","-0.38823091983795166"
"15","8w8e0103","Action distr","0.6831021037896985","classic-planet-112","-0.3826448321342468"
"15","8w8e0103","Action distr","0.5309419195332254","classic-planet-112","-0.37705880403518677"
"15","8w8e0103","Action distr","0.6151156384836147","classic-planet-112","-0.37147271633148193"
"15","8w8e0103","Action distr","0.5859785819238645","classic-planet-112","-0.3658866882324219"
"15","8w8e0103","Action distr","0.767275822740088","classic-planet-112","-0.36030060052871704"
"15","8w8e0103","Action distr","0.7057642588917264","classic-planet-112","-0.354714572429657"
"15","8w8e0103","Action distr","0.6345403428567815","classic-planet-112","-0.34912848472595215"
"15","8w8e0103","Action distr","0.7867005271132547","classic-planet-112","-0.3435424566268921"
"15","8w8e0103","Action distr","0.6539650472299483","classic-planet-112","-0.33795639872550964"
"15","8w8e0103","Action distr","0.7478511183669211","classic-planet-112","-0.3323703408241272"
"15","8w8e0103","Action distr","0.7219515125360321","classic-planet-112","-0.32678431272506714"
"15","8w8e0103","Action distr","0.7284264139937544","classic-planet-112","-0.3211982250213623"
"15","8w8e0103","Action distr","0.6604399486876705","classic-planet-112","-0.31561219692230225"
"15","8w8e0103","Action distr","0.6539650472299483","classic-planet-112","-0.3100261092185974"
"15","8w8e0103","Action distr","0.6733897516031151","classic-planet-112","-0.30444008111953735"
"15","8w8e0103","Action distr","0.8190750344018659","classic-planet-112","-0.2988539934158325"
"15","8w8e0103","Action distr","0.7154766110783097","classic-planet-112","-0.29326796531677246"
"15","8w8e0103","Action distr","0.8611618938770605","classic-planet-112","-0.2876818776130676"
"15","8w8e0103","Action distr","0.7413762169091987","classic-planet-112","-0.28209584951400757"
"15","8w8e0103","Action distr","0.7802256256555323","classic-planet-112","-0.27650976181030273"
"15","8w8e0103","Action distr","0.8643993446059218","classic-planet-112","-0.2709237337112427"
"15","8w8e0103","Action distr","0.8611618938770605","classic-planet-112","-0.26533764600753784"
"15","8w8e0103","Action distr","0.7931754285709769","classic-planet-112","-0.2597516179084778"
"15","8w8e0103","Action distr","0.767275822740088","classic-planet-112","-0.25416553020477295"
"15","8w8e0103","Action distr","0.7154766110783097","classic-planet-112","-0.2485795021057129"
"15","8w8e0103","Action distr","0.8158375836730049","classic-planet-112","-0.24299344420433044"
"15","8w8e0103","Action distr","0.7996503300286992","classic-planet-112","-0.237407386302948"
"15","8w8e0103","Action distr","0.7737507241978101","classic-planet-112","-0.23182132840156555"
"15","8w8e0103","Action distr","0.7737507241978101","classic-planet-112","-0.2262352705001831"
"15","8w8e0103","Action distr","0.9032487533522554","classic-planet-112","-0.22064921259880066"
"15","8w8e0103","Action distr","0.8126001329441437","classic-planet-112","-0.2150631546974182"
"15","8w8e0103","Action distr","0.7964128792998381","classic-planet-112","-0.20947711169719696"
"15","8w8e0103","Action distr","0.8643993446059218","classic-planet-112","-0.20389105379581451"
"15","8w8e0103","Action distr","0.9356232606408666","classic-planet-112","-0.19830499589443207"
"15","8w8e0103","Action distr","0.8384997387750328","classic-planet-112","-0.19271893799304962"
"15","8w8e0103","Action distr","0.7899379778421157","classic-planet-112","-0.18713288009166718"
"15","8w8e0103","Action distr","0.8061252314864213","classic-planet-112","-0.18154682219028473"
"15","8w8e0103","Action distr","0.9259109084542834","classic-planet-112","-0.17596076428890228"
"15","8w8e0103","Action distr","0.9161985562676999","classic-planet-112","-0.17037472128868103"
"15","8w8e0103","Action distr","0.8579244431481995","classic-planet-112","-0.16478866338729858"
"15","8w8e0103","Action distr","0.9000113026233941","classic-planet-112","-0.15920260548591614"
"15","8w8e0103","Action distr","0.9226734577254221","classic-planet-112","-0.1536165475845337"
"15","8w8e0103","Action distr","0.9032487533522554","classic-planet-112","-0.14803048968315125"
"15","8w8e0103","Action distr","0.9226734577254221","classic-planet-112","-0.1424444317817688"
"15","8w8e0103","Action distr","0.8514495416904773","classic-planet-112","-0.13685837388038635"
"15","8w8e0103","Action distr","0.967997767929478","classic-planet-112","-0.1312723159790039"
"15","8w8e0103","Action distr","0.9000113026233941","classic-planet-112","-0.12568625807762146"
"15","8w8e0103","Action distr","0.9518105142851724","classic-planet-112","-0.12010020762681961"
"15","8w8e0103","Action distr","0.9129611055388388","classic-planet-112","-0.11451414972543716"
"15","8w8e0103","Action distr","0.990659923031506","classic-planet-112","-0.10892809927463531"
"15","8w8e0103","Action distr","0.8676367953347829","classic-planet-112","-0.10334204137325287"
"15","8w8e0103","Action distr","1.0262718810489784","classic-planet-112","-0.09775598347187042"
"15","8w8e0103","Action distr","0.9647603172006167","classic-planet-112","-0.09216992557048798"
"15","8w8e0103","Action distr","0.8320248373173105","classic-planet-112","-0.08658386766910553"
"15","8w8e0103","Action distr","0.9744726693872002","classic-planet-112","-0.08099781721830368"
"15","8w8e0103","Action distr","0.8676367953347829","classic-planet-112","-0.07541175931692123"
"15","8w8e0103","Action distr","0.9032487533522554","classic-planet-112","-0.06982570141553879"
"15","8w8e0103","Action distr","0.9874224723026447","classic-planet-112","-0.06423964351415634"
"15","8w8e0103","Action distr","0.9777101201160613","classic-planet-112","-0.058653589338064194"
"15","8w8e0103","Action distr","0.9809475708449225","classic-planet-112","-0.053067535161972046"
"15","8w8e0103","Action distr","0.9712352186583391","classic-planet-112","-0.0474814772605896"
"15","8w8e0103","Action distr","0.8838240489790885","classic-planet-112","-0.04189541935920715"
"15","8w8e0103","Action distr","0.9874224723026447","classic-planet-112","-0.036309365183115005"
"15","8w8e0103","Action distr","0.9226734577254221","classic-planet-112","-0.03072330728173256"
"15","8w8e0103","Action distr","1.0230344303201173","classic-planet-112","-0.02513725310564041"
"15","8w8e0103","Action distr","0.8870614997079498","classic-planet-112","-0.019551195204257965"
"15","8w8e0103","Action distr","1.0910208956262009","classic-planet-112","-0.013965140096843243"
"15","8w8e0103","Action distr","0.9356232606408666","classic-planet-112","-0.008379084058105946"
"15","8w8e0103","Action distr","0.9647603172006167","classic-planet-112","-0.0027930280193686485"
"15","8w8e0103","Action distr","0.8902989504368108","classic-planet-112","0.0027930280193686485"
"15","8w8e0103","Action distr","1.0748336419818951","classic-planet-112","0.008379084058105946"
"15","8w8e0103","Action distr","0.9971348244892281","classic-planet-112","0.013965140096843243"
"15","8w8e0103","Action distr","0.9777101201160613","classic-planet-112","0.019551195204257965"
"15","8w8e0103","Action distr","1.0489340361510062","classic-planet-112","0.02513725310564041"
"15","8w8e0103","Action distr","0.9874224723026447","classic-planet-112","0.03072330728173256"
"15","8w8e0103","Action distr","0.993897373760367","classic-planet-112","0.036309365183115005"
"15","8w8e0103","Action distr","0.9809475708449225","classic-planet-112","0.04189541935920715"
"15","8w8e0103","Action distr","0.9582854157428946","classic-planet-112","0.0474814772605896"
"15","8w8e0103","Action distr","0.9226734577254221","classic-planet-112","0.053067535161972046"
"15","8w8e0103","Action distr","0.8482120909616162","classic-planet-112","0.058653589338064194"
"15","8w8e0103","Action distr","1.0068471766758116","classic-planet-112","0.06423964351415634"
"15","8w8e0103","Action distr","0.9712352186583391","classic-planet-112","0.06982570141553879"
"15","8w8e0103","Action distr","0.9712352186583391","classic-planet-112","0.07541175931692123"
"15","8w8e0103","Action distr","0.8967738518945331","classic-planet-112","0.08099781721830368"
"15","8w8e0103","Action distr","0.993897373760367","classic-planet-112","0.08658386766910553"
"15","8w8e0103","Action distr","0.8902989504368108","classic-planet-112","0.09216992557048798"
"15","8w8e0103","Action distr","0.8611618938770605","classic-planet-112","0.09775598347187042"
"15","8w8e0103","Action distr","0.9097236548099775","classic-planet-112","0.10334204137325287"
"15","8w8e0103","Action distr","0.967997767929478","classic-planet-112","0.10892809927463531"
"15","8w8e0103","Action distr","0.9550479650140334","classic-planet-112","0.11451414972543716"
"15","8w8e0103","Action distr","0.9518105142851724","classic-planet-112","0.12010020762681961"
"15","8w8e0103","Action distr","1.0489340361510062","classic-planet-112","0.12568625807762146"
"15","8w8e0103","Action distr","0.8417371895038939","classic-planet-112","0.1312723159790039"
"15","8w8e0103","Action distr","0.9064862040811165","classic-planet-112","0.13685837388038635"
"15","8w8e0103","Action distr","1.0554089376087286","classic-planet-112","0.1424444317817688"
"15","8w8e0103","Action distr","0.8870614997079498","classic-planet-112","0.14803048968315125"
"15","8w8e0103","Action distr","0.8935364011656719","classic-planet-112","0.1536165475845337"
"15","8w8e0103","Action distr","0.8611618938770605","classic-planet-112","0.15920260548591614"
"15","8w8e0103","Action distr","0.993897373760367","classic-planet-112","0.16478866338729858"
"15","8w8e0103","Action distr","0.8190750344018659","classic-planet-112","0.17037472128868103"
"15","8w8e0103","Action distr","0.8126001329441437","classic-planet-112","0.17596076428890228"
"15","8w8e0103","Action distr","0.8838240489790885","classic-planet-112","0.18154682219028473"
"15","8w8e0103","Action distr","0.8773491475213663","classic-planet-112","0.18713288009166718"
"15","8w8e0103","Action distr","0.8255499358595882","classic-planet-112","0.19271893799304962"
"15","8w8e0103","Action distr","0.8287873865884493","classic-planet-112","0.19830499589443207"
"15","8w8e0103","Action distr","0.8805865982502274","classic-planet-112","0.20389105379581451"
"15","8w8e0103","Action distr","0.7931754285709769","classic-planet-112","0.20947711169719696"
"15","8w8e0103","Action distr","0.7769881749266713","classic-planet-112","0.2150631546974182"
"15","8w8e0103","Action distr","0.7834630763843936","classic-planet-112","0.22064921259880066"
"15","8w8e0103","Action distr","0.8805865982502274","classic-planet-112","0.2262352705001831"
"15","8w8e0103","Action distr","0.8805865982502274","classic-planet-112","0.23182132840156555"
"15","8w8e0103","Action distr","0.8384997387750328","classic-planet-112","0.237407386302948"
"15","8w8e0103","Action distr","0.7284264139937544","classic-planet-112","0.24299344420433044"
"15","8w8e0103","Action distr","0.8579244431481995","classic-planet-112","0.2485795021057129"
"15","8w8e0103","Action distr","0.8741116967925052","classic-planet-112","0.25416553020477295"
"15","8w8e0103","Action distr","0.7737507241978101","classic-planet-112","0.2597516179084778"
"15","8w8e0103","Action distr","0.7964128792998381","classic-planet-112","0.26533764600753784"
"15","8w8e0103","Action distr","0.8061252314864213","classic-planet-112","0.2709237337112427"
"15","8w8e0103","Action distr","0.7931754285709769","classic-planet-112","0.27650976181030273"
"15","8w8e0103","Action distr","0.8061252314864213","classic-planet-112","0.28209584951400757"
"15","8w8e0103","Action distr","0.7057642588917264","classic-planet-112","0.2876818776130676"
"15","8w8e0103","Action distr","0.7802256256555323","classic-planet-112","0.29326796531677246"
"15","8w8e0103","Action distr","0.8158375836730049","classic-planet-112","0.2988539934158325"
"15","8w8e0103","Action distr","0.8384997387750328","classic-planet-112","0.30444008111953735"
"15","8w8e0103","Action distr","0.6992893574340041","classic-planet-112","0.3100261092185974"
"15","8w8e0103","Action distr","0.7381387661803377","classic-planet-112","0.31561219692230225"
"15","8w8e0103","Action distr","0.6960519067051429","classic-planet-112","0.3211982250213623"
"15","8w8e0103","Action distr","0.6960519067051429","classic-planet-112","0.32678431272506714"
"15","8w8e0103","Action distr","0.7575634705535045","classic-planet-112","0.3323703408241272"
"15","8w8e0103","Action distr","0.7154766110783097","classic-planet-112","0.33795639872550964"
"15","8w8e0103","Action distr","0.7316638647226155","classic-planet-112","0.3435424566268921"
"15","8w8e0103","Action distr","0.6410152443145037","classic-planet-112","0.34912848472595215"
"15","8w8e0103","Action distr","0.6410152443145037","classic-planet-112","0.354714572429657"
"15","8w8e0103","Action distr","0.6442526950433649","classic-planet-112","0.36030060052871704"
"15","8w8e0103","Action distr","0.6410152443145037","classic-planet-112","0.3658866882324219"
"15","8w8e0103","Action distr","0.5859785819238645","classic-planet-112","0.37147271633148193"
"15","8w8e0103","Action distr","0.7057642588917264","classic-planet-112","0.37705880403518677"
"15","8w8e0103","Action distr","0.6118781877547537","classic-planet-112","0.3826448321342468"
"15","8w8e0103","Action distr","0.6604399486876705","classic-planet-112","0.38823091983795166"
"15","8w8e0103","Action distr","0.5212295673466419","classic-planet-112","0.3938169479370117"
"15","8w8e0103","Action distr","0.6248279906701981","classic-planet-112","0.39940303564071655"
"15","8w8e0103","Action distr","0.6118781877547537","classic-planet-112","0.4049890637397766"
"15","8w8e0103","Action distr","0.6280654413990593","classic-planet-112","0.41057515144348145"
"15","8w8e0103","Action distr","0.5503666239063922","classic-planet-112","0.4161611795425415"
"15","8w8e0103","Action distr","0.5503666239063922","classic-planet-112","0.42174726724624634"
"15","8w8e0103","Action distr","0.6604399486876705","classic-planet-112","0.4273332953453064"
"15","8w8e0103","Action distr","0.5471291731775311","classic-planet-112","0.43291935324668884"
"15","8w8e0103","Action distr","0.6021658355681703","classic-planet-112","0.4385054111480713"
"15","8w8e0103","Action distr","0.5277044688043643","classic-planet-112","0.44409143924713135"
"15","8w8e0103","Action distr","0.5989283848393091","classic-planet-112","0.4496775269508362"
"15","8w8e0103","Action distr","0.5762662297372811","classic-planet-112","0.45526355504989624"
"15","8w8e0103","Action distr","0.472667806413725","classic-planet-112","0.4608496427536011"
"15","8w8e0103","Action distr","0.5374168209909476","classic-planet-112","0.46643567085266113"
"15","8w8e0103","Action distr","0.5115172151600587","classic-planet-112","0.47202175855636597"
"15","8w8e0103","Action distr","0.5050423137023363","classic-planet-112","0.477607786655426"
"15","8w8e0103","Action distr","0.495329961515753","classic-planet-112","0.48319387435913086"
"15","8w8e0103","Action distr","0.5050423137023363","classic-planet-112","0.4887799024581909"
"15","8w8e0103","Action distr","0.5406542717198087","classic-planet-112","0.49436599016189575"
"15","8w8e0103","Action distr","0.4629554542271417","classic-planet-112","0.4999520182609558"
"15","8w8e0103","Action distr","0.4597180034982805","classic-planet-112","0.5055381059646606"
"15","8w8e0103","Action distr","0.5018048629734752","classic-planet-112","0.5111241340637207"
"15","8w8e0103","Action distr","0.43381839766739144","classic-planet-112","0.5167101621627808"
"15","8w8e0103","Action distr","0.4629554542271417","classic-planet-112","0.5222962498664856"
"15","8w8e0103","Action distr","0.4920925107868918","classic-planet-112","0.5278823375701904"
"15","8w8e0103","Action distr","0.39820643964991903","classic-planet-112","0.5334683656692505"
"15","8w8e0103","Action distr","0.4176311440230858","classic-planet-112","0.5390543937683105"
"15","8w8e0103","Action distr","0.4273434962096692","classic-planet-112","0.5446404814720154"
"15","8w8e0103","Action distr","0.39820643964991903","classic-planet-112","0.5502265691757202"
"15","8w8e0103","Action distr","0.4079187918365024","classic-planet-112","0.5558125972747803"
"15","8w8e0103","Action distr","0.4046813411076413","classic-planet-112","0.5613986253738403"
"15","8w8e0103","Action distr","0.38849408746333564","classic-planet-112","0.5669847130775452"
"15","8w8e0103","Action distr","0.3755442845478911","classic-planet-112","0.57257080078125"
"15","8w8e0103","Action distr","0.36259448163244656","classic-planet-112","0.5781568288803101"
"15","8w8e0103","Action distr","0.36906938309016885","classic-planet-112","0.5837428569793701"
"15","8w8e0103","Action distr","0.32374507288611304","classic-planet-112","0.5893288850784302"
"15","8w8e0103","Action distr","0.3528821294458632","classic-planet-112","0.594914972782135"
"15","8w8e0103","Action distr","0.40144389037878014","classic-planet-112","0.6005010604858398"
"15","8w8e0103","Action distr","0.34316977725927983","classic-planet-112","0.6060870885848999"
"15","8w8e0103","Action distr","0.34964467871700206","classic-planet-112","0.61167311668396"
"15","8w8e0103","Action distr","0.36583193236130773","classic-planet-112","0.6172592043876648"
"15","8w8e0103","Action distr","0.32050762215725187","classic-planet-112","0.6228452920913696"
"15","8w8e0103","Action distr","0.29460801632636285","classic-planet-112","0.6284313201904297"
"15","8w8e0103","Action distr","0.33993232653041866","classic-planet-112","0.6340173482894897"
"15","8w8e0103","Action distr","0.2589960583088904","classic-planet-112","0.6396034359931946"
"15","8w8e0103","Action distr","0.31727017142839076","classic-planet-112","0.6451895236968994"
"15","8w8e0103","Action distr","0.29784546705522397","classic-planet-112","0.6507755517959595"
"15","8w8e0103","Action distr","0.28489566413977946","classic-planet-112","0.6563615798950195"
"15","8w8e0103","Action distr","0.25575860758002933","classic-planet-112","0.6619476675987244"
"15","8w8e0103","Action distr","0.22662155102027912","classic-planet-112","0.6675337553024292"
"15","8w8e0103","Action distr","0.27194586122433495","classic-planet-112","0.6731197834014893"
"15","8w8e0103","Action distr","0.22338410029141798","classic-planet-112","0.6787058115005493"
"15","8w8e0103","Action distr","0.2589960583088904","classic-planet-112","0.6842918395996094"
"15","8w8e0103","Action distr","0.29784546705522397","classic-planet-112","0.6898779273033142"
"15","8w8e0103","Action distr","0.24928370612230702","classic-planet-112","0.695464015007019"
"15","8w8e0103","Action distr","0.33345742507269643","classic-planet-112","0.7010500431060791"
"15","8w8e0103","Action distr","0.25575860758002933","classic-planet-112","0.7066360712051392"
"15","8w8e0103","Action distr","0.22338410029141798","classic-planet-112","0.712222158908844"
"15","8w8e0103","Action distr","0.2363339032068625","classic-planet-112","0.7178082466125488"
"15","8w8e0103","Action distr","0.16834743790077877","classic-planet-112","0.7233942747116089"
"15","8w8e0103","Action distr","0.17482233935850103","classic-planet-112","0.728980302810669"
"15","8w8e0103","Action distr","0.16834743790077877","classic-planet-112","0.7345663905143738"
"15","8w8e0103","Action distr","0.21690919883369572","classic-planet-112","0.7401524782180786"
"15","8w8e0103","Action distr","0.2039593959182512","classic-planet-112","0.7457385063171387"
"15","8w8e0103","Action distr","0.22662155102027912","classic-planet-112","0.7513245344161987"
"15","8w8e0103","Action distr","0.19748449446052893","classic-planet-112","0.7569106221199036"
"15","8w8e0103","Action distr","0.17158488862963991","classic-planet-112","0.7624967098236084"
"15","8w8e0103","Action distr","0.16834743790077877","classic-planet-112","0.7680827379226685"
"15","8w8e0103","Action distr","0.16510998717191763","classic-planet-112","0.7736687660217285"
"15","8w8e0103","Action distr","0.15539763498533424","classic-planet-112","0.7792547941207886"
"15","8w8e0103","Action distr","0.15539763498533424","classic-planet-112","0.7848408818244934"
"15","8w8e0103","Action distr","0.11978567696786183","classic-planet-112","0.7904269695281982"
"15","8w8e0103","Action distr","0.10036097259469504","classic-planet-112","0.7960129976272583"
"15","8w8e0103","Action distr","0.12626057842558408","classic-planet-112","0.8015990257263184"
"15","8w8e0103","Action distr","0.17158488862963991","classic-planet-112","0.8071851134300232"
"15","8w8e0103","Action distr","0.11331077551013956","classic-planet-112","0.812771201133728"
"15","8w8e0103","Action distr","0.0647490145772226","classic-planet-112","0.8183572292327881"
"15","8w8e0103","Action distr","0.11007332478127843","classic-planet-112","0.8239432573318481"
"15","8w8e0103","Action distr","0.13597293061216748","classic-planet-112","0.829529345035553"
"15","8w8e0103","Action distr","0.10359842332355616","classic-planet-112","0.8351154327392578"
"15","8w8e0103","Action distr","0.08417371895038939","classic-planet-112","0.8407014608383179"
"15","8w8e0103","Action distr","0.07122391603494486","classic-planet-112","0.8462874889373779"
"15","8w8e0103","Action distr","0.1294980291544452","classic-planet-112","0.8518735766410828"
"15","8w8e0103","Action distr","0.1068358740524173","classic-planet-112","0.8574596643447876"
"15","8w8e0103","Action distr","0.10359842332355616","classic-planet-112","0.8630456924438477"
"15","8w8e0103","Action distr","0.08093626822152826","classic-planet-112","0.8686317205429077"
"15","8w8e0103","Action distr","0.09712352186583391","classic-planet-112","0.8742177486419678"
"15","8w8e0103","Action distr","0.09388607113697278","classic-planet-112","0.8798038363456726"
"15","8w8e0103","Action distr","0.09064862040811164","classic-planet-112","0.8853899240493774"
"15","8w8e0103","Action distr","0.0647490145772226","classic-planet-112","0.8909759521484375"
"15","8w8e0103","Action distr","0.10359842332355616","classic-planet-112","0.8965619802474976"
"15","8w8e0103","Action distr","0.048561760932916954","classic-planet-112","0.9021480679512024"
"15","8w8e0103","Action distr","0.07446136676380599","classic-planet-112","0.9077341556549072"
"15","8w8e0103","Action distr","0.10036097259469504","classic-planet-112","0.9133201837539673"
"15","8w8e0103","Action distr","0.06151156384836148","classic-planet-112","0.9189062118530273"
"15","8w8e0103","Action distr","0.07769881749266712","classic-planet-112","0.9244922995567322"
"15","8w8e0103","Action distr","0.03884940874633356","classic-planet-112","0.930078387260437"
"15","8w8e0103","Action distr","0.07446136676380599","classic-planet-112","0.9356644153594971"
"15","8w8e0103","Action distr","0.08417371895038939","classic-planet-112","0.9412504434585571"
"15","8w8e0103","Action distr","0.05827411311950034","classic-planet-112","0.946836531162262"
"15","8w8e0103","Action distr","0.05827411311950034","classic-planet-112","0.9524226188659668"
"15","8w8e0103","Action distr","0.04532431020405582","classic-planet-112","0.9580086469650269"
"15","8w8e0103","Action distr","0.0647490145772226","classic-planet-112","0.9635946750640869"
"15","8w8e0103","Action distr","0.05827411311950034","classic-planet-112","0.969180703163147"
"15","8w8e0103","Action distr","0.04532431020405582","classic-planet-112","0.9747667908668518"
"15","8w8e0103","Action distr","0.04532431020405582","classic-planet-112","0.9803528785705566"
"15","8w8e0103","Action distr","0.02589960583088904","classic-planet-112","0.9859389066696167"
"15","8w8e0103","Action distr","0.03561195801747243","classic-planet-112","0.9915249347686768"
"15","8w8e0103","Action distr","0.02266215510202791","classic-planet-112","0.9971110224723816"
"15","8w8e0103","Action distr","0.0323745072886113","classic-planet-112","1.0026969909667969"
"15","8w8e0103","Action distr","0.03884940874633356","classic-planet-112","1.0082831382751465"
"15","8w8e0103","Action distr","0.02589960583088904","classic-planet-112","1.013869285583496"
"15","8w8e0103","Action distr","0.04208685947519469","classic-planet-112","1.0194551944732666"
"15","8w8e0103","Action distr","0.04208685947519469","classic-planet-112","1.0250413417816162"
"15","8w8e0103","Action distr","0.04532431020405582","classic-planet-112","1.0306273698806763"
"15","8w8e0103","Action distr","0.02266215510202791","classic-planet-112","1.0362133979797363"
"15","8w8e0103","Action distr","0.02589960583088904","classic-planet-112","1.041799545288086"
"15","8w8e0103","Action distr","0.01294980291544452","classic-planet-112","1.0473854541778564"
"15","8w8e0103","Action distr","0.01942470437316678","classic-planet-112","1.052971601486206"
"15","8w8e0103","Action distr","0.00971235218658339","classic-planet-112","1.0585577487945557"
"15","8w8e0103","Action distr","0.02589960583088904","classic-planet-112","1.0641436576843262"
"15","8w8e0103","Action distr","0.01618725364430565","classic-planet-112","1.0697298049926758"
"15","8w8e0103","Action distr","0.02589960583088904","classic-planet-112","1.0753157138824463"
"15","8w8e0103","Action distr","0.02589960583088904","classic-planet-112","1.080901861190796"
"15","8w8e0103","Action distr","0.02266215510202791","classic-planet-112","1.0864880084991455"
"15","8w8e0103","Action distr","0.02266215510202791","classic-planet-112","1.092073917388916"
"15","8w8e0103","Action distr","0.00971235218658339","classic-planet-112","1.0976600646972656"
"15","8w8e0103","Action distr","0.01942470437316678","classic-planet-112","1.1032460927963257"
"15","8w8e0103","Action distr","0.02913705655975017","classic-planet-112","1.1088321208953857"
"15","8w8e0103","Action distr","0.01942470437316678","classic-planet-112","1.1144182682037354"
"15","8w8e0103","Action distr","0.01294980291544452","classic-planet-112","1.1200041770935059"
"15","8w8e0103","Action distr","0.01294980291544452","classic-planet-112","1.1255903244018555"
"15","8w8e0103","Action distr","0.01942470437316678","classic-planet-112","1.131176471710205"
"15","8w8e0103","Action distr","0.02589960583088904","classic-planet-112","1.1367623805999756"
"15","8w8e0103","Action distr","0.01942470437316678","classic-planet-112","1.1423485279083252"
"15","8w8e0103","Action distr","0.00647490145772226","classic-planet-112","1.1479345560073853"
"15","8w8e0103","Action distr","0.01294980291544452","classic-planet-112","1.1535205841064453"
"15","8w8e0103","Action distr","0.00647490145772226","classic-planet-112","1.159106731414795"
"15","8w8e0103","Action distr","0.0323745072886113","classic-planet-112","1.1646926403045654"
"15","8w8e0103","Action distr","0.01618725364430565","classic-planet-112","1.170278787612915"
"15","8w8e0103","Action distr","0.01942470437316678","classic-planet-112","1.175864815711975"
"15","8w8e0103","Action distr","0.02266215510202791","classic-planet-112","1.1814508438110352"
"15","8w8e0103","Action distr","0.00647490145772226","classic-planet-112","1.1870369911193848"
"15","8w8e0103","Action distr","0.01618725364430565","classic-planet-112","1.1926229000091553"
"15","8w8e0103","Action distr","0.0647490145772226","classic-planet-112","1.1982090473175049"
"15","8w8e0103","Action distr","0","classic-planet-112","1.2037951946258545"
"15","8w8e0103","Action distr","0","classic-planet-112","1.209381103515625"
"15","8w8e0103","Action distr","0.00323745072886113","classic-planet-112","1.2149672508239746"
"15","8w8e0103","Action distr","0.00323745072886113","classic-planet-112","1.2205532789230347"
"15","8w8e0103","Action distr","0","classic-planet-112","1.2261393070220947"
"15","8w8e0103","Action distr","0","classic-planet-112","1.2317254543304443"
"15","8w8e0103","Action distr","0","classic-planet-112","1.2373113632202148"
"15","8w8e0103","Action distr","0","classic-planet-112","1.2428975105285645"
"15","8w8e0103","Action distr","0","classic-planet-112","1.248483657836914"
"15","8w8e0103","Action distr","0","classic-planet-112","1.2540695667266846"
"15","8w8e0103","Action distr","0","classic-planet-112","1.2596557140350342"
"15","8w8e0103","Action distr","0","classic-planet-112","1.2652416229248047"
"15","8w8e0103","Action distr","0","classic-planet-112","1.2708277702331543"
"15","8w8e0103","Action distr","0","classic-planet-112","1.276413917541504"
"15","8w8e0103","Action distr","0","classic-planet-112","1.2819998264312744"
"15","8w8e0103","Action distr","0","classic-planet-112","1.287585973739624"
"15","8w8e0103","Action distr","0","classic-planet-112","1.293172001838684"
"15","8w8e0103","Action distr","0","classic-planet-112","1.2987580299377441"
"15","8w8e0103","Action distr","0","classic-planet-112","1.3043441772460938"
"15","8w8e0103","Action distr","0","classic-planet-112","1.3099300861358643"
"15","8w8e0103","Action distr","0","classic-planet-112","1.3155162334442139"
"15","8w8e0103","Action distr","0","classic-planet-112","1.3211023807525635"
"15","8w8e0103","Action distr","0","classic-planet-112","1.326688289642334"
"15","8w8e0103","Action distr","0","classic-planet-112","1.3322744369506836"
"15","8w8e0103","Action distr","0","classic-planet-112","1.3378604650497437"
"15","8w8e0103","Action distr","0","classic-planet-112","1.3434464931488037"
"15","8w8e0103","Action distr","0","classic-planet-112","1.3490326404571533"
"15","8w8e0103","Action distr","0","classic-planet-112","1.3546185493469238"
"15","8w8e0103","Action distr","0","classic-planet-112","1.3602046966552734"
"15","8w8e0103","Action distr","0","classic-planet-112","1.3657907247543335"
"15","8w8e0103","Action distr","0","classic-planet-112","1.3713767528533936"
"15","8w8e0103","Action distr","0","classic-planet-112","1.3769629001617432"
"15","8w8e0103","Action distr","0","classic-planet-112","1.3825488090515137"
"15","8w8e0103","Action distr","0","classic-planet-112","1.3881349563598633"
"15","8w8e0103","Action distr","0","classic-planet-112","1.393721103668213"
"15","8w8e0103","Policy distr","0.0022413425613194704","classic-planet-112","-1.393721103668213"
"15","8w8e0103","Policy distr","0.0023534444626420736","classic-planet-112","-1.3881349563598633"
"15","8w8e0103","Policy distr","0.0024706684052944183","classic-planet-112","-1.3825488090515137"
"15","8w8e0103","Policy distr","0.0025932181160897017","classic-planet-112","-1.3769629001617432"
"15","8w8e0103","Policy distr","0.002721316646784544","classic-planet-112","-1.3713767528533936"
"15","8w8e0103","Policy distr","0.0028551826253533363","classic-planet-112","-1.3657907247543335"
"15","8w8e0103","Policy distr","0.0029950463213026524","classic-planet-112","-1.3602046966552734"
"15","8w8e0103","Policy distr","0.003141148714348674","classic-planet-112","-1.3546185493469238"
"15","8w8e0103","Policy distr","0.0032937247306108475","classic-planet-112","-1.3490326404571533"
"15","8w8e0103","Policy distr","0.003453043755143881","classic-planet-112","-1.3434464931488037"
"15","8w8e0103","Policy distr","0.003619356080889702","classic-planet-112","-1.3378604650497437"
"15","8w8e0103","Policy distr","0.0037929329555481672","classic-planet-112","-1.3322744369506836"
"15","8w8e0103","Policy distr","0.003974060993641615","classic-planet-112","-1.326688289642334"
"15","8w8e0103","Policy distr","0.004163013305515051","classic-planet-112","-1.3211023807525635"
"15","8w8e0103","Policy distr","0.004360104911029339","classic-planet-112","-1.3155162334442139"
"15","8w8e0103","Policy distr","0.004565631039440632","classic-planet-112","-1.3099300861358643"
"15","8w8e0103","Policy distr","0.00477989949285984","classic-planet-112","-1.3043441772460938"
"15","8w8e0103","Policy distr","0.005003251135349274","classic-planet-112","-1.2987580299377441"
"15","8w8e0103","Policy distr","0.005236011929810047","classic-planet-112","-1.293172001838684"
"15","8w8e0103","Policy distr","0.005478524602949619","classic-planet-112","-1.287585973739624"
"15","8w8e0103","Policy distr","0.005731151904910803","classic-planet-112","-1.2819998264312744"
"15","8w8e0103","Policy distr","0.005994241219013929","classic-planet-112","-1.276413917541504"
"15","8w8e0103","Policy distr","0.006268192082643509","classic-planet-112","-1.2708277702331543"
"15","8w8e0103","Policy distr","0.00655337842181325","classic-planet-112","-1.2652416229248047"
"15","8w8e0103","Policy distr","0.00685018440708518","classic-planet-112","-1.2596557140350342"
"15","8w8e0103","Policy distr","0.00715904263779521","classic-planet-112","-1.2540695667266846"
"15","8w8e0103","Policy distr","0.0074803465977311134","classic-planet-112","-1.248483657836914"
"15","8w8e0103","Policy distr","0.007814554497599602","classic-planet-112","-1.2428975105285645"
"15","8w8e0103","Policy distr","0.008162090554833412","classic-planet-112","-1.2373113632202148"
"15","8w8e0103","Policy distr","0.00852340366691351","classic-planet-112","-1.2317254543304443"
"15","8w8e0103","Policy distr","0.008898974396288395","classic-planet-112","-1.2261393070220947"
"15","8w8e0103","Policy distr","0.0092892711982131","classic-planet-112","-1.2205532789230347"
"15","8w8e0103","Policy distr","0.009694783948361874","classic-planet-112","-1.2149672508239746"
"15","8w8e0103","Policy distr","0.010116021148860455","classic-planet-112","-1.209381103515625"
"15","8w8e0103","Policy distr","0.010553473606705666","classic-planet-112","-1.2037951946258545"
"15","8w8e0103","Policy distr","0.011007709428668022","classic-planet-112","-1.1982090473175049"
"15","8w8e0103","Policy distr","0.011479249224066734","classic-planet-112","-1.1926229000091553"
"15","8w8e0103","Policy distr","0.011968610808253288","classic-planet-112","-1.1870369911193848"
"15","8w8e0103","Policy distr","0.012476415373384953","classic-planet-112","-1.1814508438110352"
"15","8w8e0103","Policy distr","0.013003203086555004","classic-planet-112","-1.175864815711975"
"15","8w8e0103","Policy distr","0.013549583032727242","classic-planet-112","-1.170278787612915"
"15","8w8e0103","Policy distr","0.014116162434220314","classic-planet-112","-1.1646926403045654"
"15","8w8e0103","Policy distr","0.014703530818223953","classic-planet-112","-1.159106731414795"
"15","8w8e0103","Policy distr","0.015312358736991882","classic-planet-112","-1.1535205841064453"
"15","8w8e0103","Policy distr","0.01594325713813305","classic-planet-112","-1.1479345560073853"
"15","8w8e0103","Policy distr","0.016596896573901176","classic-planet-112","-1.1423485279083252"
"15","8w8e0103","Policy distr","0.01727396249771118","classic-planet-112","-1.1367623805999756"
"15","8w8e0103","Policy distr","0.01797509752213955","classic-planet-112","-1.131176471710205"
"15","8w8e0103","Policy distr","0.01870105415582657","classic-planet-112","-1.1255903244018555"
"15","8w8e0103","Policy distr","0.019452521577477455","classic-planet-112","-1.1200041770935059"
"15","8w8e0103","Policy distr","0.020230179652571678","classic-planet-112","-1.1144182682037354"
"15","8w8e0103","Policy distr","0.0210348479449749","classic-planet-112","-1.1088321208953857"
"15","8w8e0103","Policy distr","0.02186719886958599","classic-planet-112","-1.1032460927963257"
"15","8w8e0103","Policy distr","0.022728050127625465","classic-planet-112","-1.0976600646972656"
"15","8w8e0103","Policy distr","0.023618174716830254","classic-planet-112","-1.092073917388916"
"15","8w8e0103","Policy distr","0.02453831024467945","classic-planet-112","-1.0864880084991455"
"15","8w8e0103","Policy distr","0.025489337742328644","classic-planet-112","-1.080901861190796"
"15","8w8e0103","Policy distr","0.026472028344869614","classic-planet-112","-1.0753157138824463"
"15","8w8e0103","Policy distr","0.02748718485236168","classic-planet-112","-1.0697298049926758"
"15","8w8e0103","Policy distr","0.028535712510347366","classic-planet-112","-1.0641436576843262"
"15","8w8e0103","Policy distr","0.029618384316563606","classic-planet-112","-1.0585577487945557"
"15","8w8e0103","Policy distr","0.0307361651211977","classic-planet-112","-1.052971601486206"
"15","8w8e0103","Policy distr","0.031889867037534714","classic-planet-112","-1.0473854541778564"
"15","8w8e0103","Policy distr","0.03308035060763359","classic-planet-112","-1.041799545288086"
"15","8w8e0103","Policy distr","0.034308601170778275","classic-planet-112","-1.0362133979797363"
"15","8w8e0103","Policy distr","0.03557545319199562","classic-planet-112","-1.0306273698806763"
"15","8w8e0103","Policy distr","0.036881860345602036","classic-planet-112","-1.0250413417816162"
"15","8w8e0103","Policy distr","0.03822877258062363","classic-planet-112","-1.0194551944732666"
"15","8w8e0103","Policy distr","0.039617035537958145","classic-planet-112","-1.013869285583496"
"15","8w8e0103","Policy distr","0.04104774817824364","classic-planet-112","-1.0082831382751465"
"15","8w8e0103","Policy distr","0.04252178966999054","classic-planet-112","-1.0026969909667969"
"15","8w8e0103","Policy distr","0.04404008015990257","classic-planet-112","-0.9971110224723816"
"15","8w8e0103","Policy distr","0.045603666454553604","classic-planet-112","-0.9915249347686768"
"15","8w8e0103","Policy distr","0.04721350222826004","classic-planet-112","-0.9859389066696167"
"15","8w8e0103","Policy distr","0.04887058585882187","classic-planet-112","-0.9803528785705566"
"15","8w8e0103","Policy distr","0.050575945526361465","classic-planet-112","-0.9747667908668518"
"15","8w8e0103","Policy distr","0.05233055353164673","classic-planet-112","-0.969180703163147"
"15","8w8e0103","Policy distr","0.054135385900735855","classic-planet-112","-0.9635946750640869"
"15","8w8e0103","Policy distr","0.05599149316549301","classic-planet-112","-0.9580086469650269"
"15","8w8e0103","Policy distr","0.05789990350604057","classic-planet-112","-0.9524226188659668"
"15","8w8e0103","Policy distr","0.059861645102500916","classic-planet-112","-0.946836531162262"
"15","8w8e0103","Policy distr","0.061877716332674026","classic-planet-112","-0.9412504434585571"
"15","8w8e0103","Policy distr","0.06394912302494049","classic-planet-112","-0.9356644153594971"
"15","8w8e0103","Policy distr","0.06607694923877716","classic-planet-112","-0.930078387260437"
"15","8w8e0103","Policy distr","0.06826218217611313","classic-planet-112","-0.9244922995567322"
"15","8w8e0103","Policy distr","0.07050588726997375","classic-planet-112","-0.9189062118530273"
"15","8w8e0103","Policy distr","0.07280903309583664","classic-planet-112","-0.9133201837539673"
"15","8w8e0103","Policy distr","0.07517267763614655","classic-planet-112","-0.9077341556549072"
"15","8w8e0103","Policy distr","0.07759787142276764","classic-planet-112","-0.9021480679512024"
"15","8w8e0103","Policy distr","0.08008561283349991","classic-planet-112","-0.8965619802474976"
"15","8w8e0103","Policy distr","0.08263687789440155","classic-planet-112","-0.8909759521484375"
"15","8w8e0103","Policy distr","0.08525269478559494","classic-planet-112","-0.8853899240493774"
"15","8w8e0103","Policy distr","0.08793413639068604","classic-planet-112","-0.8798038363456726"
"15","8w8e0103","Policy distr","0.09068213403224945","classic-planet-112","-0.8742177486419678"
"15","8w8e0103","Policy distr","0.0934976264834404","classic-planet-112","-0.8686317205429077"
"15","8w8e0103","Policy distr","0.09638164937496185","classic-planet-112","-0.8630456924438477"
"15","8w8e0103","Policy distr","0.0993351936340332","classic-planet-112","-0.8574596643447876"
"15","8w8e0103","Policy distr","0.10235917568206787","classic-planet-112","-0.8518735766410828"
"15","8w8e0103","Policy distr","0.10545457899570465","classic-planet-112","-0.8462874889373779"
"15","8w8e0103","Policy distr","0.10862220823764801","classic-planet-112","-0.8407014608383179"
"15","8w8e0103","Policy distr","0.11186309903860092","classic-planet-112","-0.8351154327392578"
"15","8w8e0103","Policy distr","0.11517813801765442","classic-planet-112","-0.829529345035553"
"15","8w8e0103","Policy distr","0.11856820434331894","classic-planet-112","-0.8239432573318481"
"15","8w8e0103","Policy distr","0.12203404307365417","classic-planet-112","-0.8183572292327881"
"15","8w8e0103","Policy distr","0.12557660043239594","classic-planet-112","-0.812771201133728"
"15","8w8e0103","Policy distr","0.12919670343399048","classic-planet-112","-0.8071851134300232"
"15","8w8e0103","Policy distr","0.1328951120376587","classic-planet-112","-0.8015990257263184"
"15","8w8e0103","Policy distr","0.13667257130146027","classic-planet-112","-0.7960129976272583"
"15","8w8e0103","Policy distr","0.1405298411846161","classic-planet-112","-0.7904269695281982"
"15","8w8e0103","Policy distr","0.14446772634983063","classic-planet-112","-0.7848408818244934"
"15","8w8e0103","Policy distr","0.14848680794239044","classic-planet-112","-0.7792547941207886"
"15","8w8e0103","Policy distr","0.15258778631687164","classic-planet-112","-0.7736687660217285"
"15","8w8e0103","Policy distr","0.15677128732204437","classic-planet-112","-0.7680827379226685"
"15","8w8e0103","Policy distr","0.16103792190551758","classic-planet-112","-0.7624967098236084"
"15","8w8e0103","Policy distr","0.1653883010149002","classic-planet-112","-0.7569106221199036"
"15","8w8e0103","Policy distr","0.16982293128967285","classic-planet-112","-0.7513245344161987"
"15","8w8e0103","Policy distr","0.17434220016002655","classic-planet-112","-0.7457385063171387"
"15","8w8e0103","Policy distr","0.17894665896892548","classic-planet-112","-0.7401524782180786"
"15","8w8e0103","Policy distr","0.18363679945468903","classic-planet-112","-0.7345663905143738"
"15","8w8e0103","Policy distr","0.18841293454170227","classic-planet-112","-0.728980302810669"
"15","8w8e0103","Policy distr","0.19327537715435028","classic-planet-112","-0.7233942747116089"
"15","8w8e0103","Policy distr","0.19822447001934052","classic-planet-112","-0.7178082466125488"
"15","8w8e0103","Policy distr","0.2032604217529297","classic-planet-112","-0.712222158908844"
"15","8w8e0103","Policy distr","0.20838351547718048","classic-planet-112","-0.7066360712051392"
"15","8w8e0103","Policy distr","0.21359381079673767","classic-planet-112","-0.7010500431060791"
"15","8w8e0103","Policy distr","0.2188914567232132","classic-planet-112","-0.695464015007019"
"15","8w8e0103","Policy distr","0.2242765873670578","classic-planet-112","-0.6898779273033142"
"15","8w8e0103","Policy distr","0.2297491878271103","classic-planet-112","-0.6842918395996094"
"15","8w8e0103","Policy distr","0.2353091537952423","classic-planet-112","-0.6787058115005493"
"15","8w8e0103","Policy distr","0.2409564107656479","classic-planet-112","-0.6731197834014893"
"15","8w8e0103","Policy distr","0.24669082462787628","classic-planet-112","-0.6675337553024292"
"15","8w8e0103","Policy distr","0.2525123059749603","classic-planet-112","-0.6619476675987244"
"15","8w8e0103","Policy distr","0.25842049717903137","classic-planet-112","-0.6563615798950195"
"15","8w8e0103","Policy distr","0.26441502571105957","classic-planet-112","-0.6507755517959595"
"15","8w8e0103","Policy distr","0.27049562335014343","classic-planet-112","-0.6451895236968994"
"15","8w8e0103","Policy distr","0.27666187286376953","classic-planet-112","-0.6396034359931946"
"15","8w8e0103","Policy distr","0.2829132080078125","classic-planet-112","-0.6340173482894897"
"15","8w8e0103","Policy distr","0.289249062538147","classic-planet-112","-0.6284313201904297"
"15","8w8e0103","Policy distr","0.2956688106060028","classic-planet-112","-0.6228452920913696"
"15","8w8e0103","Policy distr","0.302171915769577","classic-planet-112","-0.6172592043876648"
"15","8w8e0103","Policy distr","0.3087575435638428","classic-planet-112","-0.61167311668396"
"15","8w8e0103","Policy distr","0.31542474031448364","classic-planet-112","-0.6060870885848999"
"15","8w8e0103","Policy distr","0.32217276096343994","classic-planet-112","-0.6005010604858398"
"15","8w8e0103","Policy distr","0.3290008008480072","classic-planet-112","-0.594914972782135"
"15","8w8e0103","Policy distr","0.33590763807296753","classic-planet-112","-0.5893288850784302"
"15","8w8e0103","Policy distr","0.34289222955703735","classic-planet-112","-0.5837428569793701"
"15","8w8e0103","Policy distr","0.34995338320732117","classic-planet-112","-0.5781568288803101"
"15","8w8e0103","Policy distr","0.3570899963378906","classic-planet-112","-0.57257080078125"
"15","8w8e0103","Policy distr","0.36430081725120544","classic-planet-112","-0.5669847130775452"
"15","8w8e0103","Policy distr","0.3715844452381134","classic-planet-112","-0.5613986253738403"
"15","8w8e0103","Policy distr","0.37893927097320557","classic-planet-112","-0.5558125972747803"
"15","8w8e0103","Policy distr","0.38636401295661926","classic-planet-112","-0.5502265691757202"
"15","8w8e0103","Policy distr","0.39385706186294556","classic-planet-112","-0.5446404814720154"
"15","8w8e0103","Policy distr","0.40141671895980835","classic-planet-112","-0.5390543937683105"
"15","8w8e0103","Policy distr","0.40904128551483154","classic-planet-112","-0.5334683656692505"
"15","8w8e0103","Policy distr","0.4167289137840271","classic-planet-112","-0.5278823375701904"
"15","8w8e0103","Policy distr","0.4244779348373413","classic-planet-112","-0.5222962498664856"
"15","8w8e0103","Policy distr","0.4322863817214966","classic-planet-112","-0.5167101621627808"
"15","8w8e0103","Policy distr","0.44015201926231384","classic-planet-112","-0.5111241340637207"
"15","8w8e0103","Policy distr","0.4480729401111603","classic-planet-112","-0.5055381059646606"
"15","8w8e0103","Policy distr","0.45604705810546875","classic-planet-112","-0.4999520182609558"
"15","8w8e0103","Policy distr","0.46407219767570496","classic-planet-112","-0.49436599016189575"
"15","8w8e0103","Policy distr","0.4721459448337555","classic-planet-112","-0.4887799024581909"
"15","8w8e0103","Policy distr","0.48026591539382935","classic-planet-112","-0.48319387435913086"
"15","8w8e0103","Policy distr","0.4884299635887146","classic-planet-112","-0.477607786655426"
"15","8w8e0103","Policy distr","0.4966352880001068","classic-planet-112","-0.47202175855636597"
"15","8w8e0103","Policy distr","0.5048796534538269","classic-planet-112","-0.46643567085266113"
"15","8w8e0103","Policy distr","0.5131601691246033","classic-planet-112","-0.4608496427536011"
"15","8w8e0103","Policy distr","0.5214743614196777","classic-planet-112","-0.45526355504989624"
"15","8w8e0103","Policy distr","0.5298193693161011","classic-planet-112","-0.4496775269508362"
"15","8w8e0103","Policy distr","0.5381923913955688","classic-planet-112","-0.44409143924713135"
"15","8w8e0103","Policy distr","0.5465905666351318","classic-planet-112","-0.4385054111480713"
"15","8w8e0103","Policy distr","0.5550110936164856","classic-planet-112","-0.43291935324668884"
"15","8w8e0103","Policy distr","0.5634508728981018","classic-planet-112","-0.4273332953453064"
"15","8w8e0103","Policy distr","0.5719067454338074","classic-planet-112","-0.42174726724624634"
"15","8w8e0103","Policy distr","0.5803758502006531","classic-planet-112","-0.4161611795425415"
"15","8w8e0103","Policy distr","0.5888550281524658","classic-planet-112","-0.41057515144348145"
"15","8w8e0103","Policy distr","0.5973409414291382","classic-planet-112","-0.4049890637397766"
"15","8w8e0103","Policy distr","0.6058303713798523","classic-planet-112","-0.39940303564071655"
"15","8w8e0103","Policy distr","0.6143200993537903","classic-planet-112","-0.3938169479370117"
"15","8w8e0103","Policy distr","0.6228066086769104","classic-planet-112","-0.38823091983795166"
"15","8w8e0103","Policy distr","0.6312866806983948","classic-planet-112","-0.3826448321342468"
"15","8w8e0103","Policy distr","0.6397567987442017","classic-planet-112","-0.37705880403518677"
"15","8w8e0103","Policy distr","0.6482134461402893","classic-planet-112","-0.37147271633148193"
"15","8w8e0103","Policy distr","0.6566531658172607","classic-planet-112","-0.3658866882324219"
"15","8w8e0103","Policy distr","0.665072500705719","classic-planet-112","-0.36030060052871704"
"15","8w8e0103","Policy distr","0.673467755317688","classic-planet-112","-0.354714572429657"
"15","8w8e0103","Policy distr","0.6818352937698364","classic-planet-112","-0.34912848472595215"
"15","8w8e0103","Policy distr","0.6901714205741882","classic-planet-112","-0.3435424566268921"
"15","8w8e0103","Policy distr","0.6984726786613464","classic-planet-112","-0.33795639872550964"
"15","8w8e0103","Policy distr","0.7067351937294006","classic-planet-112","-0.3323703408241272"
"15","8w8e0103","Policy distr","0.7149552702903748","classic-planet-112","-0.32678431272506714"
"15","8w8e0103","Policy distr","0.7231292724609375","classic-planet-112","-0.3211982250213623"
"15","8w8e0103","Policy distr","0.7312533259391785","classic-planet-112","-0.31561219692230225"
"15","8w8e0103","Policy distr","0.7393239140510559","classic-planet-112","-0.3100261092185974"
"15","8w8e0103","Policy distr","0.7473368048667908","classic-planet-112","-0.30444008111953735"
"15","8w8e0103","Policy distr","0.7552886605262756","classic-planet-112","-0.2988539934158325"
"15","8w8e0103","Policy distr","0.7631755471229553","classic-planet-112","-0.29326796531677246"
"15","8w8e0103","Policy distr","0.7709936499595642","classic-planet-112","-0.2876818776130676"
"15","8w8e0103","Policy distr","0.7787390351295471","classic-planet-112","-0.28209584951400757"
"15","8w8e0103","Policy distr","0.7864081859588623","classic-planet-112","-0.27650976181030273"
"15","8w8e0103","Policy distr","0.7939972281455994","classic-planet-112","-0.2709237337112427"
"15","8w8e0103","Policy distr","0.8015024662017822","classic-planet-112","-0.26533764600753784"
"15","8w8e0103","Policy distr","0.8089200258255005","classic-planet-112","-0.2597516179084778"
"15","8w8e0103","Policy distr","0.8162462115287781","classic-planet-112","-0.25416553020477295"
"15","8w8e0103","Policy distr","0.8234772682189941","classic-planet-112","-0.2485795021057129"
"15","8w8e0103","Policy distr","0.8306097388267517","classic-planet-112","-0.24299344420433044"
"15","8w8e0103","Policy distr","0.8376396894454956","classic-planet-112","-0.237407386302948"
"15","8w8e0103","Policy distr","0.8445636630058289","classic-planet-112","-0.23182132840156555"
"15","8w8e0103","Policy distr","0.8513779044151306","classic-planet-112","-0.2262352705001831"
"15","8w8e0103","Policy distr","0.8580788373947144","classic-planet-112","-0.22064921259880066"
"15","8w8e0103","Policy distr","0.8646631836891174","classic-planet-112","-0.2150631546974182"
"15","8w8e0103","Policy distr","0.871127188205719","classic-planet-112","-0.20947711169719696"
"15","8w8e0103","Policy distr","0.8774676322937012","classic-planet-112","-0.20389105379581451"
"15","8w8e0103","Policy distr","0.8836808800697327","classic-planet-112","-0.19830499589443207"
"15","8w8e0103","Policy distr","0.8897638320922852","classic-planet-112","-0.19271893799304962"
"15","8w8e0103","Policy distr","0.8957130908966064","classic-planet-112","-0.18713288009166718"
"15","8w8e0103","Policy distr","0.9015253186225891","classic-planet-112","-0.18154682219028473"
"15","8w8e0103","Policy distr","0.9071973562240601","classic-planet-112","-0.17596076428890228"
"15","8w8e0103","Policy distr","0.9127262830734253","classic-planet-112","-0.17037472128868103"
"15","8w8e0103","Policy distr","0.9181089997291565","classic-planet-112","-0.16478866338729858"
"15","8w8e0103","Policy distr","0.9233422875404358","classic-planet-112","-0.15920260548591614"
"15","8w8e0103","Policy distr","0.9284235835075378","classic-planet-112","-0.1536165475845337"
"15","8w8e0103","Policy distr","0.9333498477935791","classic-planet-112","-0.14803048968315125"
"15","8w8e0103","Policy distr","0.9381182789802551","classic-planet-112","-0.1424444317817688"
"15","8w8e0103","Policy distr","0.9427263736724854","classic-planet-112","-0.13685837388038635"
"15","8w8e0103","Policy distr","0.9471714496612549","classic-planet-112","-0.1312723159790039"
"15","8w8e0103","Policy distr","0.9514508843421936","classic-planet-112","-0.12568625807762146"
"15","8w8e0103","Policy distr","0.9555623531341553","classic-planet-112","-0.12010020762681961"
"15","8w8e0103","Policy distr","0.9595035314559937","classic-planet-112","-0.11451414972543716"
"15","8w8e0103","Policy distr","0.963272213935852","classic-planet-112","-0.10892809927463531"
"15","8w8e0103","Policy distr","0.9668660759925842","classic-planet-112","-0.10334204137325287"
"15","8w8e0103","Policy distr","0.9702832698822021","classic-planet-112","-0.09775598347187042"
"15","8w8e0103","Policy distr","0.9735216498374939","classic-planet-112","-0.09216992557048798"
"15","8w8e0103","Policy distr","0.9765794277191162","classic-planet-112","-0.08658386766910553"
"15","8w8e0103","Policy distr","0.979454755783081","classic-planet-112","-0.08099781721830368"
"15","8w8e0103","Policy distr","0.9821460247039795","classic-planet-112","-0.07541175931692123"
"15","8w8e0103","Policy distr","0.9846518039703369","classic-planet-112","-0.06982570141553879"
"15","8w8e0103","Policy distr","0.9869704842567444","classic-planet-112","-0.06423964351415634"
"15","8w8e0103","Policy distr","0.9891006350517273","classic-planet-112","-0.058653589338064194"
"15","8w8e0103","Policy distr","0.9910411834716797","classic-planet-112","-0.053067535161972046"
"15","8w8e0103","Policy distr","0.992790937423706","classic-planet-112","-0.0474814772605896"
"15","8w8e0103","Policy distr","0.9943487644195557","classic-planet-112","-0.04189541935920715"
"15","8w8e0103","Policy distr","0.995714008808136","classic-planet-112","-0.036309365183115005"
"15","8w8e0103","Policy distr","0.9968856573104858","classic-planet-112","-0.03072330728173256"
"15","8w8e0103","Policy distr","0.9978630542755127","classic-planet-112","-0.02513725310564041"
"15","8w8e0103","Policy distr","0.9986457228660583","classic-planet-112","-0.019551195204257965"
"15","8w8e0103","Policy distr","0.9992331266403198","classic-planet-112","-0.013965140096843243"
"15","8w8e0103","Policy distr","0.9996248483657837","classic-planet-112","-0.008379084058105946"
"15","8w8e0103","Policy distr","0.9998208284378052","classic-planet-112","-0.0027930280193686485"
"15","8w8e0103","Policy distr","0.9998208284378052","classic-planet-112","0.0027930280193686485"
"15","8w8e0103","Policy distr","0.9996248483657837","classic-planet-112","0.008379084058105946"
"15","8w8e0103","Policy distr","0.9992331266403198","classic-planet-112","0.013965140096843243"
"15","8w8e0103","Policy distr","0.9986457228660583","classic-planet-112","0.019551195204257965"
"15","8w8e0103","Policy distr","0.9978630542755127","classic-planet-112","0.02513725310564041"
"15","8w8e0103","Policy distr","0.9968856573104858","classic-planet-112","0.03072330728173256"
"15","8w8e0103","Policy distr","0.995714008808136","classic-planet-112","0.036309365183115005"
"15","8w8e0103","Policy distr","0.9943487644195557","classic-planet-112","0.04189541935920715"
"15","8w8e0103","Policy distr","0.992790937423706","classic-planet-112","0.0474814772605896"
"15","8w8e0103","Policy distr","0.9910411834716797","classic-planet-112","0.053067535161972046"
"15","8w8e0103","Policy distr","0.9891006350517273","classic-planet-112","0.058653589338064194"
"15","8w8e0103","Policy distr","0.9869704842567444","classic-planet-112","0.06423964351415634"
"15","8w8e0103","Policy distr","0.9846518039703369","classic-planet-112","0.06982570141553879"
"15","8w8e0103","Policy distr","0.9821460247039795","classic-planet-112","0.07541175931692123"
"15","8w8e0103","Policy distr","0.979454755783081","classic-planet-112","0.08099781721830368"
"15","8w8e0103","Policy distr","0.9765794277191162","classic-planet-112","0.08658386766910553"
"15","8w8e0103","Policy distr","0.9735216498374939","classic-planet-112","0.09216992557048798"
"15","8w8e0103","Policy distr","0.9702832698822021","classic-planet-112","0.09775598347187042"
"15","8w8e0103","Policy distr","0.9668660759925842","classic-planet-112","0.10334204137325287"
"15","8w8e0103","Policy distr","0.963272213935852","classic-planet-112","0.10892809927463531"
"15","8w8e0103","Policy distr","0.9595035314559937","classic-planet-112","0.11451414972543716"
"15","8w8e0103","Policy distr","0.9555623531341553","classic-planet-112","0.12010020762681961"
"15","8w8e0103","Policy distr","0.9514508843421936","classic-planet-112","0.12568625807762146"
"15","8w8e0103","Policy distr","0.9471714496612549","classic-planet-112","0.1312723159790039"
"15","8w8e0103","Policy distr","0.9427263736724854","classic-planet-112","0.13685837388038635"
"15","8w8e0103","Policy distr","0.9381182789802551","classic-planet-112","0.1424444317817688"
"15","8w8e0103","Policy distr","0.9333498477935791","classic-planet-112","0.14803048968315125"
"15","8w8e0103","Policy distr","0.9284235835075378","classic-planet-112","0.1536165475845337"
"15","8w8e0103","Policy distr","0.9233422875404358","classic-planet-112","0.15920260548591614"
"15","8w8e0103","Policy distr","0.9181089997291565","classic-planet-112","0.16478866338729858"
"15","8w8e0103","Policy distr","0.9127262830734253","classic-planet-112","0.17037472128868103"
"15","8w8e0103","Policy distr","0.9071973562240601","classic-planet-112","0.17596076428890228"
"15","8w8e0103","Policy distr","0.9015253186225891","classic-planet-112","0.18154682219028473"
"15","8w8e0103","Policy distr","0.8957130908966064","classic-planet-112","0.18713288009166718"
"15","8w8e0103","Policy distr","0.8897638320922852","classic-planet-112","0.19271893799304962"
"15","8w8e0103","Policy distr","0.8836808800697327","classic-planet-112","0.19830499589443207"
"15","8w8e0103","Policy distr","0.8774676322937012","classic-planet-112","0.20389105379581451"
"15","8w8e0103","Policy distr","0.871127188205719","classic-planet-112","0.20947711169719696"
"15","8w8e0103","Policy distr","0.8646631836891174","classic-planet-112","0.2150631546974182"
"15","8w8e0103","Policy distr","0.8580788373947144","classic-planet-112","0.22064921259880066"
"15","8w8e0103","Policy distr","0.8513779044151306","classic-planet-112","0.2262352705001831"
"15","8w8e0103","Policy distr","0.8445636630058289","classic-planet-112","0.23182132840156555"
"15","8w8e0103","Policy distr","0.8376396894454956","classic-planet-112","0.237407386302948"
"15","8w8e0103","Policy distr","0.8306097388267517","classic-planet-112","0.24299344420433044"
"15","8w8e0103","Policy distr","0.8234772682189941","classic-planet-112","0.2485795021057129"
"15","8w8e0103","Policy distr","0.8162462115287781","classic-planet-112","0.25416553020477295"
"15","8w8e0103","Policy distr","0.8089200258255005","classic-planet-112","0.2597516179084778"
"15","8w8e0103","Policy distr","0.8015024662017822","classic-planet-112","0.26533764600753784"
"15","8w8e0103","Policy distr","0.7939972281455994","classic-planet-112","0.2709237337112427"
"15","8w8e0103","Policy distr","0.7864081859588623","classic-planet-112","0.27650976181030273"
"15","8w8e0103","Policy distr","0.7787390351295471","classic-planet-112","0.28209584951400757"
"15","8w8e0103","Policy distr","0.7709936499595642","classic-planet-112","0.2876818776130676"
"15","8w8e0103","Policy distr","0.7631755471229553","classic-planet-112","0.29326796531677246"
"15","8w8e0103","Policy distr","0.7552886605262756","classic-planet-112","0.2988539934158325"
"15","8w8e0103","Policy distr","0.7473368048667908","classic-planet-112","0.30444008111953735"
"15","8w8e0103","Policy distr","0.7393239140510559","classic-planet-112","0.3100261092185974"
"15","8w8e0103","Policy distr","0.7312533259391785","classic-planet-112","0.31561219692230225"
"15","8w8e0103","Policy distr","0.7231292724609375","classic-planet-112","0.3211982250213623"
"15","8w8e0103","Policy distr","0.7149552702903748","classic-planet-112","0.32678431272506714"
"15","8w8e0103","Policy distr","0.7067351937294006","classic-planet-112","0.3323703408241272"
"15","8w8e0103","Policy distr","0.6984726786613464","classic-planet-112","0.33795639872550964"
"15","8w8e0103","Policy distr","0.6901714205741882","classic-planet-112","0.3435424566268921"
"15","8w8e0103","Policy distr","0.6818352937698364","classic-planet-112","0.34912848472595215"
"15","8w8e0103","Policy distr","0.673467755317688","classic-planet-112","0.354714572429657"
"15","8w8e0103","Policy distr","0.665072500705719","classic-planet-112","0.36030060052871704"
"15","8w8e0103","Policy distr","0.6566531658172607","classic-planet-112","0.3658866882324219"
"15","8w8e0103","Policy distr","0.6482134461402893","classic-planet-112","0.37147271633148193"
"15","8w8e0103","Policy distr","0.6397567987442017","classic-planet-112","0.37705880403518677"
"15","8w8e0103","Policy distr","0.6312866806983948","classic-planet-112","0.3826448321342468"
"15","8w8e0103","Policy distr","0.6228066086769104","classic-planet-112","0.38823091983795166"
"15","8w8e0103","Policy distr","0.6143200993537903","classic-planet-112","0.3938169479370117"
"15","8w8e0103","Policy distr","0.6058303713798523","classic-planet-112","0.39940303564071655"
"15","8w8e0103","Policy distr","0.5973409414291382","classic-planet-112","0.4049890637397766"
"15","8w8e0103","Policy distr","0.5888550281524658","classic-planet-112","0.41057515144348145"
"15","8w8e0103","Policy distr","0.5803758502006531","classic-planet-112","0.4161611795425415"
"15","8w8e0103","Policy distr","0.5719067454338074","classic-planet-112","0.42174726724624634"
"15","8w8e0103","Policy distr","0.5634508728981018","classic-planet-112","0.4273332953453064"
"15","8w8e0103","Policy distr","0.5550110936164856","classic-planet-112","0.43291935324668884"
"15","8w8e0103","Policy distr","0.5465905666351318","classic-planet-112","0.4385054111480713"
"15","8w8e0103","Policy distr","0.5381923913955688","classic-planet-112","0.44409143924713135"
"15","8w8e0103","Policy distr","0.5298193693161011","classic-planet-112","0.4496775269508362"
"15","8w8e0103","Policy distr","0.5214743614196777","classic-planet-112","0.45526355504989624"
"15","8w8e0103","Policy distr","0.5131601691246033","classic-planet-112","0.4608496427536011"
"15","8w8e0103","Policy distr","0.5048796534538269","classic-planet-112","0.46643567085266113"
"15","8w8e0103","Policy distr","0.4966352880001068","classic-planet-112","0.47202175855636597"
"15","8w8e0103","Policy distr","0.4884299635887146","classic-planet-112","0.477607786655426"
"15","8w8e0103","Policy distr","0.48026591539382935","classic-planet-112","0.48319387435913086"
"15","8w8e0103","Policy distr","0.4721459448337555","classic-planet-112","0.4887799024581909"
"15","8w8e0103","Policy distr","0.46407219767570496","classic-planet-112","0.49436599016189575"
"15","8w8e0103","Policy distr","0.45604705810546875","classic-planet-112","0.4999520182609558"
"15","8w8e0103","Policy distr","0.4480729401111603","classic-planet-112","0.5055381059646606"
"15","8w8e0103","Policy distr","0.44015201926231384","classic-planet-112","0.5111241340637207"
"15","8w8e0103","Policy distr","0.4322863817214966","classic-planet-112","0.5167101621627808"
"15","8w8e0103","Policy distr","0.4244779348373413","classic-planet-112","0.5222962498664856"
"15","8w8e0103","Policy distr","0.4167289137840271","classic-planet-112","0.5278823375701904"
"15","8w8e0103","Policy distr","0.40904128551483154","classic-planet-112","0.5334683656692505"
"15","8w8e0103","Policy distr","0.40141671895980835","classic-planet-112","0.5390543937683105"
"15","8w8e0103","Policy distr","0.39385706186294556","classic-planet-112","0.5446404814720154"
"15","8w8e0103","Policy distr","0.38636401295661926","classic-planet-112","0.5502265691757202"
"15","8w8e0103","Policy distr","0.37893927097320557","classic-planet-112","0.5558125972747803"
"15","8w8e0103","Policy distr","0.3715844452381134","classic-planet-112","0.5613986253738403"
"15","8w8e0103","Policy distr","0.36430081725120544","classic-planet-112","0.5669847130775452"
"15","8w8e0103","Policy distr","0.3570899963378906","classic-planet-112","0.57257080078125"
"15","8w8e0103","Policy distr","0.34995338320732117","classic-planet-112","0.5781568288803101"
"15","8w8e0103","Policy distr","0.34289222955703735","classic-planet-112","0.5837428569793701"
"15","8w8e0103","Policy distr","0.33590763807296753","classic-planet-112","0.5893288850784302"
"15","8w8e0103","Policy distr","0.3290008008480072","classic-planet-112","0.594914972782135"
"15","8w8e0103","Policy distr","0.32217276096343994","classic-planet-112","0.6005010604858398"
"15","8w8e0103","Policy distr","0.31542474031448364","classic-planet-112","0.6060870885848999"
"15","8w8e0103","Policy distr","0.3087575435638428","classic-planet-112","0.61167311668396"
"15","8w8e0103","Policy distr","0.302171915769577","classic-planet-112","0.6172592043876648"
"15","8w8e0103","Policy distr","0.2956688106060028","classic-planet-112","0.6228452920913696"
"15","8w8e0103","Policy distr","0.289249062538147","classic-planet-112","0.6284313201904297"
"15","8w8e0103","Policy distr","0.2829132080078125","classic-planet-112","0.6340173482894897"
"15","8w8e0103","Policy distr","0.27666187286376953","classic-planet-112","0.6396034359931946"
"15","8w8e0103","Policy distr","0.27049562335014343","classic-planet-112","0.6451895236968994"
"15","8w8e0103","Policy distr","0.26441502571105957","classic-planet-112","0.6507755517959595"
"15","8w8e0103","Policy distr","0.25842049717903137","classic-planet-112","0.6563615798950195"
"15","8w8e0103","Policy distr","0.2525123059749603","classic-planet-112","0.6619476675987244"
"15","8w8e0103","Policy distr","0.24669082462787628","classic-planet-112","0.6675337553024292"
"15","8w8e0103","Policy distr","0.2409564107656479","classic-planet-112","0.6731197834014893"
"15","8w8e0103","Policy distr","0.2353091537952423","classic-planet-112","0.6787058115005493"
"15","8w8e0103","Policy distr","0.2297491878271103","classic-planet-112","0.6842918395996094"
"15","8w8e0103","Policy distr","0.2242765873670578","classic-planet-112","0.6898779273033142"
"15","8w8e0103","Policy distr","0.2188914567232132","classic-planet-112","0.695464015007019"
"15","8w8e0103","Policy distr","0.21359381079673767","classic-planet-112","0.7010500431060791"
"15","8w8e0103","Policy distr","0.20838351547718048","classic-planet-112","0.7066360712051392"
"15","8w8e0103","Policy distr","0.2032604217529297","classic-planet-112","0.712222158908844"
"15","8w8e0103","Policy distr","0.19822447001934052","classic-planet-112","0.7178082466125488"
"15","8w8e0103","Policy distr","0.19327537715435028","classic-planet-112","0.7233942747116089"
"15","8w8e0103","Policy distr","0.18841293454170227","classic-planet-112","0.728980302810669"
"15","8w8e0103","Policy distr","0.18363679945468903","classic-planet-112","0.7345663905143738"
"15","8w8e0103","Policy distr","0.17894665896892548","classic-planet-112","0.7401524782180786"
"15","8w8e0103","Policy distr","0.17434220016002655","classic-planet-112","0.7457385063171387"
"15","8w8e0103","Policy distr","0.16982293128967285","classic-planet-112","0.7513245344161987"
"15","8w8e0103","Policy distr","0.1653883010149002","classic-planet-112","0.7569106221199036"
"15","8w8e0103","Policy distr","0.16103792190551758","classic-planet-112","0.7624967098236084"
"15","8w8e0103","Policy distr","0.15677128732204437","classic-planet-112","0.7680827379226685"
"15","8w8e0103","Policy distr","0.15258778631687164","classic-planet-112","0.7736687660217285"
"15","8w8e0103","Policy distr","0.14848680794239044","classic-planet-112","0.7792547941207886"
"15","8w8e0103","Policy distr","0.14446772634983063","classic-planet-112","0.7848408818244934"
"15","8w8e0103","Policy distr","0.1405298411846161","classic-planet-112","0.7904269695281982"
"15","8w8e0103","Policy distr","0.13667257130146027","classic-planet-112","0.7960129976272583"
"15","8w8e0103","Policy distr","0.1328951120376587","classic-planet-112","0.8015990257263184"
"15","8w8e0103","Policy distr","0.12919670343399048","classic-planet-112","0.8071851134300232"
"15","8w8e0103","Policy distr","0.12557660043239594","classic-planet-112","0.812771201133728"
"15","8w8e0103","Policy distr","0.12203404307365417","classic-planet-112","0.8183572292327881"
"15","8w8e0103","Policy distr","0.11856820434331894","classic-planet-112","0.8239432573318481"
"15","8w8e0103","Policy distr","0.11517813801765442","classic-planet-112","0.829529345035553"
"15","8w8e0103","Policy distr","0.11186309903860092","classic-planet-112","0.8351154327392578"
"15","8w8e0103","Policy distr","0.10862220823764801","classic-planet-112","0.8407014608383179"
"15","8w8e0103","Policy distr","0.10545457899570465","classic-planet-112","0.8462874889373779"
"15","8w8e0103","Policy distr","0.10235917568206787","classic-planet-112","0.8518735766410828"
"15","8w8e0103","Policy distr","0.0993351936340332","classic-planet-112","0.8574596643447876"
"15","8w8e0103","Policy distr","0.09638164937496185","classic-planet-112","0.8630456924438477"
"15","8w8e0103","Policy distr","0.0934976264834404","classic-planet-112","0.8686317205429077"
"15","8w8e0103","Policy distr","0.09068213403224945","classic-planet-112","0.8742177486419678"
"15","8w8e0103","Policy distr","0.08793413639068604","classic-planet-112","0.8798038363456726"
"15","8w8e0103","Policy distr","0.08525269478559494","classic-planet-112","0.8853899240493774"
"15","8w8e0103","Policy distr","0.08263687789440155","classic-planet-112","0.8909759521484375"
"15","8w8e0103","Policy distr","0.08008561283349991","classic-planet-112","0.8965619802474976"
"15","8w8e0103","Policy distr","0.07759787142276764","classic-planet-112","0.9021480679512024"
"15","8w8e0103","Policy distr","0.07517267763614655","classic-planet-112","0.9077341556549072"
"15","8w8e0103","Policy distr","0.07280903309583664","classic-planet-112","0.9133201837539673"
"15","8w8e0103","Policy distr","0.07050588726997375","classic-planet-112","0.9189062118530273"
"15","8w8e0103","Policy distr","0.06826218217611313","classic-planet-112","0.9244922995567322"
"15","8w8e0103","Policy distr","0.06607694923877716","classic-planet-112","0.930078387260437"
"15","8w8e0103","Policy distr","0.06394912302494049","classic-planet-112","0.9356644153594971"
"15","8w8e0103","Policy distr","0.061877716332674026","classic-planet-112","0.9412504434585571"
"15","8w8e0103","Policy distr","0.059861645102500916","classic-planet-112","0.946836531162262"
"15","8w8e0103","Policy distr","0.05789990350604057","classic-planet-112","0.9524226188659668"
"15","8w8e0103","Policy distr","0.05599149316549301","classic-planet-112","0.9580086469650269"
"15","8w8e0103","Policy distr","0.054135385900735855","classic-planet-112","0.9635946750640869"
"15","8w8e0103","Policy distr","0.05233055353164673","classic-planet-112","0.969180703163147"
"15","8w8e0103","Policy distr","0.050575945526361465","classic-planet-112","0.9747667908668518"
"15","8w8e0103","Policy distr","0.04887058585882187","classic-planet-112","0.9803528785705566"
"15","8w8e0103","Policy distr","0.04721350222826004","classic-planet-112","0.9859389066696167"
"15","8w8e0103","Policy distr","0.045603666454553604","classic-planet-112","0.9915249347686768"
"15","8w8e0103","Policy distr","0.04404008015990257","classic-planet-112","0.9971110224723816"
"15","8w8e0103","Policy distr","0.04252178966999054","classic-planet-112","1.0026969909667969"
"15","8w8e0103","Policy distr","0.04104774817824364","classic-planet-112","1.0082831382751465"
"15","8w8e0103","Policy distr","0.039617035537958145","classic-planet-112","1.013869285583496"
"15","8w8e0103","Policy distr","0.03822877258062363","classic-planet-112","1.0194551944732666"
"15","8w8e0103","Policy distr","0.036881860345602036","classic-planet-112","1.0250413417816162"
"15","8w8e0103","Policy distr","0.03557545319199562","classic-planet-112","1.0306273698806763"
"15","8w8e0103","Policy distr","0.034308601170778275","classic-planet-112","1.0362133979797363"
"15","8w8e0103","Policy distr","0.03308035060763359","classic-planet-112","1.041799545288086"
"15","8w8e0103","Policy distr","0.031889867037534714","classic-planet-112","1.0473854541778564"
"15","8w8e0103","Policy distr","0.0307361651211977","classic-planet-112","1.052971601486206"
"15","8w8e0103","Policy distr","0.029618384316563606","classic-planet-112","1.0585577487945557"
"15","8w8e0103","Policy distr","0.028535712510347366","classic-planet-112","1.0641436576843262"
"15","8w8e0103","Policy distr","0.02748718485236168","classic-planet-112","1.0697298049926758"
"15","8w8e0103","Policy distr","0.026472028344869614","classic-planet-112","1.0753157138824463"
"15","8w8e0103","Policy distr","0.025489337742328644","classic-planet-112","1.080901861190796"
"15","8w8e0103","Policy distr","0.02453831024467945","classic-planet-112","1.0864880084991455"
"15","8w8e0103","Policy distr","0.023618174716830254","classic-planet-112","1.092073917388916"
"15","8w8e0103","Policy distr","0.022728050127625465","classic-planet-112","1.0976600646972656"
"15","8w8e0103","Policy distr","0.02186719886958599","classic-planet-112","1.1032460927963257"
"15","8w8e0103","Policy distr","0.0210348479449749","classic-planet-112","1.1088321208953857"
"15","8w8e0103","Policy distr","0.020230179652571678","classic-planet-112","1.1144182682037354"
"15","8w8e0103","Policy distr","0.019452521577477455","classic-planet-112","1.1200041770935059"
"15","8w8e0103","Policy distr","0.01870105415582657","classic-planet-112","1.1255903244018555"
"15","8w8e0103","Policy distr","0.01797509752213955","classic-planet-112","1.131176471710205"
"15","8w8e0103","Policy distr","0.01727396249771118","classic-planet-112","1.1367623805999756"
"15","8w8e0103","Policy distr","0.016596896573901176","classic-planet-112","1.1423485279083252"
"15","8w8e0103","Policy distr","0.01594325713813305","classic-planet-112","1.1479345560073853"
"15","8w8e0103","Policy distr","0.015312358736991882","classic-planet-112","1.1535205841064453"
"15","8w8e0103","Policy distr","0.014703530818223953","classic-planet-112","1.159106731414795"
"15","8w8e0103","Policy distr","0.014116162434220314","classic-planet-112","1.1646926403045654"
"15","8w8e0103","Policy distr","0.013549583032727242","classic-planet-112","1.170278787612915"
"15","8w8e0103","Policy distr","0.013003203086555004","classic-planet-112","1.175864815711975"
"15","8w8e0103","Policy distr","0.012476415373384953","classic-planet-112","1.1814508438110352"
"15","8w8e0103","Policy distr","0.011968610808253288","classic-planet-112","1.1870369911193848"
"15","8w8e0103","Policy distr","0.011479249224066734","classic-planet-112","1.1926229000091553"
"15","8w8e0103","Policy distr","0.011007709428668022","classic-planet-112","1.1982090473175049"
"15","8w8e0103","Policy distr","0.010553473606705666","classic-planet-112","1.2037951946258545"
"15","8w8e0103","Policy distr","0.010116021148860455","classic-planet-112","1.209381103515625"
"15","8w8e0103","Policy distr","0.009694783948361874","classic-planet-112","1.2149672508239746"
"15","8w8e0103","Policy distr","0.0092892711982131","classic-planet-112","1.2205532789230347"
"15","8w8e0103","Policy distr","0.008898974396288395","classic-planet-112","1.2261393070220947"
"15","8w8e0103","Policy distr","0.00852340366691351","classic-planet-112","1.2317254543304443"
"15","8w8e0103","Policy distr","0.008162090554833412","classic-planet-112","1.2373113632202148"
"15","8w8e0103","Policy distr","0.007814554497599602","classic-planet-112","1.2428975105285645"
"15","8w8e0103","Policy distr","0.0074803465977311134","classic-planet-112","1.248483657836914"
"15","8w8e0103","Policy distr","0.00715904263779521","classic-planet-112","1.2540695667266846"
"15","8w8e0103","Policy distr","0.00685018440708518","classic-planet-112","1.2596557140350342"
"15","8w8e0103","Policy distr","0.00655337842181325","classic-planet-112","1.2652416229248047"
"15","8w8e0103","Policy distr","0.006268192082643509","classic-planet-112","1.2708277702331543"
"15","8w8e0103","Policy distr","0.005994241219013929","classic-planet-112","1.276413917541504"
"15","8w8e0103","Policy distr","0.005731151904910803","classic-planet-112","1.2819998264312744"
"15","8w8e0103","Policy distr","0.005478524602949619","classic-planet-112","1.287585973739624"
"15","8w8e0103","Policy distr","0.005236011929810047","classic-planet-112","1.293172001838684"
"15","8w8e0103","Policy distr","0.005003251135349274","classic-planet-112","1.2987580299377441"
"15","8w8e0103","Policy distr","0.00477989949285984","classic-planet-112","1.3043441772460938"
"15","8w8e0103","Policy distr","0.004565631039440632","classic-planet-112","1.3099300861358643"
"15","8w8e0103","Policy distr","0.004360104911029339","classic-planet-112","1.3155162334442139"
"15","8w8e0103","Policy distr","0.004163013305515051","classic-planet-112","1.3211023807525635"
"15","8w8e0103","Policy distr","0.003974060993641615","classic-planet-112","1.326688289642334"
"15","8w8e0103","Policy distr","0.0037929329555481672","classic-planet-112","1.3322744369506836"
"15","8w8e0103","Policy distr","0.003619356080889702","classic-planet-112","1.3378604650497437"
"15","8w8e0103","Policy distr","0.003453043755143881","classic-planet-112","1.3434464931488037"
"15","8w8e0103","Policy distr","0.0032937247306108475","classic-planet-112","1.3490326404571533"
"15","8w8e0103","Policy distr","0.003141148714348674","classic-planet-112","1.3546185493469238"
"15","8w8e0103","Policy distr","0.0029950463213026524","classic-planet-112","1.3602046966552734"
"15","8w8e0103","Policy distr","0.0028551826253533363","classic-planet-112","1.3657907247543335"
"15","8w8e0103","Policy distr","0.002721316646784544","classic-planet-112","1.3713767528533936"
"15","8w8e0103","Policy distr","0.0025932181160897017","classic-planet-112","1.3769629001617432"
"15","8w8e0103","Policy distr","0.0024706684052944183","classic-planet-112","1.3825488090515137"
"15","8w8e0103","Policy distr","0.0023534444626420736","classic-planet-112","1.3881349563598633"
"15","8w8e0103","Policy distr","0.0022413425613194704","classic-planet-112","1.393721103668213"

==> plot_scripts/data/action_distributions/walker/walker_700k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.0444209575653076"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.0402350425720215"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.0360488891601562"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.0318629741668701"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.0276768207550049"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.0234906673431396"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.0193047523498535"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.0151185989379883"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.0109326839447021"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.006746530532837"
"15","8w8e0103","Action distr","0","classic-planet-112","-1.0025603771209717"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.9983744025230408"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.9941883683204651"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.9900022745132446"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.985816240310669"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.9816302061080933"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.9774441719055176"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.9732580780982971"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.9690719842910767"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.964885950088501"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.9606999158859253"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.9565138816833496"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.9523277878761292"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.9481417536735535"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.943955659866333"
"15","8w8e0103","Action distr","0.004320196602696958","classic-planet-112","-0.9397696256637573"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.9355835914611816"
"15","8w8e0103","Action distr","0.004320196602696958","classic-planet-112","-0.931397557258606"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.9272114634513855"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.923025369644165"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.9188393354415894"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.9146533012390137"
"15","8w8e0103","Action distr","0.004320196602696958","classic-planet-112","-0.910467267036438"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.9062811732292175"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.9020951390266418"
"15","8w8e0103","Action distr","0.22465022334024184","classic-planet-112","-0.8979090452194214"
"15","8w8e0103","Action distr","0.008640393205393917","classic-planet-112","-0.8937230110168457"
"15","8w8e0103","Action distr","0.012960589808090875","classic-planet-112","-0.88953697681427"
"15","8w8e0103","Action distr","0.03456157282157567","classic-planet-112","-0.8853508830070496"
"15","8w8e0103","Action distr","0.012960589808090875","classic-planet-112","-0.8811648488044739"
"15","8w8e0103","Action distr","0.017280786410787834","classic-planet-112","-0.8769787549972534"
"15","8w8e0103","Action distr","0.017280786410787834","classic-planet-112","-0.8727927207946777"
"15","8w8e0103","Action distr","0.012960589808090875","classic-planet-112","-0.868606686592102"
"15","8w8e0103","Action distr","0.012960589808090875","classic-planet-112","-0.8644206523895264"
"15","8w8e0103","Action distr","0.017280786410787834","classic-planet-112","-0.8602345585823059"
"15","8w8e0103","Action distr","0.021600983013484794","classic-planet-112","-0.8560484647750854"
"15","8w8e0103","Action distr","0.02592117961618175","classic-planet-112","-0.8518624305725098"
"15","8w8e0103","Action distr","0.021600983013484794","classic-planet-112","-0.8476763963699341"
"15","8w8e0103","Action distr","0.012960589808090875","classic-planet-112","-0.8434903621673584"
"15","8w8e0103","Action distr","0.004320196602696958","classic-planet-112","-0.8393042683601379"
"15","8w8e0103","Action distr","0.03456157282157567","classic-planet-112","-0.8351182341575623"
"15","8w8e0103","Action distr","0.021600983013484794","classic-planet-112","-0.8309321403503418"
"15","8w8e0103","Action distr","0.021600983013484794","classic-planet-112","-0.8267461061477661"
"15","8w8e0103","Action distr","0.03456157282157567","classic-planet-112","-0.8225600719451904"
"15","8w8e0103","Action distr","0.017280786410787834","classic-planet-112","-0.8183740377426147"
"15","8w8e0103","Action distr","0.05616255583506046","classic-planet-112","-0.8141879439353943"
"15","8w8e0103","Action distr","0.05616255583506046","classic-planet-112","-0.8100018501281738"
"15","8w8e0103","Action distr","0.012960589808090875","classic-planet-112","-0.8058158159255981"
"15","8w8e0103","Action distr","0.02592117961618175","classic-planet-112","-0.8016297817230225"
"15","8w8e0103","Action distr","0.03888176942427263","classic-planet-112","-0.7974437475204468"
"15","8w8e0103","Action distr","0.017280786410787834","classic-planet-112","-0.7932576537132263"
"15","8w8e0103","Action distr","0.06048275243775742","classic-planet-112","-0.7890716195106506"
"15","8w8e0103","Action distr","0.04752216262966654","classic-planet-112","-0.7848855257034302"
"15","8w8e0103","Action distr","0.03888176942427263","classic-planet-112","-0.7806994915008545"
"15","8w8e0103","Action distr","0.03024137621887871","classic-planet-112","-0.7765134572982788"
"15","8w8e0103","Action distr","0.04320196602696959","classic-planet-112","-0.7723273634910583"
"15","8w8e0103","Action distr","0.03024137621887871","classic-planet-112","-0.7681413292884827"
"15","8w8e0103","Action distr","0.0518423592323635","classic-planet-112","-0.7639552354812622"
"15","8w8e0103","Action distr","0.021600983013484794","classic-planet-112","-0.7597692012786865"
"15","8w8e0103","Action distr","0.03456157282157567","classic-planet-112","-0.7555831670761108"
"15","8w8e0103","Action distr","0.05616255583506046","classic-planet-112","-0.7513971328735352"
"15","8w8e0103","Action distr","0.06048275243775742","classic-planet-112","-0.7472110390663147"
"15","8w8e0103","Action distr","0.06480294904045439","classic-planet-112","-0.7430249452590942"
"15","8w8e0103","Action distr","0.07776353884854526","classic-planet-112","-0.7388389110565186"
"15","8w8e0103","Action distr","0.06912314564315133","classic-planet-112","-0.7346528768539429"
"15","8w8e0103","Action distr","0.0734433422458483","classic-planet-112","-0.7304668426513672"
"15","8w8e0103","Action distr","0.09072412865663614","classic-planet-112","-0.7262807488441467"
"15","8w8e0103","Action distr","0.06912314564315133","classic-planet-112","-0.722094714641571"
"15","8w8e0103","Action distr","0.103684718464727","classic-planet-112","-0.7179086208343506"
"15","8w8e0103","Action distr","0.08640393205393918","classic-planet-112","-0.7137225866317749"
"15","8w8e0103","Action distr","0.07776353884854526","classic-planet-112","-0.7095365524291992"
"15","8w8e0103","Action distr","0.06480294904045439","classic-planet-112","-0.7053505182266235"
"15","8w8e0103","Action distr","0.06048275243775742","classic-planet-112","-0.7011644244194031"
"15","8w8e0103","Action distr","0.08208373545124222","classic-planet-112","-0.6969783306121826"
"15","8w8e0103","Action distr","0.09504432525933308","classic-planet-112","-0.6927922964096069"
"15","8w8e0103","Action distr","0.07776353884854526","classic-planet-112","-0.6886062622070312"
"15","8w8e0103","Action distr","0.10800491506742396","classic-planet-112","-0.6844202280044556"
"15","8w8e0103","Action distr","0.09504432525933308","classic-planet-112","-0.6802341341972351"
"15","8w8e0103","Action distr","0.10800491506742396","classic-planet-112","-0.6760480999946594"
"15","8w8e0103","Action distr","0.13392609468360572","classic-planet-112","-0.671862006187439"
"15","8w8e0103","Action distr","0.1555270776970905","classic-planet-112","-0.6676759719848633"
"15","8w8e0103","Action distr","0.0734433422458483","classic-planet-112","-0.6634899377822876"
"15","8w8e0103","Action distr","0.103684718464727","classic-planet-112","-0.6593038439750671"
"15","8w8e0103","Action distr","0.14256648788899964","classic-planet-112","-0.6551178097724915"
"15","8w8e0103","Action distr","0.1555270776970905","classic-planet-112","-0.650931715965271"
"15","8w8e0103","Action distr","0.13392609468360572","classic-planet-112","-0.6467456817626953"
"15","8w8e0103","Action distr","0.1468866844916966","classic-planet-112","-0.6425596475601196"
"15","8w8e0103","Action distr","0.19440884712136314","classic-planet-112","-0.638373613357544"
"15","8w8e0103","Action distr","0.1468866844916966","classic-planet-112","-0.6341875195503235"
"15","8w8e0103","Action distr","0.12960589808090878","classic-planet-112","-0.6300014853477478"
"15","8w8e0103","Action distr","0.17712806071057532","classic-planet-112","-0.6258153915405273"
"15","8w8e0103","Action distr","0.15120688109439356","classic-planet-112","-0.6216293573379517"
"15","8w8e0103","Action distr","0.11664530827281788","classic-planet-112","-0.617443323135376"
"15","8w8e0103","Action distr","0.18576845391596922","classic-planet-112","-0.6132572293281555"
"15","8w8e0103","Action distr","0.13824629128630267","classic-planet-112","-0.6090711951255798"
"15","8w8e0103","Action distr","0.2203300267375449","classic-planet-112","-0.6048851013183594"
"15","8w8e0103","Action distr","0.17712806071057532","classic-planet-112","-0.6006990671157837"
"15","8w8e0103","Action distr","0.17712806071057532","classic-planet-112","-0.596513032913208"
"15","8w8e0103","Action distr","0.20304924032675706","classic-planet-112","-0.5923269987106323"
"15","8w8e0103","Action distr","0.16848766750518138","classic-planet-112","-0.5881409049034119"
"15","8w8e0103","Action distr","0.21600983013484792","classic-planet-112","-0.5839548110961914"
"15","8w8e0103","Action distr","0.21168963353215098","classic-planet-112","-0.5797687768936157"
"15","8w8e0103","Action distr","0.2505714029564236","classic-planet-112","-0.57558274269104"
"15","8w8e0103","Action distr","0.16416747090248443","classic-planet-112","-0.5713967084884644"
"15","8w8e0103","Action distr","0.2721723859699084","classic-planet-112","-0.5672106146812439"
"15","8w8e0103","Action distr","0.2203300267375449","classic-planet-112","-0.5630245804786682"
"15","8w8e0103","Action distr","0.31969454859957497","classic-planet-112","-0.5588384866714478"
"15","8w8e0103","Action distr","0.20304924032675706","classic-planet-112","-0.5546524524688721"
"15","8w8e0103","Action distr","0.2851329757779993","classic-planet-112","-0.5504664182662964"
"15","8w8e0103","Action distr","0.2851329757779993","classic-planet-112","-0.5462803244590759"
"15","8w8e0103","Action distr","0.25489159955912055","classic-planet-112","-0.5420942902565002"
"15","8w8e0103","Action distr","0.25489159955912055","classic-planet-112","-0.5379081964492798"
"15","8w8e0103","Action distr","0.3240147452022719","classic-planet-112","-0.5337221622467041"
"15","8w8e0103","Action distr","0.31537435199687797","classic-planet-112","-0.5295361280441284"
"15","8w8e0103","Action distr","0.3024137621887871","classic-planet-112","-0.5253500938415527"
"15","8w8e0103","Action distr","0.32833494180496886","classic-planet-112","-0.5211640000343323"
"15","8w8e0103","Action distr","0.25921179616181755","classic-planet-112","-0.5169779658317566"
"15","8w8e0103","Action distr","0.2980935655860901","classic-planet-112","-0.5127918720245361"
"15","8w8e0103","Action distr","0.2980935655860901","classic-planet-112","-0.5086058378219604"
"15","8w8e0103","Action distr","0.3672167112292415","classic-planet-112","-0.5044198036193848"
"15","8w8e0103","Action distr","0.4060984806535141","classic-planet-112","-0.5002337098121643"
"15","8w8e0103","Action distr","0.33697533501036275","classic-planet-112","-0.4960476756095886"
"15","8w8e0103","Action distr","0.3024137621887871","classic-planet-112","-0.49186161160469055"
"15","8w8e0103","Action distr","0.3672167112292415","classic-planet-112","-0.4876755475997925"
"15","8w8e0103","Action distr","0.3974580874481202","classic-planet-112","-0.4834895133972168"
"15","8w8e0103","Action distr","0.4060984806535141","classic-planet-112","-0.47930341958999634"
"15","8w8e0103","Action distr","0.43201966026969585","classic-planet-112","-0.47511738538742065"
"15","8w8e0103","Action distr","0.33697533501036275","classic-planet-112","-0.47093135118484497"
"15","8w8e0103","Action distr","0.414738873858908","classic-planet-112","-0.4667452573776245"
"15","8w8e0103","Action distr","0.414738873858908","classic-planet-112","-0.46255922317504883"
"15","8w8e0103","Action distr","0.4406600534750898","classic-planet-112","-0.45837315917015076"
"15","8w8e0103","Action distr","0.45794083988587764","classic-planet-112","-0.4541870951652527"
"15","8w8e0103","Action distr","0.43201966026969585","classic-planet-112","-0.450001060962677"
"15","8w8e0103","Action distr","0.43201966026969585","classic-planet-112","-0.44581496715545654"
"15","8w8e0103","Action distr","0.5054630025155441","classic-planet-112","-0.44162893295288086"
"15","8w8e0103","Action distr","0.49682260931015026","classic-planet-112","-0.4374428987503052"
"15","8w8e0103","Action distr","0.5573053617479077","classic-planet-112","-0.4332568049430847"
"15","8w8e0103","Action distr","0.40177828405081717","classic-planet-112","-0.42907077074050903"
"15","8w8e0103","Action distr","0.42337926706430196","classic-planet-112","-0.42488470673561096"
"15","8w8e0103","Action distr","0.4881822161047563","classic-planet-112","-0.4206986427307129"
"15","8w8e0103","Action distr","0.6134679175829681","classic-planet-112","-0.4165126085281372"
"15","8w8e0103","Action distr","0.5832265413640895","classic-planet-112","-0.41232654452323914"
"15","8w8e0103","Action distr","0.5486649685425137","classic-planet-112","-0.40814048051834106"
"15","8w8e0103","Action distr","0.5745861481586955","classic-planet-112","-0.4039544463157654"
"15","8w8e0103","Action distr","0.5832265413640895","classic-planet-112","-0.3997683525085449"
"15","8w8e0103","Action distr","0.5832265413640895","classic-planet-112","-0.39558231830596924"
"15","8w8e0103","Action distr","0.6091477209802711","classic-planet-112","-0.39139628410339355"
"15","8w8e0103","Action distr","0.7041920462396043","classic-planet-112","-0.3872101902961731"
"15","8w8e0103","Action distr","0.6177881141856651","classic-planet-112","-0.3830241560935974"
"15","8w8e0103","Action distr","0.622108310788362","classic-planet-112","-0.37883809208869934"
"15","8w8e0103","Action distr","0.7085122428423013","classic-planet-112","-0.37465202808380127"
"15","8w8e0103","Action distr","0.6523496870072407","classic-planet-112","-0.3704659938812256"
"15","8w8e0103","Action distr","0.6782708666234225","classic-planet-112","-0.3662799000740051"
"15","8w8e0103","Action distr","0.6696304734180286","classic-planet-112","-0.36209386587142944"
"15","8w8e0103","Action distr","0.6134679175829681","classic-planet-112","-0.35790783166885376"
"15","8w8e0103","Action distr","0.6523496870072407","classic-planet-112","-0.3537217378616333"
"15","8w8e0103","Action distr","0.6609900802126347","classic-planet-112","-0.3495357036590576"
"15","8w8e0103","Action distr","0.6955516530342103","classic-planet-112","-0.34534963965415955"
"15","8w8e0103","Action distr","0.7257930292530891","classic-planet-112","-0.3411635756492615"
"15","8w8e0103","Action distr","0.7517142088692709","classic-planet-112","-0.3369775414466858"
"15","8w8e0103","Action distr","0.6177881141856651","classic-planet-112","-0.33279144763946533"
"15","8w8e0103","Action distr","0.7689949952800587","classic-planet-112","-0.32860541343688965"
"15","8w8e0103","Action distr","0.7646747986773617","classic-planet-112","-0.32441937923431396"
"15","8w8e0103","Action distr","0.7819555850881494","classic-planet-112","-0.3202332854270935"
"15","8w8e0103","Action distr","0.7949161748962404","classic-planet-112","-0.3160472512245178"
"15","8w8e0103","Action distr","0.7387536190611799","classic-planet-112","-0.31186121702194214"
"15","8w8e0103","Action distr","0.7214728326503921","classic-planet-112","-0.3076751232147217"
"15","8w8e0103","Action distr","0.7560344054719678","classic-planet-112","-0.303489089012146"
"15","8w8e0103","Action distr","0.9547634491960278","classic-planet-112","-0.2993030250072479"
"15","8w8e0103","Action distr","0.7949161748962404","classic-planet-112","-0.29511696100234985"
"15","8w8e0103","Action distr","0.8683595171420887","classic-planet-112","-0.29093092679977417"
"15","8w8e0103","Action distr","0.833797944320513","classic-planet-112","-0.2867448329925537"
"15","8w8e0103","Action distr","0.7473940122665739","classic-planet-112","-0.282558798789978"
"15","8w8e0103","Action distr","0.7949161748962404","classic-planet-112","-0.27837276458740234"
"15","8w8e0103","Action distr","0.8553989273339978","classic-planet-112","-0.2741866707801819"
"15","8w8e0103","Action distr","0.8942806967582705","classic-planet-112","-0.2700006365776062"
"15","8w8e0103","Action distr","0.9590836457987247","classic-planet-112","-0.26581457257270813"
"15","8w8e0103","Action distr","0.9029210899636644","classic-planet-112","-0.26162850856781006"
"15","8w8e0103","Action distr","0.8769999103474826","classic-planet-112","-0.2574424743652344"
"15","8w8e0103","Action distr","0.950443252593331","classic-planet-112","-0.2532563805580139"
"15","8w8e0103","Action distr","0.9115614831690583","classic-planet-112","-0.24907034635543823"
"15","8w8e0103","Action distr","0.8986008933609674","classic-planet-112","-0.24488428235054016"
"15","8w8e0103","Action distr","0.93748266278524","classic-planet-112","-0.24069823324680328"
"15","8w8e0103","Action distr","0.9245220729771492","classic-planet-112","-0.2365121841430664"
"15","8w8e0103","Action distr","0.9072412865663613","classic-planet-112","-0.23232612013816833"
"15","8w8e0103","Action distr","1.0022856118256944","classic-planet-112","-0.22814005613327026"
"15","8w8e0103","Action distr","0.9806846288122095","classic-planet-112","-0.2239540070295334"
"15","8w8e0103","Action distr","1.032526988044573","classic-planet-112","-0.2197679579257965"
"15","8w8e0103","Action distr","1.1146107234958154","classic-planet-112","-0.21558189392089844"
"15","8w8e0103","Action distr","1.0886895438796336","classic-planet-112","-0.21139582991600037"
"15","8w8e0103","Action distr","1.0541279710580578","classic-planet-112","-0.20720979571342468"
"15","8w8e0103","Action distr","0.9677240390041187","classic-planet-112","-0.2030237317085266"
"15","8w8e0103","Action distr","1.0066058084283913","classic-planet-112","-0.19883766770362854"
"15","8w8e0103","Action distr","1.1016501336877245","classic-planet-112","-0.19465161859989166"
"15","8w8e0103","Action distr","1.1794136725362696","classic-planet-112","-0.19046556949615479"
"15","8w8e0103","Action distr","1.0843693472769367","classic-planet-112","-0.1862795054912567"
"15","8w8e0103","Action distr","1.0843693472769367","classic-planet-112","-0.18209344148635864"
"15","8w8e0103","Action distr","1.032526988044573","classic-planet-112","-0.17790739238262177"
"15","8w8e0103","Action distr","1.2269358351659363","classic-planet-112","-0.1737213432788849"
"15","8w8e0103","Action distr","1.032526988044573","classic-planet-112","-0.16953527927398682"
"15","8w8e0103","Action distr","1.244216621576724","classic-planet-112","-0.16534921526908875"
"15","8w8e0103","Action distr","1.149172296317391","classic-planet-112","-0.16116316616535187"
"15","8w8e0103","Action distr","1.157812689522785","classic-planet-112","-0.156977117061615"
"15","8w8e0103","Action distr","1.149172296317391","classic-planet-112","-0.15279105305671692"
"15","8w8e0103","Action distr","1.1707732793308756","classic-planet-112","-0.14860498905181885"
"15","8w8e0103","Action distr","1.1146107234958154","classic-planet-112","-0.14441893994808197"
"15","8w8e0103","Action distr","1.1275713133039063","classic-planet-112","-0.1402328908443451"
"15","8w8e0103","Action distr","1.149172296317391","classic-planet-112","-0.13604682683944702"
"15","8w8e0103","Action distr","1.2010146555497545","classic-planet-112","-0.13186076283454895"
"15","8w8e0103","Action distr","1.162132886125482","classic-planet-112","-0.12767471373081207"
"15","8w8e0103","Action distr","1.041167381249967","classic-planet-112","-0.1234886571764946"
"15","8w8e0103","Action distr","1.1837338691389667","classic-planet-112","-0.11930260062217712"
"15","8w8e0103","Action distr","1.0757289540715427","classic-planet-112","-0.11511655151844025"
"15","8w8e0103","Action distr","1.252857014782118","classic-planet-112","-0.11093048751354218"
"15","8w8e0103","Action distr","1.2744579977956028","classic-planet-112","-0.1067444384098053"
"15","8w8e0103","Action distr","1.2830983910009968","classic-planet-112","-0.10255837440490723"
"15","8w8e0103","Action distr","1.2830983910009968","classic-planet-112","-0.09837232530117035"
"15","8w8e0103","Action distr","1.2744579977956028","classic-planet-112","-0.09418626129627228"
"15","8w8e0103","Action distr","1.347901340041451","classic-planet-112","-0.0900002121925354"
"15","8w8e0103","Action distr","1.2398964249740272","classic-planet-112","-0.08581414818763733"
"15","8w8e0103","Action distr","1.3003791774117845","classic-planet-112","-0.08162809908390045"
"15","8w8e0103","Action distr","1.3003791774117845","classic-planet-112","-0.07744203507900238"
"15","8w8e0103","Action distr","1.2960589808090877","classic-planet-112","-0.0732559859752655"
"15","8w8e0103","Action distr","1.5207092041493293","classic-planet-112","-0.06906992197036743"
"15","8w8e0103","Action distr","1.3046993740144814","classic-planet-112","-0.06488387286663055"
"15","8w8e0103","Action distr","1.0843693472769367","classic-planet-112","-0.06069781631231308"
"15","8w8e0103","Action distr","1.37814271626033","classic-planet-112","-0.056511759757995605"
"15","8w8e0103","Action distr","1.3219801604252694","classic-planet-112","-0.05232570320367813"
"15","8w8e0103","Action distr","1.3176599638225723","classic-planet-112","-0.04813964664936066"
"15","8w8e0103","Action distr","1.257177211384815","classic-planet-112","-0.04395359009504318"
"15","8w8e0103","Action distr","1.3003791774117845","classic-planet-112","-0.03976753354072571"
"15","8w8e0103","Action distr","1.2053348521524516","classic-planet-112","-0.035581476986408234"
"15","8w8e0103","Action distr","1.3133397672198754","classic-planet-112","-0.03139542043209076"
"15","8w8e0103","Action distr","1.369502323054936","classic-planet-112","-0.027209365740418434"
"15","8w8e0103","Action distr","1.3824629128630268","classic-planet-112","-0.02302330918610096"
"15","8w8e0103","Action distr","1.3522215366441481","classic-planet-112","-0.018837252631783485"
"15","8w8e0103","Action distr","1.2010146555497545","classic-planet-112","-0.014651196077466011"
"15","8w8e0103","Action distr","1.1923742623443605","classic-planet-112","-0.010465140454471111"
"15","8w8e0103","Action distr","1.2787781943982999","classic-planet-112","-0.006279083900153637"
"15","8w8e0103","Action distr","1.3133397672198754","classic-planet-112","-0.0020930280443280935"
"15","8w8e0103","Action distr","1.373822519657633","classic-planet-112","0.0020930280443280935"
"15","8w8e0103","Action distr","1.3046993740144814","classic-planet-112","0.006279083900153637"
"15","8w8e0103","Action distr","1.3522215366441481","classic-planet-112","0.010465140454471111"
"15","8w8e0103","Action distr","1.2874185876036937","classic-planet-112","0.014651196077466011"
"15","8w8e0103","Action distr","1.2355762283713303","classic-planet-112","0.018837252631783485"
"15","8w8e0103","Action distr","1.3522215366441481","classic-planet-112","0.02302330918610096"
"15","8w8e0103","Action distr","1.3046993740144814","classic-planet-112","0.027209365740418434"
"15","8w8e0103","Action distr","1.3867831094657237","classic-planet-112","0.03139542043209076"
"15","8w8e0103","Action distr","1.2096550487551485","classic-planet-112","0.035581476986408234"
"15","8w8e0103","Action distr","1.252857014782118","classic-planet-112","0.03976753354072571"
"15","8w8e0103","Action distr","1.3867831094657237","classic-planet-112","0.04395359009504318"
"15","8w8e0103","Action distr","1.3349407502333603","classic-planet-112","0.04813964664936066"
"15","8w8e0103","Action distr","1.2658176045902088","classic-planet-112","0.05232570320367813"
"15","8w8e0103","Action distr","1.3046993740144814","classic-planet-112","0.056511759757995605"
"15","8w8e0103","Action distr","1.347901340041451","classic-planet-112","0.06069781631231308"
"15","8w8e0103","Action distr","1.3435811434387541","classic-planet-112","0.06488387286663055"
"15","8w8e0103","Action distr","1.2701378011929059","classic-planet-112","0.06906992197036743"
"15","8w8e0103","Action distr","1.2139752453578452","classic-planet-112","0.0732559859752655"
"15","8w8e0103","Action distr","1.257177211384815","classic-planet-112","0.07744203507900238"
"15","8w8e0103","Action distr","1.3349407502333603","classic-planet-112","0.08162809908390045"
"15","8w8e0103","Action distr","1.356541733246845","classic-planet-112","0.08581414818763733"
"15","8w8e0103","Action distr","1.1146107234958154","classic-planet-112","0.0900002121925354"
"15","8w8e0103","Action distr","1.2269358351659363","classic-planet-112","0.09418626129627228"
"15","8w8e0103","Action distr","1.2139752453578452","classic-planet-112","0.09837232530117035"
"15","8w8e0103","Action distr","1.1923742623443605","classic-planet-112","0.10255837440490723"
"15","8w8e0103","Action distr","1.2010146555497545","classic-planet-112","0.1067444384098053"
"15","8w8e0103","Action distr","1.2960589808090877","classic-planet-112","0.11093048751354218"
"15","8w8e0103","Action distr","1.1232511167012094","classic-planet-112","0.11511655151844025"
"15","8w8e0103","Action distr","1.1923742623443605","classic-planet-112","0.11930260062217712"
"15","8w8e0103","Action distr","1.1966944589470576","classic-planet-112","0.1234886571764946"
"15","8w8e0103","Action distr","1.149172296317391","classic-planet-112","0.12767471373081207"
"15","8w8e0103","Action distr","1.2701378011929059","classic-planet-112","0.13186076283454895"
"15","8w8e0103","Action distr","1.244216621576724","classic-planet-112","0.13604682683944702"
"15","8w8e0103","Action distr","1.1923742623443605","classic-planet-112","0.1402328908443451"
"15","8w8e0103","Action distr","1.162132886125482","classic-planet-112","0.14441893994808197"
"15","8w8e0103","Action distr","1.1232511167012094","classic-planet-112","0.14860498905181885"
"15","8w8e0103","Action distr","1.1880540657416636","classic-planet-112","0.15279105305671692"
"15","8w8e0103","Action distr","1.0973299370850274","classic-planet-112","0.156977117061615"
"15","8w8e0103","Action distr","1.041167381249967","classic-planet-112","0.16116316616535187"
"15","8w8e0103","Action distr","1.1059703302904214","classic-planet-112","0.16534921526908875"
"15","8w8e0103","Action distr","1.0843693472769367","classic-planet-112","0.16953527927398682"
"15","8w8e0103","Action distr","1.1232511167012094","classic-planet-112","0.1737213432788849"
"15","8w8e0103","Action distr","1.067088560866149","classic-planet-112","0.17790739238262177"
"15","8w8e0103","Action distr","1.1232511167012094","classic-planet-112","0.18209344148635864"
"15","8w8e0103","Action distr","1.0627683642634518","classic-planet-112","0.1862795054912567"
"15","8w8e0103","Action distr","1.149172296317391","classic-planet-112","0.19046556949615479"
"15","8w8e0103","Action distr","1.0800491506742398","classic-planet-112","0.19465161859989166"
"15","8w8e0103","Action distr","1.0109260050310882","classic-planet-112","0.19883766770362854"
"15","8w8e0103","Action distr","1.0195663982364822","classic-planet-112","0.2030237317085266"
"15","8w8e0103","Action distr","1.0800491506742398","classic-planet-112","0.20720979571342468"
"15","8w8e0103","Action distr","1.1232511167012094","classic-planet-112","0.21139582991600037"
"15","8w8e0103","Action distr","1.045487577852664","classic-planet-112","0.21558189392089844"
"15","8w8e0103","Action distr","1.144852099714694","classic-planet-112","0.2197679579257965"
"15","8w8e0103","Action distr","1.0886895438796336","classic-planet-112","0.2239540070295334"
"15","8w8e0103","Action distr","0.93748266278524","classic-planet-112","0.22814005613327026"
"15","8w8e0103","Action distr","0.9677240390041187","classic-planet-112","0.23232612013816833"
"15","8w8e0103","Action distr","1.0022856118256944","classic-planet-112","0.2365121841430664"
"15","8w8e0103","Action distr","0.9158816797717553","classic-planet-112","0.24069823324680328"
"15","8w8e0103","Action distr","0.9634038424014219","classic-planet-112","0.24488428235054016"
"15","8w8e0103","Action distr","0.8510787307313009","classic-planet-112","0.24907034635543823"
"15","8w8e0103","Action distr","0.9547634491960278","classic-planet-112","0.2532563805580139"
"15","8w8e0103","Action distr","0.8942806967582705","classic-planet-112","0.2574424743652344"
"15","8w8e0103","Action distr","0.8510787307313009","classic-planet-112","0.26162850856781006"
"15","8w8e0103","Action distr","0.9418028593879371","classic-planet-112","0.26581457257270813"
"15","8w8e0103","Action distr","0.8986008933609674","classic-planet-112","0.2700006365776062"
"15","8w8e0103","Action distr","0.8856403035528765","classic-planet-112","0.2741866707801819"
"15","8w8e0103","Action distr","0.8467585341286039","classic-planet-112","0.27837276458740234"
"15","8w8e0103","Action distr","0.8121969613070282","classic-planet-112","0.282558798789978"
"15","8w8e0103","Action distr","0.8208373545124221","classic-planet-112","0.2867448329925537"
"15","8w8e0103","Action distr","0.9202018763744523","classic-planet-112","0.29093092679977417"
"15","8w8e0103","Action distr","0.8640393205393917","classic-planet-112","0.29511696100234985"
"15","8w8e0103","Action distr","0.8121969613070282","classic-planet-112","0.2993030250072479"
"15","8w8e0103","Action distr","0.8683595171420887","classic-planet-112","0.303489089012146"
"15","8w8e0103","Action distr","0.7819555850881494","classic-planet-112","0.3076751232147217"
"15","8w8e0103","Action distr","0.9029210899636644","classic-planet-112","0.31186121702194214"
"15","8w8e0103","Action distr","0.8208373545124221","classic-planet-112","0.3160472512245178"
"15","8w8e0103","Action distr","0.7776353884854526","classic-planet-112","0.3202332854270935"
"15","8w8e0103","Action distr","0.7733151918827557","classic-planet-112","0.32441937923431396"
"15","8w8e0103","Action distr","0.7214728326503921","classic-planet-112","0.32860541343688965"
"15","8w8e0103","Action distr","0.7949161748962404","classic-planet-112","0.33279144763946533"
"15","8w8e0103","Action distr","0.7085122428423013","classic-planet-112","0.3369775414466858"
"15","8w8e0103","Action distr","0.6912314564315134","classic-planet-112","0.3411635756492615"
"15","8w8e0103","Action distr","0.6393890971991499","classic-planet-112","0.34534963965415955"
"15","8w8e0103","Action distr","0.6912314564315134","classic-planet-112","0.3495357036590576"
"15","8w8e0103","Action distr","0.734433422458483","classic-planet-112","0.3537217378616333"
"15","8w8e0103","Action distr","0.6696304734180286","classic-planet-112","0.35790783166885376"
"15","8w8e0103","Action distr","0.6437092938018468","classic-planet-112","0.36209386587142944"
"15","8w8e0103","Action distr","0.6523496870072407","classic-planet-112","0.3662799000740051"
"15","8w8e0103","Action distr","0.5529851651452107","classic-planet-112","0.3704659938812256"
"15","8w8e0103","Action distr","0.5313841821317259","classic-planet-112","0.37465202808380127"
"15","8w8e0103","Action distr","0.5789063447613925","classic-planet-112","0.37883809208869934"
"15","8w8e0103","Action distr","0.5011428059128472","classic-planet-112","0.3830241560935974"
"15","8w8e0103","Action distr","0.6091477209802711","classic-planet-112","0.3872101902961731"
"15","8w8e0103","Action distr","0.5097831991182411","classic-planet-112","0.39139628410339355"
"15","8w8e0103","Action distr","0.5270639855290289","classic-planet-112","0.39558231830596924"
"15","8w8e0103","Action distr","0.5875467379667864","classic-planet-112","0.3997683525085449"
"15","8w8e0103","Action distr","0.5961871311721803","classic-planet-112","0.4039544463157654"
"15","8w8e0103","Action distr","0.5789063447613925","classic-planet-112","0.40814048051834106"
"15","8w8e0103","Action distr","0.5184235923236351","classic-planet-112","0.41232654452323914"
"15","8w8e0103","Action distr","0.5745861481586955","classic-planet-112","0.4165126085281372"
"15","8w8e0103","Action distr","0.5313841821317259","classic-planet-112","0.4206986427307129"
"15","8w8e0103","Action distr","0.522743788926332","classic-planet-112","0.42488470673561096"
"15","8w8e0103","Action distr","0.5789063447613925","classic-planet-112","0.42907077074050903"
"15","8w8e0103","Action distr","0.43633985687239285","classic-planet-112","0.4332568049430847"
"15","8w8e0103","Action distr","0.44498025007778674","classic-planet-112","0.4374428987503052"
"15","8w8e0103","Action distr","0.4881822161047563","classic-planet-112","0.44162893295288086"
"15","8w8e0103","Action distr","0.44498025007778674","classic-planet-112","0.44581496715545654"
"15","8w8e0103","Action distr","0.3931378908454232","classic-planet-112","0.450001060962677"
"15","8w8e0103","Action distr","0.40177828405081717","classic-planet-112","0.4541870951652527"
"15","8w8e0103","Action distr","0.4493004466804837","classic-planet-112","0.45837315917015076"
"15","8w8e0103","Action distr","0.3974580874481202","classic-planet-112","0.46255922317504883"
"15","8w8e0103","Action distr","0.4060984806535141","classic-planet-112","0.4667452573776245"
"15","8w8e0103","Action distr","0.414738873858908","classic-planet-112","0.47093135118484497"
"15","8w8e0103","Action distr","0.419059070461605","classic-planet-112","0.47511738538742065"
"15","8w8e0103","Action distr","0.3931378908454232","classic-planet-112","0.47930341958999634"
"15","8w8e0103","Action distr","0.4406600534750898","classic-planet-112","0.4834895133972168"
"15","8w8e0103","Action distr","0.36289651462654454","classic-planet-112","0.4876755475997925"
"15","8w8e0103","Action distr","0.35857631802384754","classic-planet-112","0.49186161160469055"
"15","8w8e0103","Action distr","0.3024137621887871","classic-planet-112","0.4960476756095886"
"15","8w8e0103","Action distr","0.2937733689833932","classic-planet-112","0.5002337098121643"
"15","8w8e0103","Action distr","0.36289651462654454","classic-planet-112","0.5044198036193848"
"15","8w8e0103","Action distr","0.25489159955912055","classic-planet-112","0.5086058378219604"
"15","8w8e0103","Action distr","0.25489159955912055","classic-planet-112","0.5127918720245361"
"15","8w8e0103","Action distr","0.25489159955912055","classic-planet-112","0.5169779658317566"
"15","8w8e0103","Action distr","0.32833494180496886","classic-planet-112","0.5211640000343323"
"15","8w8e0103","Action distr","0.31969454859957497","classic-planet-112","0.5253500938415527"
"15","8w8e0103","Action distr","0.32833494180496886","classic-planet-112","0.5295361280441284"
"15","8w8e0103","Action distr","0.26785218936721145","classic-planet-112","0.5337221622467041"
"15","8w8e0103","Action distr","0.2505714029564236","classic-planet-112","0.5379081964492798"
"15","8w8e0103","Action distr","0.26785218936721145","classic-planet-112","0.5420942902565002"
"15","8w8e0103","Action distr","0.2980935655860901","classic-planet-112","0.5462803244590759"
"15","8w8e0103","Action distr","0.24193100975102969","classic-planet-112","0.5504664182662964"
"15","8w8e0103","Action distr","0.28081277917530234","classic-planet-112","0.5546524524688721"
"15","8w8e0103","Action distr","0.23761081314833274","classic-planet-112","0.5588384866714478"
"15","8w8e0103","Action distr","0.25921179616181755","classic-planet-112","0.5630245804786682"
"15","8w8e0103","Action distr","0.24193100975102969","classic-planet-112","0.5672106146812439"
"15","8w8e0103","Action distr","0.23329061654563577","classic-planet-112","0.5713967084884644"
"15","8w8e0103","Action distr","0.25921179616181755","classic-planet-112","0.57558274269104"
"15","8w8e0103","Action distr","0.24193100975102969","classic-planet-112","0.5797687768936157"
"15","8w8e0103","Action distr","0.23761081314833274","classic-planet-112","0.5839548110961914"
"15","8w8e0103","Action distr","0.2505714029564236","classic-planet-112","0.5881409049034119"
"15","8w8e0103","Action distr","0.1987290437240601","classic-planet-112","0.5923269987106323"
"15","8w8e0103","Action distr","0.13392609468360572","classic-planet-112","0.596513032913208"
"15","8w8e0103","Action distr","0.19008865051866616","classic-planet-112","0.6006990671157837"
"15","8w8e0103","Action distr","0.17280786410787835","classic-planet-112","0.6048851013183594"
"15","8w8e0103","Action distr","0.18144825731327227","classic-planet-112","0.6090711951255798"
"15","8w8e0103","Action distr","0.15984727429978748","classic-planet-112","0.6132572293281555"
"15","8w8e0103","Action distr","0.18144825731327227","classic-planet-112","0.617443323135376"
"15","8w8e0103","Action distr","0.20304924032675706","classic-planet-112","0.6216293573379517"
"15","8w8e0103","Action distr","0.13392609468360572","classic-planet-112","0.6258153915405273"
"15","8w8e0103","Action distr","0.19440884712136314","classic-planet-112","0.6300014853477478"
"15","8w8e0103","Action distr","0.103684718464727","classic-planet-112","0.6341875195503235"
"15","8w8e0103","Action distr","0.18144825731327227","classic-planet-112","0.638373613357544"
"15","8w8e0103","Action distr","0.13824629128630267","classic-planet-112","0.6425596475601196"
"15","8w8e0103","Action distr","0.11232511167012092","classic-planet-112","0.6467456817626953"
"15","8w8e0103","Action distr","0.13392609468360572","classic-planet-112","0.650931715965271"
"15","8w8e0103","Action distr","0.103684718464727","classic-planet-112","0.6551178097724915"
"15","8w8e0103","Action distr","0.11664530827281788","classic-planet-112","0.6593038439750671"
"15","8w8e0103","Action distr","0.09072412865663614","classic-planet-112","0.6634899377822876"
"15","8w8e0103","Action distr","0.13392609468360572","classic-planet-112","0.6676759719848633"
"15","8w8e0103","Action distr","0.103684718464727","classic-planet-112","0.671862006187439"
"15","8w8e0103","Action distr","0.08640393205393918","classic-planet-112","0.6760480999946594"
"15","8w8e0103","Action distr","0.09936452186203006","classic-planet-112","0.6802341341972351"
"15","8w8e0103","Action distr","0.11664530827281788","classic-planet-112","0.6844202280044556"
"15","8w8e0103","Action distr","0.09504432525933308","classic-planet-112","0.6886062622070312"
"15","8w8e0103","Action distr","0.0734433422458483","classic-planet-112","0.6927922964096069"
"15","8w8e0103","Action distr","0.09072412865663614","classic-planet-112","0.6969783306121826"
"15","8w8e0103","Action distr","0.0518423592323635","classic-planet-112","0.7011644244194031"
"15","8w8e0103","Action distr","0.06048275243775742","classic-planet-112","0.7053505182266235"
"15","8w8e0103","Action distr","0.05616255583506046","classic-planet-112","0.7095365524291992"
"15","8w8e0103","Action distr","0.06480294904045439","classic-planet-112","0.7137225866317749"
"15","8w8e0103","Action distr","0.06048275243775742","classic-planet-112","0.7179086208343506"
"15","8w8e0103","Action distr","0.06912314564315133","classic-planet-112","0.722094714641571"
"15","8w8e0103","Action distr","0.08208373545124222","classic-planet-112","0.7262807488441467"
"15","8w8e0103","Action distr","0.06912314564315133","classic-planet-112","0.7304668426513672"
"15","8w8e0103","Action distr","0.09072412865663614","classic-planet-112","0.7346528768539429"
"15","8w8e0103","Action distr","0.06480294904045439","classic-planet-112","0.7388389110565186"
"15","8w8e0103","Action distr","0.07776353884854526","classic-planet-112","0.7430249452590942"
"15","8w8e0103","Action distr","0.017280786410787834","classic-planet-112","0.7472110390663147"
"15","8w8e0103","Action distr","0.04752216262966654","classic-planet-112","0.7513971328735352"
"15","8w8e0103","Action distr","0.03888176942427263","classic-planet-112","0.7555831670761108"
"15","8w8e0103","Action distr","0.03456157282157567","classic-planet-112","0.7597692012786865"
"15","8w8e0103","Action distr","0.02592117961618175","classic-planet-112","0.7639552354812622"
"15","8w8e0103","Action distr","0.03456157282157567","classic-planet-112","0.7681413292884827"
"15","8w8e0103","Action distr","0.06912314564315133","classic-planet-112","0.7723273634910583"
"15","8w8e0103","Action distr","0.0518423592323635","classic-planet-112","0.7765134572982788"
"15","8w8e0103","Action distr","0.03888176942427263","classic-planet-112","0.7806994915008545"
"15","8w8e0103","Action distr","0.017280786410787834","classic-planet-112","0.7848855257034302"
"15","8w8e0103","Action distr","0.02592117961618175","classic-planet-112","0.7890716195106506"
"15","8w8e0103","Action distr","0.03456157282157567","classic-planet-112","0.7932576537132263"
"15","8w8e0103","Action distr","0.03888176942427263","classic-planet-112","0.7974437475204468"
"15","8w8e0103","Action distr","0.03456157282157567","classic-planet-112","0.8016297817230225"
"15","8w8e0103","Action distr","0.03456157282157567","classic-planet-112","0.8058158159255981"
"15","8w8e0103","Action distr","0.02592117961618175","classic-planet-112","0.8100018501281738"
"15","8w8e0103","Action distr","0.03456157282157567","classic-planet-112","0.8141879439353943"
"15","8w8e0103","Action distr","0.017280786410787834","classic-planet-112","0.8183740377426147"
"15","8w8e0103","Action distr","0.03456157282157567","classic-planet-112","0.8225600719451904"
"15","8w8e0103","Action distr","0.03456157282157567","classic-planet-112","0.8267461061477661"
"15","8w8e0103","Action distr","0.017280786410787834","classic-planet-112","0.8309321403503418"
"15","8w8e0103","Action distr","0.02592117961618175","classic-planet-112","0.8351182341575623"
"15","8w8e0103","Action distr","0.008640393205393917","classic-planet-112","0.8393042683601379"
"15","8w8e0103","Action distr","0.008640393205393917","classic-planet-112","0.8434903621673584"
"15","8w8e0103","Action distr","0.03456157282157567","classic-planet-112","0.8476763963699341"
"15","8w8e0103","Action distr","0.017280786410787834","classic-planet-112","0.8518624305725098"
"15","8w8e0103","Action distr","0.008640393205393917","classic-planet-112","0.8560484647750854"
"15","8w8e0103","Action distr","0.03888176942427263","classic-planet-112","0.8602345585823059"
"15","8w8e0103","Action distr","0.02592117961618175","classic-planet-112","0.8644206523895264"
"15","8w8e0103","Action distr","0.03456157282157567","classic-planet-112","0.868606686592102"
"15","8w8e0103","Action distr","0.06048275243775742","classic-planet-112","0.8727927207946777"
"15","8w8e0103","Action distr","0.02592117961618175","classic-planet-112","0.8769787549972534"
"15","8w8e0103","Action distr","0.03024137621887871","classic-planet-112","0.8811648488044739"
"15","8w8e0103","Action distr","0.03456157282157567","classic-planet-112","0.8853508830070496"
"15","8w8e0103","Action distr","0.008640393205393917","classic-planet-112","0.88953697681427"
"15","8w8e0103","Action distr","0.017280786410787834","classic-planet-112","0.8937230110168457"
"15","8w8e0103","Action distr","0.1987290437240601","classic-planet-112","0.8979090452194214"
"15","8w8e0103","Action distr","0","classic-planet-112","0.9020951390266418"
"15","8w8e0103","Action distr","0","classic-planet-112","0.9062811732292175"
"15","8w8e0103","Action distr","0","classic-planet-112","0.910467267036438"
"15","8w8e0103","Action distr","0","classic-planet-112","0.9146533012390137"
"15","8w8e0103","Action distr","0.004320196602696958","classic-planet-112","0.9188393354415894"
"15","8w8e0103","Action distr","0","classic-planet-112","0.923025369644165"
"15","8w8e0103","Action distr","0","classic-planet-112","0.9272114634513855"
"15","8w8e0103","Action distr","0","classic-planet-112","0.931397557258606"
"15","8w8e0103","Action distr","0","classic-planet-112","0.9355835914611816"
"15","8w8e0103","Action distr","0","classic-planet-112","0.9397696256637573"
"15","8w8e0103","Action distr","0","classic-planet-112","0.943955659866333"
"15","8w8e0103","Action distr","0","classic-planet-112","0.9481417536735535"
"15","8w8e0103","Action distr","0","classic-planet-112","0.9523277878761292"
"15","8w8e0103","Action distr","0","classic-planet-112","0.9565138816833496"
"15","8w8e0103","Action distr","0","classic-planet-112","0.9606999158859253"
"15","8w8e0103","Action distr","0","classic-planet-112","0.964885950088501"
"15","8w8e0103","Action distr","0","classic-planet-112","0.9690719842910767"
"15","8w8e0103","Action distr","0","classic-planet-112","0.9732580780982971"
"15","8w8e0103","Action distr","0","classic-planet-112","0.9774441719055176"
"15","8w8e0103","Action distr","0","classic-planet-112","0.9816302061080933"
"15","8w8e0103","Action distr","0","classic-planet-112","0.985816240310669"
"15","8w8e0103","Action distr","0","classic-planet-112","0.9900022745132446"
"15","8w8e0103","Action distr","0.004320196602696958","classic-planet-112","0.9941883683204651"
"15","8w8e0103","Action distr","0","classic-planet-112","0.9983744025230408"
"15","8w8e0103","Action distr","0","classic-planet-112","1.0025603771209717"
"15","8w8e0103","Action distr","0","classic-planet-112","1.006746530532837"
"15","8w8e0103","Action distr","0","classic-planet-112","1.0109326839447021"
"15","8w8e0103","Action distr","0.004320196602696958","classic-planet-112","1.0151185989379883"
"15","8w8e0103","Action distr","0","classic-planet-112","1.0193047523498535"
"15","8w8e0103","Action distr","0.004320196602696958","classic-planet-112","1.0234906673431396"
"15","8w8e0103","Action distr","0","classic-planet-112","1.0276768207550049"
"15","8w8e0103","Action distr","0","classic-planet-112","1.0318629741668701"
"15","8w8e0103","Action distr","0","classic-planet-112","1.0360488891601562"
"15","8w8e0103","Action distr","0","classic-planet-112","1.0402350425720215"
"15","8w8e0103","Action distr","0","classic-planet-112","1.0444209575653076"
"15","8w8e0103","Policy distr","0.002990951295942068","classic-planet-112","-1.0444209575653076"
"15","8w8e0103","Policy distr","0.0031405373010784388","classic-planet-112","-1.0402350425720215"
"15","8w8e0103","Policy distr","0.0032969678286463022","classic-planet-112","-1.0360488891601562"
"15","8w8e0103","Policy distr","0.0034604999236762524","classic-planet-112","-1.0318629741668701"
"15","8w8e0103","Policy distr","0.003631443716585636","classic-planet-112","-1.0276768207550049"
"15","8w8e0103","Policy distr","0.003810086054727435","classic-planet-112","-1.0234906673431396"
"15","8w8e0103","Policy distr","0.003996720537543297","classic-planet-112","-1.0193047523498535"
"15","8w8e0103","Policy distr","0.004191687796264887","classic-planet-112","-1.0151185989379883"
"15","8w8e0103","Policy distr","0.004395287949591875","classic-planet-112","-1.0109326839447021"
"15","8w8e0103","Policy distr","0.004607892129570246","classic-planet-112","-1.006746530532837"
"15","8w8e0103","Policy distr","0.004829833284020424","classic-planet-112","-1.0025603771209717"
"15","8w8e0103","Policy distr","0.005061460193246603","classic-planet-112","-0.9983744025230408"
"15","8w8e0103","Policy distr","0.005303158424794674","classic-planet-112","-0.9941883683204651"
"15","8w8e0103","Policy distr","0.005555314477533102","classic-planet-112","-0.9900022745132446"
"15","8w8e0103","Policy distr","0.0058183143846690655","classic-planet-112","-0.985816240310669"
"15","8w8e0103","Policy distr","0.00609257398173213","classic-planet-112","-0.9816302061080933"
"15","8w8e0103","Policy distr","0.006378508638590574","classic-planet-112","-0.9774441719055176"
"15","8w8e0103","Policy distr","0.006676557008177042","classic-planet-112","-0.9732580780982971"
"15","8w8e0103","Policy distr","0.006987166590988636","classic-planet-112","-0.9690719842910767"
"15","8w8e0103","Policy distr","0.007310786284506321","classic-planet-112","-0.964885950088501"
"15","8w8e0103","Policy distr","0.007647898979485035","classic-planet-112","-0.9606999158859253"
"15","8w8e0103","Policy distr","0.007998986169695854","classic-planet-112","-0.9565138816833496"
"15","8w8e0103","Policy distr","0.008364548906683922","classic-planet-112","-0.9523277878761292"
"15","8w8e0103","Policy distr","0.008745105937123299","classic-planet-112","-0.9481417536735535"
"15","8w8e0103","Policy distr","0.009141193702816963","classic-planet-112","-0.943955659866333"
"15","8w8e0103","Policy distr","0.009553339332342148","classic-planet-112","-0.9397696256637573"
"15","8w8e0103","Policy distr","0.009982106275856495","classic-planet-112","-0.9355835914611816"
"15","8w8e0103","Policy distr","0.010428077541291714","classic-planet-112","-0.931397557258606"
"15","8w8e0103","Policy distr","0.010891844518482685","classic-planet-112","-0.9272114634513855"
"15","8w8e0103","Policy distr","0.011374006979167461","classic-planet-112","-0.923025369644165"
"15","8w8e0103","Policy distr","0.011875186115503311","classic-planet-112","-0.9188393354415894"
"15","8w8e0103","Policy distr","0.01239600870758295","classic-planet-112","-0.9146533012390137"
"15","8w8e0103","Policy distr","0.012937143445014954","classic-planet-112","-0.910467267036438"
"15","8w8e0103","Policy distr","0.013499259948730469","classic-planet-112","-0.9062811732292175"
"15","8w8e0103","Policy distr","0.014083027839660645","classic-planet-112","-0.9020951390266418"
"15","8w8e0103","Policy distr","0.01468917541205883","classic-planet-112","-0.8979090452194214"
"15","8w8e0103","Policy distr","0.015318402089178562","classic-planet-112","-0.8937230110168457"
"15","8w8e0103","Policy distr","0.01597144640982151","classic-planet-112","-0.88953697681427"
"15","8w8e0103","Policy distr","0.016649072989821434","classic-planet-112","-0.8853508830070496"
"15","8w8e0103","Policy distr","0.017352048307657242","classic-planet-112","-0.8811648488044739"
"15","8w8e0103","Policy distr","0.018081173300743103","classic-planet-112","-0.8769787549972534"
"15","8w8e0103","Policy distr","0.018837222829461098","classic-planet-112","-0.8727927207946777"
"15","8w8e0103","Policy distr","0.019621040672063828","classic-planet-112","-0.868606686592102"
"15","8w8e0103","Policy distr","0.020433468744158745","classic-planet-112","-0.8644206523895264"
"15","8w8e0103","Policy distr","0.021275386214256287","classic-planet-112","-0.8602345585823059"
"15","8w8e0103","Policy distr","0.02214764431118965","classic-planet-112","-0.8560484647750854"
"15","8w8e0103","Policy distr","0.023051129654049873","classic-planet-112","-0.8518624305725098"
"15","8w8e0103","Policy distr","0.023986773565411568","classic-planet-112","-0.8476763963699341"
"15","8w8e0103","Policy distr","0.02495550364255905","classic-planet-112","-0.8434903621673584"
"15","8w8e0103","Policy distr","0.025958282873034477","classic-planet-112","-0.8393042683601379"
"15","8w8e0103","Policy distr","0.026996053755283356","classic-planet-112","-0.8351182341575623"
"15","8w8e0103","Policy distr","0.028069818392395973","classic-planet-112","-0.8309321403503418"
"15","8w8e0103","Policy distr","0.029180558398365974","classic-planet-112","-0.8267461061477661"
"15","8w8e0103","Policy distr","0.030329309403896332","classic-planet-112","-0.8225600719451904"
"15","8w8e0103","Policy distr","0.031517092138528824","classic-planet-112","-0.8183740377426147"
"15","8w8e0103","Policy distr","0.032745011150836945","classic-planet-112","-0.8141879439353943"
"15","8w8e0103","Policy distr","0.03401408717036247","classic-planet-112","-0.8100018501281738"
"15","8w8e0103","Policy distr","0.03532541170716286","classic-planet-112","-0.8058158159255981"
"15","8w8e0103","Policy distr","0.036680106073617935","classic-planet-112","-0.8016297817230225"
"15","8w8e0103","Policy distr","0.03807928413152695","classic-planet-112","-0.7974437475204468"
"15","8w8e0103","Policy distr","0.03952411189675331","classic-planet-112","-0.7932576537132263"
"15","8w8e0103","Policy distr","0.04101569205522537","classic-planet-112","-0.7890716195106506"
"15","8w8e0103","Policy distr","0.04255523160099983","classic-planet-112","-0.7848855257034302"
"15","8w8e0103","Policy distr","0.04414389282464981","classic-planet-112","-0.7806994915008545"
"15","8w8e0103","Policy distr","0.045782893896102905","classic-planet-112","-0.7765134572982788"
"15","8w8e0103","Policy distr","0.04747345671057701","classic-planet-112","-0.7723273634910583"
"15","8w8e0103","Policy distr","0.049216773360967636","classic-planet-112","-0.7681413292884827"
"15","8w8e0103","Policy distr","0.051014143973588943","classic-planet-112","-0.7639552354812622"
"15","8w8e0103","Policy distr","0.05286676436662674","classic-planet-112","-0.7597692012786865"
"15","8w8e0103","Policy distr","0.0547759123146534","classic-planet-112","-0.7555831670761108"
"15","8w8e0103","Policy distr","0.05674288421869278","classic-planet-112","-0.7513971328735352"
"15","8w8e0103","Policy distr","0.05876900255680084","classic-planet-112","-0.7472110390663147"
"15","8w8e0103","Policy distr","0.060855552554130554","classic-planet-112","-0.7430249452590942"
"15","8w8e0103","Policy distr","0.0630037784576416","classic-planet-112","-0.7388389110565186"
"15","8w8e0103","Policy distr","0.06521506607532501","classic-planet-112","-0.7346528768539429"
"15","8w8e0103","Policy distr","0.06749074906110764","classic-planet-112","-0.7304668426513672"
"15","8w8e0103","Policy distr","0.06983217597007751","classic-planet-112","-0.7262807488441467"
"15","8w8e0103","Policy distr","0.07224062085151672","classic-planet-112","-0.722094714641571"
"15","8w8e0103","Policy distr","0.07471754401922226","classic-planet-112","-0.7179086208343506"
"15","8w8e0103","Policy distr","0.07726418226957321","classic-planet-112","-0.7137225866317749"
"15","8w8e0103","Policy distr","0.07988201081752777","classic-planet-112","-0.7095365524291992"
"15","8w8e0103","Policy distr","0.08257231116294861","classic-planet-112","-0.7053505182266235"
"15","8w8e0103","Policy distr","0.08533652871847153","classic-planet-112","-0.7011644244194031"
"15","8w8e0103","Policy distr","0.08817601948976517","classic-planet-112","-0.6969783306121826"
"15","8w8e0103","Policy distr","0.0910920798778534","classic-planet-112","-0.6927922964096069"
"15","8w8e0103","Policy distr","0.09408611059188843","classic-planet-112","-0.6886062622070312"
"15","8w8e0103","Policy distr","0.09715951979160309","classic-planet-112","-0.6844202280044556"
"15","8w8e0103","Policy distr","0.10031373053789139","classic-planet-112","-0.6802341341972351"
"15","8w8e0103","Policy distr","0.10354998707771301","classic-planet-112","-0.6760480999946594"
"15","8w8e0103","Policy distr","0.10686975717544556","classic-planet-112","-0.671862006187439"
"15","8w8e0103","Policy distr","0.11027425527572632","classic-planet-112","-0.6676759719848633"
"15","8w8e0103","Policy distr","0.11376494914293289","classic-planet-112","-0.6634899377822876"
"15","8w8e0103","Policy distr","0.11734314262866974","classic-planet-112","-0.6593038439750671"
"15","8w8e0103","Policy distr","0.12101015448570251","classic-planet-112","-0.6551178097724915"
"15","8w8e0103","Policy distr","0.12476733326911926","classic-planet-112","-0.650931715965271"
"15","8w8e0103","Policy distr","0.12861591577529907","classic-planet-112","-0.6467456817626953"
"15","8w8e0103","Policy distr","0.13255725800991058","classic-planet-112","-0.6425596475601196"
"15","8w8e0103","Policy distr","0.1365925520658493","classic-planet-112","-0.638373613357544"
"15","8w8e0103","Policy distr","0.14072315394878387","classic-planet-112","-0.6341875195503235"
"15","8w8e0103","Policy distr","0.14495021104812622","classic-planet-112","-0.6300014853477478"
"15","8w8e0103","Policy distr","0.1492750644683838","classic-planet-112","-0.6258153915405273"
"15","8w8e0103","Policy distr","0.15369875729084015","classic-planet-112","-0.6216293573379517"
"15","8w8e0103","Policy distr","0.1582225263118744","classic-planet-112","-0.617443323135376"
"15","8w8e0103","Policy distr","0.1628475785255432","classic-planet-112","-0.6132572293281555"
"15","8w8e0103","Policy distr","0.167574942111969","classic-planet-112","-0.6090711951255798"
"15","8w8e0103","Policy distr","0.17240576446056366","classic-planet-112","-0.6048851013183594"
"15","8w8e0103","Policy distr","0.177341029047966","classic-planet-112","-0.6006990671157837"
"15","8w8e0103","Policy distr","0.18238182365894318","classic-planet-112","-0.596513032913208"
"15","8w8e0103","Policy distr","0.18752916157245636","classic-planet-112","-0.5923269987106323"
"15","8w8e0103","Policy distr","0.19278404116630554","classic-planet-112","-0.5881409049034119"
"15","8w8e0103","Policy distr","0.19814734160900116","classic-planet-112","-0.5839548110961914"
"15","8w8e0103","Policy distr","0.2036198228597641","classic-planet-112","-0.5797687768936157"
"15","8w8e0103","Policy distr","0.20920246839523315","classic-planet-112","-0.57558274269104"
"15","8w8e0103","Policy distr","0.2148960679769516","classic-planet-112","-0.5713967084884644"
"15","8w8e0103","Policy distr","0.2207013964653015","classic-planet-112","-0.5672106146812439"
"15","8w8e0103","Policy distr","0.22661909461021423","classic-planet-112","-0.5630245804786682"
"15","8w8e0103","Policy distr","0.23264990746974945","classic-planet-112","-0.5588384866714478"
"15","8w8e0103","Policy distr","0.23879432678222656","classic-planet-112","-0.5546524524688721"
"15","8w8e0103","Policy distr","0.2450529783964157","classic-planet-112","-0.5504664182662964"
"15","8w8e0103","Policy distr","0.25142648816108704","classic-planet-112","-0.5462803244590759"
"15","8w8e0103","Policy distr","0.25791510939598083","classic-planet-112","-0.5420942902565002"
"15","8w8e0103","Policy distr","0.26451942324638367","classic-planet-112","-0.5379081964492798"
"15","8w8e0103","Policy distr","0.27123957872390747","classic-planet-112","-0.5337221622467041"
"15","8w8e0103","Policy distr","0.27807605266571045","classic-planet-112","-0.5295361280441284"
"15","8w8e0103","Policy distr","0.2850288152694702","classic-planet-112","-0.5253500938415527"
"15","8w8e0103","Policy distr","0.29209834337234497","classic-planet-112","-0.5211640000343323"
"15","8w8e0103","Policy distr","0.2992844581604004","classic-planet-112","-0.5169779658317566"
"15","8w8e0103","Policy distr","0.3065873384475708","classic-planet-112","-0.5127918720245361"
"15","8w8e0103","Policy distr","0.3140068054199219","classic-planet-112","-0.5086058378219604"
"15","8w8e0103","Policy distr","0.32154276967048645","classic-planet-112","-0.5044198036193848"
"15","8w8e0103","Policy distr","0.329195111989975","classic-planet-112","-0.5002337098121643"
"15","8w8e0103","Policy distr","0.3369634747505188","classic-planet-112","-0.4960476756095886"
"15","8w8e0103","Policy distr","0.34484758973121643","classic-planet-112","-0.49186161160469055"
"15","8w8e0103","Policy distr","0.35284703969955444","classic-planet-112","-0.4876755475997925"
"15","8w8e0103","Policy distr","0.3609611988067627","classic-planet-112","-0.4834895133972168"
"15","8w8e0103","Policy distr","0.36918970942497253","classic-planet-112","-0.47930341958999634"
"15","8w8e0103","Policy distr","0.3775317072868347","classic-planet-112","-0.47511738538742065"
"15","8w8e0103","Policy distr","0.3859865367412567","classic-planet-112","-0.47093135118484497"
"15","8w8e0103","Policy distr","0.39455339312553406","classic-planet-112","-0.4667452573776245"
"15","8w8e0103","Policy distr","0.4032313823699951","classic-planet-112","-0.46255922317504883"
"15","8w8e0103","Policy distr","0.4120194613933563","classic-planet-112","-0.45837315917015076"
"15","8w8e0103","Policy distr","0.4209165573120117","classic-planet-112","-0.4541870951652527"
"15","8w8e0103","Policy distr","0.42992138862609863","classic-planet-112","-0.450001060962677"
"15","8w8e0103","Policy distr","0.43903306126594543","classic-planet-112","-0.44581496715545654"
"15","8w8e0103","Policy distr","0.44824981689453125","classic-planet-112","-0.44162893295288086"
"15","8w8e0103","Policy distr","0.45757025480270386","classic-planet-112","-0.4374428987503052"
"15","8w8e0103","Policy distr","0.46699318289756775","classic-planet-112","-0.4332568049430847"
"15","8w8e0103","Policy distr","0.4765165150165558","classic-planet-112","-0.42907077074050903"
"15","8w8e0103","Policy distr","0.4861389994621277","classic-planet-112","-0.42488470673561096"
"15","8w8e0103","Policy distr","0.49585849046707153","classic-planet-112","-0.4206986427307129"
"15","8w8e0103","Policy distr","0.5056731104850769","classic-planet-112","-0.4165126085281372"
"15","8w8e0103","Policy distr","0.5155810117721558","classic-planet-112","-0.41232654452323914"
"15","8w8e0103","Policy distr","0.525580108165741","classic-planet-112","-0.40814048051834106"
"15","8w8e0103","Policy distr","0.5356679558753967","classic-planet-112","-0.4039544463157654"
"15","8w8e0103","Policy distr","0.5458425879478455","classic-planet-112","-0.3997683525085449"
"15","8w8e0103","Policy distr","0.5561013221740723","classic-planet-112","-0.39558231830596924"
"15","8w8e0103","Policy distr","0.5664418935775757","classic-planet-112","-0.39139628410339355"
"15","8w8e0103","Policy distr","0.5768616795539856","classic-planet-112","-0.3872101902961731"
"15","8w8e0103","Policy distr","0.5873579978942871","classic-planet-112","-0.3830241560935974"
"15","8w8e0103","Policy distr","0.5979281067848206","classic-planet-112","-0.37883809208869934"
"15","8w8e0103","Policy distr","0.6085692048072815","classic-planet-112","-0.37465202808380127"
"15","8w8e0103","Policy distr","0.619278073310852","classic-planet-112","-0.3704659938812256"
"15","8w8e0103","Policy distr","0.6300521492958069","classic-planet-112","-0.3662799000740051"
"15","8w8e0103","Policy distr","0.6408879160881042","classic-planet-112","-0.36209386587142944"
"15","8w8e0103","Policy distr","0.6517821550369263","classic-planet-112","-0.35790783166885376"
"15","8w8e0103","Policy distr","0.6627318859100342","classic-planet-112","-0.3537217378616333"
"15","8w8e0103","Policy distr","0.6737334132194519","classic-planet-112","-0.3495357036590576"
"15","8w8e0103","Policy distr","0.6847832798957825","classic-planet-112","-0.34534963965415955"
"15","8w8e0103","Policy distr","0.6958781480789185","classic-planet-112","-0.3411635756492615"
"15","8w8e0103","Policy distr","0.7070140242576599","classic-planet-112","-0.3369775414466858"
"15","8w8e0103","Policy distr","0.7181873917579651","classic-planet-112","-0.33279144763946533"
"15","8w8e0103","Policy distr","0.7293943166732788","classic-planet-112","-0.32860541343688965"
"15","8w8e0103","Policy distr","0.7406309843063354","classic-planet-112","-0.32441937923431396"
"15","8w8e0103","Policy distr","0.7518934607505798","classic-planet-112","-0.3202332854270935"
"15","8w8e0103","Policy distr","0.7631773352622986","classic-planet-112","-0.3160472512245178"
"15","8w8e0103","Policy distr","0.7744789123535156","classic-planet-112","-0.31186121702194214"
"15","8w8e0103","Policy distr","0.7857939600944519","classic-planet-112","-0.3076751232147217"
"15","8w8e0103","Policy distr","0.7971178293228149","classic-planet-112","-0.303489089012146"
"15","8w8e0103","Policy distr","0.8084465265274048","classic-planet-112","-0.2993030250072479"
"15","8w8e0103","Policy distr","0.8197755813598633","classic-planet-112","-0.29511696100234985"
"15","8w8e0103","Policy distr","0.831100344657898","classic-planet-112","-0.29093092679977417"
"15","8w8e0103","Policy distr","0.8424165844917297","classic-planet-112","-0.2867448329925537"
"15","8w8e0103","Policy distr","0.8537194132804871","classic-planet-112","-0.282558798789978"
"15","8w8e0103","Policy distr","0.865004301071167","classic-planet-112","-0.27837276458740234"
"15","8w8e0103","Policy distr","0.8762667179107666","classic-planet-112","-0.2741866707801819"
"15","8w8e0103","Policy distr","0.8875016570091248","classic-planet-112","-0.2700006365776062"
"15","8w8e0103","Policy distr","0.8987047076225281","classic-planet-112","-0.26581457257270813"
"15","8w8e0103","Policy distr","0.9098707437515259","classic-planet-112","-0.26162850856781006"
"15","8w8e0103","Policy distr","0.9209948778152466","classic-planet-112","-0.2574424743652344"
"15","8w8e0103","Policy distr","0.9320724606513977","classic-planet-112","-0.2532563805580139"
"15","8w8e0103","Policy distr","0.9430983066558838","classic-planet-112","-0.24907034635543823"
"15","8w8e0103","Policy distr","0.9540675282478333","classic-planet-112","-0.24488428235054016"
"15","8w8e0103","Policy distr","0.9649752378463745","classic-planet-112","-0.24069823324680328"
"15","8w8e0103","Policy distr","0.9758164882659912","classic-planet-112","-0.2365121841430664"
"15","8w8e0103","Policy distr","0.9865860939025879","classic-planet-112","-0.23232612013816833"
"15","8w8e0103","Policy distr","0.9972789287567139","classic-planet-112","-0.22814005613327026"
"15","8w8e0103","Policy distr","1.007890224456787","classic-planet-112","-0.2239540070295334"
"15","8w8e0103","Policy distr","1.0184147357940674","classic-planet-112","-0.2197679579257965"
"15","8w8e0103","Policy distr","1.028847575187683","classic-planet-112","-0.21558189392089844"
"15","8w8e0103","Policy distr","1.039183497428894","classic-planet-112","-0.21139582991600037"
"15","8w8e0103","Policy distr","1.0494173765182495","classic-planet-112","-0.20720979571342468"
"15","8w8e0103","Policy distr","1.0595446825027466","classic-planet-112","-0.2030237317085266"
"15","8w8e0103","Policy distr","1.069559931755066","classic-planet-112","-0.19883766770362854"
"15","8w8e0103","Policy distr","1.079458236694336","classic-planet-112","-0.19465161859989166"
"15","8w8e0103","Policy distr","1.0892345905303955","classic-planet-112","-0.19046556949615479"
"15","8w8e0103","Policy distr","1.0988839864730835","classic-planet-112","-0.1862795054912567"
"15","8w8e0103","Policy distr","1.108401894569397","classic-planet-112","-0.18209344148635864"
"15","8w8e0103","Policy distr","1.1177829504013062","classic-planet-112","-0.17790739238262177"
"15","8w8e0103","Policy distr","1.1270225048065186","classic-planet-112","-0.1737213432788849"
"15","8w8e0103","Policy distr","1.1361157894134521","classic-planet-112","-0.16953527927398682"
"15","8w8e0103","Policy distr","1.1450579166412354","classic-planet-112","-0.16534921526908875"
"15","8w8e0103","Policy distr","1.1538443565368652","classic-planet-112","-0.16116316616535187"
"15","8w8e0103","Policy distr","1.1624701023101807","classic-planet-112","-0.156977117061615"
"15","8w8e0103","Policy distr","1.1709312200546265","classic-planet-112","-0.15279105305671692"
"15","8w8e0103","Policy distr","1.1792223453521729","classic-planet-112","-0.14860498905181885"
"15","8w8e0103","Policy distr","1.1873396635055542","classic-planet-112","-0.14441893994808197"
"15","8w8e0103","Policy distr","1.195278525352478","classic-planet-112","-0.1402328908443451"
"15","8w8e0103","Policy distr","1.2030346393585205","classic-planet-112","-0.13604682683944702"
"15","8w8e0103","Policy distr","1.2106037139892578","classic-planet-112","-0.13186076283454895"
"15","8w8e0103","Policy distr","1.2179816961288452","classic-planet-112","-0.12767471373081207"
"15","8w8e0103","Policy distr","1.2251646518707275","classic-planet-112","-0.1234886571764946"
"15","8w8e0103","Policy distr","1.232148289680481","classic-planet-112","-0.11930260062217712"
"15","8w8e0103","Policy distr","1.2389289140701294","classic-planet-112","-0.11511655151844025"
"15","8w8e0103","Policy distr","1.2455027103424072","classic-planet-112","-0.11093048751354218"
"15","8w8e0103","Policy distr","1.2518659830093384","classic-planet-112","-0.1067444384098053"
"15","8w8e0103","Policy distr","1.2580151557922363","classic-planet-112","-0.10255837440490723"
"15","8w8e0103","Policy distr","1.2639468908309937","classic-planet-112","-0.09837232530117035"
"15","8w8e0103","Policy distr","1.2696576118469238","classic-planet-112","-0.09418626129627228"
"15","8w8e0103","Policy distr","1.275144100189209","classic-planet-112","-0.0900002121925354"
"15","8w8e0103","Policy distr","1.2804033756256104","classic-planet-112","-0.08581414818763733"
"15","8w8e0103","Policy distr","1.2854324579238892","classic-planet-112","-0.08162809908390045"
"15","8w8e0103","Policy distr","1.290228247642517","classic-planet-112","-0.07744203507900238"
"15","8w8e0103","Policy distr","1.2947883605957031","classic-planet-112","-0.0732559859752655"
"15","8w8e0103","Policy distr","1.299109697341919","classic-planet-112","-0.06906992197036743"
"15","8w8e0103","Policy distr","1.3031902313232422","classic-planet-112","-0.06488387286663055"
"15","8w8e0103","Policy distr","1.3070272207260132","classic-planet-112","-0.06069781631231308"
"15","8w8e0103","Policy distr","1.31061851978302","classic-planet-112","-0.056511759757995605"
"15","8w8e0103","Policy distr","1.3139623403549194","classic-planet-112","-0.05232570320367813"
"15","8w8e0103","Policy distr","1.31705641746521","classic-planet-112","-0.04813964664936066"
"15","8w8e0103","Policy distr","1.319899082183838","classic-planet-112","-0.04395359009504318"
"15","8w8e0103","Policy distr","1.3224886655807495","classic-planet-112","-0.03976753354072571"
"15","8w8e0103","Policy distr","1.3248234987258911","classic-planet-112","-0.035581476986408234"
"15","8w8e0103","Policy distr","1.3269023895263672","classic-planet-112","-0.03139542043209076"
"15","8w8e0103","Policy distr","1.3287242650985718","classic-planet-112","-0.027209365740418434"
"15","8w8e0103","Policy distr","1.3302876949310303","classic-planet-112","-0.02302330918610096"
"15","8w8e0103","Policy distr","1.3315919637680054","classic-planet-112","-0.018837252631783485"
"15","8w8e0103","Policy distr","1.3326363563537598","classic-planet-112","-0.014651196077466011"
"15","8w8e0103","Policy distr","1.3334202766418457","classic-planet-112","-0.010465140454471111"
"15","8w8e0103","Policy distr","1.3339430093765259","classic-planet-112","-0.006279083900153637"
"15","8w8e0103","Policy distr","1.3342045545578003","classic-planet-112","-0.0020930280443280935"
"15","8w8e0103","Policy distr","1.3342045545578003","classic-planet-112","0.0020930280443280935"
"15","8w8e0103","Policy distr","1.3339430093765259","classic-planet-112","0.006279083900153637"
"15","8w8e0103","Policy distr","1.3334202766418457","classic-planet-112","0.010465140454471111"
"15","8w8e0103","Policy distr","1.3326363563537598","classic-planet-112","0.014651196077466011"
"15","8w8e0103","Policy distr","1.3315919637680054","classic-planet-112","0.018837252631783485"
"15","8w8e0103","Policy distr","1.3302876949310303","classic-planet-112","0.02302330918610096"
"15","8w8e0103","Policy distr","1.3287242650985718","classic-planet-112","0.027209365740418434"
"15","8w8e0103","Policy distr","1.3269023895263672","classic-planet-112","0.03139542043209076"
"15","8w8e0103","Policy distr","1.3248234987258911","classic-planet-112","0.035581476986408234"
"15","8w8e0103","Policy distr","1.3224886655807495","classic-planet-112","0.03976753354072571"
"15","8w8e0103","Policy distr","1.319899082183838","classic-planet-112","0.04395359009504318"
"15","8w8e0103","Policy distr","1.31705641746521","classic-planet-112","0.04813964664936066"
"15","8w8e0103","Policy distr","1.3139623403549194","classic-planet-112","0.05232570320367813"
"15","8w8e0103","Policy distr","1.31061851978302","classic-planet-112","0.056511759757995605"
"15","8w8e0103","Policy distr","1.3070272207260132","classic-planet-112","0.06069781631231308"
"15","8w8e0103","Policy distr","1.3031902313232422","classic-planet-112","0.06488387286663055"
"15","8w8e0103","Policy distr","1.299109697341919","classic-planet-112","0.06906992197036743"
"15","8w8e0103","Policy distr","1.2947883605957031","classic-planet-112","0.0732559859752655"
"15","8w8e0103","Policy distr","1.290228247642517","classic-planet-112","0.07744203507900238"
"15","8w8e0103","Policy distr","1.2854324579238892","classic-planet-112","0.08162809908390045"
"15","8w8e0103","Policy distr","1.2804033756256104","classic-planet-112","0.08581414818763733"
"15","8w8e0103","Policy distr","1.275144100189209","classic-planet-112","0.0900002121925354"
"15","8w8e0103","Policy distr","1.2696576118469238","classic-planet-112","0.09418626129627228"
"15","8w8e0103","Policy distr","1.2639468908309937","classic-planet-112","0.09837232530117035"
"15","8w8e0103","Policy distr","1.2580151557922363","classic-planet-112","0.10255837440490723"
"15","8w8e0103","Policy distr","1.2518659830093384","classic-planet-112","0.1067444384098053"
"15","8w8e0103","Policy distr","1.2455027103424072","classic-planet-112","0.11093048751354218"
"15","8w8e0103","Policy distr","1.2389289140701294","classic-planet-112","0.11511655151844025"
"15","8w8e0103","Policy distr","1.232148289680481","classic-planet-112","0.11930260062217712"
"15","8w8e0103","Policy distr","1.2251646518707275","classic-planet-112","0.1234886571764946"
"15","8w8e0103","Policy distr","1.2179816961288452","classic-planet-112","0.12767471373081207"
"15","8w8e0103","Policy distr","1.2106037139892578","classic-planet-112","0.13186076283454895"
"15","8w8e0103","Policy distr","1.2030346393585205","classic-planet-112","0.13604682683944702"
"15","8w8e0103","Policy distr","1.195278525352478","classic-planet-112","0.1402328908443451"
"15","8w8e0103","Policy distr","1.1873396635055542","classic-planet-112","0.14441893994808197"
"15","8w8e0103","Policy distr","1.1792223453521729","classic-planet-112","0.14860498905181885"
"15","8w8e0103","Policy distr","1.1709312200546265","classic-planet-112","0.15279105305671692"
"15","8w8e0103","Policy distr","1.1624701023101807","classic-planet-112","0.156977117061615"
"15","8w8e0103","Policy distr","1.1538443565368652","classic-planet-112","0.16116316616535187"
"15","8w8e0103","Policy distr","1.1450579166412354","classic-planet-112","0.16534921526908875"
"15","8w8e0103","Policy distr","1.1361157894134521","classic-planet-112","0.16953527927398682"
"15","8w8e0103","Policy distr","1.1270225048065186","classic-planet-112","0.1737213432788849"
"15","8w8e0103","Policy distr","1.1177829504013062","classic-planet-112","0.17790739238262177"
"15","8w8e0103","Policy distr","1.108401894569397","classic-planet-112","0.18209344148635864"
"15","8w8e0103","Policy distr","1.0988839864730835","classic-planet-112","0.1862795054912567"
"15","8w8e0103","Policy distr","1.0892345905303955","classic-planet-112","0.19046556949615479"
"15","8w8e0103","Policy distr","1.079458236694336","classic-planet-112","0.19465161859989166"
"15","8w8e0103","Policy distr","1.069559931755066","classic-planet-112","0.19883766770362854"
"15","8w8e0103","Policy distr","1.0595446825027466","classic-planet-112","0.2030237317085266"
"15","8w8e0103","Policy distr","1.0494173765182495","classic-planet-112","0.20720979571342468"
"15","8w8e0103","Policy distr","1.039183497428894","classic-planet-112","0.21139582991600037"
"15","8w8e0103","Policy distr","1.028847575187683","classic-planet-112","0.21558189392089844"
"15","8w8e0103","Policy distr","1.0184147357940674","classic-planet-112","0.2197679579257965"
"15","8w8e0103","Policy distr","1.007890224456787","classic-planet-112","0.2239540070295334"
"15","8w8e0103","Policy distr","0.9972789287567139","classic-planet-112","0.22814005613327026"
"15","8w8e0103","Policy distr","0.9865860939025879","classic-planet-112","0.23232612013816833"
"15","8w8e0103","Policy distr","0.9758164882659912","classic-planet-112","0.2365121841430664"
"15","8w8e0103","Policy distr","0.9649752378463745","classic-planet-112","0.24069823324680328"
"15","8w8e0103","Policy distr","0.9540675282478333","classic-planet-112","0.24488428235054016"
"15","8w8e0103","Policy distr","0.9430983066558838","classic-planet-112","0.24907034635543823"
"15","8w8e0103","Policy distr","0.9320724606513977","classic-planet-112","0.2532563805580139"
"15","8w8e0103","Policy distr","0.9209948778152466","classic-planet-112","0.2574424743652344"
"15","8w8e0103","Policy distr","0.9098707437515259","classic-planet-112","0.26162850856781006"
"15","8w8e0103","Policy distr","0.8987047076225281","classic-planet-112","0.26581457257270813"
"15","8w8e0103","Policy distr","0.8875016570091248","classic-planet-112","0.2700006365776062"
"15","8w8e0103","Policy distr","0.8762667179107666","classic-planet-112","0.2741866707801819"
"15","8w8e0103","Policy distr","0.865004301071167","classic-planet-112","0.27837276458740234"
"15","8w8e0103","Policy distr","0.8537194132804871","classic-planet-112","0.282558798789978"
"15","8w8e0103","Policy distr","0.8424165844917297","classic-planet-112","0.2867448329925537"
"15","8w8e0103","Policy distr","0.831100344657898","classic-planet-112","0.29093092679977417"
"15","8w8e0103","Policy distr","0.8197755813598633","classic-planet-112","0.29511696100234985"
"15","8w8e0103","Policy distr","0.8084465265274048","classic-planet-112","0.2993030250072479"
"15","8w8e0103","Policy distr","0.7971178293228149","classic-planet-112","0.303489089012146"
"15","8w8e0103","Policy distr","0.7857939600944519","classic-planet-112","0.3076751232147217"
"15","8w8e0103","Policy distr","0.7744789123535156","classic-planet-112","0.31186121702194214"
"15","8w8e0103","Policy distr","0.7631773352622986","classic-planet-112","0.3160472512245178"
"15","8w8e0103","Policy distr","0.7518934607505798","classic-planet-112","0.3202332854270935"
"15","8w8e0103","Policy distr","0.7406309843063354","classic-planet-112","0.32441937923431396"
"15","8w8e0103","Policy distr","0.7293943166732788","classic-planet-112","0.32860541343688965"
"15","8w8e0103","Policy distr","0.7181873917579651","classic-planet-112","0.33279144763946533"
"15","8w8e0103","Policy distr","0.7070140242576599","classic-planet-112","0.3369775414466858"
"15","8w8e0103","Policy distr","0.6958781480789185","classic-planet-112","0.3411635756492615"
"15","8w8e0103","Policy distr","0.6847832798957825","classic-planet-112","0.34534963965415955"
"15","8w8e0103","Policy distr","0.6737334132194519","classic-planet-112","0.3495357036590576"
"15","8w8e0103","Policy distr","0.6627318859100342","classic-planet-112","0.3537217378616333"
"15","8w8e0103","Policy distr","0.6517821550369263","classic-planet-112","0.35790783166885376"
"15","8w8e0103","Policy distr","0.6408879160881042","classic-planet-112","0.36209386587142944"
"15","8w8e0103","Policy distr","0.6300521492958069","classic-planet-112","0.3662799000740051"
"15","8w8e0103","Policy distr","0.619278073310852","classic-planet-112","0.3704659938812256"
"15","8w8e0103","Policy distr","0.6085692048072815","classic-planet-112","0.37465202808380127"
"15","8w8e0103","Policy distr","0.5979281067848206","classic-planet-112","0.37883809208869934"
"15","8w8e0103","Policy distr","0.5873579978942871","classic-planet-112","0.3830241560935974"
"15","8w8e0103","Policy distr","0.5768616795539856","classic-planet-112","0.3872101902961731"
"15","8w8e0103","Policy distr","0.5664418935775757","classic-planet-112","0.39139628410339355"
"15","8w8e0103","Policy distr","0.5561013221740723","classic-planet-112","0.39558231830596924"
"15","8w8e0103","Policy distr","0.5458425879478455","classic-planet-112","0.3997683525085449"
"15","8w8e0103","Policy distr","0.5356679558753967","classic-planet-112","0.4039544463157654"
"15","8w8e0103","Policy distr","0.525580108165741","classic-planet-112","0.40814048051834106"
"15","8w8e0103","Policy distr","0.5155810117721558","classic-planet-112","0.41232654452323914"
"15","8w8e0103","Policy distr","0.5056731104850769","classic-planet-112","0.4165126085281372"
"15","8w8e0103","Policy distr","0.49585849046707153","classic-planet-112","0.4206986427307129"
"15","8w8e0103","Policy distr","0.4861389994621277","classic-planet-112","0.42488470673561096"
"15","8w8e0103","Policy distr","0.4765165150165558","classic-planet-112","0.42907077074050903"
"15","8w8e0103","Policy distr","0.46699318289756775","classic-planet-112","0.4332568049430847"
"15","8w8e0103","Policy distr","0.45757025480270386","classic-planet-112","0.4374428987503052"
"15","8w8e0103","Policy distr","0.44824981689453125","classic-planet-112","0.44162893295288086"
"15","8w8e0103","Policy distr","0.43903306126594543","classic-planet-112","0.44581496715545654"
"15","8w8e0103","Policy distr","0.42992138862609863","classic-planet-112","0.450001060962677"
"15","8w8e0103","Policy distr","0.4209165573120117","classic-planet-112","0.4541870951652527"
"15","8w8e0103","Policy distr","0.4120194613933563","classic-planet-112","0.45837315917015076"
"15","8w8e0103","Policy distr","0.4032313823699951","classic-planet-112","0.46255922317504883"
"15","8w8e0103","Policy distr","0.39455339312553406","classic-planet-112","0.4667452573776245"
"15","8w8e0103","Policy distr","0.3859865367412567","classic-planet-112","0.47093135118484497"
"15","8w8e0103","Policy distr","0.3775317072868347","classic-planet-112","0.47511738538742065"
"15","8w8e0103","Policy distr","0.36918970942497253","classic-planet-112","0.47930341958999634"
"15","8w8e0103","Policy distr","0.3609611988067627","classic-planet-112","0.4834895133972168"
"15","8w8e0103","Policy distr","0.35284703969955444","classic-planet-112","0.4876755475997925"
"15","8w8e0103","Policy distr","0.34484758973121643","classic-planet-112","0.49186161160469055"
"15","8w8e0103","Policy distr","0.3369634747505188","classic-planet-112","0.4960476756095886"
"15","8w8e0103","Policy distr","0.329195111989975","classic-planet-112","0.5002337098121643"
"15","8w8e0103","Policy distr","0.32154276967048645","classic-planet-112","0.5044198036193848"
"15","8w8e0103","Policy distr","0.3140068054199219","classic-planet-112","0.5086058378219604"
"15","8w8e0103","Policy distr","0.3065873384475708","classic-planet-112","0.5127918720245361"
"15","8w8e0103","Policy distr","0.2992844581604004","classic-planet-112","0.5169779658317566"
"15","8w8e0103","Policy distr","0.29209834337234497","classic-planet-112","0.5211640000343323"
"15","8w8e0103","Policy distr","0.2850288152694702","classic-planet-112","0.5253500938415527"
"15","8w8e0103","Policy distr","0.27807605266571045","classic-planet-112","0.5295361280441284"
"15","8w8e0103","Policy distr","0.27123957872390747","classic-planet-112","0.5337221622467041"
"15","8w8e0103","Policy distr","0.26451942324638367","classic-planet-112","0.5379081964492798"
"15","8w8e0103","Policy distr","0.25791510939598083","classic-planet-112","0.5420942902565002"
"15","8w8e0103","Policy distr","0.25142648816108704","classic-planet-112","0.5462803244590759"
"15","8w8e0103","Policy distr","0.2450529783964157","classic-planet-112","0.5504664182662964"
"15","8w8e0103","Policy distr","0.23879432678222656","classic-planet-112","0.5546524524688721"
"15","8w8e0103","Policy distr","0.23264990746974945","classic-planet-112","0.5588384866714478"
"15","8w8e0103","Policy distr","0.22661909461021423","classic-planet-112","0.5630245804786682"
"15","8w8e0103","Policy distr","0.2207013964653015","classic-planet-112","0.5672106146812439"
"15","8w8e0103","Policy distr","0.2148960679769516","classic-planet-112","0.5713967084884644"
"15","8w8e0103","Policy distr","0.20920246839523315","classic-planet-112","0.57558274269104"
"15","8w8e0103","Policy distr","0.2036198228597641","classic-planet-112","0.5797687768936157"
"15","8w8e0103","Policy distr","0.19814734160900116","classic-planet-112","0.5839548110961914"
"15","8w8e0103","Policy distr","0.19278404116630554","classic-planet-112","0.5881409049034119"
"15","8w8e0103","Policy distr","0.18752916157245636","classic-planet-112","0.5923269987106323"
"15","8w8e0103","Policy distr","0.18238182365894318","classic-planet-112","0.596513032913208"
"15","8w8e0103","Policy distr","0.177341029047966","classic-planet-112","0.6006990671157837"
"15","8w8e0103","Policy distr","0.17240576446056366","classic-planet-112","0.6048851013183594"
"15","8w8e0103","Policy distr","0.167574942111969","classic-planet-112","0.6090711951255798"
"15","8w8e0103","Policy distr","0.1628475785255432","classic-planet-112","0.6132572293281555"
"15","8w8e0103","Policy distr","0.1582225263118744","classic-planet-112","0.617443323135376"
"15","8w8e0103","Policy distr","0.15369875729084015","classic-planet-112","0.6216293573379517"
"15","8w8e0103","Policy distr","0.1492750644683838","classic-planet-112","0.6258153915405273"
"15","8w8e0103","Policy distr","0.14495021104812622","classic-planet-112","0.6300014853477478"
"15","8w8e0103","Policy distr","0.14072315394878387","classic-planet-112","0.6341875195503235"
"15","8w8e0103","Policy distr","0.1365925520658493","classic-planet-112","0.638373613357544"
"15","8w8e0103","Policy distr","0.13255725800991058","classic-planet-112","0.6425596475601196"
"15","8w8e0103","Policy distr","0.12861591577529907","classic-planet-112","0.6467456817626953"
"15","8w8e0103","Policy distr","0.12476733326911926","classic-planet-112","0.650931715965271"
"15","8w8e0103","Policy distr","0.12101015448570251","classic-planet-112","0.6551178097724915"
"15","8w8e0103","Policy distr","0.11734314262866974","classic-planet-112","0.6593038439750671"
"15","8w8e0103","Policy distr","0.11376494914293289","classic-planet-112","0.6634899377822876"
"15","8w8e0103","Policy distr","0.11027425527572632","classic-planet-112","0.6676759719848633"
"15","8w8e0103","Policy distr","0.10686975717544556","classic-planet-112","0.671862006187439"
"15","8w8e0103","Policy distr","0.10354998707771301","classic-planet-112","0.6760480999946594"
"15","8w8e0103","Policy distr","0.10031373053789139","classic-planet-112","0.6802341341972351"
"15","8w8e0103","Policy distr","0.09715951979160309","classic-planet-112","0.6844202280044556"
"15","8w8e0103","Policy distr","0.09408611059188843","classic-planet-112","0.6886062622070312"
"15","8w8e0103","Policy distr","0.0910920798778534","classic-planet-112","0.6927922964096069"
"15","8w8e0103","Policy distr","0.08817601948976517","classic-planet-112","0.6969783306121826"
"15","8w8e0103","Policy distr","0.08533652871847153","classic-planet-112","0.7011644244194031"
"15","8w8e0103","Policy distr","0.08257231116294861","classic-planet-112","0.7053505182266235"
"15","8w8e0103","Policy distr","0.07988201081752777","classic-planet-112","0.7095365524291992"
"15","8w8e0103","Policy distr","0.07726418226957321","classic-planet-112","0.7137225866317749"
"15","8w8e0103","Policy distr","0.07471754401922226","classic-planet-112","0.7179086208343506"
"15","8w8e0103","Policy distr","0.07224062085151672","classic-planet-112","0.722094714641571"
"15","8w8e0103","Policy distr","0.06983217597007751","classic-planet-112","0.7262807488441467"
"15","8w8e0103","Policy distr","0.06749074906110764","classic-planet-112","0.7304668426513672"
"15","8w8e0103","Policy distr","0.06521506607532501","classic-planet-112","0.7346528768539429"
"15","8w8e0103","Policy distr","0.0630037784576416","classic-planet-112","0.7388389110565186"
"15","8w8e0103","Policy distr","0.060855552554130554","classic-planet-112","0.7430249452590942"
"15","8w8e0103","Policy distr","0.05876900255680084","classic-planet-112","0.7472110390663147"
"15","8w8e0103","Policy distr","0.05674288421869278","classic-planet-112","0.7513971328735352"
"15","8w8e0103","Policy distr","0.0547759123146534","classic-planet-112","0.7555831670761108"
"15","8w8e0103","Policy distr","0.05286676436662674","classic-planet-112","0.7597692012786865"
"15","8w8e0103","Policy distr","0.051014143973588943","classic-planet-112","0.7639552354812622"
"15","8w8e0103","Policy distr","0.049216773360967636","classic-planet-112","0.7681413292884827"
"15","8w8e0103","Policy distr","0.04747345671057701","classic-planet-112","0.7723273634910583"
"15","8w8e0103","Policy distr","0.045782893896102905","classic-planet-112","0.7765134572982788"
"15","8w8e0103","Policy distr","0.04414389282464981","classic-planet-112","0.7806994915008545"
"15","8w8e0103","Policy distr","0.04255523160099983","classic-planet-112","0.7848855257034302"
"15","8w8e0103","Policy distr","0.04101569205522537","classic-planet-112","0.7890716195106506"
"15","8w8e0103","Policy distr","0.03952411189675331","classic-planet-112","0.7932576537132263"
"15","8w8e0103","Policy distr","0.03807928413152695","classic-planet-112","0.7974437475204468"
"15","8w8e0103","Policy distr","0.036680106073617935","classic-planet-112","0.8016297817230225"
"15","8w8e0103","Policy distr","0.03532541170716286","classic-planet-112","0.8058158159255981"
"15","8w8e0103","Policy distr","0.03401408717036247","classic-planet-112","0.8100018501281738"
"15","8w8e0103","Policy distr","0.032745011150836945","classic-planet-112","0.8141879439353943"
"15","8w8e0103","Policy distr","0.031517092138528824","classic-planet-112","0.8183740377426147"
"15","8w8e0103","Policy distr","0.030329309403896332","classic-planet-112","0.8225600719451904"
"15","8w8e0103","Policy distr","0.029180558398365974","classic-planet-112","0.8267461061477661"
"15","8w8e0103","Policy distr","0.028069818392395973","classic-planet-112","0.8309321403503418"
"15","8w8e0103","Policy distr","0.026996053755283356","classic-planet-112","0.8351182341575623"
"15","8w8e0103","Policy distr","0.025958282873034477","classic-planet-112","0.8393042683601379"
"15","8w8e0103","Policy distr","0.02495550364255905","classic-planet-112","0.8434903621673584"
"15","8w8e0103","Policy distr","0.023986773565411568","classic-planet-112","0.8476763963699341"
"15","8w8e0103","Policy distr","0.023051129654049873","classic-planet-112","0.8518624305725098"
"15","8w8e0103","Policy distr","0.02214764431118965","classic-planet-112","0.8560484647750854"
"15","8w8e0103","Policy distr","0.021275386214256287","classic-planet-112","0.8602345585823059"
"15","8w8e0103","Policy distr","0.020433468744158745","classic-planet-112","0.8644206523895264"
"15","8w8e0103","Policy distr","0.019621040672063828","classic-planet-112","0.868606686592102"
"15","8w8e0103","Policy distr","0.018837222829461098","classic-planet-112","0.8727927207946777"
"15","8w8e0103","Policy distr","0.018081173300743103","classic-planet-112","0.8769787549972534"
"15","8w8e0103","Policy distr","0.017352048307657242","classic-planet-112","0.8811648488044739"
"15","8w8e0103","Policy distr","0.016649072989821434","classic-planet-112","0.8853508830070496"
"15","8w8e0103","Policy distr","0.01597144640982151","classic-planet-112","0.88953697681427"
"15","8w8e0103","Policy distr","0.015318402089178562","classic-planet-112","0.8937230110168457"
"15","8w8e0103","Policy distr","0.01468917541205883","classic-planet-112","0.8979090452194214"
"15","8w8e0103","Policy distr","0.014083027839660645","classic-planet-112","0.9020951390266418"
"15","8w8e0103","Policy distr","0.013499259948730469","classic-planet-112","0.9062811732292175"
"15","8w8e0103","Policy distr","0.012937143445014954","classic-planet-112","0.910467267036438"
"15","8w8e0103","Policy distr","0.01239600870758295","classic-planet-112","0.9146533012390137"
"15","8w8e0103","Policy distr","0.011875186115503311","classic-planet-112","0.9188393354415894"
"15","8w8e0103","Policy distr","0.011374006979167461","classic-planet-112","0.923025369644165"
"15","8w8e0103","Policy distr","0.010891844518482685","classic-planet-112","0.9272114634513855"
"15","8w8e0103","Policy distr","0.010428077541291714","classic-planet-112","0.931397557258606"
"15","8w8e0103","Policy distr","0.009982106275856495","classic-planet-112","0.9355835914611816"
"15","8w8e0103","Policy distr","0.009553339332342148","classic-planet-112","0.9397696256637573"
"15","8w8e0103","Policy distr","0.009141193702816963","classic-planet-112","0.943955659866333"
"15","8w8e0103","Policy distr","0.008745105937123299","classic-planet-112","0.9481417536735535"
"15","8w8e0103","Policy distr","0.008364548906683922","classic-planet-112","0.9523277878761292"
"15","8w8e0103","Policy distr","0.007998986169695854","classic-planet-112","0.9565138816833496"
"15","8w8e0103","Policy distr","0.007647898979485035","classic-planet-112","0.9606999158859253"
"15","8w8e0103","Policy distr","0.007310786284506321","classic-planet-112","0.964885950088501"
"15","8w8e0103","Policy distr","0.006987166590988636","classic-planet-112","0.9690719842910767"
"15","8w8e0103","Policy distr","0.006676557008177042","classic-planet-112","0.9732580780982971"
"15","8w8e0103","Policy distr","0.006378508638590574","classic-planet-112","0.9774441719055176"
"15","8w8e0103","Policy distr","0.00609257398173213","classic-planet-112","0.9816302061080933"
"15","8w8e0103","Policy distr","0.0058183143846690655","classic-planet-112","0.985816240310669"
"15","8w8e0103","Policy distr","0.005555314477533102","classic-planet-112","0.9900022745132446"
"15","8w8e0103","Policy distr","0.005303158424794674","classic-planet-112","0.9941883683204651"
"15","8w8e0103","Policy distr","0.005061460193246603","classic-planet-112","0.9983744025230408"
"15","8w8e0103","Policy distr","0.004829833284020424","classic-planet-112","1.0025603771209717"
"15","8w8e0103","Policy distr","0.004607892129570246","classic-planet-112","1.006746530532837"
"15","8w8e0103","Policy distr","0.004395287949591875","classic-planet-112","1.0109326839447021"
"15","8w8e0103","Policy distr","0.004191687796264887","classic-planet-112","1.0151185989379883"
"15","8w8e0103","Policy distr","0.003996720537543297","classic-planet-112","1.0193047523498535"
"15","8w8e0103","Policy distr","0.003810086054727435","classic-planet-112","1.0234906673431396"
"15","8w8e0103","Policy distr","0.003631443716585636","classic-planet-112","1.0276768207550049"
"15","8w8e0103","Policy distr","0.0034604999236762524","classic-planet-112","1.0318629741668701"
"15","8w8e0103","Policy distr","0.0032969678286463022","classic-planet-112","1.0360488891601562"
"15","8w8e0103","Policy distr","0.0031405373010784388","classic-planet-112","1.0402350425720215"
"15","8w8e0103","Policy distr","0.002990951295942068","classic-planet-112","1.0444209575653076"

==> plot_scripts/data/action_distributions/walker/walker_800k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.6951209902763367"
"15","8w8e0103","Action distr","0.006491108797385807","classic-planet-112","-0.6923349499702454"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.689548909664154"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.686762809753418"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.6839767694473267"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.6811907291412354"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.678404688835144"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.6756186485290527"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.6728325486183167"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.6700465083122253"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.6672604084014893"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.664474368095398"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.6616883277893066"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.6589022874832153"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.656116247177124"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.6533301472663879"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.6505441069602966"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.6477580666542053"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.6449719667434692"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.6421859264373779"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.6393998861312866"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.6366138458251953"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.633827805519104"
"15","8w8e0103","Action distr","0.006491108797385807","classic-planet-112","-0.6310417056083679"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.6282556653022766"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.6254695653915405"
"15","8w8e0103","Action distr","0.006491108797385807","classic-planet-112","-0.6226835250854492"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.6198974847793579"
"15","8w8e0103","Action distr","0.006491108797385807","classic-planet-112","-0.6171114444732666"
"15","8w8e0103","Action distr","0.006491108797385807","classic-planet-112","-0.6143254041671753"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.6115393042564392"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.6087532639503479"
"15","8w8e0103","Action distr","0.01947332639215742","classic-planet-112","-0.6059672236442566"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.6031811237335205"
"15","8w8e0103","Action distr","0.01947332639215742","classic-planet-112","-0.6003950834274292"
"15","8w8e0103","Action distr","0.4089398542353059","classic-planet-112","-0.5976090431213379"
"15","8w8e0103","Action distr","0.012982217594771615","classic-planet-112","-0.5948230028152466"
"15","8w8e0103","Action distr","0.058419979176472264","classic-planet-112","-0.5920369625091553"
"15","8w8e0103","Action distr","0.03894665278431484","classic-planet-112","-0.5892508625984192"
"15","8w8e0103","Action distr","0.045437761581700646","classic-planet-112","-0.5864648222923279"
"15","8w8e0103","Action distr","0.06491108797385807","classic-planet-112","-0.5836787223815918"
"15","8w8e0103","Action distr","0.045437761581700646","classic-planet-112","-0.5808926820755005"
"15","8w8e0103","Action distr","0.01947332639215742","classic-planet-112","-0.5781066417694092"
"15","8w8e0103","Action distr","0.01947332639215742","classic-planet-112","-0.5753206014633179"
"15","8w8e0103","Action distr","0.02596443518954323","classic-planet-112","-0.5725345611572266"
"15","8w8e0103","Action distr","0.01947332639215742","classic-planet-112","-0.5697484612464905"
"15","8w8e0103","Action distr","0.02596443518954323","classic-planet-112","-0.5669624209403992"
"15","8w8e0103","Action distr","0.045437761581700646","classic-planet-112","-0.5641763806343079"
"15","8w8e0103","Action distr","0.03894665278431484","classic-planet-112","-0.5613902807235718"
"15","8w8e0103","Action distr","0.02596443518954323","classic-planet-112","-0.5586042404174805"
"15","8w8e0103","Action distr","0.05192887037908646","classic-planet-112","-0.5558182001113892"
"15","8w8e0103","Action distr","0.058419979176472264","classic-planet-112","-0.5530321598052979"
"15","8w8e0103","Action distr","0.03894665278431484","classic-planet-112","-0.5502461194992065"
"15","8w8e0103","Action distr","0.045437761581700646","classic-planet-112","-0.5474600195884705"
"15","8w8e0103","Action distr","0.07140219677124388","classic-planet-112","-0.5446739792823792"
"15","8w8e0103","Action distr","0.05192887037908646","classic-planet-112","-0.5418879389762878"
"15","8w8e0103","Action distr","0.058419979176472264","classic-planet-112","-0.5391018390655518"
"15","8w8e0103","Action distr","0.01947332639215742","classic-planet-112","-0.5363157987594604"
"15","8w8e0103","Action distr","0.05192887037908646","classic-planet-112","-0.5335297584533691"
"15","8w8e0103","Action distr","0.05192887037908646","classic-planet-112","-0.5307437181472778"
"15","8w8e0103","Action distr","0.06491108797385807","classic-planet-112","-0.5279576182365417"
"15","8w8e0103","Action distr","0.06491108797385807","classic-planet-112","-0.5251715779304504"
"15","8w8e0103","Action distr","0.05192887037908646","classic-planet-112","-0.5223855376243591"
"15","8w8e0103","Action distr","0.08438441436601549","classic-planet-112","-0.519599437713623"
"15","8w8e0103","Action distr","0.058419979176472264","classic-planet-112","-0.5168133974075317"
"15","8w8e0103","Action distr","0.07140219677124388","classic-planet-112","-0.5140273571014404"
"15","8w8e0103","Action distr","0.045437761581700646","classic-planet-112","-0.5112413167953491"
"15","8w8e0103","Action distr","0.058419979176472264","classic-planet-112","-0.5084552764892578"
"15","8w8e0103","Action distr","0.09087552316340129","classic-planet-112","-0.5056691765785217"
"15","8w8e0103","Action distr","0.08438441436601549","classic-planet-112","-0.5028831362724304"
"15","8w8e0103","Action distr","0.11034884955555872","classic-planet-112","-0.5000970959663391"
"15","8w8e0103","Action distr","0.07789330556862968","classic-planet-112","-0.4973110258579254"
"15","8w8e0103","Action distr","0.10385774075817292","classic-planet-112","-0.4945249557495117"
"15","8w8e0103","Action distr","0.09736663196078711","classic-planet-112","-0.4917389154434204"
"15","8w8e0103","Action distr","0.12982217594771614","classic-planet-112","-0.4889528453350067"
"15","8w8e0103","Action distr","0.08438441436601549","classic-planet-112","-0.486166775226593"
"15","8w8e0103","Action distr","0.13631328474510196","classic-planet-112","-0.4833807349205017"
"15","8w8e0103","Action distr","0.08438441436601549","classic-planet-112","-0.4805946946144104"
"15","8w8e0103","Action distr","0.12333106715033035","classic-planet-112","-0.4778086245059967"
"15","8w8e0103","Action distr","0.09736663196078711","classic-planet-112","-0.475022554397583"
"15","8w8e0103","Action distr","0.10385774075817292","classic-planet-112","-0.4722365140914917"
"15","8w8e0103","Action distr","0.12333106715033035","classic-planet-112","-0.4694504737854004"
"15","8w8e0103","Action distr","0.12982217594771614","classic-planet-112","-0.4666644036769867"
"15","8w8e0103","Action distr","0.14929550233987357","classic-planet-112","-0.463878333568573"
"15","8w8e0103","Action distr","0.1752599375294168","classic-planet-112","-0.4610922932624817"
"15","8w8e0103","Action distr","0.12982217594771614","classic-planet-112","-0.4583062529563904"
"15","8w8e0103","Action distr","0.14929550233987357","classic-planet-112","-0.4555201828479767"
"15","8w8e0103","Action distr","0.16876882873203097","classic-planet-112","-0.452734112739563"
"15","8w8e0103","Action distr","0.09736663196078711","classic-planet-112","-0.4499480724334717"
"15","8w8e0103","Action distr","0.1752599375294168","classic-planet-112","-0.447162002325058"
"15","8w8e0103","Action distr","0.12333106715033035","classic-planet-112","-0.4443759322166443"
"15","8w8e0103","Action distr","0.20122437271896002","classic-planet-112","-0.441589891910553"
"15","8w8e0103","Action distr","0.14929550233987357","classic-planet-112","-0.43880385160446167"
"15","8w8e0103","Action distr","0.16227771993464518","classic-planet-112","-0.436017781496048"
"15","8w8e0103","Action distr","0.16227771993464518","classic-planet-112","-0.4332317113876343"
"15","8w8e0103","Action distr","0.15578661113725936","classic-planet-112","-0.43044567108154297"
"15","8w8e0103","Action distr","0.20771548151634583","classic-planet-112","-0.42765963077545166"
"15","8w8e0103","Action distr","0.2531532430980465","classic-planet-112","-0.42487356066703796"
"15","8w8e0103","Action distr","0.24017102550327488","classic-planet-112","-0.42208749055862427"
"15","8w8e0103","Action distr","0.18175104632680258","classic-planet-112","-0.41930145025253296"
"15","8w8e0103","Action distr","0.22718880790850327","classic-planet-112","-0.41651540994644165"
"15","8w8e0103","Action distr","0.23367991670588906","classic-planet-112","-0.41372933983802795"
"15","8w8e0103","Action distr","0.18824215512418843","classic-planet-112","-0.41094326972961426"
"15","8w8e0103","Action distr","0.3115732222745187","classic-planet-112","-0.40815722942352295"
"15","8w8e0103","Action distr","0.2596443518954323","classic-planet-112","-0.40537118911743164"
"15","8w8e0103","Action distr","0.22718880790850327","classic-planet-112","-0.40258508920669556"
"15","8w8e0103","Action distr","0.2531532430980465","classic-planet-112","-0.39979904890060425"
"15","8w8e0103","Action distr","0.2596443518954323","classic-planet-112","-0.39701300859451294"
"15","8w8e0103","Action distr","0.29859100467974714","classic-planet-112","-0.39422693848609924"
"15","8w8e0103","Action distr","0.2856087870849755","classic-planet-112","-0.39144086837768555"
"15","8w8e0103","Action distr","0.3115732222745187","classic-planet-112","-0.38865482807159424"
"15","8w8e0103","Action distr","0.2596443518954323","classic-planet-112","-0.38586878776550293"
"15","8w8e0103","Action distr","0.36350209265360517","classic-planet-112","-0.38308271765708923"
"15","8w8e0103","Action distr","0.37648431024837686","classic-planet-112","-0.38029664754867554"
"15","8w8e0103","Action distr","0.30508211347713293","classic-planet-112","-0.37751060724258423"
"15","8w8e0103","Action distr","0.2791176782875897","classic-planet-112","-0.3747245669364929"
"15","8w8e0103","Action distr","0.30508211347713293","classic-planet-112","-0.3719384968280792"
"15","8w8e0103","Action distr","0.35701098385621943","classic-planet-112","-0.3691524267196655"
"15","8w8e0103","Action distr","0.4284131806274633","classic-planet-112","-0.3663663864135742"
"15","8w8e0103","Action distr","0.35701098385621943","classic-planet-112","-0.3635803461074829"
"15","8w8e0103","Action distr","0.4089398542353059","classic-planet-112","-0.3607942461967468"
"15","8w8e0103","Action distr","0.40244874543792003","classic-planet-112","-0.3580082058906555"
"15","8w8e0103","Action distr","0.39595763664053424","classic-planet-112","-0.3552221655845642"
"15","8w8e0103","Action distr","0.40244874543792003","classic-planet-112","-0.3524360954761505"
"15","8w8e0103","Action distr","0.4284131806274633","classic-planet-112","-0.3496500253677368"
"15","8w8e0103","Action distr","0.4478865070196207","classic-planet-112","-0.3468639850616455"
"15","8w8e0103","Action distr","0.45437761581700653","classic-planet-112","-0.3440779447555542"
"15","8w8e0103","Action distr","0.39595763664053424","classic-planet-112","-0.3412918746471405"
"15","8w8e0103","Action distr","0.48683315980393554","classic-planet-112","-0.3385058045387268"
"15","8w8e0103","Action distr","0.5452531389804078","classic-planet-112","-0.3357197642326355"
"15","8w8e0103","Action distr","0.45437761581700653","classic-planet-112","-0.3329337239265442"
"15","8w8e0103","Action distr","0.5322709213856363","classic-planet-112","-0.3301476538181305"
"15","8w8e0103","Action distr","0.3829754190457626","classic-planet-112","-0.3273615837097168"
"15","8w8e0103","Action distr","0.538762030183022","classic-planet-112","-0.3245755434036255"
"15","8w8e0103","Action distr","0.5257798125882504","classic-planet-112","-0.3217895030975342"
"15","8w8e0103","Action distr","0.5517442477777936","classic-planet-112","-0.3190034329891205"
"15","8w8e0103","Action distr","0.5517442477777936","classic-planet-112","-0.3162173628807068"
"15","8w8e0103","Action distr","0.5906909005621085","classic-planet-112","-0.3134313225746155"
"15","8w8e0103","Action distr","0.5906909005621085","classic-planet-112","-0.3106452524662018"
"15","8w8e0103","Action distr","0.6101642269542659","classic-planet-112","-0.3078591823577881"
"15","8w8e0103","Action distr","0.506306486196093","classic-planet-112","-0.3050731420516968"
"15","8w8e0103","Action distr","0.6296375533464234","classic-planet-112","-0.30228710174560547"
"15","8w8e0103","Action distr","0.6361286621438091","classic-planet-112","-0.2995010316371918"
"15","8w8e0103","Action distr","0.7334952941045962","classic-planet-112","-0.2967149615287781"
"15","8w8e0103","Action distr","0.6750753149281239","classic-planet-112","-0.29392892122268677"
"15","8w8e0103","Action distr","0.6815664237255098","classic-planet-112","-0.29114288091659546"
"15","8w8e0103","Action distr","0.6880575325228956","classic-planet-112","-0.28835681080818176"
"15","8w8e0103","Action distr","0.8178797084706118","classic-planet-112","-0.28557074069976807"
"15","8w8e0103","Action distr","0.7464775116993679","classic-planet-112","-0.28278470039367676"
"15","8w8e0103","Action distr","0.7140219677124389","classic-planet-112","-0.27999866008758545"
"15","8w8e0103","Action distr","0.8373530348627691","classic-planet-112","-0.27721258997917175"
"15","8w8e0103","Action distr","0.9282285580261705","classic-planet-112","-0.27442651987075806"
"15","8w8e0103","Action distr","0.811388599673226","classic-planet-112","-0.27164047956466675"
"15","8w8e0103","Action distr","0.6556019885359666","classic-planet-112","-0.26885443925857544"
"15","8w8e0103","Action distr","0.7140219677124389","classic-planet-112","-0.26606833934783936"
"15","8w8e0103","Action distr","0.7464775116993679","classic-planet-112","-0.26328229904174805"
"15","8w8e0103","Action distr","0.8438441436601549","classic-planet-112","-0.26049625873565674"
"15","8w8e0103","Action distr","0.9022641228366272","classic-planet-112","-0.25771018862724304"
"15","8w8e0103","Action distr","0.8373530348627691","classic-planet-112","-0.25492411851882935"
"15","8w8e0103","Action distr","0.811388599673226","classic-planet-112","-0.25213807821273804"
"15","8w8e0103","Action distr","0.8308619260653833","classic-planet-112","-0.24935203790664673"
"15","8w8e0103","Action distr","0.941210775620942","classic-planet-112","-0.24656596779823303"
"15","8w8e0103","Action distr","0.8827907964444698","classic-planet-112","-0.24377989768981934"
"15","8w8e0103","Action distr","0.9931396460000286","classic-planet-112","-0.24099385738372803"
"15","8w8e0103","Action distr","0.9996307547974143","classic-planet-112","-0.23820778727531433"
"15","8w8e0103","Action distr","0.9541929932157137","classic-planet-112","-0.23542174696922302"
"15","8w8e0103","Action distr","0.9541929932157137","classic-planet-112","-0.23263567686080933"
"15","8w8e0103","Action distr","1.012612972392186","classic-planet-112","-0.22984963655471802"
"15","8w8e0103","Action distr","0.9347196668235562","classic-planet-112","-0.22706356644630432"
"15","8w8e0103","Action distr","1.0580507339738867","classic-planet-112","-0.224277526140213"
"15","8w8e0103","Action distr","1.1034884955555873","classic-planet-112","-0.22149145603179932"
"15","8w8e0103","Action distr","1.077524060366044","classic-planet-112","-0.218705415725708"
"15","8w8e0103","Action distr","0.9866485372026428","classic-planet-112","-0.2159193456172943"
"15","8w8e0103","Action distr","1.181381801124217","classic-planet-112","-0.213133305311203"
"15","8w8e0103","Action distr","1.0385774075817291","classic-planet-112","-0.2103472352027893"
"15","8w8e0103","Action distr","1.1489262571372878","classic-planet-112","-0.207561194896698"
"15","8w8e0103","Action distr","1.213837345111146","classic-planet-112","-0.2047751247882843"
"15","8w8e0103","Action distr","1.181381801124217","classic-planet-112","-0.2019890695810318"
"15","8w8e0103","Action distr","1.2592751066928467","classic-planet-112","-0.1992030143737793"
"15","8w8e0103","Action distr","1.2852395418823899","classic-planet-112","-0.1964169442653656"
"15","8w8e0103","Action distr","1.2073462363137601","classic-planet-112","-0.1936309039592743"
"15","8w8e0103","Action distr","1.3371684122614764","classic-planet-112","-0.1908448338508606"
"15","8w8e0103","Action distr","1.2527839978954607","classic-planet-112","-0.1880587935447693"
"15","8w8e0103","Action distr","1.382606173843177","classic-planet-112","-0.1852727234363556"
"15","8w8e0103","Action distr","1.2527839978954607","classic-planet-112","-0.18248668313026428"
"15","8w8e0103","Action distr","1.2852395418823899","classic-planet-112","-0.17970061302185059"
"15","8w8e0103","Action distr","1.3955883914379485","classic-planet-112","-0.17691457271575928"
"15","8w8e0103","Action distr","1.3112039770719333","classic-planet-112","-0.17412850260734558"
"15","8w8e0103","Action distr","1.2657662154902325","classic-planet-112","-0.17134246230125427"
"15","8w8e0103","Action distr","1.622777199346452","classic-planet-112","-0.16855639219284058"
"15","8w8e0103","Action distr","1.3501506298562478","classic-planet-112","-0.16577035188674927"
"15","8w8e0103","Action distr","1.4020795002353343","classic-planet-112","-0.16298428177833557"
"15","8w8e0103","Action distr","1.5773394377647512","classic-planet-112","-0.16019824147224426"
"15","8w8e0103","Action distr","1.4994461321961214","classic-planet-112","-0.15741217136383057"
"15","8w8e0103","Action distr","1.6033038729542946","classic-planet-112","-0.15462610125541687"
"15","8w8e0103","Action distr","1.583830546562137","classic-planet-112","-0.15184006094932556"
"15","8w8e0103","Action distr","1.5189194585882788","classic-planet-112","-0.14905399084091187"
"15","8w8e0103","Action distr","1.5319016761830504","classic-planet-112","-0.14626795053482056"
"15","8w8e0103","Action distr","1.6876882873203098","classic-planet-112","-0.14348188042640686"
"15","8w8e0103","Action distr","1.7590904840915538","classic-planet-112","-0.14069584012031555"
"15","8w8e0103","Action distr","1.5643572201699796","classic-planet-112","-0.13790977001190186"
"15","8w8e0103","Action distr","1.6033038729542946","classic-planet-112","-0.13512372970581055"
"15","8w8e0103","Action distr","1.479972805803964","classic-planet-112","-0.13233765959739685"
"15","8w8e0103","Action distr","1.6811971785229243","classic-planet-112","-0.12955161929130554"
"15","8w8e0103","Action distr","1.4994461321961214","classic-planet-112","-0.12676554918289185"
"15","8w8e0103","Action distr","1.7331260489020106","classic-planet-112","-0.12397949397563934"
"15","8w8e0103","Action distr","1.4994461321961214","classic-planet-112","-0.12119343876838684"
"15","8w8e0103","Action distr","1.6617238521307667","classic-planet-112","-0.11840738356113434"
"15","8w8e0103","Action distr","1.6422505257386093","classic-planet-112","-0.11562132835388184"
"15","8w8e0103","Action distr","1.6357594169412235","classic-planet-112","-0.11283527314662933"
"15","8w8e0103","Action distr","1.849966007254955","classic-planet-112","-0.11004921793937683"
"15","8w8e0103","Action distr","1.720143831307239","classic-planet-112","-0.10726316273212433"
"15","8w8e0103","Action distr","1.921368204026199","classic-planet-112","-0.10447710752487183"
"15","8w8e0103","Action distr","1.7590904840915538","classic-planet-112","-0.10169105231761932"
"15","8w8e0103","Action distr","1.7071616137124672","classic-planet-112","-0.09890498965978622"
"15","8w8e0103","Action distr","1.9797881832026711","classic-planet-112","-0.09611893445253372"
"15","8w8e0103","Action distr","1.8045282456732543","classic-planet-112","-0.09333287924528122"
"15","8w8e0103","Action distr","1.8304926808627977","classic-planet-112","-0.09054682403802872"
"15","8w8e0103","Action distr","1.752599375294168","classic-planet-112","-0.08776076883077621"
"15","8w8e0103","Action distr","1.9408415304183564","classic-planet-112","-0.08497471362352371"
"15","8w8e0103","Action distr","1.7396171576993964","classic-planet-112","-0.08218865841627121"
"15","8w8e0103","Action distr","1.6941793961176956","classic-planet-112","-0.07940259575843811"
"15","8w8e0103","Action distr","1.9603148568105138","classic-planet-112","-0.07661654055118561"
"15","8w8e0103","Action distr","1.88891266003927","classic-planet-112","-0.0738304853439331"
"15","8w8e0103","Action distr","1.9473326392157422","classic-planet-112","-0.0710444301366806"
"15","8w8e0103","Action distr","1.9603148568105138","classic-planet-112","-0.0682583749294281"
"15","8w8e0103","Action distr","1.8694393336471125","classic-planet-112","-0.0654723197221756"
"15","8w8e0103","Action distr","1.6811971785229243","classic-planet-112","-0.0626862645149231"
"15","8w8e0103","Action distr","2.0122437271896003","classic-planet-112","-0.059900205582380295"
"15","8w8e0103","Action distr","1.8240015720654117","classic-planet-112","-0.05711415037512779"
"15","8w8e0103","Action distr","1.7461082664967824","classic-planet-112","-0.05432809516787529"
"15","8w8e0103","Action distr","2.0446992711765293","classic-planet-112","-0.05154203623533249"
"15","8w8e0103","Action distr","1.849966007254955","classic-planet-112","-0.04875598102807999"
"15","8w8e0103","Action distr","1.9343504216209704","classic-planet-112","-0.045969925820827484"
"15","8w8e0103","Action distr","1.785054919281097","classic-planet-112","-0.04318387061357498"
"15","8w8e0103","Action distr","1.9538237480131282","classic-planet-112","-0.04039781540632248"
"15","8w8e0103","Action distr","2.161539229529474","classic-planet-112","-0.03761175647377968"
"15","8w8e0103","Action distr","1.9668059656078996","classic-planet-112","-0.034825701266527176"
"15","8w8e0103","Action distr","1.6617238521307667","classic-planet-112","-0.03203964605927467"
"15","8w8e0103","Action distr","1.882421551241884","classic-planet-112","-0.029253588989377022"
"15","8w8e0103","Action distr","1.9343504216209704","classic-planet-112","-0.02646753191947937"
"15","8w8e0103","Action distr","2.09013703275823","classic-planet-112","-0.023681476712226868"
"15","8w8e0103","Action distr","1.8434748984575693","classic-planet-112","-0.020895421504974365"
"15","8w8e0103","Action distr","1.9797881832026711","classic-planet-112","-0.018109364435076714"
"15","8w8e0103","Action distr","1.9668059656078996","classic-planet-112","-0.015323309227824211"
"15","8w8e0103","Action distr","2.317325840666733","classic-planet-112","-0.01253725215792656"
"15","8w8e0103","Action distr","1.7720727016863254","classic-planet-112","-0.009751196950674057"
"15","8w8e0103","Action distr","2.0317170535817577","classic-planet-112","-0.006965140346437693"
"15","8w8e0103","Action distr","1.992770400797443","classic-planet-112","-0.004179084207862616"
"15","8w8e0103","Action distr","2.0382081623791435","classic-planet-112","-0.0013930280692875385"
"15","8w8e0103","Action distr","1.882421551241884","classic-planet-112","0.0013930280692875385"
"15","8w8e0103","Action distr","1.9408415304183564","classic-planet-112","0.004179084207862616"
"15","8w8e0103","Action distr","1.8694393336471125","classic-planet-112","0.006965140346437693"
"15","8w8e0103","Action distr","1.9862792920000572","classic-planet-112","0.009751196950674057"
"15","8w8e0103","Action distr","2.057681488771301","classic-planet-112","0.01253725215792656"
"15","8w8e0103","Action distr","2.0382081623791435","classic-planet-112","0.015323309227824211"
"15","8w8e0103","Action distr","2.09013703275823","classic-planet-112","0.018109364435076714"
"15","8w8e0103","Action distr","1.856457116052341","classic-planet-112","0.020895421504974365"
"15","8w8e0103","Action distr","1.9603148568105138","classic-planet-112","0.023681476712226868"
"15","8w8e0103","Action distr","2.155048120732088","classic-planet-112","0.02646753191947937"
"15","8w8e0103","Action distr","2.2329414263007177","classic-planet-112","0.029253588989377022"
"15","8w8e0103","Action distr","1.8954037688366558","classic-planet-112","0.03203964605927467"
"15","8w8e0103","Action distr","2.0317170535817577","classic-planet-112","0.034825701266527176"
"15","8w8e0103","Action distr","2.155048120732088","classic-planet-112","0.03761175647377968"
"15","8w8e0103","Action distr","1.8240015720654117","classic-planet-112","0.04039781540632248"
"15","8w8e0103","Action distr","2.057681488771301","classic-planet-112","0.04318387061357498"
"15","8w8e0103","Action distr","1.7915460280784827","classic-planet-112","0.045969925820827484"
"15","8w8e0103","Action distr","1.9473326392157422","classic-planet-112","0.04875598102807999"
"15","8w8e0103","Action distr","1.849966007254955","classic-planet-112","0.05154203623533249"
"15","8w8e0103","Action distr","1.8759304424444985","classic-planet-112","0.05432809516787529"
"15","8w8e0103","Action distr","1.9408415304183564","classic-planet-112","0.05711415037512779"
"15","8w8e0103","Action distr","2.051190379973915","classic-planet-112","0.059900205582380295"
"15","8w8e0103","Action distr","2.0057526183922145","classic-planet-112","0.0626862645149231"
"15","8w8e0103","Action distr","1.9862792920000572","classic-planet-112","0.0654723197221756"
"15","8w8e0103","Action distr","1.88891266003927","classic-planet-112","0.0682583749294281"
"15","8w8e0103","Action distr","1.8369837896601835","classic-planet-112","0.0710444301366806"
"15","8w8e0103","Action distr","1.8240015720654117","classic-planet-112","0.0738304853439331"
"15","8w8e0103","Action distr","1.9538237480131282","classic-planet-112","0.07661654055118561"
"15","8w8e0103","Action distr","1.849966007254955","classic-planet-112","0.07940259575843811"
"15","8w8e0103","Action distr","1.8175104632680261","classic-planet-112","0.08218865841627121"
"15","8w8e0103","Action distr","1.6876882873203098","classic-planet-112","0.08497471362352371"
"15","8w8e0103","Action distr","1.7266349401046246","classic-planet-112","0.08776076883077621"
"15","8w8e0103","Action distr","2.0382081623791435","classic-planet-112","0.09054682403802872"
"15","8w8e0103","Action distr","1.9278593128235848","classic-planet-112","0.09333287924528122"
"15","8w8e0103","Action distr","1.5319016761830504","classic-planet-112","0.09611893445253372"
"15","8w8e0103","Action distr","1.9148770952288132","classic-planet-112","0.09890498965978622"
"15","8w8e0103","Action distr","1.7006705049150816","classic-planet-112","0.10169105231761932"
"15","8w8e0103","Action distr","1.7266349401046246","classic-planet-112","0.10447710752487183"
"15","8w8e0103","Action distr","1.7396171576993964","classic-planet-112","0.10726316273212433"
"15","8w8e0103","Action distr","1.7785638104837114","classic-planet-112","0.11004921793937683"
"15","8w8e0103","Action distr","1.7266349401046246","classic-planet-112","0.11283527314662933"
"15","8w8e0103","Action distr","1.7331260489020106","classic-planet-112","0.11562132835388184"
"15","8w8e0103","Action distr","1.7396171576993964","classic-planet-112","0.11840738356113434"
"15","8w8e0103","Action distr","1.5773394377647512","classic-planet-112","0.12119343876838684"
"15","8w8e0103","Action distr","1.616286090549066","classic-planet-112","0.12397949397563934"
"15","8w8e0103","Action distr","1.752599375294168","classic-planet-112","0.12676554918289185"
"15","8w8e0103","Action distr","1.6682149609281527","classic-planet-112","0.12955161929130554"
"15","8w8e0103","Action distr","1.590321655359523","classic-planet-112","0.13233765959739685"
"15","8w8e0103","Action distr","1.5189194585882788","classic-planet-112","0.13512372970581055"
"15","8w8e0103","Action distr","1.616286090549066","classic-planet-112","0.13790977001190186"
"15","8w8e0103","Action distr","1.5319016761830504","classic-planet-112","0.14069584012031555"
"15","8w8e0103","Action distr","1.6422505257386093","classic-planet-112","0.14348188042640686"
"15","8w8e0103","Action distr","1.4994461321961214","classic-planet-112","0.14626795053482056"
"15","8w8e0103","Action distr","1.5383927849804364","classic-planet-112","0.14905399084091187"
"15","8w8e0103","Action distr","1.720143831307239","classic-planet-112","0.15184006094932556"
"15","8w8e0103","Action distr","1.5773394377647512","classic-planet-112","0.15462610125541687"
"15","8w8e0103","Action distr","1.4540083706144207","classic-planet-112","0.15741217136383057"
"15","8w8e0103","Action distr","1.3955883914379485","classic-planet-112","0.16019824147224426"
"15","8w8e0103","Action distr","1.2982217594771615","classic-planet-112","0.16298428177833557"
"15","8w8e0103","Action distr","1.4150617178301061","classic-planet-112","0.16577035188674927"
"15","8w8e0103","Action distr","1.2527839978954607","classic-planet-112","0.16855639219284058"
"15","8w8e0103","Action distr","1.4604994794118067","classic-planet-112","0.17134246230125427"
"15","8w8e0103","Action distr","1.441026153019649","classic-planet-112","0.17412850260734558"
"15","8w8e0103","Action distr","1.3436595210588622","classic-planet-112","0.17691457271575928"
"15","8w8e0103","Action distr","1.4215528266274917","classic-planet-112","0.17970061302185059"
"15","8w8e0103","Action distr","1.5059372409935075","classic-planet-112","0.18248668313026428"
"15","8w8e0103","Action distr","1.2203284539085317","classic-planet-112","0.1852727234363556"
"15","8w8e0103","Action distr","1.2722573242876183","classic-planet-112","0.1880587935447693"
"15","8w8e0103","Action distr","1.2008551275163744","classic-planet-112","0.1908448338508606"
"15","8w8e0103","Action distr","1.181381801124217","classic-planet-112","0.1936309039592743"
"15","8w8e0103","Action distr","1.3241861946667046","classic-planet-112","0.1964169442653656"
"15","8w8e0103","Action distr","1.1619084747320596","classic-planet-112","0.1992030143737793"
"15","8w8e0103","Action distr","0.9931396460000286","classic-planet-112","0.2019890695810318"
"15","8w8e0103","Action distr","1.0645418427712725","classic-planet-112","0.2047751247882843"
"15","8w8e0103","Action distr","1.1359440395425164","classic-planet-112","0.207561194896698"
"15","8w8e0103","Action distr","1.1489262571372878","classic-planet-112","0.2103472352027893"
"15","8w8e0103","Action distr","1.1359440395425164","classic-planet-112","0.213133305311203"
"15","8w8e0103","Action distr","1.2073462363137601","classic-planet-112","0.2159193456172943"
"15","8w8e0103","Action distr","1.2398017803006893","classic-planet-112","0.218705415725708"
"15","8w8e0103","Action distr","0.9282285580261705","classic-planet-112","0.22149145603179932"
"15","8w8e0103","Action distr","1.0385774075817291","classic-planet-112","0.224277526140213"
"15","8w8e0103","Action distr","0.9022641228366272","classic-planet-112","0.22706356644630432"
"15","8w8e0103","Action distr","1.045068516379115","classic-planet-112","0.22984963655471802"
"15","8w8e0103","Action distr","1.0645418427712725","classic-planet-112","0.23263567686080933"
"15","8w8e0103","Action distr","0.9282285580261705","classic-planet-112","0.23542174696922302"
"15","8w8e0103","Action distr","0.9866485372026428","classic-planet-112","0.23820778727531433"
"15","8w8e0103","Action distr","1.0191040811895717","classic-planet-112","0.24099385738372803"
"15","8w8e0103","Action distr","0.9931396460000286","classic-planet-112","0.24377989768981934"
"15","8w8e0103","Action distr","1.0645418427712725","classic-planet-112","0.24656596779823303"
"15","8w8e0103","Action distr","1.0191040811895717","classic-planet-112","0.24935203790664673"
"15","8w8e0103","Action distr","0.8827907964444698","classic-planet-112","0.25213807821273804"
"15","8w8e0103","Action distr","0.8698085788496982","classic-planet-112","0.25492411851882935"
"15","8w8e0103","Action distr","0.8633174700523123","classic-planet-112","0.25771018862724304"
"15","8w8e0103","Action distr","1.012612972392186","classic-planet-112","0.26049625873565674"
"15","8w8e0103","Action distr","0.7789330556862969","classic-planet-112","0.26328229904174805"
"15","8w8e0103","Action distr","0.8243708172679974","classic-planet-112","0.26606833934783936"
"15","8w8e0103","Action distr","0.8698085788496982","classic-planet-112","0.26885443925857544"
"15","8w8e0103","Action distr","0.876299687647084","classic-planet-112","0.27164047956466675"
"15","8w8e0103","Action distr","0.8243708172679974","classic-planet-112","0.27442651987075806"
"15","8w8e0103","Action distr","0.7010397501176672","classic-planet-112","0.27721258997917175"
"15","8w8e0103","Action distr","0.739986402901982","classic-planet-112","0.27999866008758545"
"15","8w8e0103","Action distr","0.7529686204967537","classic-planet-112","0.28278470039367676"
"15","8w8e0103","Action distr","0.6750753149281239","classic-planet-112","0.28557074069976807"
"15","8w8e0103","Action distr","0.6620930973333523","classic-planet-112","0.28835681080818176"
"15","8w8e0103","Action distr","0.7334952941045962","classic-planet-112","0.29114288091659546"
"15","8w8e0103","Action distr","0.6880575325228956","classic-planet-112","0.29392892122268677"
"15","8w8e0103","Action distr","0.7140219677124389","classic-planet-112","0.2967149615287781"
"15","8w8e0103","Action distr","0.6231464445490374","classic-planet-112","0.2995010316371918"
"15","8w8e0103","Action distr","0.6296375533464234","classic-planet-112","0.30228710174560547"
"15","8w8e0103","Action distr","0.6685842061307382","classic-planet-112","0.3050731420516968"
"15","8w8e0103","Action distr","0.5517442477777936","classic-planet-112","0.3078591823577881"
"15","8w8e0103","Action distr","0.5647264653725652","classic-planet-112","0.3106452524662018"
"15","8w8e0103","Action distr","0.5841997917647227","classic-planet-112","0.3134313225746155"
"15","8w8e0103","Action distr","0.48034205100654975","classic-planet-112","0.3162173628807068"
"15","8w8e0103","Action distr","0.5647264653725652","classic-planet-112","0.3190034329891205"
"15","8w8e0103","Action distr","0.5906909005621085","classic-planet-112","0.3217895030975342"
"15","8w8e0103","Action distr","0.6166553357516518","classic-planet-112","0.3245755434036255"
"15","8w8e0103","Action distr","0.506306486196093","classic-planet-112","0.3273615837097168"
"15","8w8e0103","Action distr","0.49981537739870713","classic-planet-112","0.3301476538181305"
"15","8w8e0103","Action distr","0.4284131806274633","classic-planet-112","0.3329337239265442"
"15","8w8e0103","Action distr","0.4349042894248491","classic-planet-112","0.3357197642326355"
"15","8w8e0103","Action distr","0.49981537739870713","classic-planet-112","0.3385058045387268"
"15","8w8e0103","Action distr","0.4349042894248491","classic-planet-112","0.3412918746471405"
"15","8w8e0103","Action distr","0.48034205100654975","classic-planet-112","0.3440779447555542"
"15","8w8e0103","Action distr","0.4413953982222349","classic-planet-112","0.3468639850616455"
"15","8w8e0103","Action distr","0.4608687246143923","classic-planet-112","0.3496500253677368"
"15","8w8e0103","Action distr","0.5127975949934788","classic-planet-112","0.3524360954761505"
"15","8w8e0103","Action distr","0.4413953982222349","classic-planet-112","0.3552221655845642"
"15","8w8e0103","Action distr","0.4608687246143923","classic-planet-112","0.3580082058906555"
"15","8w8e0103","Action distr","0.40244874543792003","classic-planet-112","0.3607942461967468"
"15","8w8e0103","Action distr","0.3505198750588336","classic-planet-112","0.3635803461074829"
"15","8w8e0103","Action distr","0.4284131806274633","classic-planet-112","0.3663663864135742"
"15","8w8e0103","Action distr","0.29859100467974714","classic-planet-112","0.3691524267196655"
"15","8w8e0103","Action distr","0.36350209265360517","classic-planet-112","0.3719384968280792"
"15","8w8e0103","Action distr","0.38946652784314845","classic-planet-112","0.3747245669364929"
"15","8w8e0103","Action distr","0.32455543986929036","classic-planet-112","0.37751060724258423"
"15","8w8e0103","Action distr","0.369993201450991","classic-planet-112","0.38029664754867554"
"15","8w8e0103","Action distr","0.32455543986929036","classic-planet-112","0.38308271765708923"
"15","8w8e0103","Action distr","0.3115732222745187","classic-planet-112","0.38586878776550293"
"15","8w8e0103","Action distr","0.2531532430980465","classic-planet-112","0.38865482807159424"
"15","8w8e0103","Action distr","0.2791176782875897","classic-planet-112","0.39144086837768555"
"15","8w8e0103","Action distr","0.36350209265360517","classic-planet-112","0.39422693848609924"
"15","8w8e0103","Action distr","0.2596443518954323","classic-planet-112","0.39701300859451294"
"15","8w8e0103","Action distr","0.29209989588236135","classic-planet-112","0.39979904890060425"
"15","8w8e0103","Action distr","0.2531532430980465","classic-planet-112","0.40258508920669556"
"15","8w8e0103","Action distr","0.21420659031373165","classic-planet-112","0.40537118911743164"
"15","8w8e0103","Action distr","0.23367991670588906","classic-planet-112","0.40815722942352295"
"15","8w8e0103","Action distr","0.18824215512418843","classic-planet-112","0.41094326972961426"
"15","8w8e0103","Action distr","0.2791176782875897","classic-planet-112","0.41372933983802795"
"15","8w8e0103","Action distr","0.23367991670588906","classic-planet-112","0.41651540994644165"
"15","8w8e0103","Action distr","0.22718880790850327","classic-planet-112","0.41930145025253296"
"15","8w8e0103","Action distr","0.20771548151634583","classic-planet-112","0.42208749055862427"
"15","8w8e0103","Action distr","0.18824215512418843","classic-planet-112","0.42487356066703796"
"15","8w8e0103","Action distr","0.24017102550327488","classic-planet-112","0.42765963077545166"
"15","8w8e0103","Action distr","0.1752599375294168","classic-planet-112","0.43044567108154297"
"15","8w8e0103","Action distr","0.18824215512418843","classic-planet-112","0.4332317113876343"
"15","8w8e0103","Action distr","0.20771548151634583","classic-planet-112","0.436017781496048"
"15","8w8e0103","Action distr","0.13631328474510196","classic-planet-112","0.43880385160446167"
"15","8w8e0103","Action distr","0.14929550233987357","classic-planet-112","0.441589891910553"
"15","8w8e0103","Action distr","0.08438441436601549","classic-planet-112","0.4443759322166443"
"15","8w8e0103","Action distr","0.18175104632680258","classic-planet-112","0.447162002325058"
"15","8w8e0103","Action distr","0.16227771993464518","classic-planet-112","0.4499480724334717"
"15","8w8e0103","Action distr","0.13631328474510196","classic-planet-112","0.452734112739563"
"15","8w8e0103","Action distr","0.1752599375294168","classic-planet-112","0.4555201828479767"
"15","8w8e0103","Action distr","0.09736663196078711","classic-planet-112","0.4583062529563904"
"15","8w8e0103","Action distr","0.11034884955555872","classic-planet-112","0.4610922932624817"
"15","8w8e0103","Action distr","0.15578661113725936","classic-planet-112","0.463878333568573"
"15","8w8e0103","Action distr","0.13631328474510196","classic-planet-112","0.4666644036769867"
"15","8w8e0103","Action distr","0.12982217594771614","classic-planet-112","0.4694504737854004"
"15","8w8e0103","Action distr","0.1752599375294168","classic-planet-112","0.4722365140914917"
"15","8w8e0103","Action distr","0.10385774075817292","classic-planet-112","0.475022554397583"
"15","8w8e0103","Action distr","0.12333106715033035","classic-planet-112","0.4778086245059967"
"15","8w8e0103","Action distr","0.07789330556862968","classic-planet-112","0.4805946946144104"
"15","8w8e0103","Action distr","0.11034884955555872","classic-planet-112","0.4833807349205017"
"15","8w8e0103","Action distr","0.11034884955555872","classic-planet-112","0.486166775226593"
"15","8w8e0103","Action distr","0.09736663196078711","classic-planet-112","0.4889528453350067"
"15","8w8e0103","Action distr","0.09736663196078711","classic-planet-112","0.4917389154434204"
"15","8w8e0103","Action distr","0.09087552316340129","classic-planet-112","0.4945249557495117"
"15","8w8e0103","Action distr","0.02596443518954323","classic-planet-112","0.4973110258579254"
"15","8w8e0103","Action distr","0.06491108797385807","classic-planet-112","0.5000970959663391"
"15","8w8e0103","Action distr","0.09736663196078711","classic-planet-112","0.5028831362724304"
"15","8w8e0103","Action distr","0.09087552316340129","classic-planet-112","0.5056691765785217"
"15","8w8e0103","Action distr","0.07140219677124388","classic-planet-112","0.5084552764892578"
"15","8w8e0103","Action distr","0.07789330556862968","classic-planet-112","0.5112413167953491"
"15","8w8e0103","Action distr","0.07140219677124388","classic-planet-112","0.5140273571014404"
"15","8w8e0103","Action distr","0.05192887037908646","classic-planet-112","0.5168133974075317"
"15","8w8e0103","Action distr","0.07140219677124388","classic-planet-112","0.519599437713623"
"15","8w8e0103","Action distr","0.045437761581700646","classic-planet-112","0.5223855376243591"
"15","8w8e0103","Action distr","0.045437761581700646","classic-planet-112","0.5251715779304504"
"15","8w8e0103","Action distr","0.02596443518954323","classic-planet-112","0.5279576182365417"
"15","8w8e0103","Action distr","0.06491108797385807","classic-planet-112","0.5307437181472778"
"15","8w8e0103","Action distr","0.07789330556862968","classic-planet-112","0.5335297584533691"
"15","8w8e0103","Action distr","0.045437761581700646","classic-planet-112","0.5363157987594604"
"15","8w8e0103","Action distr","0.07140219677124388","classic-planet-112","0.5391018390655518"
"15","8w8e0103","Action distr","0.06491108797385807","classic-planet-112","0.5418879389762878"
"15","8w8e0103","Action distr","0.02596443518954323","classic-planet-112","0.5446739792823792"
"15","8w8e0103","Action distr","0.03894665278431484","classic-planet-112","0.5474600195884705"
"15","8w8e0103","Action distr","0.032455543986929035","classic-planet-112","0.5502461194992065"
"15","8w8e0103","Action distr","0.07789330556862968","classic-planet-112","0.5530321598052979"
"15","8w8e0103","Action distr","0.05192887037908646","classic-planet-112","0.5558182001113892"
"15","8w8e0103","Action distr","0.05192887037908646","classic-planet-112","0.5586042404174805"
"15","8w8e0103","Action distr","0.03894665278431484","classic-planet-112","0.5613902807235718"
"15","8w8e0103","Action distr","0.032455543986929035","classic-planet-112","0.5641763806343079"
"15","8w8e0103","Action distr","0.032455543986929035","classic-planet-112","0.5669624209403992"
"15","8w8e0103","Action distr","0.012982217594771615","classic-planet-112","0.5697484612464905"
"15","8w8e0103","Action distr","0.032455543986929035","classic-planet-112","0.5725345611572266"
"15","8w8e0103","Action distr","0.045437761581700646","classic-planet-112","0.5753206014633179"
"15","8w8e0103","Action distr","0.03894665278431484","classic-planet-112","0.5781066417694092"
"15","8w8e0103","Action distr","0.03894665278431484","classic-planet-112","0.5808926820755005"
"15","8w8e0103","Action distr","0.05192887037908646","classic-planet-112","0.5836787223815918"
"15","8w8e0103","Action distr","0.02596443518954323","classic-planet-112","0.5864648222923279"
"15","8w8e0103","Action distr","0.02596443518954323","classic-planet-112","0.5892508625984192"
"15","8w8e0103","Action distr","0.032455543986929035","classic-planet-112","0.5920369625091553"
"15","8w8e0103","Action distr","0.01947332639215742","classic-planet-112","0.5948230028152466"
"15","8w8e0103","Action distr","0.3440287662614478","classic-planet-112","0.5976090431213379"
"15","8w8e0103","Action distr","0","classic-planet-112","0.6003950834274292"
"15","8w8e0103","Action distr","0","classic-planet-112","0.6031811237335205"
"15","8w8e0103","Action distr","0","classic-planet-112","0.6059672236442566"
"15","8w8e0103","Action distr","0","classic-planet-112","0.6087532639503479"
"15","8w8e0103","Action distr","0","classic-planet-112","0.6115393042564392"
"15","8w8e0103","Action distr","0","classic-planet-112","0.6143254041671753"
"15","8w8e0103","Action distr","0","classic-planet-112","0.6171114444732666"
"15","8w8e0103","Action distr","0","classic-planet-112","0.6198974847793579"
"15","8w8e0103","Action distr","0","classic-planet-112","0.6226835250854492"
"15","8w8e0103","Action distr","0","classic-planet-112","0.6254695653915405"
"15","8w8e0103","Action distr","0","classic-planet-112","0.6282556653022766"
"15","8w8e0103","Action distr","0","classic-planet-112","0.6310417056083679"
"15","8w8e0103","Action distr","0.006491108797385807","classic-planet-112","0.633827805519104"
"15","8w8e0103","Action distr","0","classic-planet-112","0.6366138458251953"
"15","8w8e0103","Action distr","0","classic-planet-112","0.6393998861312866"
"15","8w8e0103","Action distr","0","classic-planet-112","0.6421859264373779"
"15","8w8e0103","Action distr","0","classic-planet-112","0.6449719667434692"
"15","8w8e0103","Action distr","0.006491108797385807","classic-planet-112","0.6477580666542053"
"15","8w8e0103","Action distr","0","classic-planet-112","0.6505441069602966"
"15","8w8e0103","Action distr","0","classic-planet-112","0.6533301472663879"
"15","8w8e0103","Action distr","0","classic-planet-112","0.656116247177124"
"15","8w8e0103","Action distr","0","classic-planet-112","0.6589022874832153"
"15","8w8e0103","Action distr","0","classic-planet-112","0.6616883277893066"
"15","8w8e0103","Action distr","0","classic-planet-112","0.664474368095398"
"15","8w8e0103","Action distr","0","classic-planet-112","0.6672604084014893"
"15","8w8e0103","Action distr","0","classic-planet-112","0.6700465083122253"
"15","8w8e0103","Action distr","0","classic-planet-112","0.6728325486183167"
"15","8w8e0103","Action distr","0","classic-planet-112","0.6756186485290527"
"15","8w8e0103","Action distr","0","classic-planet-112","0.678404688835144"
"15","8w8e0103","Action distr","0","classic-planet-112","0.6811907291412354"
"15","8w8e0103","Action distr","0","classic-planet-112","0.6839767694473267"
"15","8w8e0103","Action distr","0.006491108797385807","classic-planet-112","0.686762809753418"
"15","8w8e0103","Action distr","0","classic-planet-112","0.689548909664154"
"15","8w8e0103","Action distr","0","classic-planet-112","0.6923349499702454"
"15","8w8e0103","Action distr","0","classic-planet-112","0.6951209902763367"
"15","8w8e0103","Policy distr","0.004493909887969494","classic-planet-112","-0.6951209902763367"
"15","8w8e0103","Policy distr","0.0047186678275465965","classic-planet-112","-0.6923349499702454"
"15","8w8e0103","Policy distr","0.004953697789460421","classic-planet-112","-0.689548909664154"
"15","8w8e0103","Policy distr","0.005199420265853405","classic-planet-112","-0.686762809753418"
"15","8w8e0103","Policy distr","0.005456256214529276","classic-planet-112","-0.6839767694473267"
"15","8w8e0103","Policy distr","0.005724654998630285","classic-planet-112","-0.6811907291412354"
"15","8w8e0103","Policy distr","0.006005082279443741","classic-planet-112","-0.678404688835144"
"15","8w8e0103","Policy distr","0.006298009771853685","classic-planet-112","-0.6756186485290527"
"15","8w8e0103","Policy distr","0.00660394411534071","classic-planet-112","-0.6728325486183167"
"15","8w8e0103","Policy distr","0.006923369597643614","classic-planet-112","-0.6700465083122253"
"15","8w8e0103","Policy distr","0.007256832905113697","classic-planet-112","-0.6672604084014893"
"15","8w8e0103","Policy distr","0.007604856509715319","classic-planet-112","-0.664474368095398"
"15","8w8e0103","Policy distr","0.007968012243509293","classic-planet-112","-0.6616883277893066"
"15","8w8e0103","Policy distr","0.00834687054157257","classic-planet-112","-0.6589022874832153"
"15","8w8e0103","Policy distr","0.008742027916014194","classic-planet-112","-0.656116247177124"
"15","8w8e0103","Policy distr","0.009154108352959156","classic-planet-112","-0.6533301472663879"
"15","8w8e0103","Policy distr","0.009583725593984127","classic-planet-112","-0.6505441069602966"
"15","8w8e0103","Policy distr","0.010031543672084808","classic-planet-112","-0.6477580666542053"
"15","8w8e0103","Policy distr","0.010498235002160072","classic-planet-112","-0.6449719667434692"
"15","8w8e0103","Policy distr","0.010984474793076515","classic-planet-112","-0.6421859264373779"
"15","8w8e0103","Policy distr","0.011490982957184315","classic-planet-112","-0.6393998861312866"
"15","8w8e0103","Policy distr","0.012018488720059395","classic-planet-112","-0.6366138458251953"
"15","8w8e0103","Policy distr","0.012567750178277493","classic-planet-112","-0.633827805519104"
"15","8w8e0103","Policy distr","0.013139549642801285","classic-planet-112","-0.6310417056083679"
"15","8w8e0103","Policy distr","0.013734660111367702","classic-planet-112","-0.6282556653022766"
"15","8w8e0103","Policy distr","0.014353923499584198","classic-planet-112","-0.6254695653915405"
"15","8w8e0103","Policy distr","0.014998153783380985","classic-planet-112","-0.6226835250854492"
"15","8w8e0103","Policy distr","0.015668218955397606","classic-planet-112","-0.6198974847793579"
"15","8w8e0103","Policy distr","0.01636502332985401","classic-planet-112","-0.6171114444732666"
"15","8w8e0103","Policy distr","0.017089465633034706","classic-planet-112","-0.6143254041671753"
"15","8w8e0103","Policy distr","0.017842497676610947","classic-planet-112","-0.6115393042564392"
"15","8w8e0103","Policy distr","0.018625034019351006","classic-planet-112","-0.6087532639503479"
"15","8w8e0103","Policy distr","0.019438089802861214","classic-planet-112","-0.6059672236442566"
"15","8w8e0103","Policy distr","0.020282672718167305","classic-planet-112","-0.6031811237335205"
"15","8w8e0103","Policy distr","0.02115979604423046","classic-planet-112","-0.6003950834274292"
"15","8w8e0103","Policy distr","0.022070512175559998","classic-planet-112","-0.5976090431213379"
"15","8w8e0103","Policy distr","0.023015925660729408","classic-planet-112","-0.5948230028152466"
"15","8w8e0103","Policy distr","0.023997124284505844","classic-planet-112","-0.5920369625091553"
"15","8w8e0103","Policy distr","0.025015274062752724","classic-planet-112","-0.5892508625984192"
"15","8w8e0103","Policy distr","0.026071496307849884","classic-planet-112","-0.5864648222923279"
"15","8w8e0103","Policy distr","0.027167009189724922","classic-planet-112","-0.5836787223815918"
"15","8w8e0103","Policy distr","0.028302974998950958","classic-planet-112","-0.5808926820755005"
"15","8w8e0103","Policy distr","0.02948066219687462","classic-planet-112","-0.5781066417694092"
"15","8w8e0103","Policy distr","0.03070133924484253","classic-planet-112","-0.5753206014633179"
"15","8w8e0103","Policy distr","0.03196629136800766","classic-planet-112","-0.5725345611572266"
"15","8w8e0103","Policy distr","0.033276889473199844","classic-planet-112","-0.5697484612464905"
"15","8w8e0103","Policy distr","0.034634366631507874","classic-planet-112","-0.5669624209403992"
"15","8w8e0103","Policy distr","0.03604017198085785","classic-planet-112","-0.5641763806343079"
"15","8w8e0103","Policy distr","0.037495724856853485","classic-planet-112","-0.5613902807235718"
"15","8w8e0103","Policy distr","0.03900239244103432","classic-planet-112","-0.5586042404174805"
"15","8w8e0103","Policy distr","0.040561627596616745","classic-planet-112","-0.5558182001113892"
"15","8w8e0103","Policy distr","0.042174942791461945","classic-planet-112","-0.5530321598052979"
"15","8w8e0103","Policy distr","0.0438438355922699","classic-planet-112","-0.5502461194992065"
"15","8w8e0103","Policy distr","0.04556986317038536","classic-planet-112","-0.5474600195884705"
"15","8w8e0103","Policy distr","0.047354523092508316","classic-planet-112","-0.5446739792823792"
"15","8w8e0103","Policy distr","0.04919943958520889","classic-planet-112","-0.5418879389762878"
"15","8w8e0103","Policy distr","0.051106251776218414","classic-planet-112","-0.5391018390655518"
"15","8w8e0103","Policy distr","0.053076520562171936","classic-planet-112","-0.5363157987594604"
"15","8w8e0103","Policy distr","0.05511195585131645","classic-planet-112","-0.5335297584533691"
"15","8w8e0103","Policy distr","0.05721420422196388","classic-planet-112","-0.5307437181472778"
"15","8w8e0103","Policy distr","0.05938507989048958","classic-planet-112","-0.5279576182365417"
"15","8w8e0103","Policy distr","0.06162618100643158","classic-planet-112","-0.5251715779304504"
"15","8w8e0103","Policy distr","0.06393930315971375","classic-planet-112","-0.5223855376243591"
"15","8w8e0103","Policy distr","0.0663263276219368","classic-planet-112","-0.519599437713623"
"15","8w8e0103","Policy distr","0.06878891587257385","classic-planet-112","-0.5168133974075317"
"15","8w8e0103","Policy distr","0.07132897526025772","classic-planet-112","-0.5140273571014404"
"15","8w8e0103","Policy distr","0.07394832372665405","classic-planet-112","-0.5112413167953491"
"15","8w8e0103","Policy distr","0.07664882391691208","classic-planet-112","-0.5084552764892578"
"15","8w8e0103","Policy distr","0.07943244278430939","classic-planet-112","-0.5056691765785217"
"15","8w8e0103","Policy distr","0.08230093866586685","classic-planet-112","-0.5028831362724304"
"15","8w8e0103","Policy distr","0.08525633066892624","classic-planet-112","-0.5000970959663391"
"15","8w8e0103","Policy distr","0.08830057829618454","classic-planet-112","-0.4973110258579254"
"15","8w8e0103","Policy distr","0.09143557399511337","classic-planet-112","-0.4945249557495117"
"15","8w8e0103","Policy distr","0.09466330707073212","classic-planet-112","-0.4917389154434204"
"15","8w8e0103","Policy distr","0.09798579663038254","classic-planet-112","-0.4889528453350067"
"15","8w8e0103","Policy distr","0.1014050543308258","classic-planet-112","-0.486166775226593"
"15","8w8e0103","Policy distr","0.10492300242185593","classic-planet-112","-0.4833807349205017"
"15","8w8e0103","Policy distr","0.10854170471429825","classic-planet-112","-0.4805946946144104"
"15","8w8e0103","Policy distr","0.1122632846236229","classic-planet-112","-0.4778086245059967"
"15","8w8e0103","Policy distr","0.11608967185020447","classic-planet-112","-0.475022554397583"
"15","8w8e0103","Policy distr","0.12002292275428772","classic-planet-112","-0.4722365140914917"
"15","8w8e0103","Policy distr","0.124065101146698","classic-planet-112","-0.4694504737854004"
"15","8w8e0103","Policy distr","0.12821830809116364","classic-planet-112","-0.4666644036769867"
"15","8w8e0103","Policy distr","0.13248462975025177","classic-planet-112","-0.463878333568573"
"15","8w8e0103","Policy distr","0.13686606287956238","classic-planet-112","-0.4610922932624817"
"15","8w8e0103","Policy distr","0.14136461913585663","classic-planet-112","-0.4583062529563904"
"15","8w8e0103","Policy distr","0.14598247408866882","classic-planet-112","-0.4555201828479767"
"15","8w8e0103","Policy distr","0.15072162449359894","classic-planet-112","-0.452734112739563"
"15","8w8e0103","Policy distr","0.15558412671089172","classic-planet-112","-0.4499480724334717"
"15","8w8e0103","Policy distr","0.16057205200195312","classic-planet-112","-0.447162002325058"
"15","8w8e0103","Policy distr","0.16568738222122192","classic-planet-112","-0.4443759322166443"
"15","8w8e0103","Policy distr","0.17093215882778168","classic-planet-112","-0.441589891910553"
"15","8w8e0103","Policy distr","0.17630836367607117","classic-planet-112","-0.43880385160446167"
"15","8w8e0103","Policy distr","0.18181806802749634","classic-planet-112","-0.436017781496048"
"15","8w8e0103","Policy distr","0.1874632090330124","classic-planet-112","-0.4332317113876343"
"15","8w8e0103","Policy distr","0.1932457536458969","classic-planet-112","-0.43044567108154297"
"15","8w8e0103","Policy distr","0.19916754961013794","classic-planet-112","-0.42765963077545166"
"15","8w8e0103","Policy distr","0.2052306979894638","classic-planet-112","-0.42487356066703796"
"15","8w8e0103","Policy distr","0.2114369422197342","classic-planet-112","-0.42208749055862427"
"15","8w8e0103","Policy distr","0.21778811514377594","classic-planet-112","-0.41930145025253296"
"15","8w8e0103","Policy distr","0.22428610920906067","classic-planet-112","-0.41651540994644165"
"15","8w8e0103","Policy distr","0.23093275725841522","classic-planet-112","-0.41372933983802795"
"15","8w8e0103","Policy distr","0.23772983253002167","classic-planet-112","-0.41094326972961426"
"15","8w8e0103","Policy distr","0.24467885494232178","classic-planet-112","-0.40815722942352295"
"15","8w8e0103","Policy distr","0.251781702041626","classic-planet-112","-0.40537118911743164"
"15","8w8e0103","Policy distr","0.2590400278568268","classic-planet-112","-0.40258508920669556"
"15","8w8e0103","Policy distr","0.26645535230636597","classic-planet-112","-0.39979904890060425"
"15","8w8e0103","Policy distr","0.2740291655063629","classic-planet-112","-0.39701300859451294"
"15","8w8e0103","Policy distr","0.28176310658454895","classic-planet-112","-0.39422693848609924"
"15","8w8e0103","Policy distr","0.2896585166454315","classic-planet-112","-0.39144086837768555"
"15","8w8e0103","Policy distr","0.29771676659584045","classic-planet-112","-0.38865482807159424"
"15","8w8e0103","Policy distr","0.3059392273426056","classic-planet-112","-0.38586878776550293"
"15","8w8e0103","Policy distr","0.3143272399902344","classic-planet-112","-0.38308271765708923"
"15","8w8e0103","Policy distr","0.32288190722465515","classic-planet-112","-0.38029664754867554"
"15","8w8e0103","Policy distr","0.33160433173179626","classic-planet-112","-0.37751060724258423"
"15","8w8e0103","Policy distr","0.34049567580223083","classic-planet-112","-0.3747245669364929"
"15","8w8e0103","Policy distr","0.3495570421218872","classic-planet-112","-0.3719384968280792"
"15","8w8e0103","Policy distr","0.3587890863418579","classic-planet-112","-0.3691524267196655"
"15","8w8e0103","Policy distr","0.36819273233413696","classic-planet-112","-0.3663663864135742"
"15","8w8e0103","Policy distr","0.37776878476142883","classic-planet-112","-0.3635803461074829"
"15","8w8e0103","Policy distr","0.38751816749572754","classic-planet-112","-0.3607942461967468"
"15","8w8e0103","Policy distr","0.3974410593509674","classic-planet-112","-0.3580082058906555"
"15","8w8e0103","Policy distr","0.40753814578056335","classic-planet-112","-0.3552221655845642"
"15","8w8e0103","Policy distr","0.41780999302864075","classic-planet-112","-0.3524360954761505"
"15","8w8e0103","Policy distr","0.42825669050216675","classic-planet-112","-0.3496500253677368"
"15","8w8e0103","Policy distr","0.43887850642204285","classic-planet-112","-0.3468639850616455"
"15","8w8e0103","Policy distr","0.44967564940452576","classic-planet-112","-0.3440779447555542"
"15","8w8e0103","Policy distr","0.46064823865890503","classic-planet-112","-0.3412918746471405"
"15","8w8e0103","Policy distr","0.47179606556892395","classic-planet-112","-0.3385058045387268"
"15","8w8e0103","Policy distr","0.48311880230903625","classic-planet-112","-0.3357197642326355"
"15","8w8e0103","Policy distr","0.4946163594722748","classic-planet-112","-0.3329337239265442"
"15","8w8e0103","Policy distr","0.506288468837738","classic-planet-112","-0.3301476538181305"
"15","8w8e0103","Policy distr","0.5181344747543335","classic-planet-112","-0.3273615837097168"
"15","8w8e0103","Policy distr","0.5301534533500671","classic-planet-112","-0.3245755434036255"
"15","8w8e0103","Policy distr","0.5423451066017151","classic-planet-112","-0.3217895030975342"
"15","8w8e0103","Policy distr","0.5547083616256714","classic-planet-112","-0.3190034329891205"
"15","8w8e0103","Policy distr","0.5672423243522644","classic-planet-112","-0.3162173628807068"
"15","8w8e0103","Policy distr","0.5799458026885986","classic-planet-112","-0.3134313225746155"
"15","8w8e0103","Policy distr","0.592817485332489","classic-planet-112","-0.3106452524662018"
"15","8w8e0103","Policy distr","0.6058562397956848","classic-planet-112","-0.3078591823577881"
"15","8w8e0103","Policy distr","0.6190602779388428","classic-planet-112","-0.3050731420516968"
"15","8w8e0103","Policy distr","0.6324280500411987","classic-planet-112","-0.30228710174560547"
"15","8w8e0103","Policy distr","0.6459581255912781","classic-planet-112","-0.2995010316371918"
"15","8w8e0103","Policy distr","0.6596482396125793","classic-planet-112","-0.2967149615287781"
"15","8w8e0103","Policy distr","0.6734963655471802","classic-planet-112","-0.29392892122268677"
"15","8w8e0103","Policy distr","0.6875004768371582","classic-planet-112","-0.29114288091659546"
"15","8w8e0103","Policy distr","0.701658308506012","classic-planet-112","-0.28835681080818176"
"15","8w8e0103","Policy distr","0.7159673571586609","classic-planet-112","-0.28557074069976807"
"15","8w8e0103","Policy distr","0.7304248809814453","classic-planet-112","-0.28278470039367676"
"15","8w8e0103","Policy distr","0.7450284361839294","classic-planet-112","-0.27999866008758545"
"15","8w8e0103","Policy distr","0.7597751021385193","classic-planet-112","-0.27721258997917175"
"15","8w8e0103","Policy distr","0.7746617794036865","classic-planet-112","-0.27442651987075806"
"15","8w8e0103","Policy distr","0.7896853089332581","classic-planet-112","-0.27164047956466675"
"15","8w8e0103","Policy distr","0.8048423528671265","classic-planet-112","-0.26885443925857544"
"15","8w8e0103","Policy distr","0.8201298713684082","classic-planet-112","-0.26606833934783936"
"15","8w8e0103","Policy distr","0.8355436325073242","classic-planet-112","-0.26328229904174805"
"15","8w8e0103","Policy distr","0.8510803580284119","classic-planet-112","-0.26049625873565674"
"15","8w8e0103","Policy distr","0.866736114025116","classic-planet-112","-0.25771018862724304"
"15","8w8e0103","Policy distr","0.8825070858001709","classic-planet-112","-0.25492411851882935"
"15","8w8e0103","Policy distr","0.8983885049819946","classic-planet-112","-0.25213807821273804"
"15","8w8e0103","Policy distr","0.9143765568733215","classic-planet-112","-0.24935203790664673"
"15","8w8e0103","Policy distr","0.9304670095443726","classic-planet-112","-0.24656596779823303"
"15","8w8e0103","Policy distr","0.9466549158096313","classic-planet-112","-0.24377989768981934"
"15","8w8e0103","Policy distr","0.9629356265068054","classic-planet-112","-0.24099385738372803"
"15","8w8e0103","Policy distr","0.9793044924736023","classic-planet-112","-0.23820778727531433"
"15","8w8e0103","Policy distr","0.9957562685012817","classic-planet-112","-0.23542174696922302"
"15","8w8e0103","Policy distr","1.0122861862182617","classic-planet-112","-0.23263567686080933"
"15","8w8e0103","Policy distr","1.0288887023925781","classic-planet-112","-0.22984963655471802"
"15","8w8e0103","Policy distr","1.0455585718154907","classic-planet-112","-0.22706356644630432"
"15","8w8e0103","Policy distr","1.0622904300689697","classic-planet-112","-0.224277526140213"
"15","8w8e0103","Policy distr","1.0790783166885376","classic-planet-112","-0.22149145603179932"
"15","8w8e0103","Policy distr","1.095916748046875","classic-planet-112","-0.218705415725708"
"15","8w8e0103","Policy distr","1.1128000020980835","classic-planet-112","-0.2159193456172943"
"15","8w8e0103","Policy distr","1.1297215223312378","classic-planet-112","-0.213133305311203"
"15","8w8e0103","Policy distr","1.1466760635375977","classic-planet-112","-0.2103472352027893"
"15","8w8e0103","Policy distr","1.16365647315979","classic-planet-112","-0.207561194896698"
"15","8w8e0103","Policy distr","1.1806572675704956","classic-planet-112","-0.2047751247882843"
"15","8w8e0103","Policy distr","1.1976715326309204","classic-planet-112","-0.2019890695810318"
"15","8w8e0103","Policy distr","1.2146929502487183","classic-planet-112","-0.1992030143737793"
"15","8w8e0103","Policy distr","1.2317148447036743","classic-planet-112","-0.1964169442653656"
"15","8w8e0103","Policy distr","1.2487303018569946","classic-planet-112","-0.1936309039592743"
"15","8w8e0103","Policy distr","1.2657328844070435","classic-planet-112","-0.1908448338508606"
"15","8w8e0103","Policy distr","1.2827155590057373","classic-planet-112","-0.1880587935447693"
"15","8w8e0103","Policy distr","1.2996711730957031","classic-planet-112","-0.1852727234363556"
"15","8w8e0103","Policy distr","1.316592812538147","classic-planet-112","-0.18248668313026428"
"15","8w8e0103","Policy distr","1.3334736824035645","classic-planet-112","-0.17970061302185059"
"15","8w8e0103","Policy distr","1.3503060340881348","classic-planet-112","-0.17691457271575928"
"15","8w8e0103","Policy distr","1.3670830726623535","classic-planet-112","-0.17412850260734558"
"15","8w8e0103","Policy distr","1.3837971687316895","classic-planet-112","-0.17134246230125427"
"15","8w8e0103","Policy distr","1.400441288948059","classic-planet-112","-0.16855639219284058"
"15","8w8e0103","Policy distr","1.417007565498352","classic-planet-112","-0.16577035188674927"
"15","8w8e0103","Policy distr","1.4334888458251953","classic-planet-112","-0.16298428177833557"
"15","8w8e0103","Policy distr","1.4498777389526367","classic-planet-112","-0.16019824147224426"
"15","8w8e0103","Policy distr","1.4661667346954346","classic-planet-112","-0.15741217136383057"
"15","8w8e0103","Policy distr","1.482348084449768","classic-planet-112","-0.15462610125541687"
"15","8w8e0103","Policy distr","1.4984139204025269","classic-planet-112","-0.15184006094932556"
"15","8w8e0103","Policy distr","1.514357566833496","classic-planet-112","-0.14905399084091187"
"15","8w8e0103","Policy distr","1.5301706790924072","classic-planet-112","-0.14626795053482056"
"15","8w8e0103","Policy distr","1.5458459854125977","classic-planet-112","-0.14348188042640686"
"15","8w8e0103","Policy distr","1.5613757371902466","classic-planet-112","-0.14069584012031555"
"15","8w8e0103","Policy distr","1.5767524242401123","classic-planet-112","-0.13790977001190186"
"15","8w8e0103","Policy distr","1.591968297958374","classic-planet-112","-0.13512372970581055"
"15","8w8e0103","Policy distr","1.6070164442062378","classic-planet-112","-0.13233765959739685"
"15","8w8e0103","Policy distr","1.6218886375427246","classic-planet-112","-0.12955161929130554"
"15","8w8e0103","Policy distr","1.6365777254104614","classic-planet-112","-0.12676554918289185"
"15","8w8e0103","Policy distr","1.651076078414917","classic-planet-112","-0.12397949397563934"
"15","8w8e0103","Policy distr","1.6653765439987183","classic-planet-112","-0.12119343876838684"
"15","8w8e0103","Policy distr","1.679471731185913","classic-planet-112","-0.11840738356113434"
"15","8w8e0103","Policy distr","1.6933542490005493","classic-planet-112","-0.11562132835388184"
"15","8w8e0103","Policy distr","1.7070168256759644","classic-planet-112","-0.11283527314662933"
"15","8w8e0103","Policy distr","1.7204523086547852","classic-planet-112","-0.11004921793937683"
"15","8w8e0103","Policy distr","1.7336540222167969","classic-planet-112","-0.10726316273212433"
"15","8w8e0103","Policy distr","1.7466142177581787","classic-planet-112","-0.10447710752487183"
"15","8w8e0103","Policy distr","1.7593269348144531","classic-planet-112","-0.10169105231761932"
"15","8w8e0103","Policy distr","1.7717845439910889","classic-planet-112","-0.09890498965978622"
"15","8w8e0103","Policy distr","1.7839808464050293","classic-planet-112","-0.09611893445253372"
"15","8w8e0103","Policy distr","1.7959091663360596","classic-planet-112","-0.09333287924528122"
"15","8w8e0103","Policy distr","1.8075627088546753","classic-planet-112","-0.09054682403802872"
"15","8w8e0103","Policy distr","1.8189351558685303","classic-planet-112","-0.08776076883077621"
"15","8w8e0103","Policy distr","1.8300206661224365","classic-planet-112","-0.08497471362352371"
"15","8w8e0103","Policy distr","1.8408130407333374","classic-planet-112","-0.08218865841627121"
"15","8w8e0103","Policy distr","1.8513059616088867","classic-planet-112","-0.07940259575843811"
"15","8w8e0103","Policy distr","1.8614938259124756","classic-planet-112","-0.07661654055118561"
"15","8w8e0103","Policy distr","1.8713710308074951","classic-planet-112","-0.0738304853439331"
"15","8w8e0103","Policy distr","1.8809317350387573","classic-planet-112","-0.0710444301366806"
"15","8w8e0103","Policy distr","1.890170931816101","classic-planet-112","-0.0682583749294281"
"15","8w8e0103","Policy distr","1.8990833759307861","classic-planet-112","-0.0654723197221756"
"15","8w8e0103","Policy distr","1.9076637029647827","classic-planet-112","-0.0626862645149231"
"15","8w8e0103","Policy distr","1.9159072637557983","classic-planet-112","-0.059900205582380295"
"15","8w8e0103","Policy distr","1.923809289932251","classic-planet-112","-0.05711415037512779"
"15","8w8e0103","Policy distr","1.9313656091690063","classic-planet-112","-0.05432809516787529"
"15","8w8e0103","Policy distr","1.9385712146759033","classic-planet-112","-0.05154203623533249"
"15","8w8e0103","Policy distr","1.9454227685928345","classic-planet-112","-0.04875598102807999"
"15","8w8e0103","Policy distr","1.9519156217575073","classic-planet-112","-0.045969925820827484"
"15","8w8e0103","Policy distr","1.958046555519104","classic-planet-112","-0.04318387061357498"
"15","8w8e0103","Policy distr","1.9638116359710693","classic-planet-112","-0.04039781540632248"
"15","8w8e0103","Policy distr","1.9692076444625854","classic-planet-112","-0.03761175647377968"
"15","8w8e0103","Policy distr","1.9742317199707031","classic-planet-112","-0.034825701266527176"
"15","8w8e0103","Policy distr","1.9788806438446045","classic-planet-112","-0.03203964605927467"
"15","8w8e0103","Policy distr","1.9831516742706299","classic-planet-112","-0.029253588989377022"
"15","8w8e0103","Policy distr","1.9870424270629883","classic-planet-112","-0.02646753191947937"
"15","8w8e0103","Policy distr","1.9905506372451782","classic-planet-112","-0.023681476712226868"
"15","8w8e0103","Policy distr","1.9936741590499878","classic-planet-112","-0.020895421504974365"
"15","8w8e0103","Policy distr","1.9964115619659424","classic-planet-112","-0.018109364435076714"
"15","8w8e0103","Policy distr","1.99876070022583","classic-planet-112","-0.015323309227824211"
"15","8w8e0103","Policy distr","2.000720262527466","classic-planet-112","-0.01253725215792656"
"15","8w8e0103","Policy distr","2.0022895336151123","classic-planet-112","-0.009751196950674057"
"15","8w8e0103","Policy distr","2.003467321395874","classic-planet-112","-0.006965140346437693"
"15","8w8e0103","Policy distr","2.0042526721954346","classic-planet-112","-0.004179084207862616"
"15","8w8e0103","Policy distr","2.004645824432373","classic-planet-112","-0.0013930280692875385"
"15","8w8e0103","Policy distr","2.004645824432373","classic-planet-112","0.0013930280692875385"
"15","8w8e0103","Policy distr","2.0042526721954346","classic-planet-112","0.004179084207862616"
"15","8w8e0103","Policy distr","2.003467321395874","classic-planet-112","0.006965140346437693"
"15","8w8e0103","Policy distr","2.0022895336151123","classic-planet-112","0.009751196950674057"
"15","8w8e0103","Policy distr","2.000720262527466","classic-planet-112","0.01253725215792656"
"15","8w8e0103","Policy distr","1.99876070022583","classic-planet-112","0.015323309227824211"
"15","8w8e0103","Policy distr","1.9964115619659424","classic-planet-112","0.018109364435076714"
"15","8w8e0103","Policy distr","1.9936741590499878","classic-planet-112","0.020895421504974365"
"15","8w8e0103","Policy distr","1.9905506372451782","classic-planet-112","0.023681476712226868"
"15","8w8e0103","Policy distr","1.9870424270629883","classic-planet-112","0.02646753191947937"
"15","8w8e0103","Policy distr","1.9831516742706299","classic-planet-112","0.029253588989377022"
"15","8w8e0103","Policy distr","1.9788806438446045","classic-planet-112","0.03203964605927467"
"15","8w8e0103","Policy distr","1.9742317199707031","classic-planet-112","0.034825701266527176"
"15","8w8e0103","Policy distr","1.9692076444625854","classic-planet-112","0.03761175647377968"
"15","8w8e0103","Policy distr","1.9638116359710693","classic-planet-112","0.04039781540632248"
"15","8w8e0103","Policy distr","1.958046555519104","classic-planet-112","0.04318387061357498"
"15","8w8e0103","Policy distr","1.9519156217575073","classic-planet-112","0.045969925820827484"
"15","8w8e0103","Policy distr","1.9454227685928345","classic-planet-112","0.04875598102807999"
"15","8w8e0103","Policy distr","1.9385712146759033","classic-planet-112","0.05154203623533249"
"15","8w8e0103","Policy distr","1.9313656091690063","classic-planet-112","0.05432809516787529"
"15","8w8e0103","Policy distr","1.923809289932251","classic-planet-112","0.05711415037512779"
"15","8w8e0103","Policy distr","1.9159072637557983","classic-planet-112","0.059900205582380295"
"15","8w8e0103","Policy distr","1.9076637029647827","classic-planet-112","0.0626862645149231"
"15","8w8e0103","Policy distr","1.8990833759307861","classic-planet-112","0.0654723197221756"
"15","8w8e0103","Policy distr","1.890170931816101","classic-planet-112","0.0682583749294281"
"15","8w8e0103","Policy distr","1.8809317350387573","classic-planet-112","0.0710444301366806"
"15","8w8e0103","Policy distr","1.8713710308074951","classic-planet-112","0.0738304853439331"
"15","8w8e0103","Policy distr","1.8614938259124756","classic-planet-112","0.07661654055118561"
"15","8w8e0103","Policy distr","1.8513059616088867","classic-planet-112","0.07940259575843811"
"15","8w8e0103","Policy distr","1.8408130407333374","classic-planet-112","0.08218865841627121"
"15","8w8e0103","Policy distr","1.8300206661224365","classic-planet-112","0.08497471362352371"
"15","8w8e0103","Policy distr","1.8189351558685303","classic-planet-112","0.08776076883077621"
"15","8w8e0103","Policy distr","1.8075627088546753","classic-planet-112","0.09054682403802872"
"15","8w8e0103","Policy distr","1.7959091663360596","classic-planet-112","0.09333287924528122"
"15","8w8e0103","Policy distr","1.7839808464050293","classic-planet-112","0.09611893445253372"
"15","8w8e0103","Policy distr","1.7717845439910889","classic-planet-112","0.09890498965978622"
"15","8w8e0103","Policy distr","1.7593269348144531","classic-planet-112","0.10169105231761932"
"15","8w8e0103","Policy distr","1.7466142177581787","classic-planet-112","0.10447710752487183"
"15","8w8e0103","Policy distr","1.7336540222167969","classic-planet-112","0.10726316273212433"
"15","8w8e0103","Policy distr","1.7204523086547852","classic-planet-112","0.11004921793937683"
"15","8w8e0103","Policy distr","1.7070168256759644","classic-planet-112","0.11283527314662933"
"15","8w8e0103","Policy distr","1.6933542490005493","classic-planet-112","0.11562132835388184"
"15","8w8e0103","Policy distr","1.679471731185913","classic-planet-112","0.11840738356113434"
"15","8w8e0103","Policy distr","1.6653765439987183","classic-planet-112","0.12119343876838684"
"15","8w8e0103","Policy distr","1.651076078414917","classic-planet-112","0.12397949397563934"
"15","8w8e0103","Policy distr","1.6365777254104614","classic-planet-112","0.12676554918289185"
"15","8w8e0103","Policy distr","1.6218886375427246","classic-planet-112","0.12955161929130554"
"15","8w8e0103","Policy distr","1.6070164442062378","classic-planet-112","0.13233765959739685"
"15","8w8e0103","Policy distr","1.591968297958374","classic-planet-112","0.13512372970581055"
"15","8w8e0103","Policy distr","1.5767524242401123","classic-planet-112","0.13790977001190186"
"15","8w8e0103","Policy distr","1.5613757371902466","classic-planet-112","0.14069584012031555"
"15","8w8e0103","Policy distr","1.5458459854125977","classic-planet-112","0.14348188042640686"
"15","8w8e0103","Policy distr","1.5301706790924072","classic-planet-112","0.14626795053482056"
"15","8w8e0103","Policy distr","1.514357566833496","classic-planet-112","0.14905399084091187"
"15","8w8e0103","Policy distr","1.4984139204025269","classic-planet-112","0.15184006094932556"
"15","8w8e0103","Policy distr","1.482348084449768","classic-planet-112","0.15462610125541687"
"15","8w8e0103","Policy distr","1.4661667346954346","classic-planet-112","0.15741217136383057"
"15","8w8e0103","Policy distr","1.4498777389526367","classic-planet-112","0.16019824147224426"
"15","8w8e0103","Policy distr","1.4334888458251953","classic-planet-112","0.16298428177833557"
"15","8w8e0103","Policy distr","1.417007565498352","classic-planet-112","0.16577035188674927"
"15","8w8e0103","Policy distr","1.400441288948059","classic-planet-112","0.16855639219284058"
"15","8w8e0103","Policy distr","1.3837971687316895","classic-planet-112","0.17134246230125427"
"15","8w8e0103","Policy distr","1.3670830726623535","classic-planet-112","0.17412850260734558"
"15","8w8e0103","Policy distr","1.3503060340881348","classic-planet-112","0.17691457271575928"
"15","8w8e0103","Policy distr","1.3334736824035645","classic-planet-112","0.17970061302185059"
"15","8w8e0103","Policy distr","1.316592812538147","classic-planet-112","0.18248668313026428"
"15","8w8e0103","Policy distr","1.2996711730957031","classic-planet-112","0.1852727234363556"
"15","8w8e0103","Policy distr","1.2827155590057373","classic-planet-112","0.1880587935447693"
"15","8w8e0103","Policy distr","1.2657328844070435","classic-planet-112","0.1908448338508606"
"15","8w8e0103","Policy distr","1.2487303018569946","classic-planet-112","0.1936309039592743"
"15","8w8e0103","Policy distr","1.2317148447036743","classic-planet-112","0.1964169442653656"
"15","8w8e0103","Policy distr","1.2146929502487183","classic-planet-112","0.1992030143737793"
"15","8w8e0103","Policy distr","1.1976715326309204","classic-planet-112","0.2019890695810318"
"15","8w8e0103","Policy distr","1.1806572675704956","classic-planet-112","0.2047751247882843"
"15","8w8e0103","Policy distr","1.16365647315979","classic-planet-112","0.207561194896698"
"15","8w8e0103","Policy distr","1.1466760635375977","classic-planet-112","0.2103472352027893"
"15","8w8e0103","Policy distr","1.1297215223312378","classic-planet-112","0.213133305311203"
"15","8w8e0103","Policy distr","1.1128000020980835","classic-planet-112","0.2159193456172943"
"15","8w8e0103","Policy distr","1.095916748046875","classic-planet-112","0.218705415725708"
"15","8w8e0103","Policy distr","1.0790783166885376","classic-planet-112","0.22149145603179932"
"15","8w8e0103","Policy distr","1.0622904300689697","classic-planet-112","0.224277526140213"
"15","8w8e0103","Policy distr","1.0455585718154907","classic-planet-112","0.22706356644630432"
"15","8w8e0103","Policy distr","1.0288887023925781","classic-planet-112","0.22984963655471802"
"15","8w8e0103","Policy distr","1.0122861862182617","classic-planet-112","0.23263567686080933"
"15","8w8e0103","Policy distr","0.9957562685012817","classic-planet-112","0.23542174696922302"
"15","8w8e0103","Policy distr","0.9793044924736023","classic-planet-112","0.23820778727531433"
"15","8w8e0103","Policy distr","0.9629356265068054","classic-planet-112","0.24099385738372803"
"15","8w8e0103","Policy distr","0.9466549158096313","classic-planet-112","0.24377989768981934"
"15","8w8e0103","Policy distr","0.9304670095443726","classic-planet-112","0.24656596779823303"
"15","8w8e0103","Policy distr","0.9143765568733215","classic-planet-112","0.24935203790664673"
"15","8w8e0103","Policy distr","0.8983885049819946","classic-planet-112","0.25213807821273804"
"15","8w8e0103","Policy distr","0.8825070858001709","classic-planet-112","0.25492411851882935"
"15","8w8e0103","Policy distr","0.866736114025116","classic-planet-112","0.25771018862724304"
"15","8w8e0103","Policy distr","0.8510803580284119","classic-planet-112","0.26049625873565674"
"15","8w8e0103","Policy distr","0.8355436325073242","classic-planet-112","0.26328229904174805"
"15","8w8e0103","Policy distr","0.8201298713684082","classic-planet-112","0.26606833934783936"
"15","8w8e0103","Policy distr","0.8048423528671265","classic-planet-112","0.26885443925857544"
"15","8w8e0103","Policy distr","0.7896853089332581","classic-planet-112","0.27164047956466675"
"15","8w8e0103","Policy distr","0.7746617794036865","classic-planet-112","0.27442651987075806"
"15","8w8e0103","Policy distr","0.7597751021385193","classic-planet-112","0.27721258997917175"
"15","8w8e0103","Policy distr","0.7450284361839294","classic-planet-112","0.27999866008758545"
"15","8w8e0103","Policy distr","0.7304248809814453","classic-planet-112","0.28278470039367676"
"15","8w8e0103","Policy distr","0.7159673571586609","classic-planet-112","0.28557074069976807"
"15","8w8e0103","Policy distr","0.701658308506012","classic-planet-112","0.28835681080818176"
"15","8w8e0103","Policy distr","0.6875004768371582","classic-planet-112","0.29114288091659546"
"15","8w8e0103","Policy distr","0.6734963655471802","classic-planet-112","0.29392892122268677"
"15","8w8e0103","Policy distr","0.6596482396125793","classic-planet-112","0.2967149615287781"
"15","8w8e0103","Policy distr","0.6459581255912781","classic-planet-112","0.2995010316371918"
"15","8w8e0103","Policy distr","0.6324280500411987","classic-planet-112","0.30228710174560547"
"15","8w8e0103","Policy distr","0.6190602779388428","classic-planet-112","0.3050731420516968"
"15","8w8e0103","Policy distr","0.6058562397956848","classic-planet-112","0.3078591823577881"
"15","8w8e0103","Policy distr","0.592817485332489","classic-planet-112","0.3106452524662018"
"15","8w8e0103","Policy distr","0.5799458026885986","classic-planet-112","0.3134313225746155"
"15","8w8e0103","Policy distr","0.5672423243522644","classic-planet-112","0.3162173628807068"
"15","8w8e0103","Policy distr","0.5547083616256714","classic-planet-112","0.3190034329891205"
"15","8w8e0103","Policy distr","0.5423451066017151","classic-planet-112","0.3217895030975342"
"15","8w8e0103","Policy distr","0.5301534533500671","classic-planet-112","0.3245755434036255"
"15","8w8e0103","Policy distr","0.5181344747543335","classic-planet-112","0.3273615837097168"
"15","8w8e0103","Policy distr","0.506288468837738","classic-planet-112","0.3301476538181305"
"15","8w8e0103","Policy distr","0.4946163594722748","classic-planet-112","0.3329337239265442"
"15","8w8e0103","Policy distr","0.48311880230903625","classic-planet-112","0.3357197642326355"
"15","8w8e0103","Policy distr","0.47179606556892395","classic-planet-112","0.3385058045387268"
"15","8w8e0103","Policy distr","0.46064823865890503","classic-planet-112","0.3412918746471405"
"15","8w8e0103","Policy distr","0.44967564940452576","classic-planet-112","0.3440779447555542"
"15","8w8e0103","Policy distr","0.43887850642204285","classic-planet-112","0.3468639850616455"
"15","8w8e0103","Policy distr","0.42825669050216675","classic-planet-112","0.3496500253677368"
"15","8w8e0103","Policy distr","0.41780999302864075","classic-planet-112","0.3524360954761505"
"15","8w8e0103","Policy distr","0.40753814578056335","classic-planet-112","0.3552221655845642"
"15","8w8e0103","Policy distr","0.3974410593509674","classic-planet-112","0.3580082058906555"
"15","8w8e0103","Policy distr","0.38751816749572754","classic-planet-112","0.3607942461967468"
"15","8w8e0103","Policy distr","0.37776878476142883","classic-planet-112","0.3635803461074829"
"15","8w8e0103","Policy distr","0.36819273233413696","classic-planet-112","0.3663663864135742"
"15","8w8e0103","Policy distr","0.3587890863418579","classic-planet-112","0.3691524267196655"
"15","8w8e0103","Policy distr","0.3495570421218872","classic-planet-112","0.3719384968280792"
"15","8w8e0103","Policy distr","0.34049567580223083","classic-planet-112","0.3747245669364929"
"15","8w8e0103","Policy distr","0.33160433173179626","classic-planet-112","0.37751060724258423"
"15","8w8e0103","Policy distr","0.32288190722465515","classic-planet-112","0.38029664754867554"
"15","8w8e0103","Policy distr","0.3143272399902344","classic-planet-112","0.38308271765708923"
"15","8w8e0103","Policy distr","0.3059392273426056","classic-planet-112","0.38586878776550293"
"15","8w8e0103","Policy distr","0.29771676659584045","classic-planet-112","0.38865482807159424"
"15","8w8e0103","Policy distr","0.2896585166454315","classic-planet-112","0.39144086837768555"
"15","8w8e0103","Policy distr","0.28176310658454895","classic-planet-112","0.39422693848609924"
"15","8w8e0103","Policy distr","0.2740291655063629","classic-planet-112","0.39701300859451294"
"15","8w8e0103","Policy distr","0.26645535230636597","classic-planet-112","0.39979904890060425"
"15","8w8e0103","Policy distr","0.2590400278568268","classic-planet-112","0.40258508920669556"
"15","8w8e0103","Policy distr","0.251781702041626","classic-planet-112","0.40537118911743164"
"15","8w8e0103","Policy distr","0.24467885494232178","classic-planet-112","0.40815722942352295"
"15","8w8e0103","Policy distr","0.23772983253002167","classic-planet-112","0.41094326972961426"
"15","8w8e0103","Policy distr","0.23093275725841522","classic-planet-112","0.41372933983802795"
"15","8w8e0103","Policy distr","0.22428610920906067","classic-planet-112","0.41651540994644165"
"15","8w8e0103","Policy distr","0.21778811514377594","classic-planet-112","0.41930145025253296"
"15","8w8e0103","Policy distr","0.2114369422197342","classic-planet-112","0.42208749055862427"
"15","8w8e0103","Policy distr","0.2052306979894638","classic-planet-112","0.42487356066703796"
"15","8w8e0103","Policy distr","0.19916754961013794","classic-planet-112","0.42765963077545166"
"15","8w8e0103","Policy distr","0.1932457536458969","classic-planet-112","0.43044567108154297"
"15","8w8e0103","Policy distr","0.1874632090330124","classic-planet-112","0.4332317113876343"
"15","8w8e0103","Policy distr","0.18181806802749634","classic-planet-112","0.436017781496048"
"15","8w8e0103","Policy distr","0.17630836367607117","classic-planet-112","0.43880385160446167"
"15","8w8e0103","Policy distr","0.17093215882778168","classic-planet-112","0.441589891910553"
"15","8w8e0103","Policy distr","0.16568738222122192","classic-planet-112","0.4443759322166443"
"15","8w8e0103","Policy distr","0.16057205200195312","classic-planet-112","0.447162002325058"
"15","8w8e0103","Policy distr","0.15558412671089172","classic-planet-112","0.4499480724334717"
"15","8w8e0103","Policy distr","0.15072162449359894","classic-planet-112","0.452734112739563"
"15","8w8e0103","Policy distr","0.14598247408866882","classic-planet-112","0.4555201828479767"
"15","8w8e0103","Policy distr","0.14136461913585663","classic-planet-112","0.4583062529563904"
"15","8w8e0103","Policy distr","0.13686606287956238","classic-planet-112","0.4610922932624817"
"15","8w8e0103","Policy distr","0.13248462975025177","classic-planet-112","0.463878333568573"
"15","8w8e0103","Policy distr","0.12821830809116364","classic-planet-112","0.4666644036769867"
"15","8w8e0103","Policy distr","0.124065101146698","classic-planet-112","0.4694504737854004"
"15","8w8e0103","Policy distr","0.12002292275428772","classic-planet-112","0.4722365140914917"
"15","8w8e0103","Policy distr","0.11608967185020447","classic-planet-112","0.475022554397583"
"15","8w8e0103","Policy distr","0.1122632846236229","classic-planet-112","0.4778086245059967"
"15","8w8e0103","Policy distr","0.10854170471429825","classic-planet-112","0.4805946946144104"
"15","8w8e0103","Policy distr","0.10492300242185593","classic-planet-112","0.4833807349205017"
"15","8w8e0103","Policy distr","0.1014050543308258","classic-planet-112","0.486166775226593"
"15","8w8e0103","Policy distr","0.09798579663038254","classic-planet-112","0.4889528453350067"
"15","8w8e0103","Policy distr","0.09466330707073212","classic-planet-112","0.4917389154434204"
"15","8w8e0103","Policy distr","0.09143557399511337","classic-planet-112","0.4945249557495117"
"15","8w8e0103","Policy distr","0.08830057829618454","classic-planet-112","0.4973110258579254"
"15","8w8e0103","Policy distr","0.08525633066892624","classic-planet-112","0.5000970959663391"
"15","8w8e0103","Policy distr","0.08230093866586685","classic-planet-112","0.5028831362724304"
"15","8w8e0103","Policy distr","0.07943244278430939","classic-planet-112","0.5056691765785217"
"15","8w8e0103","Policy distr","0.07664882391691208","classic-planet-112","0.5084552764892578"
"15","8w8e0103","Policy distr","0.07394832372665405","classic-planet-112","0.5112413167953491"
"15","8w8e0103","Policy distr","0.07132897526025772","classic-planet-112","0.5140273571014404"
"15","8w8e0103","Policy distr","0.06878891587257385","classic-planet-112","0.5168133974075317"
"15","8w8e0103","Policy distr","0.0663263276219368","classic-planet-112","0.519599437713623"
"15","8w8e0103","Policy distr","0.06393930315971375","classic-planet-112","0.5223855376243591"
"15","8w8e0103","Policy distr","0.06162618100643158","classic-planet-112","0.5251715779304504"
"15","8w8e0103","Policy distr","0.05938507989048958","classic-planet-112","0.5279576182365417"
"15","8w8e0103","Policy distr","0.05721420422196388","classic-planet-112","0.5307437181472778"
"15","8w8e0103","Policy distr","0.05511195585131645","classic-planet-112","0.5335297584533691"
"15","8w8e0103","Policy distr","0.053076520562171936","classic-planet-112","0.5363157987594604"
"15","8w8e0103","Policy distr","0.051106251776218414","classic-planet-112","0.5391018390655518"
"15","8w8e0103","Policy distr","0.04919943958520889","classic-planet-112","0.5418879389762878"
"15","8w8e0103","Policy distr","0.047354523092508316","classic-planet-112","0.5446739792823792"
"15","8w8e0103","Policy distr","0.04556986317038536","classic-planet-112","0.5474600195884705"
"15","8w8e0103","Policy distr","0.0438438355922699","classic-planet-112","0.5502461194992065"
"15","8w8e0103","Policy distr","0.042174942791461945","classic-planet-112","0.5530321598052979"
"15","8w8e0103","Policy distr","0.040561627596616745","classic-planet-112","0.5558182001113892"
"15","8w8e0103","Policy distr","0.03900239244103432","classic-planet-112","0.5586042404174805"
"15","8w8e0103","Policy distr","0.037495724856853485","classic-planet-112","0.5613902807235718"
"15","8w8e0103","Policy distr","0.03604017198085785","classic-planet-112","0.5641763806343079"
"15","8w8e0103","Policy distr","0.034634366631507874","classic-planet-112","0.5669624209403992"
"15","8w8e0103","Policy distr","0.033276889473199844","classic-planet-112","0.5697484612464905"
"15","8w8e0103","Policy distr","0.03196629136800766","classic-planet-112","0.5725345611572266"
"15","8w8e0103","Policy distr","0.03070133924484253","classic-planet-112","0.5753206014633179"
"15","8w8e0103","Policy distr","0.02948066219687462","classic-planet-112","0.5781066417694092"
"15","8w8e0103","Policy distr","0.028302974998950958","classic-planet-112","0.5808926820755005"
"15","8w8e0103","Policy distr","0.027167009189724922","classic-planet-112","0.5836787223815918"
"15","8w8e0103","Policy distr","0.026071496307849884","classic-planet-112","0.5864648222923279"
"15","8w8e0103","Policy distr","0.025015274062752724","classic-planet-112","0.5892508625984192"
"15","8w8e0103","Policy distr","0.023997124284505844","classic-planet-112","0.5920369625091553"
"15","8w8e0103","Policy distr","0.023015925660729408","classic-planet-112","0.5948230028152466"
"15","8w8e0103","Policy distr","0.022070512175559998","classic-planet-112","0.5976090431213379"
"15","8w8e0103","Policy distr","0.02115979604423046","classic-planet-112","0.6003950834274292"
"15","8w8e0103","Policy distr","0.020282672718167305","classic-planet-112","0.6031811237335205"
"15","8w8e0103","Policy distr","0.019438089802861214","classic-planet-112","0.6059672236442566"
"15","8w8e0103","Policy distr","0.018625034019351006","classic-planet-112","0.6087532639503479"
"15","8w8e0103","Policy distr","0.017842497676610947","classic-planet-112","0.6115393042564392"
"15","8w8e0103","Policy distr","0.017089465633034706","classic-planet-112","0.6143254041671753"
"15","8w8e0103","Policy distr","0.01636502332985401","classic-planet-112","0.6171114444732666"
"15","8w8e0103","Policy distr","0.015668218955397606","classic-planet-112","0.6198974847793579"
"15","8w8e0103","Policy distr","0.014998153783380985","classic-planet-112","0.6226835250854492"
"15","8w8e0103","Policy distr","0.014353923499584198","classic-planet-112","0.6254695653915405"
"15","8w8e0103","Policy distr","0.013734660111367702","classic-planet-112","0.6282556653022766"
"15","8w8e0103","Policy distr","0.013139549642801285","classic-planet-112","0.6310417056083679"
"15","8w8e0103","Policy distr","0.012567750178277493","classic-planet-112","0.633827805519104"
"15","8w8e0103","Policy distr","0.012018488720059395","classic-planet-112","0.6366138458251953"
"15","8w8e0103","Policy distr","0.011490982957184315","classic-planet-112","0.6393998861312866"
"15","8w8e0103","Policy distr","0.010984474793076515","classic-planet-112","0.6421859264373779"
"15","8w8e0103","Policy distr","0.010498235002160072","classic-planet-112","0.6449719667434692"
"15","8w8e0103","Policy distr","0.010031543672084808","classic-planet-112","0.6477580666542053"
"15","8w8e0103","Policy distr","0.009583725593984127","classic-planet-112","0.6505441069602966"
"15","8w8e0103","Policy distr","0.009154108352959156","classic-planet-112","0.6533301472663879"
"15","8w8e0103","Policy distr","0.008742027916014194","classic-planet-112","0.656116247177124"
"15","8w8e0103","Policy distr","0.00834687054157257","classic-planet-112","0.6589022874832153"
"15","8w8e0103","Policy distr","0.007968012243509293","classic-planet-112","0.6616883277893066"
"15","8w8e0103","Policy distr","0.007604856509715319","classic-planet-112","0.664474368095398"
"15","8w8e0103","Policy distr","0.007256832905113697","classic-planet-112","0.6672604084014893"
"15","8w8e0103","Policy distr","0.006923369597643614","classic-planet-112","0.6700465083122253"
"15","8w8e0103","Policy distr","0.00660394411534071","classic-planet-112","0.6728325486183167"
"15","8w8e0103","Policy distr","0.006298009771853685","classic-planet-112","0.6756186485290527"
"15","8w8e0103","Policy distr","0.006005082279443741","classic-planet-112","0.678404688835144"
"15","8w8e0103","Policy distr","0.005724654998630285","classic-planet-112","0.6811907291412354"
"15","8w8e0103","Policy distr","0.005456256214529276","classic-planet-112","0.6839767694473267"
"15","8w8e0103","Policy distr","0.005199420265853405","classic-planet-112","0.686762809753418"
"15","8w8e0103","Policy distr","0.004953697789460421","classic-planet-112","0.689548909664154"
"15","8w8e0103","Policy distr","0.0047186678275465965","classic-planet-112","0.6923349499702454"
"15","8w8e0103","Policy distr","0.004493909887969494","classic-planet-112","0.6951209902763367"

==> plot_scripts/data/action_distributions/walker/walker_900k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.3458210527896881"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.3444349765777588"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.34304893016815186"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.3416628837585449"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.340276837348938"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.33889076113700867"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.33750471472740173"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.3361186385154724"
"15","8w8e0103","Action distr","0.013047536226344173","classic-planet-112","-0.3347325921058655"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.33334654569625854"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.3319604992866516"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.3305744230747223"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.32918837666511536"
"15","8w8e0103","Action distr","0.013047536226344173","classic-planet-112","-0.32780230045318604"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.3264162540435791"
"15","8w8e0103","Action distr","0.013047536226344173","classic-planet-112","-0.32503020763397217"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.32364416122436523"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.3222580850124359"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.320872038602829"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.31948596239089966"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.3180999159812927"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.3167138695716858"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.31532782316207886"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.31394174695014954"
"15","8w8e0103","Action distr","0.013047536226344173","classic-planet-112","-0.3125557005405426"
"15","8w8e0103","Action distr","0.013047536226344173","classic-planet-112","-0.3111696243286133"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.30978357791900635"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.3083975315093994"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.3070114850997925"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.30562540888786316"
"15","8w8e0103","Action distr","0.013047536226344173","classic-planet-112","-0.3042393624782562"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.3028532862663269"
"15","8w8e0103","Action distr","0.013047536226344173","classic-planet-112","-0.30146723985671997"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.30008119344711304"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.2986951470375061"
"15","8w8e0103","Action distr","1.5657043471613008","classic-planet-112","-0.2973090708255768"
"15","8w8e0103","Action distr","0.03914260867903252","classic-planet-112","-0.29592302441596985"
"15","8w8e0103","Action distr","0.06523768113172086","classic-planet-112","-0.2945369482040405"
"15","8w8e0103","Action distr","0.05219014490537669","classic-planet-112","-0.2931509017944336"
"15","8w8e0103","Action distr","0.0913327535844092","classic-planet-112","-0.29176485538482666"
"15","8w8e0103","Action distr","0.07828521735806504","classic-planet-112","-0.2903788089752197"
"15","8w8e0103","Action distr","0.07828521735806504","classic-planet-112","-0.2889927327632904"
"15","8w8e0103","Action distr","0.07828521735806504","classic-planet-112","-0.28760668635368347"
"15","8w8e0103","Action distr","0.0913327535844092","classic-planet-112","-0.28622061014175415"
"15","8w8e0103","Action distr","0.0913327535844092","classic-planet-112","-0.2848345637321472"
"15","8w8e0103","Action distr","0.11742782603709756","classic-planet-112","-0.2834485173225403"
"15","8w8e0103","Action distr","0.0913327535844092","classic-planet-112","-0.28206247091293335"
"15","8w8e0103","Action distr","0.03914260867903252","classic-planet-112","-0.28067639470100403"
"15","8w8e0103","Action distr","0.07828521735806504","classic-planet-112","-0.2792903482913971"
"15","8w8e0103","Action distr","0.03914260867903252","classic-planet-112","-0.2779042720794678"
"15","8w8e0103","Action distr","0.11742782603709756","classic-planet-112","-0.27651822566986084"
"15","8w8e0103","Action distr","0.03914260867903252","classic-planet-112","-0.2751321792602539"
"15","8w8e0103","Action distr","0.13047536226344172","classic-planet-112","-0.273746132850647"
"15","8w8e0103","Action distr","0.13047536226344172","classic-planet-112","-0.27236008644104004"
"15","8w8e0103","Action distr","0.11742782603709756","classic-planet-112","-0.2709740102291107"
"15","8w8e0103","Action distr","0.06523768113172086","classic-planet-112","-0.2695879638195038"
"15","8w8e0103","Action distr","0.13047536226344172","classic-planet-112","-0.26820188760757446"
"15","8w8e0103","Action distr","0.07828521735806504","classic-planet-112","-0.26681584119796753"
"15","8w8e0103","Action distr","0.026095072452688346","classic-planet-112","-0.2654297947883606"
"15","8w8e0103","Action distr","0.10438028981075338","classic-planet-112","-0.26404374837875366"
"15","8w8e0103","Action distr","0.10438028981075338","classic-planet-112","-0.26265767216682434"
"15","8w8e0103","Action distr","0.07828521735806504","classic-planet-112","-0.2612716257572174"
"15","8w8e0103","Action distr","0.07828521735806504","classic-planet-112","-0.2598855495452881"
"15","8w8e0103","Action distr","0.11742782603709756","classic-planet-112","-0.25849950313568115"
"15","8w8e0103","Action distr","0.13047536226344172","classic-planet-112","-0.2571134567260742"
"15","8w8e0103","Action distr","0.13047536226344172","classic-planet-112","-0.2557274103164673"
"15","8w8e0103","Action distr","0.15657043471613008","classic-planet-112","-0.25434133410453796"
"15","8w8e0103","Action distr","0.1435228984897859","classic-planet-112","-0.25295528769493103"
"15","8w8e0103","Action distr","0.16961797094247424","classic-planet-112","-0.2515692114830017"
"15","8w8e0103","Action distr","0.1957130433951626","classic-planet-112","-0.2501831650733948"
"15","8w8e0103","Action distr","0.0913327535844092","classic-planet-112","-0.24879711866378784"
"15","8w8e0103","Action distr","0.1435228984897859","classic-planet-112","-0.24741104245185852"
"15","8w8e0103","Action distr","0.16961797094247424","classic-planet-112","-0.2460249960422516"
"15","8w8e0103","Action distr","0.20876057962150676","classic-planet-112","-0.24463894963264465"
"15","8w8e0103","Action distr","0.2479031883005393","classic-planet-112","-0.24325287342071533"
"15","8w8e0103","Action distr","0.16961797094247424","classic-planet-112","-0.2418668270111084"
"15","8w8e0103","Action distr","0.26095072452688345","classic-planet-112","-0.24048078060150146"
"15","8w8e0103","Action distr","0.22180811584785096","classic-planet-112","-0.23909470438957214"
"15","8w8e0103","Action distr","0.13047536226344172","classic-planet-112","-0.2377086579799652"
"15","8w8e0103","Action distr","0.16961797094247424","classic-planet-112","-0.23632261157035828"
"15","8w8e0103","Action distr","0.1957130433951626","classic-planet-112","-0.23493653535842896"
"15","8w8e0103","Action distr","0.1957130433951626","classic-planet-112","-0.23355048894882202"
"15","8w8e0103","Action distr","0.1435228984897859","classic-planet-112","-0.2321644425392151"
"15","8w8e0103","Action distr","0.23485565207419512","classic-planet-112","-0.23077836632728577"
"15","8w8e0103","Action distr","0.32618840565860435","classic-planet-112","-0.22939231991767883"
"15","8w8e0103","Action distr","0.31314086943226016","classic-planet-112","-0.2280062735080719"
"15","8w8e0103","Action distr","0.1957130433951626","classic-planet-112","-0.22662019729614258"
"15","8w8e0103","Action distr","0.23485565207419512","classic-planet-112","-0.22523415088653564"
"15","8w8e0103","Action distr","0.2870457969795718","classic-planet-112","-0.2238481044769287"
"15","8w8e0103","Action distr","0.3653310143376368","classic-planet-112","-0.2224620282649994"
"15","8w8e0103","Action distr","0.37837855056398106","classic-planet-112","-0.22107598185539246"
"15","8w8e0103","Action distr","0.2870457969795718","classic-planet-112","-0.21968993544578552"
"15","8w8e0103","Action distr","0.3392359418849485","classic-planet-112","-0.2183038592338562"
"15","8w8e0103","Action distr","0.23485565207419512","classic-planet-112","-0.21691781282424927"
"15","8w8e0103","Action distr","0.3522834781112927","classic-planet-112","-0.21553176641464233"
"15","8w8e0103","Action distr","0.2870457969795718","classic-planet-112","-0.214145690202713"
"15","8w8e0103","Action distr","0.4436162316957019","classic-planet-112","-0.21275964379310608"
"15","8w8e0103","Action distr","0.4044736230166694","classic-planet-112","-0.21137359738349915"
"15","8w8e0103","Action distr","0.3392359418849485","classic-planet-112","-0.20998752117156982"
"15","8w8e0103","Action distr","0.4044736230166694","classic-planet-112","-0.2086014747619629"
"15","8w8e0103","Action distr","0.3653310143376368","classic-planet-112","-0.20721542835235596"
"15","8w8e0103","Action distr","0.3522834781112927","classic-planet-112","-0.20582935214042664"
"15","8w8e0103","Action distr","0.46971130414839024","classic-planet-112","-0.2044433057308197"
"15","8w8e0103","Action distr","0.37837855056398106","classic-planet-112","-0.20305725932121277"
"15","8w8e0103","Action distr","0.46971130414839024","classic-planet-112","-0.20167118310928345"
"15","8w8e0103","Action distr","0.5740915939591436","classic-planet-112","-0.2002851366996765"
"15","8w8e0103","Action distr","0.3392359418849485","classic-planet-112","-0.19889909029006958"
"15","8w8e0103","Action distr","0.5871391301854878","classic-planet-112","-0.19751301407814026"
"15","8w8e0103","Action distr","0.6262817388645203","classic-planet-112","-0.19612696766853333"
"15","8w8e0103","Action distr","0.7045669562225854","classic-planet-112","-0.1947409212589264"
"15","8w8e0103","Action distr","0.5349489852801111","classic-planet-112","-0.19335484504699707"
"15","8w8e0103","Action distr","0.5219014490537669","classic-planet-112","-0.19196879863739014"
"15","8w8e0103","Action distr","0.46971130414839024","classic-planet-112","-0.1905827522277832"
"15","8w8e0103","Action distr","0.5610440577327994","classic-planet-112","-0.18919667601585388"
"15","8w8e0103","Action distr","0.6262817388645203","classic-planet-112","-0.18781062960624695"
"15","8w8e0103","Action distr","0.7698046373543062","classic-planet-112","-0.18642458319664001"
"15","8w8e0103","Action distr","0.7698046373543062","classic-planet-112","-0.1850385069847107"
"15","8w8e0103","Action distr","0.7306620286752736","classic-planet-112","-0.18365246057510376"
"15","8w8e0103","Action distr","0.8611373909387156","classic-planet-112","-0.18226641416549683"
"15","8w8e0103","Action distr","0.7176144924489296","classic-planet-112","-0.1808803379535675"
"15","8w8e0103","Action distr","0.8089472460333388","classic-planet-112","-0.17949429154396057"
"15","8w8e0103","Action distr","0.8611373909387156","classic-planet-112","-0.17810824513435364"
"15","8w8e0103","Action distr","0.8611373909387156","classic-planet-112","-0.17672216892242432"
"15","8w8e0103","Action distr","0.7306620286752736","classic-planet-112","-0.17533612251281738"
"15","8w8e0103","Action distr","0.9916127532021572","classic-planet-112","-0.17395007610321045"
"15","8w8e0103","Action distr","0.9394226082967805","classic-planet-112","-0.17256399989128113"
"15","8w8e0103","Action distr","0.7176144924489296","classic-planet-112","-0.1711779534816742"
"15","8w8e0103","Action distr","0.8089472460333388","classic-planet-112","-0.16979190707206726"
"15","8w8e0103","Action distr","0.8480898547123713","classic-planet-112","-0.16840583086013794"
"15","8w8e0103","Action distr","1.1873257965973196","classic-planet-112","-0.167019784450531"
"15","8w8e0103","Action distr","0.8741849271650596","classic-planet-112","-0.16563373804092407"
"15","8w8e0103","Action distr","1.0438028981075338","classic-planet-112","-0.16424766182899475"
"15","8w8e0103","Action distr","0.978565216975813","classic-planet-112","-0.16286161541938782"
"15","8w8e0103","Action distr","0.9524701445231246","classic-planet-112","-0.16147556900978088"
"15","8w8e0103","Action distr","1.1612307241446314","classic-planet-112","-0.16008949279785156"
"15","8w8e0103","Action distr","1.0829455067865663","classic-planet-112","-0.15870344638824463"
"15","8w8e0103","Action distr","1.0698979705602223","classic-planet-112","-0.1573173999786377"
"15","8w8e0103","Action distr","1.2917060864080732","classic-planet-112","-0.15593132376670837"
"15","8w8e0103","Action distr","1.148183187918287","classic-planet-112","-0.15454527735710144"
"15","8w8e0103","Action distr","1.1742782603709756","classic-planet-112","-0.1531592309474945"
"15","8w8e0103","Action distr","1.0829455067865663","classic-planet-112","-0.15177315473556519"
"15","8w8e0103","Action distr","1.1220881154655988","classic-planet-112","-0.15038710832595825"
"15","8w8e0103","Action distr","1.3178011588607617","classic-planet-112","-0.14900106191635132"
"15","8w8e0103","Action distr","1.0046602894285013","classic-planet-112","-0.147614985704422"
"15","8w8e0103","Action distr","1.3699913037661382","classic-planet-112","-0.14622893929481506"
"15","8w8e0103","Action distr","1.3960863762188265","classic-planet-112","-0.14484289288520813"
"15","8w8e0103","Action distr","1.448276521124203","classic-planet-112","-0.1434568166732788"
"15","8w8e0103","Action distr","1.135135651691943","classic-planet-112","-0.14207077026367188"
"15","8w8e0103","Action distr","1.265611013955385","classic-planet-112","-0.14068472385406494"
"15","8w8e0103","Action distr","1.5396092747086123","classic-planet-112","-0.13929866254329681"
"15","8w8e0103","Action distr","1.1612307241446314","classic-planet-112","-0.1379126012325287"
"15","8w8e0103","Action distr","1.2264684052763524","classic-planet-112","-0.13652655482292175"
"15","8w8e0103","Action distr","1.2134208690500081","classic-planet-112","-0.13514049351215363"
"15","8w8e0103","Action distr","1.4352289848978592","classic-planet-112","-0.1337544322013855"
"15","8w8e0103","Action distr","1.5526568109349566","classic-planet-112","-0.13236838579177856"
"15","8w8e0103","Action distr","1.578751883387645","classic-planet-112","-0.13098232448101044"
"15","8w8e0103","Action distr","1.5396092747086123","classic-planet-112","-0.1295962631702423"
"15","8w8e0103","Action distr","1.7092272456510869","classic-planet-112","-0.12821021676063538"
"15","8w8e0103","Action distr","1.6048469558403333","classic-planet-112","-0.12682415544986725"
"15","8w8e0103","Action distr","1.7614173905564634","classic-planet-112","-0.12543809413909912"
"15","8w8e0103","Action distr","1.722274781877431","classic-planet-112","-0.12405204027891159"
"15","8w8e0103","Action distr","1.735322318103775","classic-planet-112","-0.12266598641872406"
"15","8w8e0103","Action distr","2.0223681150833466","classic-planet-112","-0.12127992510795593"
"15","8w8e0103","Action distr","1.7744649267828076","classic-planet-112","-0.1198938712477684"
"15","8w8e0103","Action distr","2.0223681150833466","classic-planet-112","-0.11850781738758087"
"15","8w8e0103","Action distr","1.9701779701779703","classic-planet-112","-0.11712175607681274"
"15","8w8e0103","Action distr","1.9832255064043145","classic-planet-112","-0.11573570221662521"
"15","8w8e0103","Action distr","1.891892752819905","classic-planet-112","-0.11434964835643768"
"15","8w8e0103","Action distr","2.0093205788570025","classic-planet-112","-0.11296358704566956"
"15","8w8e0103","Action distr","2.1267484048941","classic-planet-112","-0.11157753318548203"
"15","8w8e0103","Action distr","2.3094139120629187","classic-planet-112","-0.1101914793252945"
"15","8w8e0103","Action distr","2.035415651309691","classic-planet-112","-0.10880541801452637"
"15","8w8e0103","Action distr","2.178938549799477","classic-planet-112","-0.10741936415433884"
"15","8w8e0103","Action distr","1.9701779701779703","classic-planet-112","-0.1060333102941513"
"15","8w8e0103","Action distr","2.413794201873672","classic-planet-112","-0.10464724898338318"
"15","8w8e0103","Action distr","2.0876057962150676","classic-planet-112","-0.10326119512319565"
"15","8w8e0103","Action distr","2.5573171003634583","classic-planet-112","-0.10187514126300812"
"15","8w8e0103","Action distr","2.544269564137114","classic-planet-112","-0.10048907995223999"
"15","8w8e0103","Action distr","2.270271303383886","classic-planet-112","-0.09910302609205246"
"15","8w8e0103","Action distr","2.3094139120629187","classic-planet-112","-0.09771697223186493"
"15","8w8e0103","Action distr","2.5181744916844253","classic-planet-112","-0.0963309109210968"
"15","8w8e0103","Action distr","2.413794201873672","classic-planet-112","-0.09494485706090927"
"15","8w8e0103","Action distr","2.335508984515607","classic-planet-112","-0.09355880320072174"
"15","8w8e0103","Action distr","2.609507245268835","classic-planet-112","-0.09217274188995361"
"15","8w8e0103","Action distr","2.257223767157542","classic-planet-112","-0.09078668802976608"
"15","8w8e0103","Action distr","2.779125216211309","classic-planet-112","-0.08940063416957855"
"15","8w8e0103","Action distr","2.726935071305932","classic-planet-112","-0.08801457285881042"
"15","8w8e0103","Action distr","2.8704579697957184","classic-planet-112","-0.0866285189986229"
"15","8w8e0103","Action distr","2.5964597090424903","classic-planet-112","-0.08524246513843536"
"15","8w8e0103","Action distr","2.792172752437653","classic-planet-112","-0.08385640382766724"
"15","8w8e0103","Action distr","2.5834121728161463","classic-planet-112","-0.0824703499674797"
"15","8w8e0103","Action distr","2.766077679984965","classic-planet-112","-0.08108429610729218"
"15","8w8e0103","Action distr","2.6877924626269","classic-planet-112","-0.07969823479652405"
"15","8w8e0103","Action distr","2.713887535079588","classic-planet-112","-0.07831218093633652"
"15","8w8e0103","Action distr","2.792172752437653","classic-planet-112","-0.07692612707614899"
"15","8w8e0103","Action distr","3.0400759407381925","classic-planet-112","-0.07554006576538086"
"15","8w8e0103","Action distr","2.9878857958328155","classic-planet-112","-0.07415401190519333"
"15","8w8e0103","Action distr","2.8835055060220625","classic-planet-112","-0.0727679580450058"
"15","8w8e0103","Action distr","3.118361158096257","classic-planet-112","-0.07138189673423767"
"15","8w8e0103","Action distr","3.1444562305489456","classic-planet-112","-0.06999584287405014"
"15","8w8e0103","Action distr","3.066171013190881","classic-planet-112","-0.06860978901386261"
"15","8w8e0103","Action distr","3.1444562305489456","classic-planet-112","-0.06722372770309448"
"15","8w8e0103","Action distr","3.222741447907011","classic-planet-112","-0.06583768129348755"
"15","8w8e0103","Action distr","3.1444562305489456","classic-planet-112","-0.06445161998271942"
"15","8w8e0103","Action distr","3.274931592812387","classic-planet-112","-0.0630655586719513"
"15","8w8e0103","Action distr","3.4184544913021737","classic-planet-112","-0.06167950481176376"
"15","8w8e0103","Action distr","3.2488365203596987","classic-planet-112","-0.06029345095157623"
"15","8w8e0103","Action distr","3.509787244886583","classic-planet-112","-0.058907393366098404"
"15","8w8e0103","Action distr","3.222741447907011","classic-planet-112","-0.057521335780620575"
"15","8w8e0103","Action distr","3.731595360734434","classic-planet-112","-0.056135281920433044"
"15","8w8e0103","Action distr","3.7185478245080894","classic-planet-112","-0.054749224334955215"
"15","8w8e0103","Action distr","3.327121737717764","classic-planet-112","-0.053363166749477386"
"15","8w8e0103","Action distr","3.5619773897919593","classic-planet-112","-0.051977112889289856"
"15","8w8e0103","Action distr","3.692452752055401","classic-planet-112","-0.05059105530381203"
"15","8w8e0103","Action distr","3.4315020275285173","classic-planet-112","-0.0492049977183342"
"15","8w8e0103","Action distr","3.6663576796027124","classic-planet-112","-0.04781894385814667"
"15","8w8e0103","Action distr","3.8620707229978755","classic-planet-112","-0.04643288627266884"
"15","8w8e0103","Action distr","3.953403476582284","classic-planet-112","-0.04504682868719101"
"15","8w8e0103","Action distr","3.992546085261317","classic-planet-112","-0.04366077482700348"
"15","8w8e0103","Action distr","3.575024926018304","classic-planet-112","-0.04227471724152565"
"15","8w8e0103","Action distr","3.953403476582284","classic-planet-112","-0.04088865965604782"
"15","8w8e0103","Action distr","3.8098805780924985","classic-planet-112","-0.03950260579586029"
"15","8w8e0103","Action distr","3.966451012808629","classic-planet-112","-0.03811654821038246"
"15","8w8e0103","Action distr","3.9273084041295965","classic-planet-112","-0.03673049062490463"
"15","8w8e0103","Action distr","3.796833041866155","classic-planet-112","-0.0353444367647171"
"15","8w8e0103","Action distr","3.796833041866155","classic-planet-112","-0.03395837917923927"
"15","8w8e0103","Action distr","4.0055936214876615","classic-planet-112","-0.032572321593761444"
"15","8w8e0103","Action distr","3.9403559403559405","classic-planet-112","-0.031186267733573914"
"15","8w8e0103","Action distr","4.162164056203792","classic-planet-112","-0.029800210148096085"
"15","8w8e0103","Action distr","4.0838788388457266","classic-planet-112","-0.028414154425263405"
"15","8w8e0103","Action distr","3.9794985490349726","classic-planet-112","-0.027028098702430725"
"15","8w8e0103","Action distr","4.423114780730675","classic-planet-112","-0.025642041116952896"
"15","8w8e0103","Action distr","3.914260867903252","classic-planet-112","-0.024255985394120216"
"15","8w8e0103","Action distr","3.679405215829057","classic-planet-112","-0.022869929671287537"
"15","8w8e0103","Action distr","4.070831302619382","classic-planet-112","-0.021483872085809708"
"15","8w8e0103","Action distr","4.09692637507207","classic-planet-112","-0.020097816362977028"
"15","8w8e0103","Action distr","4.331782027146265","classic-planet-112","-0.018711760640144348"
"15","8w8e0103","Action distr","4.0055936214876615","classic-planet-112","-0.01732570305466652"
"15","8w8e0103","Action distr","3.5619773897919593","classic-planet-112","-0.01593964733183384"
"15","8w8e0103","Action distr","4.410067244504331","classic-planet-112","-0.01455359160900116"
"15","8w8e0103","Action distr","4.018641157714005","classic-planet-112","-0.013167534954845905"
"15","8w8e0103","Action distr","3.966451012808629","classic-planet-112","-0.011781478300690651"
"15","8w8e0103","Action distr","3.966451012808629","classic-planet-112","-0.010395422577857971"
"15","8w8e0103","Action distr","4.0577837663930385","classic-planet-112","-0.009009365923702717"
"15","8w8e0103","Action distr","4.527495070541428","classic-planet-112","-0.00762330973520875"
"15","8w8e0103","Action distr","4.240449273561856","classic-planet-112","-0.006237253546714783"
"15","8w8e0103","Action distr","3.966451012808629","classic-planet-112","-0.004851196892559528"
"15","8w8e0103","Action distr","4.044736230166693","classic-planet-112","-0.0034651407040655613"
"15","8w8e0103","Action distr","4.631875360352182","classic-planet-112","-0.0020790845155715942"
"15","8w8e0103","Action distr","4.162164056203792","classic-planet-112","-0.0006930281524546444"
"15","8w8e0103","Action distr","4.397019708277986","classic-planet-112","0.0006930281524546444"
"15","8w8e0103","Action distr","4.475304925636052","classic-planet-112","0.0020790845155715942"
"15","8w8e0103","Action distr","4.0055936214876615","classic-planet-112","0.0034651407040655613"
"15","8w8e0103","Action distr","4.318734490919922","classic-planet-112","0.004851196892559528"
"15","8w8e0103","Action distr","4.410067244504331","classic-planet-112","0.006237253546714783"
"15","8w8e0103","Action distr","3.9794985490349726","classic-planet-112","0.00762330973520875"
"15","8w8e0103","Action distr","4.149116519977447","classic-planet-112","0.009009365923702717"
"15","8w8e0103","Action distr","4.070831302619382","classic-planet-112","0.010395422577857971"
"15","8w8e0103","Action distr","4.0577837663930385","classic-planet-112","0.011781478300690651"
"15","8w8e0103","Action distr","3.4836921724338943","classic-planet-112","0.013167534954845905"
"15","8w8e0103","Action distr","4.18825912865648","classic-planet-112","0.01455359160900116"
"15","8w8e0103","Action distr","4.149116519977447","classic-planet-112","0.01593964733183384"
"15","8w8e0103","Action distr","3.796833041866155","classic-planet-112","0.01732570305466652"
"15","8w8e0103","Action distr","4.0577837663930385","classic-planet-112","0.018711760640144348"
"15","8w8e0103","Action distr","4.09692637507207","classic-planet-112","0.020097816362977028"
"15","8w8e0103","Action distr","3.966451012808629","classic-planet-112","0.021483872085809708"
"15","8w8e0103","Action distr","3.78378550563981","classic-planet-112","0.022869929671287537"
"15","8w8e0103","Action distr","3.6011199984709914","classic-planet-112","0.024255985394120216"
"15","8w8e0103","Action distr","4.201306664882824","classic-planet-112","0.025642041116952896"
"15","8w8e0103","Action distr","4.370924635825298","classic-planet-112","0.027028098702430725"
"15","8w8e0103","Action distr","3.9273084041295965","classic-planet-112","0.028414154425263405"
"15","8w8e0103","Action distr","3.835975650545187","classic-planet-112","0.029800210148096085"
"15","8w8e0103","Action distr","3.9794985490349726","classic-planet-112","0.031186267733573914"
"15","8w8e0103","Action distr","3.1444562305489456","classic-planet-112","0.032572321593761444"
"15","8w8e0103","Action distr","3.47064463620755","classic-planet-112","0.03395837917923927"
"15","8w8e0103","Action distr","3.47064463620755","classic-planet-112","0.0353444367647171"
"15","8w8e0103","Action distr","3.47064463620755","classic-planet-112","0.03673049062490463"
"15","8w8e0103","Action distr","3.692452752055401","classic-planet-112","0.03811654821038246"
"15","8w8e0103","Action distr","4.09692637507207","classic-planet-112","0.03950260579586029"
"15","8w8e0103","Action distr","3.7185478245080894","classic-planet-112","0.04088865965604782"
"15","8w8e0103","Action distr","3.953403476582284","classic-planet-112","0.04227471724152565"
"15","8w8e0103","Action distr","3.9273084041295965","classic-planet-112","0.04366077482700348"
"15","8w8e0103","Action distr","3.9273084041295965","classic-planet-112","0.04504682868719101"
"15","8w8e0103","Action distr","3.222741447907011","classic-planet-112","0.04643288627266884"
"15","8w8e0103","Action distr","3.7055002882817454","classic-planet-112","0.04781894385814667"
"15","8w8e0103","Action distr","4.03168869394035","classic-planet-112","0.0492049977183342"
"15","8w8e0103","Action distr","3.6402626071500244","classic-planet-112","0.05059105530381203"
"15","8w8e0103","Action distr","3.4054069550758292","classic-planet-112","0.051977112889289856"
"15","8w8e0103","Action distr","3.9403559403559405","classic-planet-112","0.053363166749477386"
"15","8w8e0103","Action distr","3.2879791290387317","classic-planet-112","0.054749224334955215"
"15","8w8e0103","Action distr","3.47064463620755","classic-planet-112","0.056135281920433044"
"15","8w8e0103","Action distr","3.535882317339271","classic-planet-112","0.057521335780620575"
"15","8w8e0103","Action distr","3.4836921724338943","classic-planet-112","0.058907393366098404"
"15","8w8e0103","Action distr","3.066171013190881","classic-planet-112","0.06029345095157623"
"15","8w8e0103","Action distr","3.379311882623141","classic-planet-112","0.06167950481176376"
"15","8w8e0103","Action distr","3.379311882623141","classic-planet-112","0.0630655586719513"
"15","8w8e0103","Action distr","2.8313153611166855","classic-planet-112","0.06445161998271942"
"15","8w8e0103","Action distr","3.7707379694134664","classic-planet-112","0.06583768129348755"
"15","8w8e0103","Action distr","2.961790723380127","classic-planet-112","0.06722372770309448"
"15","8w8e0103","Action distr","3.327121737717764","classic-planet-112","0.06860978901386261"
"15","8w8e0103","Action distr","3.0792185494172246","classic-planet-112","0.06999584287405014"
"15","8w8e0103","Action distr","2.961790723380127","classic-planet-112","0.07138189673423767"
"15","8w8e0103","Action distr","3.013980868285504","classic-planet-112","0.0727679580450058"
"15","8w8e0103","Action distr","3.2618840565860436","classic-planet-112","0.07415401190519333"
"15","8w8e0103","Action distr","3.2096939116806666","classic-planet-112","0.07554006576538086"
"15","8w8e0103","Action distr","2.9748382596064715","classic-planet-112","0.07692612707614899"
"15","8w8e0103","Action distr","2.9226481147010945","classic-planet-112","0.07831218093633652"
"15","8w8e0103","Action distr","3.1966463754543226","classic-planet-112","0.07969823479652405"
"15","8w8e0103","Action distr","3.222741447907011","classic-planet-112","0.08108429610729218"
"15","8w8e0103","Action distr","3.105313621869913","classic-planet-112","0.0824703499674797"
"15","8w8e0103","Action distr","2.726935071305932","classic-planet-112","0.08385640382766724"
"15","8w8e0103","Action distr","2.6616973901742114","classic-planet-112","0.08524246513843536"
"15","8w8e0103","Action distr","2.5573171003634583","classic-planet-112","0.0866285189986229"
"15","8w8e0103","Action distr","2.5703646365898023","classic-planet-112","0.08801457285881042"
"15","8w8e0103","Action distr","2.9226481147010945","classic-planet-112","0.08940063416957855"
"15","8w8e0103","Action distr","2.4659843467790488","classic-planet-112","0.09078668802976608"
"15","8w8e0103","Action distr","2.609507245268835","classic-planet-112","0.09217274188995361"
"15","8w8e0103","Action distr","2.348556520741951","classic-planet-112","0.09355880320072174"
"15","8w8e0103","Action distr","2.7399826075322764","classic-planet-112","0.09494485706090927"
"15","8w8e0103","Action distr","2.479031883005393","classic-planet-112","0.0963309109210968"
"15","8w8e0103","Action distr","2.5181744916844253","classic-planet-112","0.09771697223186493"
"15","8w8e0103","Action distr","2.178938549799477","classic-planet-112","0.09910302609205246"
"15","8w8e0103","Action distr","2.0615107237623795","classic-planet-112","0.10048907995223999"
"15","8w8e0103","Action distr","2.4268417381000162","classic-planet-112","0.10187514126300812"
"15","8w8e0103","Action distr","2.5051269554580813","classic-planet-112","0.10326119512319565"
"15","8w8e0103","Action distr","2.5703646365898023","classic-planet-112","0.10464724898338318"
"15","8w8e0103","Action distr","2.335508984515607","classic-planet-112","0.1060333102941513"
"15","8w8e0103","Action distr","1.9049402890462492","classic-planet-112","0.10741936415433884"
"15","8w8e0103","Action distr","2.4007466656473277","classic-planet-112","0.10880541801452637"
"15","8w8e0103","Action distr","2.270271303383886","classic-planet-112","0.1101914793252945"
"15","8w8e0103","Action distr","2.4268417381000162","classic-planet-112","0.11157753318548203"
"15","8w8e0103","Action distr","2.335508984515607","classic-planet-112","0.11296358704566956"
"15","8w8e0103","Action distr","2.191986086025821","classic-planet-112","0.11434964835643768"
"15","8w8e0103","Action distr","1.9440828977252818","classic-planet-112","0.11573570221662521"
"15","8w8e0103","Action distr","2.1658910135731326","classic-planet-112","0.11712175607681274"
"15","8w8e0103","Action distr","1.865797680367217","classic-planet-112","0.11850781738758087"
"15","8w8e0103","Action distr","2.0093205788570025","classic-planet-112","0.1198938712477684"
"15","8w8e0103","Action distr","1.878845216593561","classic-planet-112","0.12127992510795593"
"15","8w8e0103","Action distr","1.6570371007457099","classic-planet-112","0.12266598641872406"
"15","8w8e0103","Action distr","1.9179878252725935","classic-planet-112","0.12405204027891159"
"15","8w8e0103","Action distr","1.8397026079145284","classic-planet-112","0.12543809413909912"
"15","8w8e0103","Action distr","1.7744649267828076","classic-planet-112","0.12682415544986725"
"15","8w8e0103","Action distr","1.5135142022559243","classic-planet-112","0.12821021676063538"
"15","8w8e0103","Action distr","1.6700846369720541","classic-planet-112","0.1295962631702423"
"15","8w8e0103","Action distr","1.6309420282930218","classic-planet-112","0.13098232448101044"
"15","8w8e0103","Action distr","1.5265617384822683","classic-planet-112","0.13236838579177856"
"15","8w8e0103","Action distr","1.722274781877431","classic-planet-112","0.1337544322013855"
"15","8w8e0103","Action distr","1.3047536226344174","classic-planet-112","0.13514049351215363"
"15","8w8e0103","Action distr","1.4743715935768915","classic-planet-112","0.13652655482292175"
"15","8w8e0103","Action distr","1.4613240573505473","classic-planet-112","0.1379126012325287"
"15","8w8e0103","Action distr","1.4743715935768915","classic-planet-112","0.13929864764213562"
"15","8w8e0103","Action distr","1.50046666602958","classic-planet-112","0.14068472385406494"
"15","8w8e0103","Action distr","1.3960863762188265","classic-planet-112","0.14207077026367188"
"15","8w8e0103","Action distr","1.448276521124203","classic-planet-112","0.1434568166732788"
"15","8w8e0103","Action distr","1.50046666602958","classic-planet-112","0.14484289288520813"
"15","8w8e0103","Action distr","1.356943767539794","classic-planet-112","0.14622893929481506"
"15","8w8e0103","Action distr","1.265611013955385","classic-planet-112","0.147614985704422"
"15","8w8e0103","Action distr","1.0438028981075338","classic-planet-112","0.14900106191635132"
"15","8w8e0103","Action distr","1.2525634777290406","classic-planet-112","0.15038710832595825"
"15","8w8e0103","Action distr","1.2003733328236639","classic-planet-112","0.15177315473556519"
"15","8w8e0103","Action distr","1.2917060864080732","classic-planet-112","0.1531592309474945"
"15","8w8e0103","Action distr","1.3308486950871057","classic-planet-112","0.15454527735710144"
"15","8w8e0103","Action distr","1.0438028981075338","classic-planet-112","0.15593132376670837"
"15","8w8e0103","Action distr","1.1220881154655988","classic-planet-112","0.1573173999786377"
"15","8w8e0103","Action distr","1.1742782603709756","classic-planet-112","0.15870344638824463"
"15","8w8e0103","Action distr","1.2525634777290406","classic-planet-112","0.16008949279785156"
"15","8w8e0103","Action distr","1.0829455067865663","classic-planet-112","0.16147556900978088"
"15","8w8e0103","Action distr","0.9524701445231246","classic-planet-112","0.16286161541938782"
"15","8w8e0103","Action distr","0.8480898547123713","classic-planet-112","0.16424766182899475"
"15","8w8e0103","Action distr","0.978565216975813","classic-planet-112","0.16563373804092407"
"15","8w8e0103","Action distr","1.1090405792392548","classic-planet-112","0.167019784450531"
"15","8w8e0103","Action distr","0.6523768113172087","classic-planet-112","0.16840583086013794"
"15","8w8e0103","Action distr","0.9524701445231246","classic-planet-112","0.16979190707206726"
"15","8w8e0103","Action distr","0.8611373909387156","classic-planet-112","0.1711779534816742"
"15","8w8e0103","Action distr","0.6132342026381762","classic-planet-112","0.17256399989128113"
"15","8w8e0103","Action distr","0.7045669562225854","classic-planet-112","0.17395007610321045"
"15","8w8e0103","Action distr","0.7437095649016179","classic-planet-112","0.17533612251281738"
"15","8w8e0103","Action distr","0.978565216975813","classic-planet-112","0.17672216892242432"
"15","8w8e0103","Action distr","0.7567571011279621","classic-planet-112","0.17810824513435364"
"15","8w8e0103","Action distr","0.7958997098069945","classic-planet-112","0.17949429154396057"
"15","8w8e0103","Action distr","0.7567571011279621","classic-planet-112","0.1808803379535675"
"15","8w8e0103","Action distr","0.8219947822596829","classic-planet-112","0.18226641416549683"
"15","8w8e0103","Action distr","0.4436162316957019","classic-planet-112","0.18365246057510376"
"15","8w8e0103","Action distr","0.8350423184860271","classic-planet-112","0.1850385069847107"
"15","8w8e0103","Action distr","0.6915194199962412","classic-planet-112","0.18642458319664001"
"15","8w8e0103","Action distr","0.6132342026381762","classic-planet-112","0.18781062960624695"
"15","8w8e0103","Action distr","0.5088539128274228","classic-planet-112","0.18919667601585388"
"15","8w8e0103","Action distr","0.5740915939591436","classic-planet-112","0.1905827522277832"
"15","8w8e0103","Action distr","0.5871391301854878","classic-planet-112","0.19196879863739014"
"15","8w8e0103","Action distr","0.5871391301854878","classic-planet-112","0.19335484504699707"
"15","8w8e0103","Action distr","0.6001866664118319","classic-planet-112","0.1947409212589264"
"15","8w8e0103","Action distr","0.45666376792204605","classic-planet-112","0.19612696766853333"
"15","8w8e0103","Action distr","0.678471883769897","classic-planet-112","0.19751301407814026"
"15","8w8e0103","Action distr","0.5219014490537669","classic-planet-112","0.19889909029006958"
"15","8w8e0103","Action distr","0.48275884037473443","classic-planet-112","0.2002851366996765"
"15","8w8e0103","Action distr","0.45666376792204605","classic-planet-112","0.20167118310928345"
"15","8w8e0103","Action distr","0.4305686954693578","classic-planet-112","0.20305725932121277"
"15","8w8e0103","Action distr","0.3522834781112927","classic-planet-112","0.2044433057308197"
"15","8w8e0103","Action distr","0.48275884037473443","classic-planet-112","0.20582935214042664"
"15","8w8e0103","Action distr","0.30009333320591597","classic-planet-112","0.20721542835235596"
"15","8w8e0103","Action distr","0.3392359418849485","classic-planet-112","0.2086014747619629"
"15","8w8e0103","Action distr","0.41752115924301353","classic-planet-112","0.20998752117156982"
"15","8w8e0103","Action distr","0.45666376792204605","classic-planet-112","0.21137359738349915"
"15","8w8e0103","Action distr","0.4436162316957019","classic-planet-112","0.21275964379310608"
"15","8w8e0103","Action distr","0.2479031883005393","classic-planet-112","0.214145690202713"
"15","8w8e0103","Action distr","0.27399826075322764","classic-planet-112","0.21553176641464233"
"15","8w8e0103","Action distr","0.3914260867903252","classic-planet-112","0.21691781282424927"
"15","8w8e0103","Action distr","0.31314086943226016","classic-planet-112","0.2183038592338562"
"15","8w8e0103","Action distr","0.32618840565860435","classic-planet-112","0.21968993544578552"
"15","8w8e0103","Action distr","0.32618840565860435","classic-planet-112","0.22107598185539246"
"15","8w8e0103","Action distr","0.22180811584785096","classic-planet-112","0.2224620282649994"
"15","8w8e0103","Action distr","0.27399826075322764","classic-planet-112","0.2238481044769287"
"15","8w8e0103","Action distr","0.31314086943226016","classic-planet-112","0.22523415088653564"
"15","8w8e0103","Action distr","0.30009333320591597","classic-planet-112","0.22662019729614258"
"15","8w8e0103","Action distr","0.2870457969795718","classic-planet-112","0.2280062735080719"
"15","8w8e0103","Action distr","0.32618840565860435","classic-planet-112","0.22939231991767883"
"15","8w8e0103","Action distr","0.23485565207419512","classic-planet-112","0.23077836632728577"
"15","8w8e0103","Action distr","0.1957130433951626","classic-planet-112","0.2321644425392151"
"15","8w8e0103","Action distr","0.3522834781112927","classic-planet-112","0.23355048894882202"
"15","8w8e0103","Action distr","0.1435228984897859","classic-planet-112","0.23493653535842896"
"15","8w8e0103","Action distr","0.2479031883005393","classic-planet-112","0.23632261157035828"
"15","8w8e0103","Action distr","0.23485565207419512","classic-planet-112","0.2377086579799652"
"15","8w8e0103","Action distr","0.13047536226344172","classic-planet-112","0.23909470438957214"
"15","8w8e0103","Action distr","0.22180811584785096","classic-planet-112","0.24048078060150146"
"15","8w8e0103","Action distr","0.23485565207419512","classic-planet-112","0.2418668270111084"
"15","8w8e0103","Action distr","0.16961797094247424","classic-planet-112","0.24325287342071533"
"15","8w8e0103","Action distr","0.22180811584785096","classic-planet-112","0.24463894963264465"
"15","8w8e0103","Action distr","0.1826655071688184","classic-planet-112","0.2460249960422516"
"15","8w8e0103","Action distr","0.07828521735806504","classic-planet-112","0.24741104245185852"
"15","8w8e0103","Action distr","0.1435228984897859","classic-planet-112","0.24879711866378784"
"15","8w8e0103","Action distr","0.10438028981075338","classic-planet-112","0.2501831650733948"
"15","8w8e0103","Action distr","0.0913327535844092","classic-planet-112","0.2515692114830017"
"15","8w8e0103","Action distr","0.10438028981075338","classic-planet-112","0.25295528769493103"
"15","8w8e0103","Action distr","0.1957130433951626","classic-planet-112","0.25434133410453796"
"15","8w8e0103","Action distr","0.1957130433951626","classic-planet-112","0.2557274103164673"
"15","8w8e0103","Action distr","0.11742782603709756","classic-planet-112","0.2571134567260742"
"15","8w8e0103","Action distr","0.13047536226344172","classic-planet-112","0.25849950313568115"
"15","8w8e0103","Action distr","0.1435228984897859","classic-planet-112","0.2598855495452881"
"15","8w8e0103","Action distr","0.13047536226344172","classic-planet-112","0.2612716257572174"
"15","8w8e0103","Action distr","0.05219014490537669","classic-planet-112","0.26265767216682434"
"15","8w8e0103","Action distr","0.07828521735806504","classic-planet-112","0.26404374837875366"
"15","8w8e0103","Action distr","0.10438028981075338","classic-planet-112","0.2654297947883606"
"15","8w8e0103","Action distr","0.10438028981075338","classic-planet-112","0.26681584119796753"
"15","8w8e0103","Action distr","0.10438028981075338","classic-planet-112","0.26820188760757446"
"15","8w8e0103","Action distr","0.11742782603709756","classic-planet-112","0.2695879638195038"
"15","8w8e0103","Action distr","0.1435228984897859","classic-planet-112","0.2709740102291107"
"15","8w8e0103","Action distr","0.07828521735806504","classic-planet-112","0.27236008644104004"
"15","8w8e0103","Action distr","0.07828521735806504","classic-planet-112","0.273746132850647"
"15","8w8e0103","Action distr","0.0913327535844092","classic-planet-112","0.2751321792602539"
"15","8w8e0103","Action distr","0.16961797094247424","classic-planet-112","0.27651822566986084"
"15","8w8e0103","Action distr","0.07828521735806504","classic-planet-112","0.2779042720794678"
"15","8w8e0103","Action distr","0.0913327535844092","classic-planet-112","0.2792903482913971"
"15","8w8e0103","Action distr","0.026095072452688346","classic-planet-112","0.28067639470100403"
"15","8w8e0103","Action distr","0.026095072452688346","classic-planet-112","0.28206247091293335"
"15","8w8e0103","Action distr","0.07828521735806504","classic-planet-112","0.2834485173225403"
"15","8w8e0103","Action distr","0.07828521735806504","classic-planet-112","0.2848345637321472"
"15","8w8e0103","Action distr","0.13047536226344172","classic-planet-112","0.28622061014175415"
"15","8w8e0103","Action distr","0.0913327535844092","classic-planet-112","0.28760668635368347"
"15","8w8e0103","Action distr","0.05219014490537669","classic-planet-112","0.2889927327632904"
"15","8w8e0103","Action distr","0.13047536226344172","classic-planet-112","0.2903788089752197"
"15","8w8e0103","Action distr","0.07828521735806504","classic-planet-112","0.29176485538482666"
"15","8w8e0103","Action distr","0.05219014490537669","classic-planet-112","0.2931509017944336"
"15","8w8e0103","Action distr","0.0913327535844092","classic-planet-112","0.2945369482040405"
"15","8w8e0103","Action distr","0.05219014490537669","classic-planet-112","0.29592302441596985"
"15","8w8e0103","Action distr","1.7092272456510869","classic-planet-112","0.2973090708255768"
"15","8w8e0103","Action distr","0","classic-planet-112","0.2986951470375061"
"15","8w8e0103","Action distr","0.026095072452688346","classic-planet-112","0.30008119344711304"
"15","8w8e0103","Action distr","0.013047536226344173","classic-planet-112","0.30146723985671997"
"15","8w8e0103","Action distr","0","classic-planet-112","0.3028532862663269"
"15","8w8e0103","Action distr","0","classic-planet-112","0.3042393624782562"
"15","8w8e0103","Action distr","0","classic-planet-112","0.30562540888786316"
"15","8w8e0103","Action distr","0","classic-planet-112","0.3070114850997925"
"15","8w8e0103","Action distr","0","classic-planet-112","0.3083975315093994"
"15","8w8e0103","Action distr","0.013047536226344173","classic-planet-112","0.30978357791900635"
"15","8w8e0103","Action distr","0.013047536226344173","classic-planet-112","0.3111696243286133"
"15","8w8e0103","Action distr","0.013047536226344173","classic-planet-112","0.3125557005405426"
"15","8w8e0103","Action distr","0.013047536226344173","classic-planet-112","0.31394174695014954"
"15","8w8e0103","Action distr","0","classic-planet-112","0.31532782316207886"
"15","8w8e0103","Action distr","0","classic-planet-112","0.3167138695716858"
"15","8w8e0103","Action distr","0","classic-planet-112","0.3180999159812927"
"15","8w8e0103","Action distr","0","classic-planet-112","0.31948596239089966"
"15","8w8e0103","Action distr","0","classic-planet-112","0.320872038602829"
"15","8w8e0103","Action distr","0","classic-planet-112","0.3222580850124359"
"15","8w8e0103","Action distr","0","classic-planet-112","0.32364416122436523"
"15","8w8e0103","Action distr","0","classic-planet-112","0.32503020763397217"
"15","8w8e0103","Action distr","0.013047536226344173","classic-planet-112","0.3264162540435791"
"15","8w8e0103","Action distr","0.013047536226344173","classic-planet-112","0.32780230045318604"
"15","8w8e0103","Action distr","0","classic-planet-112","0.32918837666511536"
"15","8w8e0103","Action distr","0","classic-planet-112","0.3305744230747223"
"15","8w8e0103","Action distr","0","classic-planet-112","0.3319604992866516"
"15","8w8e0103","Action distr","0","classic-planet-112","0.33334654569625854"
"15","8w8e0103","Action distr","0.013047536226344173","classic-planet-112","0.3347325921058655"
"15","8w8e0103","Action distr","0","classic-planet-112","0.3361186385154724"
"15","8w8e0103","Action distr","0","classic-planet-112","0.33750471472740173"
"15","8w8e0103","Action distr","0","classic-planet-112","0.33889076113700867"
"15","8w8e0103","Action distr","0","classic-planet-112","0.340276837348938"
"15","8w8e0103","Action distr","0","classic-planet-112","0.3416628837585449"
"15","8w8e0103","Action distr","0","classic-planet-112","0.34304893016815186"
"15","8w8e0103","Action distr","0","classic-planet-112","0.3444349765777588"
"15","8w8e0103","Action distr","0","classic-planet-112","0.3458210527896881"
"15","8w8e0103","Policy distr","0.0090330233797431","classic-planet-112","-0.3458210527896881"
"15","8w8e0103","Policy distr","0.009484812617301941","classic-planet-112","-0.3444349765777588"
"15","8w8e0103","Policy distr","0.009957232512533665","classic-planet-112","-0.34304893016815186"
"15","8w8e0103","Policy distr","0.010451140813529491","classic-planet-112","-0.3416628837585449"
"15","8w8e0103","Policy distr","0.010967396199703217","classic-planet-112","-0.340276837348938"
"15","8w8e0103","Policy distr","0.011506909504532814","classic-planet-112","-0.33889076113700867"
"15","8w8e0103","Policy distr","0.012070580385625362","classic-planet-112","-0.33750471472740173"
"15","8w8e0103","Policy distr","0.01265939511358738","classic-planet-112","-0.3361186385154724"
"15","8w8e0103","Policy distr","0.01327432319521904","classic-planet-112","-0.3347325921058655"
"15","8w8e0103","Policy distr","0.013916387222707272","classic-planet-112","-0.33334654569625854"
"15","8w8e0103","Policy distr","0.014586646109819412","classic-planet-112","-0.3319604992866516"
"15","8w8e0103","Policy distr","0.015286216512322426","classic-planet-112","-0.3305744230747223"
"15","8w8e0103","Policy distr","0.016016174107789993","classic-planet-112","-0.32918837666511536"
"15","8w8e0103","Policy distr","0.016777724027633667","classic-planet-112","-0.32780230045318604"
"15","8w8e0103","Policy distr","0.017572008073329926","classic-planet-112","-0.3264162540435791"
"15","8w8e0103","Policy distr","0.01840030401945114","classic-planet-112","-0.32503020763397217"
"15","8w8e0103","Policy distr","0.01926386170089245","classic-planet-112","-0.32364416122436523"
"15","8w8e0103","Policy distr","0.020164014771580696","classic-planet-112","-0.3222580850124359"
"15","8w8e0103","Policy distr","0.021102070808410645","classic-planet-112","-0.320872038602829"
"15","8w8e0103","Policy distr","0.022079462185502052","classic-planet-112","-0.31948596239089966"
"15","8w8e0103","Policy distr","0.023097572848200798","classic-planet-112","-0.3180999159812927"
"15","8w8e0103","Policy distr","0.024157896637916565","classic-planet-112","-0.3167138695716858"
"15","8w8e0103","Policy distr","0.02526194229722023","classic-planet-112","-0.31532782316207886"
"15","8w8e0103","Policy distr","0.02641129493713379","classic-planet-112","-0.31394174695014954"
"15","8w8e0103","Policy distr","0.02760748751461506","classic-planet-112","-0.3125557005405426"
"15","8w8e0103","Policy distr","0.028852244839072227","classic-planet-112","-0.3111696243286133"
"15","8w8e0103","Policy distr","0.030147185549139977","classic-planet-112","-0.30978357791900635"
"15","8w8e0103","Policy distr","0.031494058668613434","classic-planet-112","-0.3083975315093994"
"15","8w8e0103","Policy distr","0.03289467841386795","classic-planet-112","-0.3070114850997925"
"15","8w8e0103","Policy distr","0.034350864589214325","classic-planet-112","-0.30562540888786316"
"15","8w8e0103","Policy distr","0.03586446866393089","classic-planet-112","-0.3042393624782562"
"15","8w8e0103","Policy distr","0.03743746504187584","classic-planet-112","-0.3028532862663269"
"15","8w8e0103","Policy distr","0.039071738719940186","classic-planet-112","-0.30146723985671997"
"15","8w8e0103","Policy distr","0.04076937213540077","classic-planet-112","-0.30008119344711304"
"15","8w8e0103","Policy distr","0.042532432824373245","classic-planet-112","-0.2986951470375061"
"15","8w8e0103","Policy distr","0.04436307027935982","classic-planet-112","-0.2973090708255768"
"15","8w8e0103","Policy distr","0.04626338928937912","classic-planet-112","-0.29592302441596985"
"15","8w8e0103","Policy distr","0.04823572561144829","classic-planet-112","-0.2945369482040405"
"15","8w8e0103","Policy distr","0.05028222128748894","classic-planet-112","-0.2931509017944336"
"15","8w8e0103","Policy distr","0.05240526795387268","classic-planet-112","-0.29176485538482666"
"15","8w8e0103","Policy distr","0.05460725724697113","classic-planet-112","-0.2903788089752197"
"15","8w8e0103","Policy distr","0.05689067393541336","classic-planet-112","-0.2889927327632904"
"15","8w8e0103","Policy distr","0.05925789475440979","classic-planet-112","-0.28760668635368347"
"15","8w8e0103","Policy distr","0.061711590737104416","classic-planet-112","-0.28622061014175415"
"15","8w8e0103","Policy distr","0.06425421684980392","classic-planet-112","-0.2848345637321472"
"15","8w8e0103","Policy distr","0.06688851118087769","classic-planet-112","-0.2834485173225403"
"15","8w8e0103","Policy distr","0.0696171447634697","classic-planet-112","-0.28206247091293335"
"15","8w8e0103","Policy distr","0.07244296371936798","classic-planet-112","-0.28067639470100403"
"15","8w8e0103","Policy distr","0.07536861300468445","classic-planet-112","-0.2792903482913971"
"15","8w8e0103","Policy distr","0.07839716225862503","classic-planet-112","-0.2779042720794678"
"15","8w8e0103","Policy distr","0.08153132349252701","classic-planet-112","-0.27651822566986084"
"15","8w8e0103","Policy distr","0.0847741961479187","classic-planet-112","-0.2751321792602539"
"15","8w8e0103","Policy distr","0.08812873065471649","classic-planet-112","-0.273746132850647"
"15","8w8e0103","Policy distr","0.09159811586141586","classic-planet-112","-0.27236008644104004"
"15","8w8e0103","Policy distr","0.09518544375896454","classic-planet-112","-0.2709740102291107"
"15","8w8e0103","Policy distr","0.09889381378889084","classic-planet-112","-0.2695879638195038"
"15","8w8e0103","Policy distr","0.10272660851478577","classic-planet-112","-0.26820188760757446"
"15","8w8e0103","Policy distr","0.10668697953224182","classic-planet-112","-0.26681584119796753"
"15","8w8e0103","Policy distr","0.11077829450368881","classic-planet-112","-0.2654297947883606"
"15","8w8e0103","Policy distr","0.11500397324562073","classic-planet-112","-0.26404374837875366"
"15","8w8e0103","Policy distr","0.11936752498149872","classic-planet-112","-0.26265767216682434"
"15","8w8e0103","Policy distr","0.12387227267026901","classic-planet-112","-0.2612716257572174"
"15","8w8e0103","Policy distr","0.12852191925048828","classic-planet-112","-0.2598855495452881"
"15","8w8e0103","Policy distr","0.13331985473632812","classic-planet-112","-0.25849950313568115"
"15","8w8e0103","Policy distr","0.13826978206634521","classic-planet-112","-0.2571134567260742"
"15","8w8e0103","Policy distr","0.143375426530838","classic-planet-112","-0.2557274103164673"
"15","8w8e0103","Policy distr","0.14864055812358856","classic-planet-112","-0.25434133410453796"
"15","8w8e0103","Policy distr","0.1540687531232834","classic-planet-112","-0.25295528769493103"
"15","8w8e0103","Policy distr","0.15966393053531647","classic-planet-112","-0.2515692114830017"
"15","8w8e0103","Policy distr","0.16542981564998627","classic-planet-112","-0.2501831650733948"
"15","8w8e0103","Policy distr","0.17137032747268677","classic-planet-112","-0.24879711866378784"
"15","8w8e0103","Policy distr","0.1774894893169403","classic-planet-112","-0.24741104245185852"
"15","8w8e0103","Policy distr","0.18379098176956177","classic-planet-112","-0.2460249960422516"
"15","8w8e0103","Policy distr","0.19027890264987946","classic-planet-112","-0.24463894963264465"
"15","8w8e0103","Policy distr","0.19695736467838287","classic-planet-112","-0.24325287342071533"
"15","8w8e0103","Policy distr","0.20383016765117645","classic-planet-112","-0.2418668270111084"
"15","8w8e0103","Policy distr","0.21090145409107208","classic-planet-112","-0.24048078060150146"
"15","8w8e0103","Policy distr","0.21817542612552643","classic-planet-112","-0.23909470438957214"
"15","8w8e0103","Policy distr","0.2256559133529663","classic-planet-112","-0.2377086579799652"
"15","8w8e0103","Policy distr","0.2333471029996872","classic-planet-112","-0.23632261157035828"
"15","8w8e0103","Policy distr","0.24125328660011292","classic-planet-112","-0.23493653535842896"
"15","8w8e0103","Policy distr","0.24937832355499268","classic-planet-112","-0.23355048894882202"
"15","8w8e0103","Policy distr","0.2577264606952667","classic-planet-112","-0.2321644425392151"
"15","8w8e0103","Policy distr","0.26630210876464844","classic-planet-112","-0.23077836632728577"
"15","8w8e0103","Policy distr","0.2751089632511139","classic-planet-112","-0.22939231991767883"
"15","8w8e0103","Policy distr","0.2841512858867645","classic-planet-112","-0.2280062735080719"
"15","8w8e0103","Policy distr","0.2934335768222809","classic-planet-112","-0.22662019729614258"
"15","8w8e0103","Policy distr","0.30295950174331665","classic-planet-112","-0.22523415088653564"
"15","8w8e0103","Policy distr","0.3127332925796509","classic-planet-112","-0.2238481044769287"
"15","8w8e0103","Policy distr","0.3227594792842865","classic-planet-112","-0.2224620282649994"
"15","8w8e0103","Policy distr","0.3330414891242981","classic-planet-112","-0.22107598185539246"
"15","8w8e0103","Policy distr","0.34358370304107666","classic-planet-112","-0.21968993544578552"
"15","8w8e0103","Policy distr","0.3543904721736908","classic-planet-112","-0.2183038592338562"
"15","8w8e0103","Policy distr","0.3654651939868927","classic-planet-112","-0.21691781282424927"
"15","8w8e0103","Policy distr","0.3768121600151062","classic-planet-112","-0.21553176641464233"
"15","8w8e0103","Policy distr","0.38843557238578796","classic-planet-112","-0.214145690202713"
"15","8w8e0103","Policy distr","0.4003388285636902","classic-planet-112","-0.21275964379310608"
"15","8w8e0103","Policy distr","0.41252589225769043","classic-planet-112","-0.21137359738349915"
"15","8w8e0103","Policy distr","0.4250009059906006","classic-planet-112","-0.20998752117156982"
"15","8w8e0103","Policy distr","0.4377671182155609","classic-planet-112","-0.2086014747619629"
"15","8w8e0103","Policy distr","0.450828492641449","classic-planet-112","-0.20721542835235596"
"15","8w8e0103","Policy distr","0.464188814163208","classic-planet-112","-0.20582935214042664"
"15","8w8e0103","Policy distr","0.4778510332107544","classic-planet-112","-0.2044433057308197"
"15","8w8e0103","Policy distr","0.4918191432952881","classic-planet-112","-0.20305725932121277"
"15","8w8e0103","Policy distr","0.5060964226722717","classic-planet-112","-0.20167118310928345"
"15","8w8e0103","Policy distr","0.5206859707832336","classic-planet-112","-0.2002851366996765"
"15","8w8e0103","Policy distr","0.5355910062789917","classic-planet-112","-0.19889909029006958"
"15","8w8e0103","Policy distr","0.550815224647522","classic-planet-112","-0.19751301407814026"
"15","8w8e0103","Policy distr","0.5663607120513916","classic-planet-112","-0.19612696766853333"
"15","8w8e0103","Policy distr","0.582230806350708","classic-planet-112","-0.1947409212589264"
"15","8w8e0103","Policy distr","0.5984286665916443","classic-planet-112","-0.19335484504699707"
"15","8w8e0103","Policy distr","0.6149562001228333","classic-planet-112","-0.19196879863739014"
"15","8w8e0103","Policy distr","0.6318165063858032","classic-planet-112","-0.1905827522277832"
"15","8w8e0103","Policy distr","0.6490120887756348","classic-planet-112","-0.18919667601585388"
"15","8w8e0103","Policy distr","0.6665445566177368","classic-planet-112","-0.18781062960624695"
"15","8w8e0103","Policy distr","0.6844167709350586","classic-planet-112","-0.18642458319664001"
"15","8w8e0103","Policy distr","0.7026307582855225","classic-planet-112","-0.1850385069847107"
"15","8w8e0103","Policy distr","0.7211874127388","classic-planet-112","-0.18365246057510376"
"15","8w8e0103","Policy distr","0.7400892972946167","classic-planet-112","-0.18226641416549683"
"15","8w8e0103","Policy distr","0.7593381404876709","classic-planet-112","-0.1808803379535675"
"15","8w8e0103","Policy distr","0.7789347171783447","classic-planet-112","-0.17949429154396057"
"15","8w8e0103","Policy distr","0.7988802194595337","classic-planet-112","-0.17810824513435364"
"15","8w8e0103","Policy distr","0.8191763162612915","classic-planet-112","-0.17672216892242432"
"15","8w8e0103","Policy distr","0.8398230671882629","classic-planet-112","-0.17533612251281738"
"15","8w8e0103","Policy distr","0.8608212471008301","classic-planet-112","-0.17395007610321045"
"15","8w8e0103","Policy distr","0.8821722269058228","classic-planet-112","-0.17256399989128113"
"15","8w8e0103","Policy distr","0.9038749933242798","classic-planet-112","-0.1711779534816742"
"15","8w8e0103","Policy distr","0.9259302020072937","classic-planet-112","-0.16979190707206726"
"15","8w8e0103","Policy distr","0.9483383893966675","classic-planet-112","-0.16840583086013794"
"15","8w8e0103","Policy distr","0.9710977077484131","classic-planet-112","-0.167019784450531"
"15","8w8e0103","Policy distr","0.9942084550857544","classic-planet-112","-0.16563373804092407"
"15","8w8e0103","Policy distr","1.0176702737808228","classic-planet-112","-0.16424766182899475"
"15","8w8e0103","Policy distr","1.0414811372756958","classic-planet-112","-0.16286161541938782"
"15","8w8e0103","Policy distr","1.0656400918960571","classic-planet-112","-0.16147556900978088"
"15","8w8e0103","Policy distr","1.0901464223861694","classic-planet-112","-0.16008949279785156"
"15","8w8e0103","Policy distr","1.1149970293045044","classic-planet-112","-0.15870344638824463"
"15","8w8e0103","Policy distr","1.140190839767456","classic-planet-112","-0.1573173999786377"
"15","8w8e0103","Policy distr","1.165725827217102","classic-planet-112","-0.15593132376670837"
"15","8w8e0103","Policy distr","1.1915985345840454","classic-planet-112","-0.15454527735710144"
"15","8w8e0103","Policy distr","1.2178069353103638","classic-planet-112","-0.1531592309474945"
"15","8w8e0103","Policy distr","1.244348406791687","classic-planet-112","-0.15177315473556519"
"15","8w8e0103","Policy distr","1.2712184190750122","classic-planet-112","-0.15038710832595825"
"15","8w8e0103","Policy distr","1.2984142303466797","classic-planet-112","-0.14900106191635132"
"15","8w8e0103","Policy distr","1.325932502746582","classic-planet-112","-0.147614985704422"
"15","8w8e0103","Policy distr","1.353768229484558","classic-planet-112","-0.14622893929481506"
"15","8w8e0103","Policy distr","1.381917119026184","classic-planet-112","-0.14484289288520813"
"15","8w8e0103","Policy distr","1.4103755950927734","classic-planet-112","-0.1434568166732788"
"15","8w8e0103","Policy distr","1.4391372203826904","classic-planet-112","-0.14207077026367188"
"15","8w8e0103","Policy distr","1.4681977033615112","classic-planet-112","-0.14068472385406494"
"15","8w8e0103","Policy distr","1.4975520372390747","classic-planet-112","-0.13929866254329681"
"15","8w8e0103","Policy distr","1.527193546295166","classic-planet-112","-0.1379126012325287"
"15","8w8e0103","Policy distr","1.5571166276931763","classic-planet-112","-0.13652655482292175"
"15","8w8e0103","Policy distr","1.5873148441314697","classic-planet-112","-0.13514049351215363"
"15","8w8e0103","Policy distr","1.6177815198898315","classic-planet-112","-0.1337544322013855"
"15","8w8e0103","Policy distr","1.6485098600387573","classic-planet-112","-0.13236838579177856"
"15","8w8e0103","Policy distr","1.6794925928115845","classic-planet-112","-0.13098232448101044"
"15","8w8e0103","Policy distr","1.71072256565094","classic-planet-112","-0.1295962631702423"
"15","8w8e0103","Policy distr","1.742191195487976","classic-planet-112","-0.12821021676063538"
"15","8w8e0103","Policy distr","1.773891806602478","classic-planet-112","-0.12682415544986725"
"15","8w8e0103","Policy distr","1.8058146238327026","classic-planet-112","-0.12543809413909912"
"15","8w8e0103","Policy distr","1.83795166015625","classic-planet-112","-0.12405204027891159"
"15","8w8e0103","Policy distr","1.8702943325042725","classic-planet-112","-0.12266598641872406"
"15","8w8e0103","Policy distr","1.9028329849243164","classic-planet-112","-0.12127992510795593"
"15","8w8e0103","Policy distr","1.9355583190917969","classic-planet-112","-0.1198938712477684"
"15","8w8e0103","Policy distr","1.9684603214263916","classic-planet-112","-0.11850781738758087"
"15","8w8e0103","Policy distr","2.0015299320220947","classic-planet-112","-0.11712175607681274"
"15","8w8e0103","Policy distr","2.0347559452056885","classic-planet-112","-0.11573570221662521"
"15","8w8e0103","Policy distr","2.0681276321411133","classic-planet-112","-0.11434964835643768"
"15","8w8e0103","Policy distr","2.101635217666626","classic-planet-112","-0.11296358704566956"
"15","8w8e0103","Policy distr","2.1352672576904297","classic-planet-112","-0.11157753318548203"
"15","8w8e0103","Policy distr","2.1690120697021484","classic-planet-112","-0.1101914793252945"
"15","8w8e0103","Policy distr","2.2028584480285645","classic-planet-112","-0.10880541801452637"
"15","8w8e0103","Policy distr","2.2367944717407227","classic-planet-112","-0.10741936415433884"
"15","8w8e0103","Policy distr","2.270807981491089","classic-planet-112","-0.1060333102941513"
"15","8w8e0103","Policy distr","2.304887533187866","classic-planet-112","-0.10464724898338318"
"15","8w8e0103","Policy distr","2.339019536972046","classic-planet-112","-0.10326119512319565"
"15","8w8e0103","Policy distr","2.3731918334960938","classic-planet-112","-0.10187514126300812"
"15","8w8e0103","Policy distr","2.4073915481567383","classic-planet-112","-0.10048907995223999"
"15","8w8e0103","Policy distr","2.441605567932129","classic-planet-112","-0.09910302609205246"
"15","8w8e0103","Policy distr","2.475820541381836","classic-planet-112","-0.09771697223186493"
"15","8w8e0103","Policy distr","2.5100228786468506","classic-planet-112","-0.0963309109210968"
"15","8w8e0103","Policy distr","2.544198989868164","classic-planet-112","-0.09494485706090927"
"15","8w8e0103","Policy distr","2.5783350467681885","classic-planet-112","-0.09355880320072174"
"15","8w8e0103","Policy distr","2.6124167442321777","classic-planet-112","-0.09217274188995361"
"15","8w8e0103","Policy distr","2.646430730819702","classic-planet-112","-0.09078668802976608"
"15","8w8e0103","Policy distr","2.6803619861602783","classic-planet-112","-0.08940063416957855"
"15","8w8e0103","Policy distr","2.7141964435577393","classic-planet-112","-0.08801457285881042"
"15","8w8e0103","Policy distr","2.7479183673858643","classic-planet-112","-0.0866285189986229"
"15","8w8e0103","Policy distr","2.781515121459961","classic-planet-112","-0.08524246513843536"
"15","8w8e0103","Policy distr","2.8149707317352295","classic-planet-112","-0.08385640382766724"
"15","8w8e0103","Policy distr","2.8482699394226074","classic-planet-112","-0.0824703499674797"
"15","8w8e0103","Policy distr","2.8813982009887695","classic-planet-112","-0.08108429610729218"
"15","8w8e0103","Policy distr","2.9143412113189697","classic-planet-112","-0.07969823479652405"
"15","8w8e0103","Policy distr","2.947082757949829","classic-planet-112","-0.07831218093633652"
"15","8w8e0103","Policy distr","2.9796078205108643","classic-planet-112","-0.07692612707614899"
"15","8w8e0103","Policy distr","3.01190185546875","classic-planet-112","-0.07554006576538086"
"15","8w8e0103","Policy distr","3.0439491271972656","classic-planet-112","-0.07415401190519333"
"15","8w8e0103","Policy distr","3.0757346153259277","classic-planet-112","-0.0727679580450058"
"15","8w8e0103","Policy distr","3.107243061065674","classic-planet-112","-0.07138189673423767"
"15","8w8e0103","Policy distr","3.138458728790283","classic-planet-112","-0.06999584287405014"
"15","8w8e0103","Policy distr","3.1693665981292725","classic-planet-112","-0.06860978901386261"
"15","8w8e0103","Policy distr","3.1999521255493164","classic-planet-112","-0.06722372770309448"
"15","8w8e0103","Policy distr","3.230198860168457","classic-planet-112","-0.06583768129348755"
"15","8w8e0103","Policy distr","3.2600932121276855","classic-planet-112","-0.06445161998271942"
"15","8w8e0103","Policy distr","3.289618968963623","classic-planet-112","-0.0630655586719513"
"15","8w8e0103","Policy distr","3.3187618255615234","classic-planet-112","-0.06167950481176376"
"15","8w8e0103","Policy distr","3.347506523132324","classic-planet-112","-0.06029345095157623"
"15","8w8e0103","Policy distr","3.3758387565612793","classic-planet-112","-0.058907393366098404"
"15","8w8e0103","Policy distr","3.403743267059326","classic-planet-112","-0.057521335780620575"
"15","8w8e0103","Policy distr","3.431205987930298","classic-planet-112","-0.056135281920433044"
"15","8w8e0103","Policy distr","3.45821213722229","classic-planet-112","-0.054749224334955215"
"15","8w8e0103","Policy distr","3.484748125076294","classic-planet-112","-0.053363166749477386"
"15","8w8e0103","Policy distr","3.5107991695404053","classic-planet-112","-0.051977112889289856"
"15","8w8e0103","Policy distr","3.5363523960113525","classic-planet-112","-0.05059105530381203"
"15","8w8e0103","Policy distr","3.5613927841186523","classic-planet-112","-0.0492049977183342"
"15","8w8e0103","Policy distr","3.5859084129333496","classic-planet-112","-0.04781894385814667"
"15","8w8e0103","Policy distr","3.609884738922119","classic-planet-112","-0.04643288627266884"
"15","8w8e0103","Policy distr","3.6333091259002686","classic-planet-112","-0.04504682868719101"
"15","8w8e0103","Policy distr","3.6561684608459473","classic-planet-112","-0.04366077482700348"
"15","8w8e0103","Policy distr","3.6784512996673584","classic-planet-112","-0.04227471724152565"
"15","8w8e0103","Policy distr","3.7001442909240723","classic-planet-112","-0.04088865965604782"
"15","8w8e0103","Policy distr","3.721235513687134","classic-planet-112","-0.03950260579586029"
"15","8w8e0103","Policy distr","3.7417140007019043","classic-planet-112","-0.03811654821038246"
"15","8w8e0103","Policy distr","3.7615678310394287","classic-planet-112","-0.03673049062490463"
"15","8w8e0103","Policy distr","3.780785322189331","classic-planet-112","-0.0353444367647171"
"15","8w8e0103","Policy distr","3.799356698989868","classic-planet-112","-0.03395837917923927"
"15","8w8e0103","Policy distr","3.8172712326049805","classic-planet-112","-0.032572321593761444"
"15","8w8e0103","Policy distr","3.8345181941986084","classic-planet-112","-0.031186267733573914"
"15","8w8e0103","Policy distr","3.851088285446167","classic-planet-112","-0.029800210148096085"
"15","8w8e0103","Policy distr","3.866971731185913","classic-planet-112","-0.028414154425263405"
"15","8w8e0103","Policy distr","3.8821604251861572","classic-planet-112","-0.027028098702430725"
"15","8w8e0103","Policy distr","3.896644115447998","classic-planet-112","-0.025642041116952896"
"15","8w8e0103","Policy distr","3.9104161262512207","classic-planet-112","-0.024255985394120216"
"15","8w8e0103","Policy distr","3.9234671592712402","classic-planet-112","-0.022869929671287537"
"15","8w8e0103","Policy distr","3.935790777206421","classic-planet-112","-0.021483872085809708"
"15","8w8e0103","Policy distr","3.9473788738250732","classic-planet-112","-0.020097816362977028"
"15","8w8e0103","Policy distr","3.9582252502441406","classic-planet-112","-0.018711760640144348"
"15","8w8e0103","Policy distr","3.9683237075805664","classic-planet-112","-0.01732570305466652"
"15","8w8e0103","Policy distr","3.977668523788452","classic-planet-112","-0.01593964733183384"
"15","8w8e0103","Policy distr","3.986253499984741","classic-planet-112","-0.01455359160900116"
"15","8w8e0103","Policy distr","3.9940743446350098","classic-planet-112","-0.013167534954845905"
"15","8w8e0103","Policy distr","4.001125812530518","classic-planet-112","-0.011781478300690651"
"15","8w8e0103","Policy distr","4.007404327392578","classic-planet-112","-0.010395422577857971"
"15","8w8e0103","Policy distr","4.012906551361084","classic-planet-112","-0.009009365923702717"
"15","8w8e0103","Policy distr","4.0176286697387695","classic-planet-112","-0.00762330973520875"
"15","8w8e0103","Policy distr","4.021567344665527","classic-planet-112","-0.006237253546714783"
"15","8w8e0103","Policy distr","4.024721622467041","classic-planet-112","-0.004851196892559528"
"15","8w8e0103","Policy distr","4.0270891189575195","classic-planet-112","-0.0034651407040655613"
"15","8w8e0103","Policy distr","4.02866792678833","classic-planet-112","-0.0020790845155715942"
"15","8w8e0103","Policy distr","4.029458045959473","classic-planet-112","-0.0006930281524546444"
"15","8w8e0103","Policy distr","4.029458045959473","classic-planet-112","0.0006930281524546444"
"15","8w8e0103","Policy distr","4.02866792678833","classic-planet-112","0.0020790845155715942"
"15","8w8e0103","Policy distr","4.0270891189575195","classic-planet-112","0.0034651407040655613"
"15","8w8e0103","Policy distr","4.024721622467041","classic-planet-112","0.004851196892559528"
"15","8w8e0103","Policy distr","4.021567344665527","classic-planet-112","0.006237253546714783"
"15","8w8e0103","Policy distr","4.0176286697387695","classic-planet-112","0.00762330973520875"
"15","8w8e0103","Policy distr","4.012906551361084","classic-planet-112","0.009009365923702717"
"15","8w8e0103","Policy distr","4.007404327392578","classic-planet-112","0.010395422577857971"
"15","8w8e0103","Policy distr","4.001125812530518","classic-planet-112","0.011781478300690651"
"15","8w8e0103","Policy distr","3.9940743446350098","classic-planet-112","0.013167534954845905"
"15","8w8e0103","Policy distr","3.986253499984741","classic-planet-112","0.01455359160900116"
"15","8w8e0103","Policy distr","3.977668523788452","classic-planet-112","0.01593964733183384"
"15","8w8e0103","Policy distr","3.9683237075805664","classic-planet-112","0.01732570305466652"
"15","8w8e0103","Policy distr","3.9582252502441406","classic-planet-112","0.018711760640144348"
"15","8w8e0103","Policy distr","3.9473788738250732","classic-planet-112","0.020097816362977028"
"15","8w8e0103","Policy distr","3.935790777206421","classic-planet-112","0.021483872085809708"
"15","8w8e0103","Policy distr","3.9234671592712402","classic-planet-112","0.022869929671287537"
"15","8w8e0103","Policy distr","3.9104161262512207","classic-planet-112","0.024255985394120216"
"15","8w8e0103","Policy distr","3.896644115447998","classic-planet-112","0.025642041116952896"
"15","8w8e0103","Policy distr","3.8821604251861572","classic-planet-112","0.027028098702430725"
"15","8w8e0103","Policy distr","3.866971731185913","classic-planet-112","0.028414154425263405"
"15","8w8e0103","Policy distr","3.851088285446167","classic-planet-112","0.029800210148096085"
"15","8w8e0103","Policy distr","3.8345181941986084","classic-planet-112","0.031186267733573914"
"15","8w8e0103","Policy distr","3.8172712326049805","classic-planet-112","0.032572321593761444"
"15","8w8e0103","Policy distr","3.799356698989868","classic-planet-112","0.03395837917923927"
"15","8w8e0103","Policy distr","3.780785322189331","classic-planet-112","0.0353444367647171"
"15","8w8e0103","Policy distr","3.7615678310394287","classic-planet-112","0.03673049062490463"
"15","8w8e0103","Policy distr","3.7417140007019043","classic-planet-112","0.03811654821038246"
"15","8w8e0103","Policy distr","3.721235513687134","classic-planet-112","0.03950260579586029"
"15","8w8e0103","Policy distr","3.7001442909240723","classic-planet-112","0.04088865965604782"
"15","8w8e0103","Policy distr","3.6784512996673584","classic-planet-112","0.04227471724152565"
"15","8w8e0103","Policy distr","3.6561684608459473","classic-planet-112","0.04366077482700348"
"15","8w8e0103","Policy distr","3.6333091259002686","classic-planet-112","0.04504682868719101"
"15","8w8e0103","Policy distr","3.609884738922119","classic-planet-112","0.04643288627266884"
"15","8w8e0103","Policy distr","3.5859084129333496","classic-planet-112","0.04781894385814667"
"15","8w8e0103","Policy distr","3.5613927841186523","classic-planet-112","0.0492049977183342"
"15","8w8e0103","Policy distr","3.5363523960113525","classic-planet-112","0.05059105530381203"
"15","8w8e0103","Policy distr","3.5107991695404053","classic-planet-112","0.051977112889289856"
"15","8w8e0103","Policy distr","3.484748125076294","classic-planet-112","0.053363166749477386"
"15","8w8e0103","Policy distr","3.45821213722229","classic-planet-112","0.054749224334955215"
"15","8w8e0103","Policy distr","3.431205987930298","classic-planet-112","0.056135281920433044"
"15","8w8e0103","Policy distr","3.403743267059326","classic-planet-112","0.057521335780620575"
"15","8w8e0103","Policy distr","3.3758387565612793","classic-planet-112","0.058907393366098404"
"15","8w8e0103","Policy distr","3.347506523132324","classic-planet-112","0.06029345095157623"
"15","8w8e0103","Policy distr","3.3187618255615234","classic-planet-112","0.06167950481176376"
"15","8w8e0103","Policy distr","3.289618968963623","classic-planet-112","0.0630655586719513"
"15","8w8e0103","Policy distr","3.2600932121276855","classic-planet-112","0.06445161998271942"
"15","8w8e0103","Policy distr","3.230198860168457","classic-planet-112","0.06583768129348755"
"15","8w8e0103","Policy distr","3.1999521255493164","classic-planet-112","0.06722372770309448"
"15","8w8e0103","Policy distr","3.1693665981292725","classic-planet-112","0.06860978901386261"
"15","8w8e0103","Policy distr","3.138458728790283","classic-planet-112","0.06999584287405014"
"15","8w8e0103","Policy distr","3.107243061065674","classic-planet-112","0.07138189673423767"
"15","8w8e0103","Policy distr","3.0757346153259277","classic-planet-112","0.0727679580450058"
"15","8w8e0103","Policy distr","3.0439491271972656","classic-planet-112","0.07415401190519333"
"15","8w8e0103","Policy distr","3.01190185546875","classic-planet-112","0.07554006576538086"
"15","8w8e0103","Policy distr","2.9796078205108643","classic-planet-112","0.07692612707614899"
"15","8w8e0103","Policy distr","2.947082757949829","classic-planet-112","0.07831218093633652"
"15","8w8e0103","Policy distr","2.9143412113189697","classic-planet-112","0.07969823479652405"
"15","8w8e0103","Policy distr","2.8813982009887695","classic-planet-112","0.08108429610729218"
"15","8w8e0103","Policy distr","2.8482699394226074","classic-planet-112","0.0824703499674797"
"15","8w8e0103","Policy distr","2.8149707317352295","classic-planet-112","0.08385640382766724"
"15","8w8e0103","Policy distr","2.781515121459961","classic-planet-112","0.08524246513843536"
"15","8w8e0103","Policy distr","2.7479183673858643","classic-planet-112","0.0866285189986229"
"15","8w8e0103","Policy distr","2.7141964435577393","classic-planet-112","0.08801457285881042"
"15","8w8e0103","Policy distr","2.6803619861602783","classic-planet-112","0.08940063416957855"
"15","8w8e0103","Policy distr","2.646430730819702","classic-planet-112","0.09078668802976608"
"15","8w8e0103","Policy distr","2.6124167442321777","classic-planet-112","0.09217274188995361"
"15","8w8e0103","Policy distr","2.5783350467681885","classic-planet-112","0.09355880320072174"
"15","8w8e0103","Policy distr","2.544198989868164","classic-planet-112","0.09494485706090927"
"15","8w8e0103","Policy distr","2.5100228786468506","classic-planet-112","0.0963309109210968"
"15","8w8e0103","Policy distr","2.475820541381836","classic-planet-112","0.09771697223186493"
"15","8w8e0103","Policy distr","2.441605567932129","classic-planet-112","0.09910302609205246"
"15","8w8e0103","Policy distr","2.4073915481567383","classic-planet-112","0.10048907995223999"
"15","8w8e0103","Policy distr","2.3731918334960938","classic-planet-112","0.10187514126300812"
"15","8w8e0103","Policy distr","2.339019536972046","classic-planet-112","0.10326119512319565"
"15","8w8e0103","Policy distr","2.304887533187866","classic-planet-112","0.10464724898338318"
"15","8w8e0103","Policy distr","2.270807981491089","classic-planet-112","0.1060333102941513"
"15","8w8e0103","Policy distr","2.2367944717407227","classic-planet-112","0.10741936415433884"
"15","8w8e0103","Policy distr","2.2028584480285645","classic-planet-112","0.10880541801452637"
"15","8w8e0103","Policy distr","2.1690120697021484","classic-planet-112","0.1101914793252945"
"15","8w8e0103","Policy distr","2.1352672576904297","classic-planet-112","0.11157753318548203"
"15","8w8e0103","Policy distr","2.101635217666626","classic-planet-112","0.11296358704566956"
"15","8w8e0103","Policy distr","2.0681276321411133","classic-planet-112","0.11434964835643768"
"15","8w8e0103","Policy distr","2.0347559452056885","classic-planet-112","0.11573570221662521"
"15","8w8e0103","Policy distr","2.0015299320220947","classic-planet-112","0.11712175607681274"
"15","8w8e0103","Policy distr","1.9684603214263916","classic-planet-112","0.11850781738758087"
"15","8w8e0103","Policy distr","1.9355583190917969","classic-planet-112","0.1198938712477684"
"15","8w8e0103","Policy distr","1.9028329849243164","classic-planet-112","0.12127992510795593"
"15","8w8e0103","Policy distr","1.8702943325042725","classic-planet-112","0.12266598641872406"
"15","8w8e0103","Policy distr","1.83795166015625","classic-planet-112","0.12405204027891159"
"15","8w8e0103","Policy distr","1.8058146238327026","classic-planet-112","0.12543809413909912"
"15","8w8e0103","Policy distr","1.773891806602478","classic-planet-112","0.12682415544986725"
"15","8w8e0103","Policy distr","1.742191195487976","classic-planet-112","0.12821021676063538"
"15","8w8e0103","Policy distr","1.71072256565094","classic-planet-112","0.1295962631702423"
"15","8w8e0103","Policy distr","1.6794925928115845","classic-planet-112","0.13098232448101044"
"15","8w8e0103","Policy distr","1.6485098600387573","classic-planet-112","0.13236838579177856"
"15","8w8e0103","Policy distr","1.6177815198898315","classic-planet-112","0.1337544322013855"
"15","8w8e0103","Policy distr","1.5873148441314697","classic-planet-112","0.13514049351215363"
"15","8w8e0103","Policy distr","1.5571166276931763","classic-planet-112","0.13652655482292175"
"15","8w8e0103","Policy distr","1.527193546295166","classic-planet-112","0.1379126012325287"
"15","8w8e0103","Policy distr","1.4975522756576538","classic-planet-112","0.13929864764213562"
"15","8w8e0103","Policy distr","1.4681977033615112","classic-planet-112","0.14068472385406494"
"15","8w8e0103","Policy distr","1.4391372203826904","classic-planet-112","0.14207077026367188"
"15","8w8e0103","Policy distr","1.4103755950927734","classic-planet-112","0.1434568166732788"
"15","8w8e0103","Policy distr","1.381917119026184","classic-planet-112","0.14484289288520813"
"15","8w8e0103","Policy distr","1.353768229484558","classic-planet-112","0.14622893929481506"
"15","8w8e0103","Policy distr","1.325932502746582","classic-planet-112","0.147614985704422"
"15","8w8e0103","Policy distr","1.2984142303466797","classic-planet-112","0.14900106191635132"
"15","8w8e0103","Policy distr","1.2712184190750122","classic-planet-112","0.15038710832595825"
"15","8w8e0103","Policy distr","1.244348406791687","classic-planet-112","0.15177315473556519"
"15","8w8e0103","Policy distr","1.2178069353103638","classic-planet-112","0.1531592309474945"
"15","8w8e0103","Policy distr","1.1915985345840454","classic-planet-112","0.15454527735710144"
"15","8w8e0103","Policy distr","1.165725827217102","classic-planet-112","0.15593132376670837"
"15","8w8e0103","Policy distr","1.140190839767456","classic-planet-112","0.1573173999786377"
"15","8w8e0103","Policy distr","1.1149970293045044","classic-planet-112","0.15870344638824463"
"15","8w8e0103","Policy distr","1.0901464223861694","classic-planet-112","0.16008949279785156"
"15","8w8e0103","Policy distr","1.0656400918960571","classic-planet-112","0.16147556900978088"
"15","8w8e0103","Policy distr","1.0414811372756958","classic-planet-112","0.16286161541938782"
"15","8w8e0103","Policy distr","1.0176702737808228","classic-planet-112","0.16424766182899475"
"15","8w8e0103","Policy distr","0.9942084550857544","classic-planet-112","0.16563373804092407"
"15","8w8e0103","Policy distr","0.9710977077484131","classic-planet-112","0.167019784450531"
"15","8w8e0103","Policy distr","0.9483383893966675","classic-planet-112","0.16840583086013794"
"15","8w8e0103","Policy distr","0.9259302020072937","classic-planet-112","0.16979190707206726"
"15","8w8e0103","Policy distr","0.9038749933242798","classic-planet-112","0.1711779534816742"
"15","8w8e0103","Policy distr","0.8821722269058228","classic-planet-112","0.17256399989128113"
"15","8w8e0103","Policy distr","0.8608212471008301","classic-planet-112","0.17395007610321045"
"15","8w8e0103","Policy distr","0.8398230671882629","classic-planet-112","0.17533612251281738"
"15","8w8e0103","Policy distr","0.8191763162612915","classic-planet-112","0.17672216892242432"
"15","8w8e0103","Policy distr","0.7988802194595337","classic-planet-112","0.17810824513435364"
"15","8w8e0103","Policy distr","0.7789347171783447","classic-planet-112","0.17949429154396057"
"15","8w8e0103","Policy distr","0.7593381404876709","classic-planet-112","0.1808803379535675"
"15","8w8e0103","Policy distr","0.7400892972946167","classic-planet-112","0.18226641416549683"
"15","8w8e0103","Policy distr","0.7211874127388","classic-planet-112","0.18365246057510376"
"15","8w8e0103","Policy distr","0.7026307582855225","classic-planet-112","0.1850385069847107"
"15","8w8e0103","Policy distr","0.6844167709350586","classic-planet-112","0.18642458319664001"
"15","8w8e0103","Policy distr","0.6665445566177368","classic-planet-112","0.18781062960624695"
"15","8w8e0103","Policy distr","0.6490120887756348","classic-planet-112","0.18919667601585388"
"15","8w8e0103","Policy distr","0.6318165063858032","classic-planet-112","0.1905827522277832"
"15","8w8e0103","Policy distr","0.6149562001228333","classic-planet-112","0.19196879863739014"
"15","8w8e0103","Policy distr","0.5984286665916443","classic-planet-112","0.19335484504699707"
"15","8w8e0103","Policy distr","0.582230806350708","classic-planet-112","0.1947409212589264"
"15","8w8e0103","Policy distr","0.5663607120513916","classic-planet-112","0.19612696766853333"
"15","8w8e0103","Policy distr","0.550815224647522","classic-planet-112","0.19751301407814026"
"15","8w8e0103","Policy distr","0.5355910062789917","classic-planet-112","0.19889909029006958"
"15","8w8e0103","Policy distr","0.5206859707832336","classic-planet-112","0.2002851366996765"
"15","8w8e0103","Policy distr","0.5060964226722717","classic-planet-112","0.20167118310928345"
"15","8w8e0103","Policy distr","0.4918191432952881","classic-planet-112","0.20305725932121277"
"15","8w8e0103","Policy distr","0.4778510332107544","classic-planet-112","0.2044433057308197"
"15","8w8e0103","Policy distr","0.464188814163208","classic-planet-112","0.20582935214042664"
"15","8w8e0103","Policy distr","0.450828492641449","classic-planet-112","0.20721542835235596"
"15","8w8e0103","Policy distr","0.4377671182155609","classic-planet-112","0.2086014747619629"
"15","8w8e0103","Policy distr","0.4250009059906006","classic-planet-112","0.20998752117156982"
"15","8w8e0103","Policy distr","0.41252589225769043","classic-planet-112","0.21137359738349915"
"15","8w8e0103","Policy distr","0.4003388285636902","classic-planet-112","0.21275964379310608"
"15","8w8e0103","Policy distr","0.38843557238578796","classic-planet-112","0.214145690202713"
"15","8w8e0103","Policy distr","0.3768121600151062","classic-planet-112","0.21553176641464233"
"15","8w8e0103","Policy distr","0.3654651939868927","classic-planet-112","0.21691781282424927"
"15","8w8e0103","Policy distr","0.3543904721736908","classic-planet-112","0.2183038592338562"
"15","8w8e0103","Policy distr","0.34358370304107666","classic-planet-112","0.21968993544578552"
"15","8w8e0103","Policy distr","0.3330414891242981","classic-planet-112","0.22107598185539246"
"15","8w8e0103","Policy distr","0.3227594792842865","classic-planet-112","0.2224620282649994"
"15","8w8e0103","Policy distr","0.3127332925796509","classic-planet-112","0.2238481044769287"
"15","8w8e0103","Policy distr","0.30295950174331665","classic-planet-112","0.22523415088653564"
"15","8w8e0103","Policy distr","0.2934335768222809","classic-planet-112","0.22662019729614258"
"15","8w8e0103","Policy distr","0.2841512858867645","classic-planet-112","0.2280062735080719"
"15","8w8e0103","Policy distr","0.2751089632511139","classic-planet-112","0.22939231991767883"
"15","8w8e0103","Policy distr","0.26630210876464844","classic-planet-112","0.23077836632728577"
"15","8w8e0103","Policy distr","0.2577264606952667","classic-planet-112","0.2321644425392151"
"15","8w8e0103","Policy distr","0.24937832355499268","classic-planet-112","0.23355048894882202"
"15","8w8e0103","Policy distr","0.24125328660011292","classic-planet-112","0.23493653535842896"
"15","8w8e0103","Policy distr","0.2333471029996872","classic-planet-112","0.23632261157035828"
"15","8w8e0103","Policy distr","0.2256559133529663","classic-planet-112","0.2377086579799652"
"15","8w8e0103","Policy distr","0.21817542612552643","classic-planet-112","0.23909470438957214"
"15","8w8e0103","Policy distr","0.21090145409107208","classic-planet-112","0.24048078060150146"
"15","8w8e0103","Policy distr","0.20383016765117645","classic-planet-112","0.2418668270111084"
"15","8w8e0103","Policy distr","0.19695736467838287","classic-planet-112","0.24325287342071533"
"15","8w8e0103","Policy distr","0.19027890264987946","classic-planet-112","0.24463894963264465"
"15","8w8e0103","Policy distr","0.18379098176956177","classic-planet-112","0.2460249960422516"
"15","8w8e0103","Policy distr","0.1774894893169403","classic-planet-112","0.24741104245185852"
"15","8w8e0103","Policy distr","0.17137032747268677","classic-planet-112","0.24879711866378784"
"15","8w8e0103","Policy distr","0.16542981564998627","classic-planet-112","0.2501831650733948"
"15","8w8e0103","Policy distr","0.15966393053531647","classic-planet-112","0.2515692114830017"
"15","8w8e0103","Policy distr","0.1540687531232834","classic-planet-112","0.25295528769493103"
"15","8w8e0103","Policy distr","0.14864055812358856","classic-planet-112","0.25434133410453796"
"15","8w8e0103","Policy distr","0.143375426530838","classic-planet-112","0.2557274103164673"
"15","8w8e0103","Policy distr","0.13826978206634521","classic-planet-112","0.2571134567260742"
"15","8w8e0103","Policy distr","0.13331985473632812","classic-planet-112","0.25849950313568115"
"15","8w8e0103","Policy distr","0.12852191925048828","classic-planet-112","0.2598855495452881"
"15","8w8e0103","Policy distr","0.12387227267026901","classic-planet-112","0.2612716257572174"
"15","8w8e0103","Policy distr","0.11936752498149872","classic-planet-112","0.26265767216682434"
"15","8w8e0103","Policy distr","0.11500397324562073","classic-planet-112","0.26404374837875366"
"15","8w8e0103","Policy distr","0.11077829450368881","classic-planet-112","0.2654297947883606"
"15","8w8e0103","Policy distr","0.10668697953224182","classic-planet-112","0.26681584119796753"
"15","8w8e0103","Policy distr","0.10272660851478577","classic-planet-112","0.26820188760757446"
"15","8w8e0103","Policy distr","0.09889381378889084","classic-planet-112","0.2695879638195038"
"15","8w8e0103","Policy distr","0.09518544375896454","classic-planet-112","0.2709740102291107"
"15","8w8e0103","Policy distr","0.09159811586141586","classic-planet-112","0.27236008644104004"
"15","8w8e0103","Policy distr","0.08812873065471649","classic-planet-112","0.273746132850647"
"15","8w8e0103","Policy distr","0.0847741961479187","classic-planet-112","0.2751321792602539"
"15","8w8e0103","Policy distr","0.08153132349252701","classic-planet-112","0.27651822566986084"
"15","8w8e0103","Policy distr","0.07839716225862503","classic-planet-112","0.2779042720794678"
"15","8w8e0103","Policy distr","0.07536861300468445","classic-planet-112","0.2792903482913971"
"15","8w8e0103","Policy distr","0.07244296371936798","classic-planet-112","0.28067639470100403"
"15","8w8e0103","Policy distr","0.0696171447634697","classic-planet-112","0.28206247091293335"
"15","8w8e0103","Policy distr","0.06688851118087769","classic-planet-112","0.2834485173225403"
"15","8w8e0103","Policy distr","0.06425421684980392","classic-planet-112","0.2848345637321472"
"15","8w8e0103","Policy distr","0.061711590737104416","classic-planet-112","0.28622061014175415"
"15","8w8e0103","Policy distr","0.05925789475440979","classic-planet-112","0.28760668635368347"
"15","8w8e0103","Policy distr","0.05689067393541336","classic-planet-112","0.2889927327632904"
"15","8w8e0103","Policy distr","0.05460725724697113","classic-planet-112","0.2903788089752197"
"15","8w8e0103","Policy distr","0.05240526795387268","classic-planet-112","0.29176485538482666"
"15","8w8e0103","Policy distr","0.05028222128748894","classic-planet-112","0.2931509017944336"
"15","8w8e0103","Policy distr","0.04823572561144829","classic-planet-112","0.2945369482040405"
"15","8w8e0103","Policy distr","0.04626338928937912","classic-planet-112","0.29592302441596985"
"15","8w8e0103","Policy distr","0.04436307027935982","classic-planet-112","0.2973090708255768"
"15","8w8e0103","Policy distr","0.042532432824373245","classic-planet-112","0.2986951470375061"
"15","8w8e0103","Policy distr","0.04076937213540077","classic-planet-112","0.30008119344711304"
"15","8w8e0103","Policy distr","0.039071738719940186","classic-planet-112","0.30146723985671997"
"15","8w8e0103","Policy distr","0.03743746504187584","classic-planet-112","0.3028532862663269"
"15","8w8e0103","Policy distr","0.03586446866393089","classic-planet-112","0.3042393624782562"
"15","8w8e0103","Policy distr","0.034350864589214325","classic-planet-112","0.30562540888786316"
"15","8w8e0103","Policy distr","0.03289467841386795","classic-planet-112","0.3070114850997925"
"15","8w8e0103","Policy distr","0.031494058668613434","classic-planet-112","0.3083975315093994"
"15","8w8e0103","Policy distr","0.030147185549139977","classic-planet-112","0.30978357791900635"
"15","8w8e0103","Policy distr","0.028852244839072227","classic-planet-112","0.3111696243286133"
"15","8w8e0103","Policy distr","0.02760748751461506","classic-planet-112","0.3125557005405426"
"15","8w8e0103","Policy distr","0.02641129493713379","classic-planet-112","0.31394174695014954"
"15","8w8e0103","Policy distr","0.02526194229722023","classic-planet-112","0.31532782316207886"
"15","8w8e0103","Policy distr","0.024157896637916565","classic-planet-112","0.3167138695716858"
"15","8w8e0103","Policy distr","0.023097572848200798","classic-planet-112","0.3180999159812927"
"15","8w8e0103","Policy distr","0.022079462185502052","classic-planet-112","0.31948596239089966"
"15","8w8e0103","Policy distr","0.021102070808410645","classic-planet-112","0.320872038602829"
"15","8w8e0103","Policy distr","0.020164014771580696","classic-planet-112","0.3222580850124359"
"15","8w8e0103","Policy distr","0.01926386170089245","classic-planet-112","0.32364416122436523"
"15","8w8e0103","Policy distr","0.01840030401945114","classic-planet-112","0.32503020763397217"
"15","8w8e0103","Policy distr","0.017572008073329926","classic-planet-112","0.3264162540435791"
"15","8w8e0103","Policy distr","0.016777724027633667","classic-planet-112","0.32780230045318604"
"15","8w8e0103","Policy distr","0.016016174107789993","classic-planet-112","0.32918837666511536"
"15","8w8e0103","Policy distr","0.015286216512322426","classic-planet-112","0.3305744230747223"
"15","8w8e0103","Policy distr","0.014586646109819412","classic-planet-112","0.3319604992866516"
"15","8w8e0103","Policy distr","0.013916387222707272","classic-planet-112","0.33334654569625854"
"15","8w8e0103","Policy distr","0.01327432319521904","classic-planet-112","0.3347325921058655"
"15","8w8e0103","Policy distr","0.01265939511358738","classic-planet-112","0.3361186385154724"
"15","8w8e0103","Policy distr","0.012070580385625362","classic-planet-112","0.33750471472740173"
"15","8w8e0103","Policy distr","0.011506909504532814","classic-planet-112","0.33889076113700867"
"15","8w8e0103","Policy distr","0.010967396199703217","classic-planet-112","0.340276837348938"
"15","8w8e0103","Policy distr","0.010451140813529491","classic-planet-112","0.3416628837585449"
"15","8w8e0103","Policy distr","0.009957232512533665","classic-planet-112","0.34304893016815186"
"15","8w8e0103","Policy distr","0.009484812617301941","classic-planet-112","0.3444349765777588"
"15","8w8e0103","Policy distr","0.0090330233797431","classic-planet-112","0.3458210527896881"

==> plot_scripts/data/action_distributions/walker/walker_920k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.2759610414505005"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.27485501766204834"
"15","8w8e0103","Action distr","0.01635046519588324","classic-planet-112","-0.2737489342689514"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.27264291048049927"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.27153682708740234"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.2704308032989502"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.26932471990585327"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.2682186961174011"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.2671126127243042"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.26600655913352966"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.2649005055427551"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.2637944221496582"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.26268839836120605"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.26158231496810913"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.260476291179657"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.25937020778656006"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.2582641839981079"
"15","8w8e0103","Action distr","0.01635046519588324","classic-planet-112","-0.257158100605011"
"15","8w8e0103","Action distr","0.01635046519588324","classic-planet-112","-0.25605207681655884"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.2549459934234619"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.2538399398326874"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.25273388624191284"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.2516278028488159"
"15","8w8e0103","Action distr","0.01635046519588324","classic-planet-112","-0.25052177906036377"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.24941571056842804"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.2483096569776535"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.24720360338687897"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.24609754979610443"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.2449914813041687"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.24388542771339417"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.24277937412261963"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.2416733205318451"
"15","8w8e0103","Action distr","0.01635046519588324","classic-planet-112","-0.24056726694107056"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.23946121335029602"
"15","8w8e0103","Action distr","0.01635046519588324","classic-planet-112","-0.2383551448583603"
"15","8w8e0103","Action distr","2.599723966145436","classic-planet-112","-0.23724909126758575"
"15","8w8e0103","Action distr","0.1144532563711827","classic-planet-112","-0.23614303767681122"
"15","8w8e0103","Action distr","0.08175232597941622","classic-planet-112","-0.23503698408603668"
"15","8w8e0103","Action distr","0.049051395587649725","classic-planet-112","-0.23393091559410095"
"15","8w8e0103","Action distr","0.049051395587649725","classic-planet-112","-0.23282486200332642"
"15","8w8e0103","Action distr","0.06540186078353297","classic-planet-112","-0.23171880841255188"
"15","8w8e0103","Action distr","0.06540186078353297","classic-planet-112","-0.23061275482177734"
"15","8w8e0103","Action distr","0.03270093039176648","classic-planet-112","-0.2295067012310028"
"15","8w8e0103","Action distr","0.03270093039176648","classic-planet-112","-0.22840064764022827"
"15","8w8e0103","Action distr","0.09810279117529945","classic-planet-112","-0.22729459404945374"
"15","8w8e0103","Action distr","0.17985511715471567","classic-planet-112","-0.226188525557518"
"15","8w8e0103","Action distr","0.1144532563711827","classic-planet-112","-0.22508247196674347"
"15","8w8e0103","Action distr","0.1144532563711827","classic-planet-112","-0.22397641837596893"
"15","8w8e0103","Action distr","0.09810279117529945","classic-planet-112","-0.2228703647851944"
"15","8w8e0103","Action distr","0.1471541867629492","classic-planet-112","-0.22176429629325867"
"15","8w8e0103","Action distr","0.13080372156706593","classic-planet-112","-0.22065824270248413"
"15","8w8e0103","Action distr","0.1471541867629492","classic-planet-112","-0.2195521891117096"
"15","8w8e0103","Action distr","0.1471541867629492","classic-planet-112","-0.21844613552093506"
"15","8w8e0103","Action distr","0.09810279117529945","classic-planet-112","-0.21734008193016052"
"15","8w8e0103","Action distr","0.09810279117529945","classic-planet-112","-0.216234028339386"
"15","8w8e0103","Action distr","0.08175232597941622","classic-planet-112","-0.21512795984745026"
"15","8w8e0103","Action distr","0.13080372156706593","classic-planet-112","-0.21402190625667572"
"15","8w8e0103","Action distr","0.06540186078353297","classic-planet-112","-0.21291585266590118"
"15","8w8e0103","Action distr","0.09810279117529945","classic-planet-112","-0.21180979907512665"
"15","8w8e0103","Action distr","0.06540186078353297","classic-planet-112","-0.2107037454843521"
"15","8w8e0103","Action distr","0.16350465195883243","classic-planet-112","-0.20959767699241638"
"15","8w8e0103","Action distr","0.13080372156706593","classic-planet-112","-0.20849162340164185"
"15","8w8e0103","Action distr","0.1144532563711827","classic-planet-112","-0.2073855698108673"
"15","8w8e0103","Action distr","0.24525697793824866","classic-planet-112","-0.20627951622009277"
"15","8w8e0103","Action distr","0.06540186078353297","classic-planet-112","-0.20517346262931824"
"15","8w8e0103","Action distr","0.08175232597941622","classic-planet-112","-0.2040674090385437"
"15","8w8e0103","Action distr","0.24525697793824866","classic-planet-112","-0.20296134054660797"
"15","8w8e0103","Action distr","0.09810279117529945","classic-planet-112","-0.20185528695583344"
"15","8w8e0103","Action distr","0.16350465195883243","classic-planet-112","-0.2007492333650589"
"15","8w8e0103","Action distr","0.13080372156706593","classic-planet-112","-0.19964317977428436"
"15","8w8e0103","Action distr","0.1144532563711827","classic-planet-112","-0.19853711128234863"
"15","8w8e0103","Action distr","0.16350465195883243","classic-planet-112","-0.1974310576915741"
"15","8w8e0103","Action distr","0.26160744313413187","classic-planet-112","-0.19632500410079956"
"15","8w8e0103","Action distr","0.3106588387217816","classic-planet-112","-0.19521895051002502"
"15","8w8e0103","Action distr","0.1962055823505989","classic-planet-112","-0.1941128969192505"
"15","8w8e0103","Action distr","0.1471541867629492","classic-planet-112","-0.19300684332847595"
"15","8w8e0103","Action distr","0.16350465195883243","classic-planet-112","-0.19190078973770142"
"15","8w8e0103","Action distr","0.2289065127423654","classic-planet-112","-0.19079472124576569"
"15","8w8e0103","Action distr","0.3106588387217816","classic-planet-112","-0.18968866765499115"
"15","8w8e0103","Action distr","0.27795790833001516","classic-planet-112","-0.1885826140642166"
"15","8w8e0103","Action distr","0.3106588387217816","classic-planet-112","-0.18747656047344208"
"15","8w8e0103","Action distr","0.2289065127423654","classic-planet-112","-0.18637049198150635"
"15","8w8e0103","Action distr","0.21255604754648216","classic-planet-112","-0.1852644383907318"
"15","8w8e0103","Action distr","0.1962055823505989","classic-planet-112","-0.18415838479995728"
"15","8w8e0103","Action distr","0.2289065127423654","classic-planet-112","-0.18305233120918274"
"15","8w8e0103","Action distr","0.27795790833001516","classic-planet-112","-0.1819462776184082"
"15","8w8e0103","Action distr","0.24525697793824866","classic-planet-112","-0.18084022402763367"
"15","8w8e0103","Action distr","0.35971023430943133","classic-planet-112","-0.17973415553569794"
"15","8w8e0103","Action distr","0.35971023430943133","classic-planet-112","-0.1786281019449234"
"15","8w8e0103","Action distr","0.24525697793824866","classic-planet-112","-0.17752204835414886"
"15","8w8e0103","Action distr","0.4578130254847308","classic-planet-112","-0.17641599476337433"
"15","8w8e0103","Action distr","0.2943083735258984","classic-planet-112","-0.1753099411725998"
"15","8w8e0103","Action distr","0.4251120950929643","classic-planet-112","-0.17420387268066406"
"15","8w8e0103","Action distr","0.3433597691135481","classic-planet-112","-0.17309781908988953"
"15","8w8e0103","Action distr","0.3106588387217816","classic-planet-112","-0.171991765499115"
"15","8w8e0103","Action distr","0.3924111647011978","classic-planet-112","-0.17088571190834045"
"15","8w8e0103","Action distr","0.35971023430943133","classic-planet-112","-0.16977965831756592"
"15","8w8e0103","Action distr","0.4251120950929643","classic-planet-112","-0.16867360472679138"
"15","8w8e0103","Action distr","0.4087616298970811","classic-planet-112","-0.16756753623485565"
"15","8w8e0103","Action distr","0.4087616298970811","classic-planet-112","-0.16646148264408112"
"15","8w8e0103","Action distr","0.4251120950929643","classic-planet-112","-0.16535542905330658"
"15","8w8e0103","Action distr","0.4578130254847308","classic-planet-112","-0.16424937546253204"
"15","8w8e0103","Action distr","0.3760606995053146","classic-planet-112","-0.1631433069705963"
"15","8w8e0103","Action distr","0.5886167470517968","classic-planet-112","-0.16203725337982178"
"15","8w8e0103","Action distr","0.6376681426394465","classic-planet-112","-0.16093119978904724"
"15","8w8e0103","Action distr","0.6703690730312131","classic-planet-112","-0.1598251461982727"
"15","8w8e0103","Action distr","0.5559158166600303","classic-planet-112","-0.15871909260749817"
"15","8w8e0103","Action distr","0.5559158166600303","classic-planet-112","-0.15761303901672363"
"15","8w8e0103","Action distr","0.5886167470517968","classic-planet-112","-0.1565069854259491"
"15","8w8e0103","Action distr","0.6540186078353297","classic-planet-112","-0.15540091693401337"
"15","8w8e0103","Action distr","0.60496721224768","classic-planet-112","-0.15429486334323883"
"15","8w8e0103","Action distr","0.4741634906806141","classic-planet-112","-0.1531888097524643"
"15","8w8e0103","Action distr","0.5395653514641471","classic-planet-112","-0.15208275616168976"
"15","8w8e0103","Action distr","0.7521213990106292","classic-planet-112","-0.15097668766975403"
"15","8w8e0103","Action distr","0.801172794598279","classic-planet-112","-0.1498706340789795"
"15","8w8e0103","Action distr","0.8175232597941622","classic-planet-112","-0.14876458048820496"
"15","8w8e0103","Action distr","0.735770933814746","classic-planet-112","-0.14765852689743042"
"15","8w8e0103","Action distr","0.9319765161653449","classic-planet-112","-0.14655247330665588"
"15","8w8e0103","Action distr","0.7194204686188627","classic-planet-112","-0.14544641971588135"
"15","8w8e0103","Action distr","0.6540186078353297","classic-planet-112","-0.14434035122394562"
"15","8w8e0103","Action distr","0.7684718642065125","classic-planet-112","-0.14323429763317108"
"15","8w8e0103","Action distr","0.8175232597941622","classic-planet-112","-0.14212824404239655"
"15","8w8e0103","Action distr","0.8338737249900454","classic-planet-112","-0.141022190451622"
"15","8w8e0103","Action distr","1.1281820985159436","classic-planet-112","-0.13991613686084747"
"15","8w8e0103","Action distr","0.8502241901859287","classic-planet-112","-0.13881006836891174"
"15","8w8e0103","Action distr","0.9646774465571113","classic-planet-112","-0.1377040147781372"
"15","8w8e0103","Action distr","0.9483269813612282","classic-planet-112","-0.13659796118736267"
"15","8w8e0103","Action distr","1.0464297725365275","classic-planet-112","-0.13549190759658813"
"15","8w8e0103","Action distr","0.9156260509694616","classic-planet-112","-0.1343858540058136"
"15","8w8e0103","Action distr","1.0464297725365275","classic-planet-112","-0.13327980041503906"
"15","8w8e0103","Action distr","1.2262848896912433","classic-planet-112","-0.13217373192310333"
"15","8w8e0103","Action distr","1.062780237732411","classic-planet-112","-0.1310676783323288"
"15","8w8e0103","Action distr","0.9973783769488778","classic-planet-112","-0.12996162474155426"
"15","8w8e0103","Action distr","0.9483269813612282","classic-planet-112","-0.12885557115077972"
"15","8w8e0103","Action distr","1.471541867629492","classic-planet-112","-0.1277495175600052"
"15","8w8e0103","Action distr","1.2589858200830097","classic-planet-112","-0.12664344906806946"
"15","8w8e0103","Action distr","1.275336285278893","classic-planet-112","-0.12553739547729492"
"15","8w8e0103","Action distr","1.20993442449536","classic-planet-112","-0.12443134188652039"
"15","8w8e0103","Action distr","1.0954811681241772","classic-planet-112","-0.12332528829574585"
"15","8w8e0103","Action distr","1.275336285278893","classic-planet-112","-0.12221923470497131"
"15","8w8e0103","Action distr","1.3243876808665427","classic-planet-112","-0.12111317366361618"
"15","8w8e0103","Action distr","1.2426353548871265","classic-planet-112","-0.12000711262226105"
"15","8w8e0103","Action distr","1.3570886112583092","classic-planet-112","-0.11890105903148651"
"15","8w8e0103","Action distr","1.7167988455677405","classic-planet-112","-0.11779500544071198"
"15","8w8e0103","Action distr","1.6513969847842076","classic-planet-112","-0.11668895184993744"
"15","8w8e0103","Action distr","1.4061400068459589","classic-planet-112","-0.1155828908085823"
"15","8w8e0103","Action distr","1.602345589196558","classic-planet-112","-0.11447683721780777"
"15","8w8e0103","Action distr","1.7331493107636238","classic-planet-112","-0.11337077617645264"
"15","8w8e0103","Action distr","1.6350465195883244","classic-planet-112","-0.1122647225856781"
"15","8w8e0103","Action distr","1.6350465195883244","classic-planet-112","-0.11115866899490356"
"15","8w8e0103","Action distr","1.7658502411553902","classic-planet-112","-0.11005260795354843"
"15","8w8e0103","Action distr","1.6186960543924411","classic-planet-112","-0.1089465543627739"
"15","8w8e0103","Action distr","1.6350465195883244","classic-planet-112","-0.10784049332141876"
"15","8w8e0103","Action distr","2.0111072190936388","classic-planet-112","-0.10673443973064423"
"15","8w8e0103","Action distr","1.945705358310106","classic-planet-112","-0.10562838613986969"
"15","8w8e0103","Action distr","1.749499775959507","classic-planet-112","-0.10452233254909515"
"15","8w8e0103","Action distr","2.0438081494854057","classic-planet-112","-0.10341627150774002"
"15","8w8e0103","Action distr","1.9947567538977555","classic-planet-112","-0.10231021046638489"
"15","8w8e0103","Action distr","2.0765090798771717","classic-planet-112","-0.10120415687561035"
"15","8w8e0103","Action distr","2.174611871052471","classic-planet-112","-0.10009810328483582"
"15","8w8e0103","Action distr","2.060158614681289","classic-planet-112","-0.09899204969406128"
"15","8w8e0103","Action distr","2.289065127423654","classic-planet-112","-0.09788598865270615"
"15","8w8e0103","Action distr","2.0111072190936388","classic-planet-112","-0.09677993506193161"
"15","8w8e0103","Action distr","2.4362193141866033","classic-planet-112","-0.09567387402057648"
"15","8w8e0103","Action distr","2.2563641970318873","classic-planet-112","-0.09456782042980194"
"15","8w8e0103","Action distr","2.3871679185989536","classic-planet-112","-0.0934617668390274"
"15","8w8e0103","Action distr","2.41986884899072","classic-planet-112","-0.09235570579767227"
"15","8w8e0103","Action distr","2.5833735009495524","classic-planet-112","-0.09124965220689774"
"15","8w8e0103","Action distr","2.7632286181042685","classic-planet-112","-0.0901435911655426"
"15","8w8e0103","Action distr","2.7632286181042685","classic-planet-112","-0.08903753757476807"
"15","8w8e0103","Action distr","2.5179716401660195","classic-planet-112","-0.08793148398399353"
"15","8w8e0103","Action distr","2.403518383794837","classic-planet-112","-0.086825430393219"
"15","8w8e0103","Action distr","2.828630478887801","classic-planet-112","-0.08571936935186386"
"15","8w8e0103","Action distr","2.8449809440836846","classic-planet-112","-0.08461330831050873"
"15","8w8e0103","Action distr","2.7305276877125015","classic-planet-112","-0.08350725471973419"
"15","8w8e0103","Action distr","2.7141772225166183","classic-planet-112","-0.08240120112895966"
"15","8w8e0103","Action distr","3.0248360612384","classic-planet-112","-0.08129514753818512"
"15","8w8e0103","Action distr","2.8776818744754507","classic-planet-112","-0.08018908649682999"
"15","8w8e0103","Action distr","3.1392893176095824","classic-planet-112","-0.07908303290605545"
"15","8w8e0103","Action distr","3.07388745682605","classic-planet-112","-0.07797697186470032"
"15","8w8e0103","Action distr","3.351845365156065","classic-planet-112","-0.07687091827392578"
"15","8w8e0103","Action distr","2.8122800136919177","classic-planet-112","-0.07576486468315125"
"15","8w8e0103","Action distr","2.7795790833001517","classic-planet-112","-0.07465880364179611"
"15","8w8e0103","Action distr","3.3191444347642984","classic-planet-112","-0.07355275005102158"
"15","8w8e0103","Action distr","3.417247225939598","classic-planet-112","-0.07244668900966644"
"15","8w8e0103","Action distr","3.302793969568415","classic-planet-112","-0.0713406354188919"
"15","8w8e0103","Action distr","3.3845462955478314","classic-planet-112","-0.07023458182811737"
"15","8w8e0103","Action distr","3.5153500171148973","classic-planet-112","-0.06912852823734283"
"15","8w8e0103","Action distr","3.62980327348608","classic-planet-112","-0.0680224671959877"
"15","8w8e0103","Action distr","3.5317004823107805","classic-planet-112","-0.06691640615463257"
"15","8w8e0103","Action distr","3.4008967607437146","classic-planet-112","-0.06581035256385803"
"15","8w8e0103","Action distr","3.417247225939598","classic-planet-112","-0.0647042989730835"
"15","8w8e0103","Action distr","3.776957460249029","classic-planet-112","-0.06359824538230896"
"15","8w8e0103","Action distr","3.858709786228445","classic-planet-112","-0.06249218434095383"
"15","8w8e0103","Action distr","3.5480509475066637","classic-planet-112","-0.06138613075017929"
"15","8w8e0103","Action distr","3.5317004823107805","classic-planet-112","-0.06028006970882416"
"15","8w8e0103","Action distr","3.6625042038778464","classic-planet-112","-0.05917401611804962"
"15","8w8e0103","Action distr","4.120317229362578","classic-planet-112","-0.058067962527275085"
"15","8w8e0103","Action distr","4.087616298970811","classic-planet-112","-0.05696190148591995"
"15","8w8e0103","Action distr","4.218420020537876","classic-planet-112","-0.055855847895145416"
"15","8w8e0103","Action distr","4.136667694558461","classic-planet-112","-0.05474979057908058"
"15","8w8e0103","Action distr","4.251120950929644","classic-planet-112","-0.05364373326301575"
"15","8w8e0103","Action distr","3.989513507795511","classic-planet-112","-0.05253767967224121"
"15","8w8e0103","Action distr","4.316522811713177","classic-planet-112","-0.05143161863088608"
"15","8w8e0103","Action distr","4.136667694558461","classic-planet-112","-0.05032556504011154"
"15","8w8e0103","Action distr","4.529078859259658","classic-planet-112","-0.049219511449337006"
"15","8w8e0103","Action distr","4.349223742104942","classic-planet-112","-0.04811345040798187"
"15","8w8e0103","Action distr","4.921490023960857","classic-planet-112","-0.047007396817207336"
"15","8w8e0103","Action distr","4.676233046022608","classic-planet-112","-0.0459013395011425"
"15","8w8e0103","Action distr","4.2674714161255265","classic-planet-112","-0.04479528218507767"
"15","8w8e0103","Action distr","4.398275137692592","classic-planet-112","-0.04368922859430313"
"15","8w8e0103","Action distr","4.872438628373207","classic-planet-112","-0.042583167552948"
"15","8w8e0103","Action distr","4.071265833774928","classic-planet-112","-0.04147711396217346"
"15","8w8e0103","Action distr","4.708933976414374","classic-planet-112","-0.040371060371398926"
"15","8w8e0103","Action distr","4.512728394063775","classic-planet-112","-0.03926499933004379"
"15","8w8e0103","Action distr","4.545429324455541","classic-planet-112","-0.03815894573926926"
"15","8w8e0103","Action distr","4.643532115630841","classic-planet-112","-0.03705288842320442"
"15","8w8e0103","Action distr","4.578130254847308","classic-planet-112","-0.03594683110713959"
"15","8w8e0103","Action distr","4.692583511218491","classic-planet-112","-0.03484077751636505"
"15","8w8e0103","Action distr","4.627181650434958","classic-planet-112","-0.03373471647500992"
"15","8w8e0103","Action distr","4.79068630239379","classic-planet-112","-0.03262866288423538"
"15","8w8e0103","Action distr","5.035943280332039","classic-planet-112","-0.031522609293460846"
"15","8w8e0103","Action distr","4.643532115630841","classic-planet-112","-0.030416550114750862"
"15","8w8e0103","Action distr","5.019592815136155","classic-planet-112","-0.029310494661331177"
"15","8w8e0103","Action distr","5.052293745527923","classic-planet-112","-0.028204437345266342"
"15","8w8e0103","Action distr","4.970541419548506","classic-planet-112","-0.027098380029201508"
"15","8w8e0103","Action distr","4.365574207300826","classic-planet-112","-0.025992324575781822"
"15","8w8e0103","Action distr","5.297550723466171","classic-planet-112","-0.024886269122362137"
"15","8w8e0103","Action distr","4.725284441610258","classic-planet-112","-0.023780211806297302"
"15","8w8e0103","Action distr","4.8233872327855565","classic-planet-112","-0.022674154490232468"
"15","8w8e0103","Action distr","5.640910492579719","classic-planet-112","-0.021568099036812782"
"15","8w8e0103","Action distr","5.166747001899105","classic-planet-112","-0.020462043583393097"
"15","8w8e0103","Action distr","5.232148862682638","classic-planet-112","-0.019355986267328262"
"15","8w8e0103","Action distr","5.117695606311456","classic-planet-112","-0.018249928951263428"
"15","8w8e0103","Action distr","5.297550723466171","classic-planet-112","-0.017143873497843742"
"15","8w8e0103","Action distr","5.54280770140442","classic-planet-112","-0.016037818044424057"
"15","8w8e0103","Action distr","5.54280770140442","classic-planet-112","-0.014931760728359222"
"15","8w8e0103","Action distr","5.379303049445587","classic-planet-112","-0.013825705274939537"
"15","8w8e0103","Action distr","5.477405840620886","classic-planet-112","-0.012719647958874702"
"15","8w8e0103","Action distr","5.591859096992069","classic-planet-112","-0.011613592505455017"
"15","8w8e0103","Action distr","5.035943280332039","classic-planet-112","-0.010507535189390182"
"15","8w8e0103","Action distr","5.461055375425003","classic-planet-112","-0.009401479735970497"
"15","8w8e0103","Action distr","5.183097467094988","classic-planet-112","-0.008295422419905663"
"15","8w8e0103","Action distr","6.196826309239749","classic-planet-112","-0.00718936650082469"
"15","8w8e0103","Action distr","5.706312353363252","classic-planet-112","-0.00608331011608243"
"15","8w8e0103","Action distr","5.510106771012653","classic-planet-112","-0.00497725373134017"
"15","8w8e0103","Action distr","4.93784048915674","classic-planet-112","-0.00387119734659791"
"15","8w8e0103","Action distr","5.54280770140442","classic-planet-112","-0.00276514096185565"
"15","8w8e0103","Action distr","5.591859096992069","classic-planet-112","-0.00165908457711339"
"15","8w8e0103","Action distr","5.101345141115572","classic-planet-112","-0.00055302819237113"
"15","8w8e0103","Action distr","5.39565351464147","classic-planet-112","0.00055302819237113"
"15","8w8e0103","Action distr","5.624560027383835","classic-planet-112","0.00165908457711339"
"15","8w8e0103","Action distr","5.183097467094988","classic-planet-112","0.00276514096185565"
"15","8w8e0103","Action distr","5.461055375425003","classic-planet-112","0.00387119734659791"
"15","8w8e0103","Action distr","5.362952584249705","classic-planet-112","0.00497725373134017"
"15","8w8e0103","Action distr","5.297550723466171","classic-planet-112","0.00608331011608243"
"15","8w8e0103","Action distr","5.0032423499402725","classic-planet-112","0.00718936650082469"
"15","8w8e0103","Action distr","5.4937563058167695","classic-planet-112","0.008295422419905663"
"15","8w8e0103","Action distr","5.199447932290872","classic-planet-112","0.009401479735970497"
"15","8w8e0103","Action distr","5.199447932290872","classic-planet-112","0.010507535189390182"
"15","8w8e0103","Action distr","5.166747001899105","classic-planet-112","0.011613592505455017"
"15","8w8e0103","Action distr","5.166747001899105","classic-planet-112","0.012719647958874702"
"15","8w8e0103","Action distr","5.084994675919689","classic-planet-112","0.013825705274939537"
"15","8w8e0103","Action distr","5.117695606311456","classic-planet-112","0.014931760728359222"
"15","8w8e0103","Action distr","4.79068630239379","classic-planet-112","0.016037818044424057"
"15","8w8e0103","Action distr","5.117695606311456","classic-planet-112","0.017143873497843742"
"15","8w8e0103","Action distr","5.3139011886620535","classic-planet-112","0.018249928951263428"
"15","8w8e0103","Action distr","5.346602119053821","classic-planet-112","0.019355986267328262"
"15","8w8e0103","Action distr","5.035943280332039","classic-planet-112","0.020462043583393097"
"15","8w8e0103","Action distr","5.068644210723805","classic-planet-112","0.021568099036812782"
"15","8w8e0103","Action distr","5.035943280332039","classic-planet-112","0.022674154490232468"
"15","8w8e0103","Action distr","5.183097467094988","classic-planet-112","0.023780211806297302"
"15","8w8e0103","Action distr","4.414625602888476","classic-planet-112","0.024886269122362137"
"15","8w8e0103","Action distr","4.88878909356909","classic-planet-112","0.025992324575781822"
"15","8w8e0103","Action distr","5.068644210723805","classic-planet-112","0.027098380029201508"
"15","8w8e0103","Action distr","5.232148862682638","classic-planet-112","0.028204437345266342"
"15","8w8e0103","Action distr","5.461055375425003","classic-planet-112","0.029310494661331177"
"15","8w8e0103","Action distr","5.215798397486755","classic-planet-112","0.030416550114750862"
"15","8w8e0103","Action distr","4.381924672496709","classic-planet-112","0.031522609293460846"
"15","8w8e0103","Action distr","4.480027463672009","classic-planet-112","0.03262866288423538"
"15","8w8e0103","Action distr","4.83973769798144","classic-planet-112","0.03373471647500992"
"15","8w8e0103","Action distr","4.218420020537876","classic-planet-112","0.03484077751636505"
"15","8w8e0103","Action distr","4.300172346517293","classic-planet-112","0.03594683110713959"
"15","8w8e0103","Action distr","4.807036767589674","classic-planet-112","0.03705288842320442"
"15","8w8e0103","Action distr","4.398275137692592","classic-planet-112","0.03815894573926926"
"15","8w8e0103","Action distr","4.627181650434958","classic-planet-112","0.03926499933004379"
"15","8w8e0103","Action distr","4.316522811713177","classic-planet-112","0.040371060371398926"
"15","8w8e0103","Action distr","4.365574207300826","classic-planet-112","0.04147711396217346"
"15","8w8e0103","Action distr","4.954190954352622","classic-planet-112","0.042583167552948"
"15","8w8e0103","Action distr","5.150396536703221","classic-planet-112","0.04368922859430313"
"15","8w8e0103","Action distr","4.921490023960857","classic-planet-112","0.04479528218507767"
"15","8w8e0103","Action distr","4.578130254847308","classic-planet-112","0.0459013395011425"
"15","8w8e0103","Action distr","4.4473265332802425","classic-planet-112","0.047007396817207336"
"15","8w8e0103","Action distr","4.381924672496709","classic-planet-112","0.04811345040798187"
"15","8w8e0103","Action distr","4.136667694558461","classic-planet-112","0.049219511449337006"
"15","8w8e0103","Action distr","4.757985372002024","classic-planet-112","0.05032556504011154"
"15","8w8e0103","Action distr","4.349223742104942","classic-planet-112","0.05143161863088608"
"15","8w8e0103","Action distr","4.054915368579044","classic-planet-112","0.05253767967224121"
"15","8w8e0103","Action distr","3.8423593210325624","classic-planet-112","0.05364373326301575"
"15","8w8e0103","Action distr","4.381924672496709","classic-planet-112","0.05474979057908058"
"15","8w8e0103","Action distr","4.153018159754343","classic-planet-112","0.055855847895145416"
"15","8w8e0103","Action distr","3.776957460249029","classic-planet-112","0.05696190148591995"
"15","8w8e0103","Action distr","4.610831185239075","classic-planet-112","0.058067962527275085"
"15","8w8e0103","Action distr","4.218420020537876","classic-planet-112","0.05917401611804962"
"15","8w8e0103","Action distr","4.0222144381872775","classic-planet-112","0.06028006970882416"
"15","8w8e0103","Action distr","3.8423593210325624","classic-planet-112","0.06138613075017929"
"15","8w8e0103","Action distr","3.286443504372532","classic-planet-112","0.06249218434095383"
"15","8w8e0103","Action distr","3.498999551919014","classic-planet-112","0.06359824538230896"
"15","8w8e0103","Action distr","3.9731630425996283","classic-planet-112","0.0647042989730835"
"15","8w8e0103","Action distr","3.6625042038778464","classic-planet-112","0.06581035256385803"
"15","8w8e0103","Action distr","3.4008967607437146","classic-planet-112","0.06691640615463257"
"15","8w8e0103","Action distr","3.1392893176095824","classic-planet-112","0.0680224671959877"
"15","8w8e0103","Action distr","3.1392893176095824","classic-planet-112","0.06912852823734283"
"15","8w8e0103","Action distr","3.221041643588999","classic-planet-112","0.07023458182811737"
"15","8w8e0103","Action distr","3.0248360612384","classic-planet-112","0.0713406354188919"
"15","8w8e0103","Action distr","3.1392893176095824","classic-planet-112","0.07244668900966644"
"15","8w8e0103","Action distr","3.3191444347642984","classic-planet-112","0.07355275005102158"
"15","8w8e0103","Action distr","3.1883407131972326","classic-planet-112","0.07465880364179611"
"15","8w8e0103","Action distr","2.926733270063101","classic-planet-112","0.07576486468315125"
"15","8w8e0103","Action distr","3.2373921087848823","classic-planet-112","0.07687091827392578"
"15","8w8e0103","Action distr","3.008485596042517","classic-planet-112","0.07797697186470032"
"15","8w8e0103","Action distr","2.894032339671334","classic-planet-112","0.07908303290605545"
"15","8w8e0103","Action distr","3.0575369916301662","classic-planet-112","0.08018908649682999"
"15","8w8e0103","Action distr","2.943083735258984","classic-planet-112","0.08129514753818512"
"15","8w8e0103","Action distr","2.7468781529083848","classic-planet-112","0.08240120112895966"
"15","8w8e0103","Action distr","2.8449809440836846","classic-planet-112","0.08350725471973419"
"15","8w8e0103","Action distr","2.8776818744754507","classic-planet-112","0.08461330831050873"
"15","8w8e0103","Action distr","2.6651258269289686","classic-planet-112","0.08571936935186386"
"15","8w8e0103","Action distr","2.959434200454867","classic-planet-112","0.086825430393219"
"15","8w8e0103","Action distr","2.7795790833001517","classic-planet-112","0.08793148398399353"
"15","8w8e0103","Action distr","2.926733270063101","classic-planet-112","0.08903753757476807"
"15","8w8e0103","Action distr","2.354466988207187","classic-planet-112","0.0901435911655426"
"15","8w8e0103","Action distr","2.485270709774253","classic-planet-112","0.09124965220689774"
"15","8w8e0103","Action distr","2.174611871052471","classic-planet-112","0.09235570579767227"
"15","8w8e0103","Action distr","2.092859545073055","classic-planet-112","0.0934617668390274"
"15","8w8e0103","Action distr","2.2727146622277705","classic-planet-112","0.09456782042980194"
"15","8w8e0103","Action distr","2.41986884899072","classic-planet-112","0.09567387402057648"
"15","8w8e0103","Action distr","2.3054155926195374","classic-planet-112","0.09677993506193161"
"15","8w8e0103","Action distr","2.41986884899072","classic-planet-112","0.09788598865270615"
"15","8w8e0103","Action distr","2.141910940660705","classic-planet-112","0.09899204969406128"
"15","8w8e0103","Action distr","2.141910940660705","classic-planet-112","0.10009810328483582"
"15","8w8e0103","Action distr","2.2236632666401213","classic-planet-112","0.10120415687561035"
"15","8w8e0103","Action distr","2.125560475464822","classic-planet-112","0.10231021046638489"
"15","8w8e0103","Action distr","2.027457684289522","classic-planet-112","0.10341627150774002"
"15","8w8e0103","Action distr","1.8312521019389232","classic-planet-112","0.10452233254909515"
"15","8w8e0103","Action distr","1.6513969847842076","classic-planet-112","0.10562838613986969"
"15","8w8e0103","Action distr","1.798551171547157","classic-planet-112","0.10673443973064423"
"15","8w8e0103","Action distr","2.2236632666401213","classic-planet-112","0.10784049332141876"
"15","8w8e0103","Action distr","1.536943728413025","classic-planet-112","0.1089465543627739"
"15","8w8e0103","Action distr","1.81490163674304","classic-planet-112","0.11005260795354843"
"15","8w8e0103","Action distr","1.5696446588047912","classic-planet-112","0.11115866899490356"
"15","8w8e0103","Action distr","1.471541867629492","classic-planet-112","0.1122647225856781"
"15","8w8e0103","Action distr","1.7004483803718573","classic-planet-112","0.11337077617645264"
"15","8w8e0103","Action distr","1.602345589196558","classic-planet-112","0.11447683721780777"
"15","8w8e0103","Action distr","1.4061400068459589","classic-planet-112","0.1155828908085823"
"15","8w8e0103","Action distr","1.6677474499800908","classic-planet-112","0.11668895184993744"
"15","8w8e0103","Action distr","1.6350465195883244","classic-planet-112","0.11779500544071198"
"15","8w8e0103","Action distr","1.536943728413025","classic-planet-112","0.11890105903148651"
"15","8w8e0103","Action distr","1.536943728413025","classic-planet-112","0.12000711262226105"
"15","8w8e0103","Action distr","1.062780237732411","classic-planet-112","0.12111317366361618"
"15","8w8e0103","Action distr","1.3897895416500758","classic-planet-112","0.12221923470497131"
"15","8w8e0103","Action distr","1.5042427980212585","classic-planet-112","0.12332528829574585"
"15","8w8e0103","Action distr","1.0464297725365275","classic-planet-112","0.12443134188652039"
"15","8w8e0103","Action distr","1.1281820985159436","classic-planet-112","0.12553739547729492"
"15","8w8e0103","Action distr","1.275336285278893","classic-planet-112","0.12664344906806946"
"15","8w8e0103","Action distr","1.3243876808665427","classic-planet-112","0.1277495175600052"
"15","8w8e0103","Action distr","1.3897895416500758","classic-planet-112","0.12885557115077972"
"15","8w8e0103","Action distr","0.8992755857735785","classic-planet-112","0.12996162474155426"
"15","8w8e0103","Action distr","1.0954811681241772","classic-planet-112","0.1310676783323288"
"15","8w8e0103","Action distr","0.801172794598279","classic-planet-112","0.13217373192310333"
"15","8w8e0103","Action distr","0.9810279117529946","classic-planet-112","0.13327980041503906"
"15","8w8e0103","Action distr","1.0954811681241772","classic-planet-112","0.1343858540058136"
"15","8w8e0103","Action distr","1.0464297725365275","classic-planet-112","0.13549190759658813"
"15","8w8e0103","Action distr","0.9646774465571113","classic-planet-112","0.13659796118736267"
"15","8w8e0103","Action distr","0.9973783769488778","classic-planet-112","0.1377040147781372"
"15","8w8e0103","Action distr","0.9483269813612282","classic-planet-112","0.13881006836891174"
"15","8w8e0103","Action distr","0.8829251205776951","classic-planet-112","0.13991613686084747"
"15","8w8e0103","Action distr","0.735770933814746","classic-planet-112","0.141022190451622"
"15","8w8e0103","Action distr","1.062780237732411","classic-planet-112","0.14212824404239655"
"15","8w8e0103","Action distr","0.8992755857735785","classic-planet-112","0.14323429763317108"
"15","8w8e0103","Action distr","0.7848223294023956","classic-planet-112","0.14434035122394562"
"15","8w8e0103","Action distr","0.8829251205776951","classic-planet-112","0.14544641971588135"
"15","8w8e0103","Action distr","0.8338737249900454","classic-planet-112","0.14655247330665588"
"15","8w8e0103","Action distr","0.7848223294023956","classic-planet-112","0.14765852689743042"
"15","8w8e0103","Action distr","0.9319765161653449","classic-planet-112","0.14876458048820496"
"15","8w8e0103","Action distr","0.801172794598279","classic-planet-112","0.1498706340789795"
"15","8w8e0103","Action distr","0.4578130254847308","classic-planet-112","0.15097668766975403"
"15","8w8e0103","Action distr","0.5886167470517968","classic-planet-112","0.15208275616168976"
"15","8w8e0103","Action distr","0.5395653514641471","classic-planet-112","0.1531888097524643"
"15","8w8e0103","Action distr","0.5559158166600303","classic-planet-112","0.15429486334323883"
"15","8w8e0103","Action distr","0.60496721224768","classic-planet-112","0.15540091693401337"
"15","8w8e0103","Action distr","0.5395653514641471","classic-planet-112","0.1565069854259491"
"15","8w8e0103","Action distr","0.5722662818559136","classic-planet-112","0.15761303901672363"
"15","8w8e0103","Action distr","0.6703690730312131","classic-planet-112","0.15871909260749817"
"15","8w8e0103","Action distr","0.5395653514641471","classic-planet-112","0.1598251461982727"
"15","8w8e0103","Action distr","0.4251120950929643","classic-planet-112","0.16093119978904724"
"15","8w8e0103","Action distr","0.60496721224768","classic-planet-112","0.16203725337982178"
"15","8w8e0103","Action distr","0.4578130254847308","classic-planet-112","0.1631433069705963"
"15","8w8e0103","Action distr","0.44146256028884756","classic-planet-112","0.16424937546253204"
"15","8w8e0103","Action distr","0.5232148862682637","classic-planet-112","0.16535542905330658"
"15","8w8e0103","Action distr","0.4578130254847308","classic-planet-112","0.16646148264408112"
"15","8w8e0103","Action distr","0.4087616298970811","classic-planet-112","0.16756753623485565"
"15","8w8e0103","Action distr","0.4578130254847308","classic-planet-112","0.16867360472679138"
"15","8w8e0103","Action distr","0.4087616298970811","classic-planet-112","0.16977965831756592"
"15","8w8e0103","Action distr","0.3760606995053146","classic-planet-112","0.17088571190834045"
"15","8w8e0103","Action distr","0.24525697793824866","classic-planet-112","0.171991765499115"
"15","8w8e0103","Action distr","0.5559158166600303","classic-planet-112","0.17309781908988953"
"15","8w8e0103","Action distr","0.26160744313413187","classic-planet-112","0.17420387268066406"
"15","8w8e0103","Action distr","0.5068644210723805","classic-planet-112","0.1753099411725998"
"15","8w8e0103","Action distr","0.5068644210723805","classic-planet-112","0.17641599476337433"
"15","8w8e0103","Action distr","0.35971023430943133","classic-planet-112","0.17752204835414886"
"15","8w8e0103","Action distr","0.26160744313413187","classic-planet-112","0.1786281019449234"
"15","8w8e0103","Action distr","0.35971023430943133","classic-planet-112","0.17973415553569794"
"15","8w8e0103","Action distr","0.3924111647011978","classic-planet-112","0.18084022402763367"
"15","8w8e0103","Action distr","0.2289065127423654","classic-planet-112","0.1819462776184082"
"15","8w8e0103","Action distr","0.2289065127423654","classic-planet-112","0.18305233120918274"
"15","8w8e0103","Action distr","0.3433597691135481","classic-planet-112","0.18415838479995728"
"15","8w8e0103","Action distr","0.3433597691135481","classic-planet-112","0.1852644383907318"
"15","8w8e0103","Action distr","0.21255604754648216","classic-planet-112","0.18637049198150635"
"15","8w8e0103","Action distr","0.1962055823505989","classic-planet-112","0.18747656047344208"
"15","8w8e0103","Action distr","0.17985511715471567","classic-planet-112","0.1885826140642166"
"15","8w8e0103","Action distr","0.27795790833001516","classic-planet-112","0.18968866765499115"
"15","8w8e0103","Action distr","0.27795790833001516","classic-planet-112","0.19079472124576569"
"15","8w8e0103","Action distr","0.09810279117529945","classic-planet-112","0.19190078973770142"
"15","8w8e0103","Action distr","0.2289065127423654","classic-planet-112","0.19300684332847595"
"15","8w8e0103","Action distr","0.26160744313413187","classic-planet-112","0.1941128969192505"
"15","8w8e0103","Action distr","0.1962055823505989","classic-planet-112","0.19521895051002502"
"15","8w8e0103","Action distr","0.16350465195883243","classic-planet-112","0.19632500410079956"
"15","8w8e0103","Action distr","0.24525697793824866","classic-planet-112","0.1974310576915741"
"15","8w8e0103","Action distr","0.09810279117529945","classic-planet-112","0.19853711128234863"
"15","8w8e0103","Action distr","0.17985511715471567","classic-planet-112","0.19964317977428436"
"15","8w8e0103","Action distr","0.24525697793824866","classic-planet-112","0.2007492333650589"
"15","8w8e0103","Action distr","0.1471541867629492","classic-planet-112","0.20185528695583344"
"15","8w8e0103","Action distr","0.16350465195883243","classic-planet-112","0.20296134054660797"
"15","8w8e0103","Action distr","0.1471541867629492","classic-planet-112","0.2040674090385437"
"15","8w8e0103","Action distr","0.24525697793824866","classic-planet-112","0.20517346262931824"
"15","8w8e0103","Action distr","0.1471541867629492","classic-planet-112","0.20627951622009277"
"15","8w8e0103","Action distr","0.21255604754648216","classic-planet-112","0.2073855698108673"
"15","8w8e0103","Action distr","0.1144532563711827","classic-planet-112","0.20849162340164185"
"15","8w8e0103","Action distr","0.08175232597941622","classic-planet-112","0.20959767699241638"
"15","8w8e0103","Action distr","0.24525697793824866","classic-planet-112","0.2107037454843521"
"15","8w8e0103","Action distr","0.09810279117529945","classic-planet-112","0.21180979907512665"
"15","8w8e0103","Action distr","0.06540186078353297","classic-planet-112","0.21291585266590118"
"15","8w8e0103","Action distr","0.1471541867629492","classic-planet-112","0.21402190625667572"
"15","8w8e0103","Action distr","0.03270093039176648","classic-planet-112","0.21512795984745026"
"15","8w8e0103","Action distr","0.13080372156706593","classic-planet-112","0.216234028339386"
"15","8w8e0103","Action distr","0.09810279117529945","classic-planet-112","0.21734008193016052"
"15","8w8e0103","Action distr","0.17985511715471567","classic-planet-112","0.21844613552093506"
"15","8w8e0103","Action distr","0.13080372156706593","classic-planet-112","0.2195521891117096"
"15","8w8e0103","Action distr","0.16350465195883243","classic-planet-112","0.22065824270248413"
"15","8w8e0103","Action distr","0.06540186078353297","classic-planet-112","0.22176429629325867"
"15","8w8e0103","Action distr","0.09810279117529945","classic-planet-112","0.2228703647851944"
"15","8w8e0103","Action distr","0.06540186078353297","classic-planet-112","0.22397641837596893"
"15","8w8e0103","Action distr","0.06540186078353297","classic-planet-112","0.22508247196674347"
"15","8w8e0103","Action distr","0.09810279117529945","classic-planet-112","0.226188525557518"
"15","8w8e0103","Action distr","0.1144532563711827","classic-planet-112","0.22729459404945374"
"15","8w8e0103","Action distr","0.1144532563711827","classic-planet-112","0.22840064764022827"
"15","8w8e0103","Action distr","0.06540186078353297","classic-planet-112","0.2295067012310028"
"15","8w8e0103","Action distr","0.08175232597941622","classic-planet-112","0.23061275482177734"
"15","8w8e0103","Action distr","0.06540186078353297","classic-planet-112","0.23171880841255188"
"15","8w8e0103","Action distr","0.16350465195883243","classic-planet-112","0.23282486200332642"
"15","8w8e0103","Action distr","0.049051395587649725","classic-planet-112","0.23393091559410095"
"15","8w8e0103","Action distr","0.08175232597941622","classic-planet-112","0.23503698408603668"
"15","8w8e0103","Action distr","0.09810279117529945","classic-planet-112","0.23614303767681122"
"15","8w8e0103","Action distr","2.5179716401660195","classic-planet-112","0.23724909126758575"
"15","8w8e0103","Action distr","0.01635046519588324","classic-planet-112","0.2383551448583603"
"15","8w8e0103","Action distr","0","classic-planet-112","0.23946121335029602"
"15","8w8e0103","Action distr","0.01635046519588324","classic-planet-112","0.24056726694107056"
"15","8w8e0103","Action distr","0","classic-planet-112","0.2416733205318451"
"15","8w8e0103","Action distr","0","classic-planet-112","0.24277937412261963"
"15","8w8e0103","Action distr","0","classic-planet-112","0.24388542771339417"
"15","8w8e0103","Action distr","0","classic-planet-112","0.2449914813041687"
"15","8w8e0103","Action distr","0.01635046519588324","classic-planet-112","0.24609754979610443"
"15","8w8e0103","Action distr","0.01635046519588324","classic-planet-112","0.24720360338687897"
"15","8w8e0103","Action distr","0","classic-planet-112","0.2483096569776535"
"15","8w8e0103","Action distr","0.01635046519588324","classic-planet-112","0.24941571056842804"
"15","8w8e0103","Action distr","0.01635046519588324","classic-planet-112","0.25052177906036377"
"15","8w8e0103","Action distr","0","classic-planet-112","0.2516278028488159"
"15","8w8e0103","Action distr","0.01635046519588324","classic-planet-112","0.25273388624191284"
"15","8w8e0103","Action distr","0","classic-planet-112","0.2538399398326874"
"15","8w8e0103","Action distr","0","classic-planet-112","0.2549459934234619"
"15","8w8e0103","Action distr","0","classic-planet-112","0.25605207681655884"
"15","8w8e0103","Action distr","0","classic-planet-112","0.257158100605011"
"15","8w8e0103","Action distr","0","classic-planet-112","0.2582641839981079"
"15","8w8e0103","Action distr","0","classic-planet-112","0.25937020778656006"
"15","8w8e0103","Action distr","0.01635046519588324","classic-planet-112","0.260476291179657"
"15","8w8e0103","Action distr","0","classic-planet-112","0.26158231496810913"
"15","8w8e0103","Action distr","0","classic-planet-112","0.26268839836120605"
"15","8w8e0103","Action distr","0","classic-planet-112","0.2637944221496582"
"15","8w8e0103","Action distr","0","classic-planet-112","0.2649005055427551"
"15","8w8e0103","Action distr","0","classic-planet-112","0.26600655913352966"
"15","8w8e0103","Action distr","0","classic-planet-112","0.2671126127243042"
"15","8w8e0103","Action distr","0","classic-planet-112","0.2682186961174011"
"15","8w8e0103","Action distr","0","classic-planet-112","0.26932471990585327"
"15","8w8e0103","Action distr","0","classic-planet-112","0.2704308032989502"
"15","8w8e0103","Action distr","0","classic-planet-112","0.27153682708740234"
"15","8w8e0103","Action distr","0","classic-planet-112","0.27264291048049927"
"15","8w8e0103","Action distr","0","classic-planet-112","0.2737489342689514"
"15","8w8e0103","Action distr","0","classic-planet-112","0.27485501766204834"
"15","8w8e0103","Action distr","0","classic-planet-112","0.2759610414505005"
"15","8w8e0103","Policy distr","0.011319762095808983","classic-planet-112","-0.2759610414505005"
"15","8w8e0103","Policy distr","0.011885897256433964","classic-planet-112","-0.27485501766204834"
"15","8w8e0103","Policy distr","0.01247793436050415","classic-planet-112","-0.2737489342689514"
"15","8w8e0103","Policy distr","0.013096848502755165","classic-planet-112","-0.27264291048049927"
"15","8w8e0103","Policy distr","0.013743815943598747","classic-planet-112","-0.27153682708740234"
"15","8w8e0103","Policy distr","0.01441988069564104","classic-planet-112","-0.2704308032989502"
"15","8w8e0103","Policy distr","0.01512626651674509","classic-planet-112","-0.26932471990585327"
"15","8w8e0103","Policy distr","0.015864109620451927","classic-planet-112","-0.2682186961174011"
"15","8w8e0103","Policy distr","0.016634730622172356","classic-planet-112","-0.2671126127243042"
"15","8w8e0103","Policy distr","0.0174393430352211","classic-planet-112","-0.26600655913352966"
"15","8w8e0103","Policy distr","0.018279289826750755","classic-planet-112","-0.2649005055427551"
"15","8w8e0103","Policy distr","0.0191559549421072","classic-planet-112","-0.2637944221496582"
"15","8w8e0103","Policy distr","0.020070692524313927","classic-planet-112","-0.26268839836120605"
"15","8w8e0103","Policy distr","0.021025029942393303","classic-planet-112","-0.26158231496810913"
"15","8w8e0103","Policy distr","0.0220203697681427","classic-planet-112","-0.260476291179657"
"15","8w8e0103","Policy distr","0.02305838093161583","classic-planet-112","-0.25937020778656006"
"15","8w8e0103","Policy distr","0.02414051629602909","classic-planet-112","-0.2582641839981079"
"15","8w8e0103","Policy distr","0.025268565863370895","classic-planet-112","-0.257158100605011"
"15","8w8e0103","Policy distr","0.02644406631588936","classic-planet-112","-0.25605207681655884"
"15","8w8e0103","Policy distr","0.027668898925185204","classic-planet-112","-0.2549459934234619"
"15","8w8e0103","Policy distr","0.028944745659828186","classic-planet-112","-0.2538399398326874"
"15","8w8e0103","Policy distr","0.030273504555225372","classic-planet-112","-0.25273388624191284"
"15","8w8e0103","Policy distr","0.03165706992149353","classic-planet-112","-0.2516278028488159"
"15","8w8e0103","Policy distr","0.03309730440378189","classic-planet-112","-0.25052177906036377"
"15","8w8e0103","Policy distr","0.034596364945173264","classic-planet-112","-0.24941571056842804"
"15","8w8e0103","Policy distr","0.03615621477365494","classic-planet-112","-0.2483096569776535"
"15","8w8e0103","Policy distr","0.03777897357940674","classic-planet-112","-0.24720360338687897"
"15","8w8e0103","Policy distr","0.03946682810783386","classic-planet-112","-0.24609754979610443"
"15","8w8e0103","Policy distr","0.04122203588485718","classic-planet-112","-0.2449914813041687"
"15","8w8e0103","Policy distr","0.04304683953523636","classic-planet-112","-0.24388542771339417"
"15","8w8e0103","Policy distr","0.044943615794181824","classic-planet-112","-0.24277937412261963"
"15","8w8e0103","Policy distr","0.04691477492451668","classic-planet-112","-0.2416733205318451"
"15","8w8e0103","Policy distr","0.0489627905189991","classic-planet-112","-0.24056726694107056"
"15","8w8e0103","Policy distr","0.05109019950032234","classic-planet-112","-0.23946121335029602"
"15","8w8e0103","Policy distr","0.05329958349466324","classic-planet-112","-0.2383551448583603"
"15","8w8e0103","Policy distr","0.05559362471103668","classic-planet-112","-0.23724909126758575"
"15","8w8e0103","Policy distr","0.05797503888607025","classic-planet-112","-0.23614303767681122"
"15","8w8e0103","Policy distr","0.06044661998748779","classic-planet-112","-0.23503698408603668"
"15","8w8e0103","Policy distr","0.06301124393939972","classic-planet-112","-0.23393091559410095"
"15","8w8e0103","Policy distr","0.06567174196243286","classic-planet-112","-0.23282486200332642"
"15","8w8e0103","Policy distr","0.06843120604753494","classic-planet-112","-0.23171880841255188"
"15","8w8e0103","Policy distr","0.07129260152578354","classic-planet-112","-0.23061275482177734"
"15","8w8e0103","Policy distr","0.07425912469625473","classic-planet-112","-0.2295067012310028"
"15","8w8e0103","Policy distr","0.07733389735221863","classic-planet-112","-0.22840064764022827"
"15","8w8e0103","Policy distr","0.08052023500204086","classic-planet-112","-0.22729459404945374"
"15","8w8e0103","Policy distr","0.08382143825292587","classic-planet-112","-0.226188525557518"
"15","8w8e0103","Policy distr","0.08724083006381989","classic-planet-112","-0.22508247196674347"
"15","8w8e0103","Policy distr","0.09078197181224823","classic-planet-112","-0.22397641837596893"
"15","8w8e0103","Policy distr","0.09444829821586609","classic-planet-112","-0.2228703647851944"
"15","8w8e0103","Policy distr","0.09824350476264954","classic-planet-112","-0.22176429629325867"
"15","8w8e0103","Policy distr","0.10217110812664032","classic-planet-112","-0.22065824270248413"
"15","8w8e0103","Policy distr","0.10623491555452347","classic-planet-112","-0.2195521891117096"
"15","8w8e0103","Policy distr","0.11043870449066162","classic-planet-112","-0.21844613552093506"
"15","8w8e0103","Policy distr","0.11478633433580399","classic-planet-112","-0.21734008193016052"
"15","8w8e0103","Policy distr","0.11928176134824753","classic-planet-112","-0.216234028339386"
"15","8w8e0103","Policy distr","0.12392903119325638","classic-planet-112","-0.21512795984745026"
"15","8w8e0103","Policy distr","0.12873201072216034","classic-planet-112","-0.21402190625667572"
"15","8w8e0103","Policy distr","0.13369491696357727","classic-planet-112","-0.21291585266590118"
"15","8w8e0103","Policy distr","0.13882198929786682","classic-planet-112","-0.21180979907512665"
"15","8w8e0103","Policy distr","0.14411744475364685","classic-planet-112","-0.2107037454843521"
"15","8w8e0103","Policy distr","0.14958564937114716","classic-planet-112","-0.20959767699241638"
"15","8w8e0103","Policy distr","0.15523077547550201","classic-planet-112","-0.20849162340164185"
"15","8w8e0103","Policy distr","0.16105736792087555","classic-planet-112","-0.2073855698108673"
"15","8w8e0103","Policy distr","0.16706997156143188","classic-planet-112","-0.20627951622009277"
"15","8w8e0103","Policy distr","0.17327305674552917","classic-planet-112","-0.20517346262931824"
"15","8w8e0103","Policy distr","0.17967119812965393","classic-planet-112","-0.2040674090385437"
"15","8w8e0103","Policy distr","0.18626917898654938","classic-planet-112","-0.20296134054660797"
"15","8w8e0103","Policy distr","0.19307155907154083","classic-planet-112","-0.20185528695583344"
"15","8w8e0103","Policy distr","0.20008310675621033","classic-planet-112","-0.2007492333650589"
"15","8w8e0103","Policy distr","0.20730862021446228","classic-planet-112","-0.19964317977428436"
"15","8w8e0103","Policy distr","0.21475309133529663","classic-planet-112","-0.19853711128234863"
"15","8w8e0103","Policy distr","0.22242116928100586","classic-planet-112","-0.1974310576915741"
"15","8w8e0103","Policy distr","0.23031793534755707","classic-planet-112","-0.19632500410079956"
"15","8w8e0103","Policy distr","0.23844830691814423","classic-planet-112","-0.19521895051002502"
"15","8w8e0103","Policy distr","0.24681735038757324","classic-planet-112","-0.1941128969192505"
"15","8w8e0103","Policy distr","0.25543007254600525","classic-planet-112","-0.19300684332847595"
"15","8w8e0103","Policy distr","0.2642914056777954","classic-planet-112","-0.19190078973770142"
"15","8w8e0103","Policy distr","0.27340686321258545","classic-planet-112","-0.19079472124576569"
"15","8w8e0103","Policy distr","0.28278106451034546","classic-planet-112","-0.18968866765499115"
"15","8w8e0103","Policy distr","0.29241928458213806","classic-planet-112","-0.1885826140642166"
"15","8w8e0103","Policy distr","0.3023267984390259","classic-planet-112","-0.18747656047344208"
"15","8w8e0103","Policy distr","0.3125089108943939","classic-planet-112","-0.18637049198150635"
"15","8w8e0103","Policy distr","0.3229704201221466","classic-planet-112","-0.1852644383907318"
"15","8w8e0103","Policy distr","0.33371689915657043","classic-planet-112","-0.18415838479995728"
"15","8w8e0103","Policy distr","0.344753235578537","classic-planet-112","-0.18305233120918274"
"15","8w8e0103","Policy distr","0.3560846745967865","classic-planet-112","-0.1819462776184082"
"15","8w8e0103","Policy distr","0.367716521024704","classic-planet-112","-0.18084022402763367"
"15","8w8e0103","Policy distr","0.37965425848960876","classic-planet-112","-0.17973415553569794"
"15","8w8e0103","Policy distr","0.3919024169445038","classic-planet-112","-0.1786281019449234"
"15","8w8e0103","Policy distr","0.404466450214386","classic-planet-112","-0.17752204835414886"
"15","8w8e0103","Policy distr","0.4173514246940613","classic-planet-112","-0.17641599476337433"
"15","8w8e0103","Policy distr","0.4305625557899475","classic-planet-112","-0.1753099411725998"
"15","8w8e0103","Policy distr","0.4441048502922058","classic-planet-112","-0.17420387268066406"
"15","8w8e0103","Policy distr","0.45798325538635254","classic-planet-112","-0.17309781908988953"
"15","8w8e0103","Policy distr","0.472202867269516","classic-planet-112","-0.171991765499115"
"15","8w8e0103","Policy distr","0.48676854372024536","classic-planet-112","-0.17088571190834045"
"15","8w8e0103","Policy distr","0.5016850233078003","classic-planet-112","-0.16977965831756592"
"15","8w8e0103","Policy distr","0.5169574618339539","classic-planet-112","-0.16867360472679138"
"15","8w8e0103","Policy distr","0.5325905680656433","classic-planet-112","-0.16756753623485565"
"15","8w8e0103","Policy distr","0.5485885739326477","classic-planet-112","-0.16646148264408112"
"15","8w8e0103","Policy distr","0.5649564266204834","classic-planet-112","-0.16535542905330658"
"15","8w8e0103","Policy distr","0.5816986560821533","classic-planet-112","-0.16424937546253204"
"15","8w8e0103","Policy distr","0.59881991147995","classic-planet-112","-0.1631433069705963"
"15","8w8e0103","Policy distr","0.6163240075111389","classic-planet-112","-0.16203725337982178"
"15","8w8e0103","Policy distr","0.6342154741287231","classic-planet-112","-0.16093119978904724"
"15","8w8e0103","Policy distr","0.6524984240531921","classic-planet-112","-0.1598251461982727"
"15","8w8e0103","Policy distr","0.6711767315864563","classic-planet-112","-0.15871909260749817"
"15","8w8e0103","Policy distr","0.6902546882629395","classic-planet-112","-0.15761303901672363"
"15","8w8e0103","Policy distr","0.709735631942749","classic-planet-112","-0.1565069854259491"
"15","8w8e0103","Policy distr","0.729623556137085","classic-planet-112","-0.15540091693401337"
"15","8w8e0103","Policy distr","0.7499215602874756","classic-planet-112","-0.15429486334323883"
"15","8w8e0103","Policy distr","0.7706334590911865","classic-planet-112","-0.1531888097524643"
"15","8w8e0103","Policy distr","0.7917618155479431","classic-planet-112","-0.15208275616168976"
"15","8w8e0103","Policy distr","0.8133105039596558","classic-planet-112","-0.15097668766975403"
"15","8w8e0103","Policy distr","0.835281491279602","classic-planet-112","-0.1498706340789795"
"15","8w8e0103","Policy distr","0.8576780557632446","classic-planet-112","-0.14876458048820496"
"15","8w8e0103","Policy distr","0.880502462387085","classic-planet-112","-0.14765852689743042"
"15","8w8e0103","Policy distr","0.9037570953369141","classic-planet-112","-0.14655247330665588"
"15","8w8e0103","Policy distr","0.9274441003799438","classic-planet-112","-0.14544641971588135"
"15","8w8e0103","Policy distr","0.9515658020973206","classic-planet-112","-0.14434035122394562"
"15","8w8e0103","Policy distr","0.9761232137680054","classic-planet-112","-0.14323429763317108"
"15","8w8e0103","Policy distr","1.0011180639266968","classic-planet-112","-0.14212824404239655"
"15","8w8e0103","Policy distr","1.0265517234802246","classic-planet-112","-0.141022190451622"
"15","8w8e0103","Policy distr","1.0524251461029053","classic-planet-112","-0.13991613686084747"
"15","8w8e0103","Policy distr","1.078739881515503","classic-planet-112","-0.13881006836891174"
"15","8w8e0103","Policy distr","1.1054952144622803","classic-planet-112","-0.1377040147781372"
"15","8w8e0103","Policy distr","1.1326923370361328","classic-planet-112","-0.13659796118736267"
"15","8w8e0103","Policy distr","1.160330891609192","classic-planet-112","-0.13549190759658813"
"15","8w8e0103","Policy distr","1.1884112358093262","classic-planet-112","-0.1343858540058136"
"15","8w8e0103","Policy distr","1.2169325351715088","classic-planet-112","-0.13327980041503906"
"15","8w8e0103","Policy distr","1.245894193649292","classic-planet-112","-0.13217373192310333"
"15","8w8e0103","Policy distr","1.2752948999404907","classic-planet-112","-0.1310676783323288"
"15","8w8e0103","Policy distr","1.3051334619522095","classic-planet-112","-0.12996162474155426"
"15","8w8e0103","Policy distr","1.3354085683822632","classic-planet-112","-0.12885557115077972"
"15","8w8e0103","Policy distr","1.36611807346344","classic-planet-112","-0.1277495175600052"
"15","8w8e0103","Policy distr","1.3972604274749756","classic-planet-112","-0.12664344906806946"
"15","8w8e0103","Policy distr","1.4288322925567627","classic-planet-112","-0.12553739547729492"
"15","8w8e0103","Policy distr","1.4608310461044312","classic-planet-112","-0.12443134188652039"
"15","8w8e0103","Policy distr","1.4932535886764526","classic-planet-112","-0.12332528829574585"
"15","8w8e0103","Policy distr","1.5260965824127197","classic-planet-112","-0.12221923470497131"
"15","8w8e0103","Policy distr","1.5593568086624146","classic-planet-112","-0.12111317366361618"
"15","8w8e0103","Policy distr","1.5930293798446655","classic-planet-112","-0.12000711262226105"
"15","8w8e0103","Policy distr","1.6271100044250488","classic-planet-112","-0.11890105903148651"
"15","8w8e0103","Policy distr","1.661594033241272","classic-planet-112","-0.11779500544071198"
"15","8w8e0103","Policy distr","1.6964763402938843","classic-planet-112","-0.11668895184993744"
"15","8w8e0103","Policy distr","1.731751799583435","classic-planet-112","-0.1155828908085823"
"15","8w8e0103","Policy distr","1.767413854598999","classic-planet-112","-0.11447683721780777"
"15","8w8e0103","Policy distr","1.8034570217132568","classic-planet-112","-0.11337077617645264"
"15","8w8e0103","Policy distr","1.8398747444152832","classic-planet-112","-0.1122647225856781"
"15","8w8e0103","Policy distr","1.8766595125198364","classic-planet-112","-0.11115866899490356"
"15","8w8e0103","Policy distr","1.9138050079345703","classic-planet-112","-0.11005260795354843"
"15","8w8e0103","Policy distr","1.9513030052185059","classic-planet-112","-0.1089465543627739"
"15","8w8e0103","Policy distr","1.989146113395691","classic-planet-112","-0.10784049332141876"
"15","8w8e0103","Policy distr","2.027325391769409","classic-planet-112","-0.10673443973064423"
"15","8w8e0103","Policy distr","2.0658326148986816","classic-planet-112","-0.10562838613986969"
"15","8w8e0103","Policy distr","2.104658842086792","classic-planet-112","-0.10452233254909515"
"15","8w8e0103","Policy distr","2.143794536590576","classic-planet-112","-0.10341627150774002"
"15","8w8e0103","Policy distr","2.183229923248291","classic-planet-112","-0.10231021046638489"
"15","8w8e0103","Policy distr","2.2229552268981934","classic-planet-112","-0.10120415687561035"
"15","8w8e0103","Policy distr","2.2629592418670654","classic-planet-112","-0.10009810328483582"
"15","8w8e0103","Policy distr","2.303231954574585","classic-planet-112","-0.09899204969406128"
"15","8w8e0103","Policy distr","2.3437623977661133","classic-planet-112","-0.09788598865270615"
"15","8w8e0103","Policy distr","2.384537935256958","classic-planet-112","-0.09677993506193161"
"15","8w8e0103","Policy distr","2.4255478382110596","classic-planet-112","-0.09567387402057648"
"15","8w8e0103","Policy distr","2.4667792320251465","classic-planet-112","-0.09456782042980194"
"15","8w8e0103","Policy distr","2.5082199573516846","classic-planet-112","-0.0934617668390274"
"15","8w8e0103","Policy distr","2.5498573780059814","classic-planet-112","-0.09235570579767227"
"15","8w8e0103","Policy distr","2.59167742729187","classic-planet-112","-0.09124965220689774"
"15","8w8e0103","Policy distr","2.6336677074432373","classic-planet-112","-0.0901435911655426"
"15","8w8e0103","Policy distr","2.6758134365081787","classic-planet-112","-0.08903753757476807"
"15","8w8e0103","Policy distr","2.7181007862091064","classic-planet-112","-0.08793148398399353"
"15","8w8e0103","Policy distr","2.7605152130126953","classic-planet-112","-0.086825430393219"
"15","8w8e0103","Policy distr","2.8030426502227783","classic-planet-112","-0.08571936935186386"
"15","8w8e0103","Policy distr","2.8456671237945557","classic-planet-112","-0.08461330831050873"
"15","8w8e0103","Policy distr","2.8883728981018066","classic-planet-112","-0.08350725471973419"
"15","8w8e0103","Policy distr","2.931145429611206","classic-planet-112","-0.08240120112895966"
"15","8w8e0103","Policy distr","2.973968982696533","classic-planet-112","-0.08129514753818512"
"15","8w8e0103","Policy distr","3.0168263912200928","classic-planet-112","-0.08018908649682999"
"15","8w8e0103","Policy distr","3.059701681137085","classic-planet-112","-0.07908303290605545"
"15","8w8e0103","Policy distr","3.1025784015655518","classic-planet-112","-0.07797697186470032"
"15","8w8e0103","Policy distr","3.1454391479492188","classic-planet-112","-0.07687091827392578"
"15","8w8e0103","Policy distr","3.1882665157318115","classic-planet-112","-0.07576486468315125"
"15","8w8e0103","Policy distr","3.2310445308685303","classic-planet-112","-0.07465880364179611"
"15","8w8e0103","Policy distr","3.273754119873047","classic-planet-112","-0.07355275005102158"
"15","8w8e0103","Policy distr","3.316378593444824","classic-planet-112","-0.07244668900966644"
"15","8w8e0103","Policy distr","3.3588995933532715","classic-planet-112","-0.0713406354188919"
"15","8w8e0103","Policy distr","3.401298761367798","classic-planet-112","-0.07023458182811737"
"15","8w8e0103","Policy distr","3.4435582160949707","classic-planet-112","-0.06912852823734283"
"15","8w8e0103","Policy distr","3.4856598377227783","classic-planet-112","-0.0680224671959877"
"15","8w8e0103","Policy distr","3.5275847911834717","classic-planet-112","-0.06691640615463257"
"15","8w8e0103","Policy distr","3.5693140029907227","classic-planet-112","-0.06581035256385803"
"15","8w8e0103","Policy distr","3.6108286380767822","classic-planet-112","-0.0647042989730835"
"15","8w8e0103","Policy distr","3.6521108150482178","classic-planet-112","-0.06359824538230896"
"15","8w8e0103","Policy distr","3.693141460418701","classic-planet-112","-0.06249218434095383"
"15","8w8e0103","Policy distr","3.7339000701904297","classic-planet-112","-0.06138613075017929"
"15","8w8e0103","Policy distr","3.774369478225708","classic-planet-112","-0.06028006970882416"
"15","8w8e0103","Policy distr","3.8145296573638916","classic-planet-112","-0.05917401611804962"
"15","8w8e0103","Policy distr","3.8543615341186523","classic-planet-112","-0.058067962527275085"
"15","8w8e0103","Policy distr","3.893846273422241","classic-planet-112","-0.05696190148591995"
"15","8w8e0103","Policy distr","3.932964324951172","classic-planet-112","-0.055855847895145416"
"15","8w8e0103","Policy distr","3.971696615219116","classic-planet-112","-0.05474979057908058"
"15","8w8e0103","Policy distr","4.0100250244140625","classic-planet-112","-0.05364373326301575"
"15","8w8e0103","Policy distr","4.047928810119629","classic-planet-112","-0.05253767967224121"
"15","8w8e0103","Policy distr","4.085391044616699","classic-planet-112","-0.05143161863088608"
"15","8w8e0103","Policy distr","4.122391223907471","classic-planet-112","-0.05032556504011154"
"15","8w8e0103","Policy distr","4.158911228179932","classic-planet-112","-0.049219511449337006"
"15","8w8e0103","Policy distr","4.19493293762207","classic-planet-112","-0.04811345040798187"
"15","8w8e0103","Policy distr","4.230437278747559","classic-planet-112","-0.047007396817207336"
"15","8w8e0103","Policy distr","4.265406131744385","classic-planet-112","-0.0459013395011425"
"15","8w8e0103","Policy distr","4.299820899963379","classic-planet-112","-0.04479528218507767"
"15","8w8e0103","Policy distr","4.3336639404296875","classic-planet-112","-0.04368922859430313"
"15","8w8e0103","Policy distr","4.366917610168457","classic-planet-112","-0.042583167552948"
"15","8w8e0103","Policy distr","4.399563312530518","classic-planet-112","-0.04147711396217346"
"15","8w8e0103","Policy distr","4.431585311889648","classic-planet-112","-0.040371060371398926"
"15","8w8e0103","Policy distr","4.46296501159668","classic-planet-112","-0.03926499933004379"
"15","8w8e0103","Policy distr","4.493686676025391","classic-planet-112","-0.03815894573926926"
"15","8w8e0103","Policy distr","4.523732662200928","classic-planet-112","-0.03705288842320442"
"15","8w8e0103","Policy distr","4.553086757659912","classic-planet-112","-0.03594683110713959"
"15","8w8e0103","Policy distr","4.581733226776123","classic-planet-112","-0.03484077751636505"
"15","8w8e0103","Policy distr","4.609656810760498","classic-planet-112","-0.03373471647500992"
"15","8w8e0103","Policy distr","4.636841297149658","classic-planet-112","-0.03262866288423538"
"15","8w8e0103","Policy distr","4.663271903991699","classic-planet-112","-0.031522609293460846"
"15","8w8e0103","Policy distr","4.688934803009033","classic-planet-112","-0.030416550114750862"
"15","8w8e0103","Policy distr","4.7138142585754395","classic-planet-112","-0.029310494661331177"
"15","8w8e0103","Policy distr","4.737896919250488","classic-planet-112","-0.028204437345266342"
"15","8w8e0103","Policy distr","4.761169910430908","classic-planet-112","-0.027098380029201508"
"15","8w8e0103","Policy distr","4.783619403839111","classic-planet-112","-0.025992324575781822"
"15","8w8e0103","Policy distr","4.805232524871826","classic-planet-112","-0.024886269122362137"
"15","8w8e0103","Policy distr","4.8259968757629395","classic-planet-112","-0.023780211806297302"
"15","8w8e0103","Policy distr","4.8459014892578125","classic-planet-112","-0.022674154490232468"
"15","8w8e0103","Policy distr","4.864935398101807","classic-planet-112","-0.021568099036812782"
"15","8w8e0103","Policy distr","4.88308572769165","classic-planet-112","-0.020462043583393097"
"15","8w8e0103","Policy distr","4.900343894958496","classic-planet-112","-0.019355986267328262"
"15","8w8e0103","Policy distr","4.916698932647705","classic-planet-112","-0.018249928951263428"
"15","8w8e0103","Policy distr","4.93214225769043","classic-planet-112","-0.017143873497843742"
"15","8w8e0103","Policy distr","4.946663856506348","classic-planet-112","-0.016037818044424057"
"15","8w8e0103","Policy distr","4.960256099700928","classic-planet-112","-0.014931760728359222"
"15","8w8e0103","Policy distr","4.9729108810424805","classic-planet-112","-0.013825705274939537"
"15","8w8e0103","Policy distr","4.984621524810791","classic-planet-112","-0.012719647958874702"
"15","8w8e0103","Policy distr","4.99537992477417","classic-planet-112","-0.011613592505455017"
"15","8w8e0103","Policy distr","5.005180358886719","classic-planet-112","-0.010507535189390182"
"15","8w8e0103","Policy distr","5.014017105102539","classic-planet-112","-0.009401479735970497"
"15","8w8e0103","Policy distr","5.021884918212891","classic-planet-112","-0.008295422419905663"
"15","8w8e0103","Policy distr","5.028779983520508","classic-planet-112","-0.00718936650082469"
"15","8w8e0103","Policy distr","5.034697532653809","classic-planet-112","-0.00608331011608243"
"15","8w8e0103","Policy distr","5.039633274078369","classic-planet-112","-0.00497725373134017"
"15","8w8e0103","Policy distr","5.043586254119873","classic-planet-112","-0.00387119734659791"
"15","8w8e0103","Policy distr","5.046553134918213","classic-planet-112","-0.00276514096185565"
"15","8w8e0103","Policy distr","5.048531532287598","classic-planet-112","-0.00165908457711339"
"15","8w8e0103","Policy distr","5.049521446228027","classic-planet-112","-0.00055302819237113"
"15","8w8e0103","Policy distr","5.049521446228027","classic-planet-112","0.00055302819237113"
"15","8w8e0103","Policy distr","5.048531532287598","classic-planet-112","0.00165908457711339"
"15","8w8e0103","Policy distr","5.046553134918213","classic-planet-112","0.00276514096185565"
"15","8w8e0103","Policy distr","5.043586254119873","classic-planet-112","0.00387119734659791"
"15","8w8e0103","Policy distr","5.039633274078369","classic-planet-112","0.00497725373134017"
"15","8w8e0103","Policy distr","5.034697532653809","classic-planet-112","0.00608331011608243"
"15","8w8e0103","Policy distr","5.028779983520508","classic-planet-112","0.00718936650082469"
"15","8w8e0103","Policy distr","5.021884918212891","classic-planet-112","0.008295422419905663"
"15","8w8e0103","Policy distr","5.014017105102539","classic-planet-112","0.009401479735970497"
"15","8w8e0103","Policy distr","5.005180358886719","classic-planet-112","0.010507535189390182"
"15","8w8e0103","Policy distr","4.99537992477417","classic-planet-112","0.011613592505455017"
"15","8w8e0103","Policy distr","4.984621524810791","classic-planet-112","0.012719647958874702"
"15","8w8e0103","Policy distr","4.9729108810424805","classic-planet-112","0.013825705274939537"
"15","8w8e0103","Policy distr","4.960256099700928","classic-planet-112","0.014931760728359222"
"15","8w8e0103","Policy distr","4.946663856506348","classic-planet-112","0.016037818044424057"
"15","8w8e0103","Policy distr","4.93214225769043","classic-planet-112","0.017143873497843742"
"15","8w8e0103","Policy distr","4.916698932647705","classic-planet-112","0.018249928951263428"
"15","8w8e0103","Policy distr","4.900343894958496","classic-planet-112","0.019355986267328262"
"15","8w8e0103","Policy distr","4.88308572769165","classic-planet-112","0.020462043583393097"
"15","8w8e0103","Policy distr","4.864935398101807","classic-planet-112","0.021568099036812782"
"15","8w8e0103","Policy distr","4.8459014892578125","classic-planet-112","0.022674154490232468"
"15","8w8e0103","Policy distr","4.8259968757629395","classic-planet-112","0.023780211806297302"
"15","8w8e0103","Policy distr","4.805232524871826","classic-planet-112","0.024886269122362137"
"15","8w8e0103","Policy distr","4.783619403839111","classic-planet-112","0.025992324575781822"
"15","8w8e0103","Policy distr","4.761169910430908","classic-planet-112","0.027098380029201508"
"15","8w8e0103","Policy distr","4.737896919250488","classic-planet-112","0.028204437345266342"
"15","8w8e0103","Policy distr","4.7138142585754395","classic-planet-112","0.029310494661331177"
"15","8w8e0103","Policy distr","4.688934803009033","classic-planet-112","0.030416550114750862"
"15","8w8e0103","Policy distr","4.663271903991699","classic-planet-112","0.031522609293460846"
"15","8w8e0103","Policy distr","4.636841297149658","classic-planet-112","0.03262866288423538"
"15","8w8e0103","Policy distr","4.609656810760498","classic-planet-112","0.03373471647500992"
"15","8w8e0103","Policy distr","4.581733226776123","classic-planet-112","0.03484077751636505"
"15","8w8e0103","Policy distr","4.553086757659912","classic-planet-112","0.03594683110713959"
"15","8w8e0103","Policy distr","4.523732662200928","classic-planet-112","0.03705288842320442"
"15","8w8e0103","Policy distr","4.493686676025391","classic-planet-112","0.03815894573926926"
"15","8w8e0103","Policy distr","4.46296501159668","classic-planet-112","0.03926499933004379"
"15","8w8e0103","Policy distr","4.431585311889648","classic-planet-112","0.040371060371398926"
"15","8w8e0103","Policy distr","4.399563312530518","classic-planet-112","0.04147711396217346"
"15","8w8e0103","Policy distr","4.366917610168457","classic-planet-112","0.042583167552948"
"15","8w8e0103","Policy distr","4.3336639404296875","classic-planet-112","0.04368922859430313"
"15","8w8e0103","Policy distr","4.299820899963379","classic-planet-112","0.04479528218507767"
"15","8w8e0103","Policy distr","4.265406131744385","classic-planet-112","0.0459013395011425"
"15","8w8e0103","Policy distr","4.230437278747559","classic-planet-112","0.047007396817207336"
"15","8w8e0103","Policy distr","4.19493293762207","classic-planet-112","0.04811345040798187"
"15","8w8e0103","Policy distr","4.158911228179932","classic-planet-112","0.049219511449337006"
"15","8w8e0103","Policy distr","4.122391223907471","classic-planet-112","0.05032556504011154"
"15","8w8e0103","Policy distr","4.085391044616699","classic-planet-112","0.05143161863088608"
"15","8w8e0103","Policy distr","4.047928810119629","classic-planet-112","0.05253767967224121"
"15","8w8e0103","Policy distr","4.0100250244140625","classic-planet-112","0.05364373326301575"
"15","8w8e0103","Policy distr","3.971696615219116","classic-planet-112","0.05474979057908058"
"15","8w8e0103","Policy distr","3.932964324951172","classic-planet-112","0.055855847895145416"
"15","8w8e0103","Policy distr","3.893846273422241","classic-planet-112","0.05696190148591995"
"15","8w8e0103","Policy distr","3.8543615341186523","classic-planet-112","0.058067962527275085"
"15","8w8e0103","Policy distr","3.8145296573638916","classic-planet-112","0.05917401611804962"
"15","8w8e0103","Policy distr","3.774369478225708","classic-planet-112","0.06028006970882416"
"15","8w8e0103","Policy distr","3.7339000701904297","classic-planet-112","0.06138613075017929"
"15","8w8e0103","Policy distr","3.693141460418701","classic-planet-112","0.06249218434095383"
"15","8w8e0103","Policy distr","3.6521108150482178","classic-planet-112","0.06359824538230896"
"15","8w8e0103","Policy distr","3.6108286380767822","classic-planet-112","0.0647042989730835"
"15","8w8e0103","Policy distr","3.5693140029907227","classic-planet-112","0.06581035256385803"
"15","8w8e0103","Policy distr","3.5275847911834717","classic-planet-112","0.06691640615463257"
"15","8w8e0103","Policy distr","3.4856598377227783","classic-planet-112","0.0680224671959877"
"15","8w8e0103","Policy distr","3.4435582160949707","classic-planet-112","0.06912852823734283"
"15","8w8e0103","Policy distr","3.401298761367798","classic-planet-112","0.07023458182811737"
"15","8w8e0103","Policy distr","3.3588995933532715","classic-planet-112","0.0713406354188919"
"15","8w8e0103","Policy distr","3.316378593444824","classic-planet-112","0.07244668900966644"
"15","8w8e0103","Policy distr","3.273754119873047","classic-planet-112","0.07355275005102158"
"15","8w8e0103","Policy distr","3.2310445308685303","classic-planet-112","0.07465880364179611"
"15","8w8e0103","Policy distr","3.1882665157318115","classic-planet-112","0.07576486468315125"
"15","8w8e0103","Policy distr","3.1454391479492188","classic-planet-112","0.07687091827392578"
"15","8w8e0103","Policy distr","3.1025784015655518","classic-planet-112","0.07797697186470032"
"15","8w8e0103","Policy distr","3.059701681137085","classic-planet-112","0.07908303290605545"
"15","8w8e0103","Policy distr","3.0168263912200928","classic-planet-112","0.08018908649682999"
"15","8w8e0103","Policy distr","2.973968982696533","classic-planet-112","0.08129514753818512"
"15","8w8e0103","Policy distr","2.931145429611206","classic-planet-112","0.08240120112895966"
"15","8w8e0103","Policy distr","2.8883728981018066","classic-planet-112","0.08350725471973419"
"15","8w8e0103","Policy distr","2.8456671237945557","classic-planet-112","0.08461330831050873"
"15","8w8e0103","Policy distr","2.8030426502227783","classic-planet-112","0.08571936935186386"
"15","8w8e0103","Policy distr","2.7605152130126953","classic-planet-112","0.086825430393219"
"15","8w8e0103","Policy distr","2.7181007862091064","classic-planet-112","0.08793148398399353"
"15","8w8e0103","Policy distr","2.6758134365081787","classic-planet-112","0.08903753757476807"
"15","8w8e0103","Policy distr","2.6336677074432373","classic-planet-112","0.0901435911655426"
"15","8w8e0103","Policy distr","2.59167742729187","classic-planet-112","0.09124965220689774"
"15","8w8e0103","Policy distr","2.5498573780059814","classic-planet-112","0.09235570579767227"
"15","8w8e0103","Policy distr","2.5082199573516846","classic-planet-112","0.0934617668390274"
"15","8w8e0103","Policy distr","2.4667792320251465","classic-planet-112","0.09456782042980194"
"15","8w8e0103","Policy distr","2.4255478382110596","classic-planet-112","0.09567387402057648"
"15","8w8e0103","Policy distr","2.384537935256958","classic-planet-112","0.09677993506193161"
"15","8w8e0103","Policy distr","2.3437623977661133","classic-planet-112","0.09788598865270615"
"15","8w8e0103","Policy distr","2.303231954574585","classic-planet-112","0.09899204969406128"
"15","8w8e0103","Policy distr","2.2629592418670654","classic-planet-112","0.10009810328483582"
"15","8w8e0103","Policy distr","2.2229552268981934","classic-planet-112","0.10120415687561035"
"15","8w8e0103","Policy distr","2.183229923248291","classic-planet-112","0.10231021046638489"
"15","8w8e0103","Policy distr","2.143794536590576","classic-planet-112","0.10341627150774002"
"15","8w8e0103","Policy distr","2.104658842086792","classic-planet-112","0.10452233254909515"
"15","8w8e0103","Policy distr","2.0658326148986816","classic-planet-112","0.10562838613986969"
"15","8w8e0103","Policy distr","2.027325391769409","classic-planet-112","0.10673443973064423"
"15","8w8e0103","Policy distr","1.989146113395691","classic-planet-112","0.10784049332141876"
"15","8w8e0103","Policy distr","1.9513030052185059","classic-planet-112","0.1089465543627739"
"15","8w8e0103","Policy distr","1.9138050079345703","classic-planet-112","0.11005260795354843"
"15","8w8e0103","Policy distr","1.8766595125198364","classic-planet-112","0.11115866899490356"
"15","8w8e0103","Policy distr","1.8398747444152832","classic-planet-112","0.1122647225856781"
"15","8w8e0103","Policy distr","1.8034570217132568","classic-planet-112","0.11337077617645264"
"15","8w8e0103","Policy distr","1.767413854598999","classic-planet-112","0.11447683721780777"
"15","8w8e0103","Policy distr","1.731751799583435","classic-planet-112","0.1155828908085823"
"15","8w8e0103","Policy distr","1.6964763402938843","classic-planet-112","0.11668895184993744"
"15","8w8e0103","Policy distr","1.661594033241272","classic-planet-112","0.11779500544071198"
"15","8w8e0103","Policy distr","1.6271100044250488","classic-planet-112","0.11890105903148651"
"15","8w8e0103","Policy distr","1.5930293798446655","classic-planet-112","0.12000711262226105"
"15","8w8e0103","Policy distr","1.5593568086624146","classic-planet-112","0.12111317366361618"
"15","8w8e0103","Policy distr","1.5260965824127197","classic-planet-112","0.12221923470497131"
"15","8w8e0103","Policy distr","1.4932535886764526","classic-planet-112","0.12332528829574585"
"15","8w8e0103","Policy distr","1.4608310461044312","classic-planet-112","0.12443134188652039"
"15","8w8e0103","Policy distr","1.4288322925567627","classic-planet-112","0.12553739547729492"
"15","8w8e0103","Policy distr","1.3972604274749756","classic-planet-112","0.12664344906806946"
"15","8w8e0103","Policy distr","1.36611807346344","classic-planet-112","0.1277495175600052"
"15","8w8e0103","Policy distr","1.3354085683822632","classic-planet-112","0.12885557115077972"
"15","8w8e0103","Policy distr","1.3051334619522095","classic-planet-112","0.12996162474155426"
"15","8w8e0103","Policy distr","1.2752948999404907","classic-planet-112","0.1310676783323288"
"15","8w8e0103","Policy distr","1.245894193649292","classic-planet-112","0.13217373192310333"
"15","8w8e0103","Policy distr","1.2169325351715088","classic-planet-112","0.13327980041503906"
"15","8w8e0103","Policy distr","1.1884112358093262","classic-planet-112","0.1343858540058136"
"15","8w8e0103","Policy distr","1.160330891609192","classic-planet-112","0.13549190759658813"
"15","8w8e0103","Policy distr","1.1326923370361328","classic-planet-112","0.13659796118736267"
"15","8w8e0103","Policy distr","1.1054952144622803","classic-planet-112","0.1377040147781372"
"15","8w8e0103","Policy distr","1.078739881515503","classic-planet-112","0.13881006836891174"
"15","8w8e0103","Policy distr","1.0524251461029053","classic-planet-112","0.13991613686084747"
"15","8w8e0103","Policy distr","1.0265517234802246","classic-planet-112","0.141022190451622"
"15","8w8e0103","Policy distr","1.0011180639266968","classic-planet-112","0.14212824404239655"
"15","8w8e0103","Policy distr","0.9761232137680054","classic-planet-112","0.14323429763317108"
"15","8w8e0103","Policy distr","0.9515658020973206","classic-planet-112","0.14434035122394562"
"15","8w8e0103","Policy distr","0.9274441003799438","classic-planet-112","0.14544641971588135"
"15","8w8e0103","Policy distr","0.9037570953369141","classic-planet-112","0.14655247330665588"
"15","8w8e0103","Policy distr","0.880502462387085","classic-planet-112","0.14765852689743042"
"15","8w8e0103","Policy distr","0.8576780557632446","classic-planet-112","0.14876458048820496"
"15","8w8e0103","Policy distr","0.835281491279602","classic-planet-112","0.1498706340789795"
"15","8w8e0103","Policy distr","0.8133105039596558","classic-planet-112","0.15097668766975403"
"15","8w8e0103","Policy distr","0.7917618155479431","classic-planet-112","0.15208275616168976"
"15","8w8e0103","Policy distr","0.7706334590911865","classic-planet-112","0.1531888097524643"
"15","8w8e0103","Policy distr","0.7499215602874756","classic-planet-112","0.15429486334323883"
"15","8w8e0103","Policy distr","0.729623556137085","classic-planet-112","0.15540091693401337"
"15","8w8e0103","Policy distr","0.709735631942749","classic-planet-112","0.1565069854259491"
"15","8w8e0103","Policy distr","0.6902546882629395","classic-planet-112","0.15761303901672363"
"15","8w8e0103","Policy distr","0.6711767315864563","classic-planet-112","0.15871909260749817"
"15","8w8e0103","Policy distr","0.6524984240531921","classic-planet-112","0.1598251461982727"
"15","8w8e0103","Policy distr","0.6342154741287231","classic-planet-112","0.16093119978904724"
"15","8w8e0103","Policy distr","0.6163240075111389","classic-planet-112","0.16203725337982178"
"15","8w8e0103","Policy distr","0.59881991147995","classic-planet-112","0.1631433069705963"
"15","8w8e0103","Policy distr","0.5816986560821533","classic-planet-112","0.16424937546253204"
"15","8w8e0103","Policy distr","0.5649564266204834","classic-planet-112","0.16535542905330658"
"15","8w8e0103","Policy distr","0.5485885739326477","classic-planet-112","0.16646148264408112"
"15","8w8e0103","Policy distr","0.5325905680656433","classic-planet-112","0.16756753623485565"
"15","8w8e0103","Policy distr","0.5169574618339539","classic-planet-112","0.16867360472679138"
"15","8w8e0103","Policy distr","0.5016850233078003","classic-planet-112","0.16977965831756592"
"15","8w8e0103","Policy distr","0.48676854372024536","classic-planet-112","0.17088571190834045"
"15","8w8e0103","Policy distr","0.472202867269516","classic-planet-112","0.171991765499115"
"15","8w8e0103","Policy distr","0.45798325538635254","classic-planet-112","0.17309781908988953"
"15","8w8e0103","Policy distr","0.4441048502922058","classic-planet-112","0.17420387268066406"
"15","8w8e0103","Policy distr","0.4305625557899475","classic-planet-112","0.1753099411725998"
"15","8w8e0103","Policy distr","0.4173514246940613","classic-planet-112","0.17641599476337433"
"15","8w8e0103","Policy distr","0.404466450214386","classic-planet-112","0.17752204835414886"
"15","8w8e0103","Policy distr","0.3919024169445038","classic-planet-112","0.1786281019449234"
"15","8w8e0103","Policy distr","0.37965425848960876","classic-planet-112","0.17973415553569794"
"15","8w8e0103","Policy distr","0.367716521024704","classic-planet-112","0.18084022402763367"
"15","8w8e0103","Policy distr","0.3560846745967865","classic-planet-112","0.1819462776184082"
"15","8w8e0103","Policy distr","0.344753235578537","classic-planet-112","0.18305233120918274"
"15","8w8e0103","Policy distr","0.33371689915657043","classic-planet-112","0.18415838479995728"
"15","8w8e0103","Policy distr","0.3229704201221466","classic-planet-112","0.1852644383907318"
"15","8w8e0103","Policy distr","0.3125089108943939","classic-planet-112","0.18637049198150635"
"15","8w8e0103","Policy distr","0.3023267984390259","classic-planet-112","0.18747656047344208"
"15","8w8e0103","Policy distr","0.29241928458213806","classic-planet-112","0.1885826140642166"
"15","8w8e0103","Policy distr","0.28278106451034546","classic-planet-112","0.18968866765499115"
"15","8w8e0103","Policy distr","0.27340686321258545","classic-planet-112","0.19079472124576569"
"15","8w8e0103","Policy distr","0.2642914056777954","classic-planet-112","0.19190078973770142"
"15","8w8e0103","Policy distr","0.25543007254600525","classic-planet-112","0.19300684332847595"
"15","8w8e0103","Policy distr","0.24681735038757324","classic-planet-112","0.1941128969192505"
"15","8w8e0103","Policy distr","0.23844830691814423","classic-planet-112","0.19521895051002502"
"15","8w8e0103","Policy distr","0.23031793534755707","classic-planet-112","0.19632500410079956"
"15","8w8e0103","Policy distr","0.22242116928100586","classic-planet-112","0.1974310576915741"
"15","8w8e0103","Policy distr","0.21475309133529663","classic-planet-112","0.19853711128234863"
"15","8w8e0103","Policy distr","0.20730862021446228","classic-planet-112","0.19964317977428436"
"15","8w8e0103","Policy distr","0.20008310675621033","classic-planet-112","0.2007492333650589"
"15","8w8e0103","Policy distr","0.19307155907154083","classic-planet-112","0.20185528695583344"
"15","8w8e0103","Policy distr","0.18626917898654938","classic-planet-112","0.20296134054660797"
"15","8w8e0103","Policy distr","0.17967119812965393","classic-planet-112","0.2040674090385437"
"15","8w8e0103","Policy distr","0.17327305674552917","classic-planet-112","0.20517346262931824"
"15","8w8e0103","Policy distr","0.16706997156143188","classic-planet-112","0.20627951622009277"
"15","8w8e0103","Policy distr","0.16105736792087555","classic-planet-112","0.2073855698108673"
"15","8w8e0103","Policy distr","0.15523077547550201","classic-planet-112","0.20849162340164185"
"15","8w8e0103","Policy distr","0.14958564937114716","classic-planet-112","0.20959767699241638"
"15","8w8e0103","Policy distr","0.14411744475364685","classic-planet-112","0.2107037454843521"
"15","8w8e0103","Policy distr","0.13882198929786682","classic-planet-112","0.21180979907512665"
"15","8w8e0103","Policy distr","0.13369491696357727","classic-planet-112","0.21291585266590118"
"15","8w8e0103","Policy distr","0.12873201072216034","classic-planet-112","0.21402190625667572"
"15","8w8e0103","Policy distr","0.12392903119325638","classic-planet-112","0.21512795984745026"
"15","8w8e0103","Policy distr","0.11928176134824753","classic-planet-112","0.216234028339386"
"15","8w8e0103","Policy distr","0.11478633433580399","classic-planet-112","0.21734008193016052"
"15","8w8e0103","Policy distr","0.11043870449066162","classic-planet-112","0.21844613552093506"
"15","8w8e0103","Policy distr","0.10623491555452347","classic-planet-112","0.2195521891117096"
"15","8w8e0103","Policy distr","0.10217110812664032","classic-planet-112","0.22065824270248413"
"15","8w8e0103","Policy distr","0.09824350476264954","classic-planet-112","0.22176429629325867"
"15","8w8e0103","Policy distr","0.09444829821586609","classic-planet-112","0.2228703647851944"
"15","8w8e0103","Policy distr","0.09078197181224823","classic-planet-112","0.22397641837596893"
"15","8w8e0103","Policy distr","0.08724083006381989","classic-planet-112","0.22508247196674347"
"15","8w8e0103","Policy distr","0.08382143825292587","classic-planet-112","0.226188525557518"
"15","8w8e0103","Policy distr","0.08052023500204086","classic-planet-112","0.22729459404945374"
"15","8w8e0103","Policy distr","0.07733389735221863","classic-planet-112","0.22840064764022827"
"15","8w8e0103","Policy distr","0.07425912469625473","classic-planet-112","0.2295067012310028"
"15","8w8e0103","Policy distr","0.07129260152578354","classic-planet-112","0.23061275482177734"
"15","8w8e0103","Policy distr","0.06843120604753494","classic-planet-112","0.23171880841255188"
"15","8w8e0103","Policy distr","0.06567174196243286","classic-planet-112","0.23282486200332642"
"15","8w8e0103","Policy distr","0.06301124393939972","classic-planet-112","0.23393091559410095"
"15","8w8e0103","Policy distr","0.06044661998748779","classic-planet-112","0.23503698408603668"
"15","8w8e0103","Policy distr","0.05797503888607025","classic-planet-112","0.23614303767681122"
"15","8w8e0103","Policy distr","0.05559362471103668","classic-planet-112","0.23724909126758575"
"15","8w8e0103","Policy distr","0.05329958349466324","classic-planet-112","0.2383551448583603"
"15","8w8e0103","Policy distr","0.05109019950032234","classic-planet-112","0.23946121335029602"
"15","8w8e0103","Policy distr","0.0489627905189991","classic-planet-112","0.24056726694107056"
"15","8w8e0103","Policy distr","0.04691477492451668","classic-planet-112","0.2416733205318451"
"15","8w8e0103","Policy distr","0.044943615794181824","classic-planet-112","0.24277937412261963"
"15","8w8e0103","Policy distr","0.04304683953523636","classic-planet-112","0.24388542771339417"
"15","8w8e0103","Policy distr","0.04122203588485718","classic-planet-112","0.2449914813041687"
"15","8w8e0103","Policy distr","0.03946682810783386","classic-planet-112","0.24609754979610443"
"15","8w8e0103","Policy distr","0.03777897357940674","classic-planet-112","0.24720360338687897"
"15","8w8e0103","Policy distr","0.03615621477365494","classic-planet-112","0.2483096569776535"
"15","8w8e0103","Policy distr","0.034596364945173264","classic-planet-112","0.24941571056842804"
"15","8w8e0103","Policy distr","0.03309730440378189","classic-planet-112","0.25052177906036377"
"15","8w8e0103","Policy distr","0.03165706992149353","classic-planet-112","0.2516278028488159"
"15","8w8e0103","Policy distr","0.030273504555225372","classic-planet-112","0.25273388624191284"
"15","8w8e0103","Policy distr","0.028944745659828186","classic-planet-112","0.2538399398326874"
"15","8w8e0103","Policy distr","0.027668898925185204","classic-planet-112","0.2549459934234619"
"15","8w8e0103","Policy distr","0.02644406631588936","classic-planet-112","0.25605207681655884"
"15","8w8e0103","Policy distr","0.025268565863370895","classic-planet-112","0.257158100605011"
"15","8w8e0103","Policy distr","0.02414051629602909","classic-planet-112","0.2582641839981079"
"15","8w8e0103","Policy distr","0.02305838093161583","classic-planet-112","0.25937020778656006"
"15","8w8e0103","Policy distr","0.0220203697681427","classic-planet-112","0.260476291179657"
"15","8w8e0103","Policy distr","0.021025029942393303","classic-planet-112","0.26158231496810913"
"15","8w8e0103","Policy distr","0.020070692524313927","classic-planet-112","0.26268839836120605"
"15","8w8e0103","Policy distr","0.0191559549421072","classic-planet-112","0.2637944221496582"
"15","8w8e0103","Policy distr","0.018279289826750755","classic-planet-112","0.2649005055427551"
"15","8w8e0103","Policy distr","0.0174393430352211","classic-planet-112","0.26600655913352966"
"15","8w8e0103","Policy distr","0.016634730622172356","classic-planet-112","0.2671126127243042"
"15","8w8e0103","Policy distr","0.015864109620451927","classic-planet-112","0.2682186961174011"
"15","8w8e0103","Policy distr","0.01512626651674509","classic-planet-112","0.26932471990585327"
"15","8w8e0103","Policy distr","0.01441988069564104","classic-planet-112","0.2704308032989502"
"15","8w8e0103","Policy distr","0.013743815943598747","classic-planet-112","0.27153682708740234"
"15","8w8e0103","Policy distr","0.013096848502755165","classic-planet-112","0.27264291048049927"
"15","8w8e0103","Policy distr","0.01247793436050415","classic-planet-112","0.2737489342689514"
"15","8w8e0103","Policy distr","0.011885897256433964","classic-planet-112","0.27485501766204834"
"15","8w8e0103","Policy distr","0.011319762095808983","classic-planet-112","0.2759610414505005"

==> plot_scripts/data/action_distributions/walker/walker_940k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.2061009258031845"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.20527486503124237"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.20444881916046143"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.2036227583885193"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.20279669761657715"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.201970636844635"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.20114459097385406"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.20031853020191193"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.19949248433113098"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.19866642355918884"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.1978403627872467"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.19701430201530457"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.19618825614452362"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.19536219537258148"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.19453614950180054"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.1937100887298584"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.19288402795791626"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.19205796718597412"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.19123192131519318"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.19040586054325104"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.1895798146724701"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.18875375390052795"
"15","8w8e0103","Action distr","0.04378489175372067","classic-planet-112","-0.18792769312858582"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.18710163235664368"
"15","8w8e0103","Action distr","0.021892445876860334","classic-planet-112","-0.18627558648586273"
"15","8w8e0103","Action distr","0.021892445876860334","classic-planet-112","-0.1854495257139206"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.18462347984313965"
"15","8w8e0103","Action distr","0.04378489175372067","classic-planet-112","-0.1837974190711975"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.18297135829925537"
"15","8w8e0103","Action distr","0.021892445876860334","classic-planet-112","-0.18214529752731323"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.1813192516565323"
"15","8w8e0103","Action distr","0.021892445876860334","classic-planet-112","-0.18049319088459015"
"15","8w8e0103","Action distr","0.021892445876860334","classic-planet-112","-0.1796671450138092"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.17884108424186707"
"15","8w8e0103","Action distr","0.021892445876860334","classic-planet-112","-0.17801502346992493"
"15","8w8e0103","Action distr","3.918747811958","classic-planet-112","-0.1771889626979828"
"15","8w8e0103","Action distr","0.04378489175372067","classic-planet-112","-0.17636291682720184"
"15","8w8e0103","Action distr","0.08756978350744134","classic-planet-112","-0.1755368560552597"
"15","8w8e0103","Action distr","0.10946222938430168","classic-planet-112","-0.17471081018447876"
"15","8w8e0103","Action distr","0.08756978350744134","classic-planet-112","-0.17388474941253662"
"15","8w8e0103","Action distr","0.04378489175372067","classic-planet-112","-0.17305868864059448"
"15","8w8e0103","Action distr","0.17513956701488267","classic-planet-112","-0.17223262786865234"
"15","8w8e0103","Action distr","0.131354675261162","classic-planet-112","-0.1714065819978714"
"15","8w8e0103","Action distr","0.15324712113802236","classic-planet-112","-0.17058052122592926"
"15","8w8e0103","Action distr","0.17513956701488267","classic-planet-112","-0.16975447535514832"
"15","8w8e0103","Action distr","0.15324712113802236","classic-planet-112","-0.16892841458320618"
"15","8w8e0103","Action distr","0.131354675261162","classic-planet-112","-0.16810235381126404"
"15","8w8e0103","Action distr","0.131354675261162","classic-planet-112","-0.1672762930393219"
"15","8w8e0103","Action distr","0.065677337630581","classic-planet-112","-0.16645024716854095"
"15","8w8e0103","Action distr","0.08756978350744134","classic-planet-112","-0.16562418639659882"
"15","8w8e0103","Action distr","0.10946222938430168","classic-planet-112","-0.16479814052581787"
"15","8w8e0103","Action distr","0.131354675261162","classic-planet-112","-0.16397207975387573"
"15","8w8e0103","Action distr","0.10946222938430168","classic-planet-112","-0.1631460189819336"
"15","8w8e0103","Action distr","0.17513956701488267","classic-planet-112","-0.16231995820999146"
"15","8w8e0103","Action distr","0.131354675261162","classic-planet-112","-0.1614939123392105"
"15","8w8e0103","Action distr","0.131354675261162","classic-planet-112","-0.16066785156726837"
"15","8w8e0103","Action distr","0.17513956701488267","classic-planet-112","-0.15984180569648743"
"15","8w8e0103","Action distr","0.21892445876860336","classic-planet-112","-0.1590157449245453"
"15","8w8e0103","Action distr","0.10946222938430168","classic-planet-112","-0.15818968415260315"
"15","8w8e0103","Action distr","0.15324712113802236","classic-planet-112","-0.157363623380661"
"15","8w8e0103","Action distr","0.10946222938430168","classic-planet-112","-0.15653757750988007"
"15","8w8e0103","Action distr","0.15324712113802236","classic-planet-112","-0.15571151673793793"
"15","8w8e0103","Action distr","0.24081690464546368","classic-planet-112","-0.15488547086715698"
"15","8w8e0103","Action distr","0.3064942422760447","classic-planet-112","-0.15405941009521484"
"15","8w8e0103","Action distr","0.04378489175372067","classic-planet-112","-0.1532333493232727"
"15","8w8e0103","Action distr","0.15324712113802236","classic-planet-112","-0.15240728855133057"
"15","8w8e0103","Action distr","0.19703201289174302","classic-planet-112","-0.15158124268054962"
"15","8w8e0103","Action distr","0.21892445876860336","classic-planet-112","-0.15075518190860748"
"15","8w8e0103","Action distr","0.08756978350744134","classic-planet-112","-0.14992913603782654"
"15","8w8e0103","Action distr","0.39406402578348604","classic-planet-112","-0.1491030752658844"
"15","8w8e0103","Action distr","0.15324712113802236","classic-planet-112","-0.14827701449394226"
"15","8w8e0103","Action distr","0.21892445876860336","classic-planet-112","-0.14745095372200012"
"15","8w8e0103","Action distr","0.21892445876860336","classic-planet-112","-0.14662490785121918"
"15","8w8e0103","Action distr","0.15324712113802236","classic-planet-112","-0.14579884707927704"
"15","8w8e0103","Action distr","0.19703201289174302","classic-planet-112","-0.1449728012084961"
"15","8w8e0103","Action distr","0.35027913402976535","classic-planet-112","-0.14414674043655396"
"15","8w8e0103","Action distr","0.24081690464546368","classic-planet-112","-0.14332067966461182"
"15","8w8e0103","Action distr","0.3064942422760447","classic-planet-112","-0.14249461889266968"
"15","8w8e0103","Action distr","0.19703201289174302","classic-planet-112","-0.14166857302188873"
"15","8w8e0103","Action distr","0.37217157990662575","classic-planet-112","-0.1408425122499466"
"15","8w8e0103","Action distr","0.065677337630581","classic-planet-112","-0.14001646637916565"
"15","8w8e0103","Action distr","0.35027913402976535","classic-planet-112","-0.1391904056072235"
"15","8w8e0103","Action distr","0.3064942422760447","classic-planet-112","-0.13836434483528137"
"15","8w8e0103","Action distr","0.32838668815290506","classic-planet-112","-0.13753828406333923"
"15","8w8e0103","Action distr","0.32838668815290506","classic-planet-112","-0.1367122381925583"
"15","8w8e0103","Action distr","0.48163380929092736","classic-planet-112","-0.13588617742061615"
"15","8w8e0103","Action distr","0.37217157990662575","classic-planet-112","-0.1350601315498352"
"15","8w8e0103","Action distr","0.262709350522324","classic-planet-112","-0.13423407077789307"
"15","8w8e0103","Action distr","0.4378489175372067","classic-planet-112","-0.13340801000595093"
"15","8w8e0103","Action distr","0.5473111469215084","classic-planet-112","-0.1325819492340088"
"15","8w8e0103","Action distr","0.5692035927983687","classic-planet-112","-0.13175590336322784"
"15","8w8e0103","Action distr","0.5473111469215084","classic-planet-112","-0.1309298425912857"
"15","8w8e0103","Action distr","0.4597413634140671","classic-planet-112","-0.13010379672050476"
"15","8w8e0103","Action distr","0.5692035927983687","classic-planet-112","-0.12927773594856262"
"15","8w8e0103","Action distr","0.3064942422760447","classic-planet-112","-0.12845167517662048"
"15","8w8e0103","Action distr","0.7005582680595307","classic-planet-112","-0.12762561440467834"
"15","8w8e0103","Action distr","0.7443431598132515","classic-planet-112","-0.1267995685338974"
"15","8w8e0103","Action distr","0.6348809304289498","classic-planet-112","-0.12597350776195526"
"15","8w8e0103","Action distr","0.525418701044648","classic-planet-112","-0.12514744699001312"
"15","8w8e0103","Action distr","0.5692035927983687","classic-planet-112","-0.12432140111923218"
"15","8w8e0103","Action distr","0.7224507139363912","classic-planet-112","-0.12349534034729004"
"15","8w8e0103","Action distr","0.6567733763058101","classic-planet-112","-0.1226692870259285"
"15","8w8e0103","Action distr","0.6348809304289498","classic-planet-112","-0.12184323370456696"
"15","8w8e0103","Action distr","0.6786658221826705","classic-planet-112","-0.12101717293262482"
"15","8w8e0103","Action distr","0.4378489175372067","classic-planet-112","-0.12019111961126328"
"15","8w8e0103","Action distr","0.6129884845520894","classic-planet-112","-0.11936506628990173"
"15","8w8e0103","Action distr","0.8100204974438325","classic-planet-112","-0.1185390055179596"
"15","8w8e0103","Action distr","0.6348809304289498","classic-planet-112","-0.11771295219659805"
"15","8w8e0103","Action distr","0.6786658221826705","classic-planet-112","-0.11688689887523651"
"15","8w8e0103","Action distr","0.6786658221826705","classic-planet-112","-0.11606083810329437"
"15","8w8e0103","Action distr","0.8538053891975531","classic-planet-112","-0.11523478478193283"
"15","8w8e0103","Action distr","0.9413751727049945","classic-planet-112","-0.11440873146057129"
"15","8w8e0103","Action distr","0.7443431598132515","classic-planet-112","-0.11358267068862915"
"15","8w8e0103","Action distr","0.9632676185818547","classic-planet-112","-0.11275661736726761"
"15","8w8e0103","Action distr","0.8319129433206928","classic-planet-112","-0.11193056404590607"
"15","8w8e0103","Action distr","1.0289449562124358","classic-planet-112","-0.11110450327396393"
"15","8w8e0103","Action distr","1.1384071855967375","classic-planet-112","-0.11027844995260239"
"15","8w8e0103","Action distr","0.8975902809512739","classic-planet-112","-0.10945239663124084"
"15","8w8e0103","Action distr","0.8756978350744135","classic-planet-112","-0.1086263358592987"
"15","8w8e0103","Action distr","0.9851600644587152","classic-planet-112","-0.10780028253793716"
"15","8w8e0103","Action distr","1.050837402089296","classic-planet-112","-0.10697422921657562"
"15","8w8e0103","Action distr","1.050837402089296","classic-planet-112","-0.10614816844463348"
"15","8w8e0103","Action distr","0.9413751727049945","classic-planet-112","-0.10532211512327194"
"15","8w8e0103","Action distr","1.0727298479661564","classic-planet-112","-0.1044960618019104"
"15","8w8e0103","Action distr","1.29165430673476","classic-planet-112","-0.10367000102996826"
"15","8w8e0103","Action distr","0.9632676185818547","classic-planet-112","-0.10284394770860672"
"15","8w8e0103","Action distr","1.2697618608578995","classic-planet-112","-0.10201789438724518"
"15","8w8e0103","Action distr","1.2697618608578995","classic-planet-112","-0.10119183361530304"
"15","8w8e0103","Action distr","1.29165430673476","classic-planet-112","-0.1003657802939415"
"15","8w8e0103","Action distr","1.1384071855967375","classic-planet-112","-0.09953972697257996"
"15","8w8e0103","Action distr","1.357331644365341","classic-planet-112","-0.09871366620063782"
"15","8w8e0103","Action distr","1.1165147397198771","classic-planet-112","-0.09788761287927628"
"15","8w8e0103","Action distr","1.488686319626503","classic-planet-112","-0.09706155955791473"
"15","8w8e0103","Action distr","1.7732881160256873","classic-planet-112","-0.0962354987859726"
"15","8w8e0103","Action distr","1.5981485490108045","classic-planet-112","-0.09540944546461105"
"15","8w8e0103","Action distr","1.5324712113802235","classic-planet-112","-0.09458339214324951"
"15","8w8e0103","Action distr","1.2259769691041789","classic-planet-112","-0.09375733137130737"
"15","8w8e0103","Action distr","1.488686319626503","classic-planet-112","-0.09293127804994583"
"15","8w8e0103","Action distr","1.5981485490108045","classic-planet-112","-0.09210522472858429"
"15","8w8e0103","Action distr","1.7732881160256873","classic-planet-112","-0.09127916395664215"
"15","8w8e0103","Action distr","1.6419334407645252","classic-planet-112","-0.09045311063528061"
"15","8w8e0103","Action distr","2.145459695932313","classic-planet-112","-0.08962705731391907"
"15","8w8e0103","Action distr","1.6419334407645252","classic-planet-112","-0.08880099654197693"
"15","8w8e0103","Action distr","2.101674804178592","classic-planet-112","-0.08797494322061539"
"15","8w8e0103","Action distr","2.145459695932313","classic-planet-112","-0.08714888989925385"
"15","8w8e0103","Action distr","2.2987068170703355","classic-planet-112","-0.0863228291273117"
"15","8w8e0103","Action distr","2.014105020671151","classic-planet-112","-0.08549677580595016"
"15","8w8e0103","Action distr","1.9703201289174304","classic-planet-112","-0.08467072248458862"
"15","8w8e0103","Action distr","2.254921925316615","classic-planet-112","-0.08384466171264648"
"15","8w8e0103","Action distr","2.2330294794397543","classic-planet-112","-0.08301860839128494"
"15","8w8e0103","Action distr","2.3424917088240558","classic-planet-112","-0.0821925550699234"
"15","8w8e0103","Action distr","2.0359974665480114","classic-planet-112","-0.08136649429798126"
"15","8w8e0103","Action distr","2.254921925316615","classic-planet-112","-0.08054044097661972"
"15","8w8e0103","Action distr","2.079782358301732","classic-planet-112","-0.07971438765525818"
"15","8w8e0103","Action distr","2.473846384085218","classic-planet-112","-0.07888832688331604"
"15","8w8e0103","Action distr","2.933587747499285","classic-planet-112","-0.0780622735619545"
"15","8w8e0103","Action distr","2.6270935052232405","classic-planet-112","-0.07723622024059296"
"15","8w8e0103","Action distr","2.539523721715799","classic-planet-112","-0.07641015946865082"
"15","8w8e0103","Action distr","2.714663288730682","classic-planet-112","-0.07558410614728928"
"15","8w8e0103","Action distr","2.561416167592659","classic-planet-112","-0.07475805282592773"
"15","8w8e0103","Action distr","3.0868348686373075","classic-planet-112","-0.0739319920539856"
"15","8w8e0103","Action distr","2.714663288730682","classic-planet-112","-0.07310593873262405"
"15","8w8e0103","Action distr","2.254921925316615","classic-planet-112","-0.07227988541126251"
"15","8w8e0103","Action distr","3.0211575310067262","classic-planet-112","-0.07145382463932037"
"15","8w8e0103","Action distr","3.064942422760447","classic-planet-112","-0.07062777131795883"
"15","8w8e0103","Action distr","3.064942422760447","classic-planet-112","-0.06980171799659729"
"15","8w8e0103","Action distr","2.999265085129866","classic-planet-112","-0.06897565722465515"
"15","8w8e0103","Action distr","3.787393136696838","classic-planet-112","-0.06814960390329361"
"15","8w8e0103","Action distr","3.1525122062678883","classic-planet-112","-0.06732355058193207"
"15","8w8e0103","Action distr","3.4808988944207937","classic-planet-112","-0.06649748980998993"
"15","8w8e0103","Action distr","3.043049976883587","classic-planet-112","-0.06567143648862839"
"15","8w8e0103","Action distr","4.115779824849743","classic-planet-112","-0.06484538316726685"
"15","8w8e0103","Action distr","3.043049976883587","classic-planet-112","-0.06401932239532471"
"15","8w8e0103","Action distr","4.0063175954654415","classic-planet-112","-0.06319326907396317"
"15","8w8e0103","Action distr","3.984425149588581","classic-planet-112","-0.062367212027311325"
"15","8w8e0103","Action distr","3.984425149588581","classic-planet-112","-0.061541154980659485"
"15","8w8e0103","Action distr","3.9406402578348607","classic-planet-112","-0.06071510165929794"
"15","8w8e0103","Action distr","3.656038461435676","classic-planet-112","-0.0598890483379364"
"15","8w8e0103","Action distr","3.9406402578348607","classic-planet-112","-0.05906298756599426"
"15","8w8e0103","Action distr","3.787393136696838","classic-planet-112","-0.05823693424463272"
"15","8w8e0103","Action distr","4.093887378972883","classic-planet-112","-0.05741088092327118"
"15","8w8e0103","Action distr","4.422274067125788","classic-planet-112","-0.05658482015132904"
"15","8w8e0103","Action distr","4.0063175954654415","classic-planet-112","-0.0557587668299675"
"15","8w8e0103","Action distr","4.816338092909274","classic-planet-112","-0.05493271350860596"
"15","8w8e0103","Action distr","4.50984385063323","classic-planet-112","-0.05410665273666382"
"15","8w8e0103","Action distr","4.772553201155554","classic-planet-112","-0.05328059941530228"
"15","8w8e0103","Action distr","4.641198525894391","classic-planet-112","-0.052454546093940735"
"15","8w8e0103","Action distr","5.079047443431598","classic-planet-112","-0.051628485321998596"
"15","8w8e0103","Action distr","4.816338092909274","classic-planet-112","-0.050802432000637054"
"15","8w8e0103","Action distr","4.816338092909274","classic-planet-112","-0.04997637867927551"
"15","8w8e0103","Action distr","4.619306080017531","classic-planet-112","-0.049150317907333374"
"15","8w8e0103","Action distr","5.16661722693904","classic-planet-112","-0.04832426458597183"
"15","8w8e0103","Action distr","5.254187010446481","classic-planet-112","-0.04749821126461029"
"15","8w8e0103","Action distr","4.4660589588795085","classic-planet-112","-0.04667215049266815"
"15","8w8e0103","Action distr","4.619306080017531","classic-planet-112","-0.04584609717130661"
"15","8w8e0103","Action distr","5.1447247810621795","classic-planet-112","-0.04502004384994507"
"15","8w8e0103","Action distr","5.801498157367989","classic-planet-112","-0.04419398307800293"
"15","8w8e0103","Action distr","4.969585214047296","classic-planet-112","-0.04336792975664139"
"15","8w8e0103","Action distr","4.947692768170436","classic-planet-112","-0.042541876435279846"
"15","8w8e0103","Action distr","6.0423150620134525","classic-planet-112","-0.04171581566333771"
"15","8w8e0103","Action distr","5.604466144476246","classic-planet-112","-0.040889762341976166"
"15","8w8e0103","Action distr","5.954745278506012","classic-planet-112","-0.040063709020614624"
"15","8w8e0103","Action distr","5.188509672815901","classic-planet-112","-0.039237648248672485"
"15","8w8e0103","Action distr","6.305024412535777","classic-planet-112","-0.038411594927310944"
"15","8w8e0103","Action distr","4.6849834176481115","classic-planet-112","-0.0375855416059494"
"15","8w8e0103","Action distr","5.21040211869276","classic-planet-112","-0.03675948083400726"
"15","8w8e0103","Action distr","5.735820819737408","classic-planet-112","-0.03593342751264572"
"15","8w8e0103","Action distr","5.8233906032448495","classic-planet-112","-0.03510737419128418"
"15","8w8e0103","Action distr","5.8452830491217105","classic-planet-112","-0.03428131341934204"
"15","8w8e0103","Action distr","6.020422616136592","classic-planet-112","-0.0334552600979805"
"15","8w8e0103","Action distr","6.567733763058101","classic-planet-112","-0.03262920677661896"
"15","8w8e0103","Action distr","6.392594196043218","classic-planet-112","-0.03180314600467682"
"15","8w8e0103","Action distr","6.633411100688682","classic-planet-112","-0.030977092683315277"
"15","8w8e0103","Action distr","6.151777291397754","classic-planet-112","-0.030151035636663437"
"15","8w8e0103","Action distr","6.305024412535777","classic-planet-112","-0.029324982315301895"
"15","8w8e0103","Action distr","6.611518654811822","classic-planet-112","-0.028498925268650055"
"15","8w8e0103","Action distr","5.976637724382872","classic-planet-112","-0.027672868221998215"
"15","8w8e0103","Action distr","7.027475126472169","classic-planet-112","-0.026846814900636673"
"15","8w8e0103","Action distr","6.633411100688682","classic-planet-112","-0.026020757853984833"
"15","8w8e0103","Action distr","6.786658221826704","classic-planet-112","-0.025194700807332993"
"15","8w8e0103","Action distr","6.633411100688682","classic-planet-112","-0.02436864748597145"
"15","8w8e0103","Action distr","6.305024412535777","classic-planet-112","-0.02354259043931961"
"15","8w8e0103","Action distr","7.005582680595308","classic-planet-112","-0.02271653339266777"
"15","8w8e0103","Action distr","7.246399585240772","classic-planet-112","-0.02189048007130623"
"15","8w8e0103","Action distr","6.808550667703565","classic-planet-112","-0.02106442302465439"
"15","8w8e0103","Action distr","6.830443113580425","classic-planet-112","-0.020238365978002548"
"15","8w8e0103","Action distr","6.611518654811822","classic-planet-112","-0.019412312656641006"
"15","8w8e0103","Action distr","7.618571165147397","classic-planet-112","-0.018586255609989166"
"15","8w8e0103","Action distr","7.531001381639956","classic-planet-112","-0.017760198563337326"
"15","8w8e0103","Action distr","7.290184476994493","classic-planet-112","-0.016934145241975784"
"15","8w8e0103","Action distr","6.961797788841587","classic-planet-112","-0.016108088195323944"
"15","8w8e0103","Action distr","7.13693735585647","classic-planet-112","-0.015282032079994678"
"15","8w8e0103","Action distr","7.290184476994493","classic-planet-112","-0.014455975964665413"
"15","8w8e0103","Action distr","7.749925840408559","classic-planet-112","-0.013629920780658722"
"15","8w8e0103","Action distr","6.786658221826704","classic-planet-112","-0.012803865596652031"
"15","8w8e0103","Action distr","7.596678719270536","classic-planet-112","-0.01197780855000019"
"15","8w8e0103","Action distr","6.808550667703565","classic-planet-112","-0.0111517533659935"
"15","8w8e0103","Action distr","7.487216489886235","classic-planet-112","-0.010325698181986809"
"15","8w8e0103","Action distr","7.618571165147397","classic-planet-112","-0.009499641135334969"
"15","8w8e0103","Action distr","7.421539152255654","classic-planet-112","-0.008673585951328278"
"15","8w8e0103","Action distr","7.574786273393676","classic-planet-112","-0.007847530767321587"
"15","8w8e0103","Action distr","7.15882980173333","classic-planet-112","-0.007021474651992321"
"15","8w8e0103","Action distr","7.465324044009375","classic-planet-112","-0.006195418536663055"
"15","8w8e0103","Action distr","7.246399585240772","classic-planet-112","-0.00536936242133379"
"15","8w8e0103","Action distr","6.961797788841587","classic-planet-112","-0.004543307237327099"
"15","8w8e0103","Action distr","6.786658221826704","classic-planet-112","-0.0037172511219978333"
"15","8w8e0103","Action distr","7.2026146934870505","classic-planet-112","-0.002891195472329855"
"15","8w8e0103","Action distr","7.290184476994493","classic-planet-112","-0.002065139589831233"
"15","8w8e0103","Action distr","7.290184476994493","classic-planet-112","-0.001239083707332611"
"15","8w8e0103","Action distr","6.7428733300729835","classic-planet-112","-0.0004130279121454805"
"15","8w8e0103","Action distr","7.290184476994493","classic-planet-112","0.0004130279121454805"
"15","8w8e0103","Action distr","7.531001381639956","classic-planet-112","0.001239083707332611"
"15","8w8e0103","Action distr","7.618571165147397","classic-planet-112","0.002065139589831233"
"15","8w8e0103","Action distr","7.13693735585647","classic-planet-112","0.002891195472329855"
"15","8w8e0103","Action distr","7.77181828628542","classic-planet-112","0.0037172511219978333"
"15","8w8e0103","Action distr","7.246399585240772","classic-planet-112","0.004543307237327099"
"15","8w8e0103","Action distr","7.180722247610191","classic-planet-112","0.00536936242133379"
"15","8w8e0103","Action distr","8.625623675482974","classic-planet-112","0.006195418536663055"
"15","8w8e0103","Action distr","6.896120451211006","classic-planet-112","0.007021474651992321"
"15","8w8e0103","Action distr","6.896120451211006","classic-planet-112","0.007847530767321587"
"15","8w8e0103","Action distr","7.071260018225889","classic-planet-112","0.008673585951328278"
"15","8w8e0103","Action distr","7.837495623916","classic-planet-112","0.009499641135334969"
"15","8w8e0103","Action distr","6.611518654811822","classic-planet-112","0.010325698181986809"
"15","8w8e0103","Action distr","7.2026146934870505","classic-planet-112","0.0111517533659935"
"15","8w8e0103","Action distr","6.195562183151475","classic-planet-112","0.01197780855000019"
"15","8w8e0103","Action distr","7.728033394531699","classic-planet-112","0.012803865596652031"
"15","8w8e0103","Action distr","7.509108935763096","classic-planet-112","0.013629920780658722"
"15","8w8e0103","Action distr","6.720980884196123","classic-planet-112","0.014455975964665413"
"15","8w8e0103","Action distr","7.15882980173333","classic-planet-112","0.015282032079994678"
"15","8w8e0103","Action distr","7.509108935763096","classic-planet-112","0.016108088195323944"
"15","8w8e0103","Action distr","7.355861814625073","classic-planet-112","0.016934145241975784"
"15","8w8e0103","Action distr","7.290184476994493","classic-planet-112","0.017760198563337326"
"15","8w8e0103","Action distr","7.355861814625073","classic-planet-112","0.018586255609989166"
"15","8w8e0103","Action distr","7.180722247610191","classic-planet-112","0.019412312656641006"
"15","8w8e0103","Action distr","7.115044909979609","classic-planet-112","0.020238365978002548"
"15","8w8e0103","Action distr","7.268292031117632","classic-planet-112","0.02106442302465439"
"15","8w8e0103","Action distr","6.414486641920078","classic-planet-112","0.02189048007130623"
"15","8w8e0103","Action distr","7.13693735585647","classic-planet-112","0.02271653339266777"
"15","8w8e0103","Action distr","6.830443113580425","classic-planet-112","0.02354259043931961"
"15","8w8e0103","Action distr","7.071260018225889","classic-planet-112","0.02436864748597145"
"15","8w8e0103","Action distr","6.808550667703565","classic-planet-112","0.025194700807332993"
"15","8w8e0103","Action distr","6.611518654811822","classic-planet-112","0.026020757853984833"
"15","8w8e0103","Action distr","6.195562183151475","classic-planet-112","0.026846814900636673"
"15","8w8e0103","Action distr","6.195562183151475","classic-planet-112","0.027672868221998215"
"15","8w8e0103","Action distr","5.735820819737408","classic-planet-112","0.028498925268650055"
"15","8w8e0103","Action distr","6.392594196043218","classic-planet-112","0.029324982315301895"
"15","8w8e0103","Action distr","6.107992399644035","classic-planet-112","0.030151035636663437"
"15","8w8e0103","Action distr","6.699088438319263","classic-planet-112","0.030977092683315277"
"15","8w8e0103","Action distr","6.129884845520894","classic-planet-112","0.03180314600467682"
"15","8w8e0103","Action distr","5.670143482106828","classic-planet-112","0.03262920677661896"
"15","8w8e0103","Action distr","6.086099953767174","classic-planet-112","0.0334552600979805"
"15","8w8e0103","Action distr","5.429326577461364","classic-planet-112","0.03428131341934204"
"15","8w8e0103","Action distr","6.348809304289498","classic-planet-112","0.03510737419128418"
"15","8w8e0103","Action distr","5.604466144476246","classic-planet-112","0.03593342751264572"
"15","8w8e0103","Action distr","5.626358590353107","classic-planet-112","0.03675948083400726"
"15","8w8e0103","Action distr","5.626358590353107","classic-planet-112","0.0375855416059494"
"15","8w8e0103","Action distr","5.692035927983688","classic-planet-112","0.038411594927310944"
"15","8w8e0103","Action distr","5.713928373860548","classic-planet-112","0.039237648248672485"
"15","8w8e0103","Action distr","5.976637724382872","classic-planet-112","0.040063709020614624"
"15","8w8e0103","Action distr","4.860122984662994","classic-planet-112","0.040889762341976166"
"15","8w8e0103","Action distr","5.16661722693904","classic-planet-112","0.04171581566333771"
"15","8w8e0103","Action distr","5.495003915091944","classic-planet-112","0.042541876435279846"
"15","8w8e0103","Action distr","5.057154997554738","classic-planet-112","0.04336792975664139"
"15","8w8e0103","Action distr","5.407434131584504","classic-planet-112","0.04419398307800293"
"15","8w8e0103","Action distr","5.8452830491217105","classic-planet-112","0.04502004384994507"
"15","8w8e0103","Action distr","4.444166513002648","classic-planet-112","0.04584609717130661"
"15","8w8e0103","Action distr","5.035262551677878","classic-planet-112","0.04667215049266815"
"15","8w8e0103","Action distr","4.991477659924157","classic-planet-112","0.04749821126461029"
"15","8w8e0103","Action distr","5.100939889308458","classic-planet-112","0.04832426458597183"
"15","8w8e0103","Action distr","4.838230538786134","classic-planet-112","0.049150317907333374"
"15","8w8e0103","Action distr","4.55362874238695","classic-planet-112","0.04997637867927551"
"15","8w8e0103","Action distr","4.619306080017531","classic-planet-112","0.050802432000637054"
"15","8w8e0103","Action distr","4.356596729495207","classic-planet-112","0.051628485321998596"
"15","8w8e0103","Action distr","4.728768309401833","classic-planet-112","0.052454546093940735"
"15","8w8e0103","Action distr","4.641198525894391","classic-planet-112","0.05328059941530228"
"15","8w8e0103","Action distr","4.772553201155554","classic-planet-112","0.05410665273666382"
"15","8w8e0103","Action distr","3.962532703711721","classic-planet-112","0.05493271350860596"
"15","8w8e0103","Action distr","4.356596729495207","classic-planet-112","0.0557587668299675"
"15","8w8e0103","Action distr","4.444166513002648","classic-planet-112","0.05658482015132904"
"15","8w8e0103","Action distr","3.765500690819978","classic-planet-112","0.05741088092327118"
"15","8w8e0103","Action distr","3.568468677928235","classic-planet-112","0.05823693424463272"
"15","8w8e0103","Action distr","3.8092855825736986","classic-planet-112","0.05906298756599426"
"15","8w8e0103","Action distr","4.159564716603464","classic-planet-112","0.0598890483379364"
"15","8w8e0103","Action distr","3.984425149588581","classic-planet-112","0.06071510165929794"
"15","8w8e0103","Action distr","3.853070474327419","classic-planet-112","0.061541154980659485"
"15","8w8e0103","Action distr","3.393329110913352","classic-planet-112","0.062367212027311325"
"15","8w8e0103","Action distr","3.656038461435676","classic-planet-112","0.06319326907396317"
"15","8w8e0103","Action distr","4.028210041342302","classic-planet-112","0.06401932239532471"
"15","8w8e0103","Action distr","3.393329110913352","classic-planet-112","0.06484538316726685"
"15","8w8e0103","Action distr","3.5465762320513745","classic-planet-112","0.06567143648862839"
"15","8w8e0103","Action distr","3.8092855825736986","classic-planet-112","0.06649748980998993"
"15","8w8e0103","Action distr","3.305759327405911","classic-planet-112","0.06732355058193207"
"15","8w8e0103","Action distr","3.108727314514168","classic-planet-112","0.06814960390329361"
"15","8w8e0103","Action distr","2.714663288730682","classic-planet-112","0.06897565722465515"
"15","8w8e0103","Action distr","2.58330861346952","classic-planet-112","0.06980171799659729"
"15","8w8e0103","Action distr","2.736555734607542","classic-planet-112","0.07062777131795883"
"15","8w8e0103","Action distr","2.933587747499285","classic-planet-112","0.07145382463932037"
"15","8w8e0103","Action distr","2.539523721715799","classic-planet-112","0.07227988541126251"
"15","8w8e0103","Action distr","2.846017963991844","classic-planet-112","0.07310593873262405"
"15","8w8e0103","Action distr","2.386276600577777","classic-planet-112","0.0739319920539856"
"15","8w8e0103","Action distr","2.4957388299620784","classic-planet-112","0.07475805282592773"
"15","8w8e0103","Action distr","2.2987068170703355","classic-planet-112","0.07558410614728928"
"15","8w8e0103","Action distr","2.386276600577777","classic-planet-112","0.07641015946865082"
"15","8w8e0103","Action distr","2.2987068170703355","classic-planet-112","0.07723622024059296"
"15","8w8e0103","Action distr","1.9046427912868493","classic-planet-112","0.0780622735619545"
"15","8w8e0103","Action distr","1.817073007779408","classic-planet-112","0.07888832688331604"
"15","8w8e0103","Action distr","2.7803406263612627","classic-planet-112","0.07971438765525818"
"15","8w8e0103","Action distr","2.430061492331497","classic-planet-112","0.08054044097661972"
"15","8w8e0103","Action distr","2.014105020671151","classic-planet-112","0.08136649429798126"
"15","8w8e0103","Action distr","2.3205992629471957","classic-planet-112","0.0821925550699234"
"15","8w8e0103","Action distr","2.254921925316615","classic-planet-112","0.08301860839128494"
"15","8w8e0103","Action distr","2.1892445876860336","classic-planet-112","0.08384466171264648"
"15","8w8e0103","Action distr","2.1235672500554528","classic-planet-112","0.08467072248458862"
"15","8w8e0103","Action distr","2.145459695932313","classic-planet-112","0.08549677580595016"
"15","8w8e0103","Action distr","1.620040994887665","classic-planet-112","0.0863228291273117"
"15","8w8e0103","Action distr","2.0359974665480114","classic-planet-112","0.08714888989925385"
"15","8w8e0103","Action distr","1.6419334407645252","classic-planet-112","0.08797494322061539"
"15","8w8e0103","Action distr","1.6419334407645252","classic-planet-112","0.08880099654197693"
"15","8w8e0103","Action distr","1.7732881160256873","classic-planet-112","0.08962705731391907"
"15","8w8e0103","Action distr","1.4011165361190614","classic-planet-112","0.09045311063528061"
"15","8w8e0103","Action distr","1.5105787655033631","classic-planet-112","0.09127916395664215"
"15","8w8e0103","Action distr","1.8389654536562683","classic-planet-112","0.09210522472858429"
"15","8w8e0103","Action distr","1.6638258866413855","classic-planet-112","0.09293127804994583"
"15","8w8e0103","Action distr","1.6638258866413855","classic-planet-112","0.09375733137130737"
"15","8w8e0103","Action distr","1.5105787655033631","classic-planet-112","0.09458339214324951"
"15","8w8e0103","Action distr","1.5105787655033631","classic-planet-112","0.09540944546461105"
"15","8w8e0103","Action distr","1.5762561031339442","classic-planet-112","0.0962354987859726"
"15","8w8e0103","Action distr","1.3135467526116202","classic-planet-112","0.09706155955791473"
"15","8w8e0103","Action distr","1.423008981995922","classic-planet-112","0.09788761287927628"
"15","8w8e0103","Action distr","1.357331644365341","classic-planet-112","0.09871366620063782"
"15","8w8e0103","Action distr","1.3135467526116202","classic-planet-112","0.09953972697257996"
"15","8w8e0103","Action distr","1.3135467526116202","classic-planet-112","0.1003657802939415"
"15","8w8e0103","Action distr","1.1384071855967375","classic-planet-112","0.10119183361530304"
"15","8w8e0103","Action distr","1.0727298479661564","classic-planet-112","0.10201789438724518"
"15","8w8e0103","Action distr","1.2259769691041789","classic-planet-112","0.10284394770860672"
"15","8w8e0103","Action distr","1.1821920773504582","classic-planet-112","0.10367000102996826"
"15","8w8e0103","Action distr","1.2040845232273185","classic-planet-112","0.1044960618019104"
"15","8w8e0103","Action distr","1.1384071855967375","classic-planet-112","0.10532211512327194"
"15","8w8e0103","Action distr","1.4011165361190614","classic-planet-112","0.10614816844463348"
"15","8w8e0103","Action distr","1.0946222938430168","classic-planet-112","0.10697422921657562"
"15","8w8e0103","Action distr","0.9413751727049945","classic-planet-112","0.10780028253793716"
"15","8w8e0103","Action distr","0.9851600644587152","classic-planet-112","0.1086263358592987"
"15","8w8e0103","Action distr","0.6348809304289498","classic-planet-112","0.10945239663124084"
"15","8w8e0103","Action distr","1.0946222938430168","classic-planet-112","0.11027844995260239"
"15","8w8e0103","Action distr","1.0070525103355754","classic-planet-112","0.11110450327396393"
"15","8w8e0103","Action distr","0.8756978350744135","classic-planet-112","0.11193056404590607"
"15","8w8e0103","Action distr","0.8319129433206928","classic-planet-112","0.11275661736726761"
"15","8w8e0103","Action distr","0.7224507139363912","classic-planet-112","0.11358267068862915"
"15","8w8e0103","Action distr","0.8319129433206928","classic-planet-112","0.11440873146057129"
"15","8w8e0103","Action distr","0.7662356056901117","classic-planet-112","0.11523478478193283"
"15","8w8e0103","Action distr","0.7224507139363912","classic-planet-112","0.11606083810329437"
"15","8w8e0103","Action distr","0.6567733763058101","classic-planet-112","0.11688689887523651"
"15","8w8e0103","Action distr","0.5692035927983687","classic-planet-112","0.11771295219659805"
"15","8w8e0103","Action distr","0.6129884845520894","classic-planet-112","0.1185390055179596"
"15","8w8e0103","Action distr","0.4378489175372067","classic-planet-112","0.11936506628990173"
"15","8w8e0103","Action distr","0.8756978350744135","classic-planet-112","0.12019111961126328"
"15","8w8e0103","Action distr","0.6129884845520894","classic-planet-112","0.12101717293262482"
"15","8w8e0103","Action distr","0.5035262551677877","classic-planet-112","0.12184323370456696"
"15","8w8e0103","Action distr","0.48163380929092736","classic-planet-112","0.1226692870259285"
"15","8w8e0103","Action distr","0.5692035927983687","classic-planet-112","0.12349534034729004"
"15","8w8e0103","Action distr","0.7005582680595307","classic-planet-112","0.12432140111923218"
"15","8w8e0103","Action distr","0.5910960386752291","classic-planet-112","0.12514744699001312"
"15","8w8e0103","Action distr","0.5473111469215084","classic-planet-112","0.12597350776195526"
"15","8w8e0103","Action distr","0.48163380929092736","classic-planet-112","0.1267995685338974"
"15","8w8e0103","Action distr","0.39406402578348604","classic-planet-112","0.12762561440467834"
"15","8w8e0103","Action distr","0.4159564716603464","classic-planet-112","0.12845167517662048"
"15","8w8e0103","Action distr","0.48163380929092736","classic-planet-112","0.12927773594856262"
"15","8w8e0103","Action distr","0.28460179639918437","classic-planet-112","0.13010379672050476"
"15","8w8e0103","Action distr","0.48163380929092736","classic-planet-112","0.1309298425912857"
"15","8w8e0103","Action distr","0.3064942422760447","classic-planet-112","0.13175590336322784"
"15","8w8e0103","Action distr","0.39406402578348604","classic-planet-112","0.1325819492340088"
"15","8w8e0103","Action distr","0.5910960386752291","classic-planet-112","0.13340801000595093"
"15","8w8e0103","Action distr","0.19703201289174302","classic-planet-112","0.13423407077789307"
"15","8w8e0103","Action distr","0.32838668815290506","classic-planet-112","0.1350601315498352"
"15","8w8e0103","Action distr","0.3064942422760447","classic-planet-112","0.13588617742061615"
"15","8w8e0103","Action distr","0.262709350522324","classic-planet-112","0.1367122381925583"
"15","8w8e0103","Action distr","0.4597413634140671","classic-planet-112","0.13753828406333923"
"15","8w8e0103","Action distr","0.19703201289174302","classic-planet-112","0.13836434483528137"
"15","8w8e0103","Action distr","0.262709350522324","classic-planet-112","0.1391904056072235"
"15","8w8e0103","Action distr","0.262709350522324","classic-planet-112","0.14001646637916565"
"15","8w8e0103","Action distr","0.10946222938430168","classic-planet-112","0.1408425122499466"
"15","8w8e0103","Action distr","0.17513956701488267","classic-planet-112","0.14166857302188873"
"15","8w8e0103","Action distr","0.3064942422760447","classic-planet-112","0.14249461889266968"
"15","8w8e0103","Action distr","0.24081690464546368","classic-planet-112","0.14332067966461182"
"15","8w8e0103","Action distr","0.35027913402976535","classic-planet-112","0.14414674043655396"
"15","8w8e0103","Action distr","0.28460179639918437","classic-planet-112","0.1449728012084961"
"15","8w8e0103","Action distr","0.19703201289174302","classic-planet-112","0.14579884707927704"
"15","8w8e0103","Action distr","0.17513956701488267","classic-planet-112","0.14662490785121918"
"15","8w8e0103","Action distr","0.262709350522324","classic-planet-112","0.14745095372200012"
"15","8w8e0103","Action distr","0.19703201289174302","classic-planet-112","0.14827701449394226"
"15","8w8e0103","Action distr","0.32838668815290506","classic-planet-112","0.1491030752658844"
"15","8w8e0103","Action distr","0.19703201289174302","classic-planet-112","0.14992913603782654"
"15","8w8e0103","Action distr","0.19703201289174302","classic-planet-112","0.15075518190860748"
"15","8w8e0103","Action distr","0.4159564716603464","classic-planet-112","0.15158124268054962"
"15","8w8e0103","Action distr","0.21892445876860336","classic-planet-112","0.15240728855133057"
"15","8w8e0103","Action distr","0.262709350522324","classic-planet-112","0.1532333493232727"
"15","8w8e0103","Action distr","0.08756978350744134","classic-planet-112","0.15405941009521484"
"15","8w8e0103","Action distr","0.065677337630581","classic-planet-112","0.15488547086715698"
"15","8w8e0103","Action distr","0.28460179639918437","classic-planet-112","0.15571151673793793"
"15","8w8e0103","Action distr","0.04378489175372067","classic-planet-112","0.15653757750988007"
"15","8w8e0103","Action distr","0.24081690464546368","classic-planet-112","0.157363623380661"
"15","8w8e0103","Action distr","0.17513956701488267","classic-planet-112","0.15818968415260315"
"15","8w8e0103","Action distr","0.24081690464546368","classic-planet-112","0.1590157449245453"
"15","8w8e0103","Action distr","0.131354675261162","classic-planet-112","0.15984180569648743"
"15","8w8e0103","Action distr","0.3064942422760447","classic-planet-112","0.16066785156726837"
"15","8w8e0103","Action distr","0.15324712113802236","classic-planet-112","0.1614939123392105"
"15","8w8e0103","Action distr","0.08756978350744134","classic-planet-112","0.16231995820999146"
"15","8w8e0103","Action distr","0.131354675261162","classic-planet-112","0.1631460189819336"
"15","8w8e0103","Action distr","0.15324712113802236","classic-planet-112","0.16397207975387573"
"15","8w8e0103","Action distr","0.10946222938430168","classic-planet-112","0.16479814052581787"
"15","8w8e0103","Action distr","0.04378489175372067","classic-planet-112","0.16562418639659882"
"15","8w8e0103","Action distr","0.10946222938430168","classic-planet-112","0.16645024716854095"
"15","8w8e0103","Action distr","0.04378489175372067","classic-planet-112","0.1672762930393219"
"15","8w8e0103","Action distr","0.04378489175372067","classic-planet-112","0.16810235381126404"
"15","8w8e0103","Action distr","0.131354675261162","classic-planet-112","0.16892841458320618"
"15","8w8e0103","Action distr","0.15324712113802236","classic-planet-112","0.16975447535514832"
"15","8w8e0103","Action distr","0.15324712113802236","classic-planet-112","0.17058052122592926"
"15","8w8e0103","Action distr","0.08756978350744134","classic-planet-112","0.1714065819978714"
"15","8w8e0103","Action distr","0.08756978350744134","classic-planet-112","0.17223262786865234"
"15","8w8e0103","Action distr","0.021892445876860334","classic-planet-112","0.17305868864059448"
"15","8w8e0103","Action distr","0.10946222938430168","classic-planet-112","0.17388474941253662"
"15","8w8e0103","Action distr","0.04378489175372067","classic-planet-112","0.17471081018447876"
"15","8w8e0103","Action distr","0.021892445876860334","classic-planet-112","0.1755368560552597"
"15","8w8e0103","Action distr","0.065677337630581","classic-planet-112","0.17636291682720184"
"15","8w8e0103","Action distr","3.3495442191596316","classic-planet-112","0.1771889626979828"
"15","8w8e0103","Action distr","0","classic-planet-112","0.17801502346992493"
"15","8w8e0103","Action distr","0","classic-planet-112","0.17884108424186707"
"15","8w8e0103","Action distr","0","classic-planet-112","0.1796671450138092"
"15","8w8e0103","Action distr","0.021892445876860334","classic-planet-112","0.18049319088459015"
"15","8w8e0103","Action distr","0.021892445876860334","classic-planet-112","0.1813192516565323"
"15","8w8e0103","Action distr","0","classic-planet-112","0.18214529752731323"
"15","8w8e0103","Action distr","0","classic-planet-112","0.18297135829925537"
"15","8w8e0103","Action distr","0","classic-planet-112","0.1837974190711975"
"15","8w8e0103","Action distr","0.021892445876860334","classic-planet-112","0.18462347984313965"
"15","8w8e0103","Action distr","0.021892445876860334","classic-planet-112","0.1854495257139206"
"15","8w8e0103","Action distr","0.021892445876860334","classic-planet-112","0.18627558648586273"
"15","8w8e0103","Action distr","0","classic-planet-112","0.18710163235664368"
"15","8w8e0103","Action distr","0.021892445876860334","classic-planet-112","0.18792769312858582"
"15","8w8e0103","Action distr","0.021892445876860334","classic-planet-112","0.18875375390052795"
"15","8w8e0103","Action distr","0","classic-planet-112","0.1895798146724701"
"15","8w8e0103","Action distr","0","classic-planet-112","0.19040586054325104"
"15","8w8e0103","Action distr","0.021892445876860334","classic-planet-112","0.19123192131519318"
"15","8w8e0103","Action distr","0","classic-planet-112","0.19205796718597412"
"15","8w8e0103","Action distr","0","classic-planet-112","0.19288402795791626"
"15","8w8e0103","Action distr","0","classic-planet-112","0.1937100887298584"
"15","8w8e0103","Action distr","0","classic-planet-112","0.19453614950180054"
"15","8w8e0103","Action distr","0.021892445876860334","classic-planet-112","0.19536219537258148"
"15","8w8e0103","Action distr","0","classic-planet-112","0.19618825614452362"
"15","8w8e0103","Action distr","0","classic-planet-112","0.19701430201530457"
"15","8w8e0103","Action distr","0","classic-planet-112","0.1978403627872467"
"15","8w8e0103","Action distr","0","classic-planet-112","0.19866642355918884"
"15","8w8e0103","Action distr","0","classic-planet-112","0.19949248433113098"
"15","8w8e0103","Action distr","0","classic-planet-112","0.20031853020191193"
"15","8w8e0103","Action distr","0","classic-planet-112","0.20114459097385406"
"15","8w8e0103","Action distr","0","classic-planet-112","0.201970636844635"
"15","8w8e0103","Action distr","0","classic-planet-112","0.20279669761657715"
"15","8w8e0103","Action distr","0","classic-planet-112","0.2036227583885193"
"15","8w8e0103","Action distr","0","classic-planet-112","0.20444881916046143"
"15","8w8e0103","Action distr","0","classic-planet-112","0.20527486503124237"
"15","8w8e0103","Action distr","0","classic-planet-112","0.2061009258031845"
"15","8w8e0103","Policy distr","0.0151566993445158","classic-planet-112","-0.2061009258031845"
"15","8w8e0103","Policy distr","0.015914758667349815","classic-planet-112","-0.20527486503124237"
"15","8w8e0103","Policy distr","0.016707448288798332","classic-planet-112","-0.20444881916046143"
"15","8w8e0103","Policy distr","0.017536187544465065","classic-planet-112","-0.2036227583885193"
"15","8w8e0103","Policy distr","0.018402433022856712","classic-planet-112","-0.20279669761657715"
"15","8w8e0103","Policy distr","0.019307684153318405","classic-planet-112","-0.201970636844635"
"15","8w8e0103","Policy distr","0.020253479480743408","classic-planet-112","-0.20114459097385406"
"15","8w8e0103","Policy distr","0.021241463720798492","classic-planet-112","-0.20031853020191193"
"15","8w8e0103","Policy distr","0.02227325364947319","classic-planet-112","-0.19949248433113098"
"15","8w8e0103","Policy distr","0.02335059829056263","classic-planet-112","-0.19866642355918884"
"15","8w8e0103","Policy distr","0.02447526343166828","classic-planet-112","-0.1978403627872467"
"15","8w8e0103","Policy distr","0.025649074465036392","classic-planet-112","-0.19701430201530457"
"15","8w8e0103","Policy distr","0.02687387354671955","classic-planet-112","-0.19618825614452362"
"15","8w8e0103","Policy distr","0.02815166860818863","classic-planet-112","-0.19536219537258148"
"15","8w8e0103","Policy distr","0.029484426602721214","classic-planet-112","-0.19453614950180054"
"15","8w8e0103","Policy distr","0.030874256044626236","classic-planet-112","-0.1937100887298584"
"15","8w8e0103","Policy distr","0.03232325613498688","classic-planet-112","-0.19288402795791626"
"15","8w8e0103","Policy distr","0.033833619207143784","classic-planet-112","-0.19205796718597412"
"15","8w8e0103","Policy distr","0.03540760278701782","classic-planet-112","-0.19123192131519318"
"15","8w8e0103","Policy distr","0.03704757243394852","classic-planet-112","-0.19040586054325104"
"15","8w8e0103","Policy distr","0.038755882531404495","classic-planet-112","-0.1895798146724701"
"15","8w8e0103","Policy distr","0.04053504019975662","classic-planet-112","-0.18875375390052795"
"15","8w8e0103","Policy distr","0.04238756373524666","classic-planet-112","-0.18792769312858582"
"15","8w8e0103","Policy distr","0.044316042214632034","classic-planet-112","-0.18710163235664368"
"15","8w8e0103","Policy distr","0.046323180198669434","classic-planet-112","-0.18627558648586273"
"15","8w8e0103","Policy distr","0.04841176047921181","classic-planet-112","-0.1854495257139206"
"15","8w8e0103","Policy distr","0.050584569573402405","classic-planet-112","-0.18462347984313965"
"15","8w8e0103","Policy distr","0.052844539284706116","classic-planet-112","-0.1837974190711975"
"15","8w8e0103","Policy distr","0.05519469082355499","classic-planet-112","-0.18297135829925537"
"15","8w8e0103","Policy distr","0.05763806402683258","classic-planet-112","-0.18214529752731323"
"15","8w8e0103","Policy distr","0.060177743434906006","classic-planet-112","-0.1813192516565323"
"15","8w8e0103","Policy distr","0.06281708180904388","classic-planet-112","-0.18049319088459015"
"15","8w8e0103","Policy distr","0.0655592605471611","classic-planet-112","-0.1796671450138092"
"15","8w8e0103","Policy distr","0.06840780377388","classic-planet-112","-0.17884108424186707"
"15","8w8e0103","Policy distr","0.0713660940527916","classic-planet-112","-0.17801502346992493"
"15","8w8e0103","Policy distr","0.07443775981664658","classic-planet-112","-0.1771889626979828"
"15","8w8e0103","Policy distr","0.0776263102889061","classic-planet-112","-0.17636291682720184"
"15","8w8e0103","Policy distr","0.08093569427728653","classic-planet-112","-0.1755368560552597"
"15","8w8e0103","Policy distr","0.08436955511569977","classic-planet-112","-0.17471081018447876"
"15","8w8e0103","Policy distr","0.08793189376592636","classic-planet-112","-0.17388474941253662"
"15","8w8e0103","Policy distr","0.09162671118974686","classic-planet-112","-0.17305868864059448"
"15","8w8e0103","Policy distr","0.09545804560184479","classic-planet-112","-0.17223262786865234"
"15","8w8e0103","Policy distr","0.09943006187677383","classic-planet-112","-0.1714065819978714"
"15","8w8e0103","Policy distr","0.1035471186041832","classic-planet-112","-0.17058052122592926"
"15","8w8e0103","Policy distr","0.10781344771385193","classic-planet-112","-0.16975447535514832"
"15","8w8e0103","Policy distr","0.11223363131284714","classic-planet-112","-0.16892841458320618"
"15","8w8e0103","Policy distr","0.11681211739778519","classic-planet-112","-0.16810235381126404"
"15","8w8e0103","Policy distr","0.12155356258153915","classic-planet-112","-0.1672762930393219"
"15","8w8e0103","Policy distr","0.12646260857582092","classic-planet-112","-0.16645024716854095"
"15","8w8e0103","Policy distr","0.13154421746730804","classic-planet-112","-0.16562418639659882"
"15","8w8e0103","Policy distr","0.1368030607700348","classic-planet-112","-0.16479814052581787"
"15","8w8e0103","Policy distr","0.1422443985939026","classic-planet-112","-0.16397207975387573"
"15","8w8e0103","Policy distr","0.1478731334209442","classic-planet-112","-0.1631460189819336"
"15","8w8e0103","Policy distr","0.1536945104598999","classic-planet-112","-0.16231995820999146"
"15","8w8e0103","Policy distr","0.15971365571022034","classic-planet-112","-0.1614939123392105"
"15","8w8e0103","Policy distr","0.16593608260154724","classic-planet-112","-0.16066785156726837"
"15","8w8e0103","Policy distr","0.17236706614494324","classic-planet-112","-0.15984180569648743"
"15","8w8e0103","Policy distr","0.179012268781662","classic-planet-112","-0.1590157449245453"
"15","8w8e0103","Policy distr","0.18587730824947357","classic-planet-112","-0.15818968415260315"
"15","8w8e0103","Policy distr","0.1929677128791809","classic-planet-112","-0.157363623380661"
"15","8w8e0103","Policy distr","0.2002892643213272","classic-planet-112","-0.15653757750988007"
"15","8w8e0103","Policy distr","0.2078479677438736","classic-planet-112","-0.15571151673793793"
"15","8w8e0103","Policy distr","0.21564947068691254","classic-planet-112","-0.15488547086715698"
"15","8w8e0103","Policy distr","0.2237001657485962","classic-planet-112","-0.15405941009521484"
"15","8w8e0103","Policy distr","0.23200586438179016","classic-planet-112","-0.1532333493232727"
"15","8w8e0103","Policy distr","0.24057281017303467","classic-planet-112","-0.15240728855133057"
"15","8w8e0103","Policy distr","0.2494071125984192","classic-planet-112","-0.15158124268054962"
"15","8w8e0103","Policy distr","0.25851529836654663","classic-planet-112","-0.15075518190860748"
"15","8w8e0103","Policy distr","0.26790329813957214","classic-planet-112","-0.14992913603782654"
"15","8w8e0103","Policy distr","0.2775781452655792","classic-planet-112","-0.1491030752658844"
"15","8w8e0103","Policy distr","0.2875460088253021","classic-planet-112","-0.14827701449394226"
"15","8w8e0103","Policy distr","0.29781338572502136","classic-planet-112","-0.14745095372200012"
"15","8w8e0103","Policy distr","0.3083866834640503","classic-planet-112","-0.14662490785121918"
"15","8w8e0103","Policy distr","0.31927305459976196","classic-planet-112","-0.14579884707927704"
"15","8w8e0103","Policy distr","0.330478698015213","classic-planet-112","-0.1449728012084961"
"15","8w8e0103","Policy distr","0.34201082587242126","classic-planet-112","-0.14414674043655396"
"15","8w8e0103","Policy distr","0.3538760542869568","classic-planet-112","-0.14332067966461182"
"15","8w8e0103","Policy distr","0.3660811185836792","classic-planet-112","-0.14249461889266968"
"15","8w8e0103","Policy distr","0.37863263487815857","classic-planet-112","-0.14166857302188873"
"15","8w8e0103","Policy distr","0.3915380537509918","classic-planet-112","-0.1408425122499466"
"15","8w8e0103","Policy distr","0.4048037827014923","classic-planet-112","-0.14001646637916565"
"15","8w8e0103","Policy distr","0.41843709349632263","classic-planet-112","-0.1391904056072235"
"15","8w8e0103","Policy distr","0.43244487047195435","classic-planet-112","-0.13836434483528137"
"15","8w8e0103","Policy distr","0.44683384895324707","classic-planet-112","-0.13753828406333923"
"15","8w8e0103","Policy distr","0.4616110920906067","classic-planet-112","-0.1367122381925583"
"15","8w8e0103","Policy distr","0.4767835736274719","classic-planet-112","-0.13588617742061615"
"15","8w8e0103","Policy distr","0.4923580586910248","classic-planet-112","-0.1350601315498352"
"15","8w8e0103","Policy distr","0.5083420872688293","classic-planet-112","-0.13423407077789307"
"15","8w8e0103","Policy distr","0.5247420072555542","classic-planet-112","-0.13340801000595093"
"15","8w8e0103","Policy distr","0.5415648818016052","classic-planet-112","-0.1325819492340088"
"15","8w8e0103","Policy distr","0.5588172674179077","classic-planet-112","-0.13175590336322784"
"15","8w8e0103","Policy distr","0.5765065550804138","classic-planet-112","-0.1309298425912857"
"15","8w8e0103","Policy distr","0.594639003276825","classic-planet-112","-0.13010379672050476"
"15","8w8e0103","Policy distr","0.6132216453552246","classic-planet-112","-0.12927773594856262"
"15","8w8e0103","Policy distr","0.6322612762451172","classic-planet-112","-0.12845167517662048"
"15","8w8e0103","Policy distr","0.6517641544342041","classic-planet-112","-0.12762561440467834"
"15","8w8e0103","Policy distr","0.6717366576194763","classic-planet-112","-0.1267995685338974"
"15","8w8e0103","Policy distr","0.6921859979629517","classic-planet-112","-0.12597350776195526"
"15","8w8e0103","Policy distr","0.7131178975105286","classic-planet-112","-0.12514744699001312"
"15","8w8e0103","Policy distr","0.7345386147499084","classic-planet-112","-0.12432140111923218"
"15","8w8e0103","Policy distr","0.7564547657966614","classic-planet-112","-0.12349534034729004"
"15","8w8e0103","Policy distr","0.7788718938827515","classic-planet-112","-0.1226692870259285"
"15","8w8e0103","Policy distr","0.8017961978912354","classic-planet-112","-0.12184323370456696"
"15","8w8e0103","Policy distr","0.8252337574958801","classic-planet-112","-0.12101717293262482"
"15","8w8e0103","Policy distr","0.8491897583007812","classic-planet-112","-0.12019111961126328"
"15","8w8e0103","Policy distr","0.8736698627471924","classic-planet-112","-0.11936506628990173"
"15","8w8e0103","Policy distr","0.8986796736717224","classic-planet-112","-0.1185390055179596"
"15","8w8e0103","Policy distr","0.9242241382598877","classic-planet-112","-0.11771295219659805"
"15","8w8e0103","Policy distr","0.9503084421157837","classic-planet-112","-0.11688689887523651"
"15","8w8e0103","Policy distr","0.9769375324249268","classic-planet-112","-0.11606083810329437"
"15","8w8e0103","Policy distr","1.0041158199310303","classic-planet-112","-0.11523478478193283"
"15","8w8e0103","Policy distr","1.0318478345870972","classic-planet-112","-0.11440873146057129"
"15","8w8e0103","Policy distr","1.0601383447647095","classic-planet-112","-0.11358267068862915"
"15","8w8e0103","Policy distr","1.0889906883239746","classic-planet-112","-0.11275661736726761"
"15","8w8e0103","Policy distr","1.1184090375900269","classic-planet-112","-0.11193056404590607"
"15","8w8e0103","Policy distr","1.148397445678711","classic-planet-112","-0.11110450327396393"
"15","8w8e0103","Policy distr","1.1789582967758179","classic-planet-112","-0.11027844995260239"
"15","8w8e0103","Policy distr","1.2100954055786133","classic-planet-112","-0.10945239663124084"
"15","8w8e0103","Policy distr","1.2418116331100464","classic-planet-112","-0.1086263358592987"
"15","8w8e0103","Policy distr","1.2741092443466187","classic-planet-112","-0.10780028253793716"
"15","8w8e0103","Policy distr","1.3069905042648315","classic-planet-112","-0.10697422921657562"
"15","8w8e0103","Policy distr","1.3404579162597656","classic-planet-112","-0.10614816844463348"
"15","8w8e0103","Policy distr","1.3745129108428955","classic-planet-112","-0.10532211512327194"
"15","8w8e0103","Policy distr","1.4091565608978271","classic-planet-112","-0.1044960618019104"
"15","8w8e0103","Policy distr","1.4443904161453247","classic-planet-112","-0.10367000102996826"
"15","8w8e0103","Policy distr","1.4802148342132568","classic-planet-112","-0.10284394770860672"
"15","8w8e0103","Policy distr","1.5166306495666504","classic-planet-112","-0.10201789438724518"
"15","8w8e0103","Policy distr","1.5536381006240845","classic-planet-112","-0.10119183361530304"
"15","8w8e0103","Policy distr","1.5912364721298218","classic-planet-112","-0.1003657802939415"
"15","8w8e0103","Policy distr","1.6294251680374146","classic-planet-112","-0.09953972697257996"
"15","8w8e0103","Policy distr","1.6682037115097046","classic-planet-112","-0.09871366620063782"
"15","8w8e0103","Policy distr","1.70756995677948","classic-planet-112","-0.09788761287927628"
"15","8w8e0103","Policy distr","1.7475229501724243","classic-planet-112","-0.09706155955791473"
"15","8w8e0103","Policy distr","1.7880603075027466","classic-planet-112","-0.0962354987859726"
"15","8w8e0103","Policy distr","1.829179048538208","classic-planet-112","-0.09540944546461105"
"15","8w8e0103","Policy distr","1.8708769083023071","classic-planet-112","-0.09458339214324951"
"15","8w8e0103","Policy distr","1.9131505489349365","classic-planet-112","-0.09375733137130737"
"15","8w8e0103","Policy distr","1.9559956789016724","classic-planet-112","-0.09293127804994583"
"15","8w8e0103","Policy distr","1.99940824508667","classic-planet-112","-0.09210522472858429"
"15","8w8e0103","Policy distr","2.043384313583374","classic-planet-112","-0.09127916395664215"
"15","8w8e0103","Policy distr","2.0879175662994385","classic-planet-112","-0.09045311063528061"
"15","8w8e0103","Policy distr","2.1330039501190186","classic-planet-112","-0.08962705731391907"
"15","8w8e0103","Policy distr","2.1786367893218994","classic-planet-112","-0.08880099654197693"
"15","8w8e0103","Policy distr","2.2248096466064453","classic-planet-112","-0.08797494322061539"
"15","8w8e0103","Policy distr","2.2715156078338623","classic-planet-112","-0.08714888989925385"
"15","8w8e0103","Policy distr","2.3187482357025146","classic-planet-112","-0.0863228291273117"
"15","8w8e0103","Policy distr","2.3664984703063965","classic-planet-112","-0.08549677580595016"
"15","8w8e0103","Policy distr","2.4147582054138184","classic-planet-112","-0.08467072248458862"
"15","8w8e0103","Policy distr","2.4635202884674072","classic-planet-112","-0.08384466171264648"
"15","8w8e0103","Policy distr","2.5127739906311035","classic-planet-112","-0.08301860839128494"
"15","8w8e0103","Policy distr","2.562509775161743","classic-planet-112","-0.0821925550699234"
"15","8w8e0103","Policy distr","2.6127185821533203","classic-planet-112","-0.08136649429798126"
"15","8w8e0103","Policy distr","2.663388729095459","classic-planet-112","-0.08054044097661972"
"15","8w8e0103","Policy distr","2.7145092487335205","classic-planet-112","-0.07971438765525818"
"15","8w8e0103","Policy distr","2.7660694122314453","classic-planet-112","-0.07888832688331604"
"15","8w8e0103","Policy distr","2.818056106567383","classic-planet-112","-0.0780622735619545"
"15","8w8e0103","Policy distr","2.870457172393799","classic-planet-112","-0.07723622024059296"
"15","8w8e0103","Policy distr","2.9232594966888428","classic-planet-112","-0.07641015946865082"
"15","8w8e0103","Policy distr","2.976450204849243","classic-planet-112","-0.07558410614728928"
"15","8w8e0103","Policy distr","3.0300137996673584","classic-planet-112","-0.07475805282592773"
"15","8w8e0103","Policy distr","3.0839381217956543","classic-planet-112","-0.0739319920539856"
"15","8w8e0103","Policy distr","3.1382060050964355","classic-planet-112","-0.07310593873262405"
"15","8w8e0103","Policy distr","3.192803144454956","classic-planet-112","-0.07227988541126251"
"15","8w8e0103","Policy distr","3.247713804244995","classic-planet-112","-0.07145382463932037"
"15","8w8e0103","Policy distr","3.3029212951660156","classic-planet-112","-0.07062777131795883"
"15","8w8e0103","Policy distr","3.3584084510803223","classic-planet-112","-0.06980171799659729"
"15","8w8e0103","Policy distr","3.4141595363616943","classic-planet-112","-0.06897565722465515"
"15","8w8e0103","Policy distr","3.4701552391052246","classic-planet-112","-0.06814960390329361"
"15","8w8e0103","Policy distr","3.5263776779174805","classic-planet-112","-0.06732355058193207"
"15","8w8e0103","Policy distr","3.5828099250793457","classic-planet-112","-0.06649748980998993"
"15","8w8e0103","Policy distr","3.6394307613372803","classic-planet-112","-0.06567143648862839"
"15","8w8e0103","Policy distr","3.6962220668792725","classic-planet-112","-0.06484538316726685"
"15","8w8e0103","Policy distr","3.753164291381836","classic-planet-112","-0.06401932239532471"
"15","8w8e0103","Policy distr","3.810236930847168","classic-planet-112","-0.06319326907396317"
"15","8w8e0103","Policy distr","3.8674190044403076","classic-planet-112","-0.062367212027311325"
"15","8w8e0103","Policy distr","3.924690008163452","classic-planet-112","-0.061541154980659485"
"15","8w8e0103","Policy distr","3.982028007507324","classic-planet-112","-0.06071510165929794"
"15","8w8e0103","Policy distr","4.039412498474121","classic-planet-112","-0.0598890483379364"
"15","8w8e0103","Policy distr","4.096821308135986","classic-planet-112","-0.05906298756599426"
"15","8w8e0103","Policy distr","4.154231071472168","classic-planet-112","-0.05823693424463272"
"15","8w8e0103","Policy distr","4.2116193771362305","classic-planet-112","-0.05741088092327118"
"15","8w8e0103","Policy distr","4.268964767456055","classic-planet-112","-0.05658482015132904"
"15","8w8e0103","Policy distr","4.326242446899414","classic-planet-112","-0.0557587668299675"
"15","8w8e0103","Policy distr","4.383429050445557","classic-planet-112","-0.05493271350860596"
"15","8w8e0103","Policy distr","4.4405012130737305","classic-planet-112","-0.05410665273666382"
"15","8w8e0103","Policy distr","4.497435092926025","classic-planet-112","-0.05328059941530228"
"15","8w8e0103","Policy distr","4.554205894470215","classic-planet-112","-0.052454546093940735"
"15","8w8e0103","Policy distr","4.610790729522705","classic-planet-112","-0.051628485321998596"
"15","8w8e0103","Policy distr","4.6671624183654785","classic-planet-112","-0.050802432000637054"
"15","8w8e0103","Policy distr","4.723297595977783","classic-planet-112","-0.04997637867927551"
"15","8w8e0103","Policy distr","4.779172420501709","classic-planet-112","-0.049150317907333374"
"15","8w8e0103","Policy distr","4.834758281707764","classic-planet-112","-0.04832426458597183"
"15","8w8e0103","Policy distr","4.890033721923828","classic-planet-112","-0.04749821126461029"
"15","8w8e0103","Policy distr","4.944972038269043","classic-planet-112","-0.04667215049266815"
"15","8w8e0103","Policy distr","4.999546051025391","classic-planet-112","-0.04584609717130661"
"15","8w8e0103","Policy distr","5.053732872009277","classic-planet-112","-0.04502004384994507"
"15","8w8e0103","Policy distr","5.107505798339844","classic-planet-112","-0.04419398307800293"
"15","8w8e0103","Policy distr","5.160839557647705","classic-planet-112","-0.04336792975664139"
"15","8w8e0103","Policy distr","5.21370792388916","classic-planet-112","-0.042541876435279846"
"15","8w8e0103","Policy distr","5.266085624694824","classic-planet-112","-0.04171581566333771"
"15","8w8e0103","Policy distr","5.317946434020996","classic-planet-112","-0.040889762341976166"
"15","8w8e0103","Policy distr","5.369265556335449","classic-planet-112","-0.040063709020614624"
"15","8w8e0103","Policy distr","5.420018672943115","classic-planet-112","-0.039237648248672485"
"15","8w8e0103","Policy distr","5.470178604125977","classic-planet-112","-0.038411594927310944"
"15","8w8e0103","Policy distr","5.519720554351807","classic-planet-112","-0.0375855416059494"
"15","8w8e0103","Policy distr","5.568619728088379","classic-planet-112","-0.03675948083400726"
"15","8w8e0103","Policy distr","5.616851329803467","classic-planet-112","-0.03593342751264572"
"15","8w8e0103","Policy distr","5.664390563964844","classic-planet-112","-0.03510737419128418"
"15","8w8e0103","Policy distr","5.711212158203125","classic-planet-112","-0.03428131341934204"
"15","8w8e0103","Policy distr","5.7572922706604","classic-planet-112","-0.0334552600979805"
"15","8w8e0103","Policy distr","5.802606582641602","classic-planet-112","-0.03262920677661896"
"15","8w8e0103","Policy distr","5.847131729125977","classic-planet-112","-0.03180314600467682"
"15","8w8e0103","Policy distr","5.890843391418457","classic-planet-112","-0.030977092683315277"
"15","8w8e0103","Policy distr","5.933720111846924","classic-planet-112","-0.030151035636663437"
"15","8w8e0103","Policy distr","5.975735664367676","classic-planet-112","-0.029324982315301895"
"15","8w8e0103","Policy distr","6.016870498657227","classic-planet-112","-0.028498925268650055"
"15","8w8e0103","Policy distr","6.057101249694824","classic-planet-112","-0.027672868221998215"
"15","8w8e0103","Policy distr","6.096405506134033","classic-planet-112","-0.026846814900636673"
"15","8w8e0103","Policy distr","6.134761333465576","classic-planet-112","-0.026020757853984833"
"15","8w8e0103","Policy distr","6.172150135040283","classic-planet-112","-0.025194700807332993"
"15","8w8e0103","Policy distr","6.208549499511719","classic-planet-112","-0.02436864748597145"
"15","8w8e0103","Policy distr","6.243939399719238","classic-planet-112","-0.02354259043931961"
"15","8w8e0103","Policy distr","6.2783002853393555","classic-planet-112","-0.02271653339266777"
"15","8w8e0103","Policy distr","6.311613082885742","classic-planet-112","-0.02189048007130623"
"15","8w8e0103","Policy distr","6.34385871887207","classic-planet-112","-0.02106442302465439"
"15","8w8e0103","Policy distr","6.3750200271606445","classic-planet-112","-0.020238365978002548"
"15","8w8e0103","Policy distr","6.405079364776611","classic-planet-112","-0.019412312656641006"
"15","8w8e0103","Policy distr","6.434018135070801","classic-planet-112","-0.018586255609989166"
"15","8w8e0103","Policy distr","6.461821556091309","classic-planet-112","-0.017760198563337326"
"15","8w8e0103","Policy distr","6.488472938537598","classic-planet-112","-0.016934145241975784"
"15","8w8e0103","Policy distr","6.513957977294922","classic-planet-112","-0.016108088195323944"
"15","8w8e0103","Policy distr","6.5382609367370605","classic-planet-112","-0.015282032079994678"
"15","8w8e0103","Policy distr","6.561368942260742","classic-planet-112","-0.014455975964665413"
"15","8w8e0103","Policy distr","6.583267688751221","classic-planet-112","-0.013629920780658722"
"15","8w8e0103","Policy distr","6.603945255279541","classic-planet-112","-0.012803865596652031"
"15","8w8e0103","Policy distr","6.623389720916748","classic-planet-112","-0.01197780855000019"
"15","8w8e0103","Policy distr","6.6415886878967285","classic-planet-112","-0.0111517533659935"
"15","8w8e0103","Policy distr","6.658533573150635","classic-planet-112","-0.010325698181986809"
"15","8w8e0103","Policy distr","6.674213409423828","classic-planet-112","-0.009499641135334969"
"15","8w8e0103","Policy distr","6.688618183135986","classic-planet-112","-0.008673585951328278"
"15","8w8e0103","Policy distr","6.701740741729736","classic-planet-112","-0.007847530767321587"
"15","8w8e0103","Policy distr","6.713572978973389","classic-planet-112","-0.007021474651992321"
"15","8w8e0103","Policy distr","6.724107265472412","classic-planet-112","-0.006195418536663055"
"15","8w8e0103","Policy distr","6.733339786529541","classic-planet-112","-0.00536936242133379"
"15","8w8e0103","Policy distr","6.741262912750244","classic-planet-112","-0.004543307237327099"
"15","8w8e0103","Policy distr","6.747872352600098","classic-planet-112","-0.0037172511219978333"
"15","8w8e0103","Policy distr","6.753164768218994","classic-planet-112","-0.002891195472329855"
"15","8w8e0103","Policy distr","6.757137298583984","classic-planet-112","-0.002065139589831233"
"15","8w8e0103","Policy distr","6.759786128997803","classic-planet-112","-0.001239083707332611"
"15","8w8e0103","Policy distr","6.761111736297607","classic-planet-112","-0.0004130279121454805"
"15","8w8e0103","Policy distr","6.761111736297607","classic-planet-112","0.0004130279121454805"
"15","8w8e0103","Policy distr","6.759786128997803","classic-planet-112","0.001239083707332611"
"15","8w8e0103","Policy distr","6.757137298583984","classic-planet-112","0.002065139589831233"
"15","8w8e0103","Policy distr","6.753164768218994","classic-planet-112","0.002891195472329855"
"15","8w8e0103","Policy distr","6.747872352600098","classic-planet-112","0.0037172511219978333"
"15","8w8e0103","Policy distr","6.741262912750244","classic-planet-112","0.004543307237327099"
"15","8w8e0103","Policy distr","6.733339786529541","classic-planet-112","0.00536936242133379"
"15","8w8e0103","Policy distr","6.724107265472412","classic-planet-112","0.006195418536663055"
"15","8w8e0103","Policy distr","6.713572978973389","classic-planet-112","0.007021474651992321"
"15","8w8e0103","Policy distr","6.701740741729736","classic-planet-112","0.007847530767321587"
"15","8w8e0103","Policy distr","6.688618183135986","classic-planet-112","0.008673585951328278"
"15","8w8e0103","Policy distr","6.674213409423828","classic-planet-112","0.009499641135334969"
"15","8w8e0103","Policy distr","6.658533573150635","classic-planet-112","0.010325698181986809"
"15","8w8e0103","Policy distr","6.6415886878967285","classic-planet-112","0.0111517533659935"
"15","8w8e0103","Policy distr","6.623389720916748","classic-planet-112","0.01197780855000019"
"15","8w8e0103","Policy distr","6.603945255279541","classic-planet-112","0.012803865596652031"
"15","8w8e0103","Policy distr","6.583267688751221","classic-planet-112","0.013629920780658722"
"15","8w8e0103","Policy distr","6.561368942260742","classic-planet-112","0.014455975964665413"
"15","8w8e0103","Policy distr","6.5382609367370605","classic-planet-112","0.015282032079994678"
"15","8w8e0103","Policy distr","6.513957977294922","classic-planet-112","0.016108088195323944"
"15","8w8e0103","Policy distr","6.488472938537598","classic-planet-112","0.016934145241975784"
"15","8w8e0103","Policy distr","6.461821556091309","classic-planet-112","0.017760198563337326"
"15","8w8e0103","Policy distr","6.434018135070801","classic-planet-112","0.018586255609989166"
"15","8w8e0103","Policy distr","6.405079364776611","classic-planet-112","0.019412312656641006"
"15","8w8e0103","Policy distr","6.3750200271606445","classic-planet-112","0.020238365978002548"
"15","8w8e0103","Policy distr","6.34385871887207","classic-planet-112","0.02106442302465439"
"15","8w8e0103","Policy distr","6.311613082885742","classic-planet-112","0.02189048007130623"
"15","8w8e0103","Policy distr","6.2783002853393555","classic-planet-112","0.02271653339266777"
"15","8w8e0103","Policy distr","6.243939399719238","classic-planet-112","0.02354259043931961"
"15","8w8e0103","Policy distr","6.208549499511719","classic-planet-112","0.02436864748597145"
"15","8w8e0103","Policy distr","6.172150135040283","classic-planet-112","0.025194700807332993"
"15","8w8e0103","Policy distr","6.134761333465576","classic-planet-112","0.026020757853984833"
"15","8w8e0103","Policy distr","6.096405506134033","classic-planet-112","0.026846814900636673"
"15","8w8e0103","Policy distr","6.057101249694824","classic-planet-112","0.027672868221998215"
"15","8w8e0103","Policy distr","6.016870498657227","classic-planet-112","0.028498925268650055"
"15","8w8e0103","Policy distr","5.975735664367676","classic-planet-112","0.029324982315301895"
"15","8w8e0103","Policy distr","5.933720111846924","classic-planet-112","0.030151035636663437"
"15","8w8e0103","Policy distr","5.890843391418457","classic-planet-112","0.030977092683315277"
"15","8w8e0103","Policy distr","5.847131729125977","classic-planet-112","0.03180314600467682"
"15","8w8e0103","Policy distr","5.802606582641602","classic-planet-112","0.03262920677661896"
"15","8w8e0103","Policy distr","5.7572922706604","classic-planet-112","0.0334552600979805"
"15","8w8e0103","Policy distr","5.711212158203125","classic-planet-112","0.03428131341934204"
"15","8w8e0103","Policy distr","5.664390563964844","classic-planet-112","0.03510737419128418"
"15","8w8e0103","Policy distr","5.616851329803467","classic-planet-112","0.03593342751264572"
"15","8w8e0103","Policy distr","5.568619728088379","classic-planet-112","0.03675948083400726"
"15","8w8e0103","Policy distr","5.519720554351807","classic-planet-112","0.0375855416059494"
"15","8w8e0103","Policy distr","5.470178604125977","classic-planet-112","0.038411594927310944"
"15","8w8e0103","Policy distr","5.420018672943115","classic-planet-112","0.039237648248672485"
"15","8w8e0103","Policy distr","5.369265556335449","classic-planet-112","0.040063709020614624"
"15","8w8e0103","Policy distr","5.317946434020996","classic-planet-112","0.040889762341976166"
"15","8w8e0103","Policy distr","5.266085624694824","classic-planet-112","0.04171581566333771"
"15","8w8e0103","Policy distr","5.21370792388916","classic-planet-112","0.042541876435279846"
"15","8w8e0103","Policy distr","5.160839557647705","classic-planet-112","0.04336792975664139"
"15","8w8e0103","Policy distr","5.107505798339844","classic-planet-112","0.04419398307800293"
"15","8w8e0103","Policy distr","5.053732872009277","classic-planet-112","0.04502004384994507"
"15","8w8e0103","Policy distr","4.999546051025391","classic-planet-112","0.04584609717130661"
"15","8w8e0103","Policy distr","4.944972038269043","classic-planet-112","0.04667215049266815"
"15","8w8e0103","Policy distr","4.890033721923828","classic-planet-112","0.04749821126461029"
"15","8w8e0103","Policy distr","4.834758281707764","classic-planet-112","0.04832426458597183"
"15","8w8e0103","Policy distr","4.779172420501709","classic-planet-112","0.049150317907333374"
"15","8w8e0103","Policy distr","4.723297595977783","classic-planet-112","0.04997637867927551"
"15","8w8e0103","Policy distr","4.6671624183654785","classic-planet-112","0.050802432000637054"
"15","8w8e0103","Policy distr","4.610790729522705","classic-planet-112","0.051628485321998596"
"15","8w8e0103","Policy distr","4.554205894470215","classic-planet-112","0.052454546093940735"
"15","8w8e0103","Policy distr","4.497435092926025","classic-planet-112","0.05328059941530228"
"15","8w8e0103","Policy distr","4.4405012130737305","classic-planet-112","0.05410665273666382"
"15","8w8e0103","Policy distr","4.383429050445557","classic-planet-112","0.05493271350860596"
"15","8w8e0103","Policy distr","4.326242446899414","classic-planet-112","0.0557587668299675"
"15","8w8e0103","Policy distr","4.268964767456055","classic-planet-112","0.05658482015132904"
"15","8w8e0103","Policy distr","4.2116193771362305","classic-planet-112","0.05741088092327118"
"15","8w8e0103","Policy distr","4.154231071472168","classic-planet-112","0.05823693424463272"
"15","8w8e0103","Policy distr","4.096821308135986","classic-planet-112","0.05906298756599426"
"15","8w8e0103","Policy distr","4.039412498474121","classic-planet-112","0.0598890483379364"
"15","8w8e0103","Policy distr","3.982028007507324","classic-planet-112","0.06071510165929794"
"15","8w8e0103","Policy distr","3.924690008163452","classic-planet-112","0.061541154980659485"
"15","8w8e0103","Policy distr","3.8674190044403076","classic-planet-112","0.062367212027311325"
"15","8w8e0103","Policy distr","3.810236930847168","classic-planet-112","0.06319326907396317"
"15","8w8e0103","Policy distr","3.753164291381836","classic-planet-112","0.06401932239532471"
"15","8w8e0103","Policy distr","3.6962220668792725","classic-planet-112","0.06484538316726685"
"15","8w8e0103","Policy distr","3.6394307613372803","classic-planet-112","0.06567143648862839"
"15","8w8e0103","Policy distr","3.5828099250793457","classic-planet-112","0.06649748980998993"
"15","8w8e0103","Policy distr","3.5263776779174805","classic-planet-112","0.06732355058193207"
"15","8w8e0103","Policy distr","3.4701552391052246","classic-planet-112","0.06814960390329361"
"15","8w8e0103","Policy distr","3.4141595363616943","classic-planet-112","0.06897565722465515"
"15","8w8e0103","Policy distr","3.3584084510803223","classic-planet-112","0.06980171799659729"
"15","8w8e0103","Policy distr","3.3029212951660156","classic-planet-112","0.07062777131795883"
"15","8w8e0103","Policy distr","3.247713804244995","classic-planet-112","0.07145382463932037"
"15","8w8e0103","Policy distr","3.192803144454956","classic-planet-112","0.07227988541126251"
"15","8w8e0103","Policy distr","3.1382060050964355","classic-planet-112","0.07310593873262405"
"15","8w8e0103","Policy distr","3.0839381217956543","classic-planet-112","0.0739319920539856"
"15","8w8e0103","Policy distr","3.0300137996673584","classic-planet-112","0.07475805282592773"
"15","8w8e0103","Policy distr","2.976450204849243","classic-planet-112","0.07558410614728928"
"15","8w8e0103","Policy distr","2.9232594966888428","classic-planet-112","0.07641015946865082"
"15","8w8e0103","Policy distr","2.870457172393799","classic-planet-112","0.07723622024059296"
"15","8w8e0103","Policy distr","2.818056106567383","classic-planet-112","0.0780622735619545"
"15","8w8e0103","Policy distr","2.7660694122314453","classic-planet-112","0.07888832688331604"
"15","8w8e0103","Policy distr","2.7145092487335205","classic-planet-112","0.07971438765525818"
"15","8w8e0103","Policy distr","2.663388729095459","classic-planet-112","0.08054044097661972"
"15","8w8e0103","Policy distr","2.6127185821533203","classic-planet-112","0.08136649429798126"
"15","8w8e0103","Policy distr","2.562509775161743","classic-planet-112","0.0821925550699234"
"15","8w8e0103","Policy distr","2.5127739906311035","classic-planet-112","0.08301860839128494"
"15","8w8e0103","Policy distr","2.4635202884674072","classic-planet-112","0.08384466171264648"
"15","8w8e0103","Policy distr","2.4147582054138184","classic-planet-112","0.08467072248458862"
"15","8w8e0103","Policy distr","2.3664984703063965","classic-planet-112","0.08549677580595016"
"15","8w8e0103","Policy distr","2.3187482357025146","classic-planet-112","0.0863228291273117"
"15","8w8e0103","Policy distr","2.2715156078338623","classic-planet-112","0.08714888989925385"
"15","8w8e0103","Policy distr","2.2248096466064453","classic-planet-112","0.08797494322061539"
"15","8w8e0103","Policy distr","2.1786367893218994","classic-planet-112","0.08880099654197693"
"15","8w8e0103","Policy distr","2.1330039501190186","classic-planet-112","0.08962705731391907"
"15","8w8e0103","Policy distr","2.0879175662994385","classic-planet-112","0.09045311063528061"
"15","8w8e0103","Policy distr","2.043384313583374","classic-planet-112","0.09127916395664215"
"15","8w8e0103","Policy distr","1.99940824508667","classic-planet-112","0.09210522472858429"
"15","8w8e0103","Policy distr","1.9559956789016724","classic-planet-112","0.09293127804994583"
"15","8w8e0103","Policy distr","1.9131505489349365","classic-planet-112","0.09375733137130737"
"15","8w8e0103","Policy distr","1.8708769083023071","classic-planet-112","0.09458339214324951"
"15","8w8e0103","Policy distr","1.829179048538208","classic-planet-112","0.09540944546461105"
"15","8w8e0103","Policy distr","1.7880603075027466","classic-planet-112","0.0962354987859726"
"15","8w8e0103","Policy distr","1.7475229501724243","classic-planet-112","0.09706155955791473"
"15","8w8e0103","Policy distr","1.70756995677948","classic-planet-112","0.09788761287927628"
"15","8w8e0103","Policy distr","1.6682037115097046","classic-planet-112","0.09871366620063782"
"15","8w8e0103","Policy distr","1.6294251680374146","classic-planet-112","0.09953972697257996"
"15","8w8e0103","Policy distr","1.5912364721298218","classic-planet-112","0.1003657802939415"
"15","8w8e0103","Policy distr","1.5536381006240845","classic-planet-112","0.10119183361530304"
"15","8w8e0103","Policy distr","1.5166306495666504","classic-planet-112","0.10201789438724518"
"15","8w8e0103","Policy distr","1.4802148342132568","classic-planet-112","0.10284394770860672"
"15","8w8e0103","Policy distr","1.4443904161453247","classic-planet-112","0.10367000102996826"
"15","8w8e0103","Policy distr","1.4091565608978271","classic-planet-112","0.1044960618019104"
"15","8w8e0103","Policy distr","1.3745129108428955","classic-planet-112","0.10532211512327194"
"15","8w8e0103","Policy distr","1.3404579162597656","classic-planet-112","0.10614816844463348"
"15","8w8e0103","Policy distr","1.3069905042648315","classic-planet-112","0.10697422921657562"
"15","8w8e0103","Policy distr","1.2741092443466187","classic-planet-112","0.10780028253793716"
"15","8w8e0103","Policy distr","1.2418116331100464","classic-planet-112","0.1086263358592987"
"15","8w8e0103","Policy distr","1.2100954055786133","classic-planet-112","0.10945239663124084"
"15","8w8e0103","Policy distr","1.1789582967758179","classic-planet-112","0.11027844995260239"
"15","8w8e0103","Policy distr","1.148397445678711","classic-planet-112","0.11110450327396393"
"15","8w8e0103","Policy distr","1.1184090375900269","classic-planet-112","0.11193056404590607"
"15","8w8e0103","Policy distr","1.0889906883239746","classic-planet-112","0.11275661736726761"
"15","8w8e0103","Policy distr","1.0601383447647095","classic-planet-112","0.11358267068862915"
"15","8w8e0103","Policy distr","1.0318478345870972","classic-planet-112","0.11440873146057129"
"15","8w8e0103","Policy distr","1.0041158199310303","classic-planet-112","0.11523478478193283"
"15","8w8e0103","Policy distr","0.9769375324249268","classic-planet-112","0.11606083810329437"
"15","8w8e0103","Policy distr","0.9503084421157837","classic-planet-112","0.11688689887523651"
"15","8w8e0103","Policy distr","0.9242241382598877","classic-planet-112","0.11771295219659805"
"15","8w8e0103","Policy distr","0.8986796736717224","classic-planet-112","0.1185390055179596"
"15","8w8e0103","Policy distr","0.8736698627471924","classic-planet-112","0.11936506628990173"
"15","8w8e0103","Policy distr","0.8491897583007812","classic-planet-112","0.12019111961126328"
"15","8w8e0103","Policy distr","0.8252337574958801","classic-planet-112","0.12101717293262482"
"15","8w8e0103","Policy distr","0.8017961978912354","classic-planet-112","0.12184323370456696"
"15","8w8e0103","Policy distr","0.7788718938827515","classic-planet-112","0.1226692870259285"
"15","8w8e0103","Policy distr","0.7564547657966614","classic-planet-112","0.12349534034729004"
"15","8w8e0103","Policy distr","0.7345386147499084","classic-planet-112","0.12432140111923218"
"15","8w8e0103","Policy distr","0.7131178975105286","classic-planet-112","0.12514744699001312"
"15","8w8e0103","Policy distr","0.6921859979629517","classic-planet-112","0.12597350776195526"
"15","8w8e0103","Policy distr","0.6717366576194763","classic-planet-112","0.1267995685338974"
"15","8w8e0103","Policy distr","0.6517641544342041","classic-planet-112","0.12762561440467834"
"15","8w8e0103","Policy distr","0.6322612762451172","classic-planet-112","0.12845167517662048"
"15","8w8e0103","Policy distr","0.6132216453552246","classic-planet-112","0.12927773594856262"
"15","8w8e0103","Policy distr","0.594639003276825","classic-planet-112","0.13010379672050476"
"15","8w8e0103","Policy distr","0.5765065550804138","classic-planet-112","0.1309298425912857"
"15","8w8e0103","Policy distr","0.5588172674179077","classic-planet-112","0.13175590336322784"
"15","8w8e0103","Policy distr","0.5415648818016052","classic-planet-112","0.1325819492340088"
"15","8w8e0103","Policy distr","0.5247420072555542","classic-planet-112","0.13340801000595093"
"15","8w8e0103","Policy distr","0.5083420872688293","classic-planet-112","0.13423407077789307"
"15","8w8e0103","Policy distr","0.4923580586910248","classic-planet-112","0.1350601315498352"
"15","8w8e0103","Policy distr","0.4767835736274719","classic-planet-112","0.13588617742061615"
"15","8w8e0103","Policy distr","0.4616110920906067","classic-planet-112","0.1367122381925583"
"15","8w8e0103","Policy distr","0.44683384895324707","classic-planet-112","0.13753828406333923"
"15","8w8e0103","Policy distr","0.43244487047195435","classic-planet-112","0.13836434483528137"
"15","8w8e0103","Policy distr","0.41843709349632263","classic-planet-112","0.1391904056072235"
"15","8w8e0103","Policy distr","0.4048037827014923","classic-planet-112","0.14001646637916565"
"15","8w8e0103","Policy distr","0.3915380537509918","classic-planet-112","0.1408425122499466"
"15","8w8e0103","Policy distr","0.37863263487815857","classic-planet-112","0.14166857302188873"
"15","8w8e0103","Policy distr","0.3660811185836792","classic-planet-112","0.14249461889266968"
"15","8w8e0103","Policy distr","0.3538760542869568","classic-planet-112","0.14332067966461182"
"15","8w8e0103","Policy distr","0.34201082587242126","classic-planet-112","0.14414674043655396"
"15","8w8e0103","Policy distr","0.330478698015213","classic-planet-112","0.1449728012084961"
"15","8w8e0103","Policy distr","0.31927305459976196","classic-planet-112","0.14579884707927704"
"15","8w8e0103","Policy distr","0.3083866834640503","classic-planet-112","0.14662490785121918"
"15","8w8e0103","Policy distr","0.29781338572502136","classic-planet-112","0.14745095372200012"
"15","8w8e0103","Policy distr","0.2875460088253021","classic-planet-112","0.14827701449394226"
"15","8w8e0103","Policy distr","0.2775781452655792","classic-planet-112","0.1491030752658844"
"15","8w8e0103","Policy distr","0.26790329813957214","classic-planet-112","0.14992913603782654"
"15","8w8e0103","Policy distr","0.25851529836654663","classic-planet-112","0.15075518190860748"
"15","8w8e0103","Policy distr","0.2494071125984192","classic-planet-112","0.15158124268054962"
"15","8w8e0103","Policy distr","0.24057281017303467","classic-planet-112","0.15240728855133057"
"15","8w8e0103","Policy distr","0.23200586438179016","classic-planet-112","0.1532333493232727"
"15","8w8e0103","Policy distr","0.2237001657485962","classic-planet-112","0.15405941009521484"
"15","8w8e0103","Policy distr","0.21564947068691254","classic-planet-112","0.15488547086715698"
"15","8w8e0103","Policy distr","0.2078479677438736","classic-planet-112","0.15571151673793793"
"15","8w8e0103","Policy distr","0.2002892643213272","classic-planet-112","0.15653757750988007"
"15","8w8e0103","Policy distr","0.1929677128791809","classic-planet-112","0.157363623380661"
"15","8w8e0103","Policy distr","0.18587730824947357","classic-planet-112","0.15818968415260315"
"15","8w8e0103","Policy distr","0.179012268781662","classic-planet-112","0.1590157449245453"
"15","8w8e0103","Policy distr","0.17236706614494324","classic-planet-112","0.15984180569648743"
"15","8w8e0103","Policy distr","0.16593608260154724","classic-planet-112","0.16066785156726837"
"15","8w8e0103","Policy distr","0.15971365571022034","classic-planet-112","0.1614939123392105"
"15","8w8e0103","Policy distr","0.1536945104598999","classic-planet-112","0.16231995820999146"
"15","8w8e0103","Policy distr","0.1478731334209442","classic-planet-112","0.1631460189819336"
"15","8w8e0103","Policy distr","0.1422443985939026","classic-planet-112","0.16397207975387573"
"15","8w8e0103","Policy distr","0.1368030607700348","classic-planet-112","0.16479814052581787"
"15","8w8e0103","Policy distr","0.13154421746730804","classic-planet-112","0.16562418639659882"
"15","8w8e0103","Policy distr","0.12646260857582092","classic-planet-112","0.16645024716854095"
"15","8w8e0103","Policy distr","0.12155356258153915","classic-planet-112","0.1672762930393219"
"15","8w8e0103","Policy distr","0.11681211739778519","classic-planet-112","0.16810235381126404"
"15","8w8e0103","Policy distr","0.11223363131284714","classic-planet-112","0.16892841458320618"
"15","8w8e0103","Policy distr","0.10781344771385193","classic-planet-112","0.16975447535514832"
"15","8w8e0103","Policy distr","0.1035471186041832","classic-planet-112","0.17058052122592926"
"15","8w8e0103","Policy distr","0.09943006187677383","classic-planet-112","0.1714065819978714"
"15","8w8e0103","Policy distr","0.09545804560184479","classic-planet-112","0.17223262786865234"
"15","8w8e0103","Policy distr","0.09162671118974686","classic-planet-112","0.17305868864059448"
"15","8w8e0103","Policy distr","0.08793189376592636","classic-planet-112","0.17388474941253662"
"15","8w8e0103","Policy distr","0.08436955511569977","classic-planet-112","0.17471081018447876"
"15","8w8e0103","Policy distr","0.08093569427728653","classic-planet-112","0.1755368560552597"
"15","8w8e0103","Policy distr","0.0776263102889061","classic-planet-112","0.17636291682720184"
"15","8w8e0103","Policy distr","0.07443775981664658","classic-planet-112","0.1771889626979828"
"15","8w8e0103","Policy distr","0.0713660940527916","classic-planet-112","0.17801502346992493"
"15","8w8e0103","Policy distr","0.06840780377388","classic-planet-112","0.17884108424186707"
"15","8w8e0103","Policy distr","0.0655592605471611","classic-planet-112","0.1796671450138092"
"15","8w8e0103","Policy distr","0.06281708180904388","classic-planet-112","0.18049319088459015"
"15","8w8e0103","Policy distr","0.060177743434906006","classic-planet-112","0.1813192516565323"
"15","8w8e0103","Policy distr","0.05763806402683258","classic-planet-112","0.18214529752731323"
"15","8w8e0103","Policy distr","0.05519469082355499","classic-planet-112","0.18297135829925537"
"15","8w8e0103","Policy distr","0.052844539284706116","classic-planet-112","0.1837974190711975"
"15","8w8e0103","Policy distr","0.050584569573402405","classic-planet-112","0.18462347984313965"
"15","8w8e0103","Policy distr","0.04841176047921181","classic-planet-112","0.1854495257139206"
"15","8w8e0103","Policy distr","0.046323180198669434","classic-planet-112","0.18627558648586273"
"15","8w8e0103","Policy distr","0.044316042214632034","classic-planet-112","0.18710163235664368"
"15","8w8e0103","Policy distr","0.04238756373524666","classic-planet-112","0.18792769312858582"
"15","8w8e0103","Policy distr","0.04053504019975662","classic-planet-112","0.18875375390052795"
"15","8w8e0103","Policy distr","0.038755882531404495","classic-planet-112","0.1895798146724701"
"15","8w8e0103","Policy distr","0.03704757243394852","classic-planet-112","0.19040586054325104"
"15","8w8e0103","Policy distr","0.03540760278701782","classic-planet-112","0.19123192131519318"
"15","8w8e0103","Policy distr","0.033833619207143784","classic-planet-112","0.19205796718597412"
"15","8w8e0103","Policy distr","0.03232325613498688","classic-planet-112","0.19288402795791626"
"15","8w8e0103","Policy distr","0.030874256044626236","classic-planet-112","0.1937100887298584"
"15","8w8e0103","Policy distr","0.029484426602721214","classic-planet-112","0.19453614950180054"
"15","8w8e0103","Policy distr","0.02815166860818863","classic-planet-112","0.19536219537258148"
"15","8w8e0103","Policy distr","0.02687387354671955","classic-planet-112","0.19618825614452362"
"15","8w8e0103","Policy distr","0.025649074465036392","classic-planet-112","0.19701430201530457"
"15","8w8e0103","Policy distr","0.02447526343166828","classic-planet-112","0.1978403627872467"
"15","8w8e0103","Policy distr","0.02335059829056263","classic-planet-112","0.19866642355918884"
"15","8w8e0103","Policy distr","0.02227325364947319","classic-planet-112","0.19949248433113098"
"15","8w8e0103","Policy distr","0.021241463720798492","classic-planet-112","0.20031853020191193"
"15","8w8e0103","Policy distr","0.020253479480743408","classic-planet-112","0.20114459097385406"
"15","8w8e0103","Policy distr","0.019307684153318405","classic-planet-112","0.201970636844635"
"15","8w8e0103","Policy distr","0.018402433022856712","classic-planet-112","0.20279669761657715"
"15","8w8e0103","Policy distr","0.017536187544465065","classic-planet-112","0.2036227583885193"
"15","8w8e0103","Policy distr","0.016707448288798332","classic-planet-112","0.20444881916046143"
"15","8w8e0103","Policy distr","0.015914758667349815","classic-planet-112","0.20527486503124237"
"15","8w8e0103","Policy distr","0.0151566993445158","classic-planet-112","0.2061009258031845"

==> plot_scripts/data/action_distributions/walker/walker_960k.csv <==
"step","lineKey","lineVal"
"-0.13624101877212524","Action distr","0"
"-0.1356949508190155","Action distr","0"
"-0.13514891266822815","Action distr","0"
"-0.1346028447151184","Action distr","0"
"-0.13405679166316986","Action distr","0"
"-0.1335107386112213","Action distr","0"
"-0.13296467065811157","Action distr","0"
"-0.13241863250732422","Action distr","0"
"-0.13187256455421448","Action distr","0"
"-0.13132651150226593","Action distr","0"
"-0.13078045845031738","Action distr","0"
"-0.13023439049720764","Action distr","0.033118559957146396"
"-0.1296883523464203","Action distr","0"
"-0.12914228439331055","Action distr","0.033118559957146396"
"-0.128596231341362","Action distr","0"
"-0.12805017828941345","Action distr","0"
"-0.1275041103363037","Action distr","0.033118559957146396"
"-0.12695807218551636","Action distr","0"
"-0.12641200423240662","Action distr","0.06623711991429279"
"-0.12586595118045807","Action distr","0"
"-0.12531989812850952","Action distr","0.033118559957146396"
"-0.12477383762598038","Action distr","0"
"-0.12422777712345123","Action distr","0"
"-0.12368172407150269","Action distr","0"
"-0.12313567101955414","Action distr","0"
"-0.122589610517025","Action distr","0"
"-0.12204355746507645","Action distr","0"
"-0.1214974969625473","Action distr","0"
"-0.12095144391059875","Action distr","0"
"-0.12040539085865021","Action distr","0"
"-0.11985933035612106","Action distr","0"
"-0.11931327730417252","Action distr","0"
"-0.11876721680164337","Action distr","0.033118559957146396"
"-0.11822116374969482","Action distr","0.06623711991429279"
"-0.11767511069774628","Action distr","0.033118559957146396"
"-0.11712905019521713","Action distr","6.06069647215779"
"-0.11658298969268799","Action distr","0.09935567987143917"
"-0.11603693664073944","Action distr","0.13247423982858558"
"-0.1154908835887909","Action distr","0.16559279978573196"
"-0.11494483053684235","Action distr","0.23182991970002476"
"-0.1143987700343132","Action distr","0.23182991970002476"
"-0.11385270953178406","Action distr","0.19871135974287835"
"-0.11330665647983551","Action distr","0.033118559957146396"
"-0.11276060342788696","Action distr","0.19871135974287835"
"-0.11221455037593842","Action distr","0.09935567987143917"
"-0.11166848987340927","Action distr","0.13247423982858558"
"-0.11112242937088013","Action distr","0.13247423982858558"
"-0.11057637631893158","Action distr","0.13247423982858558"
"-0.11003032326698303","Action distr","0.26494847965717117"
"-0.10948426276445389","Action distr","0.16559279978573196"
"-0.10893820971250534","Action distr","0.19871135974287835"
"-0.1083921492099762","Action distr","0.09935567987143917"
"-0.10784609615802765","Action distr","0.26494847965717117"
"-0.1073000431060791","Action distr","0"
"-0.10675398260354996","Action distr","0.16559279978573196"
"-0.10620792210102081","Action distr","0.3974227194857567"
"-0.10566186904907227","Action distr","0.2980670396143175"
"-0.10511581599712372","Action distr","0.33118559957146393"
"-0.10456976294517517","Action distr","0.09935567987143917"
"-0.10402370244264603","Action distr","0.2980670396143175"
"-0.10347764194011688","Action distr","0.13247423982858558"
"-0.10293158888816833","Action distr","0.19871135974287835"
"-0.10238553583621979","Action distr","0.033118559957146396"
"-0.10183948278427124","Action distr","0.16559279978573196"
"-0.1012934222817421","Action distr","0.09935567987143917"
"-0.10074736177921295","Action distr","0.33118559957146393"
"-0.1002013087272644","Action distr","0.13247423982858558"
"-0.09965525567531586","Action distr","0.26494847965717117"
"-0.09910919517278671","Action distr","0.26494847965717117"
"-0.09856314212083817","Action distr","0.26494847965717117"
"-0.09801708161830902","Action distr","0.23182991970002476"
"-0.09747102856636047","Action distr","0.23182991970002476"
"-0.09692497551441193","Action distr","0.26494847965717117"
"-0.09637891501188278","Action distr","0.19871135974287835"
"-0.09583286195993423","Action distr","0.26494847965717117"
"-0.09528680145740509","Action distr","0.5630155192714887"
"-0.09474074840545654","Action distr","0.26494847965717117"
"-0.094194695353508","Action distr","0.26494847965717117"
"-0.09364863485097885","Action distr","0.596134079228635"
"-0.09310257434844971","Action distr","0.23182991970002476"
"-0.09255652129650116","Action distr","0.33118559957146393"
"-0.09201046824455261","Action distr","0.2980670396143175"
"-0.09146441519260406","Action distr","0.4967783993571959"
"-0.09091835469007492","Action distr","0.4636598394000495"
"-0.09037229418754578","Action distr","0.3974227194857567"
"-0.08982624113559723","Action distr","0.36430415952861034"
"-0.08928018808364868","Action distr","0.4305412794429031"
"-0.08873412758111954","Action distr","0.7286083190572207"
"-0.08818807452917099","Action distr","0.4305412794429031"
"-0.08764201402664185","Action distr","0.2980670396143175"
"-0.0870959609746933","Action distr","0.26494847965717117"
"-0.08654990792274475","Action distr","0.5298969593143423"
"-0.0860038474202156","Action distr","0.7617268790143671"
"-0.08545779436826706","Action distr","0.3974227194857567"
"-0.08491173386573792","Action distr","0.3974227194857567"
"-0.08436568081378937","Action distr","0.8279639989286599"
"-0.08381962776184082","Action distr","0.4967783993571959"
"-0.08327356725931168","Action distr","0.6954897591000743"
"-0.08272750675678253","Action distr","0.7617268790143671"
"-0.08218145370483398","Action distr","0.7948454389715134"
"-0.08163540065288544","Action distr","0.6954897591000743"
"-0.08108934760093689","Action distr","0.6954897591000743"
"-0.08054328709840775","Action distr","0.7617268790143671"
"-0.0799972265958786","Action distr","0.7617268790143671"
"-0.07945117354393005","Action distr","1.0266753586715383"
"-0.0789051204919815","Action distr","0.5298969593143423"
"-0.07835905998945236","Action distr","0.927319678800099"
"-0.07781300693750381","Action distr","1.092912478585831"
"-0.07726694643497467","Action distr","1.2253867184144167"
"-0.07672089338302612","Action distr","1.0266753586715383"
"-0.07617484033107758","Action distr","1.0266753586715383"
"-0.07562877982854843","Action distr","1.2916238383287093"
"-0.07508272677659988","Action distr","1.3247423982858557"
"-0.07453666627407074","Action distr","0.7948454389715134"
"-0.07399061322212219","Action distr","1.0266753586715383"
"-0.07344456017017365","Action distr","1.2253867184144167"
"-0.0728984996676445","Action distr","1.2253867184144167"
"-0.07235243916511536","Action distr","0.9935567987143918"
"-0.07180638611316681","Action distr","1.092912478585831"
"-0.07126033306121826","Action distr","1.1260310385429775"
"-0.07071428000926971","Action distr","1.2253867184144167"
"-0.07016821950674057","Action distr","1.1260310385429775"
"-0.06962215900421143","Action distr","1.2253867184144167"
"-0.06907610595226288","Action distr","1.3578609582430023"
"-0.06853005290031433","Action distr","1.3578609582430023"
"-0.06798399239778519","Action distr","1.4572166381144414"
"-0.06743793934583664","Action distr","1.3909795182001485"
"-0.0668918788433075","Action distr","1.689046557814466"
"-0.06634582579135895","Action distr","1.3578609582430023"
"-0.0657997727394104","Action distr","1.8215207976430519"
"-0.06525371223688126","Action distr","1.689046557814466"
"-0.06470765918493271","Action distr","1.4903351980715878"
"-0.06416159868240356","Action distr","1.689046557814466"
"-0.06361554563045502","Action distr","1.7221651177716124"
"-0.06306949257850647","Action distr","2.1195878372573693"
"-0.06252343207597733","Action distr","2.1195878372573693"
"-0.06197737902402878","Action distr","1.854639357600198"
"-0.061431318521499634","Action distr","1.5896908779430268"
"-0.060885265469551086","Action distr","2.5832476766574186"
"-0.06033920496702194","Action distr","1.8215207976430519"
"-0.059793151915073395","Action distr","1.854639357600198"
"-0.05924709886312485","Action distr","2.4838919967859794"
"-0.0587010383605957","Action distr","2.318299197000248"
"-0.058154985308647156","Action distr","2.8813147162717363"
"-0.05760892480611801","Action distr","2.4838919967859794"
"-0.057062871754169464","Action distr","3.113144635971761"
"-0.05651681497693062","Action distr","2.38453631691454"
"-0.05597075819969177","Action distr","2.9144332762288827"
"-0.055424705147743225","Action distr","2.185824957171662"
"-0.05487864464521408","Action distr","2.6494847965717114"
"-0.05433259159326553","Action distr","2.9144332762288827"
"-0.05378653109073639","Action distr","3.444330235543225"
"-0.05324047803878784","Action distr","2.7157219164860047"
"-0.052694421261548996","Action distr","3.4774487955003712"
"-0.05214836448431015","Action distr","3.510567355457518"
"-0.0516023114323616","Action distr","3.0469075160574683"
"-0.05105625092983246","Action distr","3.0800260760146148"
"-0.05051019787788391","Action distr","3.709278715200396"
"-0.04996413737535477","Action distr","3.2787374357574928"
"-0.04941808432340622","Action distr","4.4710055942147635"
"-0.04887203127145767","Action distr","4.40476847430047"
"-0.04832597076892853","Action distr","3.4774487955003712"
"-0.04777991771697998","Action distr","4.437887034257617"
"-0.047233857214450836","Action distr","3.6761601552432492"
"-0.04668780416250229","Action distr","4.206057114557591"
"-0.04614174738526344","Action distr","4.50412415417191"
"-0.0455956906080246","Action distr","4.50412415417191"
"-0.04504963755607605","Action distr","3.8086343950718358"
"-0.044503577053546906","Action distr","4.735954073871935"
"-0.04395752400159836","Action distr","4.835309753743374"
"-0.043411463499069214","Action distr","5.067139673443399"
"-0.042865410447120667","Action distr","5.298969593143423"
"-0.04231935739517212","Action distr","4.76907263382908"
"-0.041773296892642975","Action distr","4.338531354386178"
"-0.04122724384069443","Action distr","5.431443832972009"
"-0.04068118333816528","Action distr","5.663273752672033"
"-0.040135130286216736","Action distr","5.630155192714888"
"-0.03958906978368759","Action distr","5.9944593522434975"
"-0.039043016731739044","Action distr","5.133376793357691"
"-0.0384969636797905","Action distr","6.193170711986376"
"-0.03795090317726135","Action distr","6.126933592072083"
"-0.037404850125312805","Action distr","6.491237751600694"
"-0.03685878962278366","Action distr","5.431443832972009"
"-0.036312736570835114","Action distr","6.093815032114937"
"-0.03576667979359627","Action distr","6.822423351172158"
"-0.03522062301635742","Action distr","6.689949111343572"
"-0.034674569964408875","Action distr","6.458119191643547"
"-0.03412850946187973","Action distr","6.1600521520292295"
"-0.03358245640993118","Action distr","8.014691509629428"
"-0.03303639590740204","Action distr","7.782861589929404"
"-0.03249034285545349","Action distr","6.689949111343572"
"-0.031944289803504944","Action distr","8.08092862954372"
"-0.0313982293009758","Action distr","7.584150230186524"
"-0.030852174386382103","Action distr","6.5574748715149855"
"-0.030306117609143257","Action distr","9.47190814774387"
"-0.02976006269454956","Action distr","8.08092862954372"
"-0.029214005917310715","Action distr","8.246521429329452"
"-0.02866794914007187","Action distr","8.345877109200892"
"-0.028121892362833023","Action distr","9.00824830834382"
"-0.027575837448239326","Action distr","7.5179131102722305"
"-0.02702978067100048","Action distr","8.08092862954372"
"-0.026483725756406784","Action distr","8.54458846894377"
"-0.025937668979167938","Action distr","8.345877109200892"
"-0.025391612201929092","Action distr","8.908892628472382"
"-0.024845555424690247","Action distr","7.882217269800842"
"-0.02429950051009655","Action distr","8.478351349029477"
"-0.023753443732857704","Action distr","10.034923667015358"
"-0.023207388818264008","Action distr","8.875774068515234"
"-0.022661332041025162","Action distr","8.908892628472382"
"-0.022115275263786316","Action distr","10.631057746243993"
"-0.02156921848654747","Action distr","10.167397906843943"
"-0.021023163571953773","Action distr","10.00180510705821"
"-0.020477106794714928","Action distr","9.306315347958137"
"-0.019931050017476082","Action distr","9.902449427186772"
"-0.019384995102882385","Action distr","10.00180510705821"
"-0.01883893832564354","Action distr","10.00180510705821"
"-0.018292881548404694","Action distr","9.703738067443894"
"-0.017746824771165848","Action distr","10.034923667015358"
"-0.01720076985657215","Action distr","9.935567987143918"
"-0.016654713079333305","Action distr","10.5648206263297"
"-0.01610865816473961","Action distr","11.260310385429776"
"-0.015562601387500763","Action distr","10.465464946458262"
"-0.015016544610261917","Action distr","11.194073265515481"
"-0.014470488764345646","Action distr","11.02848046572975"
"-0.013924432918429375","Action distr","10.730413426115431"
"-0.013378376141190529","Action distr","11.823325904701262"
"-0.012832320295274258","Action distr","10.432346386501115"
"-0.012286264449357986","Action distr","11.39278462525836"
"-0.01174020767211914","Action distr","11.227191825472628"
"-0.01119415182620287","Action distr","10.697294866158286"
"-0.010648095980286598","Action distr","10.498583506415407"
"-0.010102039203047752","Action distr","12.353222864015605"
"-0.009555982425808907","Action distr","11.359666065301214"
"-0.00900992751121521","Action distr","12.088274384358435"
"-0.008463870733976364","Action distr","11.492140305129798"
"-0.007917813956737518","Action distr","10.92912478585831"
"-0.007371758110821247","Action distr","11.922681584572702"
"-0.006825702264904976","Action distr","12.253867184144166"
"-0.006279646418988705","Action distr","11.425903185215507"
"-0.005733589641749859","Action distr","11.359666065301214"
"-0.005187533795833588","Action distr","11.65773310491553"
"-0.004641477484256029","Action distr","12.717527023544214"
"-0.004095421172678471","Action distr","11.823325904701262"
"-0.0035493653267621994","Action distr","12.4194599839299"
"-0.003003309015184641","Action distr","12.618171343672776"
"-0.0024572527036070824","Action distr","11.889563024615555"
"-0.0019111966248601675","Action distr","12.386341423972752"
"-0.0013651405461132526","Action distr","12.551934223758483"
"-0.000819084292743355","Action distr","11.690851664872678"
"-0.00027302809758111835","Action distr","12.253867184144166"
"0.00027302809758111835","Action distr","10.962243345815457"
"0.000819084292743355","Action distr","11.624614544958385"
"0.0013651405461132526","Action distr","12.12139294431558"
"0.0019111966248601675","Action distr","12.386341423972752"
"0.0024572527036070824","Action distr","11.39278462525836"
"0.003003309015184641","Action distr","13.41301678264429"
"0.0035493653267621994","Action distr","12.187630064229873"
"0.004095421172678471","Action distr","12.286985744101312"
"0.004641477484256029","Action distr","10.92912478585831"
"0.005187533795833588","Action distr","11.790207344744116"
"0.005733589641749859","Action distr","12.551934223758483"
"0.006279646418988705","Action distr","12.154511504272728"
"0.006825702264904976","Action distr","12.187630064229873"
"0.007371758110821247","Action distr","12.154511504272728"
"0.007917813956737518","Action distr","11.492140305129798"
"0.008463870733976364","Action distr","11.160954705558334"
"0.00900992751121521","Action distr","10.697294866158286"
"0.009555982425808907","Action distr","11.160954705558334"
"0.010102039203047752","Action distr","9.73685662740104"
"0.010648095980286598","Action distr","10.5648206263297"
"0.01119415182620287","Action distr","11.359666065301214"
"0.01174020767211914","Action distr","10.399227826543967"
"0.012286264449357986","Action distr","11.061599025686895"
"0.012832320295274258","Action distr","11.160954705558334"
"0.013378376141190529","Action distr","11.293428945386921"
"0.013924432918429375","Action distr","11.425903185215507"
"0.014470488764345646","Action distr","11.02848046572975"
"0.015016544610261917","Action distr","10.697294866158286"
"0.015562601387500763","Action distr","11.127836145601188"
"0.01610865816473961","Action distr","10.664176306201139"
"0.016654713079333305","Action distr","11.160954705558334"
"0.01720076985657215","Action distr","12.12139294431558"
"0.017746824771165848","Action distr","10.00180510705821"
"0.018292881548404694","Action distr","10.134279346886798"
"0.01883893832564354","Action distr","9.769975187358186"
"0.019384995102882385","Action distr","11.160954705558334"
"0.019931050017476082","Action distr","9.53814526765816"
"0.020477106794714928","Action distr","10.10116078692965"
"0.021023163571953773","Action distr","9.803093747315334"
"0.02156921848654747","Action distr","9.73685662740104"
"0.022115275263786316","Action distr","10.92912478585831"
"0.022661332041025162","Action distr","9.074485428258113"
"0.023207388818264008","Action distr","8.54458846894377"
"0.023753443732857704","Action distr","8.908892628472382"
"0.02429950051009655","Action distr","8.942011188429527"
"0.024845555424690247","Action distr","8.80953694860094"
"0.025391612201929092","Action distr","8.975129748386673"
"0.025937668979167938","Action distr","9.83621230727248"
"0.026483725756406784","Action distr","8.908892628472382"
"0.02702978067100048","Action distr","8.942011188429527"
"0.027575837448239326","Action distr","8.246521429329452"
"0.028121892362833023","Action distr","8.776418388643794"
"0.02866794914007187","Action distr","7.1204903907864745"
"0.029214005917310715","Action distr","8.577707028900917"
"0.02976006269454956","Action distr","7.882217269800842"
"0.030306117609143257","Action distr","6.723067671300718"
"0.030852174386382103","Action distr","7.4516759903579395"
"0.0313982293009758","Action distr","7.683505910057964"
"0.031944289803504944","Action distr","7.1204903907864745"
"0.03249034285545349","Action distr","7.286083190572207"
"0.03303639590740204","Action distr","6.723067671300718"
"0.03358245640993118","Action distr","6.789304791215011"
"0.03412850946187973","Action distr","6.425000631686401"
"0.034674569964408875","Action distr","7.021134710915036"
"0.03522062301635742","Action distr","6.623711991429279"
"0.03576667979359627","Action distr","5.663273752672033"
"0.036312736570835114","Action distr","6.623711991429279"
"0.03685878962278366","Action distr","6.226289271943522"
"0.037404850125312805","Action distr","6.093815032114937"
"0.03795090317726135","Action distr","5.530799512843448"
"0.0384969636797905","Action distr","5.663273752672033"
"0.039043016731739044","Action distr","5.199613913271984"
"0.03958906978368759","Action distr","5.232732473229131"
"0.040135130286216736","Action distr","5.365206713057716"
"0.04068118333816528","Action distr","5.630155192714888"
"0.04122724384069443","Action distr","5.100258233400544"
"0.041773296892642975","Action distr","4.934665433614812"
"0.04231935739517212","Action distr","5.431443832972009"
"0.042865410447120667","Action distr","5.497680952886301"
"0.043411463499069214","Action distr","4.50412415417191"
"0.04395752400159836","Action distr","5.0340211134862525"
"0.044503577053546906","Action distr","4.437887034257617"
"0.04504963755607605","Action distr","4.3054127944290315"
"0.0455956906080246","Action distr","3.5768044753718105"
"0.04614174738526344","Action distr","3.8748715149861277"
"0.04668780416250229","Action distr","3.709278715200396"
"0.047233857214450836","Action distr","4.570361274086202"
"0.04777991771697998","Action distr","3.9079900749432745"
"0.04832597076892853","Action distr","3.775515835114689"
"0.04887203127145767","Action distr","4.007345754814714"
"0.04941808432340622","Action distr","3.9079900749432745"
"0.04996413737535477","Action distr","3.775515835114689"
"0.05051019787788391","Action distr","3.841752955028982"
"0.05105625092983246","Action distr","3.5768044753718105"
"0.0516023114323616","Action distr","3.013788956100322"
"0.05214836448431015","Action distr","3.6430415952861037"
"0.052694421261548996","Action distr","2.947551836186029"
"0.05324047803878784","Action distr","3.5768044753718105"
"0.05378653109073639","Action distr","2.8813147162717363"
"0.05433259159326553","Action distr","2.781959036400297"
"0.05487864464521408","Action distr","2.6163662366145655"
"0.055424705147743225","Action distr","3.510567355457518"
"0.05597075819969177","Action distr","2.8813147162717363"
"0.05651681497693062","Action distr","2.2189435171288086"
"0.057062871754169464","Action distr","2.4838919967859794"
"0.05760892480611801","Action distr","2.5832476766574186"
"0.058154985308647156","Action distr","2.4838919967859794"
"0.0587010383605957","Action distr","2.84819615631459"
"0.05924709886312485","Action distr","2.6494847965717114"
"0.059793151915073395","Action distr","2.2189435171288086"
"0.06033920496702194","Action distr","2.550129116700272"
"0.060885265469551086","Action distr","2.086469277300223"
"0.061431318521499634","Action distr","1.7221651177716124"
"0.06197737902402878","Action distr","1.689046557814466"
"0.06252343207597733","Action distr","1.8877579175573445"
"0.06306949257850647","Action distr","1.854639357600198"
"0.06361554563045502","Action distr","2.086469277300223"
"0.06416159868240356","Action distr","1.6559279978573198"
"0.06470765918493271","Action distr","1.755283677728759"
"0.06525371223688126","Action distr","1.2916238383287093"
"0.0657997727394104","Action distr","2.02023215738593"
"0.06634582579135895","Action distr","1.4572166381144414"
"0.0668918788433075","Action distr","1.5896908779430268"
"0.06743793934583664","Action distr","1.689046557814466"
"0.06798399239778519","Action distr","1.6228094379001734"
"0.06853005290031433","Action distr","1.092912478585831"
"0.06907610595226288","Action distr","1.2916238383287093"
"0.06962215900421143","Action distr","1.6228094379001734"
"0.07016821950674057","Action distr","1.4572166381144414"
"0.07071428000926971","Action distr","1.4903351980715878"
"0.07126033306121826","Action distr","1.3578609582430023"
"0.07180638611316681","Action distr","1.424098078157295"
"0.07235243916511536","Action distr","1.2916238383287093"
"0.0728984996676445","Action distr","1.0266753586715383"
"0.07344456017017365","Action distr","1.0597939186286847"
"0.07399061322212219","Action distr","1.0266753586715383"
"0.07453666627407074","Action distr","1.2916238383287093"
"0.07508272677659988","Action distr","0.7617268790143671"
"0.07562877982854843","Action distr","0.9604382387572455"
"0.07617484033107758","Action distr","0.927319678800099"
"0.07672089338302612","Action distr","0.9935567987143918"
"0.07726694643497467","Action distr","0.8942011188429526"
"0.07781300693750381","Action distr","0.7286083190572207"
"0.07835905998945236","Action distr","0.5630155192714887"
"0.0789051204919815","Action distr","0.8610825588858062"
"0.07945117354393005","Action distr","0.7617268790143671"
"0.0799972265958786","Action distr","0.8942011188429526"
"0.08054328709840775","Action distr","0.5298969593143423"
"0.08108934760093689","Action distr","0.6292526391857816"
"0.08163540065288544","Action distr","1.0597939186286847"
"0.08218145370483398","Action distr","0.4967783993571959"
"0.08272750675678253","Action distr","0.8610825588858062"
"0.08327356725931168","Action distr","0.6954897591000743"
"0.08381962776184082","Action distr","0.8279639989286599"
"0.08436568081378937","Action distr","0.5630155192714887"
"0.08491173386573792","Action distr","0.2980670396143175"
"0.08545779436826706","Action distr","0.5630155192714887"
"0.0860038474202156","Action distr","0.7617268790143671"
"0.08654990792274475","Action distr","0.4305412794429031"
"0.0870959609746933","Action distr","0.5630155192714887"
"0.08764201402664185","Action distr","0.2980670396143175"
"0.08818807452917099","Action distr","0.3974227194857567"
"0.08873412758111954","Action distr","0.5298969593143423"
"0.08928018808364868","Action distr","0.4636598394000495"
"0.08982624113559723","Action distr","0.3974227194857567"
"0.09037229418754578","Action distr","0.33118559957146393"
"0.09091835469007492","Action distr","0.23182991970002476"
"0.09146441519260406","Action distr","0.4305412794429031"
"0.09201046824455261","Action distr","0.4967783993571959"
"0.09255652129650116","Action distr","0.4305412794429031"
"0.09310257434844971","Action distr","0.36430415952861034"
"0.09364863485097885","Action distr","0.33118559957146393"
"0.094194695353508","Action distr","0.5298969593143423"
"0.09474074840545654","Action distr","0.23182991970002476"
"0.09528680145740509","Action distr","0.26494847965717117"
"0.09583286195993423","Action distr","0.4305412794429031"
"0.09637891501188278","Action distr","0.33118559957146393"
"0.09692497551441193","Action distr","0.26494847965717117"
"0.09747102856636047","Action distr","0.2980670396143175"
"0.09801708161830902","Action distr","0.16559279978573196"
"0.09856314212083817","Action distr","0.13247423982858558"
"0.09910919517278671","Action distr","0.4305412794429031"
"0.09965525567531586","Action distr","0.23182991970002476"
"0.1002013087272644","Action distr","0.13247423982858558"
"0.10074736177921295","Action distr","0.16559279978573196"
"0.1012934222817421","Action distr","0.2980670396143175"
"0.10183948278427124","Action distr","0.2980670396143175"
"0.10238553583621979","Action distr","0.26494847965717117"
"0.10293158888816833","Action distr","0.4967783993571959"
"0.10347764194011688","Action distr","0.3974227194857567"
"0.10402370244264603","Action distr","0.26494847965717117"
"0.10456976294517517","Action distr","0.23182991970002476"
"0.10511581599712372","Action distr","0.13247423982858558"
"0.10566186904907227","Action distr","0.16559279978573196"
"0.10620792210102081","Action distr","0.13247423982858558"
"0.10675398260354996","Action distr","0.26494847965717117"
"0.1073000431060791","Action distr","0.19871135974287835"
"0.10784609615802765","Action distr","0.26494847965717117"
"0.1083921492099762","Action distr","0.2980670396143175"
"0.10893820971250534","Action distr","0.13247423982858558"
"0.10948426276445389","Action distr","0.06623711991429279"
"0.11003032326698303","Action distr","0.13247423982858558"
"0.11057637631893158","Action distr","0.19871135974287835"
"0.11112242937088013","Action distr","0.33118559957146393"
"0.11166848987340927","Action distr","0.13247423982858558"
"0.11221455037593842","Action distr","0.13247423982858558"
"0.11276060342788696","Action distr","0.06623711991429279"
"0.11330665647983551","Action distr","0.06623711991429279"
"0.11385270953178406","Action distr","0.09935567987143917"
"0.1143987700343132","Action distr","0.09935567987143917"
"0.11494483053684235","Action distr","0.13247423982858558"
"0.1154908835887909","Action distr","0.06623711991429279"
"0.11603693664073944","Action distr","0.09935567987143917"
"0.11658298969268799","Action distr","0.26494847965717117"
"0.11712905019521713","Action distr","6.623711991429279"
"0.11767511069774628","Action distr","0.033118559957146396"
"0.11822116374969482","Action distr","0"
"0.11876721680164337","Action distr","0.033118559957146396"
"0.11931327730417252","Action distr","0.033118559957146396"
"0.11985933035612106","Action distr","0"
"0.12040539085865021","Action distr","0"
"0.12095144391059875","Action distr","0.033118559957146396"
"0.1214974969625473","Action distr","0"
"0.12204355746507645","Action distr","0"
"0.122589610517025","Action distr","0.033118559957146396"
"0.12313567101955414","Action distr","0"
"0.12368172407150269","Action distr","0.033118559957146396"
"0.12422777712345123","Action distr","0"
"0.12477383762598038","Action distr","0"
"0.12531989812850952","Action distr","0.033118559957146396"
"0.12586595118045807","Action distr","0"
"0.12641200423240662","Action distr","0"
"0.12695807218551636","Action distr","0.033118559957146396"
"0.1275041103363037","Action distr","0"
"0.12805017828941345","Action distr","0"
"0.128596231341362","Action distr","0"
"0.12914228439331055","Action distr","0"
"0.1296883523464203","Action distr","0.033118559957146396"
"0.13023439049720764","Action distr","0"
"0.13078045845031738","Action distr","0"
"0.13132651150226593","Action distr","0"
"0.13187256455421448","Action distr","0"
"0.13241863250732422","Action distr","0"
"0.13296467065811157","Action distr","0"
"0.1335107386112213","Action distr","0"
"0.13405679166316986","Action distr","0"
"0.1346028447151184","Action distr","0"
"0.13514891266822815","Action distr","0"
"0.1356949508190155","Action distr","0"
"0.13624101877212524","Action distr","0.033118559957146396"
"-0.13624101877212524","Policy distr","0.022928554564714432"
"-0.1356949508190155","Policy distr","0.024075333029031754"
"-0.13514891266822815","Policy distr","0.025274457409977913"
"-0.1346028447151184","Policy distr","0.02652817964553833"
"-0.13405679166316986","Policy distr","0.027838580310344696"
"-0.1335107386112213","Policy distr","0.029208002611994743"
"-0.13296467065811157","Policy distr","0.030638810247182846"
"-0.13241863250732422","Policy distr","0.03213334083557129"
"-0.13187256455421448","Policy distr","0.03369424492120743"
"-0.13132651150226593","Policy distr","0.035324014723300934"
"-0.13078045845031738","Policy distr","0.037025336176157"
"-0.13023439049720764","Policy distr","0.038801055401563644"
"-0.1296883523464203","Policy distr","0.04065387323498726"
"-0.12914228439331055","Policy distr","0.04258691519498825"
"-0.128596231341362","Policy distr","0.04460308700799942"
"-0.12805017828941345","Policy distr","0.046705517917871475"
"-0.1275041103363037","Policy distr","0.048897575587034225"
"-0.12695807218551636","Policy distr","0.05118231475353241"
"-0.12641200423240662","Policy distr","0.05356345698237419"
"-0.12586595118045807","Policy distr","0.05604429170489311"
"-0.12531989812850952","Policy distr","0.05862859636545181"
"-0.12477383762598038","Policy distr","0.06132003664970398"
"-0.12422777712345123","Policy distr","0.0641225054860115"
"-0.12368172407150269","Policy distr","0.06703981757164001"
"-0.12313567101955414","Policy distr","0.07007615268230438"
"-0.122589610517025","Policy distr","0.07323571294546127"
"-0.12204355746507645","Policy distr","0.07652263343334198"
"-0.1214974969625473","Policy distr","0.0799415186047554"
"-0.12095144391059875","Policy distr","0.08349667489528656"
"-0.12040539085865021","Policy distr","0.08719287812709808"
"-0.11985933035612106","Policy distr","0.0910349041223526"
"-0.11931327730417252","Policy distr","0.09502752125263214"
"-0.11876721680164337","Policy distr","0.09917589277029037"
"-0.11822116374969482","Policy distr","0.10348503291606903"
"-0.11767511069774628","Policy distr","0.10796018689870834"
"-0.11712905019521713","Policy distr","0.11260688304901123"
"-0.11658298969268799","Policy distr","0.11743058264255524"
"-0.11603693664073944","Policy distr","0.12243679910898209"
"-0.1154908835887909","Policy distr","0.12763148546218872"
"-0.11494483053684235","Policy distr","0.13302041590213776"
"-0.1143987700343132","Policy distr","0.13860978186130524"
"-0.11385270953178406","Policy distr","0.144405797123909"
"-0.11330665647983551","Policy distr","0.15041452646255493"
"-0.11276060342788696","Policy distr","0.1566425859928131"
"-0.11221455037593842","Policy distr","0.1630965620279312"
"-0.11166848987340927","Policy distr","0.1697833389043808"
"-0.11112242937088013","Policy distr","0.17670944333076477"
"-0.11057637631893158","Policy distr","0.18388214707374573"
"-0.11003032326698303","Policy distr","0.19130836427211761"
"-0.10948426276445389","Policy distr","0.1989956498146057"
"-0.10893820971250534","Policy distr","0.20695117115974426"
"-0.1083921492099762","Policy distr","0.21518263220787048"
"-0.10784609615802765","Policy distr","0.22369757294654846"
"-0.1073000431060791","Policy distr","0.23250381648540497"
"-0.10675398260354996","Policy distr","0.24160955846309662"
"-0.10620792210102081","Policy distr","0.2510226368904114"
"-0.10566186904907227","Policy distr","0.26075130701065063"
"-0.10511581599712372","Policy distr","0.27080386877059937"
"-0.10456976294517517","Policy distr","0.2811889052391052"
"-0.10402370244264603","Policy distr","0.29191505908966064"
"-0.10347764194011688","Policy distr","0.30299100279808044"
"-0.10293158888816833","Policy distr","0.31442540884017944"
"-0.10238553583621979","Policy distr","0.32622742652893066"
"-0.10183948278427124","Policy distr","0.3384060859680176"
"-0.1012934222817421","Policy distr","0.35097068548202515"
"-0.10074736177921295","Policy distr","0.3639305531978607"
"-0.1002013087272644","Policy distr","0.3772948682308197"
"-0.09965525567531586","Policy distr","0.39107319712638855"
"-0.09910919517278671","Policy distr","0.40527552366256714"
"-0.09856314212083817","Policy distr","0.41991105675697327"
"-0.09801708161830902","Policy distr","0.4349899888038635"
"-0.09747102856636047","Policy distr","0.45052197575569153"
"-0.09692497551441193","Policy distr","0.46651703119277954"
"-0.09637891501188278","Policy distr","0.4829857647418976"
"-0.09583286195993423","Policy distr","0.4999372959136963"
"-0.09528680145740509","Policy distr","0.517382800579071"
"-0.09474074840545654","Policy distr","0.5353319048881531"
"-0.094194695353508","Policy distr","0.5537951588630676"
"-0.09364863485097885","Policy distr","0.5727828741073608"
"-0.09310257434844971","Policy distr","0.5923058986663818"
"-0.09255652129650116","Policy distr","0.612373948097229"
"-0.09201046824455261","Policy distr","0.6329977512359619"
"-0.09146441519260406","Policy distr","0.6541879177093506"
"-0.09091835469007492","Policy distr","0.6759552359580994"
"-0.09037229418754578","Policy distr","0.6983100771903992"
"-0.08982624113559723","Policy distr","0.7212623357772827"
"-0.08928018808364868","Policy distr","0.7448230385780334"
"-0.08873412758111954","Policy distr","0.7690029144287109"
"-0.08818807452917099","Policy distr","0.7938122749328613"
"-0.08764201402664185","Policy distr","0.819261372089386"
"-0.0870959609746933","Policy distr","0.8453603386878967"
"-0.08654990792274475","Policy distr","0.8721199631690979"
"-0.0860038474202156","Policy distr","0.8995503187179565"
"-0.08545779436826706","Policy distr","0.9276614785194397"
"-0.08491173386573792","Policy distr","0.9564638733863831"
"-0.08436568081378937","Policy distr","0.9859669208526611"
"-0.08381962776184082","Policy distr","1.0161811113357544"
"-0.08327356725931168","Policy distr","1.0471159219741821"
"-0.08272750675678253","Policy distr","1.0787813663482666"
"-0.08218145370483398","Policy distr","1.1111857891082764"
"-0.08163540065288544","Policy distr","1.1443395614624023"
"-0.08108934760093689","Policy distr","1.1782511472702026"
"-0.08054328709840775","Policy distr","1.2129309177398682"
"-0.0799972265958786","Policy distr","1.2483865022659302"
"-0.07945117354393005","Policy distr","1.2846260070800781"
"-0.0789051204919815","Policy distr","1.321658730506897"
"-0.07835905998945236","Policy distr","1.3594930171966553"
"-0.07781300693750381","Policy distr","1.3981355428695679"
"-0.07726694643497467","Policy distr","1.4375953674316406"
"-0.07672089338302612","Policy distr","1.477878451347351"
"-0.07617484033107758","Policy distr","1.5189930200576782"
"-0.07562877982854843","Policy distr","1.5609455108642578"
"-0.07508272677659988","Policy distr","1.603742003440857"
"-0.07453666627407074","Policy distr","1.64738929271698"
"-0.07399061322212219","Policy distr","1.691892385482788"
"-0.07344456017017365","Policy distr","1.7372570037841797"
"-0.0728984996676445","Policy distr","1.7834892272949219"
"-0.07235243916511536","Policy distr","1.8305928707122803"
"-0.07180638611316681","Policy distr","1.8785715103149414"
"-0.07126033306121826","Policy distr","1.9274301528930664"
"-0.07071428000926971","Policy distr","1.9771718978881836"
"-0.07016821950674057","Policy distr","2.0278005599975586"
"-0.06962215900421143","Policy distr","2.079317808151245"
"-0.06907610595226288","Policy distr","2.131725549697876"
"-0.06853005290031433","Policy distr","2.185025453567505"
"-0.06798399239778519","Policy distr","2.239220380783081"
"-0.06743793934583664","Policy distr","2.294308662414551"
"-0.0668918788433075","Policy distr","2.350292682647705"
"-0.06634582579135895","Policy distr","2.4071695804595947"
"-0.0657997727394104","Policy distr","2.464940071105957"
"-0.06525371223688126","Policy distr","2.5236034393310547"
"-0.06470765918493271","Policy distr","2.583155393600464"
"-0.06416159868240356","Policy distr","2.6435952186584473"
"-0.06361554563045502","Policy distr","2.704918146133423"
"-0.06306949257850647","Policy distr","2.7671213150024414"
"-0.06252343207597733","Policy distr","2.8302009105682373"
"-0.06197737902402878","Policy distr","2.894150495529175"
"-0.061431318521499634","Policy distr","2.95896577835083"
"-0.060885265469551086","Policy distr","3.0246386528015137"
"-0.06033920496702194","Policy distr","3.0911645889282227"
"-0.059793151915073395","Policy distr","3.1585330963134766"
"-0.05924709886312485","Policy distr","3.2267372608184814"
"-0.0587010383605957","Policy distr","3.2957699298858643"
"-0.058154985308647156","Policy distr","3.3656184673309326"
"-0.05760892480611801","Policy distr","3.436274528503418"
"-0.057062871754169464","Policy distr","3.5077250003814697"
"-0.05651681497693062","Policy distr","3.579960346221924"
"-0.05597075819969177","Policy distr","3.6529664993286133"
"-0.055424705147743225","Policy distr","3.726731300354004"
"-0.05487864464521408","Policy distr","3.801241874694824"
"-0.05433259159326553","Policy distr","3.8764803409576416"
"-0.05378653109073639","Policy distr","3.952434778213501"
"-0.05324047803878784","Policy distr","4.029086589813232"
"-0.052694421261548996","Policy distr","4.106420516967773"
"-0.05214836448431015","Policy distr","4.184418201446533"
"-0.0516023114323616","Policy distr","4.2630615234375"
"-0.05105625092983246","Policy distr","4.3423333168029785"
"-0.05051019787788391","Policy distr","4.422210216522217"
"-0.04996413737535477","Policy distr","4.502676010131836"
"-0.04941808432340622","Policy distr","4.583705425262451"
"-0.04887203127145767","Policy distr","4.665278911590576"
"-0.04832597076892853","Policy distr","4.747374534606934"
"-0.04777991771697998","Policy distr","4.829967498779297"
"-0.047233857214450836","Policy distr","4.913034439086914"
"-0.04668780416250229","Policy distr","4.996549606323242"
"-0.04614174738526344","Policy distr","5.080489635467529"
"-0.0455956906080246","Policy distr","5.164827823638916"
"-0.04504963755607605","Policy distr","5.249536037445068"
"-0.044503577053546906","Policy distr","5.334589004516602"
"-0.04395752400159836","Policy distr","5.419955730438232"
"-0.043411463499069214","Policy distr","5.505610942840576"
"-0.042865410447120667","Policy distr","5.591523170471191"
"-0.04231935739517212","Policy distr","5.677662372589111"
"-0.041773296892642975","Policy distr","5.76400089263916"
"-0.04122724384069443","Policy distr","5.850502967834473"
"-0.04068118333816528","Policy distr","5.9371418952941895"
"-0.040135130286216736","Policy distr","6.023880958557129"
"-0.03958906978368759","Policy distr","6.110690116882324"
"-0.039043016731739044","Policy distr","6.197535514831543"
"-0.0384969636797905","Policy distr","6.2843828201293945"
"-0.03795090317726135","Policy distr","6.371200084686279"
"-0.037404850125312805","Policy distr","6.457948207855225"
"-0.03685878962278366","Policy distr","6.5445966720581055"
"-0.036312736570835114","Policy distr","6.631106853485107"
"-0.03576667979359627","Policy distr","6.71744441986084"
"-0.03522062301635742","Policy distr","6.803572177886963"
"-0.034674569964408875","Policy distr","6.889452934265137"
"-0.03412850946187973","Policy distr","6.9750518798828125"
"-0.03358245640993118","Policy distr","7.060329437255859"
"-0.03303639590740204","Policy distr","7.145249843597412"
"-0.03249034285545349","Policy distr","7.22977352142334"
"-0.031944289803504944","Policy distr","7.313863277435303"
"-0.0313982293009758","Policy distr","7.397481918334961"
"-0.030852174386382103","Policy distr","7.480589866638184"
"-0.030306117609143257","Policy distr","7.5631489753723145"
"-0.02976006269454956","Policy distr","7.645120620727539"
"-0.029214005917310715","Policy distr","7.726467132568359"
"-0.02866794914007187","Policy distr","7.807147979736328"
"-0.028121892362833023","Policy distr","7.887125492095947"
"-0.027575837448239326","Policy distr","7.966360569000244"
"-0.02702978067100048","Policy distr","8.044814109802246"
"-0.026483725756406784","Policy distr","8.122447967529297"
"-0.025937668979167938","Policy distr","8.199225425720215"
"-0.025391612201929092","Policy distr","8.275106430053711"
"-0.024845555424690247","Policy distr","8.350051879882812"
"-0.02429950051009655","Policy distr","8.424023628234863"
"-0.023753443732857704","Policy distr","8.496987342834473"
"-0.023207388818264008","Policy distr","8.568902969360352"
"-0.022661332041025162","Policy distr","8.63973331451416"
"-0.022115275263786316","Policy distr","8.709442138671875"
"-0.02156921848654747","Policy distr","8.777992248535156"
"-0.021023163571953773","Policy distr","8.845348358154297"
"-0.020477106794714928","Policy distr","8.911473274230957"
"-0.019931050017476082","Policy distr","8.976335525512695"
"-0.019384995102882385","Policy distr","9.039896011352539"
"-0.01883893832564354","Policy distr","9.102123260498047"
"-0.018292881548404694","Policy distr","9.162982940673828"
"-0.017746824771165848","Policy distr","9.222440719604492"
"-0.01720076985657215","Policy distr","9.280465126037598"
"-0.016654713079333305","Policy distr","9.337024688720703"
"-0.01610865816473961","Policy distr","9.392088890075684"
"-0.015562601387500763","Policy distr","9.445625305175781"
"-0.015016544610261917","Policy distr","9.497605323791504"
"-0.014470488764345646","Policy distr","9.54800033569336"
"-0.013924432918429375","Policy distr","9.596780776977539"
"-0.013378376141190529","Policy distr","9.6439208984375"
"-0.012832320295274258","Policy distr","9.689393043518066"
"-0.012286264449357986","Policy distr","9.733170509338379"
"-0.01174020767211914","Policy distr","9.775230407714844"
"-0.01119415182620287","Policy distr","9.815547943115234"
"-0.010648095980286598","Policy distr","9.854101181030273"
"-0.010102039203047752","Policy distr","9.890865325927734"
"-0.009555982425808907","Policy distr","9.925823211669922"
"-0.00900992751121521","Policy distr","9.958950996398926"
"-0.008463870733976364","Policy distr","9.99023151397705"
"-0.007917813956737518","Policy distr","10.019645690917969"
"-0.007371758110821247","Policy distr","10.0471773147583"
"-0.006825702264904976","Policy distr","10.072810173034668"
"-0.006279646418988705","Policy distr","10.096529960632324"
"-0.005733589641749859","Policy distr","10.118321418762207"
"-0.005187533795833588","Policy distr","10.13817310333252"
"-0.004641477484256029","Policy distr","10.156071662902832"
"-0.004095421172678471","Policy distr","10.172008514404297"
"-0.0035493653267621994","Policy distr","10.185975074768066"
"-0.003003309015184641","Policy distr","10.19796085357666"
"-0.0024572527036070824","Policy distr","10.207959175109863"
"-0.0019111966248601675","Policy distr","10.215965270996094"
"-0.0013651405461132526","Policy distr","10.22197437286377"
"-0.000819084292743355","Policy distr","10.225981712341309"
"-0.00027302809758111835","Policy distr","10.227987289428711"
"0.00027302809758111835","Policy distr","10.227987289428711"
"0.000819084292743355","Policy distr","10.225981712341309"
"0.0013651405461132526","Policy distr","10.22197437286377"
"0.0019111966248601675","Policy distr","10.215965270996094"
"0.0024572527036070824","Policy distr","10.207959175109863"
"0.003003309015184641","Policy distr","10.19796085357666"
"0.0035493653267621994","Policy distr","10.185975074768066"
"0.004095421172678471","Policy distr","10.172008514404297"
"0.004641477484256029","Policy distr","10.156071662902832"
"0.005187533795833588","Policy distr","10.13817310333252"
"0.005733589641749859","Policy distr","10.118321418762207"
"0.006279646418988705","Policy distr","10.096529960632324"
"0.006825702264904976","Policy distr","10.072810173034668"
"0.007371758110821247","Policy distr","10.0471773147583"
"0.007917813956737518","Policy distr","10.019645690917969"
"0.008463870733976364","Policy distr","9.99023151397705"
"0.00900992751121521","Policy distr","9.958950996398926"
"0.009555982425808907","Policy distr","9.925823211669922"
"0.010102039203047752","Policy distr","9.890865325927734"
"0.010648095980286598","Policy distr","9.854101181030273"
"0.01119415182620287","Policy distr","9.815547943115234"
"0.01174020767211914","Policy distr","9.775230407714844"
"0.012286264449357986","Policy distr","9.733170509338379"
"0.012832320295274258","Policy distr","9.689393043518066"
"0.013378376141190529","Policy distr","9.6439208984375"
"0.013924432918429375","Policy distr","9.596780776977539"
"0.014470488764345646","Policy distr","9.54800033569336"
"0.015016544610261917","Policy distr","9.497605323791504"
"0.015562601387500763","Policy distr","9.445625305175781"
"0.01610865816473961","Policy distr","9.392088890075684"
"0.016654713079333305","Policy distr","9.337024688720703"
"0.01720076985657215","Policy distr","9.280465126037598"
"0.017746824771165848","Policy distr","9.222440719604492"
"0.018292881548404694","Policy distr","9.162982940673828"
"0.01883893832564354","Policy distr","9.102123260498047"
"0.019384995102882385","Policy distr","9.039896011352539"
"0.019931050017476082","Policy distr","8.976335525512695"
"0.020477106794714928","Policy distr","8.911473274230957"
"0.021023163571953773","Policy distr","8.845348358154297"
"0.02156921848654747","Policy distr","8.777992248535156"
"0.022115275263786316","Policy distr","8.709442138671875"
"0.022661332041025162","Policy distr","8.63973331451416"
"0.023207388818264008","Policy distr","8.568902969360352"
"0.023753443732857704","Policy distr","8.496987342834473"
"0.02429950051009655","Policy distr","8.424023628234863"
"0.024845555424690247","Policy distr","8.350051879882812"
"0.025391612201929092","Policy distr","8.275106430053711"
"0.025937668979167938","Policy distr","8.199225425720215"
"0.026483725756406784","Policy distr","8.122447967529297"
"0.02702978067100048","Policy distr","8.044814109802246"
"0.027575837448239326","Policy distr","7.966360569000244"
"0.028121892362833023","Policy distr","7.887125492095947"
"0.02866794914007187","Policy distr","7.807147979736328"
"0.029214005917310715","Policy distr","7.726467132568359"
"0.02976006269454956","Policy distr","7.645120620727539"
"0.030306117609143257","Policy distr","7.5631489753723145"
"0.030852174386382103","Policy distr","7.480589866638184"
"0.0313982293009758","Policy distr","7.397481918334961"
"0.031944289803504944","Policy distr","7.313863277435303"
"0.03249034285545349","Policy distr","7.22977352142334"
"0.03303639590740204","Policy distr","7.145249843597412"
"0.03358245640993118","Policy distr","7.060329437255859"
"0.03412850946187973","Policy distr","6.9750518798828125"
"0.034674569964408875","Policy distr","6.889452934265137"
"0.03522062301635742","Policy distr","6.803572177886963"
"0.03576667979359627","Policy distr","6.71744441986084"
"0.036312736570835114","Policy distr","6.631106853485107"
"0.03685878962278366","Policy distr","6.5445966720581055"
"0.037404850125312805","Policy distr","6.457948207855225"
"0.03795090317726135","Policy distr","6.371200084686279"
"0.0384969636797905","Policy distr","6.2843828201293945"
"0.039043016731739044","Policy distr","6.197535514831543"
"0.03958906978368759","Policy distr","6.110690116882324"
"0.040135130286216736","Policy distr","6.023880958557129"
"0.04068118333816528","Policy distr","5.9371418952941895"
"0.04122724384069443","Policy distr","5.850502967834473"
"0.041773296892642975","Policy distr","5.76400089263916"
"0.04231935739517212","Policy distr","5.677662372589111"
"0.042865410447120667","Policy distr","5.591523170471191"
"0.043411463499069214","Policy distr","5.505610942840576"
"0.04395752400159836","Policy distr","5.419955730438232"
"0.044503577053546906","Policy distr","5.334589004516602"
"0.04504963755607605","Policy distr","5.249536037445068"
"0.0455956906080246","Policy distr","5.164827823638916"
"0.04614174738526344","Policy distr","5.080489635467529"
"0.04668780416250229","Policy distr","4.996549606323242"
"0.047233857214450836","Policy distr","4.913034439086914"
"0.04777991771697998","Policy distr","4.829967498779297"
"0.04832597076892853","Policy distr","4.747374534606934"
"0.04887203127145767","Policy distr","4.665278911590576"
"0.04941808432340622","Policy distr","4.583705425262451"
"0.04996413737535477","Policy distr","4.502676010131836"
"0.05051019787788391","Policy distr","4.422210216522217"
"0.05105625092983246","Policy distr","4.3423333168029785"
"0.0516023114323616","Policy distr","4.2630615234375"
"0.05214836448431015","Policy distr","4.184418201446533"
"0.052694421261548996","Policy distr","4.106420516967773"
"0.05324047803878784","Policy distr","4.029086589813232"
"0.05378653109073639","Policy distr","3.952434778213501"
"0.05433259159326553","Policy distr","3.8764803409576416"
"0.05487864464521408","Policy distr","3.801241874694824"
"0.055424705147743225","Policy distr","3.726731300354004"
"0.05597075819969177","Policy distr","3.6529664993286133"
"0.05651681497693062","Policy distr","3.579960346221924"
"0.057062871754169464","Policy distr","3.5077250003814697"
"0.05760892480611801","Policy distr","3.436274528503418"
"0.058154985308647156","Policy distr","3.3656184673309326"
"0.0587010383605957","Policy distr","3.2957699298858643"
"0.05924709886312485","Policy distr","3.2267372608184814"
"0.059793151915073395","Policy distr","3.1585330963134766"
"0.06033920496702194","Policy distr","3.0911645889282227"
"0.060885265469551086","Policy distr","3.0246386528015137"
"0.061431318521499634","Policy distr","2.95896577835083"
"0.06197737902402878","Policy distr","2.894150495529175"
"0.06252343207597733","Policy distr","2.8302009105682373"
"0.06306949257850647","Policy distr","2.7671213150024414"
"0.06361554563045502","Policy distr","2.704918146133423"
"0.06416159868240356","Policy distr","2.6435952186584473"
"0.06470765918493271","Policy distr","2.583155393600464"
"0.06525371223688126","Policy distr","2.5236034393310547"
"0.0657997727394104","Policy distr","2.464940071105957"
"0.06634582579135895","Policy distr","2.4071695804595947"
"0.0668918788433075","Policy distr","2.350292682647705"
"0.06743793934583664","Policy distr","2.294308662414551"
"0.06798399239778519","Policy distr","2.239220380783081"
"0.06853005290031433","Policy distr","2.185025453567505"
"0.06907610595226288","Policy distr","2.131725549697876"
"0.06962215900421143","Policy distr","2.079317808151245"
"0.07016821950674057","Policy distr","2.0278005599975586"
"0.07071428000926971","Policy distr","1.9771718978881836"
"0.07126033306121826","Policy distr","1.9274301528930664"
"0.07180638611316681","Policy distr","1.8785715103149414"
"0.07235243916511536","Policy distr","1.8305928707122803"
"0.0728984996676445","Policy distr","1.7834892272949219"
"0.07344456017017365","Policy distr","1.7372570037841797"
"0.07399061322212219","Policy distr","1.691892385482788"
"0.07453666627407074","Policy distr","1.64738929271698"
"0.07508272677659988","Policy distr","1.603742003440857"
"0.07562877982854843","Policy distr","1.5609455108642578"
"0.07617484033107758","Policy distr","1.5189930200576782"
"0.07672089338302612","Policy distr","1.477878451347351"
"0.07726694643497467","Policy distr","1.4375953674316406"
"0.07781300693750381","Policy distr","1.3981355428695679"
"0.07835905998945236","Policy distr","1.3594930171966553"
"0.0789051204919815","Policy distr","1.321658730506897"
"0.07945117354393005","Policy distr","1.2846260070800781"
"0.0799972265958786","Policy distr","1.2483865022659302"
"0.08054328709840775","Policy distr","1.2129309177398682"
"0.08108934760093689","Policy distr","1.1782511472702026"
"0.08163540065288544","Policy distr","1.1443395614624023"
"0.08218145370483398","Policy distr","1.1111857891082764"
"0.08272750675678253","Policy distr","1.0787813663482666"
"0.08327356725931168","Policy distr","1.0471159219741821"
"0.08381962776184082","Policy distr","1.0161811113357544"
"0.08436568081378937","Policy distr","0.9859669208526611"
"0.08491173386573792","Policy distr","0.9564638733863831"
"0.08545779436826706","Policy distr","0.9276614785194397"
"0.0860038474202156","Policy distr","0.8995503187179565"
"0.08654990792274475","Policy distr","0.8721199631690979"
"0.0870959609746933","Policy distr","0.8453603386878967"
"0.08764201402664185","Policy distr","0.819261372089386"
"0.08818807452917099","Policy distr","0.7938122749328613"
"0.08873412758111954","Policy distr","0.7690029144287109"
"0.08928018808364868","Policy distr","0.7448230385780334"
"0.08982624113559723","Policy distr","0.7212623357772827"
"0.09037229418754578","Policy distr","0.6983100771903992"
"0.09091835469007492","Policy distr","0.6759552359580994"
"0.09146441519260406","Policy distr","0.6541879177093506"
"0.09201046824455261","Policy distr","0.6329977512359619"
"0.09255652129650116","Policy distr","0.612373948097229"
"0.09310257434844971","Policy distr","0.5923058986663818"
"0.09364863485097885","Policy distr","0.5727828741073608"
"0.094194695353508","Policy distr","0.5537951588630676"
"0.09474074840545654","Policy distr","0.5353319048881531"
"0.09528680145740509","Policy distr","0.517382800579071"
"0.09583286195993423","Policy distr","0.4999372959136963"
"0.09637891501188278","Policy distr","0.4829857647418976"
"0.09692497551441193","Policy distr","0.46651703119277954"
"0.09747102856636047","Policy distr","0.45052197575569153"
"0.09801708161830902","Policy distr","0.4349899888038635"
"0.09856314212083817","Policy distr","0.41991105675697327"
"0.09910919517278671","Policy distr","0.40527552366256714"
"0.09965525567531586","Policy distr","0.39107319712638855"
"0.1002013087272644","Policy distr","0.3772948682308197"
"0.10074736177921295","Policy distr","0.3639305531978607"
"0.1012934222817421","Policy distr","0.35097068548202515"
"0.10183948278427124","Policy distr","0.3384060859680176"
"0.10238553583621979","Policy distr","0.32622742652893066"
"0.10293158888816833","Policy distr","0.31442540884017944"
"0.10347764194011688","Policy distr","0.30299100279808044"
"0.10402370244264603","Policy distr","0.29191505908966064"
"0.10456976294517517","Policy distr","0.2811889052391052"
"0.10511581599712372","Policy distr","0.27080386877059937"
"0.10566186904907227","Policy distr","0.26075130701065063"
"0.10620792210102081","Policy distr","0.2510226368904114"
"0.10675398260354996","Policy distr","0.24160955846309662"
"0.1073000431060791","Policy distr","0.23250381648540497"
"0.10784609615802765","Policy distr","0.22369757294654846"
"0.1083921492099762","Policy distr","0.21518263220787048"
"0.10893820971250534","Policy distr","0.20695117115974426"
"0.10948426276445389","Policy distr","0.1989956498146057"
"0.11003032326698303","Policy distr","0.19130836427211761"
"0.11057637631893158","Policy distr","0.18388214707374573"
"0.11112242937088013","Policy distr","0.17670944333076477"
"0.11166848987340927","Policy distr","0.1697833389043808"
"0.11221455037593842","Policy distr","0.1630965620279312"
"0.11276060342788696","Policy distr","0.1566425859928131"
"0.11330665647983551","Policy distr","0.15041452646255493"
"0.11385270953178406","Policy distr","0.144405797123909"
"0.1143987700343132","Policy distr","0.13860978186130524"
"0.11494483053684235","Policy distr","0.13302041590213776"
"0.1154908835887909","Policy distr","0.12763148546218872"
"0.11603693664073944","Policy distr","0.12243679910898209"
"0.11658298969268799","Policy distr","0.11743058264255524"
"0.11712905019521713","Policy distr","0.11260688304901123"
"0.11767511069774628","Policy distr","0.10796018689870834"
"0.11822116374969482","Policy distr","0.10348503291606903"
"0.11876721680164337","Policy distr","0.09917589277029037"
"0.11931327730417252","Policy distr","0.09502752125263214"
"0.11985933035612106","Policy distr","0.0910349041223526"
"0.12040539085865021","Policy distr","0.08719287812709808"
"0.12095144391059875","Policy distr","0.08349667489528656"
"0.1214974969625473","Policy distr","0.0799415186047554"
"0.12204355746507645","Policy distr","0.07652263343334198"
"0.122589610517025","Policy distr","0.07323571294546127"
"0.12313567101955414","Policy distr","0.07007615268230438"
"0.12368172407150269","Policy distr","0.06703981757164001"
"0.12422777712345123","Policy distr","0.0641225054860115"
"0.12477383762598038","Policy distr","0.06132003664970398"
"0.12531989812850952","Policy distr","0.05862859636545181"
"0.12586595118045807","Policy distr","0.05604429170489311"
"0.12641200423240662","Policy distr","0.05356345698237419"
"0.12695807218551636","Policy distr","0.05118231475353241"
"0.1275041103363037","Policy distr","0.048897575587034225"
"0.12805017828941345","Policy distr","0.046705517917871475"
"0.128596231341362","Policy distr","0.04460308700799942"
"0.12914228439331055","Policy distr","0.04258691519498825"
"0.1296883523464203","Policy distr","0.04065387323498726"
"0.13023439049720764","Policy distr","0.038801055401563644"
"0.13078045845031738","Policy distr","0.037025336176157"
"0.13132651150226593","Policy distr","0.035324014723300934"
"0.13187256455421448","Policy distr","0.03369424492120743"
"0.13241863250732422","Policy distr","0.03213334083557129"
"0.13296467065811157","Policy distr","0.030638810247182846"
"0.1335107386112213","Policy distr","0.029208002611994743"
"0.13405679166316986","Policy distr","0.027838580310344696"
"0.1346028447151184","Policy distr","0.02652817964553833"
"0.13514891266822815","Policy distr","0.025274457409977913"
"0.1356949508190155","Policy distr","0.024075333029031754"
"0.13624101877212524","Policy distr","0.022928554564714432"

==> plot_scripts/data/action_distributions/walker/walker_980k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"15","8w8e0103","Action distr","0.1359428316583175","classic-planet-112","-0.06638095527887344"
"15","8w8e0103","Action distr","0.06797141582915875","classic-planet-112","-0.06611490249633789"
"15","8w8e0103","Action distr","0.06797141582915875","classic-planet-112","-0.06584884226322174"
"15","8w8e0103","Action distr","0.06797141582915875","classic-planet-112","-0.06558278203010559"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.06531672924757004"
"15","8w8e0103","Action distr","0.271885663316635","classic-planet-112","-0.06505067646503448"
"15","8w8e0103","Action distr","0.06797141582915875","classic-planet-112","-0.06478461623191833"
"15","8w8e0103","Action distr","0.271885663316635","classic-planet-112","-0.06451856344938278"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.06425251066684723"
"15","8w8e0103","Action distr","0.06797141582915875","classic-planet-112","-0.06398645043373108"
"15","8w8e0103","Action distr","0.06797141582915875","classic-planet-112","-0.06372039020061493"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.06345433741807938"
"15","8w8e0103","Action distr","0.20391424748747627","classic-planet-112","-0.06318828463554382"
"15","8w8e0103","Action distr","0.06797141582915875","classic-planet-112","-0.06292222440242767"
"15","8w8e0103","Action distr","0.20391424748747627","classic-planet-112","-0.06265617161989212"
"15","8w8e0103","Action distr","0.1359428316583175","classic-planet-112","-0.06239011138677597"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.06212405860424042"
"15","8w8e0103","Action distr","0.06797141582915875","classic-planet-112","-0.061858005821704865"
"15","8w8e0103","Action distr","0.06797141582915875","classic-planet-112","-0.061591945588588715"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.06132589280605316"
"15","8w8e0103","Action distr","0","classic-planet-112","-0.06105983257293701"
"15","8w8e0103","Action distr","0.1359428316583175","classic-planet-112","-0.06079377979040146"
"15","8w8e0103","Action distr","0.3398570791457938","classic-planet-112","-0.06052772328257561"
"15","8w8e0103","Action distr","0.06797141582915875","classic-planet-112","-0.060261666774749756"
"15","8w8e0103","Action distr","0.20391424748747627","classic-planet-112","-0.0599956139922142"
"15","8w8e0103","Action distr","0.20391424748747627","classic-planet-112","-0.05972955375909805"
"15","8w8e0103","Action distr","0.1359428316583175","classic-planet-112","-0.0594635009765625"
"15","8w8e0103","Action distr","0.1359428316583175","classic-planet-112","-0.05919744074344635"
"15","8w8e0103","Action distr","0.3398570791457938","classic-planet-112","-0.0589313879609108"
"15","8w8e0103","Action distr","0.1359428316583175","classic-planet-112","-0.058665335178375244"
"15","8w8e0103","Action distr","0.271885663316635","classic-planet-112","-0.058399274945259094"
"15","8w8e0103","Action distr","0.271885663316635","classic-planet-112","-0.05813322216272354"
"15","8w8e0103","Action distr","0.1359428316583175","classic-planet-112","-0.05786716192960739"
"15","8w8e0103","Action distr","0.47579991080411127","classic-planet-112","-0.05760110914707184"
"15","8w8e0103","Action distr","0.20391424748747627","classic-planet-112","-0.05733504891395569"
"15","8w8e0103","Action distr","174.5505958492797","classic-planet-112","-0.057068996131420135"
"15","8w8e0103","Action distr","2.9907422964829853","classic-planet-112","-0.05680294334888458"
"15","8w8e0103","Action distr","2.0391424748747626","classic-planet-112","-0.05653688311576843"
"15","8w8e0103","Action distr","3.0587137123121444","classic-planet-112","-0.05627083033323288"
"15","8w8e0103","Action distr","2.243056722362239","classic-planet-112","-0.05600477010011673"
"15","8w8e0103","Action distr","2.7868280489955093","classic-planet-112","-0.05573871731758118"
"15","8w8e0103","Action distr","2.3110281381913977","classic-planet-112","-0.055472660809755325"
"15","8w8e0103","Action distr","2.446970969849715","classic-planet-112","-0.055206604301929474"
"15","8w8e0103","Action distr","2.1071138907039213","classic-planet-112","-0.05494055151939392"
"15","8w8e0103","Action distr","2.7868280489955093","classic-planet-112","-0.05467449128627777"
"15","8w8e0103","Action distr","2.7868280489955093","classic-planet-112","-0.05440843850374222"
"15","8w8e0103","Action distr","2.7868280489955093","classic-planet-112","-0.05414237827062607"
"15","8w8e0103","Action distr","2.9907422964829853","classic-planet-112","-0.053876325488090515"
"15","8w8e0103","Action distr","2.1071138907039213","classic-planet-112","-0.053610268980264664"
"15","8w8e0103","Action distr","1.903199643216445","classic-planet-112","-0.05334421247243881"
"15","8w8e0103","Action distr","2.1071138907039213","classic-planet-112","-0.05307815968990326"
"15","8w8e0103","Action distr","3.0587137123121444","classic-planet-112","-0.05281209945678711"
"15","8w8e0103","Action distr","3.330599375628779","classic-planet-112","-0.052546046674251556"
"15","8w8e0103","Action distr","2.3110281381913977","classic-planet-112","-0.052279986441135406"
"15","8w8e0103","Action distr","2.71885663316635","classic-planet-112","-0.052013933658599854"
"15","8w8e0103","Action distr","2.17508530653308","classic-planet-112","-0.0517478808760643"
"15","8w8e0103","Action distr","3.126685128141303","classic-planet-112","-0.05148182064294815"
"15","8w8e0103","Action distr","3.4665422072870964","classic-planet-112","-0.0512157678604126"
"15","8w8e0103","Action distr","2.1071138907039213","classic-planet-112","-0.05094970762729645"
"15","8w8e0103","Action distr","3.4665422072870964","classic-planet-112","-0.050683654844760895"
"15","8w8e0103","Action distr","2.3789995540205564","classic-planet-112","-0.05041759833693504"
"15","8w8e0103","Action distr","2.9227708806538266","classic-planet-112","-0.05015154182910919"
"15","8w8e0103","Action distr","3.534513623116255","classic-planet-112","-0.04988548904657364"
"15","8w8e0103","Action distr","3.4665422072870964","classic-planet-112","-0.04961942881345749"
"15","8w8e0103","Action distr","3.1946565439704617","classic-planet-112","-0.049353376030921936"
"15","8w8e0103","Action distr","3.330599375628779","classic-planet-112","-0.049087315797805786"
"15","8w8e0103","Action distr","3.602485038945414","classic-planet-112","-0.04882126301527023"
"15","8w8e0103","Action distr","3.534513623116255","classic-planet-112","-0.04855520650744438"
"15","8w8e0103","Action distr","2.9227708806538266","classic-planet-112","-0.04828914999961853"
"15","8w8e0103","Action distr","3.602485038945414","classic-planet-112","-0.04802309721708298"
"15","8w8e0103","Action distr","3.2626279597996204","classic-planet-112","-0.04775703698396683"
"15","8w8e0103","Action distr","2.514942385678874","classic-planet-112","-0.047490984201431274"
"15","8w8e0103","Action distr","3.602485038945414","classic-planet-112","-0.047224923968315125"
"15","8w8e0103","Action distr","3.126685128141303","classic-planet-112","-0.04695887118577957"
"15","8w8e0103","Action distr","3.602485038945414","classic-planet-112","-0.04669281840324402"
"15","8w8e0103","Action distr","3.3985707914579377","classic-planet-112","-0.04642675817012787"
"15","8w8e0103","Action distr","4.282199197237002","classic-planet-112","-0.046160705387592316"
"15","8w8e0103","Action distr","4.146256365578684","classic-planet-112","-0.045894645154476166"
"15","8w8e0103","Action distr","4.010313533920367","classic-planet-112","-0.04562859237194061"
"15","8w8e0103","Action distr","3.330599375628779","classic-planet-112","-0.04536253213882446"
"15","8w8e0103","Action distr","5.233799018845224","classic-planet-112","-0.04509647935628891"
"15","8w8e0103","Action distr","4.010313533920367","classic-planet-112","-0.04483042657375336"
"15","8w8e0103","Action distr","4.554084860553637","classic-planet-112","-0.04456436634063721"
"15","8w8e0103","Action distr","4.4181420288953195","classic-planet-112","-0.044298313558101654"
"15","8w8e0103","Action distr","3.670456454774573","classic-planet-112","-0.044032253324985504"
"15","8w8e0103","Action distr","4.757999108041113","classic-planet-112","-0.04376620054244995"
"15","8w8e0103","Action distr","4.825970523870272","classic-planet-112","-0.0435001440346241"
"15","8w8e0103","Action distr","3.9423421180912084","classic-planet-112","-0.04323408752679825"
"15","8w8e0103","Action distr","4.010313533920367","classic-planet-112","-0.042968034744262695"
"15","8w8e0103","Action distr","4.757999108041113","classic-planet-112","-0.042701974511146545"
"15","8w8e0103","Action distr","4.486113444724478","classic-planet-112","-0.04243592172861099"
"15","8w8e0103","Action distr","4.6220562763827955","classic-planet-112","-0.04216986149549484"
"15","8w8e0103","Action distr","5.709598929649336","classic-planet-112","-0.04190380871295929"
"15","8w8e0103","Action distr","5.097856187186907","classic-planet-112","-0.04163775593042374"
"15","8w8e0103","Action distr","4.6220562763827955","classic-planet-112","-0.04137169569730759"
"15","8w8e0103","Action distr","4.89394193969943","classic-planet-112","-0.041105642914772034"
"15","8w8e0103","Action distr","5.233799018845224","classic-planet-112","-0.040839582681655884"
"15","8w8e0103","Action distr","4.757999108041113","classic-planet-112","-0.04057352989912033"
"15","8w8e0103","Action distr","5.369741850503542","classic-planet-112","-0.04030746966600418"
"15","8w8e0103","Action distr","5.369741850503542","classic-planet-112","-0.04004141688346863"
"15","8w8e0103","Action distr","4.486113444724478","classic-planet-112","-0.039775364100933075"
"15","8w8e0103","Action distr","5.301770434674383","classic-planet-112","-0.039509303867816925"
"15","8w8e0103","Action distr","5.301770434674383","classic-planet-112","-0.03924325108528137"
"15","8w8e0103","Action distr","5.505684682161859","classic-planet-112","-0.03897719085216522"
"15","8w8e0103","Action distr","5.777570345478495","classic-planet-112","-0.03871113806962967"
"15","8w8e0103","Action distr","6.253370256282606","classic-planet-112","-0.03844508156180382"
"15","8w8e0103","Action distr","5.4377132663327","classic-planet-112","-0.038179025053977966"
"15","8w8e0103","Action distr","5.029884771357748","classic-planet-112","-0.03791297227144241"
"15","8w8e0103","Action distr","5.505684682161859","classic-planet-112","-0.03764691203832626"
"15","8w8e0103","Action distr","6.185398840453447","classic-planet-112","-0.03738085925579071"
"15","8w8e0103","Action distr","6.117427424624289","classic-planet-112","-0.03711479902267456"
"15","8w8e0103","Action distr","6.321341672111765","classic-planet-112","-0.03684874624013901"
"15","8w8e0103","Action distr","5.913513177136812","classic-planet-112","-0.036582689732313156"
"15","8w8e0103","Action distr","6.729170167086717","classic-planet-112","-0.036316633224487305"
"15","8w8e0103","Action distr","5.777570345478495","classic-planet-112","-0.03605058044195175"
"15","8w8e0103","Action distr","5.641627513820176","classic-planet-112","-0.0357845202088356"
"15","8w8e0103","Action distr","6.729170167086717","classic-planet-112","-0.03551846742630005"
"15","8w8e0103","Action distr","6.525255919599241","classic-planet-112","-0.0352524071931839"
"15","8w8e0103","Action distr","6.253370256282606","classic-planet-112","-0.034986354410648346"
"15","8w8e0103","Action distr","5.301770434674383","classic-planet-112","-0.03472030162811279"
"15","8w8e0103","Action distr","6.933084414574193","classic-planet-112","-0.03445424139499664"
"15","8w8e0103","Action distr","7.06902724623251","classic-planet-112","-0.03418818861246109"
"15","8w8e0103","Action distr","7.816712820353258","classic-planet-112","-0.03392212837934494"
"15","8w8e0103","Action distr","7.001055830403352","classic-planet-112","-0.03365607559680939"
"15","8w8e0103","Action distr","6.049456008795129","classic-planet-112","-0.033390019088983536"
"15","8w8e0103","Action distr","5.641627513820176","classic-planet-112","-0.033123962581157684"
"15","8w8e0103","Action distr","6.457284503770082","classic-planet-112","-0.03285790979862213"
"15","8w8e0103","Action distr","6.661198751257558","classic-planet-112","-0.03259184956550598"
"15","8w8e0103","Action distr","6.865112998745035","classic-planet-112","-0.03232579678297043"
"15","8w8e0103","Action distr","7.68076998869494","classic-planet-112","-0.03205973654985428"
"15","8w8e0103","Action distr","8.292512731157368","classic-planet-112","-0.031793683767318726"
"15","8w8e0103","Action distr","7.204970077890828","classic-planet-112","-0.031527627259492874"
"15","8w8e0103","Action distr","7.68076998869494","classic-planet-112","-0.03126157075166702"
"15","8w8e0103","Action distr","7.13699866206167","classic-planet-112","-0.03099551424384117"
"15","8w8e0103","Action distr","7.7487414045240985","classic-planet-112","-0.03072945959866047"
"15","8w8e0103","Action distr","7.544827157036622","classic-planet-112","-0.030463403090834618"
"15","8w8e0103","Action distr","6.3893130879409235","classic-planet-112","-0.030197348445653915"
"15","8w8e0103","Action distr","7.340912909549146","classic-planet-112","-0.029931291937828064"
"15","8w8e0103","Action distr","7.13699866206167","classic-planet-112","-0.029665235430002213"
"15","8w8e0103","Action distr","8.496426978644845","classic-planet-112","-0.02939917892217636"
"15","8w8e0103","Action distr","7.7487414045240985","classic-planet-112","-0.02913312427699566"
"15","8w8e0103","Action distr","9.040198305278114","classic-planet-112","-0.028867067769169807"
"15","8w8e0103","Action distr","8.088598483669893","classic-planet-112","-0.028601013123989105"
"15","8w8e0103","Action distr","8.292512731157368","classic-planet-112","-0.028334956616163254"
"15","8w8e0103","Action distr","7.884684236182417","classic-planet-112","-0.028068900108337402"
"15","8w8e0103","Action distr","7.61279857286578","classic-planet-112","-0.02780284360051155"
"15","8w8e0103","Action distr","8.632369810303162","classic-planet-112","-0.02753678895533085"
"15","8w8e0103","Action distr","8.70034122613232","classic-planet-112","-0.027270732447504997"
"15","8w8e0103","Action distr","7.476855741207464","classic-planet-112","-0.027004675939679146"
"15","8w8e0103","Action distr","7.06902724623251","classic-planet-112","-0.026738621294498444"
"15","8w8e0103","Action distr","8.904255473619799","classic-planet-112","-0.026472564786672592"
"15","8w8e0103","Action distr","7.204970077890828","classic-planet-112","-0.02620650827884674"
"15","8w8e0103","Action distr","7.544827157036622","classic-planet-112","-0.02594045177102089"
"15","8w8e0103","Action distr","8.22454131532821","classic-planet-112","-0.025674397125840187"
"15","8w8e0103","Action distr","9.176141136936433","classic-planet-112","-0.025408340618014336"
"15","8w8e0103","Action distr","9.244112552765591","classic-planet-112","-0.025142285972833633"
"15","8w8e0103","Action distr","8.904255473619799","classic-planet-112","-0.024876229465007782"
"15","8w8e0103","Action distr","8.564398394474004","classic-planet-112","-0.02461017295718193"
"15","8w8e0103","Action distr","9.176141136936433","classic-planet-112","-0.02434411644935608"
"15","8w8e0103","Action distr","8.972226889448956","classic-planet-112","-0.024078061804175377"
"15","8w8e0103","Action distr","8.496426978644845","classic-planet-112","-0.023812005296349525"
"15","8w8e0103","Action distr","8.836284057790639","classic-planet-112","-0.023545950651168823"
"15","8w8e0103","Action distr","9.31208396859475","classic-planet-112","-0.023279894143342972"
"15","8w8e0103","Action distr","8.972226889448956","classic-planet-112","-0.02301383763551712"
"15","8w8e0103","Action distr","8.360484146986527","classic-planet-112","-0.02274778112769127"
"15","8w8e0103","Action distr","10.467598037690449","classic-planet-112","-0.022481724619865417"
"15","8w8e0103","Action distr","9.583969631911385","classic-planet-112","-0.022215669974684715"
"15","8w8e0103","Action distr","9.31208396859475","classic-planet-112","-0.021949613466858864"
"15","8w8e0103","Action distr","9.380055384423908","classic-planet-112","-0.02168355882167816"
"15","8w8e0103","Action distr","9.991798126886337","classic-planet-112","-0.02141750231385231"
"15","8w8e0103","Action distr","9.719912463569703","classic-planet-112","-0.02115144580602646"
"15","8w8e0103","Action distr","9.176141136936433","classic-planet-112","-0.020885389298200607"
"15","8w8e0103","Action distr","10.807455116836243","classic-planet-112","-0.020619334653019905"
"15","8w8e0103","Action distr","10.331655206032131","classic-planet-112","-0.020353278145194054"
"15","8w8e0103","Action distr","8.904255473619799","classic-planet-112","-0.02008722350001335"
"15","8w8e0103","Action distr","11.351226443469512","classic-planet-112","-0.0198211669921875"
"15","8w8e0103","Action distr","10.535569453519606","classic-planet-112","-0.01955511048436165"
"15","8w8e0103","Action distr","9.176141136936433","classic-planet-112","-0.019289053976535797"
"15","8w8e0103","Action distr","10.263683790202972","classic-planet-112","-0.019022999331355095"
"15","8w8e0103","Action distr","10.263683790202972","classic-planet-112","-0.018756942823529243"
"15","8w8e0103","Action distr","10.535569453519606","classic-planet-112","-0.018490886315703392"
"15","8w8e0103","Action distr","8.76831264196148","classic-planet-112","-0.01822483167052269"
"15","8w8e0103","Action distr","10.195712374373814","classic-planet-112","-0.01795877516269684"
"15","8w8e0103","Action distr","9.583969631911385","classic-planet-112","-0.017692718654870987"
"15","8w8e0103","Action distr","12.846597591711005","classic-planet-112","-0.017426662147045135"
"15","8w8e0103","Action distr","12.710654760052687","classic-planet-112","-0.017160607501864433"
"15","8w8e0103","Action distr","9.719912463569703","classic-planet-112","-0.016894550994038582"
"15","8w8e0103","Action distr","11.283255027640353","classic-planet-112","-0.01662849634885788"
"15","8w8e0103","Action distr","10.739483701007083","classic-planet-112","-0.016362439841032028"
"15","8w8e0103","Action distr","10.94339794849456","classic-planet-112","-0.016096383333206177"
"15","8w8e0103","Action distr","11.623112106786147","classic-planet-112","-0.015830326825380325"
"15","8w8e0103","Action distr","9.176141136936433","classic-planet-112","-0.015564272180199623"
"15","8w8e0103","Action distr","9.719912463569703","classic-planet-112","-0.015298215672373772"
"15","8w8e0103","Action distr","10.603540869348766","classic-planet-112","-0.01503215916454792"
"15","8w8e0103","Action distr","10.331655206032131","classic-planet-112","-0.014766104519367218"
"15","8w8e0103","Action distr","11.419197859298672","classic-planet-112","-0.014500048011541367"
"15","8w8e0103","Action distr","11.283255027640353","classic-planet-112","-0.014233991503715515"
"15","8w8e0103","Action distr","10.263683790202972","classic-planet-112","-0.013967936858534813"
"15","8w8e0103","Action distr","12.370797680906893","classic-planet-112","-0.013701880350708961"
"15","8w8e0103","Action distr","11.419197859298672","classic-planet-112","-0.01343582384288311"
"15","8w8e0103","Action distr","12.846597591711005","classic-planet-112","-0.013169768266379833"
"15","8w8e0103","Action distr","10.127740958544655","classic-planet-112","-0.012903712689876556"
"15","8w8e0103","Action distr","11.623112106786147","classic-planet-112","-0.012637656182050705"
"15","8w8e0103","Action distr","10.059769542715497","classic-planet-112","-0.012371600605547428"
"15","8w8e0103","Action distr","11.419197859298672","classic-planet-112","-0.012105545029044151"
"15","8w8e0103","Action distr","13.050511839198482","classic-planet-112","-0.0118394885212183"
"15","8w8e0103","Action distr","11.759054938444466","classic-planet-112","-0.011573432944715023"
"15","8w8e0103","Action distr","10.263683790202972","classic-planet-112","-0.011307377368211746"
"15","8w8e0103","Action distr","12.982540423369324","classic-planet-112","-0.011041320860385895"
"15","8w8e0103","Action distr","11.487169275127831","classic-planet-112","-0.010775264352560043"
"15","8w8e0103","Action distr","11.55514069095699","classic-planet-112","-0.010509209707379341"
"15","8w8e0103","Action distr","11.962969185931941","classic-planet-112","-0.01024315319955349"
"15","8w8e0103","Action distr","12.57471192839437","classic-planet-112","-0.009977096691727638"
"15","8w8e0103","Action distr","12.166883433419418","classic-planet-112","-0.009711042046546936"
"15","8w8e0103","Action distr","11.147312195982037","classic-planet-112","-0.009444985538721085"
"15","8w8e0103","Action distr","11.894997770102783","classic-planet-112","-0.009178929030895233"
"15","8w8e0103","Action distr","11.623112106786147","classic-planet-112","-0.008912873454391956"
"15","8w8e0103","Action distr","12.302826265077735","classic-planet-112","-0.00864681787788868"
"15","8w8e0103","Action distr","12.982540423369324","classic-planet-112","-0.008380761370062828"
"15","8w8e0103","Action distr","12.370797680906893","classic-planet-112","-0.008114705793559551"
"15","8w8e0103","Action distr","11.487169275127831","classic-planet-112","-0.007848650217056274"
"15","8w8e0103","Action distr","11.623112106786147","classic-planet-112","-0.007582593709230423"
"15","8w8e0103","Action distr","11.623112106786147","classic-planet-112","-0.007316538132727146"
"15","8w8e0103","Action distr","12.438769096736053","classic-planet-112","-0.007050482090562582"
"15","8w8e0103","Action distr","12.166883433419418","classic-planet-112","-0.006784426048398018"
"15","8w8e0103","Action distr","12.166883433419418","classic-planet-112","-0.006518370471894741"
"15","8w8e0103","Action distr","13.390368918344276","classic-planet-112","-0.00625231396406889"
"15","8w8e0103","Action distr","11.079340780152878","classic-planet-112","-0.005986258387565613"
"15","8w8e0103","Action distr","11.147312195982037","classic-planet-112","-0.005720202811062336"
"15","8w8e0103","Action distr","10.603540869348766","classic-planet-112","-0.0054541463032364845"
"15","8w8e0103","Action distr","11.215283611811195","classic-planet-112","-0.005188090726733208"
"15","8w8e0103","Action distr","12.778626175881847","classic-planet-112","-0.004922034684568644"
"15","8w8e0103","Action distr","13.11848325502764","classic-planet-112","-0.0046559786424040794"
"15","8w8e0103","Action distr","11.894997770102783","classic-planet-112","-0.004389923065900803"
"15","8w8e0103","Action distr","12.710654760052687","classic-planet-112","-0.004123866558074951"
"15","8w8e0103","Action distr","13.798197413319228","classic-planet-112","-0.0038578109815716743"
"15","8w8e0103","Action distr","12.438769096736053","classic-planet-112","-0.00359175493940711"
"15","8w8e0103","Action distr","11.215283611811195","classic-planet-112","-0.0033256991300731897"
"15","8w8e0103","Action distr","12.914569007540164","classic-planet-112","-0.0030596433207392693"
"15","8w8e0103","Action distr","12.166883433419418","classic-planet-112","-0.002793587278574705"
"15","8w8e0103","Action distr","11.691083522615306","classic-planet-112","-0.002527531236410141"
"15","8w8e0103","Action distr","12.370797680906893","classic-planet-112","-0.0022614754270762205"
"15","8w8e0103","Action distr","12.166883433419418","classic-planet-112","-0.0019954193849116564"
"15","8w8e0103","Action distr","12.914569007540164","classic-planet-112","-0.001729363575577736"
"15","8w8e0103","Action distr","11.55514069095699","classic-planet-112","-0.0014633075334131718"
"15","8w8e0103","Action distr","13.390368918344276","classic-planet-112","-0.0011972517240792513"
"15","8w8e0103","Action distr","10.059769542715497","classic-planet-112","-0.0009311957401223481"
"15","8w8e0103","Action distr","12.64268334422353","classic-planet-112","-0.0006651398143731058"
"15","8w8e0103","Action distr","11.962969185931941","classic-planet-112","-0.00039908388862386346"
"15","8w8e0103","Action distr","14.070083076635864","classic-planet-112","-0.00013302796287462115"
"15","8w8e0103","Action distr","13.526311750002593","classic-planet-112","0.00013302796287462115"
"15","8w8e0103","Action distr","13.254426086685958","classic-planet-112","0.00039908388862386346"
"15","8w8e0103","Action distr","12.846597591711005","classic-planet-112","0.0006651398143731058"
"15","8w8e0103","Action distr","11.962969185931941","classic-planet-112","0.0009311957401223481"
"15","8w8e0103","Action distr","12.370797680906893","classic-planet-112","0.0011972517240792513"
"15","8w8e0103","Action distr","12.0309406017611","classic-planet-112","0.0014633075334131718"
"15","8w8e0103","Action distr","13.458340334173434","classic-planet-112","0.001729363575577736"
"15","8w8e0103","Action distr","12.914569007540164","classic-planet-112","0.0019954193849116564"
"15","8w8e0103","Action distr","12.57471192839437","classic-planet-112","0.0022614754270762205"
"15","8w8e0103","Action distr","12.098912017590258","classic-planet-112","0.002527531236410141"
"15","8w8e0103","Action distr","12.778626175881847","classic-planet-112","0.002793587278574705"
"15","8w8e0103","Action distr","13.050511839198482","classic-planet-112","0.0030596433207392693"
"15","8w8e0103","Action distr","13.390368918344276","classic-planet-112","0.0033256991300731897"
"15","8w8e0103","Action distr","11.487169275127831","classic-planet-112","0.00359175493940711"
"15","8w8e0103","Action distr","11.691083522615306","classic-planet-112","0.0038578109815716743"
"15","8w8e0103","Action distr","12.302826265077735","classic-planet-112","0.004123866558074951"
"15","8w8e0103","Action distr","12.778626175881847","classic-planet-112","0.004389923065900803"
"15","8w8e0103","Action distr","12.234854849248578","classic-planet-112","0.0046559786424040794"
"15","8w8e0103","Action distr","14.20602590829418","classic-planet-112","0.004922034684568644"
"15","8w8e0103","Action distr","12.234854849248578","classic-planet-112","0.005188090726733208"
"15","8w8e0103","Action distr","11.55514069095699","classic-planet-112","0.0054541463032364845"
"15","8w8e0103","Action distr","12.982540423369324","classic-planet-112","0.005720202811062336"
"15","8w8e0103","Action distr","11.962969185931941","classic-planet-112","0.005986258387565613"
"15","8w8e0103","Action distr","12.710654760052687","classic-planet-112","0.00625231396406889"
"15","8w8e0103","Action distr","12.166883433419418","classic-planet-112","0.006518370471894741"
"15","8w8e0103","Action distr","11.011369364323718","classic-planet-112","0.006784426048398018"
"15","8w8e0103","Action distr","11.283255027640353","classic-planet-112","0.007050482090562582"
"15","8w8e0103","Action distr","11.759054938444466","classic-planet-112","0.007316538132727146"
"15","8w8e0103","Action distr","10.94339794849456","classic-planet-112","0.007582593709230423"
"15","8w8e0103","Action distr","12.982540423369324","classic-planet-112","0.007848650217056274"
"15","8w8e0103","Action distr","12.846597591711005","classic-planet-112","0.008114705793559551"
"15","8w8e0103","Action distr","12.57471192839437","classic-planet-112","0.008380761370062828"
"15","8w8e0103","Action distr","11.079340780152878","classic-planet-112","0.00864681787788868"
"15","8w8e0103","Action distr","10.807455116836243","classic-planet-112","0.008912873454391956"
"15","8w8e0103","Action distr","11.55514069095699","classic-planet-112","0.009178929030895233"
"15","8w8e0103","Action distr","10.535569453519606","classic-planet-112","0.009444985538721085"
"15","8w8e0103","Action distr","10.8754265326654","classic-planet-112","0.009711042046546936"
"15","8w8e0103","Action distr","11.011369364323718","classic-planet-112","0.009977096691727638"
"15","8w8e0103","Action distr","12.0309406017611","classic-planet-112","0.01024315319955349"
"15","8w8e0103","Action distr","11.079340780152878","classic-planet-112","0.010509209707379341"
"15","8w8e0103","Action distr","11.419197859298672","classic-planet-112","0.010775264352560043"
"15","8w8e0103","Action distr","11.827026354273624","classic-planet-112","0.011041320860385895"
"15","8w8e0103","Action distr","9.92382671105718","classic-planet-112","0.011307377368211746"
"15","8w8e0103","Action distr","12.166883433419418","classic-planet-112","0.011573432944715023"
"15","8w8e0103","Action distr","12.234854849248578","classic-planet-112","0.0118394885212183"
"15","8w8e0103","Action distr","12.438769096736053","classic-planet-112","0.012105545029044151"
"15","8w8e0103","Action distr","11.215283611811195","classic-planet-112","0.012371600605547428"
"15","8w8e0103","Action distr","11.55514069095699","classic-planet-112","0.012637656182050705"
"15","8w8e0103","Action distr","13.254426086685958","classic-planet-112","0.012903712689876556"
"15","8w8e0103","Action distr","10.8754265326654","classic-planet-112","0.013169768266379833"
"15","8w8e0103","Action distr","11.55514069095699","classic-planet-112","0.01343582384288311"
"15","8w8e0103","Action distr","11.962969185931941","classic-planet-112","0.013701880350708961"
"15","8w8e0103","Action distr","13.458340334173434","classic-planet-112","0.013967936858534813"
"15","8w8e0103","Action distr","9.244112552765591","classic-planet-112","0.014233991503715515"
"15","8w8e0103","Action distr","11.283255027640353","classic-planet-112","0.014500048011541367"
"15","8w8e0103","Action distr","11.487169275127831","classic-planet-112","0.014766104519367218"
"15","8w8e0103","Action distr","10.399626621861291","classic-planet-112","0.01503215916454792"
"15","8w8e0103","Action distr","10.8754265326654","classic-planet-112","0.015298215672373772"
"15","8w8e0103","Action distr","10.739483701007083","classic-planet-112","0.015564272180199623"
"15","8w8e0103","Action distr","9.651941047740545","classic-planet-112","0.015830326825380325"
"15","8w8e0103","Action distr","9.719912463569703","classic-planet-112","0.016096383333206177"
"15","8w8e0103","Action distr","11.623112106786147","classic-planet-112","0.016362439841032028"
"15","8w8e0103","Action distr","10.467598037690449","classic-planet-112","0.01662849634885788"
"15","8w8e0103","Action distr","10.671512285177926","classic-planet-112","0.016894550994038582"
"15","8w8e0103","Action distr","12.166883433419418","classic-planet-112","0.017160607501864433"
"15","8w8e0103","Action distr","12.57471192839437","classic-planet-112","0.017426662147045135"
"15","8w8e0103","Action distr","10.807455116836243","classic-planet-112","0.017692718654870987"
"15","8w8e0103","Action distr","9.719912463569703","classic-planet-112","0.01795877516269684"
"15","8w8e0103","Action distr","9.108169721107274","classic-planet-112","0.01822483167052269"
"15","8w8e0103","Action distr","9.108169721107274","classic-planet-112","0.018490886315703392"
"15","8w8e0103","Action distr","9.78788387939886","classic-planet-112","0.018756942823529243"
"15","8w8e0103","Action distr","10.467598037690449","classic-planet-112","0.019022999331355095"
"15","8w8e0103","Action distr","10.603540869348766","classic-planet-112","0.019289053976535797"
"15","8w8e0103","Action distr","12.438769096736053","classic-planet-112","0.01955511048436165"
"15","8w8e0103","Action distr","11.215283611811195","classic-planet-112","0.0198211669921875"
"15","8w8e0103","Action distr","10.059769542715497","classic-planet-112","0.02008722350001335"
"15","8w8e0103","Action distr","9.651941047740545","classic-planet-112","0.020353278145194054"
"15","8w8e0103","Action distr","9.380055384423908","classic-planet-112","0.020619334653019905"
"15","8w8e0103","Action distr","9.78788387939886","classic-planet-112","0.020885389298200607"
"15","8w8e0103","Action distr","9.85585529522802","classic-planet-112","0.02115144580602646"
"15","8w8e0103","Action distr","10.807455116836243","classic-planet-112","0.02141750231385231"
"15","8w8e0103","Action distr","10.127740958544655","classic-planet-112","0.02168355882167816"
"15","8w8e0103","Action distr","10.739483701007083","classic-planet-112","0.021949613466858864"
"15","8w8e0103","Action distr","10.603540869348766","classic-planet-112","0.022215669974684715"
"15","8w8e0103","Action distr","10.195712374373814","classic-planet-112","0.022481724619865417"
"15","8w8e0103","Action distr","10.603540869348766","classic-planet-112","0.02274778112769127"
"15","8w8e0103","Action distr","9.176141136936433","classic-planet-112","0.02301383763551712"
"15","8w8e0103","Action distr","9.108169721107274","classic-planet-112","0.023279894143342972"
"15","8w8e0103","Action distr","10.127740958544655","classic-planet-112","0.023545950651168823"
"15","8w8e0103","Action distr","7.884684236182417","classic-planet-112","0.023812005296349525"
"15","8w8e0103","Action distr","9.85585529522802","classic-planet-112","0.024078061804175377"
"15","8w8e0103","Action distr","9.719912463569703","classic-planet-112","0.02434411644935608"
"15","8w8e0103","Action distr","8.496426978644845","classic-planet-112","0.02461017295718193"
"15","8w8e0103","Action distr","9.583969631911385","classic-planet-112","0.024876229465007782"
"15","8w8e0103","Action distr","8.972226889448956","classic-planet-112","0.025142285972833633"
"15","8w8e0103","Action distr","8.904255473619799","classic-planet-112","0.025408340618014336"
"15","8w8e0103","Action distr","9.92382671105718","classic-planet-112","0.025674397125840187"
"15","8w8e0103","Action distr","8.76831264196148","classic-planet-112","0.02594045177102089"
"15","8w8e0103","Action distr","8.360484146986527","classic-planet-112","0.02620650827884674"
"15","8w8e0103","Action distr","9.244112552765591","classic-planet-112","0.026472564786672592"
"15","8w8e0103","Action distr","9.991798126886337","classic-planet-112","0.026738621294498444"
"15","8w8e0103","Action distr","7.7487414045240985","classic-planet-112","0.027004675939679146"
"15","8w8e0103","Action distr","8.292512731157368","classic-planet-112","0.027270732447504997"
"15","8w8e0103","Action distr","8.564398394474004","classic-planet-112","0.02753678895533085"
"15","8w8e0103","Action distr","7.408884325378305","classic-planet-112","0.02780284360051155"
"15","8w8e0103","Action distr","7.408884325378305","classic-planet-112","0.028068900108337402"
"15","8w8e0103","Action distr","8.632369810303162","classic-planet-112","0.028334956616163254"
"15","8w8e0103","Action distr","7.544827157036622","classic-planet-112","0.028601013123989105"
"15","8w8e0103","Action distr","6.865112998745035","classic-planet-112","0.028867067769169807"
"15","8w8e0103","Action distr","7.9526556520115745","classic-planet-112","0.02913312427699566"
"15","8w8e0103","Action distr","7.408884325378305","classic-planet-112","0.02939917892217636"
"15","8w8e0103","Action distr","8.70034122613232","classic-planet-112","0.029665235430002213"
"15","8w8e0103","Action distr","7.340912909549146","classic-planet-112","0.029931291937828064"
"15","8w8e0103","Action distr","7.476855741207464","classic-planet-112","0.030197348445653915"
"15","8w8e0103","Action distr","7.001055830403352","classic-planet-112","0.030463403090834618"
"15","8w8e0103","Action distr","6.7971415829158754","classic-planet-112","0.03072945959866047"
"15","8w8e0103","Action distr","7.544827157036622","classic-planet-112","0.03099551424384117"
"15","8w8e0103","Action distr","8.292512731157368","classic-planet-112","0.03126157075166702"
"15","8w8e0103","Action distr","7.204970077890828","classic-planet-112","0.031527627259492874"
"15","8w8e0103","Action distr","8.564398394474004","classic-planet-112","0.031793683767318726"
"15","8w8e0103","Action distr","6.661198751257558","classic-planet-112","0.03205973654985428"
"15","8w8e0103","Action distr","6.865112998745035","classic-planet-112","0.03232579678297043"
"15","8w8e0103","Action distr","5.641627513820176","classic-planet-112","0.03259184956550598"
"15","8w8e0103","Action distr","8.15656989949905","classic-planet-112","0.03285790979862213"
"15","8w8e0103","Action distr","6.7971415829158754","classic-planet-112","0.033123962581157684"
"15","8w8e0103","Action distr","6.729170167086717","classic-planet-112","0.033390019088983536"
"15","8w8e0103","Action distr","6.7971415829158754","classic-planet-112","0.03365607559680939"
"15","8w8e0103","Action distr","6.3893130879409235","classic-planet-112","0.03392212837934494"
"15","8w8e0103","Action distr","5.641627513820176","classic-planet-112","0.03418818861246109"
"15","8w8e0103","Action distr","5.913513177136812","classic-planet-112","0.03445424139499664"
"15","8w8e0103","Action distr","6.5932273354283994","classic-planet-112","0.03472030162811279"
"15","8w8e0103","Action distr","5.165827603016066","classic-planet-112","0.034986354410648346"
"15","8w8e0103","Action distr","6.185398840453447","classic-planet-112","0.0352524071931839"
"15","8w8e0103","Action distr","6.525255919599241","classic-planet-112","0.03551846742630005"
"15","8w8e0103","Action distr","4.690027692211954","classic-planet-112","0.0357845202088356"
"15","8w8e0103","Action distr","6.321341672111765","classic-planet-112","0.03605058044195175"
"15","8w8e0103","Action distr","5.369741850503542","classic-planet-112","0.036316633224487305"
"15","8w8e0103","Action distr","6.729170167086717","classic-planet-112","0.036582689732313156"
"15","8w8e0103","Action distr","5.913513177136812","classic-planet-112","0.03684874624013901"
"15","8w8e0103","Action distr","6.321341672111765","classic-planet-112","0.03711479902267456"
"15","8w8e0103","Action distr","6.117427424624289","classic-planet-112","0.03738085925579071"
"15","8w8e0103","Action distr","5.4377132663327","classic-planet-112","0.03764691203832626"
"15","8w8e0103","Action distr","5.4377132663327","classic-planet-112","0.03791297227144241"
"15","8w8e0103","Action distr","5.029884771357748","classic-planet-112","0.038179025053977966"
"15","8w8e0103","Action distr","4.96191335552859","classic-planet-112","0.03844508156180382"
"15","8w8e0103","Action distr","6.729170167086717","classic-planet-112","0.03871113806962967"
"15","8w8e0103","Action distr","5.573656097991019","classic-planet-112","0.03897719085216522"
"15","8w8e0103","Action distr","5.029884771357748","classic-planet-112","0.03924325108528137"
"15","8w8e0103","Action distr","4.486113444724478","classic-planet-112","0.039509303867816925"
"15","8w8e0103","Action distr","5.4377132663327","classic-planet-112","0.039775364100933075"
"15","8w8e0103","Action distr","4.96191335552859","classic-planet-112","0.04004141688346863"
"15","8w8e0103","Action distr","5.301770434674383","classic-planet-112","0.04030746966600418"
"15","8w8e0103","Action distr","4.89394193969943","classic-planet-112","0.04057352989912033"
"15","8w8e0103","Action distr","4.96191335552859","classic-planet-112","0.040839582681655884"
"15","8w8e0103","Action distr","5.777570345478495","classic-planet-112","0.041105642914772034"
"15","8w8e0103","Action distr","4.35017061306616","classic-planet-112","0.04137169569730759"
"15","8w8e0103","Action distr","5.233799018845224","classic-planet-112","0.04163775593042374"
"15","8w8e0103","Action distr","4.89394193969943","classic-planet-112","0.04190380871295929"
"15","8w8e0103","Action distr","4.554084860553637","classic-planet-112","0.04216986149549484"
"15","8w8e0103","Action distr","4.078284949749525","classic-planet-112","0.04243592172861099"
"15","8w8e0103","Action distr","4.825970523870272","classic-planet-112","0.042701974511146545"
"15","8w8e0103","Action distr","3.9423421180912084","classic-planet-112","0.042968034744262695"
"15","8w8e0103","Action distr","4.825970523870272","classic-planet-112","0.04323408752679825"
"15","8w8e0103","Action distr","4.486113444724478","classic-planet-112","0.0435001440346241"
"15","8w8e0103","Action distr","4.078284949749525","classic-planet-112","0.04376620054244995"
"15","8w8e0103","Action distr","4.214227781407843","classic-planet-112","0.044032253324985504"
"15","8w8e0103","Action distr","4.35017061306616","classic-planet-112","0.044298313558101654"
"15","8w8e0103","Action distr","4.010313533920367","classic-planet-112","0.04456436634063721"
"15","8w8e0103","Action distr","5.029884771357748","classic-planet-112","0.04483042657375336"
"15","8w8e0103","Action distr","4.96191335552859","classic-planet-112","0.04509647935628891"
"15","8w8e0103","Action distr","3.330599375628779","classic-planet-112","0.04536253213882446"
"15","8w8e0103","Action distr","4.282199197237002","classic-planet-112","0.04562859237194061"
"15","8w8e0103","Action distr","4.010313533920367","classic-planet-112","0.045894645154476166"
"15","8w8e0103","Action distr","3.3985707914579377","classic-planet-112","0.046160705387592316"
"15","8w8e0103","Action distr","4.214227781407843","classic-planet-112","0.04642675817012787"
"15","8w8e0103","Action distr","4.146256365578684","classic-planet-112","0.04669281840324402"
"15","8w8e0103","Action distr","3.4665422072870964","classic-planet-112","0.04695887118577957"
"15","8w8e0103","Action distr","3.9423421180912084","classic-planet-112","0.047224923968315125"
"15","8w8e0103","Action distr","3.80639928643289","classic-planet-112","0.047490984201431274"
"15","8w8e0103","Action distr","3.534513623116255","classic-planet-112","0.04775703698396683"
"15","8w8e0103","Action distr","3.2626279597996204","classic-planet-112","0.04802309721708298"
"15","8w8e0103","Action distr","4.214227781407843","classic-planet-112","0.04828914999961853"
"15","8w8e0103","Action distr","3.3985707914579377","classic-planet-112","0.04855520650744438"
"15","8w8e0103","Action distr","4.146256365578684","classic-planet-112","0.04882126301527023"
"15","8w8e0103","Action distr","3.602485038945414","classic-planet-112","0.049087315797805786"
"15","8w8e0103","Action distr","2.71885663316635","classic-planet-112","0.049353376030921936"
"15","8w8e0103","Action distr","2.854799464824668","classic-planet-112","0.04961942881345749"
"15","8w8e0103","Action distr","2.854799464824668","classic-planet-112","0.04988548904657364"
"15","8w8e0103","Action distr","2.582913801508033","classic-planet-112","0.05015154182910919"
"15","8w8e0103","Action distr","3.126685128141303","classic-planet-112","0.05041759833693504"
"15","8w8e0103","Action distr","2.6508852173371915","classic-planet-112","0.050683654844760895"
"15","8w8e0103","Action distr","3.126685128141303","classic-planet-112","0.05094970762729645"
"15","8w8e0103","Action distr","3.330599375628779","classic-planet-112","0.0512157678604126"
"15","8w8e0103","Action distr","2.9907422964829853","classic-planet-112","0.05148182064294815"
"15","8w8e0103","Action distr","3.0587137123121444","classic-planet-112","0.0517478808760643"
"15","8w8e0103","Action distr","3.126685128141303","classic-planet-112","0.052013933658599854"
"15","8w8e0103","Action distr","3.0587137123121444","classic-planet-112","0.052279986441135406"
"15","8w8e0103","Action distr","3.0587137123121444","classic-planet-112","0.052546046674251556"
"15","8w8e0103","Action distr","3.330599375628779","classic-planet-112","0.05281209945678711"
"15","8w8e0103","Action distr","2.514942385678874","classic-planet-112","0.05307815968990326"
"15","8w8e0103","Action distr","3.4665422072870964","classic-planet-112","0.05334421247243881"
"15","8w8e0103","Action distr","2.9907422964829853","classic-planet-112","0.053610268980264664"
"15","8w8e0103","Action distr","2.582913801508033","classic-planet-112","0.053876325488090515"
"15","8w8e0103","Action distr","2.3110281381913977","classic-planet-112","0.05414237827062607"
"15","8w8e0103","Action distr","2.9907422964829853","classic-planet-112","0.05440843850374222"
"15","8w8e0103","Action distr","2.854799464824668","classic-planet-112","0.05467449128627777"
"15","8w8e0103","Action distr","2.446970969849715","classic-planet-112","0.05494055151939392"
"15","8w8e0103","Action distr","2.1071138907039213","classic-planet-112","0.055206604301929474"
"15","8w8e0103","Action distr","2.9227708806538266","classic-planet-112","0.055472660809755325"
"15","8w8e0103","Action distr","3.126685128141303","classic-planet-112","0.05573871731758118"
"15","8w8e0103","Action distr","2.446970969849715","classic-planet-112","0.05600477010011673"
"15","8w8e0103","Action distr","2.9227708806538266","classic-planet-112","0.05627083033323288"
"15","8w8e0103","Action distr","2.514942385678874","classic-planet-112","0.05653688311576843"
"15","8w8e0103","Action distr","3.0587137123121444","classic-planet-112","0.05680294334888458"
"15","8w8e0103","Action distr","193.51462086561497","classic-planet-112","0.057068996131420135"
"15","8w8e0103","Action distr","0.40782849497495255","classic-planet-112","0.05733504891395569"
"15","8w8e0103","Action distr","0.47579991080411127","classic-planet-112","0.05760110914707184"
"15","8w8e0103","Action distr","0.47579991080411127","classic-planet-112","0.05786716192960739"
"15","8w8e0103","Action distr","0.20391424748747627","classic-planet-112","0.05813322216272354"
"15","8w8e0103","Action distr","0.1359428316583175","classic-planet-112","0.058399274945259094"
"15","8w8e0103","Action distr","0.271885663316635","classic-planet-112","0.058665335178375244"
"15","8w8e0103","Action distr","0.3398570791457938","classic-planet-112","0.0589313879609108"
"15","8w8e0103","Action distr","0","classic-planet-112","0.05919744074344635"
"15","8w8e0103","Action distr","0","classic-planet-112","0.0594635009765625"
"15","8w8e0103","Action distr","0.271885663316635","classic-planet-112","0.05972955375909805"
"15","8w8e0103","Action distr","0.3398570791457938","classic-planet-112","0.0599956139922142"
"15","8w8e0103","Action distr","0.20391424748747627","classic-planet-112","0.060261666774749756"
"15","8w8e0103","Action distr","0.20391424748747627","classic-planet-112","0.06052772328257561"
"15","8w8e0103","Action distr","0.20391424748747627","classic-planet-112","0.06079377979040146"
"15","8w8e0103","Action distr","0.06797141582915875","classic-planet-112","0.06105983257293701"
"15","8w8e0103","Action distr","0.20391424748747627","classic-planet-112","0.06132589280605316"
"15","8w8e0103","Action distr","0.06797141582915875","classic-planet-112","0.061591945588588715"
"15","8w8e0103","Action distr","0.40782849497495255","classic-planet-112","0.061858005821704865"
"15","8w8e0103","Action distr","0.20391424748747627","classic-planet-112","0.06212405860424042"
"15","8w8e0103","Action distr","0.1359428316583175","classic-planet-112","0.06239011138677597"
"15","8w8e0103","Action distr","0.06797141582915875","classic-planet-112","0.06265617161989212"
"15","8w8e0103","Action distr","0.20391424748747627","classic-planet-112","0.06292222440242767"
"15","8w8e0103","Action distr","0.1359428316583175","classic-planet-112","0.06318828463554382"
"15","8w8e0103","Action distr","0.271885663316635","classic-planet-112","0.06345433741807938"
"15","8w8e0103","Action distr","0.06797141582915875","classic-planet-112","0.06372039020061493"
"15","8w8e0103","Action distr","0.1359428316583175","classic-planet-112","0.06398645043373108"
"15","8w8e0103","Action distr","0.20391424748747627","classic-planet-112","0.06425251066684723"
"15","8w8e0103","Action distr","0.1359428316583175","classic-planet-112","0.06451856344938278"
"15","8w8e0103","Action distr","0.20391424748747627","classic-planet-112","0.06478461623191833"
"15","8w8e0103","Action distr","0.06797141582915875","classic-planet-112","0.06505067646503448"
"15","8w8e0103","Action distr","0.1359428316583175","classic-planet-112","0.06531672924757004"
"15","8w8e0103","Action distr","0.06797141582915875","classic-planet-112","0.06558278203010559"
"15","8w8e0103","Action distr","0.06797141582915875","classic-planet-112","0.06584884226322174"
"15","8w8e0103","Action distr","0.06797141582915875","classic-planet-112","0.06611490249633789"
"15","8w8e0103","Action distr","0.06797141582915875","classic-planet-112","0.06638095527887344"
"15","8w8e0103","Policy distr","0.04705880582332611","classic-planet-112","-0.06638095527887344"
"15","8w8e0103","Policy distr","0.04941241815686226","classic-planet-112","-0.06611490249633789"
"15","8w8e0103","Policy distr","0.051873624324798584","classic-planet-112","-0.06584884226322174"
"15","8w8e0103","Policy distr","0.054446734488010406","classic-planet-112","-0.06558278203010559"
"15","8w8e0103","Policy distr","0.05713624507188797","classic-planet-112","-0.06531672924757004"
"15","8w8e0103","Policy distr","0.059946831315755844","classic-planet-112","-0.06505067646503448"
"15","8w8e0103","Policy distr","0.0628834143280983","classic-planet-112","-0.06478461623191833"
"15","8w8e0103","Policy distr","0.0659508928656578","classic-planet-112","-0.06451856344938278"
"15","8w8e0103","Policy distr","0.06915437430143356","classic-planet-112","-0.06425251066684723"
"15","8w8e0103","Policy distr","0.07249940931797028","classic-planet-112","-0.06398645043373108"
"15","8w8e0103","Policy distr","0.07599133253097534","classic-planet-112","-0.06372039020061493"
"15","8w8e0103","Policy distr","0.07963568717241287","classic-planet-112","-0.06345433741807938"
"15","8w8e0103","Policy distr","0.08343854546546936","classic-planet-112","-0.06318828463554382"
"15","8w8e0103","Policy distr","0.08740590512752533","classic-planet-112","-0.06292222440242767"
"15","8w8e0103","Policy distr","0.09154387563467026","classic-planet-112","-0.06265617161989212"
"15","8w8e0103","Policy distr","0.09585905820131302","classic-planet-112","-0.06239011138677597"
"15","8w8e0103","Policy distr","0.10035783797502518","classic-planet-112","-0.06212405860424042"
"15","8w8e0103","Policy distr","0.10504720360040665","classic-planet-112","-0.061858005821704865"
"15","8w8e0103","Policy distr","0.10993430018424988","classic-planet-112","-0.061591945588588715"
"15","8w8e0103","Policy distr","0.11502598226070404","classic-planet-112","-0.06132589280605316"
"15","8w8e0103","Policy distr","0.1203300952911377","classic-planet-112","-0.06105983257293701"
"15","8w8e0103","Policy distr","0.1258540153503418","classic-planet-112","-0.06079377979040146"
"15","8w8e0103","Policy distr","0.13160568475723267","classic-planet-112","-0.06052772328257561"
"15","8w8e0103","Policy distr","0.1375933438539505","classic-planet-112","-0.060261666774749756"
"15","8w8e0103","Policy distr","0.14382508397102356","classic-planet-112","-0.0599956139922142"
"15","8w8e0103","Policy distr","0.15030980110168457","classic-planet-112","-0.05972955375909805"
"15","8w8e0103","Policy distr","0.15705591440200806","classic-planet-112","-0.0594635009765625"
"15","8w8e0103","Policy distr","0.16407287120819092","classic-planet-112","-0.05919744074344635"
"15","8w8e0103","Policy distr","0.17136959731578827","classic-planet-112","-0.0589313879609108"
"15","8w8e0103","Policy distr","0.17895564436912537","classic-planet-112","-0.058665335178375244"
"15","8w8e0103","Policy distr","0.18684107065200806","classic-planet-112","-0.058399274945259094"
"15","8w8e0103","Policy distr","0.19503554701805115","classic-planet-112","-0.05813322216272354"
"15","8w8e0103","Policy distr","0.2035498023033142","classic-planet-112","-0.05786716192960739"
"15","8w8e0103","Policy distr","0.2123938500881195","classic-planet-112","-0.05760110914707184"
"15","8w8e0103","Policy distr","0.22157889604568481","classic-planet-112","-0.05733504891395569"
"15","8w8e0103","Policy distr","0.23111563920974731","classic-planet-112","-0.057068996131420135"
"15","8w8e0103","Policy distr","0.24101562798023224","classic-planet-112","-0.05680294334888458"
"15","8w8e0103","Policy distr","0.2512906789779663","classic-planet-112","-0.05653688311576843"
"15","8w8e0103","Policy distr","0.26195216178894043","classic-planet-112","-0.05627083033323288"
"15","8w8e0103","Policy distr","0.2730128765106201","classic-planet-112","-0.05600477010011673"
"15","8w8e0103","Policy distr","0.28448429703712463","classic-planet-112","-0.05573871731758118"
"15","8w8e0103","Policy distr","0.296379953622818","classic-planet-112","-0.055472660809755325"
"15","8w8e0103","Policy distr","0.3087124526500702","classic-planet-112","-0.055206604301929474"
"15","8w8e0103","Policy distr","0.32149502635002136","classic-planet-112","-0.05494055151939392"
"15","8w8e0103","Policy distr","0.3347415328025818","classic-planet-112","-0.05467449128627777"
"15","8w8e0103","Policy distr","0.34846508502960205","classic-planet-112","-0.05440843850374222"
"15","8w8e0103","Policy distr","0.3626806139945984","classic-planet-112","-0.05414237827062607"
"15","8w8e0103","Policy distr","0.37740179896354675","classic-planet-112","-0.053876325488090515"
"15","8w8e0103","Policy distr","0.392643541097641","classic-planet-112","-0.053610268980264664"
"15","8w8e0103","Policy distr","0.40842103958129883","classic-planet-112","-0.05334421247243881"
"15","8w8e0103","Policy distr","0.4247487485408783","classic-planet-112","-0.05307815968990326"
"15","8w8e0103","Policy distr","0.4416433870792389","classic-planet-112","-0.05281209945678711"
"15","8w8e0103","Policy distr","0.45911940932273865","classic-planet-112","-0.052546046674251556"
"15","8w8e0103","Policy distr","0.47719380259513855","classic-planet-112","-0.052279986441135406"
"15","8w8e0103","Policy distr","0.49588215351104736","classic-planet-112","-0.052013933658599854"
"15","8w8e0103","Policy distr","0.5152013897895813","classic-planet-112","-0.0517478808760643"
"15","8w8e0103","Policy distr","0.5351690053939819","classic-planet-112","-0.05148182064294815"
"15","8w8e0103","Policy distr","0.5558007955551147","classic-planet-112","-0.0512157678604126"
"15","8w8e0103","Policy distr","0.5771157741546631","classic-planet-112","-0.05094970762729645"
"15","8w8e0103","Policy distr","0.5991297960281372","classic-planet-112","-0.050683654844760895"
"15","8w8e0103","Policy distr","0.6218621730804443","classic-planet-112","-0.05041759833693504"
"15","8w8e0103","Policy distr","0.6453302502632141","classic-planet-112","-0.05015154182910919"
"15","8w8e0103","Policy distr","0.6695528030395508","classic-planet-112","-0.04988548904657364"
"15","8w8e0103","Policy distr","0.6945489645004272","classic-planet-112","-0.04961942881345749"
"15","8w8e0103","Policy distr","0.7203364372253418","classic-planet-112","-0.049353376030921936"
"15","8w8e0103","Policy distr","0.7469353079795837","classic-planet-112","-0.049087315797805786"
"15","8w8e0103","Policy distr","0.7743642330169678","classic-planet-112","-0.04882126301527023"
"15","8w8e0103","Policy distr","0.8026431798934937","classic-planet-112","-0.04855520650744438"
"15","8w8e0103","Policy distr","0.8317920565605164","classic-planet-112","-0.04828914999961853"
"15","8w8e0103","Policy distr","0.8618301749229431","classic-planet-112","-0.04802309721708298"
"15","8w8e0103","Policy distr","0.8927786350250244","classic-planet-112","-0.04775703698396683"
"15","8w8e0103","Policy distr","0.9246563911437988","classic-planet-112","-0.047490984201431274"
"15","8w8e0103","Policy distr","0.9574856162071228","classic-planet-112","-0.047224923968315125"
"15","8w8e0103","Policy distr","0.9912853837013245","classic-planet-112","-0.04695887118577957"
"15","8w8e0103","Policy distr","1.0260767936706543","classic-planet-112","-0.04669281840324402"
"15","8w8e0103","Policy distr","1.0618822574615479","classic-planet-112","-0.04642675817012787"
"15","8w8e0103","Policy distr","1.0987212657928467","classic-planet-112","-0.046160705387592316"
"15","8w8e0103","Policy distr","1.1366159915924072","classic-planet-112","-0.045894645154476166"
"15","8w8e0103","Policy distr","1.175586223602295","classic-planet-112","-0.04562859237194061"
"15","8w8e0103","Policy distr","1.2156554460525513","classic-planet-112","-0.04536253213882446"
"15","8w8e0103","Policy distr","1.256842851638794","classic-planet-112","-0.04509647935628891"
"15","8w8e0103","Policy distr","1.2991714477539062","classic-planet-112","-0.04483042657375336"
"15","8w8e0103","Policy distr","1.342663288116455","classic-planet-112","-0.04456436634063721"
"15","8w8e0103","Policy distr","1.3873376846313477","classic-planet-112","-0.044298313558101654"
"15","8w8e0103","Policy distr","1.4332195520401","classic-planet-112","-0.044032253324985504"
"15","8w8e0103","Policy distr","1.4803268909454346","classic-planet-112","-0.04376620054244995"
"15","8w8e0103","Policy distr","1.5286836624145508","classic-planet-112","-0.0435001440346241"
"15","8w8e0103","Policy distr","1.5783107280731201","classic-planet-112","-0.04323408752679825"
"15","8w8e0103","Policy distr","1.6292287111282349","classic-planet-112","-0.042968034744262695"
"15","8w8e0103","Policy distr","1.6814615726470947","classic-planet-112","-0.042701974511146545"
"15","8w8e0103","Policy distr","1.7350270748138428","classic-planet-112","-0.04243592172861099"
"15","8w8e0103","Policy distr","1.7899495363235474","classic-planet-112","-0.04216986149549484"
"15","8w8e0103","Policy distr","1.8462470769882202","classic-planet-112","-0.04190380871295929"
"15","8w8e0103","Policy distr","1.9039422273635864","classic-planet-112","-0.04163775593042374"
"15","8w8e0103","Policy distr","1.9630571603775024","classic-planet-112","-0.04137169569730759"
"15","8w8e0103","Policy distr","2.0236096382141113","classic-planet-112","-0.041105642914772034"
"15","8w8e0103","Policy distr","2.085622549057007","classic-planet-112","-0.040839582681655884"
"15","8w8e0103","Policy distr","2.1491124629974365","classic-planet-112","-0.04057352989912033"
"15","8w8e0103","Policy distr","2.2141032218933105","classic-planet-112","-0.04030746966600418"
"15","8w8e0103","Policy distr","2.2806098461151123","classic-planet-112","-0.04004141688346863"
"15","8w8e0103","Policy distr","2.3486549854278564","classic-planet-112","-0.039775364100933075"
"15","8w8e0103","Policy distr","2.418256998062134","classic-planet-112","-0.039509303867816925"
"15","8w8e0103","Policy distr","2.4894325733184814","classic-planet-112","-0.03924325108528137"
"15","8w8e0103","Policy distr","2.5622024536132812","classic-planet-112","-0.03897719085216522"
"15","8w8e0103","Policy distr","2.6365814208984375","classic-planet-112","-0.03871113806962967"
"15","8w8e0103","Policy distr","2.712587833404541","classic-planet-112","-0.03844508156180382"
"15","8w8e0103","Policy distr","2.790238857269287","classic-planet-112","-0.038179025053977966"
"15","8w8e0103","Policy distr","2.8695485591888428","classic-planet-112","-0.03791297227144241"
"15","8w8e0103","Policy distr","2.9505372047424316","classic-planet-112","-0.03764691203832626"
"15","8w8e0103","Policy distr","3.0332143306732178","classic-planet-112","-0.03738085925579071"
"15","8w8e0103","Policy distr","3.1175997257232666","classic-planet-112","-0.03711479902267456"
"15","8w8e0103","Policy distr","3.203701972961426","classic-planet-112","-0.03684874624013901"
"15","8w8e0103","Policy distr","3.2915384769439697","classic-planet-112","-0.036582689732313156"
"15","8w8e0103","Policy distr","3.381120443344116","classic-planet-112","-0.036316633224487305"
"15","8w8e0103","Policy distr","3.4724583625793457","classic-planet-112","-0.03605058044195175"
"15","8w8e0103","Policy distr","3.5655677318573","classic-planet-112","-0.0357845202088356"
"15","8w8e0103","Policy distr","3.6604533195495605","classic-planet-112","-0.03551846742630005"
"15","8w8e0103","Policy distr","3.7571301460266113","classic-planet-112","-0.0352524071931839"
"15","8w8e0103","Policy distr","3.8556020259857178","classic-planet-112","-0.034986354410648346"
"15","8w8e0103","Policy distr","3.955878257751465","classic-planet-112","-0.03472030162811279"
"15","8w8e0103","Policy distr","4.057971477508545","classic-planet-112","-0.03445424139499664"
"15","8w8e0103","Policy distr","4.161880016326904","classic-planet-112","-0.03418818861246109"
"15","8w8e0103","Policy distr","4.267615795135498","classic-planet-112","-0.03392212837934494"
"15","8w8e0103","Policy distr","4.375176429748535","classic-planet-112","-0.03365607559680939"
"15","8w8e0103","Policy distr","4.484572410583496","classic-planet-112","-0.033390019088983536"
"15","8w8e0103","Policy distr","4.595800876617432","classic-planet-112","-0.033123962581157684"
"15","8w8e0103","Policy distr","4.708864688873291","classic-planet-112","-0.03285790979862213"
"15","8w8e0103","Policy distr","4.823767185211182","classic-planet-112","-0.03259184956550598"
"15","8w8e0103","Policy distr","4.940502166748047","classic-planet-112","-0.03232579678297043"
"15","8w8e0103","Policy distr","5.059072971343994","classic-planet-112","-0.03205973654985428"
"15","8w8e0103","Policy distr","5.179471969604492","classic-planet-112","-0.031793683767318726"
"15","8w8e0103","Policy distr","5.301697731018066","classic-planet-112","-0.031527627259492874"
"15","8w8e0103","Policy distr","5.425744533538818","classic-planet-112","-0.03126157075166702"
"15","8w8e0103","Policy distr","5.551605701446533","classic-planet-112","-0.03099551424384117"
"15","8w8e0103","Policy distr","5.679272174835205","classic-planet-112","-0.03072945959866047"
"15","8w8e0103","Policy distr","5.808736324310303","classic-planet-112","-0.030463403090834618"
"15","8w8e0103","Policy distr","5.9399871826171875","classic-planet-112","-0.030197348445653915"
"15","8w8e0103","Policy distr","6.073014259338379","classic-planet-112","-0.029931291937828064"
"15","8w8e0103","Policy distr","6.207802772521973","classic-planet-112","-0.029665235430002213"
"15","8w8e0103","Policy distr","6.344340801239014","classic-planet-112","-0.02939917892217636"
"15","8w8e0103","Policy distr","6.482608795166016","classic-planet-112","-0.02913312427699566"
"15","8w8e0103","Policy distr","6.622592926025391","classic-planet-112","-0.028867067769169807"
"15","8w8e0103","Policy distr","6.7642741203308105","classic-planet-112","-0.028601013123989105"
"15","8w8e0103","Policy distr","6.907633304595947","classic-planet-112","-0.028334956616163254"
"15","8w8e0103","Policy distr","7.052647113800049","classic-planet-112","-0.028068900108337402"
"15","8w8e0103","Policy distr","7.199295997619629","classic-planet-112","-0.02780284360051155"
"15","8w8e0103","Policy distr","7.347550868988037","classic-planet-112","-0.02753678895533085"
"15","8w8e0103","Policy distr","7.497389793395996","classic-planet-112","-0.027270732447504997"
"15","8w8e0103","Policy distr","7.648787498474121","classic-planet-112","-0.027004675939679146"
"15","8w8e0103","Policy distr","7.801710605621338","classic-planet-112","-0.026738621294498444"
"15","8w8e0103","Policy distr","7.956132888793945","classic-planet-112","-0.026472564786672592"
"15","8w8e0103","Policy distr","8.112020492553711","classic-planet-112","-0.02620650827884674"
"15","8w8e0103","Policy distr","8.269343376159668","classic-planet-112","-0.02594045177102089"
"15","8w8e0103","Policy distr","8.42806339263916","classic-planet-112","-0.025674397125840187"
"15","8w8e0103","Policy distr","8.58814811706543","classic-planet-112","-0.025408340618014336"
"15","8w8e0103","Policy distr","8.749556541442871","classic-planet-112","-0.025142285972833633"
"15","8w8e0103","Policy distr","8.912253379821777","classic-planet-112","-0.024876229465007782"
"15","8w8e0103","Policy distr","9.076194763183594","classic-planet-112","-0.02461017295718193"
"15","8w8e0103","Policy distr","9.241342544555664","classic-planet-112","-0.02434411644935608"
"15","8w8e0103","Policy distr","9.407648086547852","classic-planet-112","-0.024078061804175377"
"15","8w8e0103","Policy distr","9.575071334838867","classic-planet-112","-0.023812005296349525"
"15","8w8e0103","Policy distr","9.743565559387207","classic-planet-112","-0.023545950651168823"
"15","8w8e0103","Policy distr","9.913079261779785","classic-planet-112","-0.023279894143342972"
"15","8w8e0103","Policy distr","10.083566665649414","classic-planet-112","-0.02301383763551712"
"15","8w8e0103","Policy distr","10.254975318908691","classic-planet-112","-0.02274778112769127"
"15","8w8e0103","Policy distr","10.42725658416748","classic-planet-112","-0.022481724619865417"
"15","8w8e0103","Policy distr","10.600349426269531","classic-planet-112","-0.022215669974684715"
"15","8w8e0103","Policy distr","10.774208068847656","classic-planet-112","-0.021949613466858864"
"15","8w8e0103","Policy distr","10.948768615722656","classic-planet-112","-0.02168355882167816"
"15","8w8e0103","Policy distr","11.123979568481445","classic-planet-112","-0.02141750231385231"
"15","8w8e0103","Policy distr","11.29977798461914","classic-planet-112","-0.02115144580602646"
"15","8w8e0103","Policy distr","11.476105690002441","classic-planet-112","-0.020885389298200607"
"15","8w8e0103","Policy distr","11.652900695800781","classic-planet-112","-0.020619334653019905"
"15","8w8e0103","Policy distr","11.830100059509277","classic-planet-112","-0.020353278145194054"
"15","8w8e0103","Policy distr","12.007637977600098","classic-planet-112","-0.02008722350001335"
"15","8w8e0103","Policy distr","12.185454368591309","classic-planet-112","-0.0198211669921875"
"15","8w8e0103","Policy distr","12.363480567932129","classic-planet-112","-0.01955511048436165"
"15","8w8e0103","Policy distr","12.54164981842041","classic-planet-112","-0.019289053976535797"
"15","8w8e0103","Policy distr","12.719891548156738","classic-planet-112","-0.019022999331355095"
"15","8w8e0103","Policy distr","12.898139953613281","classic-planet-112","-0.018756942823529243"
"15","8w8e0103","Policy distr","13.076322555541992","classic-planet-112","-0.018490886315703392"
"15","8w8e0103","Policy distr","13.254365921020508","classic-planet-112","-0.01822483167052269"
"15","8w8e0103","Policy distr","13.432204246520996","classic-planet-112","-0.01795877516269684"
"15","8w8e0103","Policy distr","13.609758377075195","classic-planet-112","-0.017692718654870987"
"15","8w8e0103","Policy distr","13.786957740783691","classic-planet-112","-0.017426662147045135"
"15","8w8e0103","Policy distr","13.963727951049805","classic-planet-112","-0.017160607501864433"
"15","8w8e0103","Policy distr","14.139991760253906","classic-planet-112","-0.016894550994038582"
"15","8w8e0103","Policy distr","14.315672874450684","classic-planet-112","-0.01662849634885788"
"15","8w8e0103","Policy distr","14.490699768066406","classic-planet-112","-0.016362439841032028"
"15","8w8e0103","Policy distr","14.664990425109863","classic-planet-112","-0.016096383333206177"
"15","8w8e0103","Policy distr","14.838468551635742","classic-planet-112","-0.015830326825380325"
"15","8w8e0103","Policy distr","15.011055946350098","classic-planet-112","-0.015564272180199623"
"15","8w8e0103","Policy distr","15.1826753616333","classic-planet-112","-0.015298215672373772"
"15","8w8e0103","Policy distr","15.353248596191406","classic-planet-112","-0.01503215916454792"
"15","8w8e0103","Policy distr","15.52269172668457","classic-planet-112","-0.014766104519367218"
"15","8w8e0103","Policy distr","15.69093132019043","classic-planet-112","-0.014500048011541367"
"15","8w8e0103","Policy distr","15.857887268066406","classic-planet-112","-0.014233991503715515"
"15","8w8e0103","Policy distr","16.023479461669922","classic-planet-112","-0.013967936858534813"
"15","8w8e0103","Policy distr","16.187625885009766","classic-planet-112","-0.013701880350708961"
"15","8w8e0103","Policy distr","16.350248336791992","classic-planet-112","-0.01343582384288311"
"15","8w8e0103","Policy distr","16.511266708374023","classic-planet-112","-0.013169768266379833"
"15","8w8e0103","Policy distr","16.670604705810547","classic-planet-112","-0.012903712689876556"
"15","8w8e0103","Policy distr","16.828184127807617","classic-planet-112","-0.012637656182050705"
"15","8w8e0103","Policy distr","16.98392105102539","classic-planet-112","-0.012371600605547428"
"15","8w8e0103","Policy distr","17.137739181518555","classic-planet-112","-0.012105545029044151"
"15","8w8e0103","Policy distr","17.289562225341797","classic-planet-112","-0.0118394885212183"
"15","8w8e0103","Policy distr","17.439313888549805","classic-planet-112","-0.011573432944715023"
"15","8w8e0103","Policy distr","17.5869140625","classic-planet-112","-0.011307377368211746"
"15","8w8e0103","Policy distr","17.73228645324707","classic-planet-112","-0.011041320860385895"
"15","8w8e0103","Policy distr","17.875356674194336","classic-planet-112","-0.010775264352560043"
"15","8w8e0103","Policy distr","18.016050338745117","classic-planet-112","-0.010509209707379341"
"15","8w8e0103","Policy distr","18.154293060302734","classic-planet-112","-0.01024315319955349"
"15","8w8e0103","Policy distr","18.290010452270508","classic-planet-112","-0.009977096691727638"
"15","8w8e0103","Policy distr","18.423131942749023","classic-planet-112","-0.009711042046546936"
"15","8w8e0103","Policy distr","18.553585052490234","classic-planet-112","-0.009444985538721085"
"15","8w8e0103","Policy distr","18.68130111694336","classic-planet-112","-0.009178929030895233"
"15","8w8e0103","Policy distr","18.806209564208984","classic-planet-112","-0.008912873454391956"
"15","8w8e0103","Policy distr","18.928241729736328","classic-planet-112","-0.00864681787788868"
"15","8w8e0103","Policy distr","19.047330856323242","classic-planet-112","-0.008380761370062828"
"15","8w8e0103","Policy distr","19.163415908813477","classic-planet-112","-0.008114705793559551"
"15","8w8e0103","Policy distr","19.276430130004883","classic-planet-112","-0.007848650217056274"
"15","8w8e0103","Policy distr","19.386308670043945","classic-planet-112","-0.007582593709230423"
"15","8w8e0103","Policy distr","19.492992401123047","classic-planet-112","-0.007316538132727146"
"15","8w8e0103","Policy distr","19.596424102783203","classic-planet-112","-0.007050482090562582"
"15","8w8e0103","Policy distr","19.69654083251953","classic-planet-112","-0.006784426048398018"
"15","8w8e0103","Policy distr","19.793291091918945","classic-planet-112","-0.006518370471894741"
"15","8w8e0103","Policy distr","19.886619567871094","classic-planet-112","-0.00625231396406889"
"15","8w8e0103","Policy distr","19.976469039916992","classic-planet-112","-0.005986258387565613"
"15","8w8e0103","Policy distr","20.062793731689453","classic-planet-112","-0.005720202811062336"
"15","8w8e0103","Policy distr","20.14554214477539","classic-planet-112","-0.0054541463032364845"
"15","8w8e0103","Policy distr","20.224668502807617","classic-planet-112","-0.005188090726733208"
"15","8w8e0103","Policy distr","20.30012321472168","classic-planet-112","-0.004922034684568644"
"15","8w8e0103","Policy distr","20.371870040893555","classic-planet-112","-0.0046559786424040794"
"15","8w8e0103","Policy distr","20.439863204956055","classic-planet-112","-0.004389923065900803"
"15","8w8e0103","Policy distr","20.50406265258789","classic-planet-112","-0.004123866558074951"
"15","8w8e0103","Policy distr","20.564434051513672","classic-planet-112","-0.0038578109815716743"
"15","8w8e0103","Policy distr","20.620939254760742","classic-planet-112","-0.00359175493940711"
"15","8w8e0103","Policy distr","20.67354965209961","classic-planet-112","-0.0033256991300731897"
"15","8w8e0103","Policy distr","20.722230911254883","classic-planet-112","-0.0030596433207392693"
"15","8w8e0103","Policy distr","20.766956329345703","classic-planet-112","-0.002793587278574705"
"15","8w8e0103","Policy distr","20.80769920349121","classic-planet-112","-0.002527531236410141"
"15","8w8e0103","Policy distr","20.844436645507812","classic-planet-112","-0.0022614754270762205"
"15","8w8e0103","Policy distr","20.87714385986328","classic-planet-112","-0.0019954193849116564"
"15","8w8e0103","Policy distr","20.90580940246582","classic-planet-112","-0.001729363575577736"
"15","8w8e0103","Policy distr","20.930408477783203","classic-planet-112","-0.0014633075334131718"
"15","8w8e0103","Policy distr","20.950929641723633","classic-planet-112","-0.0011972517240792513"
"15","8w8e0103","Policy distr","20.967361450195312","classic-planet-112","-0.0009311957401223481"
"15","8w8e0103","Policy distr","20.97969627380371","classic-planet-112","-0.0006651398143731058"
"15","8w8e0103","Policy distr","20.9879207611084","classic-planet-112","-0.00039908388862386346"
"15","8w8e0103","Policy distr","20.992034912109375","classic-planet-112","-0.00013302796287462115"
"15","8w8e0103","Policy distr","20.992034912109375","classic-planet-112","0.00013302796287462115"
"15","8w8e0103","Policy distr","20.9879207611084","classic-planet-112","0.00039908388862386346"
"15","8w8e0103","Policy distr","20.97969627380371","classic-planet-112","0.0006651398143731058"
"15","8w8e0103","Policy distr","20.967361450195312","classic-planet-112","0.0009311957401223481"
"15","8w8e0103","Policy distr","20.950929641723633","classic-planet-112","0.0011972517240792513"
"15","8w8e0103","Policy distr","20.930408477783203","classic-planet-112","0.0014633075334131718"
"15","8w8e0103","Policy distr","20.90580940246582","classic-planet-112","0.001729363575577736"
"15","8w8e0103","Policy distr","20.87714385986328","classic-planet-112","0.0019954193849116564"
"15","8w8e0103","Policy distr","20.844436645507812","classic-planet-112","0.0022614754270762205"
"15","8w8e0103","Policy distr","20.80769920349121","classic-planet-112","0.002527531236410141"
"15","8w8e0103","Policy distr","20.766956329345703","classic-planet-112","0.002793587278574705"
"15","8w8e0103","Policy distr","20.722230911254883","classic-planet-112","0.0030596433207392693"
"15","8w8e0103","Policy distr","20.67354965209961","classic-planet-112","0.0033256991300731897"
"15","8w8e0103","Policy distr","20.620939254760742","classic-planet-112","0.00359175493940711"
"15","8w8e0103","Policy distr","20.564434051513672","classic-planet-112","0.0038578109815716743"
"15","8w8e0103","Policy distr","20.50406265258789","classic-planet-112","0.004123866558074951"
"15","8w8e0103","Policy distr","20.439863204956055","classic-planet-112","0.004389923065900803"
"15","8w8e0103","Policy distr","20.371870040893555","classic-planet-112","0.0046559786424040794"
"15","8w8e0103","Policy distr","20.30012321472168","classic-planet-112","0.004922034684568644"
"15","8w8e0103","Policy distr","20.224668502807617","classic-planet-112","0.005188090726733208"
"15","8w8e0103","Policy distr","20.14554214477539","classic-planet-112","0.0054541463032364845"
"15","8w8e0103","Policy distr","20.062793731689453","classic-planet-112","0.005720202811062336"
"15","8w8e0103","Policy distr","19.976469039916992","classic-planet-112","0.005986258387565613"
"15","8w8e0103","Policy distr","19.886619567871094","classic-planet-112","0.00625231396406889"
"15","8w8e0103","Policy distr","19.793291091918945","classic-planet-112","0.006518370471894741"
"15","8w8e0103","Policy distr","19.69654083251953","classic-planet-112","0.006784426048398018"
"15","8w8e0103","Policy distr","19.596424102783203","classic-planet-112","0.007050482090562582"
"15","8w8e0103","Policy distr","19.492992401123047","classic-planet-112","0.007316538132727146"
"15","8w8e0103","Policy distr","19.386308670043945","classic-planet-112","0.007582593709230423"
"15","8w8e0103","Policy distr","19.276430130004883","classic-planet-112","0.007848650217056274"
"15","8w8e0103","Policy distr","19.163415908813477","classic-planet-112","0.008114705793559551"
"15","8w8e0103","Policy distr","19.047330856323242","classic-planet-112","0.008380761370062828"
"15","8w8e0103","Policy distr","18.928241729736328","classic-planet-112","0.00864681787788868"
"15","8w8e0103","Policy distr","18.806209564208984","classic-planet-112","0.008912873454391956"
"15","8w8e0103","Policy distr","18.68130111694336","classic-planet-112","0.009178929030895233"
"15","8w8e0103","Policy distr","18.553585052490234","classic-planet-112","0.009444985538721085"
"15","8w8e0103","Policy distr","18.423131942749023","classic-planet-112","0.009711042046546936"
"15","8w8e0103","Policy distr","18.290010452270508","classic-planet-112","0.009977096691727638"
"15","8w8e0103","Policy distr","18.154293060302734","classic-planet-112","0.01024315319955349"
"15","8w8e0103","Policy distr","18.016050338745117","classic-planet-112","0.010509209707379341"
"15","8w8e0103","Policy distr","17.875356674194336","classic-planet-112","0.010775264352560043"
"15","8w8e0103","Policy distr","17.73228645324707","classic-planet-112","0.011041320860385895"
"15","8w8e0103","Policy distr","17.5869140625","classic-planet-112","0.011307377368211746"
"15","8w8e0103","Policy distr","17.439313888549805","classic-planet-112","0.011573432944715023"
"15","8w8e0103","Policy distr","17.289562225341797","classic-planet-112","0.0118394885212183"
"15","8w8e0103","Policy distr","17.137739181518555","classic-planet-112","0.012105545029044151"
"15","8w8e0103","Policy distr","16.98392105102539","classic-planet-112","0.012371600605547428"
"15","8w8e0103","Policy distr","16.828184127807617","classic-planet-112","0.012637656182050705"
"15","8w8e0103","Policy distr","16.670604705810547","classic-planet-112","0.012903712689876556"
"15","8w8e0103","Policy distr","16.511266708374023","classic-planet-112","0.013169768266379833"
"15","8w8e0103","Policy distr","16.350248336791992","classic-planet-112","0.01343582384288311"
"15","8w8e0103","Policy distr","16.187625885009766","classic-planet-112","0.013701880350708961"
"15","8w8e0103","Policy distr","16.023479461669922","classic-planet-112","0.013967936858534813"
"15","8w8e0103","Policy distr","15.857887268066406","classic-planet-112","0.014233991503715515"
"15","8w8e0103","Policy distr","15.69093132019043","classic-planet-112","0.014500048011541367"
"15","8w8e0103","Policy distr","15.52269172668457","classic-planet-112","0.014766104519367218"
"15","8w8e0103","Policy distr","15.353248596191406","classic-planet-112","0.01503215916454792"
"15","8w8e0103","Policy distr","15.1826753616333","classic-planet-112","0.015298215672373772"
"15","8w8e0103","Policy distr","15.011055946350098","classic-planet-112","0.015564272180199623"
"15","8w8e0103","Policy distr","14.838468551635742","classic-planet-112","0.015830326825380325"
"15","8w8e0103","Policy distr","14.664990425109863","classic-planet-112","0.016096383333206177"
"15","8w8e0103","Policy distr","14.490699768066406","classic-planet-112","0.016362439841032028"
"15","8w8e0103","Policy distr","14.315672874450684","classic-planet-112","0.01662849634885788"
"15","8w8e0103","Policy distr","14.139991760253906","classic-planet-112","0.016894550994038582"
"15","8w8e0103","Policy distr","13.963727951049805","classic-planet-112","0.017160607501864433"
"15","8w8e0103","Policy distr","13.786957740783691","classic-planet-112","0.017426662147045135"
"15","8w8e0103","Policy distr","13.609758377075195","classic-planet-112","0.017692718654870987"
"15","8w8e0103","Policy distr","13.432204246520996","classic-planet-112","0.01795877516269684"
"15","8w8e0103","Policy distr","13.254365921020508","classic-planet-112","0.01822483167052269"
"15","8w8e0103","Policy distr","13.076322555541992","classic-planet-112","0.018490886315703392"
"15","8w8e0103","Policy distr","12.898139953613281","classic-planet-112","0.018756942823529243"
"15","8w8e0103","Policy distr","12.719891548156738","classic-planet-112","0.019022999331355095"
"15","8w8e0103","Policy distr","12.54164981842041","classic-planet-112","0.019289053976535797"
"15","8w8e0103","Policy distr","12.363480567932129","classic-planet-112","0.01955511048436165"
"15","8w8e0103","Policy distr","12.185454368591309","classic-planet-112","0.0198211669921875"
"15","8w8e0103","Policy distr","12.007637977600098","classic-planet-112","0.02008722350001335"
"15","8w8e0103","Policy distr","11.830100059509277","classic-planet-112","0.020353278145194054"
"15","8w8e0103","Policy distr","11.652900695800781","classic-planet-112","0.020619334653019905"
"15","8w8e0103","Policy distr","11.476105690002441","classic-planet-112","0.020885389298200607"
"15","8w8e0103","Policy distr","11.29977798461914","classic-planet-112","0.02115144580602646"
"15","8w8e0103","Policy distr","11.123979568481445","classic-planet-112","0.02141750231385231"
"15","8w8e0103","Policy distr","10.948768615722656","classic-planet-112","0.02168355882167816"
"15","8w8e0103","Policy distr","10.774208068847656","classic-planet-112","0.021949613466858864"
"15","8w8e0103","Policy distr","10.600349426269531","classic-planet-112","0.022215669974684715"
"15","8w8e0103","Policy distr","10.42725658416748","classic-planet-112","0.022481724619865417"
"15","8w8e0103","Policy distr","10.254975318908691","classic-planet-112","0.02274778112769127"
"15","8w8e0103","Policy distr","10.083566665649414","classic-planet-112","0.02301383763551712"
"15","8w8e0103","Policy distr","9.913079261779785","classic-planet-112","0.023279894143342972"
"15","8w8e0103","Policy distr","9.743565559387207","classic-planet-112","0.023545950651168823"
"15","8w8e0103","Policy distr","9.575071334838867","classic-planet-112","0.023812005296349525"
"15","8w8e0103","Policy distr","9.407648086547852","classic-planet-112","0.024078061804175377"
"15","8w8e0103","Policy distr","9.241342544555664","classic-planet-112","0.02434411644935608"
"15","8w8e0103","Policy distr","9.076194763183594","classic-planet-112","0.02461017295718193"
"15","8w8e0103","Policy distr","8.912253379821777","classic-planet-112","0.024876229465007782"
"15","8w8e0103","Policy distr","8.749556541442871","classic-planet-112","0.025142285972833633"
"15","8w8e0103","Policy distr","8.58814811706543","classic-planet-112","0.025408340618014336"
"15","8w8e0103","Policy distr","8.42806339263916","classic-planet-112","0.025674397125840187"
"15","8w8e0103","Policy distr","8.269343376159668","classic-planet-112","0.02594045177102089"
"15","8w8e0103","Policy distr","8.112020492553711","classic-planet-112","0.02620650827884674"
"15","8w8e0103","Policy distr","7.956132888793945","classic-planet-112","0.026472564786672592"
"15","8w8e0103","Policy distr","7.801710605621338","classic-planet-112","0.026738621294498444"
"15","8w8e0103","Policy distr","7.648787498474121","classic-planet-112","0.027004675939679146"
"15","8w8e0103","Policy distr","7.497389793395996","classic-planet-112","0.027270732447504997"
"15","8w8e0103","Policy distr","7.347550868988037","classic-planet-112","0.02753678895533085"
"15","8w8e0103","Policy distr","7.199295997619629","classic-planet-112","0.02780284360051155"
"15","8w8e0103","Policy distr","7.052647113800049","classic-planet-112","0.028068900108337402"
"15","8w8e0103","Policy distr","6.907633304595947","classic-planet-112","0.028334956616163254"
"15","8w8e0103","Policy distr","6.7642741203308105","classic-planet-112","0.028601013123989105"
"15","8w8e0103","Policy distr","6.622592926025391","classic-planet-112","0.028867067769169807"
"15","8w8e0103","Policy distr","6.482608795166016","classic-planet-112","0.02913312427699566"
"15","8w8e0103","Policy distr","6.344340801239014","classic-planet-112","0.02939917892217636"
"15","8w8e0103","Policy distr","6.207802772521973","classic-planet-112","0.029665235430002213"
"15","8w8e0103","Policy distr","6.073014259338379","classic-planet-112","0.029931291937828064"
"15","8w8e0103","Policy distr","5.9399871826171875","classic-planet-112","0.030197348445653915"
"15","8w8e0103","Policy distr","5.808736324310303","classic-planet-112","0.030463403090834618"
"15","8w8e0103","Policy distr","5.679272174835205","classic-planet-112","0.03072945959866047"
"15","8w8e0103","Policy distr","5.551605701446533","classic-planet-112","0.03099551424384117"
"15","8w8e0103","Policy distr","5.425744533538818","classic-planet-112","0.03126157075166702"
"15","8w8e0103","Policy distr","5.301697731018066","classic-planet-112","0.031527627259492874"
"15","8w8e0103","Policy distr","5.179471969604492","classic-planet-112","0.031793683767318726"
"15","8w8e0103","Policy distr","5.059072971343994","classic-planet-112","0.03205973654985428"
"15","8w8e0103","Policy distr","4.940502166748047","classic-planet-112","0.03232579678297043"
"15","8w8e0103","Policy distr","4.823767185211182","classic-planet-112","0.03259184956550598"
"15","8w8e0103","Policy distr","4.708864688873291","classic-planet-112","0.03285790979862213"
"15","8w8e0103","Policy distr","4.595800876617432","classic-planet-112","0.033123962581157684"
"15","8w8e0103","Policy distr","4.484572410583496","classic-planet-112","0.033390019088983536"
"15","8w8e0103","Policy distr","4.375176429748535","classic-planet-112","0.03365607559680939"
"15","8w8e0103","Policy distr","4.267615795135498","classic-planet-112","0.03392212837934494"
"15","8w8e0103","Policy distr","4.161880016326904","classic-planet-112","0.03418818861246109"
"15","8w8e0103","Policy distr","4.057971477508545","classic-planet-112","0.03445424139499664"
"15","8w8e0103","Policy distr","3.955878257751465","classic-planet-112","0.03472030162811279"
"15","8w8e0103","Policy distr","3.8556020259857178","classic-planet-112","0.034986354410648346"
"15","8w8e0103","Policy distr","3.7571301460266113","classic-planet-112","0.0352524071931839"
"15","8w8e0103","Policy distr","3.6604533195495605","classic-planet-112","0.03551846742630005"
"15","8w8e0103","Policy distr","3.5655677318573","classic-planet-112","0.0357845202088356"
"15","8w8e0103","Policy distr","3.4724583625793457","classic-planet-112","0.03605058044195175"
"15","8w8e0103","Policy distr","3.381120443344116","classic-planet-112","0.036316633224487305"
"15","8w8e0103","Policy distr","3.2915384769439697","classic-planet-112","0.036582689732313156"
"15","8w8e0103","Policy distr","3.203701972961426","classic-planet-112","0.03684874624013901"
"15","8w8e0103","Policy distr","3.1175997257232666","classic-planet-112","0.03711479902267456"
"15","8w8e0103","Policy distr","3.0332143306732178","classic-planet-112","0.03738085925579071"
"15","8w8e0103","Policy distr","2.9505372047424316","classic-planet-112","0.03764691203832626"
"15","8w8e0103","Policy distr","2.8695485591888428","classic-planet-112","0.03791297227144241"
"15","8w8e0103","Policy distr","2.790238857269287","classic-planet-112","0.038179025053977966"
"15","8w8e0103","Policy distr","2.712587833404541","classic-planet-112","0.03844508156180382"
"15","8w8e0103","Policy distr","2.6365814208984375","classic-planet-112","0.03871113806962967"
"15","8w8e0103","Policy distr","2.5622024536132812","classic-planet-112","0.03897719085216522"
"15","8w8e0103","Policy distr","2.4894325733184814","classic-planet-112","0.03924325108528137"
"15","8w8e0103","Policy distr","2.418256998062134","classic-planet-112","0.039509303867816925"
"15","8w8e0103","Policy distr","2.3486549854278564","classic-planet-112","0.039775364100933075"
"15","8w8e0103","Policy distr","2.2806098461151123","classic-planet-112","0.04004141688346863"
"15","8w8e0103","Policy distr","2.2141032218933105","classic-planet-112","0.04030746966600418"
"15","8w8e0103","Policy distr","2.1491124629974365","classic-planet-112","0.04057352989912033"
"15","8w8e0103","Policy distr","2.085622549057007","classic-planet-112","0.040839582681655884"
"15","8w8e0103","Policy distr","2.0236096382141113","classic-planet-112","0.041105642914772034"
"15","8w8e0103","Policy distr","1.9630571603775024","classic-planet-112","0.04137169569730759"
"15","8w8e0103","Policy distr","1.9039422273635864","classic-planet-112","0.04163775593042374"
"15","8w8e0103","Policy distr","1.8462470769882202","classic-planet-112","0.04190380871295929"
"15","8w8e0103","Policy distr","1.7899495363235474","classic-planet-112","0.04216986149549484"
"15","8w8e0103","Policy distr","1.7350270748138428","classic-planet-112","0.04243592172861099"
"15","8w8e0103","Policy distr","1.6814615726470947","classic-planet-112","0.042701974511146545"
"15","8w8e0103","Policy distr","1.6292287111282349","classic-planet-112","0.042968034744262695"
"15","8w8e0103","Policy distr","1.5783107280731201","classic-planet-112","0.04323408752679825"
"15","8w8e0103","Policy distr","1.5286836624145508","classic-planet-112","0.0435001440346241"
"15","8w8e0103","Policy distr","1.4803268909454346","classic-planet-112","0.04376620054244995"
"15","8w8e0103","Policy distr","1.4332195520401","classic-planet-112","0.044032253324985504"
"15","8w8e0103","Policy distr","1.3873376846313477","classic-planet-112","0.044298313558101654"
"15","8w8e0103","Policy distr","1.342663288116455","classic-planet-112","0.04456436634063721"
"15","8w8e0103","Policy distr","1.2991714477539062","classic-planet-112","0.04483042657375336"
"15","8w8e0103","Policy distr","1.256842851638794","classic-planet-112","0.04509647935628891"
"15","8w8e0103","Policy distr","1.2156554460525513","classic-planet-112","0.04536253213882446"
"15","8w8e0103","Policy distr","1.175586223602295","classic-planet-112","0.04562859237194061"
"15","8w8e0103","Policy distr","1.1366159915924072","classic-planet-112","0.045894645154476166"
"15","8w8e0103","Policy distr","1.0987212657928467","classic-planet-112","0.046160705387592316"
"15","8w8e0103","Policy distr","1.0618822574615479","classic-planet-112","0.04642675817012787"
"15","8w8e0103","Policy distr","1.0260767936706543","classic-planet-112","0.04669281840324402"
"15","8w8e0103","Policy distr","0.9912853837013245","classic-planet-112","0.04695887118577957"
"15","8w8e0103","Policy distr","0.9574856162071228","classic-planet-112","0.047224923968315125"
"15","8w8e0103","Policy distr","0.9246563911437988","classic-planet-112","0.047490984201431274"
"15","8w8e0103","Policy distr","0.8927786350250244","classic-planet-112","0.04775703698396683"
"15","8w8e0103","Policy distr","0.8618301749229431","classic-planet-112","0.04802309721708298"
"15","8w8e0103","Policy distr","0.8317920565605164","classic-planet-112","0.04828914999961853"
"15","8w8e0103","Policy distr","0.8026431798934937","classic-planet-112","0.04855520650744438"
"15","8w8e0103","Policy distr","0.7743642330169678","classic-planet-112","0.04882126301527023"
"15","8w8e0103","Policy distr","0.7469353079795837","classic-planet-112","0.049087315797805786"
"15","8w8e0103","Policy distr","0.7203364372253418","classic-planet-112","0.049353376030921936"
"15","8w8e0103","Policy distr","0.6945489645004272","classic-planet-112","0.04961942881345749"
"15","8w8e0103","Policy distr","0.6695528030395508","classic-planet-112","0.04988548904657364"
"15","8w8e0103","Policy distr","0.6453302502632141","classic-planet-112","0.05015154182910919"
"15","8w8e0103","Policy distr","0.6218621730804443","classic-planet-112","0.05041759833693504"
"15","8w8e0103","Policy distr","0.5991297960281372","classic-planet-112","0.050683654844760895"
"15","8w8e0103","Policy distr","0.5771157741546631","classic-planet-112","0.05094970762729645"
"15","8w8e0103","Policy distr","0.5558007955551147","classic-planet-112","0.0512157678604126"
"15","8w8e0103","Policy distr","0.5351690053939819","classic-planet-112","0.05148182064294815"
"15","8w8e0103","Policy distr","0.5152013897895813","classic-planet-112","0.0517478808760643"
"15","8w8e0103","Policy distr","0.49588215351104736","classic-planet-112","0.052013933658599854"
"15","8w8e0103","Policy distr","0.47719380259513855","classic-planet-112","0.052279986441135406"
"15","8w8e0103","Policy distr","0.45911940932273865","classic-planet-112","0.052546046674251556"
"15","8w8e0103","Policy distr","0.4416433870792389","classic-planet-112","0.05281209945678711"
"15","8w8e0103","Policy distr","0.4247487485408783","classic-planet-112","0.05307815968990326"
"15","8w8e0103","Policy distr","0.40842103958129883","classic-planet-112","0.05334421247243881"
"15","8w8e0103","Policy distr","0.392643541097641","classic-planet-112","0.053610268980264664"
"15","8w8e0103","Policy distr","0.37740179896354675","classic-planet-112","0.053876325488090515"
"15","8w8e0103","Policy distr","0.3626806139945984","classic-planet-112","0.05414237827062607"
"15","8w8e0103","Policy distr","0.34846508502960205","classic-planet-112","0.05440843850374222"
"15","8w8e0103","Policy distr","0.3347415328025818","classic-planet-112","0.05467449128627777"
"15","8w8e0103","Policy distr","0.32149502635002136","classic-planet-112","0.05494055151939392"
"15","8w8e0103","Policy distr","0.3087124526500702","classic-planet-112","0.055206604301929474"
"15","8w8e0103","Policy distr","0.296379953622818","classic-planet-112","0.055472660809755325"
"15","8w8e0103","Policy distr","0.28448429703712463","classic-planet-112","0.05573871731758118"
"15","8w8e0103","Policy distr","0.2730128765106201","classic-planet-112","0.05600477010011673"
"15","8w8e0103","Policy distr","0.26195216178894043","classic-planet-112","0.05627083033323288"
"15","8w8e0103","Policy distr","0.2512906789779663","classic-planet-112","0.05653688311576843"
"15","8w8e0103","Policy distr","0.24101562798023224","classic-planet-112","0.05680294334888458"
"15","8w8e0103","Policy distr","0.23111563920974731","classic-planet-112","0.057068996131420135"
"15","8w8e0103","Policy distr","0.22157889604568481","classic-planet-112","0.05733504891395569"
"15","8w8e0103","Policy distr","0.2123938500881195","classic-planet-112","0.05760110914707184"
"15","8w8e0103","Policy distr","0.2035498023033142","classic-planet-112","0.05786716192960739"
"15","8w8e0103","Policy distr","0.19503554701805115","classic-planet-112","0.05813322216272354"
"15","8w8e0103","Policy distr","0.18684107065200806","classic-planet-112","0.058399274945259094"
"15","8w8e0103","Policy distr","0.17895564436912537","classic-planet-112","0.058665335178375244"
"15","8w8e0103","Policy distr","0.17136959731578827","classic-planet-112","0.0589313879609108"
"15","8w8e0103","Policy distr","0.16407287120819092","classic-planet-112","0.05919744074344635"
"15","8w8e0103","Policy distr","0.15705591440200806","classic-planet-112","0.0594635009765625"
"15","8w8e0103","Policy distr","0.15030980110168457","classic-planet-112","0.05972955375909805"
"15","8w8e0103","Policy distr","0.14382508397102356","classic-planet-112","0.0599956139922142"
"15","8w8e0103","Policy distr","0.1375933438539505","classic-planet-112","0.060261666774749756"
"15","8w8e0103","Policy distr","0.13160568475723267","classic-planet-112","0.06052772328257561"
"15","8w8e0103","Policy distr","0.1258540153503418","classic-planet-112","0.06079377979040146"
"15","8w8e0103","Policy distr","0.1203300952911377","classic-planet-112","0.06105983257293701"
"15","8w8e0103","Policy distr","0.11502598226070404","classic-planet-112","0.06132589280605316"
"15","8w8e0103","Policy distr","0.10993430018424988","classic-planet-112","0.061591945588588715"
"15","8w8e0103","Policy distr","0.10504720360040665","classic-planet-112","0.061858005821704865"
"15","8w8e0103","Policy distr","0.10035783797502518","classic-planet-112","0.06212405860424042"
"15","8w8e0103","Policy distr","0.09585905820131302","classic-planet-112","0.06239011138677597"
"15","8w8e0103","Policy distr","0.09154387563467026","classic-planet-112","0.06265617161989212"
"15","8w8e0103","Policy distr","0.08740590512752533","classic-planet-112","0.06292222440242767"
"15","8w8e0103","Policy distr","0.08343854546546936","classic-planet-112","0.06318828463554382"
"15","8w8e0103","Policy distr","0.07963568717241287","classic-planet-112","0.06345433741807938"
"15","8w8e0103","Policy distr","0.07599133253097534","classic-planet-112","0.06372039020061493"
"15","8w8e0103","Policy distr","0.07249940931797028","classic-planet-112","0.06398645043373108"
"15","8w8e0103","Policy distr","0.06915437430143356","classic-planet-112","0.06425251066684723"
"15","8w8e0103","Policy distr","0.0659508928656578","classic-planet-112","0.06451856344938278"
"15","8w8e0103","Policy distr","0.0628834143280983","classic-planet-112","0.06478461623191833"
"15","8w8e0103","Policy distr","0.059946831315755844","classic-planet-112","0.06505067646503448"
"15","8w8e0103","Policy distr","0.05713624507188797","classic-planet-112","0.06531672924757004"
"15","8w8e0103","Policy distr","0.054446734488010406","classic-planet-112","0.06558278203010559"
"15","8w8e0103","Policy distr","0.051873624324798584","classic-planet-112","0.06584884226322174"
"15","8w8e0103","Policy distr","0.04941241815686226","classic-planet-112","0.06611490249633789"
"15","8w8e0103","Policy distr","0.04705880582332611","classic-planet-112","0.06638095527887344"

==> plot_scripts/data/action_distributions/walker_h50/walker_200k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.7909419536590576"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.7797555923461914"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.7685694694519043"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.757383346557617"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.74619722366333"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.735011100769043"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.723824977874756"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.7126388549804688"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.7014527320861816"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.6902666091918945"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.6790804862976074"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.6678943634033203"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.656708240509033"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.645522117614746"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.634335994720459"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.623149871826172"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.6119635105133057"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.6007773876190186"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.5895912647247314"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.5784051418304443"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.5672190189361572"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.55603289604187"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.544846773147583"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.533660650253296"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.522474527359009"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.5112884044647217"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.5001022815704346"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.4889161586761475"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.4777300357818604"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.4665439128875732"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.455357551574707"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.44417142868042"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.432985305786133"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.4217991828918457"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.4106130599975586"
"6","0gwqywch","Action distr","0.010986891879391255","iconic-darkness-487","-2.3994269371032715"
"6","0gwqywch","Action distr","0.001187772095069325","iconic-darkness-487","-2.3882408142089844"
"6","0gwqywch","Action distr","0.001187772095069325","iconic-darkness-487","-2.3770546913146973"
"6","0gwqywch","Action distr","0.0005938860475346625","iconic-darkness-487","-2.36586856842041"
"6","0gwqywch","Action distr","0.0008908290713019936","iconic-darkness-487","-2.354682445526123"
"6","0gwqywch","Action distr","0.0005938860475346625","iconic-darkness-487","-2.343496322631836"
"6","0gwqywch","Action distr","0.001187772095069325","iconic-darkness-487","-2.332310199737549"
"6","0gwqywch","Action distr","0.001187772095069325","iconic-darkness-487","-2.3211240768432617"
"6","0gwqywch","Action distr","0.0005938860475346625","iconic-darkness-487","-2.3099379539489746"
"6","0gwqywch","Action distr","0.00237554419013865","iconic-darkness-487","-2.2987518310546875"
"6","0gwqywch","Action distr","0.001187772095069325","iconic-darkness-487","-2.2875654697418213"
"6","0gwqywch","Action distr","0.0014847151188366562","iconic-darkness-487","-2.276379346847534"
"6","0gwqywch","Action distr","0.0017816581426039872","iconic-darkness-487","-2.265193223953247"
"6","0gwqywch","Action distr","0.0020786011663713184","iconic-darkness-487","-2.25400710105896"
"6","0gwqywch","Action distr","0.0014847151188366562","iconic-darkness-487","-2.242820978164673"
"6","0gwqywch","Action distr","0.0005938860475346625","iconic-darkness-487","-2.2316348552703857"
"6","0gwqywch","Action distr","0.0017816581426039872","iconic-darkness-487","-2.2204487323760986"
"6","0gwqywch","Action distr","0.00237554419013865","iconic-darkness-487","-2.2092626094818115"
"6","0gwqywch","Action distr","0.004157202332742637","iconic-darkness-487","-2.1980764865875244"
"6","0gwqywch","Action distr","0.004454145356509969","iconic-darkness-487","-2.1868903636932373"
"6","0gwqywch","Action distr","0.005641917451579294","iconic-darkness-487","-2.17570424079895"
"6","0gwqywch","Action distr","0.007126632570415949","iconic-darkness-487","-2.164518117904663"
"6","0gwqywch","Action distr","0.005344974427811962","iconic-darkness-487","-2.153331995010376"
"6","0gwqywch","Action distr","0.006532746522881287","iconic-darkness-487","-2.1421456336975098"
"6","0gwqywch","Action distr","0.004157202332742637","iconic-darkness-487","-2.1309595108032227"
"6","0gwqywch","Action distr","0.006532746522881287","iconic-darkness-487","-2.1197733879089355"
"6","0gwqywch","Action distr","0.005641917451579294","iconic-darkness-487","-2.1085872650146484"
"6","0gwqywch","Action distr","0.008611347689252605","iconic-darkness-487","-2.0974011421203613"
"6","0gwqywch","Action distr","0.006829689546648619","iconic-darkness-487","-2.086215019226074"
"6","0gwqywch","Action distr","0.010393005831856593","iconic-darkness-487","-2.075028896331787"
"6","0gwqywch","Action distr","0.007126632570415949","iconic-darkness-487","-2.0638427734375"
"6","0gwqywch","Action distr","0.010096062808089262","iconic-darkness-487","-2.052656650543213"
"6","0gwqywch","Action distr","0.008017461641717943","iconic-darkness-487","-2.041470527648926"
"6","0gwqywch","Action distr","0.010986891879391255","iconic-darkness-487","-2.0302844047546387"
"6","0gwqywch","Action distr","0.012174663974460579","iconic-darkness-487","-2.0190982818603516"
"6","0gwqywch","Action distr","0.015737980259668556","iconic-darkness-487","-2.0079121589660645"
"6","0gwqywch","Action distr","0.013659379093297237","iconic-darkness-487","-1.9967260360717773"
"6","0gwqywch","Action distr","0.016034923283435885","iconic-darkness-487","-1.9855397939682007"
"6","0gwqywch","Action distr","0.021082954687480514","iconic-darkness-487","-1.9743536710739136"
"6","0gwqywch","Action distr","0.018113524449807204","iconic-darkness-487","-1.9631675481796265"
"6","0gwqywch","Action distr","0.020786011663713185","iconic-darkness-487","-1.9519814252853394"
"6","0gwqywch","Action distr","0.022270726782549842","iconic-darkness-487","-1.9407951831817627"
"6","0gwqywch","Action distr","0.019895182592411194","iconic-darkness-487","-1.9296090602874756"
"6","0gwqywch","Action distr","0.015737980259668556","iconic-darkness-487","-1.9184229373931885"
"6","0gwqywch","Action distr","0.028506530281663795","iconic-darkness-487","-1.9072368144989014"
"6","0gwqywch","Action distr","0.02642792911529248","iconic-darkness-487","-1.8960506916046143"
"6","0gwqywch","Action distr","0.0237554419013865","iconic-darkness-487","-1.8848645687103271"
"6","0gwqywch","Action distr","0.028506530281663795","iconic-darkness-487","-1.87367844581604"
"6","0gwqywch","Action distr","0.032663732614406436","iconic-darkness-487","-1.862492322921753"
"6","0gwqywch","Action distr","0.03117901749556978","iconic-darkness-487","-1.8513060808181763"
"6","0gwqywch","Action distr","0.02820958725789647","iconic-darkness-487","-1.8401199579238892"
"6","0gwqywch","Action distr","0.032663732614406436","iconic-darkness-487","-1.828933835029602"
"6","0gwqywch","Action distr","0.035039276804545084","iconic-darkness-487","-1.817747712135315"
"6","0gwqywch","Action distr","0.0380087070422184","iconic-darkness-487","-1.8065615892410278"
"6","0gwqywch","Action distr","0.03860259308975306","iconic-darkness-487","-1.7953754663467407"
"6","0gwqywch","Action distr","0.040384251232357046","iconic-darkness-487","-1.784189224243164"
"6","0gwqywch","Action distr","0.03949342216105505","iconic-darkness-487","-1.773003101348877"
"6","0gwqywch","Action distr","0.042759795422495694","iconic-darkness-487","-1.7618169784545898"
"6","0gwqywch","Action distr","0.0418689663511937","iconic-darkness-487","-1.7506308555603027"
"6","0gwqywch","Action distr","0.040384251232357046","iconic-darkness-487","-1.7394447326660156"
"6","0gwqywch","Action distr","0.05344974427811962","iconic-darkness-487","-1.7282586097717285"
"6","0gwqywch","Action distr","0.05166808613551563","iconic-darkness-487","-1.7170724868774414"
"6","0gwqywch","Action distr","0.053746687301886954","iconic-darkness-487","-1.7058863639831543"
"6","0gwqywch","Action distr","0.05107420008798097","iconic-darkness-487","-1.6947001218795776"
"6","0gwqywch","Action distr","0.053746687301886954","iconic-darkness-487","-1.6835139989852905"
"6","0gwqywch","Action distr","0.06295192103867422","iconic-darkness-487","-1.6723278760910034"
"6","0gwqywch","Action distr","0.06532746522881287","iconic-darkness-487","-1.6611417531967163"
"6","0gwqywch","Action distr","0.061170262896070235","iconic-darkness-487","-1.6499556303024292"
"6","0gwqywch","Action distr","0.0751265850131348","iconic-darkness-487","-1.638769507408142"
"6","0gwqywch","Action distr","0.06978161058532284","iconic-darkness-487","-1.6275832653045654"
"6","0gwqywch","Action distr","0.07067243965662483","iconic-darkness-487","-1.6163971424102783"
"6","0gwqywch","Action distr","0.08017461641717943","iconic-darkness-487","-1.6052110195159912"
"6","0gwqywch","Action distr","0.07453269896560014","iconic-darkness-487","-1.594024896621704"
"6","0gwqywch","Action distr","0.07334492687053082","iconic-darkness-487","-1.582838773727417"
"6","0gwqywch","Action distr","0.08611347689252605","iconic-darkness-487","-1.5716526508331299"
"6","0gwqywch","Action distr","0.07958073036964478","iconic-darkness-487","-1.5604665279388428"
"6","0gwqywch","Action distr","0.09116150829657067","iconic-darkness-487","-1.5492804050445557"
"6","0gwqywch","Action distr","0.095021767605546","iconic-darkness-487","-1.538094162940979"
"6","0gwqywch","Action distr","0.07958073036964478","iconic-darkness-487","-1.526908040046692"
"6","0gwqywch","Action distr","0.09086456527280336","iconic-darkness-487","-1.5157219171524048"
"6","0gwqywch","Action distr","0.10303922924726394","iconic-darkness-487","-1.5045357942581177"
"6","0gwqywch","Action distr","0.10006979900959062","iconic-darkness-487","-1.4933496713638306"
"6","0gwqywch","Action distr","0.10393005831856593","iconic-darkness-487","-1.4821635484695435"
"6","0gwqywch","Action distr","0.10393005831856593","iconic-darkness-487","-1.4709773063659668"
"6","0gwqywch","Action distr","0.1092750327463779","iconic-darkness-487","-1.4597911834716797"
"6","0gwqywch","Action distr","0.10600865948493723","iconic-darkness-487","-1.4486050605773926"
"6","0gwqywch","Action distr","0.10986891879391256","iconic-darkness-487","-1.4374189376831055"
"6","0gwqywch","Action distr","0.11551083624549184","iconic-darkness-487","-1.4262328147888184"
"6","0gwqywch","Action distr","0.12620078510111576","iconic-darkness-487","-1.4150466918945312"
"6","0gwqywch","Action distr","0.12709161417241777","iconic-darkness-487","-1.4038605690002441"
"6","0gwqywch","Action distr","0.12709161417241777","iconic-darkness-487","-1.392674446105957"
"6","0gwqywch","Action distr","0.13778156302804168","iconic-darkness-487","-1.3814882040023804"
"6","0gwqywch","Action distr","0.1342182467428337","iconic-darkness-487","-1.3703020811080933"
"6","0gwqywch","Action distr","0.1351090758141357","iconic-darkness-487","-1.3591159582138062"
"6","0gwqywch","Action distr","0.15351954328771025","iconic-darkness-487","-1.347929835319519"
"6","0gwqywch","Action distr","0.13807850605180902","iconic-darkness-487","-1.336743712425232"
"6","0gwqywch","Action distr","0.14045405024194765","iconic-darkness-487","-1.3255575895309448"
"6","0gwqywch","Action distr","0.14965928397873493","iconic-darkness-487","-1.3143713474273682"
"6","0gwqywch","Action distr","0.16569420726217082","iconic-darkness-487","-1.303185224533081"
"6","0gwqywch","Action distr","0.14936234095496762","iconic-darkness-487","-1.291999101638794"
"6","0gwqywch","Action distr","0.16034923283435887","iconic-darkness-487","-1.2808129787445068"
"6","0gwqywch","Action distr","0.15559814445408157","iconic-darkness-487","-1.2696268558502197"
"6","0gwqywch","Action distr","0.16985140959491346","iconic-darkness-487","-1.2584407329559326"
"6","0gwqywch","Action distr","0.16539726423840348","iconic-darkness-487","-1.2472546100616455"
"6","0gwqywch","Action distr","0.17430555495142344","iconic-darkness-487","-1.2360684871673584"
"6","0gwqywch","Action distr","0.17727498518909676","iconic-darkness-487","-1.2248823642730713"
"6","0gwqywch","Action distr","0.16539726423840348","iconic-darkness-487","-1.2136961221694946"
"6","0gwqywch","Action distr","0.18202607356937406","iconic-darkness-487","-1.2025099992752075"
"6","0gwqywch","Action distr","0.187371047997186","iconic-darkness-487","-1.1913238763809204"
"6","0gwqywch","Action distr","0.20192125616178522","iconic-darkness-487","-1.1801377534866333"
"6","0gwqywch","Action distr","0.2007334840667159","iconic-darkness-487","-1.1689516305923462"
"6","0gwqywch","Action distr","0.1998426549954139","iconic-darkness-487","-1.157765507698059"
"6","0gwqywch","Action distr","0.20192125616178522","iconic-darkness-487","-1.1465792655944824"
"6","0gwqywch","Action distr","0.19360685149629994","iconic-darkness-487","-1.1353931427001953"
"6","0gwqywch","Action distr","0.20221819918555256","iconic-darkness-487","-1.1242070198059082"
"6","0gwqywch","Action distr","0.2185500654927558","iconic-darkness-487","-1.113020896911621"
"6","0gwqywch","Action distr","0.2235980968968004","iconic-darkness-487","-1.101834774017334"
"6","0gwqywch","Action distr","0.21498674920754782","iconic-darkness-487","-1.0906486511230469"
"6","0gwqywch","Action distr","0.2132050910649438","iconic-darkness-487","-1.0794625282287598"
"6","0gwqywch","Action distr","0.23102167249098368","iconic-darkness-487","-1.0682764053344727"
"6","0gwqywch","Action distr","0.233100273657355","iconic-darkness-487","-1.057090163230896"
"6","0gwqywch","Action distr","0.2253797550394044","iconic-darkness-487","-1.0459040403366089"
"6","0gwqywch","Action distr","0.24111773529907296","iconic-darkness-487","-1.0347179174423218"
"6","0gwqywch","Action distr","0.24586882367935026","iconic-darkness-487","-1.0235317945480347"
"6","0gwqywch","Action distr","0.25507405741613753","iconic-darkness-487","-1.0123456716537476"
"6","0gwqywch","Action distr","0.24082079227530562","iconic-darkness-487","-1.0011595487594604"
"6","0gwqywch","Action distr","0.2601220888201822","iconic-darkness-487","-0.9899733662605286"
"6","0gwqywch","Action distr","0.2538862853210682","iconic-darkness-487","-0.9787872433662415"
"6","0gwqywch","Action distr","0.27793867024622204","iconic-darkness-487","-0.9676010608673096"
"6","0gwqywch","Action distr","0.26784260743813276","iconic-darkness-487","-0.9564149379730225"
"6","0gwqywch","Action distr","0.27615701210361804","iconic-darkness-487","-0.9452288150787354"
"6","0gwqywch","Action distr","0.25834043067757817","iconic-darkness-487","-0.9340426921844482"
"6","0gwqywch","Action distr","0.27912644234129136","iconic-darkness-487","-0.9228565096855164"
"6","0gwqywch","Action distr","0.3073360295991878","iconic-darkness-487","-0.9116703867912292"
"6","0gwqywch","Action distr","0.2910041632919846","iconic-darkness-487","-0.9004842638969421"
"6","0gwqywch","Action distr","0.282392815602732","iconic-darkness-487","-0.8892980813980103"
"6","0gwqywch","Action distr","0.29872468190993523","iconic-darkness-487","-0.8781119585037231"
"6","0gwqywch","Action distr","0.31030545983686114","iconic-darkness-487","-0.866925835609436"
"6","0gwqywch","Action distr","0.32158929474001974","iconic-darkness-487","-0.8557397127151489"
"6","0gwqywch","Action distr","0.30080328307630655","iconic-darkness-487","-0.844553530216217"
"6","0gwqywch","Action distr","0.3058513144803512","iconic-darkness-487","-0.8333674073219299"
"6","0gwqywch","Action distr","0.30882074471802445","iconic-darkness-487","-0.8221812844276428"
"6","0gwqywch","Action distr","0.30199105517137587","iconic-darkness-487","-0.8109951019287109"
"6","0gwqywch","Action distr","0.3349517308095496","iconic-darkness-487","-0.7998089790344238"
"6","0gwqywch","Action distr","0.33227924359564365","iconic-darkness-487","-0.7886228561401367"
"6","0gwqywch","Action distr","0.3293098133579703","iconic-darkness-487","-0.7774367332458496"
"6","0gwqywch","Action distr","0.33020064242927233","iconic-darkness-487","-0.7662505507469177"
"6","0gwqywch","Action distr","0.34059364826112887","iconic-darkness-487","-0.7550644278526306"
"6","0gwqywch","Action distr","0.3631613180674461","iconic-darkness-487","-0.7438783049583435"
"6","0gwqywch","Action distr","0.35692551456833216","iconic-darkness-487","-0.7326921224594116"
"6","0gwqywch","Action distr","0.35544079944949547","iconic-darkness-487","-0.7215059995651245"
"6","0gwqywch","Action distr","0.3607857738773074","iconic-darkness-487","-0.7103198766708374"
"6","0gwqywch","Action distr","0.35603468549703016","iconic-darkness-487","-0.6991337537765503"
"6","0gwqywch","Action distr","0.35544079944949547","iconic-darkness-487","-0.6879475712776184"
"6","0gwqywch","Action distr","0.35068971106921815","iconic-darkness-487","-0.6767614483833313"
"6","0gwqywch","Action distr","0.35365914130689147","iconic-darkness-487","-0.6655753254890442"
"6","0gwqywch","Action distr","0.3581132866634014","iconic-darkness-487","-0.6543891429901123"
"6","0gwqywch","Action distr","0.366724634352654","iconic-darkness-487","-0.6432030200958252"
"6","0gwqywch","Action distr","0.3640521471387481","iconic-darkness-487","-0.6320168972015381"
"6","0gwqywch","Action distr","0.380087070422184","iconic-darkness-487","-0.620830774307251"
"6","0gwqywch","Action distr","0.4050302844186398","iconic-darkness-487","-0.6096446514129639"
"6","0gwqywch","Action distr","0.3919647913728772","iconic-darkness-487","-0.598458468914032"
"6","0gwqywch","Action distr","0.38602593089753057","iconic-darkness-487","-0.5872723460197449"
"6","0gwqywch","Action distr","0.3928556204441792","iconic-darkness-487","-0.576086163520813"
"6","0gwqywch","Action distr","0.38602593089753057","iconic-darkness-487","-0.5649000406265259"
"6","0gwqywch","Action distr","0.3854320448499959","iconic-darkness-487","-0.5537139177322388"
"6","0gwqywch","Action distr","0.39463727858678316","iconic-darkness-487","-0.5425277948379517"
"6","0gwqywch","Action distr","0.3854320448499959","iconic-darkness-487","-0.5313416719436646"
"6","0gwqywch","Action distr","0.40651499953747644","iconic-darkness-487","-0.5201554894447327"
"6","0gwqywch","Action distr","0.40740582860877844","iconic-darkness-487","-0.5089693665504456"
"6","0gwqywch","Action distr","0.41750189141686767","iconic-darkness-487","-0.49778324365615845"
"6","0gwqywch","Action distr","0.3875106460163672","iconic-darkness-487","-0.48659706115722656"
"6","0gwqywch","Action distr","0.3928556204441792","iconic-darkness-487","-0.47541093826293945"
"6","0gwqywch","Action distr","0.42344075189221436","iconic-darkness-487","-0.46422481536865234"
"6","0gwqywch","Action distr","0.4183927204881697","iconic-darkness-487","-0.45303866267204285"
"6","0gwqywch","Action distr","0.4145324611791944","iconic-darkness-487","-0.44185250997543335"
"6","0gwqywch","Action distr","0.4127508030365904","iconic-darkness-487","-0.43066638708114624"
"6","0gwqywch","Action distr","0.4338337577240709","iconic-darkness-487","-0.41948023438453674"
"6","0gwqywch","Action distr","0.43234904260523427","iconic-darkness-487","-0.40829408168792725"
"6","0gwqywch","Action distr","0.4350215298191403","iconic-darkness-487","-0.39710795879364014"
"6","0gwqywch","Action distr","0.40859360070384776","iconic-darkness-487","-0.385921835899353"
"6","0gwqywch","Action distr","0.4270040681774223","iconic-darkness-487","-0.37473568320274353"
"6","0gwqywch","Action distr","0.44096039029448686","iconic-darkness-487","-0.36354953050613403"
"6","0gwqywch","Action distr","0.4308643274863976","iconic-darkness-487","-0.3523634076118469"
"6","0gwqywch","Action distr","0.4412573333182542","iconic-darkness-487","-0.3411772549152374"
"6","0gwqywch","Action distr","0.45254116822141277","iconic-darkness-487","-0.32999110221862793"
"6","0gwqywch","Action distr","0.4350215298191403","iconic-darkness-487","-0.3188049793243408"
"6","0gwqywch","Action distr","0.47926604036047254","iconic-darkness-487","-0.3076188564300537"
"6","0gwqywch","Action distr","0.4507595100788088","iconic-darkness-487","-0.2964327037334442"
"6","0gwqywch","Action distr","0.4486809089124375","iconic-darkness-487","-0.2852465510368347"
"6","0gwqywch","Action distr","0.4335368147003036","iconic-darkness-487","-0.2740604281425476"
"6","0gwqywch","Action distr","0.46768526243354663","iconic-darkness-487","-0.2628743052482605"
"6","0gwqywch","Action distr","0.4507595100788088","iconic-darkness-487","-0.251688152551651"
"6","0gwqywch","Action distr","0.4629341740532693","iconic-darkness-487","-0.2405019998550415"
"6","0gwqywch","Action distr","0.44986868100750677","iconic-darkness-487","-0.2293158769607544"
"6","0gwqywch","Action distr","0.46382500312457137","iconic-darkness-487","-0.2181297242641449"
"6","0gwqywch","Action distr","0.44006956122318486","iconic-darkness-487","-0.2069435715675354"
"6","0gwqywch","Action distr","0.4569953135779227","iconic-darkness-487","-0.1957574486732483"
"6","0gwqywch","Action distr","0.4605586298631308","iconic-darkness-487","-0.1845712959766388"
"6","0gwqywch","Action distr","0.4546197693877841","iconic-darkness-487","-0.17338517308235168"
"6","0gwqywch","Action distr","0.4513533961263435","iconic-darkness-487","-0.1621990203857422"
"6","0gwqywch","Action distr","0.46768526243354663","iconic-darkness-487","-0.15101289749145508"
"6","0gwqywch","Action distr","0.46174640195820005","iconic-darkness-487","-0.13982674479484558"
"6","0gwqywch","Action distr","0.44363287750839286","iconic-darkness-487","-0.12864060699939728"
"6","0gwqywch","Action distr","0.4566983705541554","iconic-darkness-487","-0.11745446920394897"
"6","0gwqywch","Action distr","0.46441888917210605","iconic-darkness-487","-0.10626833140850067"
"6","0gwqywch","Action distr","0.48134464152684386","iconic-darkness-487","-0.09508218616247177"
"6","0gwqywch","Action distr","0.4656066612671753","iconic-darkness-487","-0.08389604836702347"
"6","0gwqywch","Action distr","0.46174640195820005","iconic-darkness-487","-0.07270991057157516"
"6","0gwqywch","Action distr","0.47124857871875464","iconic-darkness-487","-0.06152377277612686"
"6","0gwqywch","Action distr","0.46263723102950205","iconic-darkness-487","-0.05033762753009796"
"6","0gwqywch","Action distr","0.4519472821738781","iconic-darkness-487","-0.03915148973464966"
"6","0gwqywch","Action distr","0.47035774964745264","iconic-darkness-487","-0.027965350076556206"
"6","0gwqywch","Action distr","0.4887682171210272","iconic-darkness-487","-0.016779210418462753"
"6","0gwqywch","Action distr","0.46620054731471","iconic-darkness-487","-0.005593069829046726"
"6","0gwqywch","Action distr","0.4466023077460662","iconic-darkness-487","0.005593069829046726"
"6","0gwqywch","Action distr","0.4659036042909427","iconic-darkness-487","0.016779210418462753"
"6","0gwqywch","Action distr","0.48401712874074987","iconic-darkness-487","0.027965350076556206"
"6","0gwqywch","Action distr","0.4578861426492248","iconic-darkness-487","0.03915148973464966"
"6","0gwqywch","Action distr","0.4566983705541554","iconic-darkness-487","0.05033762753009796"
"6","0gwqywch","Action distr","0.45966780079182873","iconic-darkness-487","0.06152377277612686"
"6","0gwqywch","Action distr","0.45283811124518014","iconic-darkness-487","0.07270991057157516"
"6","0gwqywch","Action distr","0.48787738804972525","iconic-darkness-487","0.08389604836702347"
"6","0gwqywch","Action distr","0.45046256705504145","iconic-darkness-487","0.09508218616247177"
"6","0gwqywch","Action distr","0.48253241362191324","iconic-darkness-487","0.10626833140850067"
"6","0gwqywch","Action distr","0.4667944333622447","iconic-darkness-487","0.11745446920394897"
"6","0gwqywch","Action distr","0.47243635081382396","iconic-darkness-487","0.12864060699939728"
"6","0gwqywch","Action distr","0.4667944333622447","iconic-darkness-487","0.13982674479484558"
"6","0gwqywch","Action distr","0.4602616868393634","iconic-darkness-487","0.15101289749145508"
"6","0gwqywch","Action distr","0.47985992640800723","iconic-darkness-487","0.1621990203857422"
"6","0gwqywch","Action distr","0.4578861426492248","iconic-darkness-487","0.17338517308235168"
"6","0gwqywch","Action distr","0.4439298205321602","iconic-darkness-487","0.1845712959766388"
"6","0gwqywch","Action distr","0.45283811124518014","iconic-darkness-487","0.1957574486732483"
"6","0gwqywch","Action distr","0.46501277521964074","iconic-darkness-487","0.2069435715675354"
"6","0gwqywch","Action distr","0.4397726181994176","iconic-darkness-487","0.2181297242641449"
"6","0gwqywch","Action distr","0.4353184728429076","iconic-darkness-487","0.2293158769607544"
"6","0gwqywch","Action distr","0.4581830856729921","iconic-darkness-487","0.2405019998550415"
"6","0gwqywch","Action distr","0.45165033915011077","iconic-darkness-487","0.251688152551651"
"6","0gwqywch","Action distr","0.46204334498196736","iconic-darkness-487","0.2628743052482605"
"6","0gwqywch","Action distr","0.42937961236756095","iconic-darkness-487","0.2740604281425476"
"6","0gwqywch","Action distr","0.44422676355592755","iconic-darkness-487","0.2852465510368347"
"6","0gwqywch","Action distr","0.44185121936578886","iconic-darkness-487","0.2964327037334442"
"6","0gwqywch","Action distr","0.4513533961263435","iconic-darkness-487","0.3076188564300537"
"6","0gwqywch","Action distr","0.4471961937936008","iconic-darkness-487","0.3188049793243408"
"6","0gwqywch","Action distr","0.4157202332742637","iconic-darkness-487","0.32999110221862793"
"6","0gwqywch","Action distr","0.44422676355592755","iconic-darkness-487","0.3411772549152374"
"6","0gwqywch","Action distr","0.4317551565576996","iconic-darkness-487","0.3523634076118469"
"6","0gwqywch","Action distr","0.4412573333182542","iconic-darkness-487","0.36354953050613403"
"6","0gwqywch","Action distr","0.4210652077020757","iconic-darkness-487","0.37473568320274353"
"6","0gwqywch","Action distr","0.4145324611791944","iconic-darkness-487","0.385921835899353"
"6","0gwqywch","Action distr","0.42997349841509563","iconic-darkness-487","0.39710795879364014"
"6","0gwqywch","Action distr","0.43027044143886295","iconic-darkness-487","0.40829408168792725"
"6","0gwqywch","Action distr","0.4341307007478382","iconic-darkness-487","0.41948023438453674"
"6","0gwqywch","Action distr","0.4290826693437936","iconic-darkness-487","0.43066638708114624"
"6","0gwqywch","Action distr","0.4035455692998031","iconic-darkness-487","0.44185250997543335"
"6","0gwqywch","Action distr","0.4047333413948725","iconic-darkness-487","0.45303866267204285"
"6","0gwqywch","Action distr","0.41928354955947167","iconic-darkness-487","0.46422481536865234"
"6","0gwqywch","Action distr","0.4088905437276151","iconic-darkness-487","0.47541093826293945"
"6","0gwqywch","Action distr","0.39760670882445653","iconic-darkness-487","0.48659706115722656"
"6","0gwqywch","Action distr","0.40948442977514976","iconic-darkness-487","0.49778324365615845"
"6","0gwqywch","Action distr","0.4050302844186398","iconic-darkness-487","0.5089693665504456"
"6","0gwqywch","Action distr","0.4053272274424071","iconic-darkness-487","0.5201554894447327"
"6","0gwqywch","Action distr","0.4079997146563131","iconic-darkness-487","0.5313416719436646"
"6","0gwqywch","Action distr","0.38246261461232267","iconic-darkness-487","0.5425277948379517"
"6","0gwqywch","Action distr","0.38365038670739193","iconic-darkness-487","0.5537139177322388"
"6","0gwqywch","Action distr","0.39107396230157526","iconic-darkness-487","0.5649000406265259"
"6","0gwqywch","Action distr","0.38275955763608993","iconic-darkness-487","0.576086163520813"
"6","0gwqywch","Action distr","0.38840147508766926","iconic-darkness-487","0.5872723460197449"
"6","0gwqywch","Action distr","0.3646460331862827","iconic-darkness-487","0.598458468914032"
"6","0gwqywch","Action distr","0.3593010587584708","iconic-darkness-487","0.6096446514129639"
"6","0gwqywch","Action distr","0.38454121577869393","iconic-darkness-487","0.620830774307251"
"6","0gwqywch","Action distr","0.35217442618805483","iconic-darkness-487","0.6320168972015381"
"6","0gwqywch","Action distr","0.372960437851768","iconic-darkness-487","0.6432030200958252"
"6","0gwqywch","Action distr","0.372069608780466","iconic-darkness-487","0.6543891429901123"
"6","0gwqywch","Action distr","0.35217442618805483","iconic-darkness-487","0.6655753254890442"
"6","0gwqywch","Action distr","0.3471263947840102","iconic-darkness-487","0.6767614483833313"
"6","0gwqywch","Action distr","0.34564167966517356","iconic-darkness-487","0.6879475712776184"
"6","0gwqywch","Action distr","0.329903699405505","iconic-darkness-487","0.6991337537765503"
"6","0gwqywch","Action distr","0.3376242180234556","iconic-darkness-487","0.7103198766708374"
"6","0gwqywch","Action distr","0.327231212191599","iconic-darkness-487","0.7215059995651245"
"6","0gwqywch","Action distr","0.3441569645463369","iconic-darkness-487","0.7326921224594116"
"6","0gwqywch","Action distr","0.3257464970727623","iconic-darkness-487","0.7438783049583435"
"6","0gwqywch","Action distr","0.3287159273104357","iconic-darkness-487","0.7550644278526306"
"6","0gwqywch","Action distr","0.3349517308095496","iconic-darkness-487","0.7662505507469177"
"6","0gwqywch","Action distr","0.3275281552153663","iconic-darkness-487","0.7774367332458496"
"6","0gwqywch","Action distr","0.3144626621696038","iconic-darkness-487","0.7886228561401367"
"6","0gwqywch","Action distr","0.32693426916783164","iconic-darkness-487","0.7998089790344238"
"6","0gwqywch","Action distr","0.31891680752611373","iconic-darkness-487","0.8109951019287109"
"6","0gwqywch","Action distr","0.31921375054988105","iconic-darkness-487","0.8221812844276428"
"6","0gwqywch","Action distr","0.31802597845481173","iconic-darkness-487","0.8333674073219299"
"6","0gwqywch","Action distr","0.30614825750411845","iconic-darkness-487","0.844553530216217"
"6","0gwqywch","Action distr","0.32188623776378705","iconic-darkness-487","0.8557397127151489"
"6","0gwqywch","Action distr","0.3043665993615145","iconic-darkness-487","0.866925835609436"
"6","0gwqywch","Action distr","0.29634913771979654","iconic-darkness-487","0.8781119585037231"
"6","0gwqywch","Action distr","0.27645395512738535","iconic-darkness-487","0.8892980813980103"
"6","0gwqywch","Action distr","0.28892556212561327","iconic-darkness-487","0.9004842638969421"
"6","0gwqywch","Action distr","0.282392815602732","iconic-darkness-487","0.9116703867912292"
"6","0gwqywch","Action distr","0.2758600690798507","iconic-darkness-487","0.9228565096855164"
"6","0gwqywch","Action distr","0.2613098609152515","iconic-darkness-487","0.9340426921844482"
"6","0gwqywch","Action distr","0.2592312597488801","iconic-darkness-487","0.9452288150787354"
"6","0gwqywch","Action distr","0.2515107411309295","iconic-darkness-487","0.9564149379730225"
"6","0gwqywch","Action distr","0.2616068039390188","iconic-darkness-487","0.9676010608673096"
"6","0gwqywch","Action distr","0.2627945760340881","iconic-darkness-487","0.9787872433662415"
"6","0gwqywch","Action distr","0.233991102728657","iconic-darkness-487","0.9899733662605286"
"6","0gwqywch","Action distr","0.2443841085605136","iconic-darkness-487","1.0011595487594604"
"6","0gwqywch","Action distr","0.23963302018023627","iconic-darkness-487","1.0123456716537476"
"6","0gwqywch","Action distr","0.24705659577441957","iconic-darkness-487","1.0235317945480347"
"6","0gwqywch","Action distr","0.23072472946721637","iconic-darkness-487","1.0347179174423218"
"6","0gwqywch","Action distr","0.22627058411070639","iconic-darkness-487","1.0459040403366089"
"6","0gwqywch","Action distr","0.2197378375878251","iconic-darkness-487","1.057090163230896"
"6","0gwqywch","Action distr","0.2179561794452211","iconic-darkness-487","1.0682764053344727"
"6","0gwqywch","Action distr","0.233100273657355","iconic-darkness-487","1.0794625282287598"
"6","0gwqywch","Action distr","0.2170653503739191","iconic-darkness-487","1.0906486511230469"
"6","0gwqywch","Action distr","0.21468980618378047","iconic-darkness-487","1.101834774017334"
"6","0gwqywch","Action distr","0.2102356608272705","iconic-darkness-487","1.113020896911621"
"6","0gwqywch","Action distr","0.21142343292233984","iconic-darkness-487","1.1242070198059082"
"6","0gwqywch","Action distr","0.19390379452006729","iconic-darkness-487","1.1353931427001953"
"6","0gwqywch","Action distr","0.18113524449807203","iconic-darkness-487","1.1465792655944824"
"6","0gwqywch","Action distr","0.20043654104294858","iconic-darkness-487","1.157765507698059"
"6","0gwqywch","Action distr","0.1805413584505374","iconic-darkness-487","1.1689516305923462"
"6","0gwqywch","Action distr","0.18677716194965133","iconic-darkness-487","1.1801377534866333"
"6","0gwqywch","Action distr","0.1731177828563541","iconic-darkness-487","1.1913238763809204"
"6","0gwqywch","Action distr","0.17341472588012144","iconic-darkness-487","1.2025099992752075"
"6","0gwqywch","Action distr","0.18707410497341867","iconic-darkness-487","1.2136961221694946"
"6","0gwqywch","Action distr","0.1683666944760768","iconic-darkness-487","1.2248823642730713"
"6","0gwqywch","Action distr","0.16866363749984412","iconic-darkness-487","1.2360684871673584"
"6","0gwqywch","Action distr","0.17430555495142344","iconic-darkness-487","1.2472546100616455"
"6","0gwqywch","Action distr","0.15737980259668555","iconic-darkness-487","1.2584407329559326"
"6","0gwqywch","Action distr","0.15856757469175486","iconic-darkness-487","1.2696268558502197"
"6","0gwqywch","Action distr","0.14906539793120027","iconic-darkness-487","1.2808129787445068"
"6","0gwqywch","Action distr","0.1541134293352449","iconic-darkness-487","1.291999101638794"
"6","0gwqywch","Action distr","0.141641822337017","iconic-darkness-487","1.303185224533081"
"6","0gwqywch","Action distr","0.1472837397885963","iconic-darkness-487","1.3143713474273682"
"6","0gwqywch","Action distr","0.13867239209934368","iconic-darkness-487","1.3255575895309448"
"6","0gwqywch","Action distr","0.13748462000427436","iconic-darkness-487","1.336743712425232"
"6","0gwqywch","Action distr","0.14045405024194765","iconic-darkness-487","1.347929835319519"
"6","0gwqywch","Action distr","0.13718767698050702","iconic-darkness-487","1.3591159582138062"
"6","0gwqywch","Action distr","0.12352829788720979","iconic-darkness-487","1.3703020811080933"
"6","0gwqywch","Action distr","0.12144969672083848","iconic-darkness-487","1.3814882040023804"
"6","0gwqywch","Action distr","0.12293441183967513","iconic-darkness-487","1.392674446105957"
"6","0gwqywch","Action distr","0.11848026648316516","iconic-darkness-487","1.4038605690002441"
"6","0gwqywch","Action distr","0.11165057693651655","iconic-darkness-487","1.4150466918945312"
"6","0gwqywch","Action distr","0.12204358276837314","iconic-darkness-487","1.4262328147888184"
"6","0gwqywch","Action distr","0.11402612112665518","iconic-darkness-487","1.4374189376831055"
"6","0gwqywch","Action distr","0.11194751996028388","iconic-darkness-487","1.4486050605773926"
"6","0gwqywch","Action distr","0.11016586181767989","iconic-darkness-487","1.4597911834716797"
"6","0gwqywch","Action distr","0.09442788155801134","iconic-darkness-487","1.4709773063659668"
"6","0gwqywch","Action distr","0.09828814086698663","iconic-darkness-487","1.4821635484695435"
"6","0gwqywch","Action distr","0.10185145715219461","iconic-darkness-487","1.4933496713638306"
"6","0gwqywch","Action distr","0.09353705248670934","iconic-darkness-487","1.5045357942581177"
"6","0gwqywch","Action distr","0.08937985015396668","iconic-darkness-487","1.5157219171524048"
"6","0gwqywch","Action distr","0.10006979900959062","iconic-darkness-487","1.526908040046692"
"6","0gwqywch","Action distr","0.08581653386875872","iconic-darkness-487","1.538094162940979"
"6","0gwqywch","Action distr","0.08136238851224875","iconic-darkness-487","1.5492804050445557"
"6","0gwqywch","Action distr","0.07631435710820413","iconic-darkness-487","1.5604665279388428"
"6","0gwqywch","Action distr","0.0760174140844368","iconic-darkness-487","1.5716526508331299"
"6","0gwqywch","Action distr","0.07334492687053082","iconic-darkness-487","1.582838773727417"
"6","0gwqywch","Action distr","0.0712663257041595","iconic-darkness-487","1.594024896621704"
"6","0gwqywch","Action distr","0.07215715477546149","iconic-darkness-487","1.6052110195159912"
"6","0gwqywch","Action distr","0.06532746522881287","iconic-darkness-487","1.6163971424102783"
"6","0gwqywch","Action distr","0.06918772453778817","iconic-darkness-487","1.6275832653045654"
"6","0gwqywch","Action distr","0.06532746522881287","iconic-darkness-487","1.638769507408142"
"6","0gwqywch","Action distr","0.05434057334942161","iconic-darkness-487","1.6499556303024292"
"6","0gwqywch","Action distr","0.050480314040446304","iconic-darkness-487","1.6611417531967163"
"6","0gwqywch","Action distr","0.048104769850307656","iconic-darkness-487","1.6723278760910034"
"6","0gwqywch","Action distr","0.05434057334942161","iconic-darkness-487","1.6835139989852905"
"6","0gwqywch","Action distr","0.04899559892160965","iconic-darkness-487","1.6947001218795776"
"6","0gwqywch","Action distr","0.048401712874074986","iconic-darkness-487","1.7058863639831543"
"6","0gwqywch","Action distr","0.051965029159282965","iconic-darkness-487","1.7170724868774414"
"6","0gwqywch","Action distr","0.048401712874074986","iconic-darkness-487","1.7282586097717285"
"6","0gwqywch","Action distr","0.04929254194537698","iconic-darkness-487","1.7394447326660156"
"6","0gwqywch","Action distr","0.04365062449379769","iconic-darkness-487","1.7506308555603027"
"6","0gwqywch","Action distr","0.042759795422495694","iconic-darkness-487","1.7618169784545898"
"6","0gwqywch","Action distr","0.04216590937496103","iconic-darkness-487","1.773003101348877"
"6","0gwqywch","Action distr","0.036820934947149074","iconic-darkness-487","1.784189224243164"
"6","0gwqywch","Action distr","0.03919647913728772","iconic-darkness-487","1.7953754663467407"
"6","0gwqywch","Action distr","0.0380087070422184","iconic-darkness-487","1.8065615892410278"
"6","0gwqywch","Action distr","0.030882074471802447","iconic-darkness-487","1.817747712135315"
"6","0gwqywch","Action distr","0.034742333780777755","iconic-darkness-487","1.828933835029602"
"6","0gwqywch","Action distr","0.025834043067757814","iconic-darkness-487","1.8401199579238892"
"6","0gwqywch","Action distr","0.027912644234129137","iconic-darkness-487","1.8513060808181763"
"6","0gwqywch","Action distr","0.025240157020223152","iconic-darkness-487","1.862492322921753"
"6","0gwqywch","Action distr","0.028506530281663795","iconic-darkness-487","1.87367844581604"
"6","0gwqywch","Action distr","0.02939735935296579","iconic-darkness-487","1.8848645687103271"
"6","0gwqywch","Action distr","0.023161555853851837","iconic-darkness-487","1.8960506916046143"
"6","0gwqywch","Action distr","0.024349327948921157","iconic-darkness-487","1.9072368144989014"
"6","0gwqywch","Action distr","0.02464627097268849","iconic-darkness-487","1.9184229373931885"
"6","0gwqywch","Action distr","0.018410467473574537","iconic-darkness-487","1.9296090602874756"
"6","0gwqywch","Action distr","0.021082954687480514","iconic-darkness-487","1.9407951831817627"
"6","0gwqywch","Action distr","0.021082954687480514","iconic-darkness-487","1.9519814252853394"
"6","0gwqywch","Action distr","0.018113524449807204","iconic-darkness-487","1.9631675481796265"
"6","0gwqywch","Action distr","0.021379897711247847","iconic-darkness-487","1.9743536710739136"
"6","0gwqywch","Action distr","0.014253265140831898","iconic-darkness-487","1.9855397939682007"
"6","0gwqywch","Action distr","0.015737980259668556","iconic-darkness-487","1.9967260360717773"
"6","0gwqywch","Action distr","0.012471606998227911","iconic-darkness-487","2.0079121589660645"
"6","0gwqywch","Action distr","0.013659379093297237","iconic-darkness-487","2.0190982818603516"
"6","0gwqywch","Action distr","0.012174663974460579","iconic-darkness-487","2.0302844047546387"
"6","0gwqywch","Action distr","0.016034923283435885","iconic-darkness-487","2.041470527648926"
"6","0gwqywch","Action distr","0.010986891879391255","iconic-darkness-487","2.052656650543213"
"6","0gwqywch","Action distr","0.010986891879391255","iconic-darkness-487","2.0638427734375"
"6","0gwqywch","Action distr","0.011580777926925918","iconic-darkness-487","2.075028896331787"
"6","0gwqywch","Action distr","0.008314404665485274","iconic-darkness-487","2.086215019226074"
"6","0gwqywch","Action distr","0.008908290713019937","iconic-darkness-487","2.0974011421203613"
"6","0gwqywch","Action distr","0.010689948855623924","iconic-darkness-487","2.1085872650146484"
"6","0gwqywch","Action distr","0.006235803499113956","iconic-darkness-487","2.1197733879089355"
"6","0gwqywch","Action distr","0.0035633162852079744","iconic-darkness-487","2.1309595108032227"
"6","0gwqywch","Action distr","0.005641917451579294","iconic-darkness-487","2.1421456336975098"
"6","0gwqywch","Action distr","0.0047510883802773","iconic-darkness-487","2.153331995010376"
"6","0gwqywch","Action distr","0.004157202332742637","iconic-darkness-487","2.164518117904663"
"6","0gwqywch","Action distr","0.004454145356509969","iconic-darkness-487","2.17570424079895"
"6","0gwqywch","Action distr","0.005048031404044631","iconic-darkness-487","2.1868903636932373"
"6","0gwqywch","Action distr","0.005048031404044631","iconic-darkness-487","2.1980764865875244"
"6","0gwqywch","Action distr","0.0032663732614406434","iconic-darkness-487","2.2092626094818115"
"6","0gwqywch","Action distr","0.0047510883802773","iconic-darkness-487","2.2204487323760986"
"6","0gwqywch","Action distr","0.0032663732614406434","iconic-darkness-487","2.2316348552703857"
"6","0gwqywch","Action distr","0.0029694302376733124","iconic-darkness-487","2.242820978164673"
"6","0gwqywch","Action distr","0.0020786011663713184","iconic-darkness-487","2.25400710105896"
"6","0gwqywch","Action distr","0.00029694302376733124","iconic-darkness-487","2.265193223953247"
"6","0gwqywch","Action distr","0.001187772095069325","iconic-darkness-487","2.276379346847534"
"6","0gwqywch","Action distr","0.0020786011663713184","iconic-darkness-487","2.2875654697418213"
"6","0gwqywch","Action distr","0.0017816581426039872","iconic-darkness-487","2.2987518310546875"
"6","0gwqywch","Action distr","0.00029694302376733124","iconic-darkness-487","2.3099379539489746"
"6","0gwqywch","Action distr","0.0014847151188366562","iconic-darkness-487","2.3211240768432617"
"6","0gwqywch","Action distr","0.0014847151188366562","iconic-darkness-487","2.332310199737549"
"6","0gwqywch","Action distr","0.001187772095069325","iconic-darkness-487","2.343496322631836"
"6","0gwqywch","Action distr","0.0008908290713019936","iconic-darkness-487","2.354682445526123"
"6","0gwqywch","Action distr","0.002672487213905981","iconic-darkness-487","2.36586856842041"
"6","0gwqywch","Action distr","0.0029694302376733124","iconic-darkness-487","2.3770546913146973"
"6","0gwqywch","Action distr","0.0008908290713019936","iconic-darkness-487","2.3882408142089844"
"6","0gwqywch","Action distr","0.008314404665485274","iconic-darkness-487","2.3994269371032715"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.4106130599975586"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.4217991828918457"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.432985305786133"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.44417142868042"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.455357551574707"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.4665439128875732"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.4777300357818604"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.4889161586761475"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.5001022815704346"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.5112884044647217"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.522474527359009"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.533660650253296"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.544846773147583"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.55603289604187"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.5672190189361572"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.5784051418304443"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.5895912647247314"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.6007773876190186"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.6119635105133057"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.623149871826172"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.634335994720459"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.645522117614746"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.656708240509033"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.6678943634033203"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.6790804862976074"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.6902666091918945"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.7014527320861816"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.7126388549804688"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.723824977874756"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.735011100769043"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.74619722366333"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.757383346557617"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.7685694694519043"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.7797555923461914"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.7909419536590576"
"6","0gwqywch","Policy distr","0.0011192667298018932","iconic-darkness-487","-2.7909419536590576"
"6","0gwqywch","Policy distr","0.0011752471327781677","iconic-darkness-487","-2.7797555923461914"
"6","0gwqywch","Policy distr","0.001233784481883049","iconic-darkness-487","-2.7685694694519043"
"6","0gwqywch","Policy distr","0.0012949843658134341","iconic-darkness-487","-2.757383346557617"
"6","0gwqywch","Policy distr","0.0013589528389275074","iconic-darkness-487","-2.74619722366333"
"6","0gwqywch","Policy distr","0.0014258016599342227","iconic-darkness-487","-2.735011100769043"
"6","0gwqywch","Policy distr","0.0014956459635868669","iconic-darkness-487","-2.723824977874756"
"6","0gwqywch","Policy distr","0.0015686042606830597","iconic-darkness-487","-2.7126388549804688"
"6","0gwqywch","Policy distr","0.0016447989037260413","iconic-darkness-487","-2.7014527320861816"
"6","0gwqywch","Policy distr","0.001724356901831925","iconic-darkness-487","-2.6902666091918945"
"6","0gwqywch","Policy distr","0.0018074086401611567","iconic-darkness-487","-2.6790804862976074"
"6","0gwqywch","Policy distr","0.001894088345579803","iconic-darkness-487","-2.6678943634033203"
"6","0gwqywch","Policy distr","0.001984537113457918","iconic-darkness-487","-2.656708240509033"
"6","0gwqywch","Policy distr","0.0020788973197340965","iconic-darkness-487","-2.645522117614746"
"6","0gwqywch","Policy distr","0.0021773178596049547","iconic-darkness-487","-2.634335994720459"
"6","0gwqywch","Policy distr","0.0022799507714807987","iconic-darkness-487","-2.623149871826172"
"6","0gwqywch","Policy distr","0.002386955078691244","iconic-darkness-487","-2.6119635105133057"
"6","0gwqywch","Policy distr","0.00249849003739655","iconic-darkness-487","-2.6007773876190186"
"6","0gwqywch","Policy distr","0.002614724449813366","iconic-darkness-487","-2.5895912647247314"
"6","0gwqywch","Policy distr","0.002735828747972846","iconic-darkness-487","-2.5784051418304443"
"6","0gwqywch","Policy distr","0.0028619824443012476","iconic-darkness-487","-2.5672190189361572"
"6","0gwqywch","Policy distr","0.002993365516886115","iconic-darkness-487","-2.55603289604187"
"6","0gwqywch","Policy distr","0.003130166092887521","iconic-darkness-487","-2.544846773147583"
"6","0gwqywch","Policy distr","0.0032725774217396975","iconic-darkness-487","-2.533660650253296"
"6","0gwqywch","Policy distr","0.003420798806473613","iconic-darkness-487","-2.522474527359009"
"6","0gwqywch","Policy distr","0.0035750309471040964","iconic-darkness-487","-2.5112884044647217"
"6","0gwqywch","Policy distr","0.0037354850210249424","iconic-darkness-487","-2.5001022815704346"
"6","0gwqywch","Policy distr","0.003902377327904105","iconic-darkness-487","-2.4889161586761475"
"6","0gwqywch","Policy distr","0.004075923934578896","iconic-darkness-487","-2.4777300357818604"
"6","0gwqywch","Policy distr","0.004256357904523611","iconic-darkness-487","-2.4665439128875732"
"6","0gwqywch","Policy distr","0.004443907644599676","iconic-darkness-487","-2.455357551574707"
"6","0gwqywch","Policy distr","0.0046388134360313416","iconic-darkness-487","-2.44417142868042"
"6","0gwqywch","Policy distr","0.004841315560042858","iconic-darkness-487","-2.432985305786133"
"6","0gwqywch","Policy distr","0.005051668267697096","iconic-darkness-487","-2.4217991828918457"
"6","0gwqywch","Policy distr","0.005270127207040787","iconic-darkness-487","-2.4106130599975586"
"6","0gwqywch","Policy distr","0.005496953148394823","iconic-darkness-487","-2.3994269371032715"
"6","0gwqywch","Policy distr","0.005732421297580004","iconic-darkness-487","-2.3882408142089844"
"6","0gwqywch","Policy distr","0.005976804532110691","iconic-darkness-487","-2.3770546913146973"
"6","0gwqywch","Policy distr","0.0062303850427269936","iconic-darkness-487","-2.36586856842041"
"6","0gwqywch","Policy distr","0.006493448279798031","iconic-darkness-487","-2.354682445526123"
"6","0gwqywch","Policy distr","0.006766295991837978","iconic-darkness-487","-2.343496322631836"
"6","0gwqywch","Policy distr","0.007049224339425564","iconic-darkness-487","-2.332310199737549"
"6","0gwqywch","Policy distr","0.007342546246945858","iconic-darkness-487","-2.3211240768432617"
"6","0gwqywch","Policy distr","0.007646571844816208","iconic-darkness-487","-2.3099379539489746"
"6","0gwqywch","Policy distr","0.007961631752550602","iconic-darkness-487","-2.2987518310546875"
"6","0gwqywch","Policy distr","0.008288046345114708","iconic-darkness-487","-2.2875654697418213"
"6","0gwqywch","Policy distr","0.008626150898635387","iconic-darkness-487","-2.276379346847534"
"6","0gwqywch","Policy distr","0.008976289071142673","iconic-darkness-487","-2.265193223953247"
"6","0gwqywch","Policy distr","0.009338806383311749","iconic-darkness-487","-2.25400710105896"
"6","0gwqywch","Policy distr","0.009714060463011265","iconic-darkness-487","-2.242820978164673"
"6","0gwqywch","Policy distr","0.010102412663400173","iconic-darkness-487","-2.2316348552703857"
"6","0gwqywch","Policy distr","0.010504228994250298","iconic-darkness-487","-2.2204487323760986"
"6","0gwqywch","Policy distr","0.010919892229139805","iconic-darkness-487","-2.2092626094818115"
"6","0gwqywch","Policy distr","0.011349774897098541","iconic-darkness-487","-2.1980764865875244"
"6","0gwqywch","Policy distr","0.011794273741543293","iconic-darkness-487","-2.1868903636932373"
"6","0gwqywch","Policy distr","0.012253775261342525","iconic-darkness-487","-2.17570424079895"
"6","0gwqywch","Policy distr","0.012728680856525898","iconic-darkness-487","-2.164518117904663"
"6","0gwqywch","Policy distr","0.013219399377703667","iconic-darkness-487","-2.153331995010376"
"6","0gwqywch","Policy distr","0.013726363889873028","iconic-darkness-487","-2.1421456336975098"
"6","0gwqywch","Policy distr","0.014249964617192745","iconic-darkness-487","-2.1309595108032227"
"6","0gwqywch","Policy distr","0.014790640212595463","iconic-darkness-487","-2.1197733879089355"
"6","0gwqywch","Policy distr","0.015348815359175205","iconic-darkness-487","-2.1085872650146484"
"6","0gwqywch","Policy distr","0.015924934297800064","iconic-darkness-487","-2.0974011421203613"
"6","0gwqywch","Policy distr","0.016519445925951004","iconic-darkness-487","-2.086215019226074"
"6","0gwqywch","Policy distr","0.01713278889656067","iconic-darkness-487","-2.075028896331787"
"6","0gwqywch","Policy distr","0.01776542142033577","iconic-darkness-487","-2.0638427734375"
"6","0gwqywch","Policy distr","0.018417809158563614","iconic-darkness-487","-2.052656650543213"
"6","0gwqywch","Policy distr","0.019090404734015465","iconic-darkness-487","-2.041470527648926"
"6","0gwqywch","Policy distr","0.019783692434430122","iconic-darkness-487","-2.0302844047546387"
"6","0gwqywch","Policy distr","0.020498137921094894","iconic-darkness-487","-2.0190982818603516"
"6","0gwqywch","Policy distr","0.021234216168522835","iconic-darkness-487","-2.0079121589660645"
"6","0gwqywch","Policy distr","0.02199241705238819","iconic-darkness-487","-1.9967260360717773"
"6","0gwqywch","Policy distr","0.022773239761590958","iconic-darkness-487","-1.9855397939682007"
"6","0gwqywch","Policy distr","0.023577148094773293","iconic-darkness-487","-1.9743536710739136"
"6","0gwqywch","Policy distr","0.024404659867286682","iconic-darkness-487","-1.9631675481796265"
"6","0gwqywch","Policy distr","0.025256259366869926","iconic-darkness-487","-1.9519814252853394"
"6","0gwqywch","Policy distr","0.026132462546229362","iconic-darkness-487","-1.9407951831817627"
"6","0gwqywch","Policy distr","0.02703375183045864","iconic-darkness-487","-1.9296090602874756"
"6","0gwqywch","Policy distr","0.027960656210780144","iconic-darkness-487","-1.9184229373931885"
"6","0gwqywch","Policy distr","0.02891365811228752","iconic-darkness-487","-1.9072368144989014"
"6","0gwqywch","Policy distr","0.0298932958394289","iconic-darkness-487","-1.8960506916046143"
"6","0gwqywch","Policy distr","0.03090006113052368","iconic-darkness-487","-1.8848645687103271"
"6","0gwqywch","Policy distr","0.0319344662129879","iconic-darkness-487","-1.87367844581604"
"6","0gwqywch","Policy distr","0.032997045665979385","iconic-darkness-487","-1.862492322921753"
"6","0gwqywch","Policy distr","0.03408830240368843","iconic-darkness-487","-1.8513060808181763"
"6","0gwqywch","Policy distr","0.03520873561501503","iconic-darkness-487","-1.8401199579238892"
"6","0gwqywch","Policy distr","0.03635886684060097","iconic-darkness-487","-1.828933835029602"
"6","0gwqywch","Policy distr","0.03753920644521713","iconic-darkness-487","-1.817747712135315"
"6","0gwqywch","Policy distr","0.03875028342008591","iconic-darkness-487","-1.8065615892410278"
"6","0gwqywch","Policy distr","0.03999258205294609","iconic-darkness-487","-1.7953754663467407"
"6","0gwqywch","Policy distr","0.041266635060310364","iconic-darkness-487","-1.784189224243164"
"6","0gwqywch","Policy distr","0.04257291555404663","iconic-darkness-487","-1.773003101348877"
"6","0gwqywch","Policy distr","0.04391193389892578","iconic-darkness-487","-1.7618169784545898"
"6","0gwqywch","Policy distr","0.04528418928384781","iconic-darkness-487","-1.7506308555603027"
"6","0gwqywch","Policy distr","0.0466901920735836","iconic-darkness-487","-1.7394447326660156"
"6","0gwqywch","Policy distr","0.048130396753549576","iconic-darkness-487","-1.7282586097717285"
"6","0gwqywch","Policy distr","0.04960531368851662","iconic-darkness-487","-1.7170724868774414"
"6","0gwqywch","Policy distr","0.051115408539772034","iconic-darkness-487","-1.7058863639831543"
"6","0gwqywch","Policy distr","0.05266115441918373","iconic-darkness-487","-1.6947001218795776"
"6","0gwqywch","Policy distr","0.05424300953745842","iconic-darkness-487","-1.6835139989852905"
"6","0gwqywch","Policy distr","0.05586143955588341","iconic-darkness-487","-1.6723278760910034"
"6","0gwqywch","Policy distr","0.057516854256391525","iconic-darkness-487","-1.6611417531967163"
"6","0gwqywch","Policy distr","0.059209730476140976","iconic-darkness-487","-1.6499556303024292"
"6","0gwqywch","Policy distr","0.06094050407409668","iconic-darkness-487","-1.638769507408142"
"6","0gwqywch","Policy distr","0.06270957738161087","iconic-darkness-487","-1.6275832653045654"
"6","0gwqywch","Policy distr","0.06451734900474548","iconic-darkness-487","-1.6163971424102783"
"6","0gwqywch","Policy distr","0.06636422872543335","iconic-darkness-487","-1.6052110195159912"
"6","0gwqywch","Policy distr","0.06825058907270432","iconic-darkness-487","-1.594024896621704"
"6","0gwqywch","Policy distr","0.07017683237791061","iconic-darkness-487","-1.582838773727417"
"6","0gwqywch","Policy distr","0.07214326411485672","iconic-darkness-487","-1.5716526508331299"
"6","0gwqywch","Policy distr","0.07415028661489487","iconic-darkness-487","-1.5604665279388428"
"6","0gwqywch","Policy distr","0.07619821280241013","iconic-darkness-487","-1.5492804050445557"
"6","0gwqywch","Policy distr","0.07828735560178757","iconic-darkness-487","-1.538094162940979"
"6","0gwqywch","Policy distr","0.08041801303625107","iconic-darkness-487","-1.526908040046692"
"6","0gwqywch","Policy distr","0.08259046822786331","iconic-darkness-487","-1.5157219171524048"
"6","0gwqywch","Policy distr","0.0848049595952034","iconic-darkness-487","-1.5045357942581177"
"6","0gwqywch","Policy distr","0.08706178516149521","iconic-darkness-487","-1.4933496713638306"
"6","0gwqywch","Policy distr","0.08936114609241486","iconic-darkness-487","-1.4821635484695435"
"6","0gwqywch","Policy distr","0.09170328080654144","iconic-darkness-487","-1.4709773063659668"
"6","0gwqywch","Policy distr","0.0940883457660675","iconic-darkness-487","-1.4597911834716797"
"6","0gwqywch","Policy distr","0.09651650488376617","iconic-darkness-487","-1.4486050605773926"
"6","0gwqywch","Policy distr","0.09898794442415237","iconic-darkness-487","-1.4374189376831055"
"6","0gwqywch","Policy distr","0.10150276124477386","iconic-darkness-487","-1.4262328147888184"
"6","0gwqywch","Policy distr","0.1040610671043396","iconic-darkness-487","-1.4150466918945312"
"6","0gwqywch","Policy distr","0.10666295140981674","iconic-darkness-487","-1.4038605690002441"
"6","0gwqywch","Policy distr","0.10930848866701126","iconic-darkness-487","-1.392674446105957"
"6","0gwqywch","Policy distr","0.11199768632650375","iconic-darkness-487","-1.3814882040023804"
"6","0gwqywch","Policy distr","0.11473053693771362","iconic-darkness-487","-1.3703020811080933"
"6","0gwqywch","Policy distr","0.11750704050064087","iconic-darkness-487","-1.3591159582138062"
"6","0gwqywch","Policy distr","0.12032713741064072","iconic-darkness-487","-1.347929835319519"
"6","0gwqywch","Policy distr","0.12319078296422958","iconic-darkness-487","-1.336743712425232"
"6","0gwqywch","Policy distr","0.12609782814979553","iconic-darkness-487","-1.3255575895309448"
"6","0gwqywch","Policy distr","0.12904822826385498","iconic-darkness-487","-1.3143713474273682"
"6","0gwqywch","Policy distr","0.13204175233840942","iconic-darkness-487","-1.303185224533081"
"6","0gwqywch","Policy distr","0.13507823646068573","iconic-darkness-487","-1.291999101638794"
"6","0gwqywch","Policy distr","0.13815747201442719","iconic-darkness-487","-1.2808129787445068"
"6","0gwqywch","Policy distr","0.1412792056798935","iconic-darkness-487","-1.2696268558502197"
"6","0gwqywch","Policy distr","0.14444316923618317","iconic-darkness-487","-1.2584407329559326"
"6","0gwqywch","Policy distr","0.14764903485774994","iconic-darkness-487","-1.2472546100616455"
"6","0gwqywch","Policy distr","0.15089647471904755","iconic-darkness-487","-1.2360684871673584"
"6","0gwqywch","Policy distr","0.15418510138988495","iconic-darkness-487","-1.2248823642730713"
"6","0gwqywch","Policy distr","0.15751460194587708","iconic-darkness-487","-1.2136961221694946"
"6","0gwqywch","Policy distr","0.16088441014289856","iconic-darkness-487","-1.2025099992752075"
"6","0gwqywch","Policy distr","0.16429410874843597","iconic-darkness-487","-1.1913238763809204"
"6","0gwqywch","Policy distr","0.16774317622184753","iconic-darkness-487","-1.1801377534866333"
"6","0gwqywch","Policy distr","0.17123109102249146","iconic-darkness-487","-1.1689516305923462"
"6","0gwqywch","Policy distr","0.17475727200508118","iconic-darkness-487","-1.157765507698059"
"6","0gwqywch","Policy distr","0.17832115292549133","iconic-darkness-487","-1.1465792655944824"
"6","0gwqywch","Policy distr","0.1819220334291458","iconic-darkness-487","-1.1353931427001953"
"6","0gwqywch","Policy distr","0.1855592429637909","iconic-darkness-487","-1.1242070198059082"
"6","0gwqywch","Policy distr","0.18923205137252808","iconic-darkness-487","-1.113020896911621"
"6","0gwqywch","Policy distr","0.19293977320194244","iconic-darkness-487","-1.101834774017334"
"6","0gwqywch","Policy distr","0.19668157398700714","iconic-darkness-487","-1.0906486511230469"
"6","0gwqywch","Policy distr","0.2004566490650177","iconic-darkness-487","-1.0794625282287598"
"6","0gwqywch","Policy distr","0.20426414906978607","iconic-darkness-487","-1.0682764053344727"
"6","0gwqywch","Policy distr","0.208103209733963","iconic-darkness-487","-1.057090163230896"
"6","0gwqywch","Policy distr","0.21197284758090973","iconic-darkness-487","-1.0459040403366089"
"6","0gwqywch","Policy distr","0.21587209403514862","iconic-darkness-487","-1.0347179174423218"
"6","0gwqywch","Policy distr","0.21980001032352448","iconic-darkness-487","-1.0235317945480347"
"6","0gwqywch","Policy distr","0.22375550866127014","iconic-darkness-487","-1.0123456716537476"
"6","0gwqywch","Policy distr","0.22773757576942444","iconic-darkness-487","-1.0011595487594604"
"6","0gwqywch","Policy distr","0.23174512386322021","iconic-darkness-487","-0.9899733662605286"
"6","0gwqywch","Policy distr","0.23577691614627838","iconic-darkness-487","-0.9787872433662415"
"6","0gwqywch","Policy distr","0.2398318648338318","iconic-darkness-487","-0.9676010608673096"
"6","0gwqywch","Policy distr","0.24390873312950134","iconic-darkness-487","-0.9564149379730225"
"6","0gwqywch","Policy distr","0.24800628423690796","iconic-darkness-487","-0.9452288150787354"
"6","0gwqywch","Policy distr","0.25212326645851135","iconic-darkness-487","-0.9340426921844482"
"6","0gwqywch","Policy distr","0.25625836849212646","iconic-darkness-487","-0.9228565096855164"
"6","0gwqywch","Policy distr","0.2604101896286011","iconic-darkness-487","-0.9116703867912292"
"6","0gwqywch","Policy distr","0.2645774781703949","iconic-darkness-487","-0.9004842638969421"
"6","0gwqywch","Policy distr","0.26875874400138855","iconic-darkness-487","-0.8892980813980103"
"6","0gwqywch","Policy distr","0.2729525864124298","iconic-darkness-487","-0.8781119585037231"
"6","0gwqywch","Policy distr","0.27715757489204407","iconic-darkness-487","-0.866925835609436"
"6","0gwqywch","Policy distr","0.2813721001148224","iconic-darkness-487","-0.8557397127151489"
"6","0gwqywch","Policy distr","0.28559479117393494","iconic-darkness-487","-0.844553530216217"
"6","0gwqywch","Policy distr","0.2898240387439728","iconic-darkness-487","-0.8333674073219299"
"6","0gwqywch","Policy distr","0.29405832290649414","iconic-darkness-487","-0.8221812844276428"
"6","0gwqywch","Policy distr","0.2982959449291229","iconic-darkness-487","-0.8109951019287109"
"6","0gwqywch","Policy distr","0.30253538489341736","iconic-darkness-487","-0.7998089790344238"
"6","0gwqywch","Policy distr","0.30677488446235657","iconic-darkness-487","-0.7886228561401367"
"6","0gwqywch","Policy distr","0.31101280450820923","iconic-darkness-487","-0.7774367332458496"
"6","0gwqywch","Policy distr","0.3152475357055664","iconic-darkness-487","-0.7662505507469177"
"6","0gwqywch","Policy distr","0.31947728991508484","iconic-darkness-487","-0.7550644278526306"
"6","0gwqywch","Policy distr","0.32370030879974365","iconic-darkness-487","-0.7438783049583435"
"6","0gwqywch","Policy distr","0.32791489362716675","iconic-darkness-487","-0.7326921224594116"
"6","0gwqywch","Policy distr","0.33211925625801086","iconic-darkness-487","-0.7215059995651245"
"6","0gwqywch","Policy distr","0.33631160855293274","iconic-darkness-487","-0.7103198766708374"
"6","0gwqywch","Policy distr","0.34049007296562195","iconic-darkness-487","-0.6991337537765503"
"6","0gwqywch","Policy distr","0.3446529805660248","iconic-darkness-487","-0.6879475712776184"
"6","0gwqywch","Policy distr","0.34879839420318604","iconic-darkness-487","-0.6767614483833313"
"6","0gwqywch","Policy distr","0.35292449593544006","iconic-darkness-487","-0.6655753254890442"
"6","0gwqywch","Policy distr","0.35702937841415405","iconic-darkness-487","-0.6543891429901123"
"6","0gwqywch","Policy distr","0.36111122369766235","iconic-darkness-487","-0.6432030200958252"
"6","0gwqywch","Policy distr","0.3651682138442993","iconic-darkness-487","-0.6320168972015381"
"6","0gwqywch","Policy distr","0.36919835209846497","iconic-darkness-487","-0.620830774307251"
"6","0gwqywch","Policy distr","0.37319982051849365","iconic-darkness-487","-0.6096446514129639"
"6","0gwqywch","Policy distr","0.37717077136039734","iconic-darkness-487","-0.598458468914032"
"6","0gwqywch","Policy distr","0.3811092674732208","iconic-darkness-487","-0.5872723460197449"
"6","0gwqywch","Policy distr","0.3850134015083313","iconic-darkness-487","-0.576086163520813"
"6","0gwqywch","Policy distr","0.38888129591941833","iconic-darkness-487","-0.5649000406265259"
"6","0gwqywch","Policy distr","0.3927110433578491","iconic-darkness-487","-0.5537139177322388"
"6","0gwqywch","Policy distr","0.39650076627731323","iconic-darkness-487","-0.5425277948379517"
"6","0gwqywch","Policy distr","0.4002486765384674","iconic-darkness-487","-0.5313416719436646"
"6","0gwqywch","Policy distr","0.40395283699035645","iconic-darkness-487","-0.5201554894447327"
"6","0gwqywch","Policy distr","0.40761134028434753","iconic-darkness-487","-0.5089693665504456"
"6","0gwqywch","Policy distr","0.41122233867645264","iconic-darkness-487","-0.49778324365615845"
"6","0gwqywch","Policy distr","0.4147840738296509","iconic-darkness-487","-0.48659706115722656"
"6","0gwqywch","Policy distr","0.41829466819763184","iconic-darkness-487","-0.47541093826293945"
"6","0gwqywch","Policy distr","0.4217522442340851","iconic-darkness-487","-0.46422481536865234"
"6","0gwqywch","Policy distr","0.4251551330089569","iconic-darkness-487","-0.45303866267204285"
"6","0gwqywch","Policy distr","0.4285014271736145","iconic-darkness-487","-0.44185250997543335"
"6","0gwqywch","Policy distr","0.43178945779800415","iconic-darkness-487","-0.43066638708114624"
"6","0gwqywch","Policy distr","0.4350173771381378","iconic-darkness-487","-0.41948023438453674"
"6","0gwqywch","Policy distr","0.4381836950778961","iconic-darkness-487","-0.40829408168792725"
"6","0gwqywch","Policy distr","0.4412863850593567","iconic-darkness-487","-0.39710795879364014"
"6","0gwqywch","Policy distr","0.4443240463733673","iconic-darkness-487","-0.385921835899353"
"6","0gwqywch","Policy distr","0.4472949206829071","iconic-darkness-487","-0.37473568320274353"
"6","0gwqywch","Policy distr","0.45019739866256714","iconic-darkness-487","-0.36354953050613403"
"6","0gwqywch","Policy distr","0.4530298709869385","iconic-darkness-487","-0.3523634076118469"
"6","0gwqywch","Policy distr","0.45579084753990173","iconic-darkness-487","-0.3411772549152374"
"6","0gwqywch","Policy distr","0.4584788382053375","iconic-darkness-487","-0.32999110221862793"
"6","0gwqywch","Policy distr","0.4610922336578369","iconic-darkness-487","-0.3188049793243408"
"6","0gwqywch","Policy distr","0.46362966299057007","iconic-darkness-487","-0.3076188564300537"
"6","0gwqywch","Policy distr","0.46608972549438477","iconic-darkness-487","-0.2964327037334442"
"6","0gwqywch","Policy distr","0.4684709310531616","iconic-darkness-487","-0.2852465510368347"
"6","0gwqywch","Policy distr","0.4707720875740051","iconic-darkness-487","-0.2740604281425476"
"6","0gwqywch","Policy distr","0.47299185395240784","iconic-darkness-487","-0.2628743052482605"
"6","0gwqywch","Policy distr","0.4751288890838623","iconic-darkness-487","-0.251688152551651"
"6","0gwqywch","Policy distr","0.4771820604801178","iconic-darkness-487","-0.2405019998550415"
"6","0gwqywch","Policy distr","0.4791501760482788","iconic-darkness-487","-0.2293158769607544"
"6","0gwqywch","Policy distr","0.4810321629047394","iconic-darkness-487","-0.2181297242641449"
"6","0gwqywch","Policy distr","0.482826828956604","iconic-darkness-487","-0.2069435715675354"
"6","0gwqywch","Policy distr","0.48453328013420105","iconic-darkness-487","-0.1957574486732483"
"6","0gwqywch","Policy distr","0.4861504137516022","iconic-darkness-487","-0.1845712959766388"
"6","0gwqywch","Policy distr","0.48767736554145813","iconic-darkness-487","-0.17338517308235168"
"6","0gwqywch","Policy distr","0.4891132712364197","iconic-darkness-487","-0.1621990203857422"
"6","0gwqywch","Policy distr","0.4904572367668152","iconic-darkness-487","-0.15101289749145508"
"6","0gwqywch","Policy distr","0.49170851707458496","iconic-darkness-487","-0.13982674479484558"
"6","0gwqywch","Policy distr","0.4928664267063141","iconic-darkness-487","-0.12864060699939728"
"6","0gwqywch","Policy distr","0.4939301609992981","iconic-darkness-487","-0.11745446920394897"
"6","0gwqywch","Policy distr","0.4948992133140564","iconic-darkness-487","-0.10626833140850067"
"6","0gwqywch","Policy distr","0.49577298760414124","iconic-darkness-487","-0.09508218616247177"
"6","0gwqywch","Policy distr","0.49655091762542725","iconic-darkness-487","-0.08389604836702347"
"6","0gwqywch","Policy distr","0.49723270535469055","iconic-darkness-487","-0.07270991057157516"
"6","0gwqywch","Policy distr","0.4978177845478058","iconic-darkness-487","-0.06152377277612686"
"6","0gwqywch","Policy distr","0.4983058571815491","iconic-darkness-487","-0.05033762753009796"
"6","0gwqywch","Policy distr","0.4986967146396637","iconic-darkness-487","-0.03915148973464966"
"6","0gwqywch","Policy distr","0.4989900588989258","iconic-darkness-487","-0.027965350076556206"
"6","0gwqywch","Policy distr","0.4991856813430786","iconic-darkness-487","-0.016779210418462753"
"6","0gwqywch","Policy distr","0.4992835521697998","iconic-darkness-487","-0.005593069829046726"
"6","0gwqywch","Policy distr","0.4992835521697998","iconic-darkness-487","0.005593069829046726"
"6","0gwqywch","Policy distr","0.4991856813430786","iconic-darkness-487","0.016779210418462753"
"6","0gwqywch","Policy distr","0.4989900588989258","iconic-darkness-487","0.027965350076556206"
"6","0gwqywch","Policy distr","0.4986967146396637","iconic-darkness-487","0.03915148973464966"
"6","0gwqywch","Policy distr","0.4983058571815491","iconic-darkness-487","0.05033762753009796"
"6","0gwqywch","Policy distr","0.4978177845478058","iconic-darkness-487","0.06152377277612686"
"6","0gwqywch","Policy distr","0.49723270535469055","iconic-darkness-487","0.07270991057157516"
"6","0gwqywch","Policy distr","0.49655091762542725","iconic-darkness-487","0.08389604836702347"
"6","0gwqywch","Policy distr","0.49577298760414124","iconic-darkness-487","0.09508218616247177"
"6","0gwqywch","Policy distr","0.4948992133140564","iconic-darkness-487","0.10626833140850067"
"6","0gwqywch","Policy distr","0.4939301609992981","iconic-darkness-487","0.11745446920394897"
"6","0gwqywch","Policy distr","0.4928664267063141","iconic-darkness-487","0.12864060699939728"
"6","0gwqywch","Policy distr","0.49170851707458496","iconic-darkness-487","0.13982674479484558"
"6","0gwqywch","Policy distr","0.4904572367668152","iconic-darkness-487","0.15101289749145508"
"6","0gwqywch","Policy distr","0.4891132712364197","iconic-darkness-487","0.1621990203857422"
"6","0gwqywch","Policy distr","0.48767736554145813","iconic-darkness-487","0.17338517308235168"
"6","0gwqywch","Policy distr","0.4861504137516022","iconic-darkness-487","0.1845712959766388"
"6","0gwqywch","Policy distr","0.48453328013420105","iconic-darkness-487","0.1957574486732483"
"6","0gwqywch","Policy distr","0.482826828956604","iconic-darkness-487","0.2069435715675354"
"6","0gwqywch","Policy distr","0.4810321629047394","iconic-darkness-487","0.2181297242641449"
"6","0gwqywch","Policy distr","0.4791501760482788","iconic-darkness-487","0.2293158769607544"
"6","0gwqywch","Policy distr","0.4771820604801178","iconic-darkness-487","0.2405019998550415"
"6","0gwqywch","Policy distr","0.4751288890838623","iconic-darkness-487","0.251688152551651"
"6","0gwqywch","Policy distr","0.47299185395240784","iconic-darkness-487","0.2628743052482605"
"6","0gwqywch","Policy distr","0.4707720875740051","iconic-darkness-487","0.2740604281425476"
"6","0gwqywch","Policy distr","0.4684709310531616","iconic-darkness-487","0.2852465510368347"
"6","0gwqywch","Policy distr","0.46608972549438477","iconic-darkness-487","0.2964327037334442"
"6","0gwqywch","Policy distr","0.46362966299057007","iconic-darkness-487","0.3076188564300537"
"6","0gwqywch","Policy distr","0.4610922336578369","iconic-darkness-487","0.3188049793243408"
"6","0gwqywch","Policy distr","0.4584788382053375","iconic-darkness-487","0.32999110221862793"
"6","0gwqywch","Policy distr","0.45579084753990173","iconic-darkness-487","0.3411772549152374"
"6","0gwqywch","Policy distr","0.4530298709869385","iconic-darkness-487","0.3523634076118469"
"6","0gwqywch","Policy distr","0.45019739866256714","iconic-darkness-487","0.36354953050613403"
"6","0gwqywch","Policy distr","0.4472949206829071","iconic-darkness-487","0.37473568320274353"
"6","0gwqywch","Policy distr","0.4443240463733673","iconic-darkness-487","0.385921835899353"
"6","0gwqywch","Policy distr","0.4412863850593567","iconic-darkness-487","0.39710795879364014"
"6","0gwqywch","Policy distr","0.4381836950778961","iconic-darkness-487","0.40829408168792725"
"6","0gwqywch","Policy distr","0.4350173771381378","iconic-darkness-487","0.41948023438453674"
"6","0gwqywch","Policy distr","0.43178945779800415","iconic-darkness-487","0.43066638708114624"
"6","0gwqywch","Policy distr","0.4285014271736145","iconic-darkness-487","0.44185250997543335"
"6","0gwqywch","Policy distr","0.4251551330089569","iconic-darkness-487","0.45303866267204285"
"6","0gwqywch","Policy distr","0.4217522442340851","iconic-darkness-487","0.46422481536865234"
"6","0gwqywch","Policy distr","0.41829466819763184","iconic-darkness-487","0.47541093826293945"
"6","0gwqywch","Policy distr","0.4147840738296509","iconic-darkness-487","0.48659706115722656"
"6","0gwqywch","Policy distr","0.41122233867645264","iconic-darkness-487","0.49778324365615845"
"6","0gwqywch","Policy distr","0.40761134028434753","iconic-darkness-487","0.5089693665504456"
"6","0gwqywch","Policy distr","0.40395283699035645","iconic-darkness-487","0.5201554894447327"
"6","0gwqywch","Policy distr","0.4002486765384674","iconic-darkness-487","0.5313416719436646"
"6","0gwqywch","Policy distr","0.39650076627731323","iconic-darkness-487","0.5425277948379517"
"6","0gwqywch","Policy distr","0.3927110433578491","iconic-darkness-487","0.5537139177322388"
"6","0gwqywch","Policy distr","0.38888129591941833","iconic-darkness-487","0.5649000406265259"
"6","0gwqywch","Policy distr","0.3850134015083313","iconic-darkness-487","0.576086163520813"
"6","0gwqywch","Policy distr","0.3811092674732208","iconic-darkness-487","0.5872723460197449"
"6","0gwqywch","Policy distr","0.37717077136039734","iconic-darkness-487","0.598458468914032"
"6","0gwqywch","Policy distr","0.37319982051849365","iconic-darkness-487","0.6096446514129639"
"6","0gwqywch","Policy distr","0.36919835209846497","iconic-darkness-487","0.620830774307251"
"6","0gwqywch","Policy distr","0.3651682138442993","iconic-darkness-487","0.6320168972015381"
"6","0gwqywch","Policy distr","0.36111122369766235","iconic-darkness-487","0.6432030200958252"
"6","0gwqywch","Policy distr","0.35702937841415405","iconic-darkness-487","0.6543891429901123"
"6","0gwqywch","Policy distr","0.35292449593544006","iconic-darkness-487","0.6655753254890442"
"6","0gwqywch","Policy distr","0.34879839420318604","iconic-darkness-487","0.6767614483833313"
"6","0gwqywch","Policy distr","0.3446529805660248","iconic-darkness-487","0.6879475712776184"
"6","0gwqywch","Policy distr","0.34049007296562195","iconic-darkness-487","0.6991337537765503"
"6","0gwqywch","Policy distr","0.33631160855293274","iconic-darkness-487","0.7103198766708374"
"6","0gwqywch","Policy distr","0.33211925625801086","iconic-darkness-487","0.7215059995651245"
"6","0gwqywch","Policy distr","0.32791489362716675","iconic-darkness-487","0.7326921224594116"
"6","0gwqywch","Policy distr","0.32370030879974365","iconic-darkness-487","0.7438783049583435"
"6","0gwqywch","Policy distr","0.31947728991508484","iconic-darkness-487","0.7550644278526306"
"6","0gwqywch","Policy distr","0.3152475357055664","iconic-darkness-487","0.7662505507469177"
"6","0gwqywch","Policy distr","0.31101280450820923","iconic-darkness-487","0.7774367332458496"
"6","0gwqywch","Policy distr","0.30677488446235657","iconic-darkness-487","0.7886228561401367"
"6","0gwqywch","Policy distr","0.30253538489341736","iconic-darkness-487","0.7998089790344238"
"6","0gwqywch","Policy distr","0.2982959449291229","iconic-darkness-487","0.8109951019287109"
"6","0gwqywch","Policy distr","0.29405832290649414","iconic-darkness-487","0.8221812844276428"
"6","0gwqywch","Policy distr","0.2898240387439728","iconic-darkness-487","0.8333674073219299"
"6","0gwqywch","Policy distr","0.28559479117393494","iconic-darkness-487","0.844553530216217"
"6","0gwqywch","Policy distr","0.2813721001148224","iconic-darkness-487","0.8557397127151489"
"6","0gwqywch","Policy distr","0.27715757489204407","iconic-darkness-487","0.866925835609436"
"6","0gwqywch","Policy distr","0.2729525864124298","iconic-darkness-487","0.8781119585037231"
"6","0gwqywch","Policy distr","0.26875874400138855","iconic-darkness-487","0.8892980813980103"
"6","0gwqywch","Policy distr","0.2645774781703949","iconic-darkness-487","0.9004842638969421"
"6","0gwqywch","Policy distr","0.2604101896286011","iconic-darkness-487","0.9116703867912292"
"6","0gwqywch","Policy distr","0.25625836849212646","iconic-darkness-487","0.9228565096855164"
"6","0gwqywch","Policy distr","0.25212326645851135","iconic-darkness-487","0.9340426921844482"
"6","0gwqywch","Policy distr","0.24800628423690796","iconic-darkness-487","0.9452288150787354"
"6","0gwqywch","Policy distr","0.24390873312950134","iconic-darkness-487","0.9564149379730225"
"6","0gwqywch","Policy distr","0.2398318648338318","iconic-darkness-487","0.9676010608673096"
"6","0gwqywch","Policy distr","0.23577691614627838","iconic-darkness-487","0.9787872433662415"
"6","0gwqywch","Policy distr","0.23174512386322021","iconic-darkness-487","0.9899733662605286"
"6","0gwqywch","Policy distr","0.22773757576942444","iconic-darkness-487","1.0011595487594604"
"6","0gwqywch","Policy distr","0.22375550866127014","iconic-darkness-487","1.0123456716537476"
"6","0gwqywch","Policy distr","0.21980001032352448","iconic-darkness-487","1.0235317945480347"
"6","0gwqywch","Policy distr","0.21587209403514862","iconic-darkness-487","1.0347179174423218"
"6","0gwqywch","Policy distr","0.21197284758090973","iconic-darkness-487","1.0459040403366089"
"6","0gwqywch","Policy distr","0.208103209733963","iconic-darkness-487","1.057090163230896"
"6","0gwqywch","Policy distr","0.20426414906978607","iconic-darkness-487","1.0682764053344727"
"6","0gwqywch","Policy distr","0.2004566490650177","iconic-darkness-487","1.0794625282287598"
"6","0gwqywch","Policy distr","0.19668157398700714","iconic-darkness-487","1.0906486511230469"
"6","0gwqywch","Policy distr","0.19293977320194244","iconic-darkness-487","1.101834774017334"
"6","0gwqywch","Policy distr","0.18923205137252808","iconic-darkness-487","1.113020896911621"
"6","0gwqywch","Policy distr","0.1855592429637909","iconic-darkness-487","1.1242070198059082"
"6","0gwqywch","Policy distr","0.1819220334291458","iconic-darkness-487","1.1353931427001953"
"6","0gwqywch","Policy distr","0.17832115292549133","iconic-darkness-487","1.1465792655944824"
"6","0gwqywch","Policy distr","0.17475727200508118","iconic-darkness-487","1.157765507698059"
"6","0gwqywch","Policy distr","0.17123109102249146","iconic-darkness-487","1.1689516305923462"
"6","0gwqywch","Policy distr","0.16774317622184753","iconic-darkness-487","1.1801377534866333"
"6","0gwqywch","Policy distr","0.16429410874843597","iconic-darkness-487","1.1913238763809204"
"6","0gwqywch","Policy distr","0.16088441014289856","iconic-darkness-487","1.2025099992752075"
"6","0gwqywch","Policy distr","0.15751460194587708","iconic-darkness-487","1.2136961221694946"
"6","0gwqywch","Policy distr","0.15418510138988495","iconic-darkness-487","1.2248823642730713"
"6","0gwqywch","Policy distr","0.15089647471904755","iconic-darkness-487","1.2360684871673584"
"6","0gwqywch","Policy distr","0.14764903485774994","iconic-darkness-487","1.2472546100616455"
"6","0gwqywch","Policy distr","0.14444316923618317","iconic-darkness-487","1.2584407329559326"
"6","0gwqywch","Policy distr","0.1412792056798935","iconic-darkness-487","1.2696268558502197"
"6","0gwqywch","Policy distr","0.13815747201442719","iconic-darkness-487","1.2808129787445068"
"6","0gwqywch","Policy distr","0.13507823646068573","iconic-darkness-487","1.291999101638794"
"6","0gwqywch","Policy distr","0.13204175233840942","iconic-darkness-487","1.303185224533081"
"6","0gwqywch","Policy distr","0.12904822826385498","iconic-darkness-487","1.3143713474273682"
"6","0gwqywch","Policy distr","0.12609782814979553","iconic-darkness-487","1.3255575895309448"
"6","0gwqywch","Policy distr","0.12319078296422958","iconic-darkness-487","1.336743712425232"
"6","0gwqywch","Policy distr","0.12032713741064072","iconic-darkness-487","1.347929835319519"
"6","0gwqywch","Policy distr","0.11750704050064087","iconic-darkness-487","1.3591159582138062"
"6","0gwqywch","Policy distr","0.11473053693771362","iconic-darkness-487","1.3703020811080933"
"6","0gwqywch","Policy distr","0.11199768632650375","iconic-darkness-487","1.3814882040023804"
"6","0gwqywch","Policy distr","0.10930848866701126","iconic-darkness-487","1.392674446105957"
"6","0gwqywch","Policy distr","0.10666295140981674","iconic-darkness-487","1.4038605690002441"
"6","0gwqywch","Policy distr","0.1040610671043396","iconic-darkness-487","1.4150466918945312"
"6","0gwqywch","Policy distr","0.10150276124477386","iconic-darkness-487","1.4262328147888184"
"6","0gwqywch","Policy distr","0.09898794442415237","iconic-darkness-487","1.4374189376831055"
"6","0gwqywch","Policy distr","0.09651650488376617","iconic-darkness-487","1.4486050605773926"
"6","0gwqywch","Policy distr","0.0940883457660675","iconic-darkness-487","1.4597911834716797"
"6","0gwqywch","Policy distr","0.09170328080654144","iconic-darkness-487","1.4709773063659668"
"6","0gwqywch","Policy distr","0.08936114609241486","iconic-darkness-487","1.4821635484695435"
"6","0gwqywch","Policy distr","0.08706178516149521","iconic-darkness-487","1.4933496713638306"
"6","0gwqywch","Policy distr","0.0848049595952034","iconic-darkness-487","1.5045357942581177"
"6","0gwqywch","Policy distr","0.08259046822786331","iconic-darkness-487","1.5157219171524048"
"6","0gwqywch","Policy distr","0.08041801303625107","iconic-darkness-487","1.526908040046692"
"6","0gwqywch","Policy distr","0.07828735560178757","iconic-darkness-487","1.538094162940979"
"6","0gwqywch","Policy distr","0.07619821280241013","iconic-darkness-487","1.5492804050445557"
"6","0gwqywch","Policy distr","0.07415028661489487","iconic-darkness-487","1.5604665279388428"
"6","0gwqywch","Policy distr","0.07214326411485672","iconic-darkness-487","1.5716526508331299"
"6","0gwqywch","Policy distr","0.07017683237791061","iconic-darkness-487","1.582838773727417"
"6","0gwqywch","Policy distr","0.06825058907270432","iconic-darkness-487","1.594024896621704"
"6","0gwqywch","Policy distr","0.06636422872543335","iconic-darkness-487","1.6052110195159912"
"6","0gwqywch","Policy distr","0.06451734900474548","iconic-darkness-487","1.6163971424102783"
"6","0gwqywch","Policy distr","0.06270957738161087","iconic-darkness-487","1.6275832653045654"
"6","0gwqywch","Policy distr","0.06094050407409668","iconic-darkness-487","1.638769507408142"
"6","0gwqywch","Policy distr","0.059209730476140976","iconic-darkness-487","1.6499556303024292"
"6","0gwqywch","Policy distr","0.057516854256391525","iconic-darkness-487","1.6611417531967163"
"6","0gwqywch","Policy distr","0.05586143955588341","iconic-darkness-487","1.6723278760910034"
"6","0gwqywch","Policy distr","0.05424300953745842","iconic-darkness-487","1.6835139989852905"
"6","0gwqywch","Policy distr","0.05266115441918373","iconic-darkness-487","1.6947001218795776"
"6","0gwqywch","Policy distr","0.051115408539772034","iconic-darkness-487","1.7058863639831543"
"6","0gwqywch","Policy distr","0.04960531368851662","iconic-darkness-487","1.7170724868774414"
"6","0gwqywch","Policy distr","0.048130396753549576","iconic-darkness-487","1.7282586097717285"
"6","0gwqywch","Policy distr","0.0466901920735836","iconic-darkness-487","1.7394447326660156"
"6","0gwqywch","Policy distr","0.04528418928384781","iconic-darkness-487","1.7506308555603027"
"6","0gwqywch","Policy distr","0.04391193389892578","iconic-darkness-487","1.7618169784545898"
"6","0gwqywch","Policy distr","0.04257291555404663","iconic-darkness-487","1.773003101348877"
"6","0gwqywch","Policy distr","0.041266635060310364","iconic-darkness-487","1.784189224243164"
"6","0gwqywch","Policy distr","0.03999258205294609","iconic-darkness-487","1.7953754663467407"
"6","0gwqywch","Policy distr","0.03875028342008591","iconic-darkness-487","1.8065615892410278"
"6","0gwqywch","Policy distr","0.03753920644521713","iconic-darkness-487","1.817747712135315"
"6","0gwqywch","Policy distr","0.03635886684060097","iconic-darkness-487","1.828933835029602"
"6","0gwqywch","Policy distr","0.03520873561501503","iconic-darkness-487","1.8401199579238892"
"6","0gwqywch","Policy distr","0.03408830240368843","iconic-darkness-487","1.8513060808181763"
"6","0gwqywch","Policy distr","0.032997045665979385","iconic-darkness-487","1.862492322921753"
"6","0gwqywch","Policy distr","0.0319344662129879","iconic-darkness-487","1.87367844581604"
"6","0gwqywch","Policy distr","0.03090006113052368","iconic-darkness-487","1.8848645687103271"
"6","0gwqywch","Policy distr","0.0298932958394289","iconic-darkness-487","1.8960506916046143"
"6","0gwqywch","Policy distr","0.02891365811228752","iconic-darkness-487","1.9072368144989014"
"6","0gwqywch","Policy distr","0.027960656210780144","iconic-darkness-487","1.9184229373931885"
"6","0gwqywch","Policy distr","0.02703375183045864","iconic-darkness-487","1.9296090602874756"
"6","0gwqywch","Policy distr","0.026132462546229362","iconic-darkness-487","1.9407951831817627"
"6","0gwqywch","Policy distr","0.025256259366869926","iconic-darkness-487","1.9519814252853394"
"6","0gwqywch","Policy distr","0.024404659867286682","iconic-darkness-487","1.9631675481796265"
"6","0gwqywch","Policy distr","0.023577148094773293","iconic-darkness-487","1.9743536710739136"
"6","0gwqywch","Policy distr","0.022773239761590958","iconic-darkness-487","1.9855397939682007"
"6","0gwqywch","Policy distr","0.02199241705238819","iconic-darkness-487","1.9967260360717773"
"6","0gwqywch","Policy distr","0.021234216168522835","iconic-darkness-487","2.0079121589660645"
"6","0gwqywch","Policy distr","0.020498137921094894","iconic-darkness-487","2.0190982818603516"
"6","0gwqywch","Policy distr","0.019783692434430122","iconic-darkness-487","2.0302844047546387"
"6","0gwqywch","Policy distr","0.019090404734015465","iconic-darkness-487","2.041470527648926"
"6","0gwqywch","Policy distr","0.018417809158563614","iconic-darkness-487","2.052656650543213"
"6","0gwqywch","Policy distr","0.01776542142033577","iconic-darkness-487","2.0638427734375"
"6","0gwqywch","Policy distr","0.01713278889656067","iconic-darkness-487","2.075028896331787"
"6","0gwqywch","Policy distr","0.016519445925951004","iconic-darkness-487","2.086215019226074"
"6","0gwqywch","Policy distr","0.015924934297800064","iconic-darkness-487","2.0974011421203613"
"6","0gwqywch","Policy distr","0.015348815359175205","iconic-darkness-487","2.1085872650146484"
"6","0gwqywch","Policy distr","0.014790640212595463","iconic-darkness-487","2.1197733879089355"
"6","0gwqywch","Policy distr","0.014249964617192745","iconic-darkness-487","2.1309595108032227"
"6","0gwqywch","Policy distr","0.013726363889873028","iconic-darkness-487","2.1421456336975098"
"6","0gwqywch","Policy distr","0.013219399377703667","iconic-darkness-487","2.153331995010376"
"6","0gwqywch","Policy distr","0.012728680856525898","iconic-darkness-487","2.164518117904663"
"6","0gwqywch","Policy distr","0.012253775261342525","iconic-darkness-487","2.17570424079895"
"6","0gwqywch","Policy distr","0.011794273741543293","iconic-darkness-487","2.1868903636932373"
"6","0gwqywch","Policy distr","0.011349774897098541","iconic-darkness-487","2.1980764865875244"
"6","0gwqywch","Policy distr","0.010919892229139805","iconic-darkness-487","2.2092626094818115"
"6","0gwqywch","Policy distr","0.010504228994250298","iconic-darkness-487","2.2204487323760986"
"6","0gwqywch","Policy distr","0.010102412663400173","iconic-darkness-487","2.2316348552703857"
"6","0gwqywch","Policy distr","0.009714060463011265","iconic-darkness-487","2.242820978164673"
"6","0gwqywch","Policy distr","0.009338806383311749","iconic-darkness-487","2.25400710105896"
"6","0gwqywch","Policy distr","0.008976289071142673","iconic-darkness-487","2.265193223953247"
"6","0gwqywch","Policy distr","0.008626150898635387","iconic-darkness-487","2.276379346847534"
"6","0gwqywch","Policy distr","0.008288046345114708","iconic-darkness-487","2.2875654697418213"
"6","0gwqywch","Policy distr","0.007961631752550602","iconic-darkness-487","2.2987518310546875"
"6","0gwqywch","Policy distr","0.007646571844816208","iconic-darkness-487","2.3099379539489746"
"6","0gwqywch","Policy distr","0.007342546246945858","iconic-darkness-487","2.3211240768432617"
"6","0gwqywch","Policy distr","0.007049224339425564","iconic-darkness-487","2.332310199737549"
"6","0gwqywch","Policy distr","0.006766295991837978","iconic-darkness-487","2.343496322631836"
"6","0gwqywch","Policy distr","0.006493448279798031","iconic-darkness-487","2.354682445526123"
"6","0gwqywch","Policy distr","0.0062303850427269936","iconic-darkness-487","2.36586856842041"
"6","0gwqywch","Policy distr","0.005976804532110691","iconic-darkness-487","2.3770546913146973"
"6","0gwqywch","Policy distr","0.005732421297580004","iconic-darkness-487","2.3882408142089844"
"6","0gwqywch","Policy distr","0.005496953148394823","iconic-darkness-487","2.3994269371032715"
"6","0gwqywch","Policy distr","0.005270127207040787","iconic-darkness-487","2.4106130599975586"
"6","0gwqywch","Policy distr","0.005051668267697096","iconic-darkness-487","2.4217991828918457"
"6","0gwqywch","Policy distr","0.004841315560042858","iconic-darkness-487","2.432985305786133"
"6","0gwqywch","Policy distr","0.0046388134360313416","iconic-darkness-487","2.44417142868042"
"6","0gwqywch","Policy distr","0.004443907644599676","iconic-darkness-487","2.455357551574707"
"6","0gwqywch","Policy distr","0.004256357904523611","iconic-darkness-487","2.4665439128875732"
"6","0gwqywch","Policy distr","0.004075923934578896","iconic-darkness-487","2.4777300357818604"
"6","0gwqywch","Policy distr","0.003902377327904105","iconic-darkness-487","2.4889161586761475"
"6","0gwqywch","Policy distr","0.0037354850210249424","iconic-darkness-487","2.5001022815704346"
"6","0gwqywch","Policy distr","0.0035750309471040964","iconic-darkness-487","2.5112884044647217"
"6","0gwqywch","Policy distr","0.003420798806473613","iconic-darkness-487","2.522474527359009"
"6","0gwqywch","Policy distr","0.0032725774217396975","iconic-darkness-487","2.533660650253296"
"6","0gwqywch","Policy distr","0.003130166092887521","iconic-darkness-487","2.544846773147583"
"6","0gwqywch","Policy distr","0.002993365516886115","iconic-darkness-487","2.55603289604187"
"6","0gwqywch","Policy distr","0.0028619824443012476","iconic-darkness-487","2.5672190189361572"
"6","0gwqywch","Policy distr","0.002735828747972846","iconic-darkness-487","2.5784051418304443"
"6","0gwqywch","Policy distr","0.002614724449813366","iconic-darkness-487","2.5895912647247314"
"6","0gwqywch","Policy distr","0.00249849003739655","iconic-darkness-487","2.6007773876190186"
"6","0gwqywch","Policy distr","0.002386955078691244","iconic-darkness-487","2.6119635105133057"
"6","0gwqywch","Policy distr","0.0022799507714807987","iconic-darkness-487","2.623149871826172"
"6","0gwqywch","Policy distr","0.0021773178596049547","iconic-darkness-487","2.634335994720459"
"6","0gwqywch","Policy distr","0.0020788973197340965","iconic-darkness-487","2.645522117614746"
"6","0gwqywch","Policy distr","0.001984537113457918","iconic-darkness-487","2.656708240509033"
"6","0gwqywch","Policy distr","0.001894088345579803","iconic-darkness-487","2.6678943634033203"
"6","0gwqywch","Policy distr","0.0018074086401611567","iconic-darkness-487","2.6790804862976074"
"6","0gwqywch","Policy distr","0.001724356901831925","iconic-darkness-487","2.6902666091918945"
"6","0gwqywch","Policy distr","0.0016447989037260413","iconic-darkness-487","2.7014527320861816"
"6","0gwqywch","Policy distr","0.0015686042606830597","iconic-darkness-487","2.7126388549804688"
"6","0gwqywch","Policy distr","0.0014956459635868669","iconic-darkness-487","2.723824977874756"
"6","0gwqywch","Policy distr","0.0014258016599342227","iconic-darkness-487","2.735011100769043"
"6","0gwqywch","Policy distr","0.0013589528389275074","iconic-darkness-487","2.74619722366333"
"6","0gwqywch","Policy distr","0.0012949843658134341","iconic-darkness-487","2.757383346557617"
"6","0gwqywch","Policy distr","0.001233784481883049","iconic-darkness-487","2.7685694694519043"
"6","0gwqywch","Policy distr","0.0011752471327781677","iconic-darkness-487","2.7797555923461914"
"6","0gwqywch","Policy distr","0.0011192667298018932","iconic-darkness-487","2.7909419536590576"

==> plot_scripts/data/action_distributions/walker_h50/walker_400k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.092341899871826"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.083955764770508"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.0755696296691895"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.067183494567871"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.0587973594665527"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.0504112243652344"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.042025089263916"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.0336389541625977"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.0252528190612793"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.016866683959961"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.0084805488586426"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-2.000094413757324"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.9917082786560059"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.983322024345398"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.9749358892440796"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.9665497541427612"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.9581636190414429"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.9497774839401245"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.9413913488388062"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.9330052137374878"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.9246190786361694"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.916232943534851"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.9078468084335327"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.8994606733322144"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.891074538230896"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.8826884031295776"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.8743022680282593"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.865916132926941"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.8575299978256226"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.8491438627243042"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.8407577276229858"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.8323715925216675"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.8239854574203491"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.8155993223190308"
"6","0gwqywch","Action distr","0.0003960872459519999","iconic-darkness-487","-1.8072131872177124"
"6","0gwqywch","Action distr","0.004356959705471999","iconic-darkness-487","-1.798827052116394"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.7904409170150757"
"6","0gwqywch","Action distr","0.0003960872459519999","iconic-darkness-487","-1.7820546627044678"
"6","0gwqywch","Action distr","0.0011882617378559997","iconic-darkness-487","-1.7736685276031494"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.765282392501831"
"6","0gwqywch","Action distr","0.0003960872459519999","iconic-darkness-487","-1.7568962574005127"
"6","0gwqywch","Action distr","0.0015843489838079997","iconic-darkness-487","-1.7485101222991943"
"6","0gwqywch","Action distr","0.0015843489838079997","iconic-darkness-487","-1.740123987197876"
"6","0gwqywch","Action distr","0.0007921744919039998","iconic-darkness-487","-1.7317378520965576"
"6","0gwqywch","Action distr","0.0011882617378559997","iconic-darkness-487","-1.7233517169952393"
"6","0gwqywch","Action distr","0.0007921744919039998","iconic-darkness-487","-1.714965581893921"
"6","0gwqywch","Action distr","0.0007921744919039998","iconic-darkness-487","-1.7065794467926025"
"6","0gwqywch","Action distr","0.0031686979676159993","iconic-darkness-487","-1.6981933116912842"
"6","0gwqywch","Action distr","0.0015843489838079997","iconic-darkness-487","-1.6898071765899658"
"6","0gwqywch","Action distr","0.0023765234757119995","iconic-darkness-487","-1.6814210414886475"
"6","0gwqywch","Action distr","0.00396087245952","iconic-darkness-487","-1.673034906387329"
"6","0gwqywch","Action distr","0.0015843489838079997","iconic-darkness-487","-1.6646487712860107"
"6","0gwqywch","Action distr","0.00396087245952","iconic-darkness-487","-1.6562626361846924"
"6","0gwqywch","Action distr","0.0035647852135679997","iconic-darkness-487","-1.647876501083374"
"6","0gwqywch","Action distr","0.007129570427135999","iconic-darkness-487","-1.6394903659820557"
"6","0gwqywch","Action distr","0.007129570427135999","iconic-darkness-487","-1.6311042308807373"
"6","0gwqywch","Action distr","0.00594130868928","iconic-darkness-487","-1.622718095779419"
"6","0gwqywch","Action distr","0.00594130868928","iconic-darkness-487","-1.6143319606781006"
"6","0gwqywch","Action distr","0.00594130868928","iconic-darkness-487","-1.6059458255767822"
"6","0gwqywch","Action distr","0.01188261737856","iconic-darkness-487","-1.5975596904754639"
"6","0gwqywch","Action distr","0.01188261737856","iconic-darkness-487","-1.5891735553741455"
"6","0gwqywch","Action distr","0.011486530132608","iconic-darkness-487","-1.5807874202728271"
"6","0gwqywch","Action distr","0.010298268394752","iconic-darkness-487","-1.5724012851715088"
"6","0gwqywch","Action distr","0.006733483181183999","iconic-darkness-487","-1.5640150308609009"
"6","0gwqywch","Action distr","0.010694355640704","iconic-darkness-487","-1.5556288957595825"
"6","0gwqywch","Action distr","0.017031751575935998","iconic-darkness-487","-1.5472427606582642"
"6","0gwqywch","Action distr","0.012278704624511999","iconic-darkness-487","-1.5388566255569458"
"6","0gwqywch","Action distr","0.016239577084031998","iconic-darkness-487","-1.5304704904556274"
"6","0gwqywch","Action distr","0.017031751575935998","iconic-darkness-487","-1.522084355354309"
"6","0gwqywch","Action distr","0.017031751575935998","iconic-darkness-487","-1.5136982202529907"
"6","0gwqywch","Action distr","0.019804362297599996","iconic-darkness-487","-1.5053120851516724"
"6","0gwqywch","Action distr","0.017823926067839998","iconic-darkness-487","-1.496925950050354"
"6","0gwqywch","Action distr","0.022180885773311995","iconic-darkness-487","-1.4885398149490356"
"6","0gwqywch","Action distr","0.02376523475712","iconic-darkness-487","-1.4801536798477173"
"6","0gwqywch","Action distr","0.026141758232831998","iconic-darkness-487","-1.471767544746399"
"6","0gwqywch","Action distr","0.024953496494975996","iconic-darkness-487","-1.4633814096450806"
"6","0gwqywch","Action distr","0.02178479852736","iconic-darkness-487","-1.4549952745437622"
"6","0gwqywch","Action distr","0.03327132865996799","iconic-darkness-487","-1.4466091394424438"
"6","0gwqywch","Action distr","0.030102630692351997","iconic-darkness-487","-1.4382230043411255"
"6","0gwqywch","Action distr","0.028122194462591996","iconic-darkness-487","-1.4298368692398071"
"6","0gwqywch","Action distr","0.032479154168063996","iconic-darkness-487","-1.4214507341384888"
"6","0gwqywch","Action distr","0.037232201119487995","iconic-darkness-487","-1.4130645990371704"
"6","0gwqywch","Action distr","0.03208306692211199","iconic-darkness-487","-1.404678463935852"
"6","0gwqywch","Action distr","0.038816550103295995","iconic-darkness-487","-1.3962923288345337"
"6","0gwqywch","Action distr","0.03802437561139199","iconic-darkness-487","-1.3879061937332153"
"6","0gwqywch","Action distr","0.04356959705472","iconic-darkness-487","-1.379520058631897"
"6","0gwqywch","Action distr","0.040004811841151997","iconic-darkness-487","-1.3711339235305786"
"6","0gwqywch","Action distr","0.046342207776383995","iconic-darkness-487","-1.3627476692199707"
"6","0gwqywch","Action distr","0.046342207776383995","iconic-darkness-487","-1.3543615341186523"
"6","0gwqywch","Action distr","0.048718731252096","iconic-darkness-487","-1.345975399017334"
"6","0gwqywch","Action distr","0.045153946038527994","iconic-darkness-487","-1.3375892639160156"
"6","0gwqywch","Action distr","0.05584830167923199","iconic-darkness-487","-1.3292031288146973"
"6","0gwqywch","Action distr","0.060205261384703994","iconic-darkness-487","-1.320816993713379"
"6","0gwqywch","Action distr","0.06614657007398399","iconic-darkness-487","-1.3124308586120605"
"6","0gwqywch","Action distr","0.060205261384703994","iconic-darkness-487","-1.3040447235107422"
"6","0gwqywch","Action distr","0.07406831499302399","iconic-darkness-487","-1.2956585884094238"
"6","0gwqywch","Action distr","0.063770046598272","iconic-darkness-487","-1.2872724533081055"
"6","0gwqywch","Action distr","0.08040571092825599","iconic-darkness-487","-1.278886318206787"
"6","0gwqywch","Action distr","0.06575048282803199","iconic-darkness-487","-1.2705001831054688"
"6","0gwqywch","Action distr","0.06971135528755198","iconic-darkness-487","-1.2621140480041504"
"6","0gwqywch","Action distr","0.08119788542015999","iconic-darkness-487","-1.253727912902832"
"6","0gwqywch","Action distr","0.07684092571468798","iconic-darkness-487","-1.2453417778015137"
"6","0gwqywch","Action distr","0.08080179817420799","iconic-darkness-487","-1.2369556427001953"
"6","0gwqywch","Action distr","0.091892241060864","iconic-darkness-487","-1.228569507598877"
"6","0gwqywch","Action distr","0.10021007322585598","iconic-darkness-487","-1.2201833724975586"
"6","0gwqywch","Action distr","0.09902181148799998","iconic-darkness-487","-1.2117972373962402"
"6","0gwqywch","Action distr","0.09308050279871999","iconic-darkness-487","-1.2034111022949219"
"6","0gwqywch","Action distr","0.09426876453657598","iconic-darkness-487","-1.1950249671936035"
"6","0gwqywch","Action distr","0.09585311352038399","iconic-darkness-487","-1.1866388320922852"
"6","0gwqywch","Action distr","0.11169660335846399","iconic-darkness-487","-1.1782526969909668"
"6","0gwqywch","Action distr","0.109716167128704","iconic-darkness-487","-1.1698665618896484"
"6","0gwqywch","Action distr","0.11248877785036798","iconic-darkness-487","-1.16148042678833"
"6","0gwqywch","Action distr","0.11684573755583998","iconic-darkness-487","-1.1530942916870117"
"6","0gwqywch","Action distr","0.11130051611251197","iconic-darkness-487","-1.1447080373764038"
"6","0gwqywch","Action distr","0.13070879116415998","iconic-darkness-487","-1.1363219022750854"
"6","0gwqywch","Action distr","0.12318313349107197","iconic-darkness-487","-1.127935767173767"
"6","0gwqywch","Action distr","0.12080661001535997","iconic-darkness-487","-1.1195496320724487"
"6","0gwqywch","Action distr","0.13031270391820798","iconic-darkness-487","-1.1111634969711304"
"6","0gwqywch","Action distr","0.14061097231295996","iconic-darkness-487","-1.102777361869812"
"6","0gwqywch","Action distr","0.15011706621580798","iconic-darkness-487","-1.0943912267684937"
"6","0gwqywch","Action distr","0.14932489172390398","iconic-darkness-487","-1.0860050916671753"
"6","0gwqywch","Action distr","0.14140314680486396","iconic-darkness-487","-1.077618956565857"
"6","0gwqywch","Action distr","0.165564468807936","iconic-darkness-487","-1.0692328214645386"
"6","0gwqywch","Action distr","0.14892880447795198","iconic-darkness-487","-1.0608466863632202"
"6","0gwqywch","Action distr","0.15843489838079997","iconic-darkness-487","-1.0524605512619019"
"6","0gwqywch","Action distr","0.18021969690815998","iconic-darkness-487","-1.0440744161605835"
"6","0gwqywch","Action distr","0.16833707952959998","iconic-darkness-487","-1.0356882810592651"
"6","0gwqywch","Action distr","0.177843173432448","iconic-darkness-487","-1.0273021459579468"
"6","0gwqywch","Action distr","0.177050998940544","iconic-darkness-487","-1.0189160108566284"
"6","0gwqywch","Action distr","0.18418056936767999","iconic-darkness-487","-1.01052987575531"
"6","0gwqywch","Action distr","0.18655709284339198","iconic-darkness-487","-1.0021437406539917"
"6","0gwqywch","Action distr","0.182596220383872","iconic-darkness-487","-0.9937576055526733"
"6","0gwqywch","Action distr","0.19923188471385597","iconic-darkness-487","-0.9853714108467102"
"6","0gwqywch","Action distr","0.19764753573004798","iconic-darkness-487","-0.9769852757453918"
"6","0gwqywch","Action distr","0.20438101891123198","iconic-darkness-487","-0.9685991406440735"
"6","0gwqywch","Action distr","0.19408275051648","iconic-darkness-487","-0.9602130055427551"
"6","0gwqywch","Action distr","0.21230276383027197","iconic-darkness-487","-0.9518268704414368"
"6","0gwqywch","Action distr","0.24953496494975996","iconic-darkness-487","-0.9434407353401184"
"6","0gwqywch","Action distr","0.19843971022195198","iconic-darkness-487","-0.9350546002388"
"6","0gwqywch","Action distr","0.22735407917644795","iconic-darkness-487","-0.9266684651374817"
"6","0gwqywch","Action distr","0.24597017973619195","iconic-darkness-487","-0.9182823300361633"
"6","0gwqywch","Action distr","0.22775016642239998","iconic-darkness-487","-0.909896194934845"
"6","0gwqywch","Action distr","0.241217132784768","iconic-darkness-487","-0.9015100598335266"
"6","0gwqywch","Action distr","0.22101668324121598","iconic-darkness-487","-0.8931238651275635"
"6","0gwqywch","Action distr","0.2574567098688","iconic-darkness-487","-0.8847377300262451"
"6","0gwqywch","Action distr","0.23527582409548795","iconic-darkness-487","-0.8763515949249268"
"6","0gwqywch","Action distr","0.28082585737996796","iconic-darkness-487","-0.8679654598236084"
"6","0gwqywch","Action distr","0.27211193796902394","iconic-darkness-487","-0.85957932472229"
"6","0gwqywch","Action distr","0.28439064259353597","iconic-darkness-487","-0.8511931896209717"
"6","0gwqywch","Action distr","0.277657159412352","iconic-darkness-487","-0.8428070545196533"
"6","0gwqywch","Action distr","0.28478672983948794","iconic-darkness-487","-0.834420919418335"
"6","0gwqywch","Action distr","0.30498717938304","iconic-darkness-487","-0.8260347843170166"
"6","0gwqywch","Action distr","0.29825369620185593","iconic-darkness-487","-0.8176486492156982"
"6","0gwqywch","Action distr","0.30102630692352","iconic-darkness-487","-0.8092625141143799"
"6","0gwqywch","Action distr","0.30894805184255997","iconic-darkness-487","-0.8008763790130615"
"6","0gwqywch","Action distr","0.30459109213708796","iconic-darkness-487","-0.7924902439117432"
"6","0gwqywch","Action distr","0.31686979676159993","iconic-darkness-487","-0.7841041088104248"
"6","0gwqywch","Action distr","0.291520213020672","iconic-darkness-487","-0.7757179141044617"
"6","0gwqywch","Action distr","0.31370109879398395","iconic-darkness-487","-0.7673317790031433"
"6","0gwqywch","Action distr","0.325583716172544","iconic-darkness-487","-0.758945643901825"
"6","0gwqywch","Action distr","0.3243954544346879","iconic-darkness-487","-0.7505595088005066"
"6","0gwqywch","Action distr","0.356082434110848","iconic-darkness-487","-0.7421733736991882"
"6","0gwqywch","Action distr","0.34736851469990393","iconic-darkness-487","-0.7337872385978699"
"6","0gwqywch","Action distr","0.37232201119487995","iconic-darkness-487","-0.7254011034965515"
"6","0gwqywch","Action distr","0.36479635352179196","iconic-darkness-487","-0.7170149683952332"
"6","0gwqywch","Action distr","0.36994548771916796","iconic-darkness-487","-0.7086288332939148"
"6","0gwqywch","Action distr","0.395691158706048","iconic-darkness-487","-0.7002426981925964"
"6","0gwqywch","Action distr","0.36043939381631995","iconic-darkness-487","-0.6918565630912781"
"6","0gwqywch","Action distr","0.363608091783936","iconic-darkness-487","-0.6834703683853149"
"6","0gwqywch","Action distr","0.36875722598131194","iconic-darkness-487","-0.6750842332839966"
"6","0gwqywch","Action distr","0.37667897090035196","iconic-darkness-487","-0.6666980981826782"
"6","0gwqywch","Action distr","0.395691158706048","iconic-darkness-487","-0.6583119630813599"
"6","0gwqywch","Action distr","0.37192592394892793","iconic-darkness-487","-0.6499258279800415"
"6","0gwqywch","Action distr","0.4091581250684159","iconic-darkness-487","-0.6415396928787231"
"6","0gwqywch","Action distr","0.41074247405222397","iconic-darkness-487","-0.6331535577774048"
"6","0gwqywch","Action distr","0.42579378939839996","iconic-darkness-487","-0.6247674226760864"
"6","0gwqywch","Action distr","0.4329233598255359","iconic-darkness-487","-0.6163812875747681"
"6","0gwqywch","Action distr","0.40638551434675196","iconic-darkness-487","-0.6079951524734497"
"6","0gwqywch","Action distr","0.42302117867673594","iconic-darkness-487","-0.5996090173721313"
"6","0gwqywch","Action distr","0.41826813172531196","iconic-darkness-487","-0.591222882270813"
"6","0gwqywch","Action distr","0.43173509808767996","iconic-darkness-487","-0.5828367471694946"
"6","0gwqywch","Action distr","0.4206446552010239","iconic-darkness-487","-0.5744506120681763"
"6","0gwqywch","Action distr","0.44282554097433596","iconic-darkness-487","-0.5660644173622131"
"6","0gwqywch","Action distr","0.44876684966361596","iconic-darkness-487","-0.5576782822608948"
"6","0gwqywch","Action distr","0.46302599051788795","iconic-darkness-487","-0.5492921471595764"
"6","0gwqywch","Action distr","0.45550033284479996","iconic-darkness-487","-0.5409060120582581"
"6","0gwqywch","Action distr","0.43411162156339195","iconic-darkness-487","-0.5325198769569397"
"6","0gwqywch","Action distr","0.44916293690956793","iconic-darkness-487","-0.5241337418556213"
"6","0gwqywch","Action distr","0.46777903746931193","iconic-darkness-487","-0.515747606754303"
"6","0gwqywch","Action distr","0.47213599717478394","iconic-darkness-487","-0.5073614716529846"
"6","0gwqywch","Action distr","0.488375574258816","iconic-darkness-487","-0.49897533655166626"
"6","0gwqywch","Action distr","0.48758339976691195","iconic-darkness-487","-0.4905891716480255"
"6","0gwqywch","Action distr","0.47807730586406394","iconic-darkness-487","-0.48220303654670715"
"6","0gwqywch","Action distr","0.49075209773452794","iconic-darkness-487","-0.4738169014453888"
"6","0gwqywch","Action distr","0.4859990507831039","iconic-darkness-487","-0.46543076634407043"
"6","0gwqywch","Action distr","0.510160372786176","iconic-darkness-487","-0.4570446312427521"
"6","0gwqywch","Action distr","0.5204586411809279","iconic-darkness-487","-0.44865846633911133"
"6","0gwqywch","Action distr","0.4986738426535679","iconic-darkness-487","-0.44027233123779297"
"6","0gwqywch","Action distr","0.5065955875726079","iconic-darkness-487","-0.4318861961364746"
"6","0gwqywch","Action distr","0.5093681982942719","iconic-darkness-487","-0.42350006103515625"
"6","0gwqywch","Action distr","0.5085760238023679","iconic-darkness-487","-0.4151139259338379"
"6","0gwqywch","Action distr","0.5216469029187839","iconic-darkness-487","-0.40672779083251953"
"6","0gwqywch","Action distr","0.52679603711616","iconic-darkness-487","-0.39834165573120117"
"6","0gwqywch","Action distr","0.5596712785301758","iconic-darkness-487","-0.3899555206298828"
"6","0gwqywch","Action distr","0.543827788692096","iconic-darkness-487","-0.38156935572624207"
"6","0gwqywch","Action distr","0.5644243254815999","iconic-darkness-487","-0.3731832206249237"
"6","0gwqywch","Action distr","0.531152996821632","iconic-darkness-487","-0.36479708552360535"
"6","0gwqywch","Action distr","0.5596712785301758","iconic-darkness-487","-0.356410950422287"
"6","0gwqywch","Action distr","0.5592751912842239","iconic-darkness-487","-0.34802481532096863"
"6","0gwqywch","Action distr","0.5727421576465919","iconic-darkness-487","-0.3396386504173279"
"6","0gwqywch","Action distr","0.571157808662784","iconic-darkness-487","-0.3312525153160095"
"6","0gwqywch","Action distr","0.5656125872194558","iconic-darkness-487","-0.32286638021469116"
"6","0gwqywch","Action distr","0.5422434397082879","iconic-darkness-487","-0.3144802451133728"
"6","0gwqywch","Action distr","0.5945269561739519","iconic-darkness-487","-0.30609411001205444"
"6","0gwqywch","Action distr","0.5870012985008639","iconic-darkness-487","-0.2977079749107361"
"6","0gwqywch","Action distr","0.569969546924928","iconic-darkness-487","-0.2893218398094177"
"6","0gwqywch","Action distr","0.5600673657761279","iconic-darkness-487","-0.280935674905777"
"6","0gwqywch","Action distr","0.571157808662784","iconic-darkness-487","-0.2725495398044586"
"6","0gwqywch","Action distr","0.5873973857468159","iconic-darkness-487","-0.26416340470314026"
"6","0gwqywch","Action distr","0.5636321509896959","iconic-darkness-487","-0.2557772696018219"
"6","0gwqywch","Action distr","0.5751186811223039","iconic-darkness-487","-0.24739113450050354"
"6","0gwqywch","Action distr","0.5873973857468159","iconic-darkness-487","-0.239004984498024"
"6","0gwqywch","Action distr","0.5905660837144319","iconic-darkness-487","-0.23061884939670563"
"6","0gwqywch","Action distr","0.6163117547013119","iconic-darkness-487","-0.22223269939422607"
"6","0gwqywch","Action distr","0.6167078419472639","iconic-darkness-487","-0.21384656429290771"
"6","0gwqywch","Action distr","0.614331318471552","iconic-darkness-487","-0.20546042919158936"
"6","0gwqywch","Action distr","0.6218569761446399","iconic-darkness-487","-0.197074294090271"
"6","0gwqywch","Action distr","0.5901699964684799","iconic-darkness-487","-0.18868814408779144"
"6","0gwqywch","Action distr","0.60997435876608","iconic-darkness-487","-0.18030200898647308"
"6","0gwqywch","Action distr","0.596903479649664","iconic-darkness-487","-0.17191585898399353"
"6","0gwqywch","Action distr","0.614331318471552","iconic-darkness-487","-0.16352972388267517"
"6","0gwqywch","Action distr","0.6638422242155518","iconic-darkness-487","-0.1551435887813568"
"6","0gwqywch","Action distr","0.6127469694877439","iconic-darkness-487","-0.14675745368003845"
"6","0gwqywch","Action distr","0.5941308689279999","iconic-darkness-487","-0.1383713036775589"
"6","0gwqywch","Action distr","0.5842286877791999","iconic-darkness-487","-0.12998516857624054"
"6","0gwqywch","Action distr","0.6464143853936639","iconic-darkness-487","-0.12159903347492218"
"6","0gwqywch","Action distr","0.644037861917952","iconic-darkness-487","-0.11321288347244263"
"6","0gwqywch","Action distr","0.607201748044416","iconic-darkness-487","-0.10482674837112427"
"6","0gwqywch","Action distr","0.598883915879424","iconic-darkness-487","-0.09644061326980591"
"6","0gwqywch","Action distr","0.611162620503936","iconic-darkness-487","-0.08805446326732635"
"6","0gwqywch","Action distr","0.625025674112256","iconic-darkness-487","-0.079668328166008"
"6","0gwqywch","Action distr","0.6155195802094079","iconic-darkness-487","-0.07128219306468964"
"6","0gwqywch","Action distr","0.632155244539392","iconic-darkness-487","-0.06289605051279068"
"6","0gwqywch","Action distr","0.629382633817728","iconic-darkness-487","-0.054509907960891724"
"6","0gwqywch","Action distr","0.6222530633905919","iconic-darkness-487","-0.046123769134283066"
"6","0gwqywch","Action distr","0.6238374123743998","iconic-darkness-487","-0.03773763030767441"
"6","0gwqywch","Action distr","0.638492640474624","iconic-darkness-487","-0.0293514896184206"
"6","0gwqywch","Action distr","0.6436417746719999","iconic-darkness-487","-0.020965348929166794"
"6","0gwqywch","Action distr","0.6270061103420159","iconic-darkness-487","-0.012579210102558136"
"6","0gwqywch","Action distr","0.619084365422976","iconic-darkness-487","-0.004193069878965616"
"6","0gwqywch","Action distr","0.6091821842741759","iconic-darkness-487","0.004193069878965616"
"6","0gwqywch","Action distr","0.623045237882496","iconic-darkness-487","0.012579210102558136"
"6","0gwqywch","Action distr","0.6737444053643519","iconic-darkness-487","0.020965348929166794"
"6","0gwqywch","Action distr","0.644433949163904","iconic-darkness-487","0.0293514896184206"
"6","0gwqywch","Action distr","0.6175000164391679","iconic-darkness-487","0.03773763030767441"
"6","0gwqywch","Action distr","0.614331318471552","iconic-darkness-487","0.046123769134283066"
"6","0gwqywch","Action distr","0.647206559885568","iconic-darkness-487","0.054509907960891724"
"6","0gwqywch","Action distr","0.6424535129341439","iconic-darkness-487","0.06289605051279068"
"6","0gwqywch","Action distr","0.6206687144067838","iconic-darkness-487","0.07128219306468964"
"6","0gwqywch","Action distr","0.626610023096064","iconic-darkness-487","0.079668328166008"
"6","0gwqywch","Action distr","0.6103704460120319","iconic-darkness-487","0.08805446326732635"
"6","0gwqywch","Action distr","0.628986546571776","iconic-darkness-487","0.09644061326980591"
"6","0gwqywch","Action distr","0.632155244539392","iconic-darkness-487","0.10482674837112427"
"6","0gwqywch","Action distr","0.613143056733696","iconic-darkness-487","0.11321288347244263"
"6","0gwqywch","Action distr","0.6186882781770239","iconic-darkness-487","0.12159903347492218"
"6","0gwqywch","Action distr","0.607201748044416","iconic-darkness-487","0.12998516857624054"
"6","0gwqywch","Action distr","0.6103704460120319","iconic-darkness-487","0.1383713036775589"
"6","0gwqywch","Action distr","0.6218569761446399","iconic-darkness-487","0.14675745368003845"
"6","0gwqywch","Action distr","0.6048252245687039","iconic-darkness-487","0.1551435887813568"
"6","0gwqywch","Action distr","0.607201748044416","iconic-darkness-487","0.16352972388267517"
"6","0gwqywch","Action distr","0.61591566745536","iconic-darkness-487","0.17191585898399353"
"6","0gwqywch","Action distr","0.5873973857468159","iconic-darkness-487","0.18030200898647308"
"6","0gwqywch","Action distr","0.6127469694877439","iconic-darkness-487","0.18868814408779144"
"6","0gwqywch","Action distr","0.5822482515494399","iconic-darkness-487","0.197074294090271"
"6","0gwqywch","Action distr","0.600864352109184","iconic-darkness-487","0.20546042919158936"
"6","0gwqywch","Action distr","0.5854169495170559","iconic-darkness-487","0.21384656429290771"
"6","0gwqywch","Action distr","0.5901699964684799","iconic-darkness-487","0.22223269939422607"
"6","0gwqywch","Action distr","0.605221311814656","iconic-darkness-487","0.23061884939670563"
"6","0gwqywch","Action distr","0.5965073924037119","iconic-darkness-487","0.239004984498024"
"6","0gwqywch","Action distr","0.58026781531968","iconic-darkness-487","0.24739113450050354"
"6","0gwqywch","Action distr","0.5723460704006399","iconic-darkness-487","0.2557772696018219"
"6","0gwqywch","Action distr","0.6044291373227519","iconic-darkness-487","0.26416340470314026"
"6","0gwqywch","Action distr","0.579079553581824","iconic-darkness-487","0.2725495398044586"
"6","0gwqywch","Action distr","0.581852164303488","iconic-darkness-487","0.280935674905777"
"6","0gwqywch","Action distr","0.561255627513984","iconic-darkness-487","0.2893218398094177"
"6","0gwqywch","Action distr","0.5565025805625599","iconic-darkness-487","0.2977079749107361"
"6","0gwqywch","Action distr","0.5976956541415679","iconic-darkness-487","0.30609411001205444"
"6","0gwqywch","Action distr","0.5616517147599359","iconic-darkness-487","0.3144802451133728"
"6","0gwqywch","Action distr","0.5584830167923199","iconic-darkness-487","0.32286638021469116"
"6","0gwqywch","Action distr","0.571157808662784","iconic-darkness-487","0.3312525153160095"
"6","0gwqywch","Action distr","0.5263999498702079","iconic-darkness-487","0.3396386504173279"
"6","0gwqywch","Action distr","0.549373010135424","iconic-darkness-487","0.34802481532096863"
"6","0gwqywch","Action distr","0.5513534463651839","iconic-darkness-487","0.356410950422287"
"6","0gwqywch","Action distr","0.5466003994137599","iconic-darkness-487","0.36479708552360535"
"6","0gwqywch","Action distr","0.540263003478528","iconic-darkness-487","0.3731832206249237"
"6","0gwqywch","Action distr","0.565216499973504","iconic-darkness-487","0.38156935572624207"
"6","0gwqywch","Action distr","0.53075690957568","iconic-darkness-487","0.3899555206298828"
"6","0gwqywch","Action distr","0.519270379443072","iconic-darkness-487","0.39834165573120117"
"6","0gwqywch","Action distr","0.5256077753783038","iconic-darkness-487","0.40672779083251953"
"6","0gwqywch","Action distr","0.5054073258347519","iconic-darkness-487","0.4151139259338379"
"6","0gwqywch","Action distr","0.5394708289866239","iconic-darkness-487","0.42350006103515625"
"6","0gwqywch","Action distr","0.5236273391485439","iconic-darkness-487","0.4318861961364746"
"6","0gwqywch","Action distr","0.5093681982942719","iconic-darkness-487","0.44027233123779297"
"6","0gwqywch","Action distr","0.4955051446859519","iconic-darkness-487","0.44865846633911133"
"6","0gwqywch","Action distr","0.5077838493104639","iconic-darkness-487","0.4570446312427521"
"6","0gwqywch","Action distr","0.491544272226432","iconic-darkness-487","0.46543076634407043"
"6","0gwqywch","Action distr","0.482434265569536","iconic-darkness-487","0.4738169014453888"
"6","0gwqywch","Action distr","0.4986738426535679","iconic-darkness-487","0.48220303654670715"
"6","0gwqywch","Action distr","0.472928171666688","iconic-darkness-487","0.4905891716480255"
"6","0gwqywch","Action distr","0.4836225273073919","iconic-darkness-487","0.49897533655166626"
"6","0gwqywch","Action distr","0.46381816500979195","iconic-darkness-487","0.5073614716529846"
"6","0gwqywch","Action distr","0.485602963537152","iconic-darkness-487","0.515747606754303"
"6","0gwqywch","Action distr","0.44401380271219193","iconic-darkness-487","0.5241337418556213"
"6","0gwqywch","Action distr","0.43807249402291193","iconic-darkness-487","0.5325198769569397"
"6","0gwqywch","Action distr","0.45510424559884793","iconic-darkness-487","0.5409060120582581"
"6","0gwqywch","Action distr","0.44955902415551996","iconic-darkness-487","0.5492921471595764"
"6","0gwqywch","Action distr","0.44163727923647994","iconic-darkness-487","0.5576782822608948"
"6","0gwqywch","Action distr","0.40282072913318395","iconic-darkness-487","0.5660644173622131"
"6","0gwqywch","Action distr","0.4131189975279359","iconic-darkness-487","0.5744506120681763"
"6","0gwqywch","Action distr","0.43688423228505596","iconic-darkness-487","0.5828367471694946"
"6","0gwqywch","Action distr","0.41628769549555195","iconic-darkness-487","0.591222882270813"
"6","0gwqywch","Action distr","0.41787204447935994","iconic-darkness-487","0.5996090173721313"
"6","0gwqywch","Action distr","0.40796986333055996","iconic-darkness-487","0.6079951524734497"
"6","0gwqywch","Action distr","0.40440507811699195","iconic-darkness-487","0.6163812875747681"
"6","0gwqywch","Action distr","0.39687942044390395","iconic-darkness-487","0.6247674226760864"
"6","0gwqywch","Action distr","0.40480116536294397","iconic-darkness-487","0.6331535577774048"
"6","0gwqywch","Action distr","0.40282072913318395","iconic-darkness-487","0.6415396928787231"
"6","0gwqywch","Action distr","0.40202855464127996","iconic-darkness-487","0.6499258279800415"
"6","0gwqywch","Action distr","0.38499680306534395","iconic-darkness-487","0.6583119630813599"
"6","0gwqywch","Action distr","0.39212637349248","iconic-darkness-487","0.6666980981826782"
"6","0gwqywch","Action distr","0.37628288365439994","iconic-darkness-487","0.6750842332839966"
"6","0gwqywch","Action distr","0.37034157496511994","iconic-darkness-487","0.6834703683853149"
"6","0gwqywch","Action distr","0.36321200453798397","iconic-darkness-487","0.6918565630912781"
"6","0gwqywch","Action distr","0.365192440767744","iconic-darkness-487","0.7002426981925964"
"6","0gwqywch","Action distr","0.34459590397823997","iconic-darkness-487","0.7086288332939148"
"6","0gwqywch","Action distr","0.33429763558348796","iconic-darkness-487","0.7170149683952332"
"6","0gwqywch","Action distr","0.33984285702681594","iconic-darkness-487","0.7254011034965515"
"6","0gwqywch","Action distr","0.354101997881088","iconic-darkness-487","0.7337872385978699"
"6","0gwqywch","Action distr","0.3319211121077759","iconic-darkness-487","0.7421733736991882"
"6","0gwqywch","Action distr","0.33667415905919995","iconic-darkness-487","0.7505595088005066"
"6","0gwqywch","Action distr","0.317661971253504","iconic-darkness-487","0.758945643901825"
"6","0gwqywch","Action distr","0.299441957939712","iconic-darkness-487","0.7673317790031433"
"6","0gwqywch","Action distr","0.32637589066444794","iconic-darkness-487","0.7757179141044617"
"6","0gwqywch","Action distr","0.295481085480192","iconic-darkness-487","0.7841041088104248"
"6","0gwqywch","Action distr","0.30538326662899196","iconic-darkness-487","0.7924902439117432"
"6","0gwqywch","Action distr","0.274884548690688","iconic-darkness-487","0.8008763790130615"
"6","0gwqywch","Action distr","0.300630219677568","iconic-darkness-487","0.8092625141143799"
"6","0gwqywch","Action distr","0.2998380451856639","iconic-darkness-487","0.8176486492156982"
"6","0gwqywch","Action distr","0.28835151505305595","iconic-darkness-487","0.8260347843170166"
"6","0gwqywch","Action distr","0.28835151505305595","iconic-darkness-487","0.834420919418335"
"6","0gwqywch","Action distr","0.28637107882329593","iconic-darkness-487","0.8428070545196533"
"6","0gwqywch","Action distr","0.255872360884992","iconic-darkness-487","0.8511931896209717"
"6","0gwqywch","Action distr","0.257852797114752","iconic-darkness-487","0.85957932472229"
"6","0gwqywch","Action distr","0.272904112460928","iconic-darkness-487","0.8679654598236084"
"6","0gwqywch","Action distr","0.26537845478784","iconic-darkness-487","0.8763515949249268"
"6","0gwqywch","Action distr","0.24597017973619195","iconic-darkness-487","0.8847377300262451"
"6","0gwqywch","Action distr","0.23527582409548795","iconic-darkness-487","0.8931238651275635"
"6","0gwqywch","Action distr","0.25666453537689593","iconic-darkness-487","0.9015100598335266"
"6","0gwqywch","Action distr","0.24676235422809598","iconic-darkness-487","0.909896194934845"
"6","0gwqywch","Action distr","0.23250321337382399","iconic-darkness-487","0.9182823300361633"
"6","0gwqywch","Action distr","0.236464085833344","iconic-darkness-487","0.9266684651374817"
"6","0gwqywch","Action distr","0.22576973019263996","iconic-darkness-487","0.9350546002388"
"6","0gwqywch","Action distr","0.20953015310860798","iconic-darkness-487","0.9434407353401184"
"6","0gwqywch","Action distr","0.24082104553881598","iconic-darkness-487","0.9518268704414368"
"6","0gwqywch","Action distr","0.21309493832217596","iconic-darkness-487","0.9602130055427551"
"6","0gwqywch","Action distr","0.20873797861670398","iconic-darkness-487","0.9685991406440735"
"6","0gwqywch","Action distr","0.19725144848409598","iconic-darkness-487","0.9769852757453918"
"6","0gwqywch","Action distr","0.194874925008384","iconic-darkness-487","0.9853714108467102"
"6","0gwqywch","Action distr","0.17744708618649596","iconic-darkness-487","0.9937576055526733"
"6","0gwqywch","Action distr","0.19289448877862397","iconic-darkness-487","1.0021437406539917"
"6","0gwqywch","Action distr","0.18299230762982396","iconic-darkness-487","1.01052987575531"
"6","0gwqywch","Action distr","0.18140795864601597","iconic-darkness-487","1.0189160108566284"
"6","0gwqywch","Action distr","0.158830985626752","iconic-darkness-487","1.0273021459579468"
"6","0gwqywch","Action distr","0.16596055605388796","iconic-darkness-487","1.0356882810592651"
"6","0gwqywch","Action distr","0.162791858086272","iconic-darkness-487","1.0440744161605835"
"6","0gwqywch","Action distr","0.15051315346176","iconic-darkness-487","1.0524605512619019"
"6","0gwqywch","Action distr","0.15447402592127998","iconic-darkness-487","1.0608466863632202"
"6","0gwqywch","Action distr","0.15368185142937596","iconic-darkness-487","1.0692328214645386"
"6","0gwqywch","Action distr","0.158830985626752","iconic-darkness-487","1.077618956565857"
"6","0gwqywch","Action distr","0.15051315346176","iconic-darkness-487","1.0860050916671753"
"6","0gwqywch","Action distr","0.12674791870464","iconic-darkness-487","1.0943912267684937"
"6","0gwqywch","Action distr","0.12476748247487998","iconic-darkness-487","1.102777361869812"
"6","0gwqywch","Action distr","0.12397530798297599","iconic-darkness-487","1.1111634969711304"
"6","0gwqywch","Action distr","0.135461838115584","iconic-darkness-487","1.1195496320724487"
"6","0gwqywch","Action distr","0.12397530798297599","iconic-darkness-487","1.127935767173767"
"6","0gwqywch","Action distr","0.12635183145868797","iconic-darkness-487","1.1363219022750854"
"6","0gwqywch","Action distr","0.12912444218035196","iconic-darkness-487","1.1447080373764038"
"6","0gwqywch","Action distr","0.11526138857203198","iconic-darkness-487","1.1530942916870117"
"6","0gwqywch","Action distr","0.12397530798297599","iconic-darkness-487","1.16148042678833"
"6","0gwqywch","Action distr","0.12159878450726398","iconic-darkness-487","1.1698665618896484"
"6","0gwqywch","Action distr","0.10100224771775998","iconic-darkness-487","1.1782526969909668"
"6","0gwqywch","Action distr","0.10337877119347198","iconic-darkness-487","1.1866388320922852"
"6","0gwqywch","Action distr","0.10456703293132799","iconic-darkness-487","1.1950249671936035"
"6","0gwqywch","Action distr","0.097437462504192","iconic-darkness-487","1.2034111022949219"
"6","0gwqywch","Action distr","0.08872354309324798","iconic-darkness-487","1.2117972373962402"
"6","0gwqywch","Action distr","0.08357440889587199","iconic-darkness-487","1.2201833724975586"
"6","0gwqywch","Action distr","0.09426876453657598","iconic-darkness-487","1.228569507598877"
"6","0gwqywch","Action distr","0.09070397932300799","iconic-darkness-487","1.2369556427001953"
"6","0gwqywch","Action distr","0.07644483846873598","iconic-darkness-487","1.2453417778015137"
"6","0gwqywch","Action distr","0.08159397266611199","iconic-darkness-487","1.253727912902832"
"6","0gwqywch","Action distr","0.082386147158016","iconic-darkness-487","1.2621140480041504"
"6","0gwqywch","Action distr","0.06575048282803199","iconic-darkness-487","1.2705001831054688"
"6","0gwqywch","Action distr","0.06337395935232","iconic-darkness-487","1.278886318206787"
"6","0gwqywch","Action distr","0.074860489484928","iconic-darkness-487","1.2872724533081055"
"6","0gwqywch","Action distr","0.062185697614464","iconic-darkness-487","1.2956585884094238"
"6","0gwqywch","Action distr","0.062185697614464","iconic-darkness-487","1.3040447235107422"
"6","0gwqywch","Action distr","0.06614657007398399","iconic-darkness-487","1.3124308586120605"
"6","0gwqywch","Action distr","0.05069916748185599","iconic-darkness-487","1.320816993713379"
"6","0gwqywch","Action distr","0.05901699964684799","iconic-darkness-487","1.3292031288146973"
"6","0gwqywch","Action distr","0.051095254727807994","iconic-darkness-487","1.3375892639160156"
"6","0gwqywch","Action distr","0.051095254727807994","iconic-darkness-487","1.345975399017334"
"6","0gwqywch","Action distr","0.045946120530432","iconic-darkness-487","1.3543615341186523"
"6","0gwqywch","Action distr","0.041985248070911994","iconic-darkness-487","1.3627476692199707"
"6","0gwqywch","Action distr","0.03842046285734399","iconic-darkness-487","1.3711339235305786"
"6","0gwqywch","Action distr","0.042381335316864","iconic-darkness-487","1.379520058631897"
"6","0gwqywch","Action distr","0.040004811841151997","iconic-darkness-487","1.3879061937332153"
"6","0gwqywch","Action distr","0.03327132865996799","iconic-darkness-487","1.3962923288345337"
"6","0gwqywch","Action distr","0.035647852135679996","iconic-darkness-487","1.404678463935852"
"6","0gwqywch","Action distr","0.03921263734924799","iconic-darkness-487","1.4130645990371704"
"6","0gwqywch","Action distr","0.03366741590591999","iconic-darkness-487","1.4214507341384888"
"6","0gwqywch","Action distr","0.034459590397823994","iconic-darkness-487","1.4298368692398071"
"6","0gwqywch","Action distr","0.027330019970688","iconic-darkness-487","1.4382230043411255"
"6","0gwqywch","Action distr","0.03366741590591999","iconic-darkness-487","1.4466091394424438"
"6","0gwqywch","Action distr","0.027726107216639994","iconic-darkness-487","1.4549952745437622"
"6","0gwqywch","Action distr","0.024161322003071996","iconic-darkness-487","1.4633814096450806"
"6","0gwqywch","Action distr","0.025349583740927994","iconic-darkness-487","1.471767544746399"
"6","0gwqywch","Action distr","0.02178479852736","iconic-darkness-487","1.4801536798477173"
"6","0gwqywch","Action distr","0.024161322003071996","iconic-darkness-487","1.4885398149490356"
"6","0gwqywch","Action distr","0.02178479852736","iconic-darkness-487","1.496925950050354"
"6","0gwqywch","Action distr","0.019804362297599996","iconic-darkness-487","1.5053120851516724"
"6","0gwqywch","Action distr","0.014259140854271999","iconic-darkness-487","1.5136982202529907"
"6","0gwqywch","Action distr","0.011486530132608","iconic-darkness-487","1.522084355354309"
"6","0gwqywch","Action distr","0.01584348983808","iconic-darkness-487","1.5304704904556274"
"6","0gwqywch","Action distr","0.013466966362367999","iconic-darkness-487","1.5388566255569458"
"6","0gwqywch","Action distr","0.015051315346175998","iconic-darkness-487","1.5472427606582642"
"6","0gwqywch","Action distr","0.016635664329983996","iconic-darkness-487","1.5556288957595825"
"6","0gwqywch","Action distr","0.010694355640704","iconic-darkness-487","1.5640150308609009"
"6","0gwqywch","Action distr","0.010694355640704","iconic-darkness-487","1.5724012851715088"
"6","0gwqywch","Action distr","0.012278704624511999","iconic-darkness-487","1.5807874202728271"
"6","0gwqywch","Action distr","0.010298268394752","iconic-darkness-487","1.5891735553741455"
"6","0gwqywch","Action distr","0.010694355640704","iconic-darkness-487","1.5975596904754639"
"6","0gwqywch","Action distr","0.007129570427135999","iconic-darkness-487","1.6059458255767822"
"6","0gwqywch","Action distr","0.004753046951423999","iconic-darkness-487","1.6143319606781006"
"6","0gwqywch","Action distr","0.006733483181183999","iconic-darkness-487","1.622718095779419"
"6","0gwqywch","Action distr","0.004356959705471999","iconic-darkness-487","1.6311042308807373"
"6","0gwqywch","Action distr","0.004753046951423999","iconic-darkness-487","1.6394903659820557"
"6","0gwqywch","Action distr","0.00396087245952","iconic-darkness-487","1.647876501083374"
"6","0gwqywch","Action distr","0.00396087245952","iconic-darkness-487","1.6562626361846924"
"6","0gwqywch","Action distr","0.0027726107216639994","iconic-darkness-487","1.6646487712860107"
"6","0gwqywch","Action distr","0.005545221443327999","iconic-darkness-487","1.673034906387329"
"6","0gwqywch","Action distr","0.0027726107216639994","iconic-darkness-487","1.6814210414886475"
"6","0gwqywch","Action distr","0.004753046951423999","iconic-darkness-487","1.6898071765899658"
"6","0gwqywch","Action distr","0.0035647852135679997","iconic-darkness-487","1.6981933116912842"
"6","0gwqywch","Action distr","0.0031686979676159993","iconic-darkness-487","1.7065794467926025"
"6","0gwqywch","Action distr","0.0023765234757119995","iconic-darkness-487","1.714965581893921"
"6","0gwqywch","Action distr","0.0007921744919039998","iconic-darkness-487","1.7233517169952393"
"6","0gwqywch","Action distr","0.00198043622976","iconic-darkness-487","1.7317378520965576"
"6","0gwqywch","Action distr","0.00198043622976","iconic-darkness-487","1.740123987197876"
"6","0gwqywch","Action distr","0.0035647852135679997","iconic-darkness-487","1.7485101222991943"
"6","0gwqywch","Action distr","0.0023765234757119995","iconic-darkness-487","1.7568962574005127"
"6","0gwqywch","Action distr","0.0015843489838079997","iconic-darkness-487","1.765282392501831"
"6","0gwqywch","Action distr","0.0007921744919039998","iconic-darkness-487","1.7736685276031494"
"6","0gwqywch","Action distr","0.0023765234757119995","iconic-darkness-487","1.7820546627044678"
"6","0gwqywch","Action distr","0.0003960872459519999","iconic-darkness-487","1.7904409170150757"
"6","0gwqywch","Action distr","0.009110006656896","iconic-darkness-487","1.798827052116394"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.8072131872177124"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.8155993223190308"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.8239854574203491"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.8323715925216675"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.8407577276229858"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.8491438627243042"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.8575299978256226"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.865916132926941"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.8743022680282593"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.8826884031295776"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.891074538230896"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.8994606733322144"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.9078468084335327"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.916232943534851"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.9246190786361694"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.9330052137374878"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.9413913488388062"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.9497774839401245"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.9581636190414429"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.9665497541427612"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.9749358892440796"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.983322024345398"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.9917082786560059"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.000094413757324"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.0084805488586426"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.016866683959961"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.0252528190612793"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.0336389541625977"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.042025089263916"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.0504112243652344"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.0587973594665527"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.067183494567871"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.0755696296691895"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.083955764770508"
"6","0gwqywch","Action distr","0","iconic-darkness-487","2.092341899871826"
"6","0gwqywch","Policy distr","0.0014929728349670768","iconic-darkness-487","-2.092341899871826"
"6","0gwqywch","Policy distr","0.0015676429029554129","iconic-darkness-487","-2.083955764770508"
"6","0gwqywch","Policy distr","0.0016457255696877837","iconic-darkness-487","-2.0755696296691895"
"6","0gwqywch","Policy distr","0.0017273575067520142","iconic-darkness-487","-2.067183494567871"
"6","0gwqywch","Policy distr","0.001812684815376997","iconic-darkness-487","-2.0587973594665527"
"6","0gwqywch","Policy distr","0.001901853596791625","iconic-darkness-487","-2.0504112243652344"
"6","0gwqywch","Policy distr","0.00199501751922071","iconic-darkness-487","-2.042025089263916"
"6","0gwqywch","Policy distr","0.002092335605993867","iconic-darkness-487","-2.0336389541625977"
"6","0gwqywch","Policy distr","0.0021939713042229414","iconic-darkness-487","-2.0252528190612793"
"6","0gwqywch","Policy distr","0.0023000913206487894","iconic-darkness-487","-2.016866683959961"
"6","0gwqywch","Policy distr","0.0024108723737299442","iconic-darkness-487","-2.0084805488586426"
"6","0gwqywch","Policy distr","0.002526494674384594","iconic-darkness-487","-2.000094413757324"
"6","0gwqywch","Policy distr","0.0026471426244825125","iconic-darkness-487","-1.9917082786560059"
"6","0gwqywch","Policy distr","0.0027730099391192198","iconic-darkness-487","-1.983322024345398"
"6","0gwqywch","Policy distr","0.002904291031882167","iconic-darkness-487","-1.9749358892440796"
"6","0gwqywch","Policy distr","0.0030411917250603437","iconic-darkness-487","-1.9665497541427612"
"6","0gwqywch","Policy distr","0.003183921566233039","iconic-darkness-487","-1.9581636190414429"
"6","0gwqywch","Policy distr","0.0033326945267617702","iconic-darkness-487","-1.9497774839401245"
"6","0gwqywch","Policy distr","0.003487737849354744","iconic-darkness-487","-1.9413913488388062"
"6","0gwqywch","Policy distr","0.00364927900955081","iconic-darkness-487","-1.9330052137374878"
"6","0gwqywch","Policy distr","0.0038175517693161964","iconic-darkness-487","-1.9246190786361694"
"6","0gwqywch","Policy distr","0.003992802929133177","iconic-darkness-487","-1.916232943534851"
"6","0gwqywch","Policy distr","0.004175278823822737","iconic-darkness-487","-1.9078468084335327"
"6","0gwqywch","Policy distr","0.004365239292383194","iconic-darkness-487","-1.8994606733322144"
"6","0gwqywch","Policy distr","0.004562949296087027","iconic-darkness-487","-1.891074538230896"
"6","0gwqywch","Policy distr","0.004768677055835724","iconic-darkness-487","-1.8826884031295776"
"6","0gwqywch","Policy distr","0.004982704762369394","iconic-darkness-487","-1.8743022680282593"
"6","0gwqywch","Policy distr","0.005205319728702307","iconic-darkness-487","-1.865916132926941"
"6","0gwqywch","Policy distr","0.0054368129931390285","iconic-darkness-487","-1.8575299978256226"
"6","0gwqywch","Policy distr","0.005677488166838884","iconic-darkness-487","-1.8491438627243042"
"6","0gwqywch","Policy distr","0.005927655845880508","iconic-darkness-487","-1.8407577276229858"
"6","0gwqywch","Policy distr","0.006187634076923132","iconic-darkness-487","-1.8323715925216675"
"6","0gwqywch","Policy distr","0.006457751616835594","iconic-darkness-487","-1.8239854574203491"
"6","0gwqywch","Policy distr","0.006738337688148022","iconic-darkness-487","-1.8155993223190308"
"6","0gwqywch","Policy distr","0.007029733154922724","iconic-darkness-487","-1.8072131872177124"
"6","0gwqywch","Policy distr","0.007332295645028353","iconic-darkness-487","-1.798827052116394"
"6","0gwqywch","Policy distr","0.007646382786333561","iconic-darkness-487","-1.7904409170150757"
"6","0gwqywch","Policy distr","0.007972365245223045","iconic-darkness-487","-1.7820546627044678"
"6","0gwqywch","Policy distr","0.008310612291097641","iconic-darkness-487","-1.7736685276031494"
"6","0gwqywch","Policy distr","0.008661512285470963","iconic-darkness-487","-1.765282392501831"
"6","0gwqywch","Policy distr","0.009025461040437222","iconic-darkness-487","-1.7568962574005127"
"6","0gwqywch","Policy distr","0.009402853436768055","iconic-darkness-487","-1.7485101222991943"
"6","0gwqywch","Policy distr","0.009794110432267189","iconic-darkness-487","-1.740123987197876"
"6","0gwqywch","Policy distr","0.010199650190770626","iconic-darkness-487","-1.7317378520965576"
"6","0gwqywch","Policy distr","0.010619895532727242","iconic-darkness-487","-1.7233517169952393"
"6","0gwqywch","Policy distr","0.011055288836359978","iconic-darkness-487","-1.714965581893921"
"6","0gwqywch","Policy distr","0.011506280861794949","iconic-darkness-487","-1.7065794467926025"
"6","0gwqywch","Policy distr","0.011973321437835693","iconic-darkness-487","-1.6981933116912842"
"6","0gwqywch","Policy distr","0.012456880882382393","iconic-darkness-487","-1.6898071765899658"
"6","0gwqywch","Policy distr","0.012957424856722355","iconic-darkness-487","-1.6814210414886475"
"6","0gwqywch","Policy distr","0.013475445099174976","iconic-darkness-487","-1.673034906387329"
"6","0gwqywch","Policy distr","0.014011425897479057","iconic-darkness-487","-1.6646487712860107"
"6","0gwqywch","Policy distr","0.014565868303179741","iconic-darkness-487","-1.6562626361846924"
"6","0gwqywch","Policy distr","0.015139282681047916","iconic-darkness-487","-1.647876501083374"
"6","0gwqywch","Policy distr","0.015732191503047943","iconic-darkness-487","-1.6394903659820557"
"6","0gwqywch","Policy distr","0.016345111653208733","iconic-darkness-487","-1.6311042308807373"
"6","0gwqywch","Policy distr","0.016978587955236435","iconic-darkness-487","-1.622718095779419"
"6","0gwqywch","Policy distr","0.01763315685093403","iconic-darkness-487","-1.6143319606781006"
"6","0gwqywch","Policy distr","0.018309369683265686","iconic-darkness-487","-1.6059458255767822"
"6","0gwqywch","Policy distr","0.019007788971066475","iconic-darkness-487","-1.5975596904754639"
"6","0gwqywch","Policy distr","0.01972898468375206","iconic-darkness-487","-1.5891735553741455"
"6","0gwqywch","Policy distr","0.020473528653383255","iconic-darkness-487","-1.5807874202728271"
"6","0gwqywch","Policy distr","0.021242013201117516","iconic-darkness-487","-1.5724012851715088"
"6","0gwqywch","Policy distr","0.022035032510757446","iconic-darkness-487","-1.5640150308609009"
"6","0gwqywch","Policy distr","0.02285316027700901","iconic-darkness-487","-1.5556288957595825"
"6","0gwqywch","Policy distr","0.0236970204859972","iconic-darkness-487","-1.5472427606582642"
"6","0gwqywch","Policy distr","0.02456722967326641","iconic-darkness-487","-1.5388566255569458"
"6","0gwqywch","Policy distr","0.025464395061135292","iconic-darkness-487","-1.5304704904556274"
"6","0gwqywch","Policy distr","0.026389162987470627","iconic-darkness-487","-1.522084355354309"
"6","0gwqywch","Policy distr","0.027342142537236214","iconic-darkness-487","-1.5136982202529907"
"6","0gwqywch","Policy distr","0.028323987498879433","iconic-darkness-487","-1.5053120851516724"
"6","0gwqywch","Policy distr","0.029335351660847664","iconic-darkness-487","-1.496925950050354"
"6","0gwqywch","Policy distr","0.030376864597201347","iconic-darkness-487","-1.4885398149490356"
"6","0gwqywch","Policy distr","0.03144918009638786","iconic-darkness-487","-1.4801536798477173"
"6","0gwqywch","Policy distr","0.03255297988653183","iconic-darkness-487","-1.471767544746399"
"6","0gwqywch","Policy distr","0.033688925206661224","iconic-darkness-487","-1.4633814096450806"
"6","0gwqywch","Policy distr","0.03485765680670738","iconic-darkness-487","-1.4549952745437622"
"6","0gwqywch","Policy distr","0.03605988994240761","iconic-darkness-487","-1.4466091394424438"
"6","0gwqywch","Policy distr","0.03729625791311264","iconic-darkness-487","-1.4382230043411255"
"6","0gwqywch","Policy distr","0.038567472249269485","iconic-darkness-487","-1.4298368692398071"
"6","0gwqywch","Policy distr","0.039874184876680374","iconic-darkness-487","-1.4214507341384888"
"6","0gwqywch","Policy distr","0.04121709614992142","iconic-darkness-487","-1.4130645990371704"
"6","0gwqywch","Policy distr","0.04259687662124634","iconic-darkness-487","-1.404678463935852"
"6","0gwqywch","Policy distr","0.04401423782110214","iconic-darkness-487","-1.3962923288345337"
"6","0gwqywch","Policy distr","0.04546983540058136","iconic-darkness-487","-1.3879061937332153"
"6","0gwqywch","Policy distr","0.046964358538389206","iconic-darkness-487","-1.379520058631897"
"6","0gwqywch","Policy distr","0.04849850386381149","iconic-darkness-487","-1.3711339235305786"
"6","0gwqywch","Policy distr","0.05007298290729523","iconic-darkness-487","-1.3627476692199707"
"6","0gwqywch","Policy distr","0.05168840289115906","iconic-darkness-487","-1.3543615341186523"
"6","0gwqywch","Policy distr","0.053345486521720886","iconic-darkness-487","-1.345975399017334"
"6","0gwqywch","Policy distr","0.05504491552710533","iconic-darkness-487","-1.3375892639160156"
"6","0gwqywch","Policy distr","0.056787338107824326","iconic-darkness-487","-1.3292031288146973"
"6","0gwqywch","Policy distr","0.05857343599200249","iconic-darkness-487","-1.320816993713379"
"6","0gwqywch","Policy distr","0.06040387228131294","iconic-darkness-487","-1.3124308586120605"
"6","0gwqywch","Policy distr","0.06227931007742882","iconic-darkness-487","-1.3040447235107422"
"6","0gwqywch","Policy distr","0.06420039385557175","iconic-darkness-487","-1.2956585884094238"
"6","0gwqywch","Policy distr","0.06616774946451187","iconic-darkness-487","-1.2872724533081055"
"6","0gwqywch","Policy distr","0.06818203628063202","iconic-darkness-487","-1.278886318206787"
"6","0gwqywch","Policy distr","0.07024388760328293","iconic-darkness-487","-1.2705001831054688"
"6","0gwqywch","Policy distr","0.07235388457775116","iconic-darkness-487","-1.2621140480041504"
"6","0gwqywch","Policy distr","0.07451266795396805","iconic-darkness-487","-1.253727912902832"
"6","0gwqywch","Policy distr","0.07672082632780075","iconic-darkness-487","-1.2453417778015137"
"6","0gwqywch","Policy distr","0.07897894084453583","iconic-darkness-487","-1.2369556427001953"
"6","0gwqywch","Policy distr","0.08128757774829865","iconic-darkness-487","-1.228569507598877"
"6","0gwqywch","Policy distr","0.08364729583263397","iconic-darkness-487","-1.2201833724975586"
"6","0gwqywch","Policy distr","0.08605865389108658","iconic-darkness-487","-1.2117972373962402"
"6","0gwqywch","Policy distr","0.08852217346429825","iconic-darkness-487","-1.2034111022949219"
"6","0gwqywch","Policy distr","0.09103835374116898","iconic-darkness-487","-1.1950249671936035"
"6","0gwqywch","Policy distr","0.09360774606466293","iconic-darkness-487","-1.1866388320922852"
"6","0gwqywch","Policy distr","0.09623076766729355","iconic-darkness-487","-1.1782526969909668"
"6","0gwqywch","Policy distr","0.09890790283679962","iconic-darkness-487","-1.1698665618896484"
"6","0gwqywch","Policy distr","0.10163958370685577","iconic-darkness-487","-1.16148042678833"
"6","0gwqywch","Policy distr","0.10442624986171722","iconic-darkness-487","-1.1530942916870117"
"6","0gwqywch","Policy distr","0.1072683185338974","iconic-darkness-487","-1.1447080373764038"
"6","0gwqywch","Policy distr","0.11016611754894257","iconic-darkness-487","-1.1363219022750854"
"6","0gwqywch","Policy distr","0.11312001943588257","iconic-darkness-487","-1.127935767173767"
"6","0gwqywch","Policy distr","0.11613035202026367","iconic-darkness-487","-1.1195496320724487"
"6","0gwqywch","Policy distr","0.11919742822647095","iconic-darkness-487","-1.1111634969711304"
"6","0gwqywch","Policy distr","0.12232156097888947","iconic-darkness-487","-1.102777361869812"
"6","0gwqywch","Policy distr","0.12550294399261475","iconic-darkness-487","-1.0943912267684937"
"6","0gwqywch","Policy distr","0.12874187529087067","iconic-darkness-487","-1.0860050916671753"
"6","0gwqywch","Policy distr","0.13203845918178558","iconic-darkness-487","-1.077618956565857"
"6","0gwqywch","Policy distr","0.1353929489850998","iconic-darkness-487","-1.0692328214645386"
"6","0gwqywch","Policy distr","0.13880544900894165","iconic-darkness-487","-1.0608466863632202"
"6","0gwqywch","Policy distr","0.1422760784626007","iconic-darkness-487","-1.0524605512619019"
"6","0gwqywch","Policy distr","0.14580486714839935","iconic-darkness-487","-1.0440744161605835"
"6","0gwqywch","Policy distr","0.14939191937446594","iconic-darkness-487","-1.0356882810592651"
"6","0gwqywch","Policy distr","0.1530372053384781","iconic-darkness-487","-1.0273021459579468"
"6","0gwqywch","Policy distr","0.15674073994159698","iconic-darkness-487","-1.0189160108566284"
"6","0gwqywch","Policy distr","0.16050246357917786","iconic-darkness-487","-1.01052987575531"
"6","0gwqywch","Policy distr","0.16432218253612518","iconic-darkness-487","-1.0021437406539917"
"6","0gwqywch","Policy distr","0.16819991171360016","iconic-darkness-487","-0.9937576055526733"
"6","0gwqywch","Policy distr","0.1721353977918625","iconic-darkness-487","-0.9853714108467102"
"6","0gwqywch","Policy distr","0.17612837255001068","iconic-darkness-487","-0.9769852757453918"
"6","0gwqywch","Policy distr","0.180178701877594","iconic-darkness-487","-0.9685991406440735"
"6","0gwqywch","Policy distr","0.18428605794906616","iconic-darkness-487","-0.9602130055427551"
"6","0gwqywch","Policy distr","0.18845009803771973","iconic-darkness-487","-0.9518268704414368"
"6","0gwqywch","Policy distr","0.19267047941684723","iconic-darkness-487","-0.9434407353401184"
"6","0gwqywch","Policy distr","0.19694672524929047","iconic-darkness-487","-0.9350546002388"
"6","0gwqywch","Policy distr","0.201278418302536","iconic-darkness-487","-0.9266684651374817"
"6","0gwqywch","Policy distr","0.20566508173942566","iconic-darkness-487","-0.9182823300361633"
"6","0gwqywch","Policy distr","0.21010620892047882","iconic-darkness-487","-0.909896194934845"
"6","0gwqywch","Policy distr","0.21460114419460297","iconic-darkness-487","-0.9015100598335266"
"6","0gwqywch","Policy distr","0.21914933621883392","iconic-darkness-487","-0.8931238651275635"
"6","0gwqywch","Policy distr","0.22374998033046722","iconic-darkness-487","-0.8847377300262451"
"6","0gwqywch","Policy distr","0.2284024953842163","iconic-darkness-487","-0.8763515949249268"
"6","0gwqywch","Policy distr","0.23310598731040955","iconic-darkness-487","-0.8679654598236084"
"6","0gwqywch","Policy distr","0.23785972595214844","iconic-darkness-487","-0.85957932472229"
"6","0gwqywch","Policy distr","0.24266287684440613","iconic-darkness-487","-0.8511931896209717"
"6","0gwqywch","Policy distr","0.2475145161151886","iconic-darkness-487","-0.8428070545196533"
"6","0gwqywch","Policy distr","0.25241366028785706","iconic-darkness-487","-0.834420919418335"
"6","0gwqywch","Policy distr","0.2573593258857727","iconic-darkness-487","-0.8260347843170166"
"6","0gwqywch","Policy distr","0.2623504400253296","iconic-darkness-487","-0.8176486492156982"
"6","0gwqywch","Policy distr","0.26738595962524414","iconic-darkness-487","-0.8092625141143799"
"6","0gwqywch","Policy distr","0.27246472239494324","iconic-darkness-487","-0.8008763790130615"
"6","0gwqywch","Policy distr","0.27758556604385376","iconic-darkness-487","-0.7924902439117432"
"6","0gwqywch","Policy distr","0.28274720907211304","iconic-darkness-487","-0.7841041088104248"
"6","0gwqywch","Policy distr","0.2879483997821808","iconic-darkness-487","-0.7757179141044617"
"6","0gwqywch","Policy distr","0.29318779706954956","iconic-darkness-487","-0.7673317790031433"
"6","0gwqywch","Policy distr","0.29846400022506714","iconic-darkness-487","-0.758945643901825"
"6","0gwqywch","Policy distr","0.3037755787372589","iconic-darkness-487","-0.7505595088005066"
"6","0gwqywch","Policy distr","0.30912116169929504","iconic-darkness-487","-0.7421733736991882"
"6","0gwqywch","Policy distr","0.3144991099834442","iconic-darkness-487","-0.7337872385978699"
"6","0gwqywch","Policy distr","0.31990793347358704","iconic-darkness-487","-0.7254011034965515"
"6","0gwqywch","Policy distr","0.3253459930419922","iconic-darkness-487","-0.7170149683952332"
"6","0gwqywch","Policy distr","0.33081164956092834","iconic-darkness-487","-0.7086288332939148"
"6","0gwqywch","Policy distr","0.3363032341003418","iconic-darkness-487","-0.7002426981925964"
"6","0gwqywch","Policy distr","0.3418189585208893","iconic-darkness-487","-0.6918565630912781"
"6","0gwqywch","Policy distr","0.3473570942878723","iconic-darkness-487","-0.6834703683853149"
"6","0gwqywch","Policy distr","0.3529157340526581","iconic-darkness-487","-0.6750842332839966"
"6","0gwqywch","Policy distr","0.35849305987358093","iconic-darkness-487","-0.6666980981826782"
"6","0gwqywch","Policy distr","0.36408713459968567","iconic-darkness-487","-0.6583119630813599"
"6","0gwqywch","Policy distr","0.36969611048698425","iconic-darkness-487","-0.6499258279800415"
"6","0gwqywch","Policy distr","0.37531790137290955","iconic-darkness-487","-0.6415396928787231"
"6","0gwqywch","Policy distr","0.380950391292572","iconic-darkness-487","-0.6331535577774048"
"6","0gwqywch","Policy distr","0.38659173250198364","iconic-darkness-487","-0.6247674226760864"
"6","0gwqywch","Policy distr","0.3922397494316101","iconic-darkness-487","-0.6163812875747681"
"6","0gwqywch","Policy distr","0.3978922665119171","iconic-darkness-487","-0.6079951524734497"
"6","0gwqywch","Policy distr","0.40354710817337036","iconic-darkness-487","-0.5996090173721313"
"6","0gwqywch","Policy distr","0.40920209884643555","iconic-darkness-487","-0.591222882270813"
"6","0gwqywch","Policy distr","0.41485509276390076","iconic-darkness-487","-0.5828367471694946"
"6","0gwqywch","Policy distr","0.4205036759376526","iconic-darkness-487","-0.5744506120681763"
"6","0gwqywch","Policy distr","0.4261457026004791","iconic-darkness-487","-0.5660644173622131"
"6","0gwqywch","Policy distr","0.4317787289619446","iconic-darkness-487","-0.5576782822608948"
"6","0gwqywch","Policy distr","0.4374005198478699","iconic-darkness-487","-0.5492921471595764"
"6","0gwqywch","Policy distr","0.4430086612701416","iconic-darkness-487","-0.5409060120582581"
"6","0gwqywch","Policy distr","0.44860073924064636","iconic-darkness-487","-0.5325198769569397"
"6","0gwqywch","Policy distr","0.45417433977127075","iconic-darkness-487","-0.5241337418556213"
"6","0gwqywch","Policy distr","0.4597271680831909","iconic-darkness-487","-0.515747606754303"
"6","0gwqywch","Policy distr","0.4652566909790039","iconic-darkness-487","-0.5073614716529846"
"6","0gwqywch","Policy distr","0.47076040506362915","iconic-darkness-487","-0.49897533655166626"
"6","0gwqywch","Policy distr","0.47623583674430847","iconic-darkness-487","-0.4905891716480255"
"6","0gwqywch","Policy distr","0.48168057203292847","iconic-darkness-487","-0.48220303654670715"
"6","0gwqywch","Policy distr","0.4870920777320862","iconic-darkness-487","-0.4738169014453888"
"6","0gwqywch","Policy distr","0.49246785044670105","iconic-darkness-487","-0.46543076634407043"
"6","0gwqywch","Policy distr","0.4978053569793701","iconic-darkness-487","-0.4570446312427521"
"6","0gwqywch","Policy distr","0.5031021237373352","iconic-darkness-487","-0.44865846633911133"
"6","0gwqywch","Policy distr","0.5083556175231934","iconic-darkness-487","-0.44027233123779297"
"6","0gwqywch","Policy distr","0.5135632753372192","iconic-darkness-487","-0.4318861961364746"
"6","0gwqywch","Policy distr","0.518722653388977","iconic-darkness-487","-0.42350006103515625"
"6","0gwqywch","Policy distr","0.5238310694694519","iconic-darkness-487","-0.4151139259338379"
"6","0gwqywch","Policy distr","0.5288861989974976","iconic-darkness-487","-0.40672779083251953"
"6","0gwqywch","Policy distr","0.5338854193687439","iconic-darkness-487","-0.39834165573120117"
"6","0gwqywch","Policy distr","0.5388262867927551","iconic-darkness-487","-0.3899555206298828"
"6","0gwqywch","Policy distr","0.5437062978744507","iconic-darkness-487","-0.38156935572624207"
"6","0gwqywch","Policy distr","0.54852294921875","iconic-darkness-487","-0.3731832206249237"
"6","0gwqywch","Policy distr","0.5532739162445068","iconic-darkness-487","-0.36479708552360535"
"6","0gwqywch","Policy distr","0.5579566359519958","iconic-darkness-487","-0.356410950422287"
"6","0gwqywch","Policy distr","0.5625686645507812","iconic-darkness-487","-0.34802481532096863"
"6","0gwqywch","Policy distr","0.5671077370643616","iconic-darkness-487","-0.3396386504173279"
"6","0gwqywch","Policy distr","0.5715712904930115","iconic-darkness-487","-0.3312525153160095"
"6","0gwqywch","Policy distr","0.575957179069519","iconic-darkness-487","-0.32286638021469116"
"6","0gwqywch","Policy distr","0.5802628397941589","iconic-darkness-487","-0.3144802451133728"
"6","0gwqywch","Policy distr","0.5844862461090088","iconic-darkness-487","-0.30609411001205444"
"6","0gwqywch","Policy distr","0.5886249542236328","iconic-darkness-487","-0.2977079749107361"
"6","0gwqywch","Policy distr","0.5926768183708191","iconic-darkness-487","-0.2893218398094177"
"6","0gwqywch","Policy distr","0.5966396331787109","iconic-darkness-487","-0.280935674905777"
"6","0gwqywch","Policy distr","0.6005111932754517","iconic-darkness-487","-0.2725495398044586"
"6","0gwqywch","Policy distr","0.6042894124984741","iconic-darkness-487","-0.26416340470314026"
"6","0gwqywch","Policy distr","0.6079722046852112","iconic-darkness-487","-0.2557772696018219"
"6","0gwqywch","Policy distr","0.61155766248703","iconic-darkness-487","-0.24739113450050354"
"6","0gwqywch","Policy distr","0.6150436997413635","iconic-darkness-487","-0.239004984498024"
"6","0gwqywch","Policy distr","0.6184282898902893","iconic-darkness-487","-0.23061884939670563"
"6","0gwqywch","Policy distr","0.6217097043991089","iconic-darkness-487","-0.22223269939422607"
"6","0gwqywch","Policy distr","0.6248859763145447","iconic-darkness-487","-0.21384656429290771"
"6","0gwqywch","Policy distr","0.6279554963111877","iconic-darkness-487","-0.20546042919158936"
"6","0gwqywch","Policy distr","0.6309163570404053","iconic-darkness-487","-0.197074294090271"
"6","0gwqywch","Policy distr","0.6337669491767883","iconic-darkness-487","-0.18868814408779144"
"6","0gwqywch","Policy distr","0.6365056037902832","iconic-darkness-487","-0.18030200898647308"
"6","0gwqywch","Policy distr","0.6391308307647705","iconic-darkness-487","-0.17191585898399353"
"6","0gwqywch","Policy distr","0.6416411995887756","iconic-darkness-487","-0.16352972388267517"
"6","0gwqywch","Policy distr","0.6440351009368896","iconic-darkness-487","-0.1551435887813568"
"6","0gwqywch","Policy distr","0.6463112831115723","iconic-darkness-487","-0.14675745368003845"
"6","0gwqywch","Policy distr","0.6484683752059937","iconic-darkness-487","-0.1383713036775589"
"6","0gwqywch","Policy distr","0.6505051851272583","iconic-darkness-487","-0.12998516857624054"
"6","0gwqywch","Policy distr","0.6524204611778259","iconic-darkness-487","-0.12159903347492218"
"6","0gwqywch","Policy distr","0.6542131304740906","iconic-darkness-487","-0.11321288347244263"
"6","0gwqywch","Policy distr","0.6558822393417358","iconic-darkness-487","-0.10482674837112427"
"6","0gwqywch","Policy distr","0.6574267148971558","iconic-darkness-487","-0.09644061326980591"
"6","0gwqywch","Policy distr","0.6588456630706787","iconic-darkness-487","-0.08805446326732635"
"6","0gwqywch","Policy distr","0.6601382493972778","iconic-darkness-487","-0.079668328166008"
"6","0gwqywch","Policy distr","0.6613037586212158","iconic-darkness-487","-0.07128219306468964"
"6","0gwqywch","Policy distr","0.6623414158821106","iconic-darkness-487","-0.06289605051279068"
"6","0gwqywch","Policy distr","0.6632508635520935","iconic-darkness-487","-0.054509907960891724"
"6","0gwqywch","Policy distr","0.6640313267707825","iconic-darkness-487","-0.046123769134283066"
"6","0gwqywch","Policy distr","0.6646823287010193","iconic-darkness-487","-0.03773763030767441"
"6","0gwqywch","Policy distr","0.6652036905288696","iconic-darkness-487","-0.0293514896184206"
"6","0gwqywch","Policy distr","0.6655949354171753","iconic-darkness-487","-0.020965348929166794"
"6","0gwqywch","Policy distr","0.665855884552002","iconic-darkness-487","-0.012579210102558136"
"6","0gwqywch","Policy distr","0.6659864187240601","iconic-darkness-487","-0.004193069878965616"
"6","0gwqywch","Policy distr","0.6659864187240601","iconic-darkness-487","0.004193069878965616"
"6","0gwqywch","Policy distr","0.665855884552002","iconic-darkness-487","0.012579210102558136"
"6","0gwqywch","Policy distr","0.6655949354171753","iconic-darkness-487","0.020965348929166794"
"6","0gwqywch","Policy distr","0.6652036905288696","iconic-darkness-487","0.0293514896184206"
"6","0gwqywch","Policy distr","0.6646823287010193","iconic-darkness-487","0.03773763030767441"
"6","0gwqywch","Policy distr","0.6640313267707825","iconic-darkness-487","0.046123769134283066"
"6","0gwqywch","Policy distr","0.6632508635520935","iconic-darkness-487","0.054509907960891724"
"6","0gwqywch","Policy distr","0.6623414158821106","iconic-darkness-487","0.06289605051279068"
"6","0gwqywch","Policy distr","0.6613037586212158","iconic-darkness-487","0.07128219306468964"
"6","0gwqywch","Policy distr","0.6601382493972778","iconic-darkness-487","0.079668328166008"
"6","0gwqywch","Policy distr","0.6588456630706787","iconic-darkness-487","0.08805446326732635"
"6","0gwqywch","Policy distr","0.6574267148971558","iconic-darkness-487","0.09644061326980591"
"6","0gwqywch","Policy distr","0.6558822393417358","iconic-darkness-487","0.10482674837112427"
"6","0gwqywch","Policy distr","0.6542131304740906","iconic-darkness-487","0.11321288347244263"
"6","0gwqywch","Policy distr","0.6524204611778259","iconic-darkness-487","0.12159903347492218"
"6","0gwqywch","Policy distr","0.6505051851272583","iconic-darkness-487","0.12998516857624054"
"6","0gwqywch","Policy distr","0.6484683752059937","iconic-darkness-487","0.1383713036775589"
"6","0gwqywch","Policy distr","0.6463112831115723","iconic-darkness-487","0.14675745368003845"
"6","0gwqywch","Policy distr","0.6440351009368896","iconic-darkness-487","0.1551435887813568"
"6","0gwqywch","Policy distr","0.6416411995887756","iconic-darkness-487","0.16352972388267517"
"6","0gwqywch","Policy distr","0.6391308307647705","iconic-darkness-487","0.17191585898399353"
"6","0gwqywch","Policy distr","0.6365056037902832","iconic-darkness-487","0.18030200898647308"
"6","0gwqywch","Policy distr","0.6337669491767883","iconic-darkness-487","0.18868814408779144"
"6","0gwqywch","Policy distr","0.6309163570404053","iconic-darkness-487","0.197074294090271"
"6","0gwqywch","Policy distr","0.6279554963111877","iconic-darkness-487","0.20546042919158936"
"6","0gwqywch","Policy distr","0.6248859763145447","iconic-darkness-487","0.21384656429290771"
"6","0gwqywch","Policy distr","0.6217097043991089","iconic-darkness-487","0.22223269939422607"
"6","0gwqywch","Policy distr","0.6184282898902893","iconic-darkness-487","0.23061884939670563"
"6","0gwqywch","Policy distr","0.6150436997413635","iconic-darkness-487","0.239004984498024"
"6","0gwqywch","Policy distr","0.61155766248703","iconic-darkness-487","0.24739113450050354"
"6","0gwqywch","Policy distr","0.6079722046852112","iconic-darkness-487","0.2557772696018219"
"6","0gwqywch","Policy distr","0.6042894124984741","iconic-darkness-487","0.26416340470314026"
"6","0gwqywch","Policy distr","0.6005111932754517","iconic-darkness-487","0.2725495398044586"
"6","0gwqywch","Policy distr","0.5966396331787109","iconic-darkness-487","0.280935674905777"
"6","0gwqywch","Policy distr","0.5926768183708191","iconic-darkness-487","0.2893218398094177"
"6","0gwqywch","Policy distr","0.5886249542236328","iconic-darkness-487","0.2977079749107361"
"6","0gwqywch","Policy distr","0.5844862461090088","iconic-darkness-487","0.30609411001205444"
"6","0gwqywch","Policy distr","0.5802628397941589","iconic-darkness-487","0.3144802451133728"
"6","0gwqywch","Policy distr","0.575957179069519","iconic-darkness-487","0.32286638021469116"
"6","0gwqywch","Policy distr","0.5715712904930115","iconic-darkness-487","0.3312525153160095"
"6","0gwqywch","Policy distr","0.5671077370643616","iconic-darkness-487","0.3396386504173279"
"6","0gwqywch","Policy distr","0.5625686645507812","iconic-darkness-487","0.34802481532096863"
"6","0gwqywch","Policy distr","0.5579566359519958","iconic-darkness-487","0.356410950422287"
"6","0gwqywch","Policy distr","0.5532739162445068","iconic-darkness-487","0.36479708552360535"
"6","0gwqywch","Policy distr","0.54852294921875","iconic-darkness-487","0.3731832206249237"
"6","0gwqywch","Policy distr","0.5437062978744507","iconic-darkness-487","0.38156935572624207"
"6","0gwqywch","Policy distr","0.5388262867927551","iconic-darkness-487","0.3899555206298828"
"6","0gwqywch","Policy distr","0.5338854193687439","iconic-darkness-487","0.39834165573120117"
"6","0gwqywch","Policy distr","0.5288861989974976","iconic-darkness-487","0.40672779083251953"
"6","0gwqywch","Policy distr","0.5238310694694519","iconic-darkness-487","0.4151139259338379"
"6","0gwqywch","Policy distr","0.518722653388977","iconic-darkness-487","0.42350006103515625"
"6","0gwqywch","Policy distr","0.5135632753372192","iconic-darkness-487","0.4318861961364746"
"6","0gwqywch","Policy distr","0.5083556175231934","iconic-darkness-487","0.44027233123779297"
"6","0gwqywch","Policy distr","0.5031021237373352","iconic-darkness-487","0.44865846633911133"
"6","0gwqywch","Policy distr","0.4978053569793701","iconic-darkness-487","0.4570446312427521"
"6","0gwqywch","Policy distr","0.49246785044670105","iconic-darkness-487","0.46543076634407043"
"6","0gwqywch","Policy distr","0.4870920777320862","iconic-darkness-487","0.4738169014453888"
"6","0gwqywch","Policy distr","0.48168057203292847","iconic-darkness-487","0.48220303654670715"
"6","0gwqywch","Policy distr","0.47623583674430847","iconic-darkness-487","0.4905891716480255"
"6","0gwqywch","Policy distr","0.47076040506362915","iconic-darkness-487","0.49897533655166626"
"6","0gwqywch","Policy distr","0.4652566909790039","iconic-darkness-487","0.5073614716529846"
"6","0gwqywch","Policy distr","0.4597271680831909","iconic-darkness-487","0.515747606754303"
"6","0gwqywch","Policy distr","0.45417433977127075","iconic-darkness-487","0.5241337418556213"
"6","0gwqywch","Policy distr","0.44860073924064636","iconic-darkness-487","0.5325198769569397"
"6","0gwqywch","Policy distr","0.4430086612701416","iconic-darkness-487","0.5409060120582581"
"6","0gwqywch","Policy distr","0.4374005198478699","iconic-darkness-487","0.5492921471595764"
"6","0gwqywch","Policy distr","0.4317787289619446","iconic-darkness-487","0.5576782822608948"
"6","0gwqywch","Policy distr","0.4261457026004791","iconic-darkness-487","0.5660644173622131"
"6","0gwqywch","Policy distr","0.4205036759376526","iconic-darkness-487","0.5744506120681763"
"6","0gwqywch","Policy distr","0.41485509276390076","iconic-darkness-487","0.5828367471694946"
"6","0gwqywch","Policy distr","0.40920209884643555","iconic-darkness-487","0.591222882270813"
"6","0gwqywch","Policy distr","0.40354710817337036","iconic-darkness-487","0.5996090173721313"
"6","0gwqywch","Policy distr","0.3978922665119171","iconic-darkness-487","0.6079951524734497"
"6","0gwqywch","Policy distr","0.3922397494316101","iconic-darkness-487","0.6163812875747681"
"6","0gwqywch","Policy distr","0.38659173250198364","iconic-darkness-487","0.6247674226760864"
"6","0gwqywch","Policy distr","0.380950391292572","iconic-darkness-487","0.6331535577774048"
"6","0gwqywch","Policy distr","0.37531790137290955","iconic-darkness-487","0.6415396928787231"
"6","0gwqywch","Policy distr","0.36969611048698425","iconic-darkness-487","0.6499258279800415"
"6","0gwqywch","Policy distr","0.36408713459968567","iconic-darkness-487","0.6583119630813599"
"6","0gwqywch","Policy distr","0.35849305987358093","iconic-darkness-487","0.6666980981826782"
"6","0gwqywch","Policy distr","0.3529157340526581","iconic-darkness-487","0.6750842332839966"
"6","0gwqywch","Policy distr","0.3473570942878723","iconic-darkness-487","0.6834703683853149"
"6","0gwqywch","Policy distr","0.3418189585208893","iconic-darkness-487","0.6918565630912781"
"6","0gwqywch","Policy distr","0.3363032341003418","iconic-darkness-487","0.7002426981925964"
"6","0gwqywch","Policy distr","0.33081164956092834","iconic-darkness-487","0.7086288332939148"
"6","0gwqywch","Policy distr","0.3253459930419922","iconic-darkness-487","0.7170149683952332"
"6","0gwqywch","Policy distr","0.31990793347358704","iconic-darkness-487","0.7254011034965515"
"6","0gwqywch","Policy distr","0.3144991099834442","iconic-darkness-487","0.7337872385978699"
"6","0gwqywch","Policy distr","0.30912116169929504","iconic-darkness-487","0.7421733736991882"
"6","0gwqywch","Policy distr","0.3037755787372589","iconic-darkness-487","0.7505595088005066"
"6","0gwqywch","Policy distr","0.29846400022506714","iconic-darkness-487","0.758945643901825"
"6","0gwqywch","Policy distr","0.29318779706954956","iconic-darkness-487","0.7673317790031433"
"6","0gwqywch","Policy distr","0.2879483997821808","iconic-darkness-487","0.7757179141044617"
"6","0gwqywch","Policy distr","0.28274720907211304","iconic-darkness-487","0.7841041088104248"
"6","0gwqywch","Policy distr","0.27758556604385376","iconic-darkness-487","0.7924902439117432"
"6","0gwqywch","Policy distr","0.27246472239494324","iconic-darkness-487","0.8008763790130615"
"6","0gwqywch","Policy distr","0.26738595962524414","iconic-darkness-487","0.8092625141143799"
"6","0gwqywch","Policy distr","0.2623504400253296","iconic-darkness-487","0.8176486492156982"
"6","0gwqywch","Policy distr","0.2573593258857727","iconic-darkness-487","0.8260347843170166"
"6","0gwqywch","Policy distr","0.25241366028785706","iconic-darkness-487","0.834420919418335"
"6","0gwqywch","Policy distr","0.2475145161151886","iconic-darkness-487","0.8428070545196533"
"6","0gwqywch","Policy distr","0.24266287684440613","iconic-darkness-487","0.8511931896209717"
"6","0gwqywch","Policy distr","0.23785972595214844","iconic-darkness-487","0.85957932472229"
"6","0gwqywch","Policy distr","0.23310598731040955","iconic-darkness-487","0.8679654598236084"
"6","0gwqywch","Policy distr","0.2284024953842163","iconic-darkness-487","0.8763515949249268"
"6","0gwqywch","Policy distr","0.22374998033046722","iconic-darkness-487","0.8847377300262451"
"6","0gwqywch","Policy distr","0.21914933621883392","iconic-darkness-487","0.8931238651275635"
"6","0gwqywch","Policy distr","0.21460114419460297","iconic-darkness-487","0.9015100598335266"
"6","0gwqywch","Policy distr","0.21010620892047882","iconic-darkness-487","0.909896194934845"
"6","0gwqywch","Policy distr","0.20566508173942566","iconic-darkness-487","0.9182823300361633"
"6","0gwqywch","Policy distr","0.201278418302536","iconic-darkness-487","0.9266684651374817"
"6","0gwqywch","Policy distr","0.19694672524929047","iconic-darkness-487","0.9350546002388"
"6","0gwqywch","Policy distr","0.19267047941684723","iconic-darkness-487","0.9434407353401184"
"6","0gwqywch","Policy distr","0.18845009803771973","iconic-darkness-487","0.9518268704414368"
"6","0gwqywch","Policy distr","0.18428605794906616","iconic-darkness-487","0.9602130055427551"
"6","0gwqywch","Policy distr","0.180178701877594","iconic-darkness-487","0.9685991406440735"
"6","0gwqywch","Policy distr","0.17612837255001068","iconic-darkness-487","0.9769852757453918"
"6","0gwqywch","Policy distr","0.1721353977918625","iconic-darkness-487","0.9853714108467102"
"6","0gwqywch","Policy distr","0.16819991171360016","iconic-darkness-487","0.9937576055526733"
"6","0gwqywch","Policy distr","0.16432218253612518","iconic-darkness-487","1.0021437406539917"
"6","0gwqywch","Policy distr","0.16050246357917786","iconic-darkness-487","1.01052987575531"
"6","0gwqywch","Policy distr","0.15674073994159698","iconic-darkness-487","1.0189160108566284"
"6","0gwqywch","Policy distr","0.1530372053384781","iconic-darkness-487","1.0273021459579468"
"6","0gwqywch","Policy distr","0.14939191937446594","iconic-darkness-487","1.0356882810592651"
"6","0gwqywch","Policy distr","0.14580486714839935","iconic-darkness-487","1.0440744161605835"
"6","0gwqywch","Policy distr","0.1422760784626007","iconic-darkness-487","1.0524605512619019"
"6","0gwqywch","Policy distr","0.13880544900894165","iconic-darkness-487","1.0608466863632202"
"6","0gwqywch","Policy distr","0.1353929489850998","iconic-darkness-487","1.0692328214645386"
"6","0gwqywch","Policy distr","0.13203845918178558","iconic-darkness-487","1.077618956565857"
"6","0gwqywch","Policy distr","0.12874187529087067","iconic-darkness-487","1.0860050916671753"
"6","0gwqywch","Policy distr","0.12550294399261475","iconic-darkness-487","1.0943912267684937"
"6","0gwqywch","Policy distr","0.12232156097888947","iconic-darkness-487","1.102777361869812"
"6","0gwqywch","Policy distr","0.11919742822647095","iconic-darkness-487","1.1111634969711304"
"6","0gwqywch","Policy distr","0.11613035202026367","iconic-darkness-487","1.1195496320724487"
"6","0gwqywch","Policy distr","0.11312001943588257","iconic-darkness-487","1.127935767173767"
"6","0gwqywch","Policy distr","0.11016611754894257","iconic-darkness-487","1.1363219022750854"
"6","0gwqywch","Policy distr","0.1072683185338974","iconic-darkness-487","1.1447080373764038"
"6","0gwqywch","Policy distr","0.10442624986171722","iconic-darkness-487","1.1530942916870117"
"6","0gwqywch","Policy distr","0.10163958370685577","iconic-darkness-487","1.16148042678833"
"6","0gwqywch","Policy distr","0.09890790283679962","iconic-darkness-487","1.1698665618896484"
"6","0gwqywch","Policy distr","0.09623076766729355","iconic-darkness-487","1.1782526969909668"
"6","0gwqywch","Policy distr","0.09360774606466293","iconic-darkness-487","1.1866388320922852"
"6","0gwqywch","Policy distr","0.09103835374116898","iconic-darkness-487","1.1950249671936035"
"6","0gwqywch","Policy distr","0.08852217346429825","iconic-darkness-487","1.2034111022949219"
"6","0gwqywch","Policy distr","0.08605865389108658","iconic-darkness-487","1.2117972373962402"
"6","0gwqywch","Policy distr","0.08364729583263397","iconic-darkness-487","1.2201833724975586"
"6","0gwqywch","Policy distr","0.08128757774829865","iconic-darkness-487","1.228569507598877"
"6","0gwqywch","Policy distr","0.07897894084453583","iconic-darkness-487","1.2369556427001953"
"6","0gwqywch","Policy distr","0.07672082632780075","iconic-darkness-487","1.2453417778015137"
"6","0gwqywch","Policy distr","0.07451266795396805","iconic-darkness-487","1.253727912902832"
"6","0gwqywch","Policy distr","0.07235388457775116","iconic-darkness-487","1.2621140480041504"
"6","0gwqywch","Policy distr","0.07024388760328293","iconic-darkness-487","1.2705001831054688"
"6","0gwqywch","Policy distr","0.06818203628063202","iconic-darkness-487","1.278886318206787"
"6","0gwqywch","Policy distr","0.06616774946451187","iconic-darkness-487","1.2872724533081055"
"6","0gwqywch","Policy distr","0.06420039385557175","iconic-darkness-487","1.2956585884094238"
"6","0gwqywch","Policy distr","0.06227931007742882","iconic-darkness-487","1.3040447235107422"
"6","0gwqywch","Policy distr","0.06040387228131294","iconic-darkness-487","1.3124308586120605"
"6","0gwqywch","Policy distr","0.05857343599200249","iconic-darkness-487","1.320816993713379"
"6","0gwqywch","Policy distr","0.056787338107824326","iconic-darkness-487","1.3292031288146973"
"6","0gwqywch","Policy distr","0.05504491552710533","iconic-darkness-487","1.3375892639160156"
"6","0gwqywch","Policy distr","0.053345486521720886","iconic-darkness-487","1.345975399017334"
"6","0gwqywch","Policy distr","0.05168840289115906","iconic-darkness-487","1.3543615341186523"
"6","0gwqywch","Policy distr","0.05007298290729523","iconic-darkness-487","1.3627476692199707"
"6","0gwqywch","Policy distr","0.04849850386381149","iconic-darkness-487","1.3711339235305786"
"6","0gwqywch","Policy distr","0.046964358538389206","iconic-darkness-487","1.379520058631897"
"6","0gwqywch","Policy distr","0.04546983540058136","iconic-darkness-487","1.3879061937332153"
"6","0gwqywch","Policy distr","0.04401423782110214","iconic-darkness-487","1.3962923288345337"
"6","0gwqywch","Policy distr","0.04259687662124634","iconic-darkness-487","1.404678463935852"
"6","0gwqywch","Policy distr","0.04121709614992142","iconic-darkness-487","1.4130645990371704"
"6","0gwqywch","Policy distr","0.039874184876680374","iconic-darkness-487","1.4214507341384888"
"6","0gwqywch","Policy distr","0.038567472249269485","iconic-darkness-487","1.4298368692398071"
"6","0gwqywch","Policy distr","0.03729625791311264","iconic-darkness-487","1.4382230043411255"
"6","0gwqywch","Policy distr","0.03605988994240761","iconic-darkness-487","1.4466091394424438"
"6","0gwqywch","Policy distr","0.03485765680670738","iconic-darkness-487","1.4549952745437622"
"6","0gwqywch","Policy distr","0.033688925206661224","iconic-darkness-487","1.4633814096450806"
"6","0gwqywch","Policy distr","0.03255297988653183","iconic-darkness-487","1.471767544746399"
"6","0gwqywch","Policy distr","0.03144918009638786","iconic-darkness-487","1.4801536798477173"
"6","0gwqywch","Policy distr","0.030376864597201347","iconic-darkness-487","1.4885398149490356"
"6","0gwqywch","Policy distr","0.029335351660847664","iconic-darkness-487","1.496925950050354"
"6","0gwqywch","Policy distr","0.028323987498879433","iconic-darkness-487","1.5053120851516724"
"6","0gwqywch","Policy distr","0.027342142537236214","iconic-darkness-487","1.5136982202529907"
"6","0gwqywch","Policy distr","0.026389162987470627","iconic-darkness-487","1.522084355354309"
"6","0gwqywch","Policy distr","0.025464395061135292","iconic-darkness-487","1.5304704904556274"
"6","0gwqywch","Policy distr","0.02456722967326641","iconic-darkness-487","1.5388566255569458"
"6","0gwqywch","Policy distr","0.0236970204859972","iconic-darkness-487","1.5472427606582642"
"6","0gwqywch","Policy distr","0.02285316027700901","iconic-darkness-487","1.5556288957595825"
"6","0gwqywch","Policy distr","0.022035032510757446","iconic-darkness-487","1.5640150308609009"
"6","0gwqywch","Policy distr","0.021242013201117516","iconic-darkness-487","1.5724012851715088"
"6","0gwqywch","Policy distr","0.020473528653383255","iconic-darkness-487","1.5807874202728271"
"6","0gwqywch","Policy distr","0.01972898468375206","iconic-darkness-487","1.5891735553741455"
"6","0gwqywch","Policy distr","0.019007788971066475","iconic-darkness-487","1.5975596904754639"
"6","0gwqywch","Policy distr","0.018309369683265686","iconic-darkness-487","1.6059458255767822"
"6","0gwqywch","Policy distr","0.01763315685093403","iconic-darkness-487","1.6143319606781006"
"6","0gwqywch","Policy distr","0.016978587955236435","iconic-darkness-487","1.622718095779419"
"6","0gwqywch","Policy distr","0.016345111653208733","iconic-darkness-487","1.6311042308807373"
"6","0gwqywch","Policy distr","0.015732191503047943","iconic-darkness-487","1.6394903659820557"
"6","0gwqywch","Policy distr","0.015139282681047916","iconic-darkness-487","1.647876501083374"
"6","0gwqywch","Policy distr","0.014565868303179741","iconic-darkness-487","1.6562626361846924"
"6","0gwqywch","Policy distr","0.014011425897479057","iconic-darkness-487","1.6646487712860107"
"6","0gwqywch","Policy distr","0.013475445099174976","iconic-darkness-487","1.673034906387329"
"6","0gwqywch","Policy distr","0.012957424856722355","iconic-darkness-487","1.6814210414886475"
"6","0gwqywch","Policy distr","0.012456880882382393","iconic-darkness-487","1.6898071765899658"
"6","0gwqywch","Policy distr","0.011973321437835693","iconic-darkness-487","1.6981933116912842"
"6","0gwqywch","Policy distr","0.011506280861794949","iconic-darkness-487","1.7065794467926025"
"6","0gwqywch","Policy distr","0.011055288836359978","iconic-darkness-487","1.714965581893921"
"6","0gwqywch","Policy distr","0.010619895532727242","iconic-darkness-487","1.7233517169952393"
"6","0gwqywch","Policy distr","0.010199650190770626","iconic-darkness-487","1.7317378520965576"
"6","0gwqywch","Policy distr","0.009794110432267189","iconic-darkness-487","1.740123987197876"
"6","0gwqywch","Policy distr","0.009402853436768055","iconic-darkness-487","1.7485101222991943"
"6","0gwqywch","Policy distr","0.009025461040437222","iconic-darkness-487","1.7568962574005127"
"6","0gwqywch","Policy distr","0.008661512285470963","iconic-darkness-487","1.765282392501831"
"6","0gwqywch","Policy distr","0.008310612291097641","iconic-darkness-487","1.7736685276031494"
"6","0gwqywch","Policy distr","0.007972365245223045","iconic-darkness-487","1.7820546627044678"
"6","0gwqywch","Policy distr","0.007646382786333561","iconic-darkness-487","1.7904409170150757"
"6","0gwqywch","Policy distr","0.007332295645028353","iconic-darkness-487","1.798827052116394"
"6","0gwqywch","Policy distr","0.007029733154922724","iconic-darkness-487","1.8072131872177124"
"6","0gwqywch","Policy distr","0.006738337688148022","iconic-darkness-487","1.8155993223190308"
"6","0gwqywch","Policy distr","0.006457751616835594","iconic-darkness-487","1.8239854574203491"
"6","0gwqywch","Policy distr","0.006187634076923132","iconic-darkness-487","1.8323715925216675"
"6","0gwqywch","Policy distr","0.005927655845880508","iconic-darkness-487","1.8407577276229858"
"6","0gwqywch","Policy distr","0.005677488166838884","iconic-darkness-487","1.8491438627243042"
"6","0gwqywch","Policy distr","0.0054368129931390285","iconic-darkness-487","1.8575299978256226"
"6","0gwqywch","Policy distr","0.005205319728702307","iconic-darkness-487","1.865916132926941"
"6","0gwqywch","Policy distr","0.004982704762369394","iconic-darkness-487","1.8743022680282593"
"6","0gwqywch","Policy distr","0.004768677055835724","iconic-darkness-487","1.8826884031295776"
"6","0gwqywch","Policy distr","0.004562949296087027","iconic-darkness-487","1.891074538230896"
"6","0gwqywch","Policy distr","0.004365239292383194","iconic-darkness-487","1.8994606733322144"
"6","0gwqywch","Policy distr","0.004175278823822737","iconic-darkness-487","1.9078468084335327"
"6","0gwqywch","Policy distr","0.003992802929133177","iconic-darkness-487","1.916232943534851"
"6","0gwqywch","Policy distr","0.0038175517693161964","iconic-darkness-487","1.9246190786361694"
"6","0gwqywch","Policy distr","0.00364927900955081","iconic-darkness-487","1.9330052137374878"
"6","0gwqywch","Policy distr","0.003487737849354744","iconic-darkness-487","1.9413913488388062"
"6","0gwqywch","Policy distr","0.0033326945267617702","iconic-darkness-487","1.9497774839401245"
"6","0gwqywch","Policy distr","0.003183921566233039","iconic-darkness-487","1.9581636190414429"
"6","0gwqywch","Policy distr","0.0030411917250603437","iconic-darkness-487","1.9665497541427612"
"6","0gwqywch","Policy distr","0.002904291031882167","iconic-darkness-487","1.9749358892440796"
"6","0gwqywch","Policy distr","0.0027730099391192198","iconic-darkness-487","1.983322024345398"
"6","0gwqywch","Policy distr","0.0026471426244825125","iconic-darkness-487","1.9917082786560059"
"6","0gwqywch","Policy distr","0.002526494674384594","iconic-darkness-487","2.000094413757324"
"6","0gwqywch","Policy distr","0.0024108723737299442","iconic-darkness-487","2.0084805488586426"
"6","0gwqywch","Policy distr","0.0023000913206487894","iconic-darkness-487","2.016866683959961"
"6","0gwqywch","Policy distr","0.0021939713042229414","iconic-darkness-487","2.0252528190612793"
"6","0gwqywch","Policy distr","0.002092335605993867","iconic-darkness-487","2.0336389541625977"
"6","0gwqywch","Policy distr","0.00199501751922071","iconic-darkness-487","2.042025089263916"
"6","0gwqywch","Policy distr","0.001901853596791625","iconic-darkness-487","2.0504112243652344"
"6","0gwqywch","Policy distr","0.001812684815376997","iconic-darkness-487","2.0587973594665527"
"6","0gwqywch","Policy distr","0.0017273575067520142","iconic-darkness-487","2.067183494567871"
"6","0gwqywch","Policy distr","0.0016457255696877837","iconic-darkness-487","2.0755696296691895"
"6","0gwqywch","Policy distr","0.0015676429029554129","iconic-darkness-487","2.083955764770508"
"6","0gwqywch","Policy distr","0.0014929728349670768","iconic-darkness-487","2.092341899871826"

==> plot_scripts/data/action_distributions/walker_h50/walker_600k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.3937418460845947"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.3881556987762451"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.3825695514678955"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.376983404159546"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.3713972568511963"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.3658111095428467"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.360224962234497"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.3546388149261475"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.3490526676177979"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.3434665203094482"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.3378804922103882"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.3322943449020386"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.326708197593689"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.3211220502853394"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.3155359029769897"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.3099497556686401"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.3043636083602905"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.298777461051941"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.2931913137435913"
"6","0gwqywch","Action distr","0.0005946211177599507","iconic-darkness-487","-1.2876051664352417"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.282019019126892"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.2764328718185425"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.2708467245101929"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.2652605772018433"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.2596744298934937"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.2540884017944336"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.248502254486084"
"6","0gwqywch","Action distr","0.0005946211177599507","iconic-darkness-487","-1.2429161071777344"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.2373299598693848"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.2317438125610352"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.2261576652526855"
"6","0gwqywch","Action distr","0.0005946211177599507","iconic-darkness-487","-1.220571517944336"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-1.2149853706359863"
"6","0gwqywch","Action distr","0.0005946211177599507","iconic-darkness-487","-1.2093992233276367"
"6","0gwqywch","Action distr","0.0011892422355199014","iconic-darkness-487","-1.203813076019287"
"6","0gwqywch","Action distr","0.08800392542847271","iconic-darkness-487","-1.1982269287109375"
"6","0gwqywch","Action distr","0.017244012415038572","iconic-darkness-487","-1.192640781402588"
"6","0gwqywch","Action distr","0.012487043472958965","iconic-darkness-487","-1.1870546340942383"
"6","0gwqywch","Action distr","0.012487043472958965","iconic-darkness-487","-1.1814684867858887"
"6","0gwqywch","Action distr","0.011892422355199016","iconic-darkness-487","-1.175882339477539"
"6","0gwqywch","Action distr","0.00832469564863931","iconic-darkness-487","-1.1702961921691895"
"6","0gwqywch","Action distr","0.011297801237439065","iconic-darkness-487","-1.1647101640701294"
"6","0gwqywch","Action distr","0.007135453413119408","iconic-darkness-487","-1.1591240167617798"
"6","0gwqywch","Action distr","0.006540832295359458","iconic-darkness-487","-1.1535378694534302"
"6","0gwqywch","Action distr","0.014270906826238817","iconic-darkness-487","-1.1479517221450806"
"6","0gwqywch","Action distr","0.010703180119679113","iconic-darkness-487","-1.142365574836731"
"6","0gwqywch","Action distr","0.010108559001919162","iconic-darkness-487","-1.1367794275283813"
"6","0gwqywch","Action distr","0.005946211177599508","iconic-darkness-487","-1.1311932802200317"
"6","0gwqywch","Action distr","0.010108559001919162","iconic-darkness-487","-1.1256071329116821"
"6","0gwqywch","Action distr","0.00832469564863931","iconic-darkness-487","-1.1200209856033325"
"6","0gwqywch","Action distr","0.005351590059839557","iconic-darkness-487","-1.114434838294983"
"6","0gwqywch","Action distr","0.010703180119679113","iconic-darkness-487","-1.1088486909866333"
"6","0gwqywch","Action distr","0.008919316766399262","iconic-darkness-487","-1.1032625436782837"
"6","0gwqywch","Action distr","0.010108559001919162","iconic-darkness-487","-1.097676396369934"
"6","0gwqywch","Action distr","0.012487043472958965","iconic-darkness-487","-1.0920902490615845"
"6","0gwqywch","Action distr","0.008919316766399262","iconic-darkness-487","-1.0865041017532349"
"6","0gwqywch","Action distr","0.013676285708478867","iconic-darkness-487","-1.0809180736541748"
"6","0gwqywch","Action distr","0.013081664590718916","iconic-darkness-487","-1.0753319263458252"
"6","0gwqywch","Action distr","0.018433254650558475","iconic-darkness-487","-1.0697457790374756"
"6","0gwqywch","Action distr","0.02437946582815798","iconic-darkness-487","-1.064159631729126"
"6","0gwqywch","Action distr","0.019622496886078374","iconic-darkness-487","-1.0585734844207764"
"6","0gwqywch","Action distr","0.022000981357118178","iconic-darkness-487","-1.0529873371124268"
"6","0gwqywch","Action distr","0.020217118003838325","iconic-darkness-487","-1.0474011898040771"
"6","0gwqywch","Action distr","0.02259560247487813","iconic-darkness-487","-1.0418150424957275"
"6","0gwqywch","Action distr","0.021406360239358227","iconic-darkness-487","-1.036228895187378"
"6","0gwqywch","Action distr","0.02556870806367788","iconic-darkness-487","-1.0306427478790283"
"6","0gwqywch","Action distr","0.02556870806367788","iconic-darkness-487","-1.0250566005706787"
"6","0gwqywch","Action distr","0.029136434770237585","iconic-darkness-487","-1.019470453262329"
"6","0gwqywch","Action distr","0.03151491924127739","iconic-darkness-487","-1.0138843059539795"
"6","0gwqywch","Action distr","0.03686650930111695","iconic-darkness-487","-1.0082981586456299"
"6","0gwqywch","Action distr","0.03686650930111695","iconic-darkness-487","-1.0027120113372803"
"6","0gwqywch","Action distr","0.0398396148899167","iconic-darkness-487","-0.9971259236335754"
"6","0gwqywch","Action distr","0.027947192534717686","iconic-darkness-487","-0.9915397763252258"
"6","0gwqywch","Action distr","0.03329878259455724","iconic-darkness-487","-0.9859536290168762"
"6","0gwqywch","Action distr","0.033893403712317194","iconic-darkness-487","-0.9803674817085266"
"6","0gwqywch","Action distr","0.029136434770237585","iconic-darkness-487","-0.9747813940048218"
"6","0gwqywch","Action distr","0.0422180993609565","iconic-darkness-487","-0.9691952466964722"
"6","0gwqywch","Action distr","0.044001962714236356","iconic-darkness-487","-0.9636090993881226"
"6","0gwqywch","Action distr","0.052326658362875665","iconic-darkness-487","-0.958022952079773"
"6","0gwqywch","Action distr","0.051732037245115714","iconic-darkness-487","-0.9524368047714233"
"6","0gwqywch","Action distr","0.05113741612735576","iconic-darkness-487","-0.9468506574630737"
"6","0gwqywch","Action distr","0.052326658362875665","iconic-darkness-487","-0.9412645101547241"
"6","0gwqywch","Action distr","0.06421908071807468","iconic-darkness-487","-0.9356783628463745"
"6","0gwqywch","Action distr","0.05886749065823512","iconic-darkness-487","-0.9300922155380249"
"6","0gwqywch","Action distr","0.06302983848255478","iconic-darkness-487","-0.9245061278343201"
"6","0gwqywch","Action distr","0.06957067077791423","iconic-darkness-487","-0.9189199805259705"
"6","0gwqywch","Action distr","0.05946211177599507","iconic-darkness-487","-0.9133338332176208"
"6","0gwqywch","Action distr","0.07075991301343414","iconic-darkness-487","-0.9077476859092712"
"6","0gwqywch","Action distr","0.072543776366714","iconic-darkness-487","-0.9021615386009216"
"6","0gwqywch","Action distr","0.0737330186022339","iconic-darkness-487","-0.896575391292572"
"6","0gwqywch","Action distr","0.07789536642655355","iconic-darkness-487","-0.8909892439842224"
"6","0gwqywch","Action distr","0.08681468319295281","iconic-darkness-487","-0.8854031562805176"
"6","0gwqywch","Action distr","0.09930172666591178","iconic-darkness-487","-0.879817008972168"
"6","0gwqywch","Action distr","0.09216627325279238","iconic-darkness-487","-0.8742308616638184"
"6","0gwqywch","Action distr","0.09335551548831228","iconic-darkness-487","-0.8686447143554688"
"6","0gwqywch","Action distr","0.084436198721913","iconic-darkness-487","-0.8630585670471191"
"6","0gwqywch","Action distr","0.10168021113695158","iconic-darkness-487","-0.8574724197387695"
"6","0gwqywch","Action distr","0.1100049067855909","iconic-darkness-487","-0.8518862724304199"
"6","0gwqywch","Action distr","0.12546505584734963","iconic-darkness-487","-0.8463001251220703"
"6","0gwqywch","Action distr","0.09573399995935208","iconic-darkness-487","-0.8407140374183655"
"6","0gwqywch","Action distr","0.10822104343231104","iconic-darkness-487","-0.8351278901100159"
"6","0gwqywch","Action distr","0.1123833912566307","iconic-darkness-487","-0.8295417428016663"
"6","0gwqywch","Action distr","0.11535649684543044","iconic-darkness-487","-0.8239555954933167"
"6","0gwqywch","Action distr","0.10941028566783094","iconic-darkness-487","-0.818369448184967"
"6","0gwqywch","Action distr","0.14924990055774764","iconic-darkness-487","-0.8127833008766174"
"6","0gwqywch","Action distr","0.12962740367166928","iconic-darkness-487","-0.8071971535682678"
"6","0gwqywch","Action distr","0.1474660372044678","iconic-darkness-487","-0.801611065864563"
"6","0gwqywch","Action distr","0.1629261862662265","iconic-darkness-487","-0.7960249185562134"
"6","0gwqywch","Action distr","0.14924990055774764","iconic-darkness-487","-0.7904387712478638"
"6","0gwqywch","Action distr","0.14568217385118795","iconic-darkness-487","-0.7848526239395142"
"6","0gwqywch","Action distr","0.1629261862662265","iconic-darkness-487","-0.7792664766311646"
"6","0gwqywch","Action distr","0.17303474526814566","iconic-darkness-487","-0.7736803293228149"
"6","0gwqywch","Action distr","0.17898095644574516","iconic-darkness-487","-0.7680941820144653"
"6","0gwqywch","Action distr","0.1724401241503857","iconic-darkness-487","-0.7625080347061157"
"6","0gwqywch","Action distr","0.17422398750366558","iconic-darkness-487","-0.7569218873977661"
"6","0gwqywch","Action distr","0.17719709309246534","iconic-darkness-487","-0.7513357996940613"
"6","0gwqywch","Action distr","0.1944411055075039","iconic-darkness-487","-0.7457496523857117"
"6","0gwqywch","Action distr","0.20217118003838325","iconic-darkness-487","-0.7401635050773621"
"6","0gwqywch","Action distr","0.20752277009822284","iconic-darkness-487","-0.7345773577690125"
"6","0gwqywch","Action distr","0.20871201233374273","iconic-darkness-487","-0.7289912104606628"
"6","0gwqywch","Action distr","0.20098193780286336","iconic-darkness-487","-0.7234050631523132"
"6","0gwqywch","Action distr","0.2146582235113422","iconic-darkness-487","-0.7178189158439636"
"6","0gwqywch","Action distr","0.21525284462910219","iconic-darkness-487","-0.7122328281402588"
"6","0gwqywch","Action distr","0.21525284462910219","iconic-darkness-487","-0.7066466808319092"
"6","0gwqywch","Action distr","0.2437946582815798","iconic-darkness-487","-0.7010605335235596"
"6","0gwqywch","Action distr","0.2223882980422216","iconic-darkness-487","-0.69547438621521"
"6","0gwqywch","Action distr","0.2366592048684604","iconic-darkness-487","-0.6898882389068604"
"6","0gwqywch","Action distr","0.24141617381054","iconic-darkness-487","-0.6843020915985107"
"6","0gwqywch","Action distr","0.25568708063677886","iconic-darkness-487","-0.6787159442901611"
"6","0gwqywch","Action distr","0.2735257141695773","iconic-darkness-487","-0.6731297969818115"
"6","0gwqywch","Action distr","0.25925480734333856","iconic-darkness-487","-0.6675437092781067"
"6","0gwqywch","Action distr","0.26995798746301763","iconic-darkness-487","-0.6619575619697571"
"6","0gwqywch","Action distr","0.28066116758269677","iconic-darkness-487","-0.6563714146614075"
"6","0gwqywch","Action distr","0.30444601229309476","iconic-darkness-487","-0.6507852673530579"
"6","0gwqywch","Action distr","0.29671593776221544","iconic-darkness-487","-0.6451991200447083"
"6","0gwqywch","Action distr","0.289580484349096","iconic-darkness-487","-0.6396129727363586"
"6","0gwqywch","Action distr","0.33477168929885226","iconic-darkness-487","-0.634026825428009"
"6","0gwqywch","Action distr","0.3127707079417341","iconic-darkness-487","-0.6284407377243042"
"6","0gwqywch","Action distr","0.338339416005412","iconic-darkness-487","-0.6228545904159546"
"6","0gwqywch","Action distr","0.3430963849474916","iconic-darkness-487","-0.617268443107605"
"6","0gwqywch","Action distr","0.33893403712317194","iconic-darkness-487","-0.6116822957992554"
"6","0gwqywch","Action distr","0.32823085700349286","iconic-darkness-487","-0.6060961484909058"
"6","0gwqywch","Action distr","0.350231838360611","iconic-darkness-487","-0.6005100011825562"
"6","0gwqywch","Action distr","0.3448802483007714","iconic-darkness-487","-0.5949238538742065"
"6","0gwqywch","Action distr","0.3787736520130886","iconic-darkness-487","-0.5893377065658569"
"6","0gwqywch","Action distr","0.37520592530652896","iconic-darkness-487","-0.5837515592575073"
"6","0gwqywch","Action distr","0.3894768321327678","iconic-darkness-487","-0.5781654715538025"
"6","0gwqywch","Action distr","0.3805575153663685","iconic-darkness-487","-0.5725793242454529"
"6","0gwqywch","Action distr","0.3805575153663685","iconic-darkness-487","-0.5669931769371033"
"6","0gwqywch","Action distr","0.3841252420729282","iconic-darkness-487","-0.5614070296287537"
"6","0gwqywch","Action distr","0.45369591285084243","iconic-darkness-487","-0.555820882320404"
"6","0gwqywch","Action distr","0.4138562979609257","iconic-darkness-487","-0.5502347350120544"
"6","0gwqywch","Action distr","0.435262658200284","iconic-darkness-487","-0.5446485877037048"
"6","0gwqywch","Action distr","0.4370465215535638","iconic-darkness-487","-0.5390625"
"6","0gwqywch","Action distr","0.4400196271423636","iconic-darkness-487","-0.5334763526916504"
"6","0gwqywch","Action distr","0.45845288179292204","iconic-darkness-487","-0.5278902053833008"
"6","0gwqywch","Action distr","0.48699469544539964","iconic-darkness-487","-0.5223040580749512"
"6","0gwqywch","Action distr","0.46737219855932133","iconic-darkness-487","-0.5167179107666016"
"6","0gwqywch","Action distr","0.45607439732188226","iconic-darkness-487","-0.511131763458252"
"6","0gwqywch","Action distr","0.47688613644348055","iconic-darkness-487","-0.5055456161499023"
"6","0gwqywch","Action distr","0.530402037041876","iconic-darkness-487","-0.49995946884155273"
"6","0gwqywch","Action distr","0.5006709811538785","iconic-darkness-487","-0.4943733513355255"
"6","0gwqywch","Action distr","0.48937317991643947","iconic-darkness-487","-0.4887872338294983"
"6","0gwqywch","Action distr","0.5012656022716385","iconic-darkness-487","-0.4832010865211487"
"6","0gwqywch","Action distr","0.49650863332955886","iconic-darkness-487","-0.4776149392127991"
"6","0gwqywch","Action distr","0.5250504469820365","iconic-darkness-487","-0.47202879190444946"
"6","0gwqywch","Action distr","0.5333751426306759","iconic-darkness-487","-0.46644264459609985"
"6","0gwqywch","Action distr","0.531591279277396","iconic-darkness-487","-0.46085652709007263"
"6","0gwqywch","Action distr","0.5387267326905154","iconic-darkness-487","-0.455270379781723"
"6","0gwqywch","Action distr","0.5678631674607529","iconic-darkness-487","-0.4496842324733734"
"6","0gwqywch","Action distr","0.5827286954047518","iconic-darkness-487","-0.4440981149673462"
"6","0gwqywch","Action distr","0.60413505564411","iconic-darkness-487","-0.4385119676589966"
"6","0gwqywch","Action distr","0.6065135401151498","iconic-darkness-487","-0.432925820350647"
"6","0gwqywch","Action distr","0.5975942233487505","iconic-darkness-487","-0.42733967304229736"
"6","0gwqywch","Action distr","0.591648012171151","iconic-darkness-487","-0.42175352573394775"
"6","0gwqywch","Action distr","0.5857018009935515","iconic-darkness-487","-0.41616740822792053"
"6","0gwqywch","Action distr","0.6130543724105092","iconic-darkness-487","-0.4105812609195709"
"6","0gwqywch","Action distr","0.6118651301749893","iconic-darkness-487","-0.4049951136112213"
"6","0gwqywch","Action distr","0.6166220991170689","iconic-darkness-487","-0.3994089961051941"
"6","0gwqywch","Action distr","0.6338661115321075","iconic-darkness-487","-0.3938228487968445"
"6","0gwqywch","Action distr","0.6499208817116261","iconic-darkness-487","-0.3882367014884949"
"6","0gwqywch","Action distr","0.6552724717714657","iconic-darkness-487","-0.38265055418014526"
"6","0gwqywch","Action distr","0.6927336021903426","iconic-darkness-487","-0.37706440687179565"
"6","0gwqywch","Action distr","0.6481370183583464","iconic-darkness-487","-0.37147828936576843"
"6","0gwqywch","Action distr","0.6582455773602655","iconic-darkness-487","-0.3658921420574188"
"6","0gwqywch","Action distr","0.6790573164818637","iconic-darkness-487","-0.3603059947490692"
"6","0gwqywch","Action distr","0.6808411798351436","iconic-darkness-487","-0.354719877243042"
"6","0gwqywch","Action distr","0.7022475400745017","iconic-darkness-487","-0.3491337299346924"
"6","0gwqywch","Action distr","0.700463676721222","iconic-darkness-487","-0.3435475826263428"
"6","0gwqywch","Action distr","0.6980851922501822","iconic-darkness-487","-0.33796143531799316"
"6","0gwqywch","Action distr","0.6808411798351436","iconic-darkness-487","-0.33237531781196594"
"6","0gwqywch","Action distr","0.7153292046652209","iconic-darkness-487","-0.32678917050361633"
"6","0gwqywch","Action distr","0.7587365462616972","iconic-darkness-487","-0.3212030231952667"
"6","0gwqywch","Action distr","0.7444656394354583","iconic-darkness-487","-0.3156169056892395"
"6","0gwqywch","Action distr","0.736735564904579","iconic-darkness-487","-0.3100307583808899"
"6","0gwqywch","Action distr","0.7272216270204198","iconic-darkness-487","-0.3044446110725403"
"6","0gwqywch","Action distr","0.7545741984373775","iconic-darkness-487","-0.2988584637641907"
"6","0gwqywch","Action distr","0.7813321487365753","iconic-darkness-487","-0.29327231645584106"
"6","0gwqywch","Action distr","0.8027385089759336","iconic-darkness-487","-0.28768619894981384"
"6","0gwqywch","Action distr","0.7753859375589757","iconic-darkness-487","-0.28210005164146423"
"6","0gwqywch","Action distr","0.7872783599141748","iconic-darkness-487","-0.2765139043331146"
"6","0gwqywch","Action distr","0.808090099035773","iconic-darkness-487","-0.2709277868270874"
"6","0gwqywch","Action distr","0.8140363102133725","iconic-darkness-487","-0.2653416395187378"
"6","0gwqywch","Action distr","0.807495477918013","iconic-darkness-487","-0.2597554922103882"
"6","0gwqywch","Action distr","0.8253341114508117","iconic-darkness-487","-0.2541693449020386"
"6","0gwqywch","Action distr","0.8467404716901699","iconic-darkness-487","-0.24858319759368896"
"6","0gwqywch","Action distr","0.8413888816303303","iconic-darkness-487","-0.24299708008766174"
"6","0gwqywch","Action distr","0.8467404716901699","iconic-darkness-487","-0.23741093277931213"
"6","0gwqywch","Action distr","0.8437673661013702","iconic-darkness-487","-0.23182478547096252"
"6","0gwqywch","Action distr","0.8514974406322495","iconic-darkness-487","-0.2262386530637741"
"6","0gwqywch","Action distr","0.8241448692152917","iconic-darkness-487","-0.2206525206565857"
"6","0gwqywch","Action distr","0.8413888816303303","iconic-darkness-487","-0.21506637334823608"
"6","0gwqywch","Action distr","0.870525316400568","iconic-darkness-487","-0.20948022603988647"
"6","0gwqywch","Action distr","0.8651737263407283","iconic-darkness-487","-0.20389409363269806"
"6","0gwqywch","Action distr","0.8842016021090469","iconic-darkness-487","-0.19830796122550964"
"6","0gwqywch","Action distr","0.8913370555221661","iconic-darkness-487","-0.19272181391716003"
"6","0gwqywch","Action distr","0.871119937518328","iconic-darkness-487","-0.18713566660881042"
"6","0gwqywch","Action distr","0.9026348567596053","iconic-darkness-487","-0.181549534201622"
"6","0gwqywch","Action distr","0.8764715275781674","iconic-darkness-487","-0.1759634017944336"
"6","0gwqywch","Action distr","0.8865800865800866","iconic-darkness-487","-0.17037725448608398"
"6","0gwqywch","Action distr","0.8919316766399261","iconic-darkness-487","-0.16479112207889557"
"6","0gwqywch","Action distr","0.9026348567596053","iconic-darkness-487","-0.15920498967170715"
"6","0gwqywch","Action distr","0.9109595524082446","iconic-darkness-487","-0.15361884236335754"
"6","0gwqywch","Action distr","0.9234465958812035","iconic-darkness-487","-0.14803269505500793"
"6","0gwqywch","Action distr","0.8651737263407283","iconic-darkness-487","-0.14244656264781952"
"6","0gwqywch","Action distr","0.9139326579970443","iconic-darkness-487","-0.1368604302406311"
"6","0gwqywch","Action distr","0.9091756890549646","iconic-darkness-487","-0.1312742829322815"
"6","0gwqywch","Action distr","0.9400959871784822","iconic-darkness-487","-0.12568813562393188"
"6","0gwqywch","Action distr","0.9365282604719224","iconic-darkness-487","-0.12010200321674347"
"6","0gwqywch","Action distr","0.9448529561205619","iconic-darkness-487","-0.11451585590839386"
"6","0gwqywch","Action distr","0.9079864468194448","iconic-darkness-487","-0.10892972350120544"
"6","0gwqywch","Action distr","0.9793409809506389","iconic-darkness-487","-0.10334357619285583"
"6","0gwqywch","Action distr","0.9169057635858441","iconic-darkness-487","-0.09775744378566742"
"6","0gwqywch","Action distr","0.9198788691746438","iconic-darkness-487","-0.09217129647731781"
"6","0gwqywch","Action distr","0.9704216641842396","iconic-darkness-487","-0.0865851640701294"
"6","0gwqywch","Action distr","0.9371228815896824","iconic-darkness-487","-0.08099903166294098"
"6","0gwqywch","Action distr","0.9567453784757608","iconic-darkness-487","-0.07541288435459137"
"6","0gwqywch","Action distr","0.9484206828271214","iconic-darkness-487","-0.06982675194740295"
"6","0gwqywch","Action distr","0.9840979498927185","iconic-darkness-487","-0.06424060463905334"
"6","0gwqywch","Action distr","0.990638782188078","iconic-darkness-487","-0.05865446478128433"
"6","0gwqywch","Action distr","0.8937155399932061","iconic-darkness-487","-0.05306832492351532"
"6","0gwqywch","Action distr","0.930582049294323","iconic-darkness-487","-0.04748218506574631"
"6","0gwqywch","Action distr","0.9757732542440792","iconic-darkness-487","-0.041896045207977295"
"6","0gwqywch","Action distr","0.9769624964795991","iconic-darkness-487","-0.03630990907549858"
"6","0gwqywch","Action distr","0.9448529561205619","iconic-darkness-487","-0.03072376921772957"
"6","0gwqywch","Action distr","1.0001527200722373","iconic-darkness-487","-0.025137627497315407"
"6","0gwqywch","Action distr","0.96566469524216","iconic-darkness-487","-0.019551489502191544"
"6","0gwqywch","Action distr","0.9496099250626414","iconic-darkness-487","-0.013965349644422531"
"6","0gwqywch","Action distr","0.9466368194738416","iconic-darkness-487","-0.008379208855330944"
"6","0gwqywch","Action distr","0.931176670412083","iconic-darkness-487","-0.0027930696960538626"
"6","0gwqywch","Action distr","1.013829005780716","iconic-darkness-487","0.0027930696960538626"
"6","0gwqywch","Action distr","0.9870710554815182","iconic-darkness-487","0.008379208855330944"
"6","0gwqywch","Action distr","0.9020402356418453","iconic-darkness-487","0.013965349644422531"
"6","0gwqywch","Action distr","0.9400959871784822","iconic-darkness-487","0.019551489502191544"
"6","0gwqywch","Action distr","0.9846925710104785","iconic-darkness-487","0.025137627497315407"
"6","0gwqywch","Action distr","0.9787463598328789","iconic-darkness-487","0.03072376921772957"
"6","0gwqywch","Action distr","0.9519884095336811","iconic-darkness-487","0.03630990907549858"
"6","0gwqywch","Action distr","0.9240412169989635","iconic-darkness-487","0.041896045207977295"
"6","0gwqywch","Action distr","0.9395013660607222","iconic-darkness-487","0.04748218506574631"
"6","0gwqywch","Action distr","0.9389067449429622","iconic-darkness-487","0.05306832492351532"
"6","0gwqywch","Action distr","0.9496099250626414","iconic-darkness-487","0.05865446478128433"
"6","0gwqywch","Action distr","0.9139326579970443","iconic-darkness-487","0.06424060463905334"
"6","0gwqywch","Action distr","0.9228519747634435","iconic-darkness-487","0.06982675194740295"
"6","0gwqywch","Action distr","0.9400959871784822","iconic-darkness-487","0.07541288435459137"
"6","0gwqywch","Action distr","0.9264197014700033","iconic-darkness-487","0.08099903166294098"
"6","0gwqywch","Action distr","0.9276089437055232","iconic-darkness-487","0.0865851640701294"
"6","0gwqywch","Action distr","0.9615023474178404","iconic-darkness-487","0.09217129647731781"
"6","0gwqywch","Action distr","0.9591238629468006","iconic-darkness-487","0.09775744378566742"
"6","0gwqywch","Action distr","0.9276089437055232","iconic-darkness-487","0.10334357619285583"
"6","0gwqywch","Action distr","0.9561507573580008","iconic-darkness-487","0.10892972350120544"
"6","0gwqywch","Action distr","0.9573399995935208","iconic-darkness-487","0.11451585590839386"
"6","0gwqywch","Action distr","0.9359336393541625","iconic-darkness-487","0.12010200321674347"
"6","0gwqywch","Action distr","0.9180950058213639","iconic-darkness-487","0.12568813562393188"
"6","0gwqywch","Action distr","0.9329605337653627","iconic-darkness-487","0.1312742829322815"
"6","0gwqywch","Action distr","0.905607962348405","iconic-darkness-487","0.1368604302406311"
"6","0gwqywch","Action distr","0.8847962232268067","iconic-darkness-487","0.14244656264781952"
"6","0gwqywch","Action distr","0.8931209188754461","iconic-darkness-487","0.14803269505500793"
"6","0gwqywch","Action distr","0.8996617511708054","iconic-darkness-487","0.15361884236335754"
"6","0gwqywch","Action distr","0.9097703101727246","iconic-darkness-487","0.15920498967170715"
"6","0gwqywch","Action distr","0.8818231176380069","iconic-darkness-487","0.16479112207889557"
"6","0gwqywch","Action distr","0.8883639499333664","iconic-darkness-487","0.17037725448608398"
"6","0gwqywch","Action distr","0.9258250803522434","iconic-darkness-487","0.1759634017944336"
"6","0gwqywch","Action distr","0.8752822853426475","iconic-darkness-487","0.181549534201622"
"6","0gwqywch","Action distr","0.8294964592751314","iconic-darkness-487","0.18713566660881042"
"6","0gwqywch","Action distr","0.809279341271293","iconic-darkness-487","0.19272181391716003"
"6","0gwqywch","Action distr","0.8859854654623266","iconic-darkness-487","0.19830796122550964"
"6","0gwqywch","Action distr","0.8978778878175256","iconic-darkness-487","0.20389409363269806"
"6","0gwqywch","Action distr","0.8300910803928914","iconic-darkness-487","0.20948022603988647"
"6","0gwqywch","Action distr","0.8538759251032892","iconic-darkness-487","0.21506637334823608"
"6","0gwqywch","Action distr","0.8271179748040914","iconic-darkness-487","0.2206525206565857"
"6","0gwqywch","Action distr","0.8586328940453688","iconic-darkness-487","0.2262386530637741"
"6","0gwqywch","Action distr","0.809873962389053","iconic-darkness-487","0.23182478547096252"
"6","0gwqywch","Action distr","0.8372265338060106","iconic-darkness-487","0.23741093277931213"
"6","0gwqywch","Action distr","0.8360372915704907","iconic-darkness-487","0.24299708008766174"
"6","0gwqywch","Action distr","0.8265233536863315","iconic-darkness-487","0.24858319759368896"
"6","0gwqywch","Action distr","0.7843052543253751","iconic-darkness-487","0.2541693449020386"
"6","0gwqywch","Action distr","0.8390103971592906","iconic-darkness-487","0.2597554922103882"
"6","0gwqywch","Action distr","0.8057116145647333","iconic-darkness-487","0.2653416395187378"
"6","0gwqywch","Action distr","0.7801429065010553","iconic-darkness-487","0.2709277868270874"
"6","0gwqywch","Action distr","0.7628988940860167","iconic-darkness-487","0.2765139043331146"
"6","0gwqywch","Action distr","0.7914407077384945","iconic-darkness-487","0.28210005164146423"
"6","0gwqywch","Action distr","0.749222608377538","iconic-darkness-487","0.28768619894981384"
"6","0gwqywch","Action distr","0.8033331300936934","iconic-darkness-487","0.29327231645584106"
"6","0gwqywch","Action distr","0.7533849562018575","iconic-darkness-487","0.2988584637641907"
"6","0gwqywch","Action distr","0.7516010928485778","iconic-darkness-487","0.3044446110725403"
"6","0gwqywch","Action distr","0.7747913164412159","iconic-darkness-487","0.3100307583808899"
"6","0gwqywch","Action distr","0.736140943786819","iconic-darkness-487","0.3156169056892395"
"6","0gwqywch","Action distr","0.7284108692559398","iconic-darkness-487","0.3212030231952667"
"6","0gwqywch","Action distr","0.7319785959624994","iconic-darkness-487","0.32678917050361633"
"6","0gwqywch","Action distr","0.7046260245455417","iconic-darkness-487","0.33237531781196594"
"6","0gwqywch","Action distr","0.6808411798351436","iconic-darkness-487","0.33796143531799316"
"6","0gwqywch","Action distr","0.6939228444258625","iconic-darkness-487","0.3435475826263428"
"6","0gwqywch","Action distr","0.664191788537865","iconic-darkness-487","0.3491337299346924"
"6","0gwqywch","Action distr","0.6957067077791425","iconic-darkness-487","0.354719877243042"
"6","0gwqywch","Action distr","0.6582455773602655","iconic-darkness-487","0.3603059947490692"
"6","0gwqywch","Action distr","0.6743003475397842","iconic-darkness-487","0.3658921420574188"
"6","0gwqywch","Action distr","0.6451639127695467","iconic-darkness-487","0.37147828936576843"
"6","0gwqywch","Action distr","0.6291091425900279","iconic-darkness-487","0.37706440687179565"
"6","0gwqywch","Action distr","0.6427854282985068","iconic-darkness-487","0.38265055418014526"
"6","0gwqywch","Action distr","0.6844089065417033","iconic-darkness-487","0.3882367014884949"
"6","0gwqywch","Action distr","0.6017565711730701","iconic-darkness-487","0.3938228487968445"
"6","0gwqywch","Action distr","0.6463531550050665","iconic-darkness-487","0.3994089961051941"
"6","0gwqywch","Action distr","0.5999727078197903","iconic-darkness-487","0.4049951136112213"
"6","0gwqywch","Action distr","0.5839179376402717","iconic-darkness-487","0.4105812609195709"
"6","0gwqywch","Action distr","0.6065135401151498","iconic-darkness-487","0.41616740822792053"
"6","0gwqywch","Action distr","0.5880802854645912","iconic-darkness-487","0.42175352573394775"
"6","0gwqywch","Action distr","0.5648900618719532","iconic-darkness-487","0.42733967304229736"
"6","0gwqywch","Action distr","0.5524030183989943","iconic-darkness-487","0.432925820350647"
"6","0gwqywch","Action distr","0.5488352916924345","iconic-darkness-487","0.4385119676589966"
"6","0gwqywch","Action distr","0.5607277140476336","iconic-darkness-487","0.4440981149673462"
"6","0gwqywch","Action distr","0.530996658159636","iconic-darkness-487","0.4496842324733734"
"6","0gwqywch","Action distr","0.5161311302156373","iconic-darkness-487","0.455270379781723"
"6","0gwqywch","Action distr","0.5286181736885962","iconic-darkness-487","0.46085652709007263"
"6","0gwqywch","Action distr","0.5006709811538785","iconic-darkness-487","0.46644264459609985"
"6","0gwqywch","Action distr","0.5173203724511571","iconic-darkness-487","0.47202879190444946"
"6","0gwqywch","Action distr","0.48699469544539964","iconic-darkness-487","0.4776149392127991"
"6","0gwqywch","Action distr","0.5232665836287567","iconic-darkness-487","0.4832010865211487"
"6","0gwqywch","Action distr","0.5143472668623573","iconic-darkness-487","0.4887872338294983"
"6","0gwqywch","Action distr","0.4525066706153225","iconic-darkness-487","0.4943733513355255"
"6","0gwqywch","Action distr","0.48223772650332003","iconic-darkness-487","0.49995946884155273"
"6","0gwqywch","Action distr","0.4685614407948412","iconic-darkness-487","0.5055456161499023"
"6","0gwqywch","Action distr","0.4453712172022031","iconic-darkness-487","0.511131763458252"
"6","0gwqywch","Action distr","0.48640007432763976","iconic-darkness-487","0.5167179107666016"
"6","0gwqywch","Action distr","0.44061424826012346","iconic-darkness-487","0.5223040580749512"
"6","0gwqywch","Action distr","0.4186132669030053","iconic-darkness-487","0.5278902053833008"
"6","0gwqywch","Action distr","0.43764114267132376","iconic-darkness-487","0.5334763526916504"
"6","0gwqywch","Action distr","0.44656045943772305","iconic-darkness-487","0.5390625"
"6","0gwqywch","Action distr","0.42039713025628517","iconic-darkness-487","0.5446485877037048"
"6","0gwqywch","Action distr","0.386503726543968","iconic-darkness-487","0.5502347350120544"
"6","0gwqywch","Action distr","0.36985433524668937","iconic-darkness-487","0.555820882320404"
"6","0gwqywch","Action distr","0.3936391799570874","iconic-darkness-487","0.5614070296287537"
"6","0gwqywch","Action distr","0.3942338010748474","iconic-darkness-487","0.5669931769371033"
"6","0gwqywch","Action distr","0.38531448430844806","iconic-darkness-487","0.5725793242454529"
"6","0gwqywch","Action distr","0.3763951675420488","iconic-darkness-487","0.5781654715538025"
"6","0gwqywch","Action distr","0.3734220619532491","iconic-darkness-487","0.5837515592575073"
"6","0gwqywch","Action distr","0.3835306209551682","iconic-darkness-487","0.5893377065658569"
"6","0gwqywch","Action distr","0.35082645947837093","iconic-darkness-487","0.5949238538742065"
"6","0gwqywch","Action distr","0.33001472035677265","iconic-darkness-487","0.6005100011825562"
"6","0gwqywch","Action distr","0.3430963849474916","iconic-darkness-487","0.6060961484909058"
"6","0gwqywch","Action distr","0.31812229800157366","iconic-darkness-487","0.6116822957992554"
"6","0gwqywch","Action distr","0.37758440977756874","iconic-darkness-487","0.617268443107605"
"6","0gwqywch","Action distr","0.3288254781212528","iconic-darkness-487","0.6228545904159546"
"6","0gwqywch","Action distr","0.3115814657062142","iconic-darkness-487","0.6284407377243042"
"6","0gwqywch","Action distr","0.30147290670429505","iconic-darkness-487","0.634026825428009"
"6","0gwqywch","Action distr","0.30860836011741444","iconic-darkness-487","0.6396129727363586"
"6","0gwqywch","Action distr","0.2824450309359766","iconic-darkness-487","0.6451991200447083"
"6","0gwqywch","Action distr","0.30147290670429505","iconic-darkness-487","0.6507852673530579"
"6","0gwqywch","Action distr","0.277688061993897","iconic-darkness-487","0.6563714146614075"
"6","0gwqywch","Action distr","0.2735257141695773","iconic-darkness-487","0.6619575619697571"
"6","0gwqywch","Action distr","0.2675795029919778","iconic-darkness-487","0.6675437092781067"
"6","0gwqywch","Action distr","0.2646063974031781","iconic-darkness-487","0.6731297969818115"
"6","0gwqywch","Action distr","0.27530957752285723","iconic-darkness-487","0.6787159442901611"
"6","0gwqywch","Action distr","0.24557852163485963","iconic-darkness-487","0.6843020915985107"
"6","0gwqywch","Action distr","0.23844306822174027","iconic-darkness-487","0.6898882389068604"
"6","0gwqywch","Action distr","0.22773988810206114","iconic-darkness-487","0.69547438621521"
"6","0gwqywch","Action distr","0.2271452669843012","iconic-darkness-487","0.7010605335235596"
"6","0gwqywch","Action distr","0.21882057133566188","iconic-darkness-487","0.7066466808319092"
"6","0gwqywch","Action distr","0.20098193780286336","iconic-darkness-487","0.7122328281402588"
"6","0gwqywch","Action distr","0.2223882980422216","iconic-darkness-487","0.7178189158439636"
"6","0gwqywch","Action distr","0.2223882980422216","iconic-darkness-487","0.7234050631523132"
"6","0gwqywch","Action distr","0.20514428562718304","iconic-darkness-487","0.7289912104606628"
"6","0gwqywch","Action distr","0.19860345333182355","iconic-darkness-487","0.7345773577690125"
"6","0gwqywch","Action distr","0.17898095644574516","iconic-darkness-487","0.7401635050773621"
"6","0gwqywch","Action distr","0.18195406203454495","iconic-darkness-487","0.7457496523857117"
"6","0gwqywch","Action distr","0.17779171421022527","iconic-darkness-487","0.7513357996940613"
"6","0gwqywch","Action distr","0.17719709309246534","iconic-darkness-487","0.7569218873977661"
"6","0gwqywch","Action distr","0.16708853409054616","iconic-darkness-487","0.7625080347061157"
"6","0gwqywch","Action distr","0.1664939129727862","iconic-darkness-487","0.7680941820144653"
"6","0gwqywch","Action distr","0.16233156514846656","iconic-darkness-487","0.7736803293228149"
"6","0gwqywch","Action distr","0.14806065832222776","iconic-darkness-487","0.7792664766311646"
"6","0gwqywch","Action distr","0.14568217385118795","iconic-darkness-487","0.7848526239395142"
"6","0gwqywch","Action distr","0.13319513037822897","iconic-darkness-487","0.7904387712478638"
"6","0gwqywch","Action distr","0.14984452167550757","iconic-darkness-487","0.7960249185562134"
"6","0gwqywch","Action distr","0.1361682359670287","iconic-darkness-487","0.801611065864563"
"6","0gwqywch","Action distr","0.13081664590718917","iconic-darkness-487","0.8071971535682678"
"6","0gwqywch","Action distr","0.13676285708478866","iconic-darkness-487","0.8127833008766174"
"6","0gwqywch","Action distr","0.132600509260469","iconic-darkness-487","0.818369448184967"
"6","0gwqywch","Action distr","0.11178877013887074","iconic-darkness-487","0.8239555954933167"
"6","0gwqywch","Action distr","0.11773498131647024","iconic-darkness-487","0.8295417428016663"
"6","0gwqywch","Action distr","0.1100049067855909","iconic-darkness-487","0.8351278901100159"
"6","0gwqywch","Action distr","0.10584255896127123","iconic-darkness-487","0.8407140374183655"
"6","0gwqywch","Action distr","0.12487043472958967","iconic-darkness-487","0.8463001251220703"
"6","0gwqywch","Action distr","0.09930172666591178","iconic-darkness-487","0.8518862724304199"
"6","0gwqywch","Action distr","0.10465331672575133","iconic-darkness-487","0.8574724197387695"
"6","0gwqywch","Action distr","0.1123833912566307","iconic-darkness-487","0.8630585670471191"
"6","0gwqywch","Action distr","0.09632862107711201","iconic-darkness-487","0.8686447143554688"
"6","0gwqywch","Action distr","0.08978778878175257","iconic-darkness-487","0.8742308616638184"
"6","0gwqywch","Action distr","0.07611150307327369","iconic-darkness-487","0.879817008972168"
"6","0gwqywch","Action distr","0.0737330186022339","iconic-darkness-487","0.8854031562805176"
"6","0gwqywch","Action distr","0.08384157760415305","iconic-darkness-487","0.8909892439842224"
"6","0gwqywch","Action distr","0.07313839748447394","iconic-darkness-487","0.896575391292572"
"6","0gwqywch","Action distr","0.07670612419103365","iconic-darkness-487","0.9021615386009216"
"6","0gwqywch","Action distr","0.07670612419103365","iconic-darkness-487","0.9077476859092712"
"6","0gwqywch","Action distr","0.06302983848255478","iconic-darkness-487","0.9133338332176208"
"6","0gwqywch","Action distr","0.06421908071807468","iconic-darkness-487","0.9189199805259705"
"6","0gwqywch","Action distr","0.05886749065823512","iconic-darkness-487","0.9245061278343201"
"6","0gwqywch","Action distr","0.06540832295359458","iconic-darkness-487","0.9300922155380249"
"6","0gwqywch","Action distr","0.061840596247034876","iconic-darkness-487","0.9356783628463745"
"6","0gwqywch","Action distr","0.052921279480635616","iconic-darkness-487","0.9412645101547241"
"6","0gwqywch","Action distr","0.05351590059839557","iconic-darkness-487","0.9468506574630737"
"6","0gwqywch","Action distr","0.04816431053855601","iconic-darkness-487","0.9524368047714233"
"6","0gwqywch","Action distr","0.04756968942079606","iconic-darkness-487","0.958022952079773"
"6","0gwqywch","Action distr","0.04459658383199631","iconic-darkness-487","0.9636090993881226"
"6","0gwqywch","Action distr","0.052326658362875665","iconic-darkness-487","0.9691952466964722"
"6","0gwqywch","Action distr","0.03567726706559705","iconic-darkness-487","0.9747813940048218"
"6","0gwqywch","Action distr","0.037461130418876894","iconic-darkness-487","0.9803674817085266"
"6","0gwqywch","Action distr","0.044001962714236356","iconic-darkness-487","0.9859536290168762"
"6","0gwqywch","Action distr","0.029136434770237585","iconic-darkness-487","0.9915397763252258"
"6","0gwqywch","Action distr","0.034488024830077145","iconic-darkness-487","0.9971259236335754"
"6","0gwqywch","Action distr","0.037461130418876894","iconic-darkness-487","1.0027120113372803"
"6","0gwqywch","Action distr","0.029731055887997536","iconic-darkness-487","1.0082981586456299"
"6","0gwqywch","Action distr","0.0398396148899167","iconic-darkness-487","1.0138843059539795"
"6","0gwqywch","Action distr","0.026163329181437833","iconic-darkness-487","1.019470453262329"
"6","0gwqywch","Action distr","0.02319022359263808","iconic-darkness-487","1.0250566005706787"
"6","0gwqywch","Action distr","0.021406360239358227","iconic-darkness-487","1.0306427478790283"
"6","0gwqywch","Action distr","0.02259560247487813","iconic-darkness-487","1.036228895187378"
"6","0gwqywch","Action distr","0.017838633532798524","iconic-darkness-487","1.0418150424957275"
"6","0gwqywch","Action distr","0.02319022359263808","iconic-darkness-487","1.0474011898040771"
"6","0gwqywch","Action distr","0.018433254650558475","iconic-darkness-487","1.0529873371124268"
"6","0gwqywch","Action distr","0.020811739121598276","iconic-darkness-487","1.0585734844207764"
"6","0gwqywch","Action distr","0.022000981357118178","iconic-darkness-487","1.064159631729126"
"6","0gwqywch","Action distr","0.013081664590718916","iconic-darkness-487","1.0697457790374756"
"6","0gwqywch","Action distr","0.018433254650558475","iconic-darkness-487","1.0753319263458252"
"6","0gwqywch","Action distr","0.014865527943998768","iconic-darkness-487","1.0809180736541748"
"6","0gwqywch","Action distr","0.01605477017951867","iconic-darkness-487","1.0865041017532349"
"6","0gwqywch","Action distr","0.021406360239358227","iconic-darkness-487","1.0920902490615845"
"6","0gwqywch","Action distr","0.012487043472958965","iconic-darkness-487","1.097676396369934"
"6","0gwqywch","Action distr","0.014270906826238817","iconic-darkness-487","1.1032625436782837"
"6","0gwqywch","Action distr","0.013676285708478867","iconic-darkness-487","1.1088486909866333"
"6","0gwqywch","Action distr","0.013081664590718916","iconic-darkness-487","1.114434838294983"
"6","0gwqywch","Action distr","0.011297801237439065","iconic-darkness-487","1.1200209856033325"
"6","0gwqywch","Action distr","0.008919316766399262","iconic-darkness-487","1.1256071329116821"
"6","0gwqywch","Action distr","0.006540832295359458","iconic-darkness-487","1.1311932802200317"
"6","0gwqywch","Action distr","0.006540832295359458","iconic-darkness-487","1.1367794275283813"
"6","0gwqywch","Action distr","0.0077300745308793595","iconic-darkness-487","1.142365574836731"
"6","0gwqywch","Action distr","0.011297801237439065","iconic-darkness-487","1.1479517221450806"
"6","0gwqywch","Action distr","0.011297801237439065","iconic-darkness-487","1.1535378694534302"
"6","0gwqywch","Action distr","0.011297801237439065","iconic-darkness-487","1.1591240167617798"
"6","0gwqywch","Action distr","0.013676285708478867","iconic-darkness-487","1.1647101640701294"
"6","0gwqywch","Action distr","0.013676285708478867","iconic-darkness-487","1.1702961921691895"
"6","0gwqywch","Action distr","0.00832469564863931","iconic-darkness-487","1.175882339477539"
"6","0gwqywch","Action distr","0.009513937884159211","iconic-darkness-487","1.1814684867858887"
"6","0gwqywch","Action distr","0.01605477017951867","iconic-darkness-487","1.1870546340942383"
"6","0gwqywch","Action distr","0.013676285708478867","iconic-darkness-487","1.192640781402588"
"6","0gwqywch","Action distr","0.12011346578751005","iconic-darkness-487","1.1982269287109375"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.203813076019287"
"6","0gwqywch","Action distr","0.0005946211177599507","iconic-darkness-487","1.2093992233276367"
"6","0gwqywch","Action distr","0.0005946211177599507","iconic-darkness-487","1.2149853706359863"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.220571517944336"
"6","0gwqywch","Action distr","0.0005946211177599507","iconic-darkness-487","1.2261576652526855"
"6","0gwqywch","Action distr","0.0005946211177599507","iconic-darkness-487","1.2317438125610352"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.2373299598693848"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.2429161071777344"
"6","0gwqywch","Action distr","0.0005946211177599507","iconic-darkness-487","1.248502254486084"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.2540884017944336"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.2596744298934937"
"6","0gwqywch","Action distr","0.0005946211177599507","iconic-darkness-487","1.2652605772018433"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.2708467245101929"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.2764328718185425"
"6","0gwqywch","Action distr","0.0005946211177599507","iconic-darkness-487","1.282019019126892"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.2876051664352417"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.2931913137435913"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.298777461051941"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.3043636083602905"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.3099497556686401"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.3155359029769897"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.3211220502853394"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.326708197593689"
"6","0gwqywch","Action distr","0.0011892422355199014","iconic-darkness-487","1.3322943449020386"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.3378804922103882"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.3434665203094482"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.3490526676177979"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.3546388149261475"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.360224962234497"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.3658111095428467"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.3713972568511963"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.376983404159546"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.3825695514678955"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.3881556987762451"
"6","0gwqywch","Action distr","0","iconic-darkness-487","1.3937418460845947"
"6","0gwqywch","Policy distr","0.00224131066352129","iconic-darkness-487","-1.3937418460845947"
"6","0gwqywch","Policy distr","0.002353409305214882","iconic-darkness-487","-1.3881556987762451"
"6","0gwqywch","Policy distr","0.0024706292897462845","iconic-darkness-487","-1.3825695514678955"
"6","0gwqywch","Policy distr","0.002593180863186717","iconic-darkness-487","-1.376983404159546"
"6","0gwqywch","Policy distr","0.0027212761342525482","iconic-darkness-487","-1.3713972568511963"
"6","0gwqywch","Policy distr","0.0028551400173455477","iconic-darkness-487","-1.3658111095428467"
"6","0gwqywch","Policy distr","0.0029950030148029327","iconic-darkness-487","-1.360224962234497"
"6","0gwqywch","Policy distr","0.0031411005184054375","iconic-darkness-487","-1.3546388149261475"
"6","0gwqywch","Policy distr","0.0032936804927885532","iconic-darkness-487","-1.3490526676177979"
"6","0gwqywch","Policy distr","0.0034529922995716333","iconic-darkness-487","-1.3434665203094482"
"6","0gwqywch","Policy distr","0.0036192983388900757","iconic-darkness-487","-1.3378804922103882"
"6","0gwqywch","Policy distr","0.003792876610532403","iconic-darkness-487","-1.3322943449020386"
"6","0gwqywch","Policy distr","0.003973998129367828","iconic-darkness-487","-1.326708197593689"
"6","0gwqywch","Policy distr","0.004162952769547701","iconic-darkness-487","-1.3211220502853394"
"6","0gwqywch","Policy distr","0.004360038321465254","iconic-darkness-487","-1.3155359029769897"
"6","0gwqywch","Policy distr","0.004565558861941099","iconic-darkness-487","-1.3099497556686401"
"6","0gwqywch","Policy distr","0.0047798301093280315","iconic-darkness-487","-1.3043636083602905"
"6","0gwqywch","Policy distr","0.0050031766295433044","iconic-darkness-487","-1.298777461051941"
"6","0gwqywch","Policy distr","0.005235934164375067","iconic-darkness-487","-1.2931913137435913"
"6","0gwqywch","Policy distr","0.005478445906192064","iconic-darkness-487","-1.2876051664352417"
"6","0gwqywch","Policy distr","0.005731063894927502","iconic-darkness-487","-1.282019019126892"
"6","0gwqywch","Policy distr","0.00599415460601449","iconic-darkness-487","-1.2764328718185425"
"6","0gwqywch","Policy distr","0.006268098950386047","iconic-darkness-487","-1.2708467245101929"
"6","0gwqywch","Policy distr","0.006553277838975191","iconic-darkness-487","-1.2652605772018433"
"6","0gwqywch","Policy distr","0.006850085686892271","iconic-darkness-487","-1.2596744298934937"
"6","0gwqywch","Policy distr","0.007158929482102394","iconic-darkness-487","-1.2540884017944336"
"6","0gwqywch","Policy distr","0.007480239029973745","iconic-darkness-487","-1.248502254486084"
"6","0gwqywch","Policy distr","0.007814434356987476","iconic-darkness-487","-1.2429161071777344"
"6","0gwqywch","Policy distr","0.00816196110099554","iconic-darkness-487","-1.2373299598693848"
"6","0gwqywch","Policy distr","0.008523277007043362","iconic-darkness-487","-1.2317438125610352"
"6","0gwqywch","Policy distr","0.008898838423192501","iconic-darkness-487","-1.2261576652526855"
"6","0gwqywch","Policy distr","0.00928912777453661","iconic-darkness-487","-1.220571517944336"
"6","0gwqywch","Policy distr","0.00969463400542736","iconic-darkness-487","-1.2149853706359863"
"6","0gwqywch","Policy distr","0.010115866549313068","iconic-darkness-487","-1.2093992233276367"
"6","0gwqywch","Policy distr","0.010553325526416302","iconic-darkness-487","-1.203813076019287"
"6","0gwqywch","Policy distr","0.01100754551589489","iconic-darkness-487","-1.1982269287109375"
"6","0gwqywch","Policy distr","0.011479065753519535","iconic-darkness-487","-1.192640781402588"
"6","0gwqywch","Policy distr","0.011968439444899559","iconic-darkness-487","-1.1870546340942383"
"6","0gwqywch","Policy distr","0.012476230040192604","iconic-darkness-487","-1.1814684867858887"
"6","0gwqywch","Policy distr","0.013003014959394932","iconic-darkness-487","-1.175882339477539"
"6","0gwqywch","Policy distr","0.013549389317631721","iconic-darkness-487","-1.1702961921691895"
"6","0gwqywch","Policy distr","0.014115939848124981","iconic-darkness-487","-1.1647101640701294"
"6","0gwqywch","Policy distr","0.014703311957418919","iconic-darkness-487","-1.1591240167617798"
"6","0gwqywch","Policy distr","0.015312123112380505","iconic-darkness-487","-1.1535378694534302"
"6","0gwqywch","Policy distr","0.015943018719553947","iconic-darkness-487","-1.1479517221450806"
"6","0gwqywch","Policy distr","0.016596650704741478","iconic-darkness-487","-1.142365574836731"
"6","0gwqywch","Policy distr","0.01727369800209999","iconic-darkness-487","-1.1367794275283813"
"6","0gwqywch","Policy distr","0.017974836751818657","iconic-darkness-487","-1.1311932802200317"
"6","0gwqywch","Policy distr","0.018700776621699333","iconic-darkness-487","-1.1256071329116821"
"6","0gwqywch","Policy distr","0.01945221796631813","iconic-darkness-487","-1.1200209856033325"
"6","0gwqywch","Policy distr","0.02022988721728325","iconic-darkness-487","-1.114434838294983"
"6","0gwqywch","Policy distr","0.021034521982073784","iconic-darkness-487","-1.1088486909866333"
"6","0gwqywch","Policy distr","0.02186688408255577","iconic-darkness-487","-1.1032625436782837"
"6","0gwqywch","Policy distr","0.022727716714143753","iconic-darkness-487","-1.097676396369934"
"6","0gwqywch","Policy distr","0.023617811501026154","iconic-darkness-487","-1.0920902490615845"
"6","0gwqywch","Policy distr","0.024537958204746246","iconic-darkness-487","-1.0865041017532349"
"6","0gwqywch","Policy distr","0.025488946586847305","iconic-darkness-487","-1.0809180736541748"
"6","0gwqywch","Policy distr","0.02647159993648529","iconic-darkness-487","-1.0753319263458252"
"6","0gwqywch","Policy distr","0.02748677134513855","iconic-darkness-487","-1.0697457790374756"
"6","0gwqywch","Policy distr","0.028535274788737297","iconic-darkness-487","-1.064159631729126"
"6","0gwqywch","Policy distr","0.029617955908179283","iconic-darkness-487","-1.0585734844207764"
"6","0gwqywch","Policy distr","0.03073570691049099","iconic-darkness-487","-1.0529873371124268"
"6","0gwqywch","Policy distr","0.03188937529921532","iconic-darkness-487","-1.0474011898040771"
"6","0gwqywch","Policy distr","0.033079881221055984","iconic-darkness-487","-1.0418150424957275"
"6","0gwqywch","Policy distr","0.034308090806007385","iconic-darkness-487","-1.036228895187378"
"6","0gwqywch","Policy distr","0.03557492420077324","iconic-darkness-487","-1.0306427478790283"
"6","0gwqywch","Policy distr","0.03688132017850876","iconic-darkness-487","-1.0250566005706787"
"6","0gwqywch","Policy distr","0.038228195160627365","iconic-darkness-487","-1.019470453262329"
"6","0gwqywch","Policy distr","0.03961648419499397","iconic-darkness-487","-1.0138843059539795"
"6","0gwqywch","Policy distr","0.04104714095592499","iconic-darkness-487","-1.0082981586456299"
"6","0gwqywch","Policy distr","0.04252113401889801","iconic-darkness-487","-1.0027120113372803"
"6","0gwqywch","Policy distr","0.044039417058229446","iconic-darkness-487","-0.9971259236335754"
"6","0gwqywch","Policy distr","0.04560297727584839","iconic-darkness-487","-0.9915397763252258"
"6","0gwqywch","Policy distr","0.04721279814839363","iconic-darkness-487","-0.9859536290168762"
"6","0gwqywch","Policy distr","0.04886987432837486","iconic-darkness-487","-0.9803674817085266"
"6","0gwqywch","Policy distr","0.050575170665979385","iconic-darkness-487","-0.9747813940048218"
"6","0gwqywch","Policy distr","0.05232975259423256","iconic-darkness-487","-0.9691952466964722"
"6","0gwqywch","Policy distr","0.05413457378745079","iconic-darkness-487","-0.9636090993881226"
"6","0gwqywch","Policy distr","0.055990658700466156","iconic-darkness-487","-0.958022952079773"
"6","0gwqywch","Policy distr","0.05789906159043312","iconic-darkness-487","-0.9524368047714233"
"6","0gwqywch","Policy distr","0.05986076593399048","iconic-darkness-487","-0.9468506574630737"
"6","0gwqywch","Policy distr","0.06187679246068001","iconic-darkness-487","-0.9412645101547241"
"6","0gwqywch","Policy distr","0.06394819170236588","iconic-darkness-487","-0.9356783628463745"
"6","0gwqywch","Policy distr","0.06607598066329956","iconic-darkness-487","-0.9300922155380249"
"6","0gwqywch","Policy distr","0.06826116889715195","iconic-darkness-487","-0.9245061278343201"
"6","0gwqywch","Policy distr","0.0705048218369484","iconic-darkness-487","-0.9189199805259705"
"6","0gwqywch","Policy distr","0.07280794531106949","iconic-darkness-487","-0.9133338332176208"
"6","0gwqywch","Policy distr","0.0751715749502182","iconic-darkness-487","-0.9077476859092712"
"6","0gwqywch","Policy distr","0.07759671658277512","iconic-darkness-487","-0.9021615386009216"
"6","0gwqywch","Policy distr","0.0800844207406044","iconic-darkness-487","-0.896575391292572"
"6","0gwqywch","Policy distr","0.08263567090034485","iconic-darkness-487","-0.8909892439842224"
"6","0gwqywch","Policy distr","0.08525142818689346","iconic-darkness-487","-0.8854031562805176"
"6","0gwqywch","Policy distr","0.08793281763792038","iconic-darkness-487","-0.879817008972168"
"6","0gwqywch","Policy distr","0.09068074077367783","iconic-darkness-487","-0.8742308616638184"
"6","0gwqywch","Policy distr","0.09349621087312698","iconic-darkness-487","-0.8686447143554688"
"6","0gwqywch","Policy distr","0.09638024866580963","iconic-darkness-487","-0.8630585670471191"
"6","0gwqywch","Policy distr","0.0993337407708168","iconic-darkness-487","-0.8574724197387695"
"6","0gwqywch","Policy distr","0.10235767811536789","iconic-darkness-487","-0.8518862724304199"
"6","0gwqywch","Policy distr","0.10545297712087631","iconic-darkness-487","-0.8463001251220703"
"6","0gwqywch","Policy distr","0.10862059146165848","iconic-darkness-487","-0.8407140374183655"
"6","0gwqywch","Policy distr","0.11186143010854721","iconic-darkness-487","-0.8351278901100159"
"6","0gwqywch","Policy distr","0.11517642438411713","iconic-darkness-487","-0.8295417428016663"
"6","0gwqywch","Policy distr","0.11856639385223389","iconic-darkness-487","-0.8239555954933167"
"6","0gwqywch","Policy distr","0.12203222513198853","iconic-darkness-487","-0.818369448184967"
"6","0gwqywch","Policy distr","0.1255747526884079","iconic-darkness-487","-0.8127833008766174"
"6","0gwqywch","Policy distr","0.12919478118419647","iconic-darkness-487","-0.8071971535682678"
"6","0gwqywch","Policy distr","0.13289307057857513","iconic-darkness-487","-0.801611065864563"
"6","0gwqywch","Policy distr","0.13667051494121552","iconic-darkness-487","-0.7960249185562134"
"6","0gwqywch","Policy distr","0.14052774012088776","iconic-darkness-487","-0.7904387712478638"
"6","0gwqywch","Policy distr","0.14446553587913513","iconic-darkness-487","-0.7848526239395142"
"6","0gwqywch","Policy distr","0.14848458766937256","iconic-darkness-487","-0.7792664766311646"
"6","0gwqywch","Policy distr","0.15258550643920898","iconic-darkness-487","-0.7736803293228149"
"6","0gwqywch","Policy distr","0.15676896274089813","iconic-darkness-487","-0.7680941820144653"
"6","0gwqywch","Policy distr","0.16103555262088776","iconic-darkness-487","-0.7625080347061157"
"6","0gwqywch","Policy distr","0.16538582742214203","iconic-darkness-487","-0.7569218873977661"
"6","0gwqywch","Policy distr","0.16982035338878632","iconic-darkness-487","-0.7513357996940613"
"6","0gwqywch","Policy distr","0.17433956265449524","iconic-darkness-487","-0.7457496523857117"
"6","0gwqywch","Policy distr","0.17894402146339417","iconic-darkness-487","-0.7401635050773621"
"6","0gwqywch","Policy distr","0.18363408744335175","iconic-darkness-487","-0.7345773577690125"
"6","0gwqywch","Policy distr","0.18841014802455902","iconic-darkness-487","-0.7289912104606628"
"6","0gwqywch","Policy distr","0.19327250123023987","iconic-darkness-487","-0.7234050631523132"
"6","0gwqywch","Policy distr","0.19822151958942413","iconic-darkness-487","-0.7178189158439636"
"6","0gwqywch","Policy distr","0.20325738191604614","iconic-darkness-487","-0.7122328281402588"
"6","0gwqywch","Policy distr","0.2083803415298462","iconic-darkness-487","-0.7066466808319092"
"6","0gwqywch","Policy distr","0.2135905623435974","iconic-darkness-487","-0.7010605335235596"
"6","0gwqywch","Policy distr","0.21888819336891174","iconic-darkness-487","-0.69547438621521"
"6","0gwqywch","Policy distr","0.22427324950695038","iconic-darkness-487","-0.6898882389068604"
"6","0gwqywch","Policy distr","0.22974570095539093","iconic-darkness-487","-0.6843020915985107"
"6","0gwqywch","Policy distr","0.23530563712120056","iconic-darkness-487","-0.6787159442901611"
"6","0gwqywch","Policy distr","0.24095283448696136","iconic-darkness-487","-0.6731297969818115"
"6","0gwqywch","Policy distr","0.2466871738433838","iconic-darkness-487","-0.6675437092781067"
"6","0gwqywch","Policy distr","0.2525085508823395","iconic-darkness-487","-0.6619575619697571"
"6","0gwqywch","Policy distr","0.25841662287712097","iconic-darkness-487","-0.6563714146614075"
"6","0gwqywch","Policy distr","0.2644110918045044","iconic-darkness-487","-0.6507852673530579"
"6","0gwqywch","Policy distr","0.2704916000366211","iconic-darkness-487","-0.6451991200447083"
"6","0gwqywch","Policy distr","0.27665773034095764","iconic-darkness-487","-0.6396129727363586"
"6","0gwqywch","Policy distr","0.28290897607803345","iconic-darkness-487","-0.634026825428009"
"6","0gwqywch","Policy distr","0.28924471139907837","iconic-darkness-487","-0.6284407377243042"
"6","0gwqywch","Policy distr","0.2956644296646118","iconic-darkness-487","-0.6228545904159546"
"6","0gwqywch","Policy distr","0.3021673560142517","iconic-darkness-487","-0.617268443107605"
"6","0gwqywch","Policy distr","0.3087528645992279","iconic-darkness-487","-0.6116822957992554"
"6","0gwqywch","Policy distr","0.315420001745224","iconic-darkness-487","-0.6060961484909058"
"6","0gwqywch","Policy distr","0.3221679627895355","iconic-darkness-487","-0.6005100011825562"
"6","0gwqywch","Policy distr","0.32899588346481323","iconic-darkness-487","-0.5949238538742065"
"6","0gwqywch","Policy distr","0.3359026312828064","iconic-darkness-487","-0.5893377065658569"
"6","0gwqywch","Policy distr","0.34288710355758667","iconic-darkness-487","-0.5837515592575073"
"6","0gwqywch","Policy distr","0.3499481678009033","iconic-darkness-487","-0.5781654715538025"
"6","0gwqywch","Policy distr","0.3570846617221832","iconic-darkness-487","-0.5725793242454529"
"6","0gwqywch","Policy distr","0.3642953634262085","iconic-darkness-487","-0.5669931769371033"
"6","0gwqywch","Policy distr","0.3715788722038269","iconic-darkness-487","-0.5614070296287537"
"6","0gwqywch","Policy distr","0.3789336085319519","iconic-darkness-487","-0.555820882320404"
"6","0gwqywch","Policy distr","0.3863582909107208","iconic-darkness-487","-0.5502347350120544"
"6","0gwqywch","Policy distr","0.3938511908054352","iconic-darkness-487","-0.5446485877037048"
"6","0gwqywch","Policy distr","0.40141066908836365","iconic-darkness-487","-0.5390625"
"6","0gwqywch","Policy distr","0.4090351462364197","iconic-darkness-487","-0.5334763526916504"
"6","0gwqywch","Policy distr","0.41672274470329285","iconic-darkness-487","-0.5278902053833008"
"6","0gwqywch","Policy distr","0.4244716167449951","iconic-darkness-487","-0.5223040580749512"
"6","0gwqywch","Policy distr","0.4322798252105713","iconic-darkness-487","-0.5167179107666016"
"6","0gwqywch","Policy distr","0.44014546275138855","iconic-darkness-487","-0.511131763458252"
"6","0gwqywch","Policy distr","0.4480662941932678","iconic-darkness-487","-0.5055456161499023"
"6","0gwqywch","Policy distr","0.4560403525829315","iconic-darkness-487","-0.49995946884155273"
"6","0gwqywch","Policy distr","0.464065283536911","iconic-darkness-487","-0.4943733513355255"
"6","0gwqywch","Policy distr","0.4721388816833496","iconic-darkness-487","-0.4887872338294983"
"6","0gwqywch","Policy distr","0.4802587926387787","iconic-darkness-487","-0.4832010865211487"
"6","0gwqywch","Policy distr","0.4884226322174072","iconic-darkness-487","-0.4776149392127991"
"6","0gwqywch","Policy distr","0.49662792682647705","iconic-darkness-487","-0.47202879190444946"
"6","0gwqywch","Policy distr","0.5048721432685852","iconic-darkness-487","-0.46644264459609985"
"6","0gwqywch","Policy distr","0.513152539730072","iconic-darkness-487","-0.46085652709007263"
"6","0gwqywch","Policy distr","0.5214665532112122","iconic-darkness-487","-0.455270379781723"
"6","0gwqywch","Policy distr","0.529811441898346","iconic-darkness-487","-0.4496842324733734"
"6","0gwqywch","Policy distr","0.5381842851638794","iconic-darkness-487","-0.4440981149673462"
"6","0gwqywch","Policy distr","0.5465824007987976","iconic-darkness-487","-0.4385119676589966"
"6","0gwqywch","Policy distr","0.5550028085708618","iconic-darkness-487","-0.432925820350647"
"6","0gwqywch","Policy distr","0.5634424686431885","iconic-darkness-487","-0.42733967304229736"
"6","0gwqywch","Policy distr","0.5718982219696045","iconic-darkness-487","-0.42175352573394775"
"6","0gwqywch","Policy distr","0.5803672075271606","iconic-darkness-487","-0.41616740822792053"
"6","0gwqywch","Policy distr","0.5888462662696838","iconic-darkness-487","-0.4105812609195709"
"6","0gwqywch","Policy distr","0.5973320603370667","iconic-darkness-487","-0.4049951136112213"
"6","0gwqywch","Policy distr","0.6058213710784912","iconic-darkness-487","-0.3994089961051941"
"6","0gwqywch","Policy distr","0.6143108606338501","iconic-darkness-487","-0.3938228487968445"
"6","0gwqywch","Policy distr","0.6227973699569702","iconic-darkness-487","-0.3882367014884949"
"6","0gwqywch","Policy distr","0.6312772631645203","iconic-darkness-487","-0.38265055418014526"
"6","0gwqywch","Policy distr","0.6397472620010376","iconic-darkness-487","-0.37706440687179565"
"6","0gwqywch","Policy distr","0.6482037901878357","iconic-darkness-487","-0.37147828936576843"
"6","0gwqywch","Policy distr","0.6566434502601624","iconic-darkness-487","-0.3658921420574188"
"6","0gwqywch","Policy distr","0.6650626063346863","iconic-darkness-487","-0.3603059947490692"
"6","0gwqywch","Policy distr","0.6734576225280762","iconic-darkness-487","-0.354719877243042"
"6","0gwqywch","Policy distr","0.6818250417709351","iconic-darkness-487","-0.3491337299346924"
"6","0gwqywch","Policy distr","0.6901611685752869","iconic-darkness-487","-0.3435475826263428"
"6","0gwqywch","Policy distr","0.6984623074531555","iconic-darkness-487","-0.33796143531799316"
"6","0gwqywch","Policy distr","0.7067247033119202","iconic-darkness-487","-0.33237531781196594"
"6","0gwqywch","Policy distr","0.71494460105896","iconic-darkness-487","-0.32678917050361633"
"6","0gwqywch","Policy distr","0.7231184840202332","iconic-darkness-487","-0.3212030231952667"
"6","0gwqywch","Policy distr","0.7312424182891846","iconic-darkness-487","-0.3156169056892395"
"6","0gwqywch","Policy distr","0.7393127679824829","iconic-darkness-487","-0.3100307583808899"
"6","0gwqywch","Policy distr","0.7473256587982178","iconic-darkness-487","-0.3044446110725403"
"6","0gwqywch","Policy distr","0.7552773952484131","iconic-darkness-487","-0.2988584637641907"
"6","0gwqywch","Policy distr","0.7631641626358032","iconic-darkness-487","-0.29327231645584106"
"6","0gwqywch","Policy distr","0.7709821462631226","iconic-darkness-487","-0.28768619894981384"
"6","0gwqywch","Policy distr","0.7787275314331055","iconic-darkness-487","-0.28210005164146423"
"6","0gwqywch","Policy distr","0.7863965034484863","iconic-darkness-487","-0.2765139043331146"
"6","0gwqywch","Policy distr","0.7939853072166443","iconic-darkness-487","-0.2709277868270874"
"6","0gwqywch","Policy distr","0.8014904856681824","iconic-darkness-487","-0.2653416395187378"
"6","0gwqywch","Policy distr","0.8089079856872559","iconic-darkness-487","-0.2597554922103882"
"6","0gwqywch","Policy distr","0.8162340521812439","iconic-darkness-487","-0.2541693449020386"
"6","0gwqywch","Policy distr","0.8234650492668152","iconic-darkness-487","-0.24858319759368896"
"6","0gwqywch","Policy distr","0.8305973410606384","iconic-darkness-487","-0.24299708008766174"
"6","0gwqywch","Policy distr","0.8376272320747375","iconic-darkness-487","-0.23741093277931213"
"6","0gwqywch","Policy distr","0.8445510268211365","iconic-darkness-487","-0.23182478547096252"
"6","0gwqywch","Policy distr","0.8513652086257935","iconic-darkness-487","-0.2262386530637741"
"6","0gwqywch","Policy distr","0.8580660820007324","iconic-darkness-487","-0.2206525206565857"
"6","0gwqywch","Policy distr","0.864650309085846","iconic-darkness-487","-0.21506637334823608"
"6","0gwqywch","Policy distr","0.871114194393158","iconic-darkness-487","-0.20948022603988647"
"6","0gwqywch","Policy distr","0.8774545788764954","iconic-darkness-487","-0.20389409363269806"
"6","0gwqywch","Policy distr","0.8836677074432373","iconic-darkness-487","-0.19830796122550964"
"6","0gwqywch","Policy distr","0.889750599861145","iconic-darkness-487","-0.19272181391716003"
"6","0gwqywch","Policy distr","0.8956997394561768","iconic-darkness-487","-0.18713566660881042"
"6","0gwqywch","Policy distr","0.9015118479728699","iconic-darkness-487","-0.181549534201622"
"6","0gwqywch","Policy distr","0.907183825969696","iconic-darkness-487","-0.1759634017944336"
"6","0gwqywch","Policy distr","0.9127126336097717","iconic-darkness-487","-0.17037725448608398"
"6","0gwqywch","Policy distr","0.9180952906608582","iconic-darkness-487","-0.16479112207889557"
"6","0gwqywch","Policy distr","0.9233285188674927","iconic-darkness-487","-0.15920498967170715"
"6","0gwqywch","Policy distr","0.92840975522995","iconic-darkness-487","-0.15361884236335754"
"6","0gwqywch","Policy distr","0.9333359599113464","iconic-darkness-487","-0.14803269505500793"
"6","0gwqywch","Policy distr","0.9381042718887329","iconic-darkness-487","-0.14244656264781952"
"6","0gwqywch","Policy distr","0.9427123069763184","iconic-darkness-487","-0.1368604302406311"
"6","0gwqywch","Policy distr","0.9471573233604431","iconic-darkness-487","-0.1312742829322815"
"6","0gwqywch","Policy distr","0.9514366984367371","iconic-darkness-487","-0.12568813562393188"
"6","0gwqywch","Policy distr","0.9555481672286987","iconic-darkness-487","-0.12010200321674347"
"6","0gwqywch","Policy distr","0.9594892263412476","iconic-darkness-487","-0.11451585590839386"
"6","0gwqywch","Policy distr","0.963257908821106","iconic-darkness-487","-0.10892972350120544"
"6","0gwqywch","Policy distr","0.9668516516685486","iconic-darkness-487","-0.10334357619285583"
"6","0gwqywch","Policy distr","0.9702688455581665","iconic-darkness-487","-0.09775744378566742"
"6","0gwqywch","Policy distr","0.9735071063041687","iconic-darkness-487","-0.09217129647731781"
"6","0gwqywch","Policy distr","0.9765648245811462","iconic-darkness-487","-0.0865851640701294"
"6","0gwqywch","Policy distr","0.9794402122497559","iconic-darkness-487","-0.08099903166294098"
"6","0gwqywch","Policy distr","0.9821314215660095","iconic-darkness-487","-0.07541288435459137"
"6","0gwqywch","Policy distr","0.9846371412277222","iconic-darkness-487","-0.06982675194740295"
"6","0gwqywch","Policy distr","0.9869557619094849","iconic-darkness-487","-0.06424060463905334"
"6","0gwqywch","Policy distr","0.9890859127044678","iconic-darkness-487","-0.05865446478128433"
"6","0gwqywch","Policy distr","0.9910264611244202","iconic-darkness-487","-0.05306832492351532"
"6","0gwqywch","Policy distr","0.9927761554718018","iconic-darkness-487","-0.04748218506574631"
"6","0gwqywch","Policy distr","0.9943339228630066","iconic-darkness-487","-0.041896045207977295"
"6","0gwqywch","Policy distr","0.9956991672515869","iconic-darkness-487","-0.03630990907549858"
"6","0gwqywch","Policy distr","0.9968708157539368","iconic-darkness-487","-0.03072376921772957"
"6","0gwqywch","Policy distr","0.9978481531143188","iconic-darkness-487","-0.025137627497315407"
"6","0gwqywch","Policy distr","0.9986308217048645","iconic-darkness-487","-0.019551489502191544"
"6","0gwqywch","Policy distr","0.999218225479126","iconic-darkness-487","-0.013965349644422531"
"6","0gwqywch","Policy distr","0.9996099472045898","iconic-darkness-487","-0.008379208855330944"
"6","0gwqywch","Policy distr","0.9998059868812561","iconic-darkness-487","-0.0027930696960538626"
"6","0gwqywch","Policy distr","0.9998059868812561","iconic-darkness-487","0.0027930696960538626"
"6","0gwqywch","Policy distr","0.9996099472045898","iconic-darkness-487","0.008379208855330944"
"6","0gwqywch","Policy distr","0.999218225479126","iconic-darkness-487","0.013965349644422531"
"6","0gwqywch","Policy distr","0.9986308217048645","iconic-darkness-487","0.019551489502191544"
"6","0gwqywch","Policy distr","0.9978481531143188","iconic-darkness-487","0.025137627497315407"
"6","0gwqywch","Policy distr","0.9968708157539368","iconic-darkness-487","0.03072376921772957"
"6","0gwqywch","Policy distr","0.9956991672515869","iconic-darkness-487","0.03630990907549858"
"6","0gwqywch","Policy distr","0.9943339228630066","iconic-darkness-487","0.041896045207977295"
"6","0gwqywch","Policy distr","0.9927761554718018","iconic-darkness-487","0.04748218506574631"
"6","0gwqywch","Policy distr","0.9910264611244202","iconic-darkness-487","0.05306832492351532"
"6","0gwqywch","Policy distr","0.9890859127044678","iconic-darkness-487","0.05865446478128433"
"6","0gwqywch","Policy distr","0.9869557619094849","iconic-darkness-487","0.06424060463905334"
"6","0gwqywch","Policy distr","0.9846371412277222","iconic-darkness-487","0.06982675194740295"
"6","0gwqywch","Policy distr","0.9821314215660095","iconic-darkness-487","0.07541288435459137"
"6","0gwqywch","Policy distr","0.9794402122497559","iconic-darkness-487","0.08099903166294098"
"6","0gwqywch","Policy distr","0.9765648245811462","iconic-darkness-487","0.0865851640701294"
"6","0gwqywch","Policy distr","0.9735071063041687","iconic-darkness-487","0.09217129647731781"
"6","0gwqywch","Policy distr","0.9702688455581665","iconic-darkness-487","0.09775744378566742"
"6","0gwqywch","Policy distr","0.9668516516685486","iconic-darkness-487","0.10334357619285583"
"6","0gwqywch","Policy distr","0.963257908821106","iconic-darkness-487","0.10892972350120544"
"6","0gwqywch","Policy distr","0.9594892263412476","iconic-darkness-487","0.11451585590839386"
"6","0gwqywch","Policy distr","0.9555481672286987","iconic-darkness-487","0.12010200321674347"
"6","0gwqywch","Policy distr","0.9514366984367371","iconic-darkness-487","0.12568813562393188"
"6","0gwqywch","Policy distr","0.9471573233604431","iconic-darkness-487","0.1312742829322815"
"6","0gwqywch","Policy distr","0.9427123069763184","iconic-darkness-487","0.1368604302406311"
"6","0gwqywch","Policy distr","0.9381042718887329","iconic-darkness-487","0.14244656264781952"
"6","0gwqywch","Policy distr","0.9333359599113464","iconic-darkness-487","0.14803269505500793"
"6","0gwqywch","Policy distr","0.92840975522995","iconic-darkness-487","0.15361884236335754"
"6","0gwqywch","Policy distr","0.9233285188674927","iconic-darkness-487","0.15920498967170715"
"6","0gwqywch","Policy distr","0.9180952906608582","iconic-darkness-487","0.16479112207889557"
"6","0gwqywch","Policy distr","0.9127126336097717","iconic-darkness-487","0.17037725448608398"
"6","0gwqywch","Policy distr","0.907183825969696","iconic-darkness-487","0.1759634017944336"
"6","0gwqywch","Policy distr","0.9015118479728699","iconic-darkness-487","0.181549534201622"
"6","0gwqywch","Policy distr","0.8956997394561768","iconic-darkness-487","0.18713566660881042"
"6","0gwqywch","Policy distr","0.889750599861145","iconic-darkness-487","0.19272181391716003"
"6","0gwqywch","Policy distr","0.8836677074432373","iconic-darkness-487","0.19830796122550964"
"6","0gwqywch","Policy distr","0.8774545788764954","iconic-darkness-487","0.20389409363269806"
"6","0gwqywch","Policy distr","0.871114194393158","iconic-darkness-487","0.20948022603988647"
"6","0gwqywch","Policy distr","0.864650309085846","iconic-darkness-487","0.21506637334823608"
"6","0gwqywch","Policy distr","0.8580660820007324","iconic-darkness-487","0.2206525206565857"
"6","0gwqywch","Policy distr","0.8513652086257935","iconic-darkness-487","0.2262386530637741"
"6","0gwqywch","Policy distr","0.8445510268211365","iconic-darkness-487","0.23182478547096252"
"6","0gwqywch","Policy distr","0.8376272320747375","iconic-darkness-487","0.23741093277931213"
"6","0gwqywch","Policy distr","0.8305973410606384","iconic-darkness-487","0.24299708008766174"
"6","0gwqywch","Policy distr","0.8234650492668152","iconic-darkness-487","0.24858319759368896"
"6","0gwqywch","Policy distr","0.8162340521812439","iconic-darkness-487","0.2541693449020386"
"6","0gwqywch","Policy distr","0.8089079856872559","iconic-darkness-487","0.2597554922103882"
"6","0gwqywch","Policy distr","0.8014904856681824","iconic-darkness-487","0.2653416395187378"
"6","0gwqywch","Policy distr","0.7939853072166443","iconic-darkness-487","0.2709277868270874"
"6","0gwqywch","Policy distr","0.7863965034484863","iconic-darkness-487","0.2765139043331146"
"6","0gwqywch","Policy distr","0.7787275314331055","iconic-darkness-487","0.28210005164146423"
"6","0gwqywch","Policy distr","0.7709821462631226","iconic-darkness-487","0.28768619894981384"
"6","0gwqywch","Policy distr","0.7631641626358032","iconic-darkness-487","0.29327231645584106"
"6","0gwqywch","Policy distr","0.7552773952484131","iconic-darkness-487","0.2988584637641907"
"6","0gwqywch","Policy distr","0.7473256587982178","iconic-darkness-487","0.3044446110725403"
"6","0gwqywch","Policy distr","0.7393127679824829","iconic-darkness-487","0.3100307583808899"
"6","0gwqywch","Policy distr","0.7312424182891846","iconic-darkness-487","0.3156169056892395"
"6","0gwqywch","Policy distr","0.7231184840202332","iconic-darkness-487","0.3212030231952667"
"6","0gwqywch","Policy distr","0.71494460105896","iconic-darkness-487","0.32678917050361633"
"6","0gwqywch","Policy distr","0.7067247033119202","iconic-darkness-487","0.33237531781196594"
"6","0gwqywch","Policy distr","0.6984623074531555","iconic-darkness-487","0.33796143531799316"
"6","0gwqywch","Policy distr","0.6901611685752869","iconic-darkness-487","0.3435475826263428"
"6","0gwqywch","Policy distr","0.6818250417709351","iconic-darkness-487","0.3491337299346924"
"6","0gwqywch","Policy distr","0.6734576225280762","iconic-darkness-487","0.354719877243042"
"6","0gwqywch","Policy distr","0.6650626063346863","iconic-darkness-487","0.3603059947490692"
"6","0gwqywch","Policy distr","0.6566434502601624","iconic-darkness-487","0.3658921420574188"
"6","0gwqywch","Policy distr","0.6482037901878357","iconic-darkness-487","0.37147828936576843"
"6","0gwqywch","Policy distr","0.6397472620010376","iconic-darkness-487","0.37706440687179565"
"6","0gwqywch","Policy distr","0.6312772631645203","iconic-darkness-487","0.38265055418014526"
"6","0gwqywch","Policy distr","0.6227973699569702","iconic-darkness-487","0.3882367014884949"
"6","0gwqywch","Policy distr","0.6143108606338501","iconic-darkness-487","0.3938228487968445"
"6","0gwqywch","Policy distr","0.6058213710784912","iconic-darkness-487","0.3994089961051941"
"6","0gwqywch","Policy distr","0.5973320603370667","iconic-darkness-487","0.4049951136112213"
"6","0gwqywch","Policy distr","0.5888462662696838","iconic-darkness-487","0.4105812609195709"
"6","0gwqywch","Policy distr","0.5803672075271606","iconic-darkness-487","0.41616740822792053"
"6","0gwqywch","Policy distr","0.5718982219696045","iconic-darkness-487","0.42175352573394775"
"6","0gwqywch","Policy distr","0.5634424686431885","iconic-darkness-487","0.42733967304229736"
"6","0gwqywch","Policy distr","0.5550028085708618","iconic-darkness-487","0.432925820350647"
"6","0gwqywch","Policy distr","0.5465824007987976","iconic-darkness-487","0.4385119676589966"
"6","0gwqywch","Policy distr","0.5381842851638794","iconic-darkness-487","0.4440981149673462"
"6","0gwqywch","Policy distr","0.529811441898346","iconic-darkness-487","0.4496842324733734"
"6","0gwqywch","Policy distr","0.5214665532112122","iconic-darkness-487","0.455270379781723"
"6","0gwqywch","Policy distr","0.513152539730072","iconic-darkness-487","0.46085652709007263"
"6","0gwqywch","Policy distr","0.5048721432685852","iconic-darkness-487","0.46644264459609985"
"6","0gwqywch","Policy distr","0.49662792682647705","iconic-darkness-487","0.47202879190444946"
"6","0gwqywch","Policy distr","0.4884226322174072","iconic-darkness-487","0.4776149392127991"
"6","0gwqywch","Policy distr","0.4802587926387787","iconic-darkness-487","0.4832010865211487"
"6","0gwqywch","Policy distr","0.4721388816833496","iconic-darkness-487","0.4887872338294983"
"6","0gwqywch","Policy distr","0.464065283536911","iconic-darkness-487","0.4943733513355255"
"6","0gwqywch","Policy distr","0.4560403525829315","iconic-darkness-487","0.49995946884155273"
"6","0gwqywch","Policy distr","0.4480662941932678","iconic-darkness-487","0.5055456161499023"
"6","0gwqywch","Policy distr","0.44014546275138855","iconic-darkness-487","0.511131763458252"
"6","0gwqywch","Policy distr","0.4322798252105713","iconic-darkness-487","0.5167179107666016"
"6","0gwqywch","Policy distr","0.4244716167449951","iconic-darkness-487","0.5223040580749512"
"6","0gwqywch","Policy distr","0.41672274470329285","iconic-darkness-487","0.5278902053833008"
"6","0gwqywch","Policy distr","0.4090351462364197","iconic-darkness-487","0.5334763526916504"
"6","0gwqywch","Policy distr","0.40141066908836365","iconic-darkness-487","0.5390625"
"6","0gwqywch","Policy distr","0.3938511908054352","iconic-darkness-487","0.5446485877037048"
"6","0gwqywch","Policy distr","0.3863582909107208","iconic-darkness-487","0.5502347350120544"
"6","0gwqywch","Policy distr","0.3789336085319519","iconic-darkness-487","0.555820882320404"
"6","0gwqywch","Policy distr","0.3715788722038269","iconic-darkness-487","0.5614070296287537"
"6","0gwqywch","Policy distr","0.3642953634262085","iconic-darkness-487","0.5669931769371033"
"6","0gwqywch","Policy distr","0.3570846617221832","iconic-darkness-487","0.5725793242454529"
"6","0gwqywch","Policy distr","0.3499481678009033","iconic-darkness-487","0.5781654715538025"
"6","0gwqywch","Policy distr","0.34288710355758667","iconic-darkness-487","0.5837515592575073"
"6","0gwqywch","Policy distr","0.3359026312828064","iconic-darkness-487","0.5893377065658569"
"6","0gwqywch","Policy distr","0.32899588346481323","iconic-darkness-487","0.5949238538742065"
"6","0gwqywch","Policy distr","0.3221679627895355","iconic-darkness-487","0.6005100011825562"
"6","0gwqywch","Policy distr","0.315420001745224","iconic-darkness-487","0.6060961484909058"
"6","0gwqywch","Policy distr","0.3087528645992279","iconic-darkness-487","0.6116822957992554"
"6","0gwqywch","Policy distr","0.3021673560142517","iconic-darkness-487","0.617268443107605"
"6","0gwqywch","Policy distr","0.2956644296646118","iconic-darkness-487","0.6228545904159546"
"6","0gwqywch","Policy distr","0.28924471139907837","iconic-darkness-487","0.6284407377243042"
"6","0gwqywch","Policy distr","0.28290897607803345","iconic-darkness-487","0.634026825428009"
"6","0gwqywch","Policy distr","0.27665773034095764","iconic-darkness-487","0.6396129727363586"
"6","0gwqywch","Policy distr","0.2704916000366211","iconic-darkness-487","0.6451991200447083"
"6","0gwqywch","Policy distr","0.2644110918045044","iconic-darkness-487","0.6507852673530579"
"6","0gwqywch","Policy distr","0.25841662287712097","iconic-darkness-487","0.6563714146614075"
"6","0gwqywch","Policy distr","0.2525085508823395","iconic-darkness-487","0.6619575619697571"
"6","0gwqywch","Policy distr","0.2466871738433838","iconic-darkness-487","0.6675437092781067"
"6","0gwqywch","Policy distr","0.24095283448696136","iconic-darkness-487","0.6731297969818115"
"6","0gwqywch","Policy distr","0.23530563712120056","iconic-darkness-487","0.6787159442901611"
"6","0gwqywch","Policy distr","0.22974570095539093","iconic-darkness-487","0.6843020915985107"
"6","0gwqywch","Policy distr","0.22427324950695038","iconic-darkness-487","0.6898882389068604"
"6","0gwqywch","Policy distr","0.21888819336891174","iconic-darkness-487","0.69547438621521"
"6","0gwqywch","Policy distr","0.2135905623435974","iconic-darkness-487","0.7010605335235596"
"6","0gwqywch","Policy distr","0.2083803415298462","iconic-darkness-487","0.7066466808319092"
"6","0gwqywch","Policy distr","0.20325738191604614","iconic-darkness-487","0.7122328281402588"
"6","0gwqywch","Policy distr","0.19822151958942413","iconic-darkness-487","0.7178189158439636"
"6","0gwqywch","Policy distr","0.19327250123023987","iconic-darkness-487","0.7234050631523132"
"6","0gwqywch","Policy distr","0.18841014802455902","iconic-darkness-487","0.7289912104606628"
"6","0gwqywch","Policy distr","0.18363408744335175","iconic-darkness-487","0.7345773577690125"
"6","0gwqywch","Policy distr","0.17894402146339417","iconic-darkness-487","0.7401635050773621"
"6","0gwqywch","Policy distr","0.17433956265449524","iconic-darkness-487","0.7457496523857117"
"6","0gwqywch","Policy distr","0.16982035338878632","iconic-darkness-487","0.7513357996940613"
"6","0gwqywch","Policy distr","0.16538582742214203","iconic-darkness-487","0.7569218873977661"
"6","0gwqywch","Policy distr","0.16103555262088776","iconic-darkness-487","0.7625080347061157"
"6","0gwqywch","Policy distr","0.15676896274089813","iconic-darkness-487","0.7680941820144653"
"6","0gwqywch","Policy distr","0.15258550643920898","iconic-darkness-487","0.7736803293228149"
"6","0gwqywch","Policy distr","0.14848458766937256","iconic-darkness-487","0.7792664766311646"
"6","0gwqywch","Policy distr","0.14446553587913513","iconic-darkness-487","0.7848526239395142"
"6","0gwqywch","Policy distr","0.14052774012088776","iconic-darkness-487","0.7904387712478638"
"6","0gwqywch","Policy distr","0.13667051494121552","iconic-darkness-487","0.7960249185562134"
"6","0gwqywch","Policy distr","0.13289307057857513","iconic-darkness-487","0.801611065864563"
"6","0gwqywch","Policy distr","0.12919478118419647","iconic-darkness-487","0.8071971535682678"
"6","0gwqywch","Policy distr","0.1255747526884079","iconic-darkness-487","0.8127833008766174"
"6","0gwqywch","Policy distr","0.12203222513198853","iconic-darkness-487","0.818369448184967"
"6","0gwqywch","Policy distr","0.11856639385223389","iconic-darkness-487","0.8239555954933167"
"6","0gwqywch","Policy distr","0.11517642438411713","iconic-darkness-487","0.8295417428016663"
"6","0gwqywch","Policy distr","0.11186143010854721","iconic-darkness-487","0.8351278901100159"
"6","0gwqywch","Policy distr","0.10862059146165848","iconic-darkness-487","0.8407140374183655"
"6","0gwqywch","Policy distr","0.10545297712087631","iconic-darkness-487","0.8463001251220703"
"6","0gwqywch","Policy distr","0.10235767811536789","iconic-darkness-487","0.8518862724304199"
"6","0gwqywch","Policy distr","0.0993337407708168","iconic-darkness-487","0.8574724197387695"
"6","0gwqywch","Policy distr","0.09638024866580963","iconic-darkness-487","0.8630585670471191"
"6","0gwqywch","Policy distr","0.09349621087312698","iconic-darkness-487","0.8686447143554688"
"6","0gwqywch","Policy distr","0.09068074077367783","iconic-darkness-487","0.8742308616638184"
"6","0gwqywch","Policy distr","0.08793281763792038","iconic-darkness-487","0.879817008972168"
"6","0gwqywch","Policy distr","0.08525142818689346","iconic-darkness-487","0.8854031562805176"
"6","0gwqywch","Policy distr","0.08263567090034485","iconic-darkness-487","0.8909892439842224"
"6","0gwqywch","Policy distr","0.0800844207406044","iconic-darkness-487","0.896575391292572"
"6","0gwqywch","Policy distr","0.07759671658277512","iconic-darkness-487","0.9021615386009216"
"6","0gwqywch","Policy distr","0.0751715749502182","iconic-darkness-487","0.9077476859092712"
"6","0gwqywch","Policy distr","0.07280794531106949","iconic-darkness-487","0.9133338332176208"
"6","0gwqywch","Policy distr","0.0705048218369484","iconic-darkness-487","0.9189199805259705"
"6","0gwqywch","Policy distr","0.06826116889715195","iconic-darkness-487","0.9245061278343201"
"6","0gwqywch","Policy distr","0.06607598066329956","iconic-darkness-487","0.9300922155380249"
"6","0gwqywch","Policy distr","0.06394819170236588","iconic-darkness-487","0.9356783628463745"
"6","0gwqywch","Policy distr","0.06187679246068001","iconic-darkness-487","0.9412645101547241"
"6","0gwqywch","Policy distr","0.05986076593399048","iconic-darkness-487","0.9468506574630737"
"6","0gwqywch","Policy distr","0.05789906159043312","iconic-darkness-487","0.9524368047714233"
"6","0gwqywch","Policy distr","0.055990658700466156","iconic-darkness-487","0.958022952079773"
"6","0gwqywch","Policy distr","0.05413457378745079","iconic-darkness-487","0.9636090993881226"
"6","0gwqywch","Policy distr","0.05232975259423256","iconic-darkness-487","0.9691952466964722"
"6","0gwqywch","Policy distr","0.050575170665979385","iconic-darkness-487","0.9747813940048218"
"6","0gwqywch","Policy distr","0.04886987432837486","iconic-darkness-487","0.9803674817085266"
"6","0gwqywch","Policy distr","0.04721279814839363","iconic-darkness-487","0.9859536290168762"
"6","0gwqywch","Policy distr","0.04560297727584839","iconic-darkness-487","0.9915397763252258"
"6","0gwqywch","Policy distr","0.044039417058229446","iconic-darkness-487","0.9971259236335754"
"6","0gwqywch","Policy distr","0.04252113401889801","iconic-darkness-487","1.0027120113372803"
"6","0gwqywch","Policy distr","0.04104714095592499","iconic-darkness-487","1.0082981586456299"
"6","0gwqywch","Policy distr","0.03961648419499397","iconic-darkness-487","1.0138843059539795"
"6","0gwqywch","Policy distr","0.038228195160627365","iconic-darkness-487","1.019470453262329"
"6","0gwqywch","Policy distr","0.03688132017850876","iconic-darkness-487","1.0250566005706787"
"6","0gwqywch","Policy distr","0.03557492420077324","iconic-darkness-487","1.0306427478790283"
"6","0gwqywch","Policy distr","0.034308090806007385","iconic-darkness-487","1.036228895187378"
"6","0gwqywch","Policy distr","0.033079881221055984","iconic-darkness-487","1.0418150424957275"
"6","0gwqywch","Policy distr","0.03188937529921532","iconic-darkness-487","1.0474011898040771"
"6","0gwqywch","Policy distr","0.03073570691049099","iconic-darkness-487","1.0529873371124268"
"6","0gwqywch","Policy distr","0.029617955908179283","iconic-darkness-487","1.0585734844207764"
"6","0gwqywch","Policy distr","0.028535274788737297","iconic-darkness-487","1.064159631729126"
"6","0gwqywch","Policy distr","0.02748677134513855","iconic-darkness-487","1.0697457790374756"
"6","0gwqywch","Policy distr","0.02647159993648529","iconic-darkness-487","1.0753319263458252"
"6","0gwqywch","Policy distr","0.025488946586847305","iconic-darkness-487","1.0809180736541748"
"6","0gwqywch","Policy distr","0.024537958204746246","iconic-darkness-487","1.0865041017532349"
"6","0gwqywch","Policy distr","0.023617811501026154","iconic-darkness-487","1.0920902490615845"
"6","0gwqywch","Policy distr","0.022727716714143753","iconic-darkness-487","1.097676396369934"
"6","0gwqywch","Policy distr","0.02186688408255577","iconic-darkness-487","1.1032625436782837"
"6","0gwqywch","Policy distr","0.021034521982073784","iconic-darkness-487","1.1088486909866333"
"6","0gwqywch","Policy distr","0.02022988721728325","iconic-darkness-487","1.114434838294983"
"6","0gwqywch","Policy distr","0.01945221796631813","iconic-darkness-487","1.1200209856033325"
"6","0gwqywch","Policy distr","0.018700776621699333","iconic-darkness-487","1.1256071329116821"
"6","0gwqywch","Policy distr","0.017974836751818657","iconic-darkness-487","1.1311932802200317"
"6","0gwqywch","Policy distr","0.01727369800209999","iconic-darkness-487","1.1367794275283813"
"6","0gwqywch","Policy distr","0.016596650704741478","iconic-darkness-487","1.142365574836731"
"6","0gwqywch","Policy distr","0.015943018719553947","iconic-darkness-487","1.1479517221450806"
"6","0gwqywch","Policy distr","0.015312123112380505","iconic-darkness-487","1.1535378694534302"
"6","0gwqywch","Policy distr","0.014703311957418919","iconic-darkness-487","1.1591240167617798"
"6","0gwqywch","Policy distr","0.014115939848124981","iconic-darkness-487","1.1647101640701294"
"6","0gwqywch","Policy distr","0.013549389317631721","iconic-darkness-487","1.1702961921691895"
"6","0gwqywch","Policy distr","0.013003014959394932","iconic-darkness-487","1.175882339477539"
"6","0gwqywch","Policy distr","0.012476230040192604","iconic-darkness-487","1.1814684867858887"
"6","0gwqywch","Policy distr","0.011968439444899559","iconic-darkness-487","1.1870546340942383"
"6","0gwqywch","Policy distr","0.011479065753519535","iconic-darkness-487","1.192640781402588"
"6","0gwqywch","Policy distr","0.01100754551589489","iconic-darkness-487","1.1982269287109375"
"6","0gwqywch","Policy distr","0.010553325526416302","iconic-darkness-487","1.203813076019287"
"6","0gwqywch","Policy distr","0.010115866549313068","iconic-darkness-487","1.2093992233276367"
"6","0gwqywch","Policy distr","0.00969463400542736","iconic-darkness-487","1.2149853706359863"
"6","0gwqywch","Policy distr","0.00928912777453661","iconic-darkness-487","1.220571517944336"
"6","0gwqywch","Policy distr","0.008898838423192501","iconic-darkness-487","1.2261576652526855"
"6","0gwqywch","Policy distr","0.008523277007043362","iconic-darkness-487","1.2317438125610352"
"6","0gwqywch","Policy distr","0.00816196110099554","iconic-darkness-487","1.2373299598693848"
"6","0gwqywch","Policy distr","0.007814434356987476","iconic-darkness-487","1.2429161071777344"
"6","0gwqywch","Policy distr","0.007480239029973745","iconic-darkness-487","1.248502254486084"
"6","0gwqywch","Policy distr","0.007158929482102394","iconic-darkness-487","1.2540884017944336"
"6","0gwqywch","Policy distr","0.006850085686892271","iconic-darkness-487","1.2596744298934937"
"6","0gwqywch","Policy distr","0.006553277838975191","iconic-darkness-487","1.2652605772018433"
"6","0gwqywch","Policy distr","0.006268098950386047","iconic-darkness-487","1.2708467245101929"
"6","0gwqywch","Policy distr","0.00599415460601449","iconic-darkness-487","1.2764328718185425"
"6","0gwqywch","Policy distr","0.005731063894927502","iconic-darkness-487","1.282019019126892"
"6","0gwqywch","Policy distr","0.005478445906192064","iconic-darkness-487","1.2876051664352417"
"6","0gwqywch","Policy distr","0.005235934164375067","iconic-darkness-487","1.2931913137435913"
"6","0gwqywch","Policy distr","0.0050031766295433044","iconic-darkness-487","1.298777461051941"
"6","0gwqywch","Policy distr","0.0047798301093280315","iconic-darkness-487","1.3043636083602905"
"6","0gwqywch","Policy distr","0.004565558861941099","iconic-darkness-487","1.3099497556686401"
"6","0gwqywch","Policy distr","0.004360038321465254","iconic-darkness-487","1.3155359029769897"
"6","0gwqywch","Policy distr","0.004162952769547701","iconic-darkness-487","1.3211220502853394"
"6","0gwqywch","Policy distr","0.003973998129367828","iconic-darkness-487","1.326708197593689"
"6","0gwqywch","Policy distr","0.003792876610532403","iconic-darkness-487","1.3322943449020386"
"6","0gwqywch","Policy distr","0.0036192983388900757","iconic-darkness-487","1.3378804922103882"
"6","0gwqywch","Policy distr","0.0034529922995716333","iconic-darkness-487","1.3434665203094482"
"6","0gwqywch","Policy distr","0.0032936804927885532","iconic-darkness-487","1.3490526676177979"
"6","0gwqywch","Policy distr","0.0031411005184054375","iconic-darkness-487","1.3546388149261475"
"6","0gwqywch","Policy distr","0.0029950030148029327","iconic-darkness-487","1.360224962234497"
"6","0gwqywch","Policy distr","0.0028551400173455477","iconic-darkness-487","1.3658111095428467"
"6","0gwqywch","Policy distr","0.0027212761342525482","iconic-darkness-487","1.3713972568511963"
"6","0gwqywch","Policy distr","0.002593180863186717","iconic-darkness-487","1.376983404159546"
"6","0gwqywch","Policy distr","0.0024706292897462845","iconic-darkness-487","1.3825695514678955"
"6","0gwqywch","Policy distr","0.002353409305214882","iconic-darkness-487","1.3881556987762451"
"6","0gwqywch","Policy distr","0.00224131066352129","iconic-darkness-487","1.3937418460845947"

==> plot_scripts/data/action_distributions/walker_h50/walker_800k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.6951419115066528"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.692355751991272"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.6895696520805359"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.686783492565155"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.683997392654419"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.6812112331390381"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.6784250736236572"
"6","0gwqywch","Action distr","0.0011921934613311352","iconic-darkness-487","-0.6756389141082764"
"6","0gwqywch","Action distr","0.0011921934613311352","iconic-darkness-487","-0.6728528141975403"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.6700666546821594"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.6672805547714233"
"6","0gwqywch","Action distr","0.0011921934613311352","iconic-darkness-487","-0.6644943952560425"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.6617082357406616"
"6","0gwqywch","Action distr","0.0011921934613311352","iconic-darkness-487","-0.6589220762252808"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.6561359763145447"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.6533498167991638"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.6505637168884277"
"6","0gwqywch","Action distr","0.0011921934613311352","iconic-darkness-487","-0.6477775573730469"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.644991397857666"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.6422052383422852"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.6394191384315491"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.6366329789161682"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.6338468790054321"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.6310607194900513"
"6","0gwqywch","Action distr","0.0011921934613311352","iconic-darkness-487","-0.6282745599746704"
"6","0gwqywch","Action distr","0.0011921934613311352","iconic-darkness-487","-0.6254884004592896"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.6227023005485535"
"6","0gwqywch","Action distr","0.0011921934613311352","iconic-darkness-487","-0.6199161410331726"
"6","0gwqywch","Action distr","0.0011921934613311352","iconic-darkness-487","-0.6171300411224365"
"6","0gwqywch","Action distr","0.0011921934613311352","iconic-darkness-487","-0.6143438816070557"
"6","0gwqywch","Action distr","0.0011921934613311352","iconic-darkness-487","-0.6115577220916748"
"6","0gwqywch","Action distr","0.004768773845324541","iconic-darkness-487","-0.608771562576294"
"6","0gwqywch","Action distr","0.0011921934613311352","iconic-darkness-487","-0.6059854626655579"
"6","0gwqywch","Action distr","0.004768773845324541","iconic-darkness-487","-0.603199303150177"
"6","0gwqywch","Action distr","0.0035765803839934054","iconic-darkness-487","-0.6004132032394409"
"6","0gwqywch","Action distr","0.8512261313904305","iconic-darkness-487","-0.5976270437240601"
"6","0gwqywch","Action distr","0.06318625345055016","iconic-darkness-487","-0.5948408842086792"
"6","0gwqywch","Action distr","0.05960967306655676","iconic-darkness-487","-0.5920547246932983"
"6","0gwqywch","Action distr","0.044111158069252004","iconic-darkness-487","-0.5892686247825623"
"6","0gwqywch","Action distr","0.04649554499191428","iconic-darkness-487","-0.5864824652671814"
"6","0gwqywch","Action distr","0.03695799730126519","iconic-darkness-487","-0.5836963653564453"
"6","0gwqywch","Action distr","0.025036062687953838","iconic-darkness-487","-0.5809102058410645"
"6","0gwqywch","Action distr","0.025036062687953838","iconic-darkness-487","-0.5781240463256836"
"6","0gwqywch","Action distr","0.021459482303960435","iconic-darkness-487","-0.5753378868103027"
"6","0gwqywch","Action distr","0.02980483653327838","iconic-darkness-487","-0.5725517868995667"
"6","0gwqywch","Action distr","0.032189223455940656","iconic-darkness-487","-0.5697656273841858"
"6","0gwqywch","Action distr","0.03695799730126519","iconic-darkness-487","-0.5669795274734497"
"6","0gwqywch","Action distr","0.04172677114658973","iconic-darkness-487","-0.5641933679580688"
"6","0gwqywch","Action distr","0.0405345776852586","iconic-darkness-487","-0.561407208442688"
"6","0gwqywch","Action distr","0.023843869226622707","iconic-darkness-487","-0.5586210489273071"
"6","0gwqywch","Action distr","0.03576580383993406","iconic-darkness-487","-0.5558348894119263"
"6","0gwqywch","Action distr","0.04291896460792087","iconic-darkness-487","-0.5530487895011902"
"6","0gwqywch","Action distr","0.028612643071947243","iconic-darkness-487","-0.5502626299858093"
"6","0gwqywch","Action distr","0.030997029994609515","iconic-darkness-487","-0.5474765300750732"
"6","0gwqywch","Action distr","0.03338141691727178","iconic-darkness-487","-0.5446903705596924"
"6","0gwqywch","Action distr","0.03338141691727178","iconic-darkness-487","-0.5419042110443115"
"6","0gwqywch","Action distr","0.028612643071947243","iconic-darkness-487","-0.5391180515289307"
"6","0gwqywch","Action distr","0.03695799730126519","iconic-darkness-487","-0.5363319516181946"
"6","0gwqywch","Action distr","0.04530335153058314","iconic-darkness-487","-0.5335457921028137"
"6","0gwqywch","Action distr","0.051264318837238816","iconic-darkness-487","-0.5307596921920776"
"6","0gwqywch","Action distr","0.051264318837238816","iconic-darkness-487","-0.5279735326766968"
"6","0gwqywch","Action distr","0.04530335153058314","iconic-darkness-487","-0.5251873731613159"
"6","0gwqywch","Action distr","0.05245651229856995","iconic-darkness-487","-0.5224012136459351"
"6","0gwqywch","Action distr","0.04291896460792087","iconic-darkness-487","-0.519615113735199"
"6","0gwqywch","Action distr","0.060801866527887896","iconic-darkness-487","-0.5168289542198181"
"6","0gwqywch","Action distr","0.04887993191457654","iconic-darkness-487","-0.514042854309082"
"6","0gwqywch","Action distr","0.04887993191457654","iconic-darkness-487","-0.5112566947937012"
"6","0gwqywch","Action distr","0.05603309268256336","iconic-darkness-487","-0.5084705352783203"
"6","0gwqywch","Action distr","0.05603309268256336","iconic-darkness-487","-0.5056843757629395"
"6","0gwqywch","Action distr","0.06199405998921903","iconic-darkness-487","-0.5028982758522034"
"6","0gwqywch","Action distr","0.07749257498652379","iconic-darkness-487","-0.5001121163368225"
"6","0gwqywch","Action distr","0.07153160767986812","iconic-darkness-487","-0.49732598662376404"
"6","0gwqywch","Action distr","0.09179889652249741","iconic-darkness-487","-0.49453985691070557"
"6","0gwqywch","Action distr","0.08464573575451059","iconic-darkness-487","-0.4917536973953247"
"6","0gwqywch","Action distr","0.06437844691188131","iconic-darkness-487","-0.48896756768226624"
"6","0gwqywch","Action distr","0.08464573575451059","iconic-darkness-487","-0.48618143796920776"
"6","0gwqywch","Action distr","0.09775986382915308","iconic-darkness-487","-0.4833952784538269"
"6","0gwqywch","Action distr","0.06199405998921903","iconic-darkness-487","-0.48060914874076843"
"6","0gwqywch","Action distr","0.12160373305577579","iconic-darkness-487","-0.47782301902770996"
"6","0gwqywch","Action distr","0.0941832834451597","iconic-darkness-487","-0.4750368595123291"
"6","0gwqywch","Action distr","0.12994908728509375","iconic-darkness-487","-0.47225072979927063"
"6","0gwqywch","Action distr","0.132333474207756","iconic-darkness-487","-0.46946460008621216"
"6","0gwqywch","Action distr","0.1084896049811333","iconic-darkness-487","-0.4666784405708313"
"6","0gwqywch","Action distr","0.12041153959444466","iconic-darkness-487","-0.4638923108577728"
"6","0gwqywch","Action distr","0.10133644421314648","iconic-darkness-487","-0.46110618114471436"
"6","0gwqywch","Action distr","0.14425540882106735","iconic-darkness-487","-0.4583200216293335"
"6","0gwqywch","Action distr","0.12041153959444466","iconic-darkness-487","-0.455533891916275"
"6","0gwqywch","Action distr","0.14306321535973623","iconic-darkness-487","-0.45274776220321655"
"6","0gwqywch","Action distr","0.16809927804769006","iconic-darkness-487","-0.4499616026878357"
"6","0gwqywch","Action distr","0.15736953689570984","iconic-darkness-487","-0.4471754729747772"
"6","0gwqywch","Action distr","0.1728680518930146","iconic-darkness-487","-0.44438934326171875"
"6","0gwqywch","Action distr","0.14783198920506077","iconic-darkness-487","-0.4416031837463379"
"6","0gwqywch","Action distr","0.158561730357041","iconic-darkness-487","-0.4388170540332794"
"6","0gwqywch","Action distr","0.15736953689570984","iconic-darkness-487","-0.43603092432022095"
"6","0gwqywch","Action distr","0.17644463227700802","iconic-darkness-487","-0.4332447648048401"
"6","0gwqywch","Action distr","0.15498514997304758","iconic-darkness-487","-0.43045860528945923"
"6","0gwqywch","Action distr","0.19432753419697502","iconic-darkness-487","-0.42767250537872314"
"6","0gwqywch","Action distr","0.2229401772689223","iconic-darkness-487","-0.4248863458633423"
"6","0gwqywch","Action distr","0.21459482303960434","iconic-darkness-487","-0.4221001863479614"
"6","0gwqywch","Action distr","0.2372464988048959","iconic-darkness-487","-0.41931408643722534"
"6","0gwqywch","Action distr","0.19909630804229958","iconic-darkness-487","-0.4165279269218445"
"6","0gwqywch","Action distr","0.21817140342359775","iconic-darkness-487","-0.4137417674064636"
"6","0gwqywch","Action distr","0.2300933380369091","iconic-darkness-487","-0.41095566749572754"
"6","0gwqywch","Action distr","0.23605430534356475","iconic-darkness-487","-0.4081695079803467"
"6","0gwqywch","Action distr","0.21578701650093549","iconic-darkness-487","-0.4053833484649658"
"6","0gwqywch","Action distr","0.26109036803151864","iconic-darkness-487","-0.40259724855422974"
"6","0gwqywch","Action distr","0.2765888830288234","iconic-darkness-487","-0.3998110890388489"
"6","0gwqywch","Action distr","0.2634747549541809","iconic-darkness-487","-0.397024929523468"
"6","0gwqywch","Action distr","0.2253245641915846","iconic-darkness-487","-0.39423882961273193"
"6","0gwqywch","Action distr","0.2980483653327838","iconic-darkness-487","-0.3914526700973511"
"6","0gwqywch","Action distr","0.30162494571677717","iconic-darkness-487","-0.3886665105819702"
"6","0gwqywch","Action distr","0.3004327522554461","iconic-darkness-487","-0.38588041067123413"
"6","0gwqywch","Action distr","0.2873186241808036","iconic-darkness-487","-0.38309425115585327"
"6","0gwqywch","Action distr","0.3314297822500556","iconic-darkness-487","-0.3803080916404724"
"6","0gwqywch","Action distr","0.3218922345594065","iconic-darkness-487","-0.37752199172973633"
"6","0gwqywch","Action distr","0.335006362634049","iconic-darkness-487","-0.37473583221435547"
"6","0gwqywch","Action distr","0.3564658449380094","iconic-darkness-487","-0.3719496726989746"
"6","0gwqywch","Action distr","0.38865506839395003","iconic-darkness-487","-0.3691635727882385"
"6","0gwqywch","Action distr","0.39580822916193686","iconic-darkness-487","-0.36637741327285767"
"6","0gwqywch","Action distr","0.37792532724196987","iconic-darkness-487","-0.3635912537574768"
"6","0gwqywch","Action distr","0.37792532724196987","iconic-darkness-487","-0.3608051538467407"
"6","0gwqywch","Action distr","0.39819261608459916","iconic-darkness-487","-0.35801899433135986"
"6","0gwqywch","Action distr","0.4291896460792087","iconic-darkness-487","-0.355232834815979"
"6","0gwqywch","Action distr","0.40415358339125484","iconic-darkness-487","-0.35244670510292053"
"6","0gwqywch","Action distr","0.4506491283831692","iconic-darkness-487","-0.34966057538986206"
"6","0gwqywch","Action distr","0.4399193872311889","iconic-darkness-487","-0.3468744158744812"
"6","0gwqywch","Action distr","0.47926177145511634","iconic-darkness-487","-0.34408828616142273"
"6","0gwqywch","Action distr","0.4744929976097918","iconic-darkness-487","-0.34130215644836426"
"6","0gwqywch","Action distr","0.4840305453004409","iconic-darkness-487","-0.3385159969329834"
"6","0gwqywch","Action distr","0.4744929976097918","iconic-darkness-487","-0.3357298672199249"
"6","0gwqywch","Action distr","0.5174119622177127","iconic-darkness-487","-0.33294373750686646"
"6","0gwqywch","Action distr","0.49714467337508333","iconic-darkness-487","-0.3301575779914856"
"6","0gwqywch","Action distr","0.5519855725963156","iconic-darkness-487","-0.3273714482784271"
"6","0gwqywch","Action distr","0.5615231202869646","iconic-darkness-487","-0.32458531856536865"
"6","0gwqywch","Action distr","0.5162197687563815","iconic-darkness-487","-0.3217991590499878"
"6","0gwqywch","Action distr","0.5722528614389449","iconic-darkness-487","-0.3190130293369293"
"6","0gwqywch","Action distr","0.5841747960522563","iconic-darkness-487","-0.31622689962387085"
"6","0gwqywch","Action distr","0.5746372483616072","iconic-darkness-487","-0.31344074010849"
"6","0gwqywch","Action distr","0.6080186652788789","iconic-darkness-487","-0.3106546103954315"
"6","0gwqywch","Action distr","0.635439114889495","iconic-darkness-487","-0.30786848068237305"
"6","0gwqywch","Action distr","0.679550272958747","iconic-darkness-487","-0.3050823211669922"
"6","0gwqywch","Action distr","0.670012725268098","iconic-darkness-487","-0.3022961914539337"
"6","0gwqywch","Action distr","0.6712049187294291","iconic-darkness-487","-0.29951006174087524"
"6","0gwqywch","Action distr","0.678358079497416","iconic-darkness-487","-0.2967239022254944"
"6","0gwqywch","Action distr","0.7212770441053369","iconic-darkness-487","-0.2939377725124359"
"6","0gwqywch","Action distr","0.7212770441053369","iconic-darkness-487","-0.29115164279937744"
"6","0gwqywch","Action distr","0.7451209133319594","iconic-darkness-487","-0.2883654832839966"
"6","0gwqywch","Action distr","0.670012725268098","iconic-darkness-487","-0.2855793535709381"
"6","0gwqywch","Action distr","0.7570428479452709","iconic-darkness-487","-0.28279322385787964"
"6","0gwqywch","Action distr","0.7463131067932907","iconic-darkness-487","-0.2800070643424988"
"6","0gwqywch","Action distr","0.7689647825585821","iconic-darkness-487","-0.2772209048271179"
"6","0gwqywch","Action distr","0.7653882021745888","iconic-darkness-487","-0.27443480491638184"
"6","0gwqywch","Action distr","0.8142681340891653","iconic-darkness-487","-0.271648645401001"
"6","0gwqywch","Action distr","0.8309588425478013","iconic-darkness-487","-0.2688624858856201"
"6","0gwqywch","Action distr","0.890568515614358","iconic-darkness-487","-0.26607638597488403"
"6","0gwqywch","Action distr","0.784463297555887","iconic-darkness-487","-0.2632902264595032"
"6","0gwqywch","Action distr","0.9096436109956562","iconic-darkness-487","-0.2605040669441223"
"6","0gwqywch","Action distr","0.8774543875397156","iconic-darkness-487","-0.25771796703338623"
"6","0gwqywch","Action distr","0.9275265129156233","iconic-darkness-487","-0.25493180751800537"
"6","0gwqywch","Action distr","0.9382562540676035","iconic-darkness-487","-0.2521456480026245"
"6","0gwqywch","Action distr","0.951370382142246","iconic-darkness-487","-0.24935951828956604"
"6","0gwqywch","Action distr","0.9883283794435112","iconic-darkness-487","-0.24657338857650757"
"6","0gwqywch","Action distr","0.9418328344515968","iconic-darkness-487","-0.2437872588634491"
"6","0gwqywch","Action distr","1.0169410225154583","iconic-darkness-487","-0.24100109934806824"
"6","0gwqywch","Action distr","1.0479380525100679","iconic-darkness-487","-0.23821496963500977"
"6","0gwqywch","Action distr","1.0217097963607829","iconic-darkness-487","-0.2354288399219513"
"6","0gwqywch","Action distr","0.9942893467501667","iconic-darkness-487","-0.23264268040657043"
"6","0gwqywch","Action distr","0.9930971532888357","iconic-darkness-487","-0.22985655069351196"
"6","0gwqywch","Action distr","1.0229019898221139","iconic-darkness-487","-0.2270704209804535"
"6","0gwqywch","Action distr","1.1349681751872407","iconic-darkness-487","-0.22428426146507263"
"6","0gwqywch","Action distr","1.0610521805847104","iconic-darkness-487","-0.22149813175201416"
"6","0gwqywch","Action distr","1.0491302459713991","iconic-darkness-487","-0.2187120020389557"
"6","0gwqywch","Action distr","1.1254306274965917","iconic-darkness-487","-0.21592584252357483"
"6","0gwqywch","Action distr","1.1039711451926313","iconic-darkness-487","-0.21313971281051636"
"6","0gwqywch","Action distr","1.1766949463338305","iconic-darkness-487","-0.2103535681962967"
"6","0gwqywch","Action distr","1.1743105594111682","iconic-darkness-487","-0.20756742358207703"
"6","0gwqywch","Action distr","1.2017310090217843","iconic-darkness-487","-0.20478129386901855"
"6","0gwqywch","Action distr","1.2231904913257448","iconic-darkness-487","-0.2019951492547989"
"6","0gwqywch","Action distr","1.3149893878482422","iconic-darkness-487","-0.19920900464057922"
"6","0gwqywch","Action distr","1.2136529436350958","iconic-darkness-487","-0.19642287492752075"
"6","0gwqywch","Action distr","1.2851845513149638","iconic-darkness-487","-0.1936367303133011"
"6","0gwqywch","Action distr","1.2792235840083082","iconic-darkness-487","-0.19085058569908142"
"6","0gwqywch","Action distr","1.3352566766908713","iconic-darkness-487","-0.18806445598602295"
"6","0gwqywch","Action distr","1.3507551916881761","iconic-darkness-487","-0.18527831137180328"
"6","0gwqywch","Action distr","1.3424098374588582","iconic-darkness-487","-0.18249216675758362"
"6","0gwqywch","Action distr","1.384136608605448","iconic-darkness-487","-0.17970603704452515"
"6","0gwqywch","Action distr","1.3900975759121037","iconic-darkness-487","-0.1769198775291443"
"6","0gwqywch","Action distr","1.3817522216827858","iconic-darkness-487","-0.17413374781608582"
"6","0gwqywch","Action distr","1.4747433116666142","iconic-darkness-487","-0.17134761810302734"
"6","0gwqywch","Action distr","1.4425540882106738","iconic-darkness-487","-0.16856145858764648"
"6","0gwqywch","Action distr","1.5188544697358661","iconic-darkness-487","-0.165775328874588"
"6","0gwqywch","Action distr","1.4187102189840508","iconic-darkness-487","-0.16298919916152954"
"6","0gwqywch","Action distr","1.5117013089678795","iconic-darkness-487","-0.16020303964614868"
"6","0gwqywch","Action distr","1.524815437042522","iconic-darkness-487","-0.1574169099330902"
"6","0gwqywch","Action distr","1.4950106005092436","iconic-darkness-487","-0.15463078022003174"
"6","0gwqywch","Action distr","1.5546202735758001","iconic-darkness-487","-0.15184462070465088"
"6","0gwqywch","Action distr","1.5486593062691447","iconic-darkness-487","-0.1490584909915924"
"6","0gwqywch","Action distr","1.5105091155065482","iconic-darkness-487","-0.14627236127853394"
"6","0gwqywch","Action distr","1.5832329166477475","iconic-darkness-487","-0.14348620176315308"
"6","0gwqywch","Action distr","1.5808485297250854","iconic-darkness-487","-0.1407000720500946"
"6","0gwqywch","Action distr","1.6154221401036883","iconic-darkness-487","-0.13791392743587494"
"6","0gwqywch","Action distr","1.6130377531810258","iconic-darkness-487","-0.13512778282165527"
"6","0gwqywch","Action distr","1.6344972354849865","iconic-darkness-487","-0.1323416531085968"
"6","0gwqywch","Action distr","1.5581968539597937","iconic-darkness-487","-0.12955550849437714"
"6","0gwqywch","Action distr","1.646419170098298","iconic-darkness-487","-0.12676936388015747"
"6","0gwqywch","Action distr","1.717950777778166","iconic-darkness-487","-0.123983234167099"
"6","0gwqywch","Action distr","1.649995750482291","iconic-darkness-487","-0.12119708955287933"
"6","0gwqywch","Action distr","1.6154221401036883","iconic-darkness-487","-0.11841094493865967"
"6","0gwqywch","Action distr","1.6988756823968678","iconic-darkness-487","-0.1156248152256012"
"6","0gwqywch","Action distr","1.721527358162159","iconic-darkness-487","-0.11283867061138153"
"6","0gwqywch","Action distr","1.7406024535434574","iconic-darkness-487","-0.11005252599716187"
"6","0gwqywch","Action distr","1.7549087750794312","iconic-darkness-487","-0.1072663888335228"
"6","0gwqywch","Action distr","1.7417946470047885","iconic-darkness-487","-0.10448025166988373"
"6","0gwqywch","Action distr","1.7525243881567687","iconic-darkness-487","-0.10169410705566406"
"6","0gwqywch","Action distr","1.7036444562421922","iconic-darkness-487","-0.098907969892025"
"6","0gwqywch","Action distr","1.7823292246900473","iconic-darkness-487","-0.09612183272838593"
"6","0gwqywch","Action distr","1.8395545108339417","iconic-darkness-487","-0.09333568811416626"
"6","0gwqywch","Action distr","1.8562452192925776","iconic-darkness-487","-0.09054955095052719"
"6","0gwqywch","Action distr","1.8049809004553385","iconic-darkness-487","-0.08776341378688812"
"6","0gwqywch","Action distr","1.8097496743006634","iconic-darkness-487","-0.08497726917266846"
"6","0gwqywch","Action distr","1.7561009685407623","iconic-darkness-487","-0.08219112455844879"
"6","0gwqywch","Action distr","1.859821799676571","iconic-darkness-487","-0.07940499484539032"
"6","0gwqywch","Action distr","1.9098939250524787","iconic-darkness-487","-0.07661885023117065"
"6","0gwqywch","Action distr","1.8586296062152396","iconic-darkness-487","-0.07383270561695099"
"6","0gwqywch","Action distr","1.8562452192925776","iconic-darkness-487","-0.07104656845331192"
"6","0gwqywch","Action distr","1.849092058524591","iconic-darkness-487","-0.06826043128967285"
"6","0gwqywch","Action distr","1.920623666204459","iconic-darkness-487","-0.06547428667545319"
"6","0gwqywch","Action distr","1.8693593473672199","iconic-darkness-487","-0.06268814951181412"
"6","0gwqywch","Action distr","1.884857862364525","iconic-darkness-487","-0.05990201234817505"
"6","0gwqywch","Action distr","1.946851922353744","iconic-darkness-487","-0.05711586773395538"
"6","0gwqywch","Action distr","1.9778489523483536","iconic-darkness-487","-0.054329730570316315"
"6","0gwqywch","Action distr","1.992155273884327","iconic-darkness-487","-0.05154358968138695"
"6","0gwqywch","Action distr","1.930161213895108","iconic-darkness-487","-0.04875744879245758"
"6","0gwqywch","Action distr","1.9170470858204653","iconic-darkness-487","-0.04597131162881851"
"6","0gwqywch","Action distr","2.0028850150363073","iconic-darkness-487","-0.043185167014598846"
"6","0gwqywch","Action distr","1.9897708869616646","iconic-darkness-487","-0.04039902985095978"
"6","0gwqywch","Action distr","2.0136147561882876","iconic-darkness-487","-0.03761289268732071"
"6","0gwqywch","Action distr","2.0171913365722807","iconic-darkness-487","-0.034826748073101044"
"6","0gwqywch","Action distr","2.066071268486857","iconic-darkness-487","-0.032040610909461975"
"6","0gwqywch","Action distr","2.0124225627269565","iconic-darkness-487","-0.029254470020532608"
"6","0gwqywch","Action distr","1.9337377942791012","iconic-darkness-487","-0.02646832913160324"
"6","0gwqywch","Action distr","2.03745862541491","iconic-darkness-487","-0.023682190105319023"
"6","0gwqywch","Action distr","2.001692821574976","iconic-darkness-487","-0.020896051079034805"
"6","0gwqywch","Action distr","1.9623504373510485","iconic-darkness-487","-0.018109910190105438"
"6","0gwqywch","Action distr","1.9897708869616646","iconic-darkness-487","-0.015323769301176071"
"6","0gwqywch","Action distr","1.983809919655009","iconic-darkness-487","-0.012537630274891853"
"6","0gwqywch","Action distr","2.0124225627269565","iconic-darkness-487","-0.009751489385962486"
"6","0gwqywch","Action distr","1.9718879850416975","iconic-darkness-487","-0.006965349894016981"
"6","0gwqywch","Action distr","1.9778489523483536","iconic-darkness-487","-0.004179209936410189"
"6","0gwqywch","Action distr","1.930161213895108","iconic-darkness-487","-0.0013930699788033962"
"6","0gwqywch","Action distr","1.9778489523483536","iconic-darkness-487","0.0013930699788033962"
"6","0gwqywch","Action distr","2.0028850150363073","iconic-darkness-487","0.004179209936410189"
"6","0gwqywch","Action distr","2.025536690801599","iconic-darkness-487","0.006965349894016981"
"6","0gwqywch","Action distr","1.9504285027377373","iconic-darkness-487","0.009751489385962486"
"6","0gwqywch","Action distr","2.0422273992602347","iconic-darkness-487","0.012537630274891853"
"6","0gwqywch","Action distr","2.0171913365722807","iconic-darkness-487","0.015323769301176071"
"6","0gwqywch","Action distr","1.983809919655009","iconic-darkness-487","0.018109910190105438"
"6","0gwqywch","Action distr","2.024344497340268","iconic-darkness-487","0.020896051079034805"
"6","0gwqywch","Action distr","1.9516206961990683","iconic-darkness-487","0.023682190105319023"
"6","0gwqywch","Action distr","2.080377590022831","iconic-darkness-487","0.02646832913160324"
"6","0gwqywch","Action distr","2.0040772084976384","iconic-darkness-487","0.029254470020532608"
"6","0gwqywch","Action distr","1.9730801785030287","iconic-darkness-487","0.032040610909461975"
"6","0gwqywch","Action distr","1.9897708869616646","iconic-darkness-487","0.034826748073101044"
"6","0gwqywch","Action distr","1.894395410055174","iconic-darkness-487","0.03761289268732071"
"6","0gwqywch","Action distr","1.9349299877404325","iconic-darkness-487","0.04039902985095978"
"6","0gwqywch","Action distr","1.9993084346523138","iconic-darkness-487","0.043185167014598846"
"6","0gwqywch","Action distr","1.895587603516505","iconic-darkness-487","0.04597131162881851"
"6","0gwqywch","Action distr","1.9230080531271212","iconic-darkness-487","0.04875744879245758"
"6","0gwqywch","Action distr","1.938506568124426","iconic-darkness-487","0.05154358968138695"
"6","0gwqywch","Action distr","1.8920110231325116","iconic-darkness-487","0.054329730570316315"
"6","0gwqywch","Action distr","1.9349299877404325","iconic-darkness-487","0.05711586773395538"
"6","0gwqywch","Action distr","1.8777047015965378","iconic-darkness-487","0.05990201234817505"
"6","0gwqywch","Action distr","1.8717437342898824","iconic-darkness-487","0.06268814951181412"
"6","0gwqywch","Action distr","1.9063173446684851","iconic-darkness-487","0.06547428667545319"
"6","0gwqywch","Action distr","1.8753203146738757","iconic-darkness-487","0.06826043128967285"
"6","0gwqywch","Action distr","1.9361221812017635","iconic-darkness-487","0.07104656845331192"
"6","0gwqywch","Action distr","1.9361221812017635","iconic-darkness-487","0.07383270561695099"
"6","0gwqywch","Action distr","1.7417946470047885","iconic-darkness-487","0.07661885023117065"
"6","0gwqywch","Action distr","1.894395410055174","iconic-darkness-487","0.07940499484539032"
"6","0gwqywch","Action distr","1.8729359277512134","iconic-darkness-487","0.08219112455844879"
"6","0gwqywch","Action distr","1.825248189297968","iconic-darkness-487","0.08497726917266846"
"6","0gwqywch","Action distr","1.8288247696819615","iconic-darkness-487","0.08776341378688812"
"6","0gwqywch","Action distr","1.8478998650632597","iconic-darkness-487","0.09054955095052719"
"6","0gwqywch","Action distr","1.7859058050740404","iconic-darkness-487","0.09333568811416626"
"6","0gwqywch","Action distr","1.7632541293087491","iconic-darkness-487","0.09612183272838593"
"6","0gwqywch","Action distr","1.7513321946954377","iconic-darkness-487","0.098907969892025"
"6","0gwqywch","Action distr","1.8467076716019286","iconic-darkness-487","0.10169410705566406"
"6","0gwqywch","Action distr","1.721527358162159","iconic-darkness-487","0.10448025166988373"
"6","0gwqywch","Action distr","1.7251039385461526","iconic-darkness-487","0.1072663888335228"
"6","0gwqywch","Action distr","1.682184973938232","iconic-darkness-487","0.11005252599716187"
"6","0gwqywch","Action distr","1.7644463227700802","iconic-darkness-487","0.11283867061138153"
"6","0gwqywch","Action distr","1.7036444562421922","iconic-darkness-487","0.1156248152256012"
"6","0gwqywch","Action distr","1.7489478077727754","iconic-darkness-487","0.11841094493865967"
"6","0gwqywch","Action distr","1.5677344016504429","iconic-darkness-487","0.12119708955287933"
"6","0gwqywch","Action distr","1.6070767858743704","iconic-darkness-487","0.123983234167099"
"6","0gwqywch","Action distr","1.6976834889355366","iconic-darkness-487","0.12676936388015747"
"6","0gwqywch","Action distr","1.6285362681783306","iconic-darkness-487","0.12955550849437714"
"6","0gwqywch","Action distr","1.6619176850956026","iconic-darkness-487","0.1323416531085968"
"6","0gwqywch","Action distr","1.5617734343437872","iconic-darkness-487","0.13512778282165527"
"6","0gwqywch","Action distr","1.5379295651171643","iconic-darkness-487","0.13791392743587494"
"6","0gwqywch","Action distr","1.5891938839544033","iconic-darkness-487","0.1407000720500946"
"6","0gwqywch","Action distr","1.5999236251063835","iconic-darkness-487","0.14348620176315308"
"6","0gwqywch","Action distr","1.5880016904930723","iconic-darkness-487","0.14627236127853394"
"6","0gwqywch","Action distr","1.523623243581191","iconic-darkness-487","0.1490584909915924"
"6","0gwqywch","Action distr","1.479512085511939","iconic-darkness-487","0.15184462070465088"
"6","0gwqywch","Action distr","1.5105091155065482","iconic-darkness-487","0.15463078022003174"
"6","0gwqywch","Action distr","1.4222867993680444","iconic-darkness-487","0.1574169099330902"
"6","0gwqywch","Action distr","1.524815437042522","iconic-darkness-487","0.16020303964614868"
"6","0gwqywch","Action distr","1.497394987431906","iconic-darkness-487","0.16298919916152954"
"6","0gwqywch","Action distr","1.3424098374588582","iconic-darkness-487","0.165775328874588"
"6","0gwqywch","Action distr","1.3757912543761301","iconic-darkness-487","0.16856145858764648"
"6","0gwqywch","Action distr","1.3495629982268451","iconic-darkness-487","0.17134761810302734"
"6","0gwqywch","Action distr","1.3638693197628187","iconic-darkness-487","0.17413374781608582"
"6","0gwqywch","Action distr","1.3495629982268451","iconic-darkness-487","0.1769198775291443"
"6","0gwqywch","Action distr","1.3495629982268451","iconic-darkness-487","0.17970603704452515"
"6","0gwqywch","Action distr","1.3340644832295403","iconic-darkness-487","0.18249216675758362"
"6","0gwqywch","Action distr","1.3161815813095734","iconic-darkness-487","0.18527831137180328"
"6","0gwqywch","Action distr","1.251803134397692","iconic-darkness-487","0.18806445598602295"
"6","0gwqywch","Action distr","1.2720704232403213","iconic-darkness-487","0.19085058569908142"
"6","0gwqywch","Action distr","1.2553797147816854","iconic-darkness-487","0.1936367303133011"
"6","0gwqywch","Action distr","1.262532875549672","iconic-darkness-487","0.19642287492752075"
"6","0gwqywch","Action distr","1.2446499736297052","iconic-darkness-487","0.19920900464057922"
"6","0gwqywch","Action distr","1.199346622099122","iconic-darkness-487","0.2019951492547989"
"6","0gwqywch","Action distr","1.1886168809471418","iconic-darkness-487","0.20478129386901855"
"6","0gwqywch","Action distr","1.2148451370964268","iconic-darkness-487","0.20756742358207703"
"6","0gwqywch","Action distr","1.191001267869804","iconic-darkness-487","0.2103535681962967"
"6","0gwqywch","Action distr","1.2029232024831154","iconic-darkness-487","0.21313971281051636"
"6","0gwqywch","Action distr","1.1087399190379559","iconic-darkness-487","0.21592584252357483"
"6","0gwqywch","Action distr","1.145697916339221","iconic-darkness-487","0.2187120020389557"
"6","0gwqywch","Action distr","1.136160368648572","iconic-darkness-487","0.22149813175201416"
"6","0gwqywch","Action distr","1.0348239244354254","iconic-darkness-487","0.22428426146507263"
"6","0gwqywch","Action distr","1.111124305960618","iconic-darkness-487","0.2270704209804535"
"6","0gwqywch","Action distr","1.0860882432726642","iconic-darkness-487","0.22985655069351196"
"6","0gwqywch","Action distr","1.0968179844246444","iconic-darkness-487","0.23264268040657043"
"6","0gwqywch","Action distr","1.0014425075181537","iconic-darkness-487","0.2354288399219513"
"6","0gwqywch","Action distr","1.0014425075181537","iconic-darkness-487","0.23821496963500977"
"6","0gwqywch","Action distr","1.067013147891366","iconic-darkness-487","0.24100109934806824"
"6","0gwqywch","Action distr","0.9561391559875705","iconic-darkness-487","0.2437872588634491"
"6","0gwqywch","Action distr","0.9716376709848752","iconic-darkness-487","0.24657338857650757"
"6","0gwqywch","Action distr","0.9179889652249741","iconic-darkness-487","0.24935951828956604"
"6","0gwqywch","Action distr","0.9358718671449412","iconic-darkness-487","0.2521456480026245"
"6","0gwqywch","Action distr","0.8953372894596826","iconic-darkness-487","0.25493180751800537"
"6","0gwqywch","Action distr","0.8428807771611125","iconic-darkness-487","0.25771796703338623"
"6","0gwqywch","Action distr","0.8583792921584174","iconic-darkness-487","0.2605040669441223"
"6","0gwqywch","Action distr","0.8679168398490664","iconic-darkness-487","0.2632902264595032"
"6","0gwqywch","Action distr","0.8130759406278343","iconic-darkness-487","0.26607638597488403"
"6","0gwqywch","Action distr","0.8500339379290994","iconic-darkness-487","0.2688624858856201"
"6","0gwqywch","Action distr","0.8059227798598474","iconic-darkness-487","0.271648645401001"
"6","0gwqywch","Action distr","0.8083071667825097","iconic-darkness-487","0.27443480491638184"
"6","0gwqywch","Action distr","0.7796945237105625","iconic-darkness-487","0.2772209048271179"
"6","0gwqywch","Action distr","0.7677725890972512","iconic-darkness-487","0.2800070643424988"
"6","0gwqywch","Action distr","0.7796945237105625","iconic-darkness-487","0.28279322385787964"
"6","0gwqywch","Action distr","0.7510818806386151","iconic-darkness-487","0.2855793535709381"
"6","0gwqywch","Action distr","0.6712049187294291","iconic-darkness-487","0.2883654832839966"
"6","0gwqywch","Action distr","0.6294781475828394","iconic-darkness-487","0.29115164279937744"
"6","0gwqywch","Action distr","0.7188926571826745","iconic-darkness-487","0.2939377725124359"
"6","0gwqywch","Action distr","0.6628595645001112","iconic-darkness-487","0.2967239022254944"
"6","0gwqywch","Action distr","0.6855112402654028","iconic-darkness-487","0.29951006174087524"
"6","0gwqywch","Action distr","0.6294781475828394","iconic-darkness-487","0.3022961914539337"
"6","0gwqywch","Action distr","0.635439114889495","iconic-darkness-487","0.3050823211669922"
"6","0gwqywch","Action distr","0.5794060222069317","iconic-darkness-487","0.30786848068237305"
"6","0gwqywch","Action distr","0.5674840875936203","iconic-darkness-487","0.3106546103954315"
"6","0gwqywch","Action distr","0.5972889241268987","iconic-darkness-487","0.31344074010849"
"6","0gwqywch","Action distr","0.5543699595189779","iconic-darkness-487","0.31622689962387085"
"6","0gwqywch","Action distr","0.5150275752950505","iconic-darkness-487","0.3190130293369293"
"6","0gwqywch","Action distr","0.5042978341430702","iconic-darkness-487","0.3217991590499878"
"6","0gwqywch","Action distr","0.5245651229856996","iconic-darkness-487","0.32458531856536865"
"6","0gwqywch","Action distr","0.5519855725963156","iconic-darkness-487","0.3273714482784271"
"6","0gwqywch","Action distr","0.49595247991375224","iconic-darkness-487","0.3301575779914856"
"6","0gwqywch","Action distr","0.5078744145270636","iconic-darkness-487","0.33294373750686646"
"6","0gwqywch","Action distr","0.4744929976097918","iconic-darkness-487","0.3357298672199249"
"6","0gwqywch","Action distr","0.45184132184450027","iconic-darkness-487","0.3385159969329834"
"6","0gwqywch","Action distr","0.40653797031391714","iconic-darkness-487","0.34130215644836426"
"6","0gwqywch","Action distr","0.4482647414605069","iconic-darkness-487","0.34408828616142273"
"6","0gwqywch","Action distr","0.4160755180045662","iconic-darkness-487","0.3468744158744812"
"6","0gwqywch","Action distr","0.4029613899299237","iconic-darkness-487","0.34966057538986206"
"6","0gwqywch","Action distr","0.42442087223388414","iconic-darkness-487","0.35244670510292053"
"6","0gwqywch","Action distr","0.3922316487779435","iconic-darkness-487","0.355232834815979"
"6","0gwqywch","Action distr","0.35288926455401604","iconic-darkness-487","0.35801899433135986"
"6","0gwqywch","Action distr","0.37554094031930757","iconic-darkness-487","0.3608051538467407"
"6","0gwqywch","Action distr","0.37077216647398303","iconic-darkness-487","0.3635912537574768"
"6","0gwqywch","Action distr","0.34454391032469806","iconic-darkness-487","0.36637741327285767"
"6","0gwqywch","Action distr","0.335006362634049","iconic-darkness-487","0.3691635727882385"
"6","0gwqywch","Action distr","0.37196435993531424","iconic-darkness-487","0.3719496726989746"
"6","0gwqywch","Action distr","0.31354688033008854","iconic-darkness-487","0.37473583221435547"
"6","0gwqywch","Action distr","0.308778106484764","iconic-darkness-487","0.37752199172973633"
"6","0gwqywch","Action distr","0.2634747549541809","iconic-darkness-487","0.3803080916404724"
"6","0gwqywch","Action distr","0.2801654634128168","iconic-darkness-487","0.38309425115585327"
"6","0gwqywch","Action distr","0.2932795914874593","iconic-darkness-487","0.38588041067123413"
"6","0gwqywch","Action distr","0.23843869226622705","iconic-darkness-487","0.3886665105819702"
"6","0gwqywch","Action distr","0.24320746611155158","iconic-darkness-487","0.3914526700973511"
"6","0gwqywch","Action distr","0.25274501380220066","iconic-darkness-487","0.39423882961273193"
"6","0gwqywch","Action distr","0.2622825614928498","iconic-darkness-487","0.397024929523468"
"6","0gwqywch","Action distr","0.2706279157221677","iconic-darkness-487","0.3998110890388489"
"6","0gwqywch","Action distr","0.19432753419697502","iconic-darkness-487","0.40259724855422974"
"6","0gwqywch","Action distr","0.2193635968849289","iconic-darkness-487","0.4053833484649658"
"6","0gwqywch","Action distr","0.1931353407356439","iconic-darkness-487","0.4081695079803467"
"6","0gwqywch","Action distr","0.18002121266100143","iconic-darkness-487","0.41095566749572754"
"6","0gwqywch","Action distr","0.21817140342359775","iconic-darkness-487","0.4137417674064636"
"6","0gwqywch","Action distr","0.15379295651171643","iconic-darkness-487","0.4165279269218445"
"6","0gwqywch","Action distr","0.17406024535434575","iconic-darkness-487","0.41931408643722534"
"6","0gwqywch","Action distr","0.20148069496496185","iconic-darkness-487","0.4221001863479614"
"6","0gwqywch","Action distr","0.1919431472743128","iconic-darkness-487","0.4248863458633423"
"6","0gwqywch","Action distr","0.15021637612772304","iconic-darkness-487","0.42767250537872314"
"6","0gwqywch","Action distr","0.158561730357041","iconic-darkness-487","0.43045860528945923"
"6","0gwqywch","Action distr","0.11683495921045124","iconic-darkness-487","0.4332447648048401"
"6","0gwqywch","Action distr","0.14306321535973623","iconic-darkness-487","0.43603092432022095"
"6","0gwqywch","Action distr","0.15021637612772304","iconic-darkness-487","0.4388170540332794"
"6","0gwqywch","Action distr","0.16690708458635892","iconic-darkness-487","0.4416031837463379"
"6","0gwqywch","Action distr","0.14306321535973623","iconic-darkness-487","0.44438934326171875"
"6","0gwqywch","Action distr","0.12994908728509375","iconic-darkness-487","0.4471754729747772"
"6","0gwqywch","Action distr","0.12160373305577579","iconic-darkness-487","0.4499616026878357"
"6","0gwqywch","Action distr","0.11683495921045124","iconic-darkness-487","0.45274776220321655"
"6","0gwqywch","Action distr","0.09537547690649083","iconic-darkness-487","0.455533891916275"
"6","0gwqywch","Action distr","0.1084896049811333","iconic-darkness-487","0.4583200216293335"
"6","0gwqywch","Action distr","0.10729741151980217","iconic-darkness-487","0.46110618114471436"
"6","0gwqywch","Action distr","0.11206618536512672","iconic-darkness-487","0.4638923108577728"
"6","0gwqywch","Action distr","0.08464573575451059","iconic-darkness-487","0.4666784405708313"
"6","0gwqywch","Action distr","0.09656767036782195","iconic-darkness-487","0.46946460008621216"
"6","0gwqywch","Action distr","0.08583792921584174","iconic-darkness-487","0.47225072979927063"
"6","0gwqywch","Action distr","0.07749257498652379","iconic-darkness-487","0.4750368595123291"
"6","0gwqywch","Action distr","0.07153160767986812","iconic-darkness-487","0.47782301902770996"
"6","0gwqywch","Action distr","0.07987696190918606","iconic-darkness-487","0.48060914874076843"
"6","0gwqywch","Action distr","0.05603309268256336","iconic-darkness-487","0.4833952784538269"
"6","0gwqywch","Action distr","0.07749257498652379","iconic-darkness-487","0.48618143796920776"
"6","0gwqywch","Action distr","0.07033941421853698","iconic-darkness-487","0.48896756768226624"
"6","0gwqywch","Action distr","0.06437844691188131","iconic-darkness-487","0.4917536973953247"
"6","0gwqywch","Action distr","0.07033941421853698","iconic-darkness-487","0.49453985691070557"
"6","0gwqywch","Action distr","0.050072125375907675","iconic-darkness-487","0.49732598662376404"
"6","0gwqywch","Action distr","0.054840899221232225","iconic-darkness-487","0.5001121163368225"
"6","0gwqywch","Action distr","0.06199405998921903","iconic-darkness-487","0.5028982758522034"
"6","0gwqywch","Action distr","0.030997029994609515","iconic-darkness-487","0.5056843757629395"
"6","0gwqywch","Action distr","0.04172677114658973","iconic-darkness-487","0.5084705352783203"
"6","0gwqywch","Action distr","0.03815019076259633","iconic-darkness-487","0.5112566947937012"
"6","0gwqywch","Action distr","0.047687738453245414","iconic-darkness-487","0.514042854309082"
"6","0gwqywch","Action distr","0.03576580383993406","iconic-darkness-487","0.5168289542198181"
"6","0gwqywch","Action distr","0.03576580383993406","iconic-darkness-487","0.519615113735199"
"6","0gwqywch","Action distr","0.04291896460792087","iconic-darkness-487","0.5224012136459351"
"6","0gwqywch","Action distr","0.023843869226622707","iconic-darkness-487","0.5251873731613159"
"6","0gwqywch","Action distr","0.034573610378602924","iconic-darkness-487","0.5279735326766968"
"6","0gwqywch","Action distr","0.032189223455940656","iconic-darkness-487","0.5307596921920776"
"6","0gwqywch","Action distr","0.01788290191996703","iconic-darkness-487","0.5335457921028137"
"6","0gwqywch","Action distr","0.030997029994609515","iconic-darkness-487","0.5363319516181946"
"6","0gwqywch","Action distr","0.032189223455940656","iconic-darkness-487","0.5391180515289307"
"6","0gwqywch","Action distr","0.030997029994609515","iconic-darkness-487","0.5419042110443115"
"6","0gwqywch","Action distr","0.023843869226622707","iconic-darkness-487","0.5446903705596924"
"6","0gwqywch","Action distr","0.026228256149284975","iconic-darkness-487","0.5474765300750732"
"6","0gwqywch","Action distr","0.03695799730126519","iconic-darkness-487","0.5502626299858093"
"6","0gwqywch","Action distr","0.0202672888426293","iconic-darkness-487","0.5530487895011902"
"6","0gwqywch","Action distr","0.023843869226622707","iconic-darkness-487","0.5558348894119263"
"6","0gwqywch","Action distr","0.013114128074642488","iconic-darkness-487","0.5586210489273071"
"6","0gwqywch","Action distr","0.013114128074642488","iconic-darkness-487","0.561407208442688"
"6","0gwqywch","Action distr","0.011921934613311353","iconic-darkness-487","0.5641933679580688"
"6","0gwqywch","Action distr","0.01788290191996703","iconic-darkness-487","0.5669795274734497"
"6","0gwqywch","Action distr","0.025036062687953838","iconic-darkness-487","0.5697656273841858"
"6","0gwqywch","Action distr","0.007153160767986811","iconic-darkness-487","0.5725517868995667"
"6","0gwqywch","Action distr","0.015498514997304758","iconic-darkness-487","0.5753378868103027"
"6","0gwqywch","Action distr","0.02265167576529157","iconic-darkness-487","0.5781240463256836"
"6","0gwqywch","Action distr","0.015498514997304758","iconic-darkness-487","0.5809102058410645"
"6","0gwqywch","Action distr","0.01669070845863589","iconic-darkness-487","0.5836963653564453"
"6","0gwqywch","Action distr","0.021459482303960435","iconic-darkness-487","0.5864824652671814"
"6","0gwqywch","Action distr","0.019075095381298163","iconic-darkness-487","0.5892686247825623"
"6","0gwqywch","Action distr","0.032189223455940656","iconic-darkness-487","0.5920547246932983"
"6","0gwqywch","Action distr","0.0202672888426293","iconic-darkness-487","0.5948408842086792"
"6","0gwqywch","Action distr","0.2765888830288234","iconic-darkness-487","0.5976270437240601"
"6","0gwqywch","Action distr","0.005960967306655677","iconic-darkness-487","0.6004132032394409"
"6","0gwqywch","Action distr","0.0011921934613311352","iconic-darkness-487","0.603199303150177"
"6","0gwqywch","Action distr","0.0023843869226622704","iconic-darkness-487","0.6059854626655579"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.608771562576294"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.6115577220916748"
"6","0gwqywch","Action distr","0.0011921934613311352","iconic-darkness-487","0.6143438816070557"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.6171300411224365"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.6199161410331726"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.6227023005485535"
"6","0gwqywch","Action distr","0.0011921934613311352","iconic-darkness-487","0.6254884004592896"
"6","0gwqywch","Action distr","0.0011921934613311352","iconic-darkness-487","0.6282745599746704"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.6310607194900513"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.6338468790054321"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.6366329789161682"
"6","0gwqywch","Action distr","0.0011921934613311352","iconic-darkness-487","0.6394191384315491"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.6422052383422852"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.644991397857666"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.6477775573730469"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.6505637168884277"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.6533498167991638"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.6561359763145447"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.6589220762252808"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.6617082357406616"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.6644943952560425"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.6672805547714233"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.6700666546821594"
"6","0gwqywch","Action distr","0.0011921934613311352","iconic-darkness-487","0.6728528141975403"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.6756389141082764"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.6784250736236572"
"6","0gwqywch","Action distr","0.0011921934613311352","iconic-darkness-487","0.6812112331390381"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.683997392654419"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.686783492565155"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.6895696520805359"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.692355751991272"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.6951419115066528"
"6","0gwqywch","Policy distr","0.004493774846196175","iconic-darkness-487","-0.6951419115066528"
"6","0gwqywch","Policy distr","0.0047185299918055534","iconic-darkness-487","-0.692355751991272"
"6","0gwqywch","Policy distr","0.004953550174832344","iconic-darkness-487","-0.6895696520805359"
"6","0gwqywch","Policy distr","0.005199263337999582","iconic-darkness-487","-0.686783492565155"
"6","0gwqywch","Policy distr","0.005456087179481983","iconic-darkness-487","-0.683997392654419"
"6","0gwqywch","Policy distr","0.005724482703953981","iconic-darkness-487","-0.6812112331390381"
"6","0gwqywch","Policy distr","0.006004907190799713","iconic-darkness-487","-0.6784250736236572"
"6","0gwqywch","Policy distr","0.00629782909527421","iconic-darkness-487","-0.6756389141082764"
"6","0gwqywch","Policy distr","0.006603742018342018","iconic-darkness-487","-0.6728528141975403"
"6","0gwqywch","Policy distr","0.006923161447048187","iconic-darkness-487","-0.6700666546821594"
"6","0gwqywch","Policy distr","0.007256607990711927","iconic-darkness-487","-0.6672805547714233"
"6","0gwqywch","Policy distr","0.007604624144732952","iconic-darkness-487","-0.6644943952560425"
"6","0gwqywch","Policy distr","0.007967771962285042","iconic-darkness-487","-0.6617082357406616"
"6","0gwqywch","Policy distr","0.008346622809767723","iconic-darkness-487","-0.6589220762252808"
"6","0gwqywch","Policy distr","0.008741765283048153","iconic-darkness-487","-0.6561359763145447"
"6","0gwqywch","Policy distr","0.00915383268147707","iconic-darkness-487","-0.6533498167991638"
"6","0gwqywch","Policy distr","0.009583433158695698","iconic-darkness-487","-0.6505637168884277"
"6","0gwqywch","Policy distr","0.010031241923570633","iconic-darkness-487","-0.6477775573730469"
"6","0gwqywch","Policy distr","0.01049791369587183","iconic-darkness-487","-0.644991397857666"
"6","0gwqywch","Policy distr","0.010984144173562527","iconic-darkness-487","-0.6422052383422852"
"6","0gwqywch","Policy distr","0.011490636505186558","iconic-darkness-487","-0.6394191384315491"
"6","0gwqywch","Policy distr","0.012018134817481041","iconic-darkness-487","-0.6366329789161682"
"6","0gwqywch","Policy distr","0.012567372061312199","iconic-darkness-487","-0.6338468790054321"
"6","0gwqywch","Policy distr","0.013139148242771626","iconic-darkness-487","-0.6310607194900513"
"6","0gwqywch","Policy distr","0.013734246604144573","iconic-darkness-487","-0.6282745599746704"
"6","0gwqywch","Policy distr","0.014353491365909576","iconic-darkness-487","-0.6254884004592896"
"6","0gwqywch","Policy distr","0.014997688122093678","iconic-darkness-487","-0.6227023005485535"
"6","0gwqywch","Policy distr","0.01566774770617485","iconic-darkness-487","-0.6199161410331726"
"6","0gwqywch","Policy distr","0.016364531591534615","iconic-darkness-487","-0.6171300411224365"
"6","0gwqywch","Policy distr","0.017088958993554115","iconic-darkness-487","-0.6143438816070557"
"6","0gwqywch","Policy distr","0.017841951921582222","iconic-darkness-487","-0.6115577220916748"
"6","0gwqywch","Policy distr","0.018624482676386833","iconic-darkness-487","-0.608771562576294"
"6","0gwqywch","Policy distr","0.019437504932284355","iconic-darkness-487","-0.6059854626655579"
"6","0gwqywch","Policy distr","0.02028205431997776","iconic-darkness-487","-0.603199303150177"
"6","0gwqywch","Policy distr","0.021159140393137932","iconic-darkness-487","-0.6004132032394409"
"6","0gwqywch","Policy distr","0.022069847211241722","iconic-darkness-487","-0.5976270437240601"
"6","0gwqywch","Policy distr","0.02301524393260479","iconic-darkness-487","-0.5948408842086792"
"6","0gwqywch","Policy distr","0.023996425792574883","iconic-darkness-487","-0.5920547246932983"
"6","0gwqywch","Policy distr","0.025014521554112434","iconic-darkness-487","-0.5892686247825623"
"6","0gwqywch","Policy distr","0.026070712134242058","iconic-darkness-487","-0.5864824652671814"
"6","0gwqywch","Policy distr","0.027166148647665977","iconic-darkness-487","-0.5836963653564453"
"6","0gwqywch","Policy distr","0.028302110731601715","iconic-darkness-487","-0.5809102058410645"
"6","0gwqywch","Policy distr","0.029479775577783585","iconic-darkness-487","-0.5781240463256836"
"6","0gwqywch","Policy distr","0.030700430274009705","iconic-darkness-487","-0.5753378868103027"
"6","0gwqywch","Policy distr","0.03196533024311066","iconic-darkness-487","-0.5725517868995667"
"6","0gwqywch","Policy distr","0.033275872468948364","iconic-darkness-487","-0.5697656273841858"
"6","0gwqywch","Policy distr","0.03463330864906311","iconic-darkness-487","-0.5669795274734497"
"6","0gwqywch","Policy distr","0.036039087921381","iconic-darkness-487","-0.5641933679580688"
"6","0gwqywch","Policy distr","0.03749457746744156","iconic-darkness-487","-0.561407208442688"
"6","0gwqywch","Policy distr","0.0390012189745903","iconic-darkness-487","-0.5586210489273071"
"6","0gwqywch","Policy distr","0.040560442954301834","iconic-darkness-487","-0.5558348894119263"
"6","0gwqywch","Policy distr","0.04217369109392166","iconic-darkness-487","-0.5530487895011902"
"6","0gwqywch","Policy distr","0.04384254291653633","iconic-darkness-487","-0.5502626299858093"
"6","0gwqywch","Policy distr","0.04556848108768463","iconic-darkness-487","-0.5474765300750732"
"6","0gwqywch","Policy distr","0.0473531074821949","iconic-darkness-487","-0.5446903705596924"
"6","0gwqywch","Policy distr","0.04919799417257309","iconic-darkness-487","-0.5419042110443115"
"6","0gwqywch","Policy distr","0.05110471323132515","iconic-darkness-487","-0.5391180515289307"
"6","0gwqywch","Policy distr","0.053074922412633896","iconic-darkness-487","-0.5363319516181946"
"6","0gwqywch","Policy distr","0.055110324174165726","iconic-darkness-487","-0.5335457921028137"
"6","0gwqywch","Policy distr","0.05721248313784599","iconic-darkness-487","-0.5307596921920776"
"6","0gwqywch","Policy distr","0.05938326194882393","iconic-darkness-487","-0.5279735326766968"
"6","0gwqywch","Policy distr","0.061624325811862946","iconic-darkness-487","-0.5251873731613159"
"6","0gwqywch","Policy distr","0.06393742561340332","iconic-darkness-487","-0.5224012136459351"
"6","0gwqywch","Policy distr","0.06632431596517563","iconic-darkness-487","-0.519615113735199"
"6","0gwqywch","Policy distr","0.0687868520617485","iconic-darkness-487","-0.5168289542198181"
"6","0gwqywch","Policy distr","0.07132679224014282","iconic-darkness-487","-0.514042854309082"
"6","0gwqywch","Policy distr","0.07394610345363617","iconic-darkness-487","-0.5112566947937012"
"6","0gwqywch","Policy distr","0.07664655894041061","iconic-darkness-487","-0.5084705352783203"
"6","0gwqywch","Policy distr","0.07943007349967957","iconic-darkness-487","-0.5056843757629395"
"6","0gwqywch","Policy distr","0.08229845762252808","iconic-darkness-487","-0.5028982758522034"
"6","0gwqywch","Policy distr","0.08525380492210388","iconic-darkness-487","-0.5001121163368225"
"6","0gwqywch","Policy distr","0.08829791843891144","iconic-darkness-487","-0.49732598662376404"
"6","0gwqywch","Policy distr","0.09143280982971191","iconic-darkness-487","-0.49453985691070557"
"6","0gwqywch","Policy distr","0.09466048330068588","iconic-darkness-487","-0.4917536973953247"
"6","0gwqywch","Policy distr","0.09798284620046616","iconic-darkness-487","-0.48896756768226624"
"6","0gwqywch","Policy distr","0.10140195488929749","iconic-darkness-487","-0.48618143796920776"
"6","0gwqywch","Policy distr","0.10491984337568283","iconic-darkness-487","-0.4833952784538269"
"6","0gwqywch","Policy distr","0.10853844881057739","iconic-darkness-487","-0.48060914874076843"
"6","0gwqywch","Policy distr","0.1122598648071289","iconic-darkness-487","-0.47782301902770996"
"6","0gwqywch","Policy distr","0.11608615517616272","iconic-darkness-487","-0.4750368595123291"
"6","0gwqywch","Policy distr","0.12001930922269821","iconic-darkness-487","-0.47225072979927063"
"6","0gwqywch","Policy distr","0.12406136840581894","iconic-darkness-487","-0.46946460008621216"
"6","0gwqywch","Policy distr","0.128214493393898","iconic-darkness-487","-0.4666784405708313"
"6","0gwqywch","Policy distr","0.132480651140213","iconic-darkness-487","-0.4638923108577728"
"6","0gwqywch","Policy distr","0.1368618905544281","iconic-darkness-487","-0.46110618114471436"
"6","0gwqywch","Policy distr","0.14136038720607758","iconic-darkness-487","-0.4583200216293335"
"6","0gwqywch","Policy distr","0.14597807824611664","iconic-darkness-487","-0.455533891916275"
"6","0gwqywch","Policy distr","0.15071704983711243","iconic-darkness-487","-0.45274776220321655"
"6","0gwqywch","Policy distr","0.15557946264743805","iconic-darkness-487","-0.4499616026878357"
"6","0gwqywch","Policy distr","0.16056716442108154","iconic-darkness-487","-0.4471754729747772"
"6","0gwqywch","Policy distr","0.1656823605298996","iconic-darkness-487","-0.44438934326171875"
"6","0gwqywch","Policy distr","0.1709270030260086","iconic-darkness-487","-0.4416031837463379"
"6","0gwqywch","Policy distr","0.17630305886268616","iconic-darkness-487","-0.4388170540332794"
"6","0gwqywch","Policy distr","0.1818125694990158","iconic-darkness-487","-0.43603092432022095"
"6","0gwqywch","Policy distr","0.18745756149291992","iconic-darkness-487","-0.4332447648048401"
"6","0gwqywch","Policy distr","0.1932399570941925","iconic-darkness-487","-0.43045860528945923"
"6","0gwqywch","Policy distr","0.199161559343338","iconic-darkness-487","-0.42767250537872314"
"6","0gwqywch","Policy distr","0.20522451400756836","iconic-darkness-487","-0.4248863458633423"
"6","0gwqywch","Policy distr","0.21143057942390442","iconic-darkness-487","-0.4221001863479614"
"6","0gwqywch","Policy distr","0.21778149902820587","iconic-darkness-487","-0.41931408643722534"
"6","0gwqywch","Policy distr","0.22427935898303986","iconic-darkness-487","-0.4165279269218445"
"6","0gwqywch","Policy distr","0.23092588782310486","iconic-darkness-487","-0.4137417674064636"
"6","0gwqywch","Policy distr","0.23772254586219788","iconic-darkness-487","-0.41095566749572754"
"6","0gwqywch","Policy distr","0.2446715235710144","iconic-darkness-487","-0.4081695079803467"
"6","0gwqywch","Policy distr","0.25177425146102905","iconic-darkness-487","-0.4053833484649658"
"6","0gwqywch","Policy distr","0.2590321898460388","iconic-darkness-487","-0.40259724855422974"
"6","0gwqywch","Policy distr","0.2664472460746765","iconic-darkness-487","-0.3998110890388489"
"6","0gwqywch","Policy distr","0.2740209996700287","iconic-darkness-487","-0.397024929523468"
"6","0gwqywch","Policy distr","0.2817545533180237","iconic-darkness-487","-0.39423882961273193"
"6","0gwqywch","Policy distr","0.28964972496032715","iconic-darkness-487","-0.3914526700973511"
"6","0gwqywch","Policy distr","0.2977078855037689","iconic-darkness-487","-0.3886665105819702"
"6","0gwqywch","Policy distr","0.3059299886226654","iconic-darkness-487","-0.38588041067123413"
"6","0gwqywch","Policy distr","0.3143177628517151","iconic-darkness-487","-0.38309425115585327"
"6","0gwqywch","Policy distr","0.32287225127220154","iconic-darkness-487","-0.3803080916404724"
"6","0gwqywch","Policy distr","0.3315942883491516","iconic-darkness-487","-0.37752199172973633"
"6","0gwqywch","Policy distr","0.34048545360565186","iconic-darkness-487","-0.37473583221435547"
"6","0gwqywch","Policy distr","0.34954655170440674","iconic-darkness-487","-0.3719496726989746"
"6","0gwqywch","Policy distr","0.35877811908721924","iconic-darkness-487","-0.3691635727882385"
"6","0gwqywch","Policy distr","0.3681817054748535","iconic-darkness-487","-0.36637741327285767"
"6","0gwqywch","Policy distr","0.3777575194835663","iconic-darkness-487","-0.3635912537574768"
"6","0gwqywch","Policy distr","0.387506365776062","iconic-darkness-487","-0.3608051538467407"
"6","0gwqywch","Policy distr","0.39742904901504517","iconic-darkness-487","-0.35801899433135986"
"6","0gwqywch","Policy distr","0.4075259566307068","iconic-darkness-487","-0.355232834815979"
"6","0gwqywch","Policy distr","0.41779735684394836","iconic-darkness-487","-0.35244670510292053"
"6","0gwqywch","Policy distr","0.4282437562942505","iconic-darkness-487","-0.34966057538986206"
"6","0gwqywch","Policy distr","0.4388653039932251","iconic-darkness-487","-0.3468744158744812"
"6","0gwqywch","Policy distr","0.44966211915016174","iconic-darkness-487","-0.34408828616142273"
"6","0gwqywch","Policy distr","0.4606342315673828","iconic-darkness-487","-0.34130215644836426"
"6","0gwqywch","Policy distr","0.471781849861145","iconic-darkness-487","-0.3385159969329834"
"6","0gwqywch","Policy distr","0.48310425877571106","iconic-darkness-487","-0.3357298672199249"
"6","0gwqywch","Policy distr","0.49460145831108093","iconic-darkness-487","-0.33294373750686646"
"6","0gwqywch","Policy distr","0.5062732696533203","iconic-darkness-487","-0.3301575779914856"
"6","0gwqywch","Policy distr","0.5181187987327576","iconic-darkness-487","-0.3273714482784271"
"6","0gwqywch","Policy distr","0.5301374793052673","iconic-darkness-487","-0.32458531856536865"
"6","0gwqywch","Policy distr","0.5423288941383362","iconic-darkness-487","-0.3217991590499878"
"6","0gwqywch","Policy distr","0.5546916723251343","iconic-darkness-487","-0.3190130293369293"
"6","0gwqywch","Policy distr","0.5672251582145691","iconic-darkness-487","-0.31622689962387085"
"6","0gwqywch","Policy distr","0.5799283385276794","iconic-darkness-487","-0.31344074010849"
"6","0gwqywch","Policy distr","0.5927996039390564","iconic-darkness-487","-0.3106546103954315"
"6","0gwqywch","Policy distr","0.6058378219604492","iconic-darkness-487","-0.30786848068237305"
"6","0gwqywch","Policy distr","0.6190416216850281","iconic-darkness-487","-0.3050823211669922"
"6","0gwqywch","Policy distr","0.6324090361595154","iconic-darkness-487","-0.3022961914539337"
"6","0gwqywch","Policy distr","0.645938515663147","iconic-darkness-487","-0.29951006174087524"
"6","0gwqywch","Policy distr","0.6596283316612244","iconic-darkness-487","-0.2967239022254944"
"6","0gwqywch","Policy distr","0.6734760403633118","iconic-darkness-487","-0.2939377725124359"
"6","0gwqywch","Policy distr","0.6874797940254211","iconic-darkness-487","-0.29115164279937744"
"6","0gwqywch","Policy distr","0.701637327671051","iconic-darkness-487","-0.2883654832839966"
"6","0gwqywch","Policy distr","0.7159457206726074","iconic-darkness-487","-0.2855793535709381"
"6","0gwqywch","Policy distr","0.7304028868675232","iconic-darkness-487","-0.28279322385787964"
"6","0gwqywch","Policy distr","0.7450062036514282","iconic-darkness-487","-0.2800070643424988"
"6","0gwqywch","Policy distr","0.7597524523735046","iconic-darkness-487","-0.2772209048271179"
"6","0gwqywch","Policy distr","0.7746384739875793","iconic-darkness-487","-0.27443480491638184"
"6","0gwqywch","Policy distr","0.7896616458892822","iconic-darkness-487","-0.271648645401001"
"6","0gwqywch","Policy distr","0.804818332195282","iconic-darkness-487","-0.2688624858856201"
"6","0gwqywch","Policy distr","0.8201050162315369","iconic-darkness-487","-0.26607638597488403"
"6","0gwqywch","Policy distr","0.835518479347229","iconic-darkness-487","-0.2632902264595032"
"6","0gwqywch","Policy distr","0.851054847240448","iconic-darkness-487","-0.2605040669441223"
"6","0gwqywch","Policy distr","0.8667098879814148","iconic-darkness-487","-0.25771796703338623"
"6","0gwqywch","Policy distr","0.882480263710022","iconic-darkness-487","-0.25493180751800537"
"6","0gwqywch","Policy distr","0.8983615636825562","iconic-darkness-487","-0.2521456480026245"
"6","0gwqywch","Policy distr","0.9143492579460144","iconic-darkness-487","-0.24935951828956604"
"6","0gwqywch","Policy distr","0.9304389953613281","iconic-darkness-487","-0.24657338857650757"
"6","0gwqywch","Policy distr","0.9466263651847839","iconic-darkness-487","-0.2437872588634491"
"6","0gwqywch","Policy distr","0.9629066586494446","iconic-darkness-487","-0.24100109934806824"
"6","0gwqywch","Policy distr","0.9792749285697937","iconic-darkness-487","-0.23821496963500977"
"6","0gwqywch","Policy distr","0.9957262277603149","iconic-darkness-487","-0.2354288399219513"
"6","0gwqywch","Policy distr","1.0122557878494263","iconic-darkness-487","-0.23264268040657043"
"6","0gwqywch","Policy distr","1.028857707977295","iconic-darkness-487","-0.22985655069351196"
"6","0gwqywch","Policy distr","1.0455271005630493","iconic-darkness-487","-0.2270704209804535"
"6","0gwqywch","Policy distr","1.0622584819793701","iconic-darkness-487","-0.22428426146507263"
"6","0gwqywch","Policy distr","1.0790458917617798","iconic-darkness-487","-0.22149813175201416"
"6","0gwqywch","Policy distr","1.0958837270736694","iconic-darkness-487","-0.2187120020389557"
"6","0gwqywch","Policy distr","1.1127665042877197","iconic-darkness-487","-0.21592584252357483"
"6","0gwqywch","Policy distr","1.129687786102295","iconic-darkness-487","-0.21313971281051636"
"6","0gwqywch","Policy distr","1.1466416120529175","iconic-darkness-487","-0.2103535681962967"
"6","0gwqywch","Policy distr","1.1636216640472412","iconic-darkness-487","-0.20756742358207703"
"6","0gwqywch","Policy distr","1.1806217432022095","iconic-darkness-487","-0.20478129386901855"
"6","0gwqywch","Policy distr","1.197635531425476","iconic-darkness-487","-0.2019951492547989"
"6","0gwqywch","Policy distr","1.2146564722061157","iconic-darkness-487","-0.19920900464057922"
"6","0gwqywch","Policy distr","1.231677770614624","iconic-darkness-487","-0.19642287492752075"
"6","0gwqywch","Policy distr","1.2486927509307861","iconic-darkness-487","-0.1936367303133011"
"6","0gwqywch","Policy distr","1.2656948566436768","iconic-darkness-487","-0.19085058569908142"
"6","0gwqywch","Policy distr","1.2826769351959229","iconic-darkness-487","-0.18806445598602295"
"6","0gwqywch","Policy distr","1.2996320724487305","iconic-darkness-487","-0.18527831137180328"
"6","0gwqywch","Policy distr","1.3165533542633057","iconic-darkness-487","-0.18249216675758362"
"6","0gwqywch","Policy distr","1.3334335088729858","iconic-darkness-487","-0.17970603704452515"
"6","0gwqywch","Policy distr","1.350265622138977","iconic-darkness-487","-0.1769198775291443"
"6","0gwqywch","Policy distr","1.3670417070388794","iconic-darkness-487","-0.17413374781608582"
"6","0gwqywch","Policy distr","1.3837554454803467","iconic-darkness-487","-0.17134761810302734"
"6","0gwqywch","Policy distr","1.400399088859558","iconic-darkness-487","-0.16856145858764648"
"6","0gwqywch","Policy distr","1.4169648885726929","iconic-darkness-487","-0.165775328874588"
"6","0gwqywch","Policy distr","1.433445692062378","iconic-darkness-487","-0.16298919916152954"
"6","0gwqywch","Policy distr","1.4498342275619507","iconic-darkness-487","-0.16020303964614868"
"6","0gwqywch","Policy distr","1.4661226272583008","iconic-darkness-487","-0.1574169099330902"
"6","0gwqywch","Policy distr","1.4823031425476074","iconic-darkness-487","-0.15463078022003174"
"6","0gwqywch","Policy distr","1.4983689785003662","iconic-darkness-487","-0.15184462070465088"
"6","0gwqywch","Policy distr","1.5143119096755981","iconic-darkness-487","-0.1490584909915924"
"6","0gwqywch","Policy distr","1.530124545097351","iconic-darkness-487","-0.14627236127853394"
"6","0gwqywch","Policy distr","1.5457994937896729","iconic-darkness-487","-0.14348620176315308"
"6","0gwqywch","Policy distr","1.5613287687301636","iconic-darkness-487","-0.1407000720500946"
"6","0gwqywch","Policy distr","1.5767048597335815","iconic-darkness-487","-0.13791392743587494"
"6","0gwqywch","Policy distr","1.5919206142425537","iconic-darkness-487","-0.13512778282165527"
"6","0gwqywch","Policy distr","1.6069680452346802","iconic-darkness-487","-0.1323416531085968"
"6","0gwqywch","Policy distr","1.6218397617340088","iconic-darkness-487","-0.12955550849437714"
"6","0gwqywch","Policy distr","1.6365283727645874","iconic-darkness-487","-0.12676936388015747"
"6","0gwqywch","Policy distr","1.6510262489318848","iconic-darkness-487","-0.123983234167099"
"6","0gwqywch","Policy distr","1.665326476097107","iconic-darkness-487","-0.12119708955287933"
"6","0gwqywch","Policy distr","1.6794211864471436","iconic-darkness-487","-0.11841094493865967"
"6","0gwqywch","Policy distr","1.693303108215332","iconic-darkness-487","-0.1156248152256012"
"6","0gwqywch","Policy distr","1.706965446472168","iconic-darkness-487","-0.11283867061138153"
"6","0gwqywch","Policy distr","1.7204005718231201","iconic-darkness-487","-0.11005252599716187"
"6","0gwqywch","Policy distr","1.7336018085479736","iconic-darkness-487","-0.1072663888335228"
"6","0gwqywch","Policy distr","1.7465616464614868","iconic-darkness-487","-0.10448025166988373"
"6","0gwqywch","Policy distr","1.7592740058898926","iconic-darkness-487","-0.10169410705566406"
"6","0gwqywch","Policy distr","1.7717311382293701","iconic-darkness-487","-0.098907969892025"
"6","0gwqywch","Policy distr","1.7839272022247314","iconic-darkness-487","-0.09612183272838593"
"6","0gwqywch","Policy distr","1.7958550453186035","iconic-darkness-487","-0.09333568811416626"
"6","0gwqywch","Policy distr","1.8075082302093506","iconic-darkness-487","-0.09054955095052719"
"6","0gwqywch","Policy distr","1.8188804388046265","iconic-darkness-487","-0.08776341378688812"
"6","0gwqywch","Policy distr","1.829965591430664","iconic-darkness-487","-0.08497726917266846"
"6","0gwqywch","Policy distr","1.8407576084136963","iconic-darkness-487","-0.08219112455844879"
"6","0gwqywch","Policy distr","1.8512500524520874","iconic-darkness-487","-0.07940499484539032"
"6","0gwqywch","Policy distr","1.8614377975463867","iconic-darkness-487","-0.07661885023117065"
"6","0gwqywch","Policy distr","1.8713146448135376","iconic-darkness-487","-0.07383270561695099"
"6","0gwqywch","Policy distr","1.8808751106262207","iconic-darkness-487","-0.07104656845331192"
"6","0gwqywch","Policy distr","1.8901140689849854","iconic-darkness-487","-0.06826043128967285"
"6","0gwqywch","Policy distr","1.8990262746810913","iconic-darkness-487","-0.06547428667545319"
"6","0gwqywch","Policy distr","1.9076062440872192","iconic-darkness-487","-0.06268814951181412"
"6","0gwqywch","Policy distr","1.9158495664596558","iconic-darkness-487","-0.05990201234817505"
"6","0gwqywch","Policy distr","1.9237513542175293","iconic-darkness-487","-0.05711586773395538"
"6","0gwqywch","Policy distr","1.9313074350357056","iconic-darkness-487","-0.054329730570316315"
"6","0gwqywch","Policy distr","1.938512921333313","iconic-darkness-487","-0.05154358968138695"
"6","0gwqywch","Policy distr","1.9453641176223755","iconic-darkness-487","-0.04875744879245758"
"6","0gwqywch","Policy distr","1.9518568515777588","iconic-darkness-487","-0.04597131162881851"
"6","0gwqywch","Policy distr","1.9579875469207764","iconic-darkness-487","-0.043185167014598846"
"6","0gwqywch","Policy distr","1.9637525081634521","iconic-darkness-487","-0.04039902985095978"
"6","0gwqywch","Policy distr","1.9691483974456787","iconic-darkness-487","-0.03761289268732071"
"6","0gwqywch","Policy distr","1.9741722345352173","iconic-darkness-487","-0.034826748073101044"
"6","0gwqywch","Policy distr","1.978821039199829","iconic-darkness-487","-0.032040610909461975"
"6","0gwqywch","Policy distr","1.983091950416565","iconic-darkness-487","-0.029254470020532608"
"6","0gwqywch","Policy distr","1.9869827032089233","iconic-darkness-487","-0.02646832913160324"
"6","0gwqywch","Policy distr","1.9904907941818237","iconic-darkness-487","-0.023682190105319023"
"6","0gwqywch","Policy distr","1.9936140775680542","iconic-darkness-487","-0.020896051079034805"
"6","0gwqywch","Policy distr","1.9963513612747192","iconic-darkness-487","-0.018109910190105438"
"6","0gwqywch","Policy distr","1.998700499534607","iconic-darkness-487","-0.015323769301176071"
"6","0gwqywch","Policy distr","2.000659942626953","iconic-darkness-487","-0.012537630274891853"
"6","0gwqywch","Policy distr","2.0022292137145996","iconic-darkness-487","-0.009751489385962486"
"6","0gwqywch","Policy distr","2.0034070014953613","iconic-darkness-487","-0.006965349894016981"
"6","0gwqywch","Policy distr","2.004192352294922","iconic-darkness-487","-0.004179209936410189"
"6","0gwqywch","Policy distr","2.0045852661132812","iconic-darkness-487","-0.0013930699788033962"
"6","0gwqywch","Policy distr","2.0045852661132812","iconic-darkness-487","0.0013930699788033962"
"6","0gwqywch","Policy distr","2.004192352294922","iconic-darkness-487","0.004179209936410189"
"6","0gwqywch","Policy distr","2.0034070014953613","iconic-darkness-487","0.006965349894016981"
"6","0gwqywch","Policy distr","2.0022292137145996","iconic-darkness-487","0.009751489385962486"
"6","0gwqywch","Policy distr","2.000659942626953","iconic-darkness-487","0.012537630274891853"
"6","0gwqywch","Policy distr","1.998700499534607","iconic-darkness-487","0.015323769301176071"
"6","0gwqywch","Policy distr","1.9963513612747192","iconic-darkness-487","0.018109910190105438"
"6","0gwqywch","Policy distr","1.9936140775680542","iconic-darkness-487","0.020896051079034805"
"6","0gwqywch","Policy distr","1.9904907941818237","iconic-darkness-487","0.023682190105319023"
"6","0gwqywch","Policy distr","1.9869827032089233","iconic-darkness-487","0.02646832913160324"
"6","0gwqywch","Policy distr","1.983091950416565","iconic-darkness-487","0.029254470020532608"
"6","0gwqywch","Policy distr","1.978821039199829","iconic-darkness-487","0.032040610909461975"
"6","0gwqywch","Policy distr","1.9741722345352173","iconic-darkness-487","0.034826748073101044"
"6","0gwqywch","Policy distr","1.9691483974456787","iconic-darkness-487","0.03761289268732071"
"6","0gwqywch","Policy distr","1.9637525081634521","iconic-darkness-487","0.04039902985095978"
"6","0gwqywch","Policy distr","1.9579875469207764","iconic-darkness-487","0.043185167014598846"
"6","0gwqywch","Policy distr","1.9518568515777588","iconic-darkness-487","0.04597131162881851"
"6","0gwqywch","Policy distr","1.9453641176223755","iconic-darkness-487","0.04875744879245758"
"6","0gwqywch","Policy distr","1.938512921333313","iconic-darkness-487","0.05154358968138695"
"6","0gwqywch","Policy distr","1.9313074350357056","iconic-darkness-487","0.054329730570316315"
"6","0gwqywch","Policy distr","1.9237513542175293","iconic-darkness-487","0.05711586773395538"
"6","0gwqywch","Policy distr","1.9158495664596558","iconic-darkness-487","0.05990201234817505"
"6","0gwqywch","Policy distr","1.9076062440872192","iconic-darkness-487","0.06268814951181412"
"6","0gwqywch","Policy distr","1.8990262746810913","iconic-darkness-487","0.06547428667545319"
"6","0gwqywch","Policy distr","1.8901140689849854","iconic-darkness-487","0.06826043128967285"
"6","0gwqywch","Policy distr","1.8808751106262207","iconic-darkness-487","0.07104656845331192"
"6","0gwqywch","Policy distr","1.8713146448135376","iconic-darkness-487","0.07383270561695099"
"6","0gwqywch","Policy distr","1.8614377975463867","iconic-darkness-487","0.07661885023117065"
"6","0gwqywch","Policy distr","1.8512500524520874","iconic-darkness-487","0.07940499484539032"
"6","0gwqywch","Policy distr","1.8407576084136963","iconic-darkness-487","0.08219112455844879"
"6","0gwqywch","Policy distr","1.829965591430664","iconic-darkness-487","0.08497726917266846"
"6","0gwqywch","Policy distr","1.8188804388046265","iconic-darkness-487","0.08776341378688812"
"6","0gwqywch","Policy distr","1.8075082302093506","iconic-darkness-487","0.09054955095052719"
"6","0gwqywch","Policy distr","1.7958550453186035","iconic-darkness-487","0.09333568811416626"
"6","0gwqywch","Policy distr","1.7839272022247314","iconic-darkness-487","0.09612183272838593"
"6","0gwqywch","Policy distr","1.7717311382293701","iconic-darkness-487","0.098907969892025"
"6","0gwqywch","Policy distr","1.7592740058898926","iconic-darkness-487","0.10169410705566406"
"6","0gwqywch","Policy distr","1.7465616464614868","iconic-darkness-487","0.10448025166988373"
"6","0gwqywch","Policy distr","1.7336018085479736","iconic-darkness-487","0.1072663888335228"
"6","0gwqywch","Policy distr","1.7204005718231201","iconic-darkness-487","0.11005252599716187"
"6","0gwqywch","Policy distr","1.706965446472168","iconic-darkness-487","0.11283867061138153"
"6","0gwqywch","Policy distr","1.693303108215332","iconic-darkness-487","0.1156248152256012"
"6","0gwqywch","Policy distr","1.6794211864471436","iconic-darkness-487","0.11841094493865967"
"6","0gwqywch","Policy distr","1.665326476097107","iconic-darkness-487","0.12119708955287933"
"6","0gwqywch","Policy distr","1.6510262489318848","iconic-darkness-487","0.123983234167099"
"6","0gwqywch","Policy distr","1.6365283727645874","iconic-darkness-487","0.12676936388015747"
"6","0gwqywch","Policy distr","1.6218397617340088","iconic-darkness-487","0.12955550849437714"
"6","0gwqywch","Policy distr","1.6069680452346802","iconic-darkness-487","0.1323416531085968"
"6","0gwqywch","Policy distr","1.5919206142425537","iconic-darkness-487","0.13512778282165527"
"6","0gwqywch","Policy distr","1.5767048597335815","iconic-darkness-487","0.13791392743587494"
"6","0gwqywch","Policy distr","1.5613287687301636","iconic-darkness-487","0.1407000720500946"
"6","0gwqywch","Policy distr","1.5457994937896729","iconic-darkness-487","0.14348620176315308"
"6","0gwqywch","Policy distr","1.530124545097351","iconic-darkness-487","0.14627236127853394"
"6","0gwqywch","Policy distr","1.5143119096755981","iconic-darkness-487","0.1490584909915924"
"6","0gwqywch","Policy distr","1.4983689785003662","iconic-darkness-487","0.15184462070465088"
"6","0gwqywch","Policy distr","1.4823031425476074","iconic-darkness-487","0.15463078022003174"
"6","0gwqywch","Policy distr","1.4661226272583008","iconic-darkness-487","0.1574169099330902"
"6","0gwqywch","Policy distr","1.4498342275619507","iconic-darkness-487","0.16020303964614868"
"6","0gwqywch","Policy distr","1.433445692062378","iconic-darkness-487","0.16298919916152954"
"6","0gwqywch","Policy distr","1.4169648885726929","iconic-darkness-487","0.165775328874588"
"6","0gwqywch","Policy distr","1.400399088859558","iconic-darkness-487","0.16856145858764648"
"6","0gwqywch","Policy distr","1.3837554454803467","iconic-darkness-487","0.17134761810302734"
"6","0gwqywch","Policy distr","1.3670417070388794","iconic-darkness-487","0.17413374781608582"
"6","0gwqywch","Policy distr","1.350265622138977","iconic-darkness-487","0.1769198775291443"
"6","0gwqywch","Policy distr","1.3334335088729858","iconic-darkness-487","0.17970603704452515"
"6","0gwqywch","Policy distr","1.3165533542633057","iconic-darkness-487","0.18249216675758362"
"6","0gwqywch","Policy distr","1.2996320724487305","iconic-darkness-487","0.18527831137180328"
"6","0gwqywch","Policy distr","1.2826769351959229","iconic-darkness-487","0.18806445598602295"
"6","0gwqywch","Policy distr","1.2656948566436768","iconic-darkness-487","0.19085058569908142"
"6","0gwqywch","Policy distr","1.2486927509307861","iconic-darkness-487","0.1936367303133011"
"6","0gwqywch","Policy distr","1.231677770614624","iconic-darkness-487","0.19642287492752075"
"6","0gwqywch","Policy distr","1.2146564722061157","iconic-darkness-487","0.19920900464057922"
"6","0gwqywch","Policy distr","1.197635531425476","iconic-darkness-487","0.2019951492547989"
"6","0gwqywch","Policy distr","1.1806217432022095","iconic-darkness-487","0.20478129386901855"
"6","0gwqywch","Policy distr","1.1636216640472412","iconic-darkness-487","0.20756742358207703"
"6","0gwqywch","Policy distr","1.1466416120529175","iconic-darkness-487","0.2103535681962967"
"6","0gwqywch","Policy distr","1.129687786102295","iconic-darkness-487","0.21313971281051636"
"6","0gwqywch","Policy distr","1.1127665042877197","iconic-darkness-487","0.21592584252357483"
"6","0gwqywch","Policy distr","1.0958837270736694","iconic-darkness-487","0.2187120020389557"
"6","0gwqywch","Policy distr","1.0790458917617798","iconic-darkness-487","0.22149813175201416"
"6","0gwqywch","Policy distr","1.0622584819793701","iconic-darkness-487","0.22428426146507263"
"6","0gwqywch","Policy distr","1.0455271005630493","iconic-darkness-487","0.2270704209804535"
"6","0gwqywch","Policy distr","1.028857707977295","iconic-darkness-487","0.22985655069351196"
"6","0gwqywch","Policy distr","1.0122557878494263","iconic-darkness-487","0.23264268040657043"
"6","0gwqywch","Policy distr","0.9957262277603149","iconic-darkness-487","0.2354288399219513"
"6","0gwqywch","Policy distr","0.9792749285697937","iconic-darkness-487","0.23821496963500977"
"6","0gwqywch","Policy distr","0.9629066586494446","iconic-darkness-487","0.24100109934806824"
"6","0gwqywch","Policy distr","0.9466263651847839","iconic-darkness-487","0.2437872588634491"
"6","0gwqywch","Policy distr","0.9304389953613281","iconic-darkness-487","0.24657338857650757"
"6","0gwqywch","Policy distr","0.9143492579460144","iconic-darkness-487","0.24935951828956604"
"6","0gwqywch","Policy distr","0.8983615636825562","iconic-darkness-487","0.2521456480026245"
"6","0gwqywch","Policy distr","0.882480263710022","iconic-darkness-487","0.25493180751800537"
"6","0gwqywch","Policy distr","0.8667098879814148","iconic-darkness-487","0.25771796703338623"
"6","0gwqywch","Policy distr","0.851054847240448","iconic-darkness-487","0.2605040669441223"
"6","0gwqywch","Policy distr","0.835518479347229","iconic-darkness-487","0.2632902264595032"
"6","0gwqywch","Policy distr","0.8201050162315369","iconic-darkness-487","0.26607638597488403"
"6","0gwqywch","Policy distr","0.804818332195282","iconic-darkness-487","0.2688624858856201"
"6","0gwqywch","Policy distr","0.7896616458892822","iconic-darkness-487","0.271648645401001"
"6","0gwqywch","Policy distr","0.7746384739875793","iconic-darkness-487","0.27443480491638184"
"6","0gwqywch","Policy distr","0.7597524523735046","iconic-darkness-487","0.2772209048271179"
"6","0gwqywch","Policy distr","0.7450062036514282","iconic-darkness-487","0.2800070643424988"
"6","0gwqywch","Policy distr","0.7304028868675232","iconic-darkness-487","0.28279322385787964"
"6","0gwqywch","Policy distr","0.7159457206726074","iconic-darkness-487","0.2855793535709381"
"6","0gwqywch","Policy distr","0.701637327671051","iconic-darkness-487","0.2883654832839966"
"6","0gwqywch","Policy distr","0.6874797940254211","iconic-darkness-487","0.29115164279937744"
"6","0gwqywch","Policy distr","0.6734760403633118","iconic-darkness-487","0.2939377725124359"
"6","0gwqywch","Policy distr","0.6596283316612244","iconic-darkness-487","0.2967239022254944"
"6","0gwqywch","Policy distr","0.645938515663147","iconic-darkness-487","0.29951006174087524"
"6","0gwqywch","Policy distr","0.6324090361595154","iconic-darkness-487","0.3022961914539337"
"6","0gwqywch","Policy distr","0.6190416216850281","iconic-darkness-487","0.3050823211669922"
"6","0gwqywch","Policy distr","0.6058378219604492","iconic-darkness-487","0.30786848068237305"
"6","0gwqywch","Policy distr","0.5927996039390564","iconic-darkness-487","0.3106546103954315"
"6","0gwqywch","Policy distr","0.5799283385276794","iconic-darkness-487","0.31344074010849"
"6","0gwqywch","Policy distr","0.5672251582145691","iconic-darkness-487","0.31622689962387085"
"6","0gwqywch","Policy distr","0.5546916723251343","iconic-darkness-487","0.3190130293369293"
"6","0gwqywch","Policy distr","0.5423288941383362","iconic-darkness-487","0.3217991590499878"
"6","0gwqywch","Policy distr","0.5301374793052673","iconic-darkness-487","0.32458531856536865"
"6","0gwqywch","Policy distr","0.5181187987327576","iconic-darkness-487","0.3273714482784271"
"6","0gwqywch","Policy distr","0.5062732696533203","iconic-darkness-487","0.3301575779914856"
"6","0gwqywch","Policy distr","0.49460145831108093","iconic-darkness-487","0.33294373750686646"
"6","0gwqywch","Policy distr","0.48310425877571106","iconic-darkness-487","0.3357298672199249"
"6","0gwqywch","Policy distr","0.471781849861145","iconic-darkness-487","0.3385159969329834"
"6","0gwqywch","Policy distr","0.4606342315673828","iconic-darkness-487","0.34130215644836426"
"6","0gwqywch","Policy distr","0.44966211915016174","iconic-darkness-487","0.34408828616142273"
"6","0gwqywch","Policy distr","0.4388653039932251","iconic-darkness-487","0.3468744158744812"
"6","0gwqywch","Policy distr","0.4282437562942505","iconic-darkness-487","0.34966057538986206"
"6","0gwqywch","Policy distr","0.41779735684394836","iconic-darkness-487","0.35244670510292053"
"6","0gwqywch","Policy distr","0.4075259566307068","iconic-darkness-487","0.355232834815979"
"6","0gwqywch","Policy distr","0.39742904901504517","iconic-darkness-487","0.35801899433135986"
"6","0gwqywch","Policy distr","0.387506365776062","iconic-darkness-487","0.3608051538467407"
"6","0gwqywch","Policy distr","0.3777575194835663","iconic-darkness-487","0.3635912537574768"
"6","0gwqywch","Policy distr","0.3681817054748535","iconic-darkness-487","0.36637741327285767"
"6","0gwqywch","Policy distr","0.35877811908721924","iconic-darkness-487","0.3691635727882385"
"6","0gwqywch","Policy distr","0.34954655170440674","iconic-darkness-487","0.3719496726989746"
"6","0gwqywch","Policy distr","0.34048545360565186","iconic-darkness-487","0.37473583221435547"
"6","0gwqywch","Policy distr","0.3315942883491516","iconic-darkness-487","0.37752199172973633"
"6","0gwqywch","Policy distr","0.32287225127220154","iconic-darkness-487","0.3803080916404724"
"6","0gwqywch","Policy distr","0.3143177628517151","iconic-darkness-487","0.38309425115585327"
"6","0gwqywch","Policy distr","0.3059299886226654","iconic-darkness-487","0.38588041067123413"
"6","0gwqywch","Policy distr","0.2977078855037689","iconic-darkness-487","0.3886665105819702"
"6","0gwqywch","Policy distr","0.28964972496032715","iconic-darkness-487","0.3914526700973511"
"6","0gwqywch","Policy distr","0.2817545533180237","iconic-darkness-487","0.39423882961273193"
"6","0gwqywch","Policy distr","0.2740209996700287","iconic-darkness-487","0.397024929523468"
"6","0gwqywch","Policy distr","0.2664472460746765","iconic-darkness-487","0.3998110890388489"
"6","0gwqywch","Policy distr","0.2590321898460388","iconic-darkness-487","0.40259724855422974"
"6","0gwqywch","Policy distr","0.25177425146102905","iconic-darkness-487","0.4053833484649658"
"6","0gwqywch","Policy distr","0.2446715235710144","iconic-darkness-487","0.4081695079803467"
"6","0gwqywch","Policy distr","0.23772254586219788","iconic-darkness-487","0.41095566749572754"
"6","0gwqywch","Policy distr","0.23092588782310486","iconic-darkness-487","0.4137417674064636"
"6","0gwqywch","Policy distr","0.22427935898303986","iconic-darkness-487","0.4165279269218445"
"6","0gwqywch","Policy distr","0.21778149902820587","iconic-darkness-487","0.41931408643722534"
"6","0gwqywch","Policy distr","0.21143057942390442","iconic-darkness-487","0.4221001863479614"
"6","0gwqywch","Policy distr","0.20522451400756836","iconic-darkness-487","0.4248863458633423"
"6","0gwqywch","Policy distr","0.199161559343338","iconic-darkness-487","0.42767250537872314"
"6","0gwqywch","Policy distr","0.1932399570941925","iconic-darkness-487","0.43045860528945923"
"6","0gwqywch","Policy distr","0.18745756149291992","iconic-darkness-487","0.4332447648048401"
"6","0gwqywch","Policy distr","0.1818125694990158","iconic-darkness-487","0.43603092432022095"
"6","0gwqywch","Policy distr","0.17630305886268616","iconic-darkness-487","0.4388170540332794"
"6","0gwqywch","Policy distr","0.1709270030260086","iconic-darkness-487","0.4416031837463379"
"6","0gwqywch","Policy distr","0.1656823605298996","iconic-darkness-487","0.44438934326171875"
"6","0gwqywch","Policy distr","0.16056716442108154","iconic-darkness-487","0.4471754729747772"
"6","0gwqywch","Policy distr","0.15557946264743805","iconic-darkness-487","0.4499616026878357"
"6","0gwqywch","Policy distr","0.15071704983711243","iconic-darkness-487","0.45274776220321655"
"6","0gwqywch","Policy distr","0.14597807824611664","iconic-darkness-487","0.455533891916275"
"6","0gwqywch","Policy distr","0.14136038720607758","iconic-darkness-487","0.4583200216293335"
"6","0gwqywch","Policy distr","0.1368618905544281","iconic-darkness-487","0.46110618114471436"
"6","0gwqywch","Policy distr","0.132480651140213","iconic-darkness-487","0.4638923108577728"
"6","0gwqywch","Policy distr","0.128214493393898","iconic-darkness-487","0.4666784405708313"
"6","0gwqywch","Policy distr","0.12406136840581894","iconic-darkness-487","0.46946460008621216"
"6","0gwqywch","Policy distr","0.12001930922269821","iconic-darkness-487","0.47225072979927063"
"6","0gwqywch","Policy distr","0.11608615517616272","iconic-darkness-487","0.4750368595123291"
"6","0gwqywch","Policy distr","0.1122598648071289","iconic-darkness-487","0.47782301902770996"
"6","0gwqywch","Policy distr","0.10853844881057739","iconic-darkness-487","0.48060914874076843"
"6","0gwqywch","Policy distr","0.10491984337568283","iconic-darkness-487","0.4833952784538269"
"6","0gwqywch","Policy distr","0.10140195488929749","iconic-darkness-487","0.48618143796920776"
"6","0gwqywch","Policy distr","0.09798284620046616","iconic-darkness-487","0.48896756768226624"
"6","0gwqywch","Policy distr","0.09466048330068588","iconic-darkness-487","0.4917536973953247"
"6","0gwqywch","Policy distr","0.09143280982971191","iconic-darkness-487","0.49453985691070557"
"6","0gwqywch","Policy distr","0.08829791843891144","iconic-darkness-487","0.49732598662376404"
"6","0gwqywch","Policy distr","0.08525380492210388","iconic-darkness-487","0.5001121163368225"
"6","0gwqywch","Policy distr","0.08229845762252808","iconic-darkness-487","0.5028982758522034"
"6","0gwqywch","Policy distr","0.07943007349967957","iconic-darkness-487","0.5056843757629395"
"6","0gwqywch","Policy distr","0.07664655894041061","iconic-darkness-487","0.5084705352783203"
"6","0gwqywch","Policy distr","0.07394610345363617","iconic-darkness-487","0.5112566947937012"
"6","0gwqywch","Policy distr","0.07132679224014282","iconic-darkness-487","0.514042854309082"
"6","0gwqywch","Policy distr","0.0687868520617485","iconic-darkness-487","0.5168289542198181"
"6","0gwqywch","Policy distr","0.06632431596517563","iconic-darkness-487","0.519615113735199"
"6","0gwqywch","Policy distr","0.06393742561340332","iconic-darkness-487","0.5224012136459351"
"6","0gwqywch","Policy distr","0.061624325811862946","iconic-darkness-487","0.5251873731613159"
"6","0gwqywch","Policy distr","0.05938326194882393","iconic-darkness-487","0.5279735326766968"
"6","0gwqywch","Policy distr","0.05721248313784599","iconic-darkness-487","0.5307596921920776"
"6","0gwqywch","Policy distr","0.055110324174165726","iconic-darkness-487","0.5335457921028137"
"6","0gwqywch","Policy distr","0.053074922412633896","iconic-darkness-487","0.5363319516181946"
"6","0gwqywch","Policy distr","0.05110471323132515","iconic-darkness-487","0.5391180515289307"
"6","0gwqywch","Policy distr","0.04919799417257309","iconic-darkness-487","0.5419042110443115"
"6","0gwqywch","Policy distr","0.0473531074821949","iconic-darkness-487","0.5446903705596924"
"6","0gwqywch","Policy distr","0.04556848108768463","iconic-darkness-487","0.5474765300750732"
"6","0gwqywch","Policy distr","0.04384254291653633","iconic-darkness-487","0.5502626299858093"
"6","0gwqywch","Policy distr","0.04217369109392166","iconic-darkness-487","0.5530487895011902"
"6","0gwqywch","Policy distr","0.040560442954301834","iconic-darkness-487","0.5558348894119263"
"6","0gwqywch","Policy distr","0.0390012189745903","iconic-darkness-487","0.5586210489273071"
"6","0gwqywch","Policy distr","0.03749457746744156","iconic-darkness-487","0.561407208442688"
"6","0gwqywch","Policy distr","0.036039087921381","iconic-darkness-487","0.5641933679580688"
"6","0gwqywch","Policy distr","0.03463330864906311","iconic-darkness-487","0.5669795274734497"
"6","0gwqywch","Policy distr","0.033275872468948364","iconic-darkness-487","0.5697656273841858"
"6","0gwqywch","Policy distr","0.03196533024311066","iconic-darkness-487","0.5725517868995667"
"6","0gwqywch","Policy distr","0.030700430274009705","iconic-darkness-487","0.5753378868103027"
"6","0gwqywch","Policy distr","0.029479775577783585","iconic-darkness-487","0.5781240463256836"
"6","0gwqywch","Policy distr","0.028302110731601715","iconic-darkness-487","0.5809102058410645"
"6","0gwqywch","Policy distr","0.027166148647665977","iconic-darkness-487","0.5836963653564453"
"6","0gwqywch","Policy distr","0.026070712134242058","iconic-darkness-487","0.5864824652671814"
"6","0gwqywch","Policy distr","0.025014521554112434","iconic-darkness-487","0.5892686247825623"
"6","0gwqywch","Policy distr","0.023996425792574883","iconic-darkness-487","0.5920547246932983"
"6","0gwqywch","Policy distr","0.02301524393260479","iconic-darkness-487","0.5948408842086792"
"6","0gwqywch","Policy distr","0.022069847211241722","iconic-darkness-487","0.5976270437240601"
"6","0gwqywch","Policy distr","0.021159140393137932","iconic-darkness-487","0.6004132032394409"
"6","0gwqywch","Policy distr","0.02028205431997776","iconic-darkness-487","0.603199303150177"
"6","0gwqywch","Policy distr","0.019437504932284355","iconic-darkness-487","0.6059854626655579"
"6","0gwqywch","Policy distr","0.018624482676386833","iconic-darkness-487","0.608771562576294"
"6","0gwqywch","Policy distr","0.017841951921582222","iconic-darkness-487","0.6115577220916748"
"6","0gwqywch","Policy distr","0.017088958993554115","iconic-darkness-487","0.6143438816070557"
"6","0gwqywch","Policy distr","0.016364531591534615","iconic-darkness-487","0.6171300411224365"
"6","0gwqywch","Policy distr","0.01566774770617485","iconic-darkness-487","0.6199161410331726"
"6","0gwqywch","Policy distr","0.014997688122093678","iconic-darkness-487","0.6227023005485535"
"6","0gwqywch","Policy distr","0.014353491365909576","iconic-darkness-487","0.6254884004592896"
"6","0gwqywch","Policy distr","0.013734246604144573","iconic-darkness-487","0.6282745599746704"
"6","0gwqywch","Policy distr","0.013139148242771626","iconic-darkness-487","0.6310607194900513"
"6","0gwqywch","Policy distr","0.012567372061312199","iconic-darkness-487","0.6338468790054321"
"6","0gwqywch","Policy distr","0.012018134817481041","iconic-darkness-487","0.6366329789161682"
"6","0gwqywch","Policy distr","0.011490636505186558","iconic-darkness-487","0.6394191384315491"
"6","0gwqywch","Policy distr","0.010984144173562527","iconic-darkness-487","0.6422052383422852"
"6","0gwqywch","Policy distr","0.01049791369587183","iconic-darkness-487","0.644991397857666"
"6","0gwqywch","Policy distr","0.010031241923570633","iconic-darkness-487","0.6477775573730469"
"6","0gwqywch","Policy distr","0.009583433158695698","iconic-darkness-487","0.6505637168884277"
"6","0gwqywch","Policy distr","0.00915383268147707","iconic-darkness-487","0.6533498167991638"
"6","0gwqywch","Policy distr","0.008741765283048153","iconic-darkness-487","0.6561359763145447"
"6","0gwqywch","Policy distr","0.008346622809767723","iconic-darkness-487","0.6589220762252808"
"6","0gwqywch","Policy distr","0.007967771962285042","iconic-darkness-487","0.6617082357406616"
"6","0gwqywch","Policy distr","0.007604624144732952","iconic-darkness-487","0.6644943952560425"
"6","0gwqywch","Policy distr","0.007256607990711927","iconic-darkness-487","0.6672805547714233"
"6","0gwqywch","Policy distr","0.006923161447048187","iconic-darkness-487","0.6700666546821594"
"6","0gwqywch","Policy distr","0.006603742018342018","iconic-darkness-487","0.6728528141975403"
"6","0gwqywch","Policy distr","0.00629782909527421","iconic-darkness-487","0.6756389141082764"
"6","0gwqywch","Policy distr","0.006004907190799713","iconic-darkness-487","0.6784250736236572"
"6","0gwqywch","Policy distr","0.005724482703953981","iconic-darkness-487","0.6812112331390381"
"6","0gwqywch","Policy distr","0.005456087179481983","iconic-darkness-487","0.683997392654419"
"6","0gwqywch","Policy distr","0.005199263337999582","iconic-darkness-487","0.686783492565155"
"6","0gwqywch","Policy distr","0.004953550174832344","iconic-darkness-487","0.6895696520805359"
"6","0gwqywch","Policy distr","0.0047185299918055534","iconic-darkness-487","0.692355751991272"
"6","0gwqywch","Policy distr","0.004493774846196175","iconic-darkness-487","0.6951419115066528"

==> plot_scripts/data/action_distributions/walker_h50/walker_900k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.3458419442176819"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.3444557785987854"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.3430696427822113"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.3416835069656372"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.3402973413467407"
"6","0gwqywch","Action distr","0.0023963316702054387","iconic-darkness-487","-0.338911235332489"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.33752506971359253"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.3361389636993408"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.33475279808044434"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.33336666226387024"
"6","0gwqywch","Action distr","0.0023963316702054387","iconic-darkness-487","-0.33198052644729614"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.33059436082839966"
"6","0gwqywch","Action distr","0.0023963316702054387","iconic-darkness-487","-0.32920825481414795"
"6","0gwqywch","Action distr","0.0023963316702054387","iconic-darkness-487","-0.32782208919525146"
"6","0gwqywch","Action distr","0.0023963316702054387","iconic-darkness-487","-0.32643598318099976"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.32504981756210327"
"6","0gwqywch","Action distr","0.004792663340410877","iconic-darkness-487","-0.32366371154785156"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.3222775459289551"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.3208913803100586"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.3195052742958069"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.3181191086769104"
"6","0gwqywch","Action distr","0.0023963316702054387","iconic-darkness-487","-0.3167330026626587"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.3153468370437622"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.3139607310295105"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.312574565410614"
"6","0gwqywch","Action distr","0.004792663340410877","iconic-darkness-487","-0.31118839979171753"
"6","0gwqywch","Action distr","0.0023963316702054387","iconic-darkness-487","-0.3098022937774658"
"6","0gwqywch","Action distr","0.004792663340410877","iconic-darkness-487","-0.30841612815856934"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.3070300221443176"
"6","0gwqywch","Action distr","0.0023963316702054387","iconic-darkness-487","-0.30564385652542114"
"6","0gwqywch","Action distr","0.0023963316702054387","iconic-darkness-487","-0.30425775051116943"
"6","0gwqywch","Action distr","0.0023963316702054387","iconic-darkness-487","-0.30287158489227295"
"6","0gwqywch","Action distr","0.004792663340410877","iconic-darkness-487","-0.30148541927337646"
"6","0gwqywch","Action distr","0.007188995010616316","iconic-darkness-487","-0.30009931325912476"
"6","0gwqywch","Action distr","0.02156698503184895","iconic-darkness-487","-0.29871314764022827"
"6","0gwqywch","Action distr","2.063241568046883","iconic-darkness-487","-0.29732704162597656"
"6","0gwqywch","Action distr","0.11502392016986106","iconic-darkness-487","-0.2959408760070801"
"6","0gwqywch","Action distr","0.08387160845719036","iconic-darkness-487","-0.29455476999282837"
"6","0gwqywch","Action distr","0.05751196008493053","iconic-darkness-487","-0.2931686043739319"
"6","0gwqywch","Action distr","0.05990829175513597","iconic-darkness-487","-0.2917824387550354"
"6","0gwqywch","Action distr","0.0862679401273958","iconic-darkness-487","-0.2903963327407837"
"6","0gwqywch","Action distr","0.10064593014862842","iconic-darkness-487","-0.2890101671218872"
"6","0gwqywch","Action distr","0.0551156284147251","iconic-darkness-487","-0.2876240611076355"
"6","0gwqywch","Action distr","0.06709728676575229","iconic-darkness-487","-0.286237895488739"
"6","0gwqywch","Action distr","0.07668261344657404","iconic-darkness-487","-0.2848517894744873"
"6","0gwqywch","Action distr","0.06230462342534141","iconic-darkness-487","-0.2834656238555908"
"6","0gwqywch","Action distr","0.06470095509554685","iconic-darkness-487","-0.28207945823669434"
"6","0gwqywch","Action distr","0.05032296507431421","iconic-darkness-487","-0.2806933522224426"
"6","0gwqywch","Action distr","0.05032296507431421","iconic-darkness-487","-0.27930718660354614"
"6","0gwqywch","Action distr","0.05751196008493053","iconic-darkness-487","-0.27792108058929443"
"6","0gwqywch","Action distr","0.0551156284147251","iconic-darkness-487","-0.27653491497039795"
"6","0gwqywch","Action distr","0.0551156284147251","iconic-darkness-487","-0.27514880895614624"
"6","0gwqywch","Action distr","0.06230462342534141","iconic-darkness-487","-0.27376264333724976"
"6","0gwqywch","Action distr","0.047926633404108784","iconic-darkness-487","-0.27237647771835327"
"6","0gwqywch","Action distr","0.07188995010616317","iconic-darkness-487","-0.27099037170410156"
"6","0gwqywch","Action distr","0.05751196008493053","iconic-darkness-487","-0.2696042060852051"
"6","0gwqywch","Action distr","0.06709728676575229","iconic-darkness-487","-0.26821810007095337"
"6","0gwqywch","Action distr","0.07668261344657404","iconic-darkness-487","-0.2668319344520569"
"6","0gwqywch","Action distr","0.07907894511677949","iconic-darkness-487","-0.2654458284378052"
"6","0gwqywch","Action distr","0.06949361843595772","iconic-darkness-487","-0.2640596628189087"
"6","0gwqywch","Action distr","0.07668261344657404","iconic-darkness-487","-0.2626735270023346"
"6","0gwqywch","Action distr","0.10783492515924475","iconic-darkness-487","-0.2612873911857605"
"6","0gwqywch","Action distr","0.07428628177636862","iconic-darkness-487","-0.259901225566864"
"6","0gwqywch","Action distr","0.08866427179760124","iconic-darkness-487","-0.2585151195526123"
"6","0gwqywch","Action distr","0.09345693513801212","iconic-darkness-487","-0.2571289539337158"
"6","0gwqywch","Action distr","0.07428628177636862","iconic-darkness-487","-0.2557428479194641"
"6","0gwqywch","Action distr","0.07668261344657404","iconic-darkness-487","-0.2543566823005676"
"6","0gwqywch","Action distr","0.1054385934890393","iconic-darkness-487","-0.25297054648399353"
"6","0gwqywch","Action distr","0.09585326680821757","iconic-darkness-487","-0.25158441066741943"
"6","0gwqywch","Action distr","0.11502392016986106","iconic-darkness-487","-0.25019824504852295"
"6","0gwqywch","Action distr","0.07668261344657404","iconic-darkness-487","-0.24881212413311005"
"6","0gwqywch","Action distr","0.10064593014862842","iconic-darkness-487","-0.24742598831653595"
"6","0gwqywch","Action distr","0.11502392016986106","iconic-darkness-487","-0.24603983759880066"
"6","0gwqywch","Action distr","0.1294019101910937","iconic-darkness-487","-0.24465370178222656"
"6","0gwqywch","Action distr","0.15576155856335352","iconic-darkness-487","-0.24326756596565247"
"6","0gwqywch","Action distr","0.12700557852088826","iconic-darkness-487","-0.24188143014907837"
"6","0gwqywch","Action distr","0.17972487526540792","iconic-darkness-487","-0.24049529433250427"
"6","0gwqywch","Action distr","0.14857256355273724","iconic-darkness-487","-0.23910914361476898"
"6","0gwqywch","Action distr","0.1677432169143807","iconic-darkness-487","-0.23772300779819489"
"6","0gwqywch","Action distr","0.14377990021232634","iconic-darkness-487","-0.2363368570804596"
"6","0gwqywch","Action distr","0.17972487526540792","iconic-darkness-487","-0.2349507212638855"
"6","0gwqywch","Action distr","0.21327351864828406","iconic-darkness-487","-0.2335645854473114"
"6","0gwqywch","Action distr","0.18212120693561337","iconic-darkness-487","-0.2321784496307373"
"6","0gwqywch","Action distr","0.18451753860581882","iconic-darkness-487","-0.2307923138141632"
"6","0gwqywch","Action distr","0.1725358802547916","iconic-darkness-487","-0.22940616309642792"
"6","0gwqywch","Action distr","0.2204625136589004","iconic-darkness-487","-0.22802002727985382"
"6","0gwqywch","Action distr","0.2156698503184895","iconic-darkness-487","-0.22663387656211853"
"6","0gwqywch","Action distr","0.2540111570417765","iconic-darkness-487","-0.22524774074554443"
"6","0gwqywch","Action distr","0.234840503680133","iconic-darkness-487","-0.22386160492897034"
"6","0gwqywch","Action distr","0.2516148253715711","iconic-darkness-487","-0.22247546911239624"
"6","0gwqywch","Action distr","0.23244417200992756","iconic-darkness-487","-0.22108933329582214"
"6","0gwqywch","Action distr","0.2468221620311602","iconic-darkness-487","-0.21970318257808685"
"6","0gwqywch","Action distr","0.31391944879691247","iconic-darkness-487","-0.21831704676151276"
"6","0gwqywch","Action distr","0.2923524637650636","iconic-darkness-487","-0.21693091094493866"
"6","0gwqywch","Action distr","0.2827671370842418","iconic-darkness-487","-0.21554476022720337"
"6","0gwqywch","Action distr","0.27078547873321457","iconic-darkness-487","-0.21415862441062927"
"6","0gwqywch","Action distr","0.34986442384999406","iconic-darkness-487","-0.21277248859405518"
"6","0gwqywch","Action distr","0.3019377904458853","iconic-darkness-487","-0.21138635277748108"
"6","0gwqywch","Action distr","0.33309010215855606","iconic-darkness-487","-0.2100002020597458"
"6","0gwqywch","Action distr","0.37143140888184306","iconic-darkness-487","-0.2086140662431717"
"6","0gwqywch","Action distr","0.36903507721163764","iconic-darkness-487","-0.2072279304265976"
"6","0gwqywch","Action distr","0.36663874554143216","iconic-darkness-487","-0.2058417797088623"
"6","0gwqywch","Action distr","0.4217543739561572","iconic-darkness-487","-0.2044556438922882"
"6","0gwqywch","Action distr","0.4241507056263627","iconic-darkness-487","-0.2030695080757141"
"6","0gwqywch","Action distr","0.45769934900923887","iconic-darkness-487","-0.20168337225914001"
"6","0gwqywch","Action distr","0.40498005226471917","iconic-darkness-487","-0.20029722154140472"
"6","0gwqywch","Action distr","0.43373603230718444","iconic-darkness-487","-0.19891108572483063"
"6","0gwqywch","Action distr","0.45290668566882797","iconic-darkness-487","-0.19752494990825653"
"6","0gwqywch","Action distr","0.46009568067944423","iconic-darkness-487","-0.19613879919052124"
"6","0gwqywch","Action distr","0.4864553290517041","iconic-darkness-487","-0.19475266337394714"
"6","0gwqywch","Action distr","0.5247966357749911","iconic-darkness-487","-0.19336652755737305"
"6","0gwqywch","Action distr","0.512814977423964","iconic-darkness-487","-0.19198039174079895"
"6","0gwqywch","Action distr","0.5799122641897162","iconic-darkness-487","-0.19059425592422485"
"6","0gwqywch","Action distr","0.5607416108280727","iconic-darkness-487","-0.18920810520648956"
"6","0gwqywch","Action distr","0.6326315609342359","iconic-darkness-487","-0.18782196938991547"
"6","0gwqywch","Action distr","0.5918939225407435","iconic-darkness-487","-0.18643581867218018"
"6","0gwqywch","Action distr","0.5799122641897162","iconic-darkness-487","-0.18504968285560608"
"6","0gwqywch","Action distr","0.6422168876150577","iconic-darkness-487","-0.18366354703903198"
"6","0gwqywch","Action distr","0.5966865858811543","iconic-darkness-487","-0.18227741122245789"
"6","0gwqywch","Action distr","0.6182535709130033","iconic-darkness-487","-0.1808912754058838"
"6","0gwqywch","Action distr","0.7764114611465621","iconic-darkness-487","-0.1795051246881485"
"6","0gwqywch","Action distr","0.6829545260085501","iconic-darkness-487","-0.1781189888715744"
"6","0gwqywch","Action distr","0.7356738227530697","iconic-darkness-487","-0.1767328381538391"
"6","0gwqywch","Action distr","0.7165031693914262","iconic-darkness-487","-0.17534670233726501"
"6","0gwqywch","Action distr","0.764429802795535","iconic-darkness-487","-0.17396056652069092"
"6","0gwqywch","Action distr","0.8650757329441634","iconic-darkness-487","-0.17257443070411682"
"6","0gwqywch","Action distr","0.7812041244869731","iconic-darkness-487","-0.17118829488754272"
"6","0gwqywch","Action distr","0.9106060346780669","iconic-darkness-487","-0.16980214416980743"
"6","0gwqywch","Action distr","0.965721663092792","iconic-darkness-487","-0.16841600835323334"
"6","0gwqywch","Action distr","0.879453722965396","iconic-darkness-487","-0.16702985763549805"
"6","0gwqywch","Action distr","0.9106060346780669","iconic-darkness-487","-0.16564372181892395"
"6","0gwqywch","Action distr","0.9753069897736137","iconic-darkness-487","-0.16425758600234985"
"6","0gwqywch","Action distr","0.9681179947629973","iconic-darkness-487","-0.16287145018577576"
"6","0gwqywch","Action distr","0.939362014720532","iconic-darkness-487","-0.16148531436920166"
"6","0gwqywch","Action distr","0.9968739748054626","iconic-darkness-487","-0.16009916365146637"
"6","0gwqywch","Action distr","1.032818949858544","iconic-darkness-487","-0.15871302783489227"
"6","0gwqywch","Action distr","1.0759529199222422","iconic-darkness-487","-0.15732689201831818"
"6","0gwqywch","Action distr","1.0088556331564897","iconic-darkness-487","-0.15594074130058289"
"6","0gwqywch","Action distr","1.0855382466030639","iconic-darkness-487","-0.1545546054840088"
"6","0gwqywch","Action distr","1.1023125682945019","iconic-darkness-487","-0.1531684696674347"
"6","0gwqywch","Action distr","1.2293181468153902","iconic-darkness-487","-0.1517823338508606"
"6","0gwqywch","Action distr","1.2317144784855956","iconic-darkness-487","-0.1503961831331253"
"6","0gwqywch","Action distr","1.2508851318472392","iconic-darkness-487","-0.1490100473165512"
"6","0gwqywch","Action distr","1.1646171917198433","iconic-darkness-487","-0.1476239114999771"
"6","0gwqywch","Action distr","1.310793423602375","iconic-darkness-487","-0.14623776078224182"
"6","0gwqywch","Action distr","1.3778907103681275","iconic-darkness-487","-0.14485162496566772"
"6","0gwqywch","Action distr","1.3826833737085382","iconic-darkness-487","-0.14346548914909363"
"6","0gwqywch","Action distr","1.3946650320595655","iconic-darkness-487","-0.14207935333251953"
"6","0gwqywch","Action distr","1.4330063387828524","iconic-darkness-487","-0.14069320261478424"
"6","0gwqywch","Action distr","1.4330063387828524","iconic-darkness-487","-0.13930706679821014"
"6","0gwqywch","Action distr","1.4593659871551123","iconic-darkness-487","-0.13792093098163605"
"6","0gwqywch","Action distr","1.567200912314357","iconic-darkness-487","-0.13653478026390076"
"6","0gwqywch","Action distr","1.5600119173037408","iconic-darkness-487","-0.13514864444732666"
"6","0gwqywch","Action distr","1.5528229222931242","iconic-darkness-487","-0.13376250863075256"
"6","0gwqywch","Action distr","1.5648045806441515","iconic-darkness-487","-0.13237637281417847"
"6","0gwqywch","Action distr","1.490518298867783","iconic-darkness-487","-0.13099023699760437"
"6","0gwqywch","Action distr","1.7277551342181217","iconic-darkness-487","-0.12960408627986908"
"6","0gwqywch","Action distr","1.8164194060157226","iconic-darkness-487","-0.12821795046329498"
"6","0gwqywch","Action distr","1.8188157376859282","iconic-darkness-487","-0.1268317997455597"
"6","0gwqywch","Action distr","1.909876341153735","iconic-darkness-487","-0.1254456639289856"
"6","0gwqywch","Action distr","1.7493221192499704","iconic-darkness-487","-0.1240595281124115"
"6","0gwqywch","Action distr","1.9697846329088708","iconic-darkness-487","-0.1226733922958374"
"6","0gwqywch","Action distr","1.8883093561218858","iconic-darkness-487","-0.12128724902868271"
"6","0gwqywch","Action distr","1.8499680493985988","iconic-darkness-487","-0.11990110576152802"
"6","0gwqywch","Action distr","1.9458213162068163","iconic-darkness-487","-0.11851496994495392"
"6","0gwqywch","Action distr","2.0776195580681156","iconic-darkness-487","-0.11712882667779922"
"6","0gwqywch","Action distr","2.221399458280442","iconic-darkness-487","-0.11574268341064453"
"6","0gwqywch","Action distr","2.187850814897566","iconic-darkness-487","-0.11435654759407043"
"6","0gwqywch","Action distr","2.0249002613235962","iconic-darkness-487","-0.11297041177749634"
"6","0gwqywch","Action distr","2.0824122214085263","iconic-darkness-487","-0.11158426851034164"
"6","0gwqywch","Action distr","2.156698503184895","iconic-darkness-487","-0.11019812524318695"
"6","0gwqywch","Action distr","2.1734728248763333","iconic-darkness-487","-0.10881198942661285"
"6","0gwqywch","Action distr","2.312460061748249","iconic-darkness-487","-0.10742585361003876"
"6","0gwqywch","Action distr","2.2908930767163995","iconic-darkness-487","-0.10603970289230347"
"6","0gwqywch","Action distr","2.271722423354756","iconic-darkness-487","-0.10465356707572937"
"6","0gwqywch","Action distr","2.40112433354585","iconic-darkness-487","-0.10326743125915527"
"6","0gwqywch","Action distr","2.422691318577699","iconic-darkness-487","-0.10188128799200058"
"6","0gwqywch","Action distr","2.3004784033972214","iconic-darkness-487","-0.10049514472484589"
"6","0gwqywch","Action distr","2.473014283652013","iconic-darkness-487","-0.09910900890827179"
"6","0gwqywch","Action distr","2.422691318577699","iconic-darkness-487","-0.09772287309169769"
"6","0gwqywch","Action distr","2.6359648372259827","iconic-darkness-487","-0.096336729824543"
"6","0gwqywch","Action distr","2.614397852194134","iconic-darkness-487","-0.0949505865573883"
"6","0gwqywch","Action distr","2.6982694606513244","iconic-darkness-487","-0.09356445074081421"
"6","0gwqywch","Action distr","2.571263882130436","iconic-darkness-487","-0.09217830747365952"
"6","0gwqywch","Action distr","2.7126474506725566","iconic-darkness-487","-0.09079216420650482"
"6","0gwqywch","Action distr","2.8252750391722126","iconic-darkness-487","-0.08940602838993073"
"6","0gwqywch","Action distr","2.8037080541403636","iconic-darkness-487","-0.08801989257335663"
"6","0gwqywch","Action distr","2.6982694606513244","iconic-darkness-487","-0.08663374930620193"
"6","0gwqywch","Action distr","2.9498842860228955","iconic-darkness-487","-0.08524760603904724"
"6","0gwqywch","Action distr","2.8252750391722126","iconic-darkness-487","-0.08386147022247314"
"6","0gwqywch","Action distr","2.9187319743102247","iconic-darkness-487","-0.08247532695531845"
"6","0gwqywch","Action distr","2.9786402660653604","iconic-darkness-487","-0.08108918368816376"
"6","0gwqywch","Action distr","3.0720972012033725","iconic-darkness-487","-0.07970304787158966"
"6","0gwqywch","Action distr","3.1655541363413846","iconic-darkness-487","-0.07831691205501556"
"6","0gwqywch","Action distr","3.0505302161715235","iconic-darkness-487","-0.07693076878786087"
"6","0gwqywch","Action distr","2.9834329294057715","iconic-darkness-487","-0.07554462552070618"
"6","0gwqywch","Action distr","3.0936641862352214","iconic-darkness-487","-0.07415848970413208"
"6","0gwqywch","Action distr","3.2326514231071375","iconic-darkness-487","-0.07277235388755798"
"6","0gwqywch","Action distr","3.2278587597667263","iconic-darkness-487","-0.07138620316982269"
"6","0gwqywch","Action distr","3.2614074031496023","iconic-darkness-487","-0.0700000673532486"
"6","0gwqywch","Action distr","3.1200238346074816","iconic-darkness-487","-0.0686139315366745"
"6","0gwqywch","Action distr","3.2326514231071375","iconic-darkness-487","-0.0672277882695198"
"6","0gwqywch","Action distr","3.352468006617409","iconic-darkness-487","-0.06584164500236511"
"6","0gwqywch","Action distr","3.395601976681107","iconic-darkness-487","-0.06445550918579102"
"6","0gwqywch","Action distr","3.318919363234533","iconic-darkness-487","-0.06306937336921692"
"6","0gwqywch","Action distr","3.3764313233194634","iconic-darkness-487","-0.061683230102062225"
"6","0gwqywch","Action distr","3.397998308351313","iconic-darkness-487","-0.06029708683490753"
"6","0gwqywch","Action distr","3.397998308351313","iconic-darkness-487","-0.058910951018333435"
"6","0gwqywch","Action distr","3.369242328308847","iconic-darkness-487","-0.05752480775117874"
"6","0gwqywch","Action distr","3.417168961712956","iconic-darkness-487","-0.056138671934604645"
"6","0gwqywch","Action distr","3.5274002185424065","iconic-darkness-487","-0.05475252866744995"
"6","0gwqywch","Action distr","3.728692078839663","iconic-darkness-487","-0.053366389125585556"
"6","0gwqywch","Action distr","3.774222380573566","iconic-darkness-487","-0.05198024958372116"
"6","0gwqywch","Action distr","3.625649817020829","iconic-darkness-487","-0.05059410631656647"
"6","0gwqywch","Action distr","3.807771023956443","iconic-darkness-487","-0.04920797049999237"
"6","0gwqywch","Action distr","3.7310884105098685","iconic-darkness-487","-0.04782182723283768"
"6","0gwqywch","Action distr","3.7262957471694573","iconic-darkness-487","-0.04643569141626358"
"6","0gwqywch","Action distr","3.7981856972756205","iconic-darkness-487","-0.04504954814910889"
"6","0gwqywch","Action distr","3.613668158669802","iconic-darkness-487","-0.04366341233253479"
"6","0gwqywch","Action distr","3.728692078839663","iconic-darkness-487","-0.042277269065380096"
"6","0gwqywch","Action distr","3.855697657360551","iconic-darkness-487","-0.0408911257982254"
"6","0gwqywch","Action distr","4.102519819391712","iconic-darkness-487","-0.039504989981651306"
"6","0gwqywch","Action distr","3.894038964083838","iconic-darkness-487","-0.03811884671449661"
"6","0gwqywch","Action distr","3.812563687296853","iconic-darkness-487","-0.036732710897922516"
"6","0gwqywch","Action distr","4.085745497700273","iconic-darkness-487","-0.03534656763076782"
"6","0gwqywch","Action distr","3.8365270039989077","iconic-darkness-487","-0.033960431814193726"
"6","0gwqywch","Action distr","4.124086804423561","iconic-darkness-487","-0.03257428854703903"
"6","0gwqywch","Action distr","4.080952834359863","iconic-darkness-487","-0.031188149005174637"
"6","0gwqywch","Action distr","3.894038964083838","iconic-darkness-487","-0.02980200946331024"
"6","0gwqywch","Action distr","4.06657484433863","iconic-darkness-487","-0.028415869921445847"
"6","0gwqywch","Action distr","4.128879467763971","iconic-darkness-487","-0.02702973037958145"
"6","0gwqywch","Action distr","3.9323802708071254","iconic-darkness-487","-0.025643588975071907"
"6","0gwqywch","Action distr","3.934776602477331","iconic-darkness-487","-0.024257449433207512"
"6","0gwqywch","Action distr","4.1839950961786965","iconic-darkness-487","-0.022871309891343117"
"6","0gwqywch","Action distr","4.195976754529724","iconic-darkness-487","-0.021485168486833572"
"6","0gwqywch","Action distr","4.1168978094129445","iconic-darkness-487","-0.020099028944969177"
"6","0gwqywch","Action distr","4.037818864296164","iconic-darkness-487","-0.018712889403104782"
"6","0gwqywch","Action distr","4.088141829370478","iconic-darkness-487","-0.017326749861240387"
"6","0gwqywch","Action distr","4.100123487721506","iconic-darkness-487","-0.015940610319375992"
"6","0gwqywch","Action distr","4.06657484433863","iconic-darkness-487","-0.014554469846189022"
"6","0gwqywch","Action distr","4.155239116136231","iconic-darkness-487","-0.013168329373002052"
"6","0gwqywch","Action distr","4.164824442817053","iconic-darkness-487","-0.011782189831137657"
"6","0gwqywch","Action distr","4.1839950961786965","iconic-darkness-487","-0.010396050289273262"
"6","0gwqywch","Action distr","4.100123487721506","iconic-darkness-487","-0.009009909816086292"
"6","0gwqywch","Action distr","4.25588504628486","iconic-darkness-487","-0.007623770274221897"
"6","0gwqywch","Action distr","4.095330824381095","iconic-darkness-487","-0.006237629801034927"
"6","0gwqywch","Action distr","4.155239116136231","iconic-darkness-487","-0.004851490259170532"
"6","0gwqywch","Action distr","4.270263036306092","iconic-darkness-487","-0.003465350018814206"
"6","0gwqywch","Action distr","4.270263036306092","iconic-darkness-487","-0.0020792100112885237"
"6","0gwqywch","Action distr","4.136068462774587","iconic-darkness-487","-0.0006930700037628412"
"6","0gwqywch","Action distr","4.179202432838286","iconic-darkness-487","0.0006930700037628412"
"6","0gwqywch","Action distr","4.148050121125615","iconic-darkness-487","0.0020792100112885237"
"6","0gwqywch","Action distr","4.1168978094129445","iconic-darkness-487","0.003465350018814206"
"6","0gwqywch","Action distr","4.006666552583494","iconic-darkness-487","0.004851490259170532"
"6","0gwqywch","Action distr","4.109708814402327","iconic-darkness-487","0.006237629801034927"
"6","0gwqywch","Action distr","4.023440874274932","iconic-darkness-487","0.007623770274221897"
"6","0gwqywch","Action distr","4.212751076221162","iconic-darkness-487","0.009009909816086292"
"6","0gwqywch","Action distr","4.1145014777427384","iconic-darkness-487","0.010396050289273262"
"6","0gwqywch","Action distr","4.143257457785205","iconic-darkness-487","0.011782189831137657"
"6","0gwqywch","Action distr","4.131275799434176","iconic-darkness-487","0.013168329373002052"
"6","0gwqywch","Action distr","4.215147407891367","iconic-darkness-487","0.014554469846189022"
"6","0gwqywch","Action distr","4.2534887146146545","iconic-darkness-487","0.015940610319375992"
"6","0gwqywch","Action distr","4.11929414108315","iconic-darkness-487","0.017326749861240387"
"6","0gwqywch","Action distr","4.112105146072533","iconic-darkness-487","0.018712889403104782"
"6","0gwqywch","Action distr","4.234318061253011","iconic-darkness-487","0.020099028944969177"
"6","0gwqywch","Action distr","4.2319217295828055","iconic-darkness-487","0.021485168486833572"
"6","0gwqywch","Action distr","3.9443619291581524","iconic-darkness-487","0.022871309891343117"
"6","0gwqywch","Action distr","4.126483136093766","iconic-darkness-487","0.024257449433207512"
"6","0gwqywch","Action distr","3.9922885625622615","iconic-darkness-487","0.025643588975071907"
"6","0gwqywch","Action distr","3.7814113755841827","iconic-darkness-487","0.02702973037958145"
"6","0gwqywch","Action distr","4.033026200955754","iconic-darkness-487","0.028415869921445847"
"6","0gwqywch","Action distr","3.9515509241687687","iconic-darkness-487","0.02980200946331024"
"6","0gwqywch","Action distr","3.8724719790519893","iconic-darkness-487","0.031188149005174637"
"6","0gwqywch","Action distr","3.8580939890307566","iconic-darkness-487","0.03257428854703903"
"6","0gwqywch","Action distr","3.968325245860207","iconic-darkness-487","0.033960431814193726"
"6","0gwqywch","Action distr","3.8461123306797296","iconic-darkness-487","0.03534656763076782"
"6","0gwqywch","Action distr","3.946758260828358","iconic-darkness-487","0.036732710897922516"
"6","0gwqywch","Action distr","3.908416954105071","iconic-darkness-487","0.03811884671449661"
"6","0gwqywch","Action distr","3.9227949441263035","iconic-darkness-487","0.039504989981651306"
"6","0gwqywch","Action distr","3.834130672328702","iconic-darkness-487","0.0408911257982254"
"6","0gwqywch","Action distr","3.826941677318086","iconic-darkness-487","0.042277269065380096"
"6","0gwqywch","Action distr","3.7694297172331557","iconic-darkness-487","0.04366341233253479"
"6","0gwqywch","Action distr","3.6831617771057594","iconic-darkness-487","0.04504954814910889"
"6","0gwqywch","Action distr","3.7550517272119226","iconic-darkness-487","0.04643569141626358"
"6","0gwqywch","Action distr","3.7502590638715123","iconic-darkness-487","0.04782182723283768"
"6","0gwqywch","Action distr","3.505833233510557","iconic-darkness-487","0.04920797049999237"
"6","0gwqywch","Action distr","3.599290168648569","iconic-darkness-487","0.05059410631656647"
"6","0gwqywch","Action distr","3.690350772116376","iconic-darkness-487","0.05198024958372116"
"6","0gwqywch","Action distr","3.5753268519465147","iconic-darkness-487","0.053366389125585556"
"6","0gwqywch","Action distr","3.5609488619252825","iconic-darkness-487","0.05475252866744995"
"6","0gwqywch","Action distr","3.3644496649684363","iconic-darkness-487","0.056138671934604645"
"6","0gwqywch","Action distr","3.433943283404394","iconic-darkness-487","0.05752480775117874"
"6","0gwqywch","Action distr","3.570534188606104","iconic-darkness-487","0.058910951018333435"
"6","0gwqywch","Action distr","3.196706448054056","iconic-darkness-487","0.06029708683490753"
"6","0gwqywch","Action distr","3.395601976681107","iconic-darkness-487","0.061683230102062225"
"6","0gwqywch","Action distr","3.2949560465324783","iconic-darkness-487","0.06306937336921692"
"6","0gwqywch","Action distr","3.4051873033619287","iconic-darkness-487","0.06445550918579102"
"6","0gwqywch","Action distr","3.3644496649684363","iconic-darkness-487","0.06584164500236511"
"6","0gwqywch","Action distr","3.3093340365537114","iconic-darkness-487","0.0672277882695198"
"6","0gwqywch","Action distr","3.2997487098728895","iconic-darkness-487","0.0686139315366745"
"6","0gwqywch","Action distr","3.275785393170835","iconic-darkness-487","0.0700000673532486"
"6","0gwqywch","Action distr","3.0888715228948107","iconic-darkness-487","0.07138620316982269"
"6","0gwqywch","Action distr","3.1056458445862485","iconic-darkness-487","0.07277235388755798"
"6","0gwqywch","Action distr","3.1248164979478923","iconic-darkness-487","0.07415848970413208"
"6","0gwqywch","Action distr","3.0888715228948107","iconic-darkness-487","0.07554462552070618"
"6","0gwqywch","Action distr","2.9546769493633063","iconic-darkness-487","0.07693076878786087"
"6","0gwqywch","Action distr","3.052926547841729","iconic-darkness-487","0.07831691205501556"
"6","0gwqywch","Action distr","2.909146647629403","iconic-darkness-487","0.07970304787158966"
"6","0gwqywch","Action distr","3.0002072510972093","iconic-darkness-487","0.08108918368816376"
"6","0gwqywch","Action distr","2.801311722470158","iconic-darkness-487","0.08247532695531845"
"6","0gwqywch","Action distr","2.906750315959197","iconic-darkness-487","0.08386147022247314"
"6","0gwqywch","Action distr","2.741403430715022","iconic-darkness-487","0.08524760603904724"
"6","0gwqywch","Action distr","2.676702475619475","iconic-darkness-487","0.08663374930620193"
"6","0gwqywch","Action distr","2.7054584556619403","iconic-darkness-487","0.08801989257335663"
"6","0gwqywch","Action distr","2.6934767973109133","iconic-darkness-487","0.08940602838993073"
"6","0gwqywch","Action distr","2.724629109023584","iconic-darkness-487","0.09079216420650482"
"6","0gwqywch","Action distr","2.662324485598243","iconic-darkness-487","0.09217830747365952"
"6","0gwqywch","Action distr","2.5616785554496144","iconic-darkness-487","0.09356445074081421"
"6","0gwqywch","Action distr","2.439465640269137","iconic-darkness-487","0.0949505865573883"
"6","0gwqywch","Action distr","2.4682216203116023","iconic-darkness-487","0.096336729824543"
"6","0gwqywch","Action distr","2.525733580396533","iconic-darkness-487","0.09772287309169769"
"6","0gwqywch","Action distr","2.571263882130436","iconic-darkness-487","0.09910900890827179"
"6","0gwqywch","Action distr","2.456239961960575","iconic-darkness-487","0.10049514472484589"
"6","0gwqywch","Action distr","2.425087650247904","iconic-darkness-487","0.10188128799200058"
"6","0gwqywch","Action distr","2.298082071727016","iconic-darkness-487","0.10326743125915527"
"6","0gwqywch","Action distr","2.336423378450303","iconic-darkness-487","0.10465356707572937"
"6","0gwqywch","Action distr","2.23817377997188","iconic-darkness-487","0.10603970289230347"
"6","0gwqywch","Action distr","2.2142104632698256","iconic-darkness-487","0.10742585361003876"
"6","0gwqywch","Action distr","2.1111682014509916","iconic-darkness-487","0.10881198942661285"
"6","0gwqywch","Action distr","2.089601216419143","iconic-darkness-487","0.11019812524318695"
"6","0gwqywch","Action distr","2.0776195580681156","iconic-darkness-487","0.11158426851034164"
"6","0gwqywch","Action distr","2.0991865430999646","iconic-darkness-487","0.11297041177749634"
"6","0gwqywch","Action distr","2.0584489047064722","iconic-darkness-487","0.11435654759407043"
"6","0gwqywch","Action distr","1.96499196956846","iconic-darkness-487","0.11574268341064453"
"6","0gwqywch","Action distr","2.044070914685239","iconic-darkness-487","0.11712882667779922"
"6","0gwqywch","Action distr","1.8188157376859282","iconic-darkness-487","0.11851496994495392"
"6","0gwqywch","Action distr","1.861949707749626","iconic-darkness-487","0.11990110576152802"
"6","0gwqywch","Action distr","1.9050836778133238","iconic-darkness-487","0.12128724902868271"
"6","0gwqywch","Action distr","1.7013954858458615","iconic-darkness-487","0.1226733922958374"
"6","0gwqywch","Action distr","1.7684927726116138","iconic-darkness-487","0.1240595281124115"
"6","0gwqywch","Action distr","1.7493221192499704","iconic-darkness-487","0.1254456639289856"
"6","0gwqywch","Action distr","1.6774321691438072","iconic-darkness-487","0.1268317997455597"
"6","0gwqywch","Action distr","1.6989991541756564","iconic-darkness-487","0.12821795046329498"
"6","0gwqywch","Action distr","1.6510725207715475","iconic-darkness-487","0.12960408627986908"
"6","0gwqywch","Action distr","1.5791825706653844","iconic-darkness-487","0.13099023699760437"
"6","0gwqywch","Action distr","1.583975234005795","iconic-darkness-487","0.13237637281417847"
"6","0gwqywch","Action distr","1.583975234005795","iconic-darkness-487","0.13376250863075256"
"6","0gwqywch","Action distr","1.4689513138359342","iconic-darkness-487","0.13514864444732666"
"6","0gwqywch","Action distr","1.6031458873674387","iconic-darkness-487","0.13653478026390076"
"6","0gwqywch","Action distr","1.4377990021232634","iconic-darkness-487","0.13792093098163605"
"6","0gwqywch","Action distr","1.440195333793469","iconic-darkness-487","0.13930706679821014"
"6","0gwqywch","Action distr","1.3419457353150457","iconic-darkness-487","0.14069320261478424"
"6","0gwqywch","Action distr","1.3778907103681275","iconic-darkness-487","0.14207935333251953"
"6","0gwqywch","Action distr","1.3443420669852513","iconic-darkness-487","0.14346548914909363"
"6","0gwqywch","Action distr","1.3563237253362783","iconic-darkness-487","0.14485162496566772"
"6","0gwqywch","Action distr","1.2389034734962119","iconic-darkness-487","0.14623776078224182"
"6","0gwqywch","Action distr","1.2844337752301154","iconic-darkness-487","0.1476239114999771"
"6","0gwqywch","Action distr","1.2269218151451846","iconic-darkness-487","0.1490100473165512"
"6","0gwqywch","Action distr","1.042404276539366","iconic-darkness-487","0.1503961831331253"
"6","0gwqywch","Action distr","1.1646171917198433","iconic-darkness-487","0.1517823338508606"
"6","0gwqywch","Action distr","1.1454465383581998","iconic-darkness-487","0.1531684696674347"
"6","0gwqywch","Action distr","1.0783492515924475","iconic-darkness-487","0.1545546054840088"
"6","0gwqywch","Action distr","1.0543859348903932","iconic-darkness-487","0.15594074130058289"
"6","0gwqywch","Action distr","1.1166905583157345","iconic-darkness-487","0.15732689201831818"
"6","0gwqywch","Action distr","1.0088556331564897","iconic-darkness-487","0.15871302783489227"
"6","0gwqywch","Action distr","1.037611613198955","iconic-darkness-487","0.16009916365146637"
"6","0gwqywch","Action distr","0.939362014720532","iconic-darkness-487","0.16148531436920166"
"6","0gwqywch","Action distr","1.0448006082095715","iconic-darkness-487","0.16287145018577576"
"6","0gwqywch","Action distr","0.965721663092792","iconic-darkness-487","0.16425758600234985"
"6","0gwqywch","Action distr","0.8530940745931362","iconic-darkness-487","0.16564372181892395"
"6","0gwqywch","Action distr","0.8459050795825198","iconic-darkness-487","0.16702985763549805"
"6","0gwqywch","Action distr","0.8650757329441634","iconic-darkness-487","0.16841600835323334"
"6","0gwqywch","Action distr","0.7955821145082057","iconic-darkness-487","0.16980214416980743"
"6","0gwqywch","Action distr","0.7668261344657405","iconic-darkness-487","0.17118829488754272"
"6","0gwqywch","Action distr","0.7428628177636861","iconic-darkness-487","0.17257443070411682"
"6","0gwqywch","Action distr","0.7883931194975894","iconic-darkness-487","0.17396056652069092"
"6","0gwqywch","Action distr","0.7955821145082057","iconic-darkness-487","0.17534670233726501"
"6","0gwqywch","Action distr","0.7188995010616317","iconic-darkness-487","0.1767328381538391"
"6","0gwqywch","Action distr","0.7428628177636861","iconic-darkness-487","0.1781189888715744"
"6","0gwqywch","Action distr","0.6661802043171121","iconic-darkness-487","0.1795051246881485"
"6","0gwqywch","Action distr","0.6302352292640304","iconic-darkness-487","0.1808912754058838"
"6","0gwqywch","Action distr","0.6374242242746467","iconic-darkness-487","0.18227741122245789"
"6","0gwqywch","Action distr","0.5966865858811543","iconic-darkness-487","0.18366354703903198"
"6","0gwqywch","Action distr","0.5990829175513597","iconic-darkness-487","0.18504968285560608"
"6","0gwqywch","Action distr","0.5655342741684836","iconic-darkness-487","0.18643581867218018"
"6","0gwqywch","Action distr","0.6038755808917706","iconic-darkness-487","0.18782196938991547"
"6","0gwqywch","Action distr","0.512814977423964","iconic-darkness-487","0.18920810520648956"
"6","0gwqywch","Action distr","0.5655342741684836","iconic-darkness-487","0.19059425592422485"
"6","0gwqywch","Action distr","0.5343819624558128","iconic-darkness-487","0.19198039174079895"
"6","0gwqywch","Action distr","0.5104186457537585","iconic-darkness-487","0.19336652755737305"
"6","0gwqywch","Action distr","0.4409250273178008","iconic-darkness-487","0.19475266337394714"
"6","0gwqywch","Action distr","0.4241507056263627","iconic-darkness-487","0.19613879919052124"
"6","0gwqywch","Action distr","0.45290668566882797","iconic-darkness-487","0.19752494990825653"
"6","0gwqywch","Action distr","0.4121690472753355","iconic-darkness-487","0.19891108572483063"
"6","0gwqywch","Action distr","0.4409250273178008","iconic-darkness-487","0.20029722154140472"
"6","0gwqywch","Action distr","0.4001873889243083","iconic-darkness-487","0.20168337225914001"
"6","0gwqywch","Action distr","0.4169617106157464","iconic-darkness-487","0.2030695080757141"
"6","0gwqywch","Action distr","0.3810167355626648","iconic-darkness-487","0.2044556438922882"
"6","0gwqywch","Action distr","0.294748795435269","iconic-darkness-487","0.2058417797088623"
"6","0gwqywch","Action distr","0.3738277405520485","iconic-darkness-487","0.2072279304265976"
"6","0gwqywch","Action distr","0.3953947255838974","iconic-darkness-487","0.2086140662431717"
"6","0gwqywch","Action distr","0.31391944879691247","iconic-darkness-487","0.2100002020597458"
"6","0gwqywch","Action distr","0.31391944879691247","iconic-darkness-487","0.21138635277748108"
"6","0gwqywch","Action distr","0.256407488711982","iconic-darkness-487","0.21277248859405518"
"6","0gwqywch","Action distr","0.2588038203821874","iconic-darkness-487","0.21415862441062927"
"6","0gwqywch","Action distr","0.2779744737438309","iconic-darkness-487","0.21554476022720337"
"6","0gwqywch","Action distr","0.24921849370136565","iconic-darkness-487","0.21693091094493866"
"6","0gwqywch","Action distr","0.2612001520523929","iconic-darkness-487","0.21831704676151276"
"6","0gwqywch","Action distr","0.21806618198869496","iconic-darkness-487","0.21970318257808685"
"6","0gwqywch","Action distr","0.24442583036095478","iconic-darkness-487","0.22108933329582214"
"6","0gwqywch","Action distr","0.23244417200992756","iconic-darkness-487","0.22247546911239624"
"6","0gwqywch","Action distr","0.20608452363766774","iconic-darkness-487","0.22386160492897034"
"6","0gwqywch","Action distr","0.22765150866951672","iconic-darkness-487","0.22524774074554443"
"6","0gwqywch","Action distr","0.20608452363766774","iconic-darkness-487","0.22663387656211853"
"6","0gwqywch","Action distr","0.2108771869780786","iconic-darkness-487","0.22802002727985382"
"6","0gwqywch","Action distr","0.19889552862705143","iconic-darkness-487","0.22940616309642792"
"6","0gwqywch","Action distr","0.1677432169143807","iconic-darkness-487","0.2307923138141632"
"6","0gwqywch","Action distr","0.13898723687191544","iconic-darkness-487","0.2321784496307373"
"6","0gwqywch","Action distr","0.17493221192499703","iconic-darkness-487","0.2335645854473114"
"6","0gwqywch","Action distr","0.1653468852441753","iconic-darkness-487","0.2349507212638855"
"6","0gwqywch","Action distr","0.09824959847842299","iconic-darkness-487","0.2363368570804596"
"6","0gwqywch","Action distr","0.10783492515924475","iconic-darkness-487","0.23772300779819489"
"6","0gwqywch","Action distr","0.15576155856335352","iconic-darkness-487","0.23910914361476898"
"6","0gwqywch","Action distr","0.1413835685421209","iconic-darkness-487","0.24049529433250427"
"6","0gwqywch","Action distr","0.12221291518047739","iconic-darkness-487","0.24188143014907837"
"6","0gwqywch","Action distr","0.11262758849965564","iconic-darkness-487","0.24326756596565247"
"6","0gwqywch","Action distr","0.10304226181883387","iconic-darkness-487","0.24465370178222656"
"6","0gwqywch","Action distr","0.09585326680821757","iconic-darkness-487","0.24603983759880066"
"6","0gwqywch","Action distr","0.09824959847842299","iconic-darkness-487","0.24742598831653595"
"6","0gwqywch","Action distr","0.10783492515924475","iconic-darkness-487","0.24881212413311005"
"6","0gwqywch","Action distr","0.10304226181883387","iconic-darkness-487","0.25019824504852295"
"6","0gwqywch","Action distr","0.07668261344657404","iconic-darkness-487","0.25158441066741943"
"6","0gwqywch","Action distr","0.09824959847842299","iconic-darkness-487","0.25297054648399353"
"6","0gwqywch","Action distr","0.09106060346780669","iconic-darkness-487","0.2543566823005676"
"6","0gwqywch","Action distr","0.06470095509554685","iconic-darkness-487","0.2557428479194641"
"6","0gwqywch","Action distr","0.08387160845719036","iconic-darkness-487","0.2571289539337158"
"6","0gwqywch","Action distr","0.05990829175513597","iconic-darkness-487","0.2585151195526123"
"6","0gwqywch","Action distr","0.09106060346780669","iconic-darkness-487","0.259901225566864"
"6","0gwqywch","Action distr","0.07428628177636862","iconic-darkness-487","0.2612873911857605"
"6","0gwqywch","Action distr","0.05032296507431421","iconic-darkness-487","0.2626735270023346"
"6","0gwqywch","Action distr","0.07668261344657404","iconic-darkness-487","0.2640596628189087"
"6","0gwqywch","Action distr","0.0551156284147251","iconic-darkness-487","0.2654458284378052"
"6","0gwqywch","Action distr","0.0551156284147251","iconic-darkness-487","0.2668319344520569"
"6","0gwqywch","Action distr","0.04553030173390334","iconic-darkness-487","0.26821810007095337"
"6","0gwqywch","Action distr","0.047926633404108784","iconic-darkness-487","0.2696042060852051"
"6","0gwqywch","Action distr","0.05990829175513597","iconic-darkness-487","0.27099037170410156"
"6","0gwqywch","Action distr","0.026359648372259827","iconic-darkness-487","0.27237647771835327"
"6","0gwqywch","Action distr","0.047926633404108784","iconic-darkness-487","0.27376264333724976"
"6","0gwqywch","Action distr","0.06230462342534141","iconic-darkness-487","0.27514880895614624"
"6","0gwqywch","Action distr","0.03834130672328702","iconic-darkness-487","0.27653491497039795"
"6","0gwqywch","Action distr","0.05271929674451965","iconic-darkness-487","0.27792108058929443"
"6","0gwqywch","Action distr","0.06949361843595772","iconic-darkness-487","0.27930718660354614"
"6","0gwqywch","Action distr","0.04073763839349246","iconic-darkness-487","0.2806933522224426"
"6","0gwqywch","Action distr","0.05751196008493053","iconic-darkness-487","0.28207945823669434"
"6","0gwqywch","Action distr","0.05271929674451965","iconic-darkness-487","0.2834656238555908"
"6","0gwqywch","Action distr","0.03834130672328702","iconic-darkness-487","0.2848517894744873"
"6","0gwqywch","Action distr","0.05751196008493053","iconic-darkness-487","0.286237895488739"
"6","0gwqywch","Action distr","0.035944975053081585","iconic-darkness-487","0.2876240611076355"
"6","0gwqywch","Action distr","0.06470095509554685","iconic-darkness-487","0.2890101671218872"
"6","0gwqywch","Action distr","0.047926633404108784","iconic-darkness-487","0.2903963327407837"
"6","0gwqywch","Action distr","0.07188995010616317","iconic-darkness-487","0.2917824387550354"
"6","0gwqywch","Action distr","0.0551156284147251","iconic-darkness-487","0.2931686043739319"
"6","0gwqywch","Action distr","0.07428628177636862","iconic-darkness-487","0.29455476999282837"
"6","0gwqywch","Action distr","0.11502392016986106","iconic-darkness-487","0.2959408760070801"
"6","0gwqywch","Action distr","1.7109808125266832","iconic-darkness-487","0.29732704162597656"
"6","0gwqywch","Action distr","0.035944975053081585","iconic-darkness-487","0.29871314764022827"
"6","0gwqywch","Action distr","0.028755980042465264","iconic-darkness-487","0.30009931325912476"
"6","0gwqywch","Action distr","0.02156698503184895","iconic-darkness-487","0.30148541927337646"
"6","0gwqywch","Action distr","0.0023963316702054387","iconic-darkness-487","0.30287158489227295"
"6","0gwqywch","Action distr","0.011981658351027196","iconic-darkness-487","0.30425775051116943"
"6","0gwqywch","Action distr","0.014377990021232632","iconic-darkness-487","0.30564385652542114"
"6","0gwqywch","Action distr","0.014377990021232632","iconic-darkness-487","0.3070300221443176"
"6","0gwqywch","Action distr","0.014377990021232632","iconic-darkness-487","0.30841612815856934"
"6","0gwqywch","Action distr","0.016774321691438072","iconic-darkness-487","0.3098022937774658"
"6","0gwqywch","Action distr","0.016774321691438072","iconic-darkness-487","0.31118839979171753"
"6","0gwqywch","Action distr","0.014377990021232632","iconic-darkness-487","0.312574565410614"
"6","0gwqywch","Action distr","0.011981658351027196","iconic-darkness-487","0.3139607310295105"
"6","0gwqywch","Action distr","0.01917065336164351","iconic-darkness-487","0.3153468370437622"
"6","0gwqywch","Action distr","0.02156698503184895","iconic-darkness-487","0.3167330026626587"
"6","0gwqywch","Action distr","0.01917065336164351","iconic-darkness-487","0.3181191086769104"
"6","0gwqywch","Action distr","0.016774321691438072","iconic-darkness-487","0.3195052742958069"
"6","0gwqywch","Action distr","0.016774321691438072","iconic-darkness-487","0.3208913803100586"
"6","0gwqywch","Action distr","0.009585326680821755","iconic-darkness-487","0.3222775459289551"
"6","0gwqywch","Action distr","0.014377990021232632","iconic-darkness-487","0.32366371154785156"
"6","0gwqywch","Action distr","0.011981658351027196","iconic-darkness-487","0.32504981756210327"
"6","0gwqywch","Action distr","0.0023963316702054387","iconic-darkness-487","0.32643598318099976"
"6","0gwqywch","Action distr","0.004792663340410877","iconic-darkness-487","0.32782208919525146"
"6","0gwqywch","Action distr","0.0023963316702054387","iconic-darkness-487","0.32920825481414795"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.33059436082839966"
"6","0gwqywch","Action distr","0.004792663340410877","iconic-darkness-487","0.33198052644729614"
"6","0gwqywch","Action distr","0.004792663340410877","iconic-darkness-487","0.33336666226387024"
"6","0gwqywch","Action distr","0.0023963316702054387","iconic-darkness-487","0.33475279808044434"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.3361389636993408"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.33752506971359253"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.338911235332489"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.3402973413467407"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.3416835069656372"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.3430696427822113"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.3444557785987854"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.3458419442176819"
"6","0gwqywch","Policy distr","0.009032469242811203","iconic-darkness-487","-0.3458419442176819"
"6","0gwqywch","Policy distr","0.009484232403337955","iconic-darkness-487","-0.3444557785987854"
"6","0gwqywch","Policy distr","0.009956631809473038","iconic-darkness-487","-0.3430696427822113"
"6","0gwqywch","Policy distr","0.010450504720211029","iconic-darkness-487","-0.3416835069656372"
"6","0gwqywch","Policy distr","0.010966739617288113","iconic-darkness-487","-0.3402973413467407"
"6","0gwqywch","Policy distr","0.011506198905408382","iconic-darkness-487","-0.338911235332489"
"6","0gwqywch","Policy distr","0.01206985767930746","iconic-darkness-487","-0.33752506971359253"
"6","0gwqywch","Policy distr","0.012658612802624702","iconic-darkness-487","-0.3361389636993408"
"6","0gwqywch","Policy distr","0.013273514807224274","iconic-darkness-487","-0.33475279808044434"
"6","0gwqywch","Policy distr","0.013915548101067543","iconic-darkness-487","-0.33336666226387024"
"6","0gwqywch","Policy distr","0.014585775323212147","iconic-darkness-487","-0.33198052644729614"
"6","0gwqywch","Policy distr","0.015285293571650982","iconic-darkness-487","-0.33059436082839966"
"6","0gwqywch","Policy distr","0.016015199944376945","iconic-darkness-487","-0.32920825481414795"
"6","0gwqywch","Policy distr","0.01677669584751129","iconic-darkness-487","-0.32782208919525146"
"6","0gwqywch","Policy distr","0.01757093146443367","iconic-darkness-487","-0.32643598318099976"
"6","0gwqywch","Policy distr","0.0183991938829422","iconic-darkness-487","-0.32504981756210327"
"6","0gwqywch","Policy distr","0.019262682646512985","iconic-darkness-487","-0.32366371154785156"
"6","0gwqywch","Policy distr","0.020162785425782204","iconic-darkness-487","-0.3222775459289551"
"6","0gwqywch","Policy distr","0.021100807934999466","iconic-darkness-487","-0.3208913803100586"
"6","0gwqywch","Policy distr","0.022078096866607666","iconic-darkness-487","-0.3195052742958069"
"6","0gwqywch","Policy distr","0.023096177726984024","iconic-darkness-487","-0.3181191086769104"
"6","0gwqywch","Policy distr","0.024156412109732628","iconic-darkness-487","-0.3167330026626587"
"6","0gwqywch","Policy distr","0.02526041679084301","iconic-darkness-487","-0.3153468370437622"
"6","0gwqywch","Policy distr","0.026409661397337914","iconic-darkness-487","-0.3139607310295105"
"6","0gwqywch","Policy distr","0.027605809271335602","iconic-darkness-487","-0.312574565410614"
"6","0gwqywch","Policy distr","0.028850503265857697","iconic-darkness-487","-0.31118839979171753"
"6","0gwqywch","Policy distr","0.03014533780515194","iconic-darkness-487","-0.3098022937774658"
"6","0gwqywch","Policy distr","0.03149217367172241","iconic-darkness-487","-0.30841612815856934"
"6","0gwqywch","Policy distr","0.032892677932977676","iconic-darkness-487","-0.3070300221443176"
"6","0gwqywch","Policy distr","0.03434879332780838","iconic-darkness-487","-0.30564385652542114"
"6","0gwqywch","Policy distr","0.0358622744679451","iconic-darkness-487","-0.30425775051116943"
"6","0gwqywch","Policy distr","0.037435173988342285","iconic-darkness-487","-0.30287158489227295"
"6","0gwqywch","Policy distr","0.03906939923763275","iconic-darkness-487","-0.30148541927337646"
"6","0gwqywch","Policy distr","0.0407668836414814","iconic-darkness-487","-0.30009931325912476"
"6","0gwqywch","Policy distr","0.042529888451099396","iconic-darkness-487","-0.29871314764022827"
"6","0gwqywch","Policy distr","0.04436035454273224","iconic-darkness-487","-0.29732704162597656"
"6","0gwqywch","Policy distr","0.04626059904694557","iconic-darkness-487","-0.2959408760070801"
"6","0gwqywch","Policy distr","0.04823272302746773","iconic-darkness-487","-0.29455476999282837"
"6","0gwqywch","Policy distr","0.05027914047241211","iconic-darkness-487","-0.2931686043739319"
"6","0gwqywch","Policy distr","0.052402134984731674","iconic-darkness-487","-0.2917824387550354"
"6","0gwqywch","Policy distr","0.05460396036505699","iconic-darkness-487","-0.2903963327407837"
"6","0gwqywch","Policy distr","0.05688723921775818","iconic-darkness-487","-0.2890101671218872"
"6","0gwqywch","Policy distr","0.05925427004694939","iconic-darkness-487","-0.2876240611076355"
"6","0gwqywch","Policy distr","0.061707835644483566","iconic-darkness-487","-0.286237895488739"
"6","0gwqywch","Policy distr","0.06425028294324875","iconic-darkness-487","-0.2848517894744873"
"6","0gwqywch","Policy distr","0.06688444316387177","iconic-darkness-487","-0.2834656238555908"
"6","0gwqywch","Policy distr","0.069613017141819","iconic-darkness-487","-0.28207945823669434"
"6","0gwqywch","Policy distr","0.07243853062391281","iconic-darkness-487","-0.2806933522224426"
"6","0gwqywch","Policy distr","0.07536410540342331","iconic-darkness-487","-0.27930718660354614"
"6","0gwqywch","Policy distr","0.07839234173297882","iconic-darkness-487","-0.27792108058929443"
"6","0gwqywch","Policy distr","0.08152639865875244","iconic-darkness-487","-0.27653491497039795"
"6","0gwqywch","Policy distr","0.08476899564266205","iconic-darkness-487","-0.27514880895614624"
"6","0gwqywch","Policy distr","0.08812343329191208","iconic-darkness-487","-0.27376264333724976"
"6","0gwqywch","Policy distr","0.09159266948699951","iconic-darkness-487","-0.27237647771835327"
"6","0gwqywch","Policy distr","0.09517965465784073","iconic-darkness-487","-0.27099037170410156"
"6","0gwqywch","Policy distr","0.09888792037963867","iconic-darkness-487","-0.2696042060852051"
"6","0gwqywch","Policy distr","0.10272032767534256","iconic-darkness-487","-0.26821810007095337"
"6","0gwqywch","Policy distr","0.10668054223060608","iconic-darkness-487","-0.2668319344520569"
"6","0gwqywch","Policy distr","0.110771544277668","iconic-darkness-487","-0.2654458284378052"
"6","0gwqywch","Policy distr","0.11499708890914917","iconic-darkness-487","-0.2640596628189087"
"6","0gwqywch","Policy distr","0.1193602979183197","iconic-darkness-487","-0.2626735270023346"
"6","0gwqywch","Policy distr","0.1238647848367691","iconic-darkness-487","-0.2612873911857605"
"6","0gwqywch","Policy distr","0.12851417064666748","iconic-darkness-487","-0.259901225566864"
"6","0gwqywch","Policy distr","0.13331171870231628","iconic-darkness-487","-0.2585151195526123"
"6","0gwqywch","Policy distr","0.13826149702072144","iconic-darkness-487","-0.2571289539337158"
"6","0gwqywch","Policy distr","0.1433667242527008","iconic-darkness-487","-0.2557428479194641"
"6","0gwqywch","Policy distr","0.14863155782222748","iconic-darkness-487","-0.2543566823005676"
"6","0gwqywch","Policy distr","0.15405945479869843","iconic-darkness-487","-0.25297054648399353"
"6","0gwqywch","Policy distr","0.15965421497821808","iconic-darkness-487","-0.25158441066741943"
"6","0gwqywch","Policy distr","0.16541993618011475","iconic-darkness-487","-0.25019824504852295"
"6","0gwqywch","Policy distr","0.17135998606681824","iconic-darkness-487","-0.24881212413311005"
"6","0gwqywch","Policy distr","0.17747870087623596","iconic-darkness-487","-0.24742598831653595"
"6","0gwqywch","Policy distr","0.18377988040447235","iconic-darkness-487","-0.24603983759880066"
"6","0gwqywch","Policy distr","0.1902674287557602","iconic-darkness-487","-0.24465370178222656"
"6","0gwqywch","Policy distr","0.1969454288482666","iconic-darkness-487","-0.24326756596565247"
"6","0gwqywch","Policy distr","0.20381782948970795","iconic-darkness-487","-0.24188143014907837"
"6","0gwqywch","Policy distr","0.21088865399360657","iconic-darkness-487","-0.24049529433250427"
"6","0gwqywch","Policy distr","0.2181621789932251","iconic-darkness-487","-0.23910914361476898"
"6","0gwqywch","Policy distr","0.22564217448234558","iconic-darkness-487","-0.23772300779819489"
"6","0gwqywch","Policy distr","0.2333330661058426","iconic-darkness-487","-0.2363368570804596"
"6","0gwqywch","Policy distr","0.24123869836330414","iconic-darkness-487","-0.2349507212638855"
"6","0gwqywch","Policy distr","0.2493632286787033","iconic-darkness-487","-0.2335645854473114"
"6","0gwqywch","Policy distr","0.25771090388298035","iconic-darkness-487","-0.2321784496307373"
"6","0gwqywch","Policy distr","0.2662859261035919","iconic-darkness-487","-0.2307923138141632"
"6","0gwqywch","Policy distr","0.27509236335754395","iconic-darkness-487","-0.22940616309642792"
"6","0gwqywch","Policy distr","0.284134179353714","iconic-darkness-487","-0.22802002727985382"
"6","0gwqywch","Policy distr","0.2934158742427826","iconic-darkness-487","-0.22663387656211853"
"6","0gwqywch","Policy distr","0.30294111371040344","iconic-darkness-487","-0.22524774074554443"
"6","0gwqywch","Policy distr","0.31271451711654663","iconic-darkness-487","-0.22386160492897034"
"6","0gwqywch","Policy distr","0.322739839553833","iconic-darkness-487","-0.22247546911239624"
"6","0gwqywch","Policy distr","0.3330213129520416","iconic-darkness-487","-0.22108933329582214"
"6","0gwqywch","Policy distr","0.343563050031662","iconic-darkness-487","-0.21970318257808685"
"6","0gwqywch","Policy distr","0.3543689548969269","iconic-darkness-487","-0.21831704676151276"
"6","0gwqywch","Policy distr","0.3654431104660034","iconic-darkness-487","-0.21693091094493866"
"6","0gwqywch","Policy distr","0.37678951025009155","iconic-darkness-487","-0.21554476022720337"
"6","0gwqywch","Policy distr","0.3884120583534241","iconic-darkness-487","-0.21415862441062927"
"6","0gwqywch","Policy distr","0.4003145396709442","iconic-darkness-487","-0.21277248859405518"
"6","0gwqywch","Policy distr","0.41250088810920715","iconic-darkness-487","-0.21138635277748108"
"6","0gwqywch","Policy distr","0.4249751567840576","iconic-darkness-487","-0.2100002020597458"
"6","0gwqywch","Policy distr","0.43774062395095825","iconic-darkness-487","-0.2086140662431717"
"6","0gwqywch","Policy distr","0.450801283121109","iconic-darkness-487","-0.2072279304265976"
"6","0gwqywch","Policy distr","0.46416065096855164","iconic-darkness-487","-0.2058417797088623"
"6","0gwqywch","Policy distr","0.4778221845626831","iconic-darkness-487","-0.2044556438922882"
"6","0gwqywch","Policy distr","0.49178946018218994","iconic-darkness-487","-0.2030695080757141"
"6","0gwqywch","Policy distr","0.5060656070709229","iconic-darkness-487","-0.20168337225914001"
"6","0gwqywch","Policy distr","0.520654559135437","iconic-darkness-487","-0.20029722154140472"
"6","0gwqywch","Policy distr","0.5355588793754578","iconic-darkness-487","-0.19891108572483063"
"6","0gwqywch","Policy distr","0.5507817268371582","iconic-darkness-487","-0.19752494990825653"
"6","0gwqywch","Policy distr","0.5663264989852905","iconic-darkness-487","-0.19613879919052124"
"6","0gwqywch","Policy distr","0.5821957588195801","iconic-darkness-487","-0.19475266337394714"
"6","0gwqywch","Policy distr","0.5983923077583313","iconic-darkness-487","-0.19336652755737305"
"6","0gwqywch","Policy distr","0.6149189472198486","iconic-darkness-487","-0.19198039174079895"
"6","0gwqywch","Policy distr","0.6317782998085022","iconic-darkness-487","-0.19059425592422485"
"6","0gwqywch","Policy distr","0.6489726305007935","iconic-darkness-487","-0.18920810520648956"
"6","0gwqywch","Policy distr","0.6665043830871582","iconic-darkness-487","-0.18782196938991547"
"6","0gwqywch","Policy distr","0.6843755841255188","iconic-darkness-487","-0.18643581867218018"
"6","0gwqywch","Policy distr","0.7025880217552185","iconic-darkness-487","-0.18504968285560608"
"6","0gwqywch","Policy distr","0.7211437821388245","iconic-darkness-487","-0.18366354703903198"
"6","0gwqywch","Policy distr","0.7400445938110352","iconic-darkness-487","-0.18227741122245789"
"6","0gwqywch","Policy distr","0.7592920660972595","iconic-darkness-487","-0.1808912754058838"
"6","0gwqywch","Policy distr","0.7788875102996826","iconic-darkness-487","-0.1795051246881485"
"6","0gwqywch","Policy distr","0.7988319396972656","iconic-darkness-487","-0.1781189888715744"
"6","0gwqywch","Policy distr","0.8191267848014832","iconic-darkness-487","-0.1767328381538391"
"6","0gwqywch","Policy distr","0.8397723436355591","iconic-darkness-487","-0.17534670233726501"
"6","0gwqywch","Policy distr","0.860769510269165","iconic-darkness-487","-0.17396056652069092"
"6","0gwqywch","Policy distr","0.8821187019348145","iconic-darkness-487","-0.17257443070411682"
"6","0gwqywch","Policy distr","0.903820276260376","iconic-darkness-487","-0.17118829488754272"
"6","0gwqywch","Policy distr","0.9258744120597839","iconic-darkness-487","-0.16980214416980743"
"6","0gwqywch","Policy distr","0.9482807517051697","iconic-darkness-487","-0.16841600835323334"
"6","0gwqywch","Policy distr","0.9710391759872437","iconic-darkness-487","-0.16702985763549805"
"6","0gwqywch","Policy distr","0.9941487312316895","iconic-darkness-487","-0.16564372181892395"
"6","0gwqywch","Policy distr","1.017608642578125","iconic-darkness-487","-0.16425758600234985"
"6","0gwqywch","Policy distr","1.041418194770813","iconic-darkness-487","-0.16287145018577576"
"6","0gwqywch","Policy distr","1.0655758380889893","iconic-darkness-487","-0.16148531436920166"
"6","0gwqywch","Policy distr","1.0900802612304688","iconic-darkness-487","-0.16009916365146637"
"6","0gwqywch","Policy distr","1.1149297952651978","iconic-darkness-487","-0.15871302783489227"
"6","0gwqywch","Policy distr","1.1401220560073853","iconic-darkness-487","-0.15732689201831818"
"6","0gwqywch","Policy distr","1.1656553745269775","iconic-darkness-487","-0.15594074130058289"
"6","0gwqywch","Policy distr","1.1915266513824463","iconic-darkness-487","-0.1545546054840088"
"6","0gwqywch","Policy distr","1.2177335023880005","iconic-darkness-487","-0.1531684696674347"
"6","0gwqywch","Policy distr","1.2442727088928223","iconic-darkness-487","-0.1517823338508606"
"6","0gwqywch","Policy distr","1.271141529083252","iconic-darkness-487","-0.1503961831331253"
"6","0gwqywch","Policy distr","1.2983359098434448","iconic-darkness-487","-0.1490100473165512"
"6","0gwqywch","Policy distr","1.3258520364761353","iconic-darkness-487","-0.1476239114999771"
"6","0gwqywch","Policy distr","1.3536862134933472","iconic-darkness-487","-0.14623776078224182"
"6","0gwqywch","Policy distr","1.3818339109420776","iconic-darkness-487","-0.14485162496566772"
"6","0gwqywch","Policy distr","1.4102901220321655","iconic-darkness-487","-0.14346548914909363"
"6","0gwqywch","Policy distr","1.4390500783920288","iconic-darkness-487","-0.14207935333251953"
"6","0gwqywch","Policy distr","1.468109130859375","iconic-darkness-487","-0.14069320261478424"
"6","0gwqywch","Policy distr","1.4974617958068848","iconic-darkness-487","-0.13930706679821014"
"6","0gwqywch","Policy distr","1.5271010398864746","iconic-darkness-487","-0.13792093098163605"
"6","0gwqywch","Policy distr","1.5570226907730103","iconic-darkness-487","-0.13653478026390076"
"6","0gwqywch","Policy distr","1.587218999862671","iconic-darkness-487","-0.13514864444732666"
"6","0gwqywch","Policy distr","1.6176836490631104","iconic-darkness-487","-0.13376250863075256"
"6","0gwqywch","Policy distr","1.6484103202819824","iconic-darkness-487","-0.13237637281417847"
"6","0gwqywch","Policy distr","1.6793909072875977","iconic-darkness-487","-0.13099023699760437"
"6","0gwqywch","Policy distr","1.710619330406189","iconic-darkness-487","-0.12960408627986908"
"6","0gwqywch","Policy distr","1.7420861721038818","iconic-darkness-487","-0.12821795046329498"
"6","0gwqywch","Policy distr","1.773784875869751","iconic-darkness-487","-0.1268317997455597"
"6","0gwqywch","Policy distr","1.8057056665420532","iconic-darkness-487","-0.1254456639289856"
"6","0gwqywch","Policy distr","1.8378406763076782","iconic-darkness-487","-0.1240595281124115"
"6","0gwqywch","Policy distr","1.8701815605163574","iconic-darkness-487","-0.1226733922958374"
"6","0gwqywch","Policy distr","1.9027180671691895","iconic-darkness-487","-0.12128724902868271"
"6","0gwqywch","Policy distr","1.9354413747787476","iconic-darkness-487","-0.11990110576152802"
"6","0gwqywch","Policy distr","1.968341588973999","iconic-darkness-487","-0.11851496994495392"
"6","0gwqywch","Policy distr","2.001408815383911","iconic-darkness-487","-0.11712882667779922"
"6","0gwqywch","Policy distr","2.034633159637451","iconic-darkness-487","-0.11574268341064453"
"6","0gwqywch","Policy distr","2.068002939224243","iconic-darkness-487","-0.11435654759407043"
"6","0gwqywch","Policy distr","2.101508378982544","iconic-darkness-487","-0.11297041177749634"
"6","0gwqywch","Policy distr","2.135138511657715","iconic-darkness-487","-0.11158426851034164"
"6","0gwqywch","Policy distr","2.1688811779022217","iconic-darkness-487","-0.11019812524318695"
"6","0gwqywch","Policy distr","2.202725410461426","iconic-darkness-487","-0.10881198942661285"
"6","0gwqywch","Policy distr","2.236659049987793","iconic-darkness-487","-0.10742585361003876"
"6","0gwqywch","Policy distr","2.2706713676452637","iconic-darkness-487","-0.10603970289230347"
"6","0gwqywch","Policy distr","2.304748058319092","iconic-darkness-487","-0.10465356707572937"
"6","0gwqywch","Policy distr","2.3388779163360596","iconic-darkness-487","-0.10326743125915527"
"6","0gwqywch","Policy distr","2.3730485439300537","iconic-darkness-487","-0.10188128799200058"
"6","0gwqywch","Policy distr","2.4072463512420654","iconic-darkness-487","-0.10049514472484589"
"6","0gwqywch","Policy distr","2.441457986831665","iconic-darkness-487","-0.09910900890827179"
"6","0gwqywch","Policy distr","2.475670576095581","iconic-darkness-487","-0.09772287309169769"
"6","0gwqywch","Policy distr","2.509871244430542","iconic-darkness-487","-0.096336729824543"
"6","0gwqywch","Policy distr","2.5440454483032227","iconic-darkness-487","-0.0949505865573883"
"6","0gwqywch","Policy distr","2.578179359436035","iconic-darkness-487","-0.09356445074081421"
"6","0gwqywch","Policy distr","2.6122591495513916","iconic-darkness-487","-0.09217830747365952"
"6","0gwqywch","Policy distr","2.646270990371704","iconic-darkness-487","-0.09079216420650482"
"6","0gwqywch","Policy distr","2.68019962310791","iconic-darkness-487","-0.08940602838993073"
"6","0gwqywch","Policy distr","2.7140321731567383","iconic-darkness-487","-0.08801989257335663"
"6","0gwqywch","Policy distr","2.7477526664733887","iconic-darkness-487","-0.08663374930620193"
"6","0gwqywch","Policy distr","2.7813472747802734","iconic-darkness-487","-0.08524760603904724"
"6","0gwqywch","Policy distr","2.814800500869751","iconic-darkness-487","-0.08386147022247314"
"6","0gwqywch","Policy distr","2.848098039627075","iconic-darkness-487","-0.08247532695531845"
"6","0gwqywch","Policy distr","2.8812243938446045","iconic-darkness-487","-0.08108918368816376"
"6","0gwqywch","Policy distr","2.9141650199890137","iconic-darkness-487","-0.07970304787158966"
"6","0gwqywch","Policy distr","2.9469046592712402","iconic-darkness-487","-0.07831691205501556"
"6","0gwqywch","Policy distr","2.9794280529022217","iconic-darkness-487","-0.07693076878786087"
"6","0gwqywch","Policy distr","3.0117199420928955","iconic-darkness-487","-0.07554462552070618"
"6","0gwqywch","Policy distr","3.0437655448913574","iconic-darkness-487","-0.07415848970413208"
"6","0gwqywch","Policy distr","3.0755488872528076","iconic-darkness-487","-0.07277235388755798"
"6","0gwqywch","Policy distr","3.107055425643921","iconic-darkness-487","-0.07138620316982269"
"6","0gwqywch","Policy distr","3.1382694244384766","iconic-darkness-487","-0.0700000673532486"
"6","0gwqywch","Policy distr","3.169175386428833","iconic-darkness-487","-0.0686139315366745"
"6","0gwqywch","Policy distr","3.199758529663086","iconic-darkness-487","-0.0672277882695198"
"6","0gwqywch","Policy distr","3.23000431060791","iconic-darkness-487","-0.06584164500236511"
"6","0gwqywch","Policy distr","3.2598965167999268","iconic-darkness-487","-0.06445550918579102"
"6","0gwqywch","Policy distr","3.2894206047058105","iconic-darkness-487","-0.06306937336921692"
"6","0gwqywch","Policy distr","3.318561315536499","iconic-darkness-487","-0.061683230102062225"
"6","0gwqywch","Policy distr","3.347304582595825","iconic-darkness-487","-0.06029708683490753"
"6","0gwqywch","Policy distr","3.3756349086761475","iconic-darkness-487","-0.058910951018333435"
"6","0gwqywch","Policy distr","3.4035379886627197","iconic-darkness-487","-0.05752480775117874"
"6","0gwqywch","Policy distr","3.4309988021850586","iconic-darkness-487","-0.056138671934604645"
"6","0gwqywch","Policy distr","3.458003520965576","iconic-darkness-487","-0.05475252866744995"
"6","0gwqywch","Policy distr","3.4845378398895264","iconic-darkness-487","-0.053366389125585556"
"6","0gwqywch","Policy distr","3.510587215423584","iconic-darkness-487","-0.05198024958372116"
"6","0gwqywch","Policy distr","3.5361392498016357","iconic-darkness-487","-0.05059410631656647"
"6","0gwqywch","Policy distr","3.561177968978882","iconic-darkness-487","-0.04920797049999237"
"6","0gwqywch","Policy distr","3.5856919288635254","iconic-darkness-487","-0.04782182723283768"
"6","0gwqywch","Policy distr","3.609666347503662","iconic-darkness-487","-0.04643569141626358"
"6","0gwqywch","Policy distr","3.633089780807495","iconic-darkness-487","-0.04504954814910889"
"6","0gwqywch","Policy distr","3.6559479236602783","iconic-darkness-487","-0.04366341233253479"
"6","0gwqywch","Policy distr","3.6782290935516357","iconic-darkness-487","-0.042277269065380096"
"6","0gwqywch","Policy distr","3.699921131134033","iconic-darkness-487","-0.0408911257982254"
"6","0gwqywch","Policy distr","3.72101092338562","iconic-darkness-487","-0.039504989981651306"
"6","0gwqywch","Policy distr","3.741488218307495","iconic-darkness-487","-0.03811884671449661"
"6","0gwqywch","Policy distr","3.761340856552124","iconic-darkness-487","-0.036732710897922516"
"6","0gwqywch","Policy distr","3.780557155609131","iconic-darkness-487","-0.03534656763076782"
"6","0gwqywch","Policy distr","3.7991275787353516","iconic-darkness-487","-0.033960431814193726"
"6","0gwqywch","Policy distr","3.8170409202575684","iconic-darkness-487","-0.03257428854703903"
"6","0gwqywch","Policy distr","3.83428692817688","iconic-darkness-487","-0.031188149005174637"
"6","0gwqywch","Policy distr","3.850855827331543","iconic-darkness-487","-0.02980200946331024"
"6","0gwqywch","Policy distr","3.8667385578155518","iconic-darkness-487","-0.028415869921445847"
"6","0gwqywch","Policy distr","3.8819260597229004","iconic-darkness-487","-0.02702973037958145"
"6","0gwqywch","Policy distr","3.896409034729004","iconic-darkness-487","-0.025643588975071907"
"6","0gwqywch","Policy distr","3.91018009185791","iconic-darkness-487","-0.024257449433207512"
"6","0gwqywch","Policy distr","3.9232304096221924","iconic-darkness-487","-0.022871309891343117"
"6","0gwqywch","Policy distr","3.9355533123016357","iconic-darkness-487","-0.021485168486833572"
"6","0gwqywch","Policy distr","3.947140693664551","iconic-darkness-487","-0.020099028944969177"
"6","0gwqywch","Policy distr","3.957986354827881","iconic-darkness-487","-0.018712889403104782"
"6","0gwqywch","Policy distr","3.9680843353271484","iconic-darkness-487","-0.017326749861240387"
"6","0gwqywch","Policy distr","3.977428436279297","iconic-darkness-487","-0.015940610319375992"
"6","0gwqywch","Policy distr","3.9860129356384277","iconic-darkness-487","-0.014554469846189022"
"6","0gwqywch","Policy distr","3.993833303451538","iconic-darkness-487","-0.013168329373002052"
"6","0gwqywch","Policy distr","4.000884532928467","iconic-darkness-487","-0.011782189831137657"
"6","0gwqywch","Policy distr","4.007162570953369","iconic-darkness-487","-0.010396050289273262"
"6","0gwqywch","Policy distr","4.012664318084717","iconic-darkness-487","-0.009009909816086292"
"6","0gwqywch","Policy distr","4.017385959625244","iconic-darkness-487","-0.007623770274221897"
"6","0gwqywch","Policy distr","4.021324634552002","iconic-darkness-487","-0.006237629801034927"
"6","0gwqywch","Policy distr","4.024478912353516","iconic-darkness-487","-0.004851490259170532"
"6","0gwqywch","Policy distr","4.026846408843994","iconic-darkness-487","-0.003465350018814206"
"6","0gwqywch","Policy distr","4.0284247398376465","iconic-darkness-487","-0.0020792100112885237"
"6","0gwqywch","Policy distr","4.029214859008789","iconic-darkness-487","-0.0006930700037628412"
"6","0gwqywch","Policy distr","4.029214859008789","iconic-darkness-487","0.0006930700037628412"
"6","0gwqywch","Policy distr","4.0284247398376465","iconic-darkness-487","0.0020792100112885237"
"6","0gwqywch","Policy distr","4.026846408843994","iconic-darkness-487","0.003465350018814206"
"6","0gwqywch","Policy distr","4.024478912353516","iconic-darkness-487","0.004851490259170532"
"6","0gwqywch","Policy distr","4.021324634552002","iconic-darkness-487","0.006237629801034927"
"6","0gwqywch","Policy distr","4.017385959625244","iconic-darkness-487","0.007623770274221897"
"6","0gwqywch","Policy distr","4.012664318084717","iconic-darkness-487","0.009009909816086292"
"6","0gwqywch","Policy distr","4.007162570953369","iconic-darkness-487","0.010396050289273262"
"6","0gwqywch","Policy distr","4.000884532928467","iconic-darkness-487","0.011782189831137657"
"6","0gwqywch","Policy distr","3.993833303451538","iconic-darkness-487","0.013168329373002052"
"6","0gwqywch","Policy distr","3.9860129356384277","iconic-darkness-487","0.014554469846189022"
"6","0gwqywch","Policy distr","3.977428436279297","iconic-darkness-487","0.015940610319375992"
"6","0gwqywch","Policy distr","3.9680843353271484","iconic-darkness-487","0.017326749861240387"
"6","0gwqywch","Policy distr","3.957986354827881","iconic-darkness-487","0.018712889403104782"
"6","0gwqywch","Policy distr","3.947140693664551","iconic-darkness-487","0.020099028944969177"
"6","0gwqywch","Policy distr","3.9355533123016357","iconic-darkness-487","0.021485168486833572"
"6","0gwqywch","Policy distr","3.9232304096221924","iconic-darkness-487","0.022871309891343117"
"6","0gwqywch","Policy distr","3.91018009185791","iconic-darkness-487","0.024257449433207512"
"6","0gwqywch","Policy distr","3.896409034729004","iconic-darkness-487","0.025643588975071907"
"6","0gwqywch","Policy distr","3.8819260597229004","iconic-darkness-487","0.02702973037958145"
"6","0gwqywch","Policy distr","3.8667385578155518","iconic-darkness-487","0.028415869921445847"
"6","0gwqywch","Policy distr","3.850855827331543","iconic-darkness-487","0.02980200946331024"
"6","0gwqywch","Policy distr","3.83428692817688","iconic-darkness-487","0.031188149005174637"
"6","0gwqywch","Policy distr","3.8170409202575684","iconic-darkness-487","0.03257428854703903"
"6","0gwqywch","Policy distr","3.7991275787353516","iconic-darkness-487","0.033960431814193726"
"6","0gwqywch","Policy distr","3.780557155609131","iconic-darkness-487","0.03534656763076782"
"6","0gwqywch","Policy distr","3.761340856552124","iconic-darkness-487","0.036732710897922516"
"6","0gwqywch","Policy distr","3.741488218307495","iconic-darkness-487","0.03811884671449661"
"6","0gwqywch","Policy distr","3.72101092338562","iconic-darkness-487","0.039504989981651306"
"6","0gwqywch","Policy distr","3.699921131134033","iconic-darkness-487","0.0408911257982254"
"6","0gwqywch","Policy distr","3.6782290935516357","iconic-darkness-487","0.042277269065380096"
"6","0gwqywch","Policy distr","3.6559479236602783","iconic-darkness-487","0.04366341233253479"
"6","0gwqywch","Policy distr","3.633089780807495","iconic-darkness-487","0.04504954814910889"
"6","0gwqywch","Policy distr","3.609666347503662","iconic-darkness-487","0.04643569141626358"
"6","0gwqywch","Policy distr","3.5856919288635254","iconic-darkness-487","0.04782182723283768"
"6","0gwqywch","Policy distr","3.561177968978882","iconic-darkness-487","0.04920797049999237"
"6","0gwqywch","Policy distr","3.5361392498016357","iconic-darkness-487","0.05059410631656647"
"6","0gwqywch","Policy distr","3.510587215423584","iconic-darkness-487","0.05198024958372116"
"6","0gwqywch","Policy distr","3.4845378398895264","iconic-darkness-487","0.053366389125585556"
"6","0gwqywch","Policy distr","3.458003520965576","iconic-darkness-487","0.05475252866744995"
"6","0gwqywch","Policy distr","3.4309988021850586","iconic-darkness-487","0.056138671934604645"
"6","0gwqywch","Policy distr","3.4035379886627197","iconic-darkness-487","0.05752480775117874"
"6","0gwqywch","Policy distr","3.3756349086761475","iconic-darkness-487","0.058910951018333435"
"6","0gwqywch","Policy distr","3.347304582595825","iconic-darkness-487","0.06029708683490753"
"6","0gwqywch","Policy distr","3.318561315536499","iconic-darkness-487","0.061683230102062225"
"6","0gwqywch","Policy distr","3.2894206047058105","iconic-darkness-487","0.06306937336921692"
"6","0gwqywch","Policy distr","3.2598965167999268","iconic-darkness-487","0.06445550918579102"
"6","0gwqywch","Policy distr","3.23000431060791","iconic-darkness-487","0.06584164500236511"
"6","0gwqywch","Policy distr","3.199758529663086","iconic-darkness-487","0.0672277882695198"
"6","0gwqywch","Policy distr","3.169175386428833","iconic-darkness-487","0.0686139315366745"
"6","0gwqywch","Policy distr","3.1382694244384766","iconic-darkness-487","0.0700000673532486"
"6","0gwqywch","Policy distr","3.107055425643921","iconic-darkness-487","0.07138620316982269"
"6","0gwqywch","Policy distr","3.0755488872528076","iconic-darkness-487","0.07277235388755798"
"6","0gwqywch","Policy distr","3.0437655448913574","iconic-darkness-487","0.07415848970413208"
"6","0gwqywch","Policy distr","3.0117199420928955","iconic-darkness-487","0.07554462552070618"
"6","0gwqywch","Policy distr","2.9794280529022217","iconic-darkness-487","0.07693076878786087"
"6","0gwqywch","Policy distr","2.9469046592712402","iconic-darkness-487","0.07831691205501556"
"6","0gwqywch","Policy distr","2.9141650199890137","iconic-darkness-487","0.07970304787158966"
"6","0gwqywch","Policy distr","2.8812243938446045","iconic-darkness-487","0.08108918368816376"
"6","0gwqywch","Policy distr","2.848098039627075","iconic-darkness-487","0.08247532695531845"
"6","0gwqywch","Policy distr","2.814800500869751","iconic-darkness-487","0.08386147022247314"
"6","0gwqywch","Policy distr","2.7813472747802734","iconic-darkness-487","0.08524760603904724"
"6","0gwqywch","Policy distr","2.7477526664733887","iconic-darkness-487","0.08663374930620193"
"6","0gwqywch","Policy distr","2.7140321731567383","iconic-darkness-487","0.08801989257335663"
"6","0gwqywch","Policy distr","2.68019962310791","iconic-darkness-487","0.08940602838993073"
"6","0gwqywch","Policy distr","2.646270990371704","iconic-darkness-487","0.09079216420650482"
"6","0gwqywch","Policy distr","2.6122591495513916","iconic-darkness-487","0.09217830747365952"
"6","0gwqywch","Policy distr","2.578179359436035","iconic-darkness-487","0.09356445074081421"
"6","0gwqywch","Policy distr","2.5440454483032227","iconic-darkness-487","0.0949505865573883"
"6","0gwqywch","Policy distr","2.509871244430542","iconic-darkness-487","0.096336729824543"
"6","0gwqywch","Policy distr","2.475670576095581","iconic-darkness-487","0.09772287309169769"
"6","0gwqywch","Policy distr","2.441457986831665","iconic-darkness-487","0.09910900890827179"
"6","0gwqywch","Policy distr","2.4072463512420654","iconic-darkness-487","0.10049514472484589"
"6","0gwqywch","Policy distr","2.3730485439300537","iconic-darkness-487","0.10188128799200058"
"6","0gwqywch","Policy distr","2.3388779163360596","iconic-darkness-487","0.10326743125915527"
"6","0gwqywch","Policy distr","2.304748058319092","iconic-darkness-487","0.10465356707572937"
"6","0gwqywch","Policy distr","2.2706713676452637","iconic-darkness-487","0.10603970289230347"
"6","0gwqywch","Policy distr","2.236659049987793","iconic-darkness-487","0.10742585361003876"
"6","0gwqywch","Policy distr","2.202725410461426","iconic-darkness-487","0.10881198942661285"
"6","0gwqywch","Policy distr","2.1688811779022217","iconic-darkness-487","0.11019812524318695"
"6","0gwqywch","Policy distr","2.135138511657715","iconic-darkness-487","0.11158426851034164"
"6","0gwqywch","Policy distr","2.101508378982544","iconic-darkness-487","0.11297041177749634"
"6","0gwqywch","Policy distr","2.068002939224243","iconic-darkness-487","0.11435654759407043"
"6","0gwqywch","Policy distr","2.034633159637451","iconic-darkness-487","0.11574268341064453"
"6","0gwqywch","Policy distr","2.001408815383911","iconic-darkness-487","0.11712882667779922"
"6","0gwqywch","Policy distr","1.968341588973999","iconic-darkness-487","0.11851496994495392"
"6","0gwqywch","Policy distr","1.9354413747787476","iconic-darkness-487","0.11990110576152802"
"6","0gwqywch","Policy distr","1.9027180671691895","iconic-darkness-487","0.12128724902868271"
"6","0gwqywch","Policy distr","1.8701815605163574","iconic-darkness-487","0.1226733922958374"
"6","0gwqywch","Policy distr","1.8378406763076782","iconic-darkness-487","0.1240595281124115"
"6","0gwqywch","Policy distr","1.8057056665420532","iconic-darkness-487","0.1254456639289856"
"6","0gwqywch","Policy distr","1.773784875869751","iconic-darkness-487","0.1268317997455597"
"6","0gwqywch","Policy distr","1.7420861721038818","iconic-darkness-487","0.12821795046329498"
"6","0gwqywch","Policy distr","1.710619330406189","iconic-darkness-487","0.12960408627986908"
"6","0gwqywch","Policy distr","1.6793909072875977","iconic-darkness-487","0.13099023699760437"
"6","0gwqywch","Policy distr","1.6484103202819824","iconic-darkness-487","0.13237637281417847"
"6","0gwqywch","Policy distr","1.6176836490631104","iconic-darkness-487","0.13376250863075256"
"6","0gwqywch","Policy distr","1.587218999862671","iconic-darkness-487","0.13514864444732666"
"6","0gwqywch","Policy distr","1.5570226907730103","iconic-darkness-487","0.13653478026390076"
"6","0gwqywch","Policy distr","1.5271010398864746","iconic-darkness-487","0.13792093098163605"
"6","0gwqywch","Policy distr","1.4974617958068848","iconic-darkness-487","0.13930706679821014"
"6","0gwqywch","Policy distr","1.468109130859375","iconic-darkness-487","0.14069320261478424"
"6","0gwqywch","Policy distr","1.4390500783920288","iconic-darkness-487","0.14207935333251953"
"6","0gwqywch","Policy distr","1.4102901220321655","iconic-darkness-487","0.14346548914909363"
"6","0gwqywch","Policy distr","1.3818339109420776","iconic-darkness-487","0.14485162496566772"
"6","0gwqywch","Policy distr","1.3536862134933472","iconic-darkness-487","0.14623776078224182"
"6","0gwqywch","Policy distr","1.3258520364761353","iconic-darkness-487","0.1476239114999771"
"6","0gwqywch","Policy distr","1.2983359098434448","iconic-darkness-487","0.1490100473165512"
"6","0gwqywch","Policy distr","1.271141529083252","iconic-darkness-487","0.1503961831331253"
"6","0gwqywch","Policy distr","1.2442727088928223","iconic-darkness-487","0.1517823338508606"
"6","0gwqywch","Policy distr","1.2177335023880005","iconic-darkness-487","0.1531684696674347"
"6","0gwqywch","Policy distr","1.1915266513824463","iconic-darkness-487","0.1545546054840088"
"6","0gwqywch","Policy distr","1.1656553745269775","iconic-darkness-487","0.15594074130058289"
"6","0gwqywch","Policy distr","1.1401220560073853","iconic-darkness-487","0.15732689201831818"
"6","0gwqywch","Policy distr","1.1149297952651978","iconic-darkness-487","0.15871302783489227"
"6","0gwqywch","Policy distr","1.0900802612304688","iconic-darkness-487","0.16009916365146637"
"6","0gwqywch","Policy distr","1.0655758380889893","iconic-darkness-487","0.16148531436920166"
"6","0gwqywch","Policy distr","1.041418194770813","iconic-darkness-487","0.16287145018577576"
"6","0gwqywch","Policy distr","1.017608642578125","iconic-darkness-487","0.16425758600234985"
"6","0gwqywch","Policy distr","0.9941487312316895","iconic-darkness-487","0.16564372181892395"
"6","0gwqywch","Policy distr","0.9710391759872437","iconic-darkness-487","0.16702985763549805"
"6","0gwqywch","Policy distr","0.9482807517051697","iconic-darkness-487","0.16841600835323334"
"6","0gwqywch","Policy distr","0.9258744120597839","iconic-darkness-487","0.16980214416980743"
"6","0gwqywch","Policy distr","0.903820276260376","iconic-darkness-487","0.17118829488754272"
"6","0gwqywch","Policy distr","0.8821187019348145","iconic-darkness-487","0.17257443070411682"
"6","0gwqywch","Policy distr","0.860769510269165","iconic-darkness-487","0.17396056652069092"
"6","0gwqywch","Policy distr","0.8397723436355591","iconic-darkness-487","0.17534670233726501"
"6","0gwqywch","Policy distr","0.8191267848014832","iconic-darkness-487","0.1767328381538391"
"6","0gwqywch","Policy distr","0.7988319396972656","iconic-darkness-487","0.1781189888715744"
"6","0gwqywch","Policy distr","0.7788875102996826","iconic-darkness-487","0.1795051246881485"
"6","0gwqywch","Policy distr","0.7592920660972595","iconic-darkness-487","0.1808912754058838"
"6","0gwqywch","Policy distr","0.7400445938110352","iconic-darkness-487","0.18227741122245789"
"6","0gwqywch","Policy distr","0.7211437821388245","iconic-darkness-487","0.18366354703903198"
"6","0gwqywch","Policy distr","0.7025880217552185","iconic-darkness-487","0.18504968285560608"
"6","0gwqywch","Policy distr","0.6843755841255188","iconic-darkness-487","0.18643581867218018"
"6","0gwqywch","Policy distr","0.6665043830871582","iconic-darkness-487","0.18782196938991547"
"6","0gwqywch","Policy distr","0.6489726305007935","iconic-darkness-487","0.18920810520648956"
"6","0gwqywch","Policy distr","0.6317782998085022","iconic-darkness-487","0.19059425592422485"
"6","0gwqywch","Policy distr","0.6149189472198486","iconic-darkness-487","0.19198039174079895"
"6","0gwqywch","Policy distr","0.5983923077583313","iconic-darkness-487","0.19336652755737305"
"6","0gwqywch","Policy distr","0.5821957588195801","iconic-darkness-487","0.19475266337394714"
"6","0gwqywch","Policy distr","0.5663264989852905","iconic-darkness-487","0.19613879919052124"
"6","0gwqywch","Policy distr","0.5507817268371582","iconic-darkness-487","0.19752494990825653"
"6","0gwqywch","Policy distr","0.5355588793754578","iconic-darkness-487","0.19891108572483063"
"6","0gwqywch","Policy distr","0.520654559135437","iconic-darkness-487","0.20029722154140472"
"6","0gwqywch","Policy distr","0.5060656070709229","iconic-darkness-487","0.20168337225914001"
"6","0gwqywch","Policy distr","0.49178946018218994","iconic-darkness-487","0.2030695080757141"
"6","0gwqywch","Policy distr","0.4778221845626831","iconic-darkness-487","0.2044556438922882"
"6","0gwqywch","Policy distr","0.46416065096855164","iconic-darkness-487","0.2058417797088623"
"6","0gwqywch","Policy distr","0.450801283121109","iconic-darkness-487","0.2072279304265976"
"6","0gwqywch","Policy distr","0.43774062395095825","iconic-darkness-487","0.2086140662431717"
"6","0gwqywch","Policy distr","0.4249751567840576","iconic-darkness-487","0.2100002020597458"
"6","0gwqywch","Policy distr","0.41250088810920715","iconic-darkness-487","0.21138635277748108"
"6","0gwqywch","Policy distr","0.4003145396709442","iconic-darkness-487","0.21277248859405518"
"6","0gwqywch","Policy distr","0.3884120583534241","iconic-darkness-487","0.21415862441062927"
"6","0gwqywch","Policy distr","0.37678951025009155","iconic-darkness-487","0.21554476022720337"
"6","0gwqywch","Policy distr","0.3654431104660034","iconic-darkness-487","0.21693091094493866"
"6","0gwqywch","Policy distr","0.3543689548969269","iconic-darkness-487","0.21831704676151276"
"6","0gwqywch","Policy distr","0.343563050031662","iconic-darkness-487","0.21970318257808685"
"6","0gwqywch","Policy distr","0.3330213129520416","iconic-darkness-487","0.22108933329582214"
"6","0gwqywch","Policy distr","0.322739839553833","iconic-darkness-487","0.22247546911239624"
"6","0gwqywch","Policy distr","0.31271451711654663","iconic-darkness-487","0.22386160492897034"
"6","0gwqywch","Policy distr","0.30294111371040344","iconic-darkness-487","0.22524774074554443"
"6","0gwqywch","Policy distr","0.2934158742427826","iconic-darkness-487","0.22663387656211853"
"6","0gwqywch","Policy distr","0.284134179353714","iconic-darkness-487","0.22802002727985382"
"6","0gwqywch","Policy distr","0.27509236335754395","iconic-darkness-487","0.22940616309642792"
"6","0gwqywch","Policy distr","0.2662859261035919","iconic-darkness-487","0.2307923138141632"
"6","0gwqywch","Policy distr","0.25771090388298035","iconic-darkness-487","0.2321784496307373"
"6","0gwqywch","Policy distr","0.2493632286787033","iconic-darkness-487","0.2335645854473114"
"6","0gwqywch","Policy distr","0.24123869836330414","iconic-darkness-487","0.2349507212638855"
"6","0gwqywch","Policy distr","0.2333330661058426","iconic-darkness-487","0.2363368570804596"
"6","0gwqywch","Policy distr","0.22564217448234558","iconic-darkness-487","0.23772300779819489"
"6","0gwqywch","Policy distr","0.2181621789932251","iconic-darkness-487","0.23910914361476898"
"6","0gwqywch","Policy distr","0.21088865399360657","iconic-darkness-487","0.24049529433250427"
"6","0gwqywch","Policy distr","0.20381782948970795","iconic-darkness-487","0.24188143014907837"
"6","0gwqywch","Policy distr","0.1969454288482666","iconic-darkness-487","0.24326756596565247"
"6","0gwqywch","Policy distr","0.1902674287557602","iconic-darkness-487","0.24465370178222656"
"6","0gwqywch","Policy distr","0.18377988040447235","iconic-darkness-487","0.24603983759880066"
"6","0gwqywch","Policy distr","0.17747870087623596","iconic-darkness-487","0.24742598831653595"
"6","0gwqywch","Policy distr","0.17135998606681824","iconic-darkness-487","0.24881212413311005"
"6","0gwqywch","Policy distr","0.16541993618011475","iconic-darkness-487","0.25019824504852295"
"6","0gwqywch","Policy distr","0.15965421497821808","iconic-darkness-487","0.25158441066741943"
"6","0gwqywch","Policy distr","0.15405945479869843","iconic-darkness-487","0.25297054648399353"
"6","0gwqywch","Policy distr","0.14863155782222748","iconic-darkness-487","0.2543566823005676"
"6","0gwqywch","Policy distr","0.1433667242527008","iconic-darkness-487","0.2557428479194641"
"6","0gwqywch","Policy distr","0.13826149702072144","iconic-darkness-487","0.2571289539337158"
"6","0gwqywch","Policy distr","0.13331171870231628","iconic-darkness-487","0.2585151195526123"
"6","0gwqywch","Policy distr","0.12851417064666748","iconic-darkness-487","0.259901225566864"
"6","0gwqywch","Policy distr","0.1238647848367691","iconic-darkness-487","0.2612873911857605"
"6","0gwqywch","Policy distr","0.1193602979183197","iconic-darkness-487","0.2626735270023346"
"6","0gwqywch","Policy distr","0.11499708890914917","iconic-darkness-487","0.2640596628189087"
"6","0gwqywch","Policy distr","0.110771544277668","iconic-darkness-487","0.2654458284378052"
"6","0gwqywch","Policy distr","0.10668054223060608","iconic-darkness-487","0.2668319344520569"
"6","0gwqywch","Policy distr","0.10272032767534256","iconic-darkness-487","0.26821810007095337"
"6","0gwqywch","Policy distr","0.09888792037963867","iconic-darkness-487","0.2696042060852051"
"6","0gwqywch","Policy distr","0.09517965465784073","iconic-darkness-487","0.27099037170410156"
"6","0gwqywch","Policy distr","0.09159266948699951","iconic-darkness-487","0.27237647771835327"
"6","0gwqywch","Policy distr","0.08812343329191208","iconic-darkness-487","0.27376264333724976"
"6","0gwqywch","Policy distr","0.08476899564266205","iconic-darkness-487","0.27514880895614624"
"6","0gwqywch","Policy distr","0.08152639865875244","iconic-darkness-487","0.27653491497039795"
"6","0gwqywch","Policy distr","0.07839234173297882","iconic-darkness-487","0.27792108058929443"
"6","0gwqywch","Policy distr","0.07536410540342331","iconic-darkness-487","0.27930718660354614"
"6","0gwqywch","Policy distr","0.07243853062391281","iconic-darkness-487","0.2806933522224426"
"6","0gwqywch","Policy distr","0.069613017141819","iconic-darkness-487","0.28207945823669434"
"6","0gwqywch","Policy distr","0.06688444316387177","iconic-darkness-487","0.2834656238555908"
"6","0gwqywch","Policy distr","0.06425028294324875","iconic-darkness-487","0.2848517894744873"
"6","0gwqywch","Policy distr","0.061707835644483566","iconic-darkness-487","0.286237895488739"
"6","0gwqywch","Policy distr","0.05925427004694939","iconic-darkness-487","0.2876240611076355"
"6","0gwqywch","Policy distr","0.05688723921775818","iconic-darkness-487","0.2890101671218872"
"6","0gwqywch","Policy distr","0.05460396036505699","iconic-darkness-487","0.2903963327407837"
"6","0gwqywch","Policy distr","0.052402134984731674","iconic-darkness-487","0.2917824387550354"
"6","0gwqywch","Policy distr","0.05027914047241211","iconic-darkness-487","0.2931686043739319"
"6","0gwqywch","Policy distr","0.04823272302746773","iconic-darkness-487","0.29455476999282837"
"6","0gwqywch","Policy distr","0.04626059904694557","iconic-darkness-487","0.2959408760070801"
"6","0gwqywch","Policy distr","0.04436035454273224","iconic-darkness-487","0.29732704162597656"
"6","0gwqywch","Policy distr","0.042529888451099396","iconic-darkness-487","0.29871314764022827"
"6","0gwqywch","Policy distr","0.0407668836414814","iconic-darkness-487","0.30009931325912476"
"6","0gwqywch","Policy distr","0.03906939923763275","iconic-darkness-487","0.30148541927337646"
"6","0gwqywch","Policy distr","0.037435173988342285","iconic-darkness-487","0.30287158489227295"
"6","0gwqywch","Policy distr","0.0358622744679451","iconic-darkness-487","0.30425775051116943"
"6","0gwqywch","Policy distr","0.03434879332780838","iconic-darkness-487","0.30564385652542114"
"6","0gwqywch","Policy distr","0.032892677932977676","iconic-darkness-487","0.3070300221443176"
"6","0gwqywch","Policy distr","0.03149217367172241","iconic-darkness-487","0.30841612815856934"
"6","0gwqywch","Policy distr","0.03014533780515194","iconic-darkness-487","0.3098022937774658"
"6","0gwqywch","Policy distr","0.028850503265857697","iconic-darkness-487","0.31118839979171753"
"6","0gwqywch","Policy distr","0.027605809271335602","iconic-darkness-487","0.312574565410614"
"6","0gwqywch","Policy distr","0.026409661397337914","iconic-darkness-487","0.3139607310295105"
"6","0gwqywch","Policy distr","0.02526041679084301","iconic-darkness-487","0.3153468370437622"
"6","0gwqywch","Policy distr","0.024156412109732628","iconic-darkness-487","0.3167330026626587"
"6","0gwqywch","Policy distr","0.023096177726984024","iconic-darkness-487","0.3181191086769104"
"6","0gwqywch","Policy distr","0.022078096866607666","iconic-darkness-487","0.3195052742958069"
"6","0gwqywch","Policy distr","0.021100807934999466","iconic-darkness-487","0.3208913803100586"
"6","0gwqywch","Policy distr","0.020162785425782204","iconic-darkness-487","0.3222775459289551"
"6","0gwqywch","Policy distr","0.019262682646512985","iconic-darkness-487","0.32366371154785156"
"6","0gwqywch","Policy distr","0.0183991938829422","iconic-darkness-487","0.32504981756210327"
"6","0gwqywch","Policy distr","0.01757093146443367","iconic-darkness-487","0.32643598318099976"
"6","0gwqywch","Policy distr","0.01677669584751129","iconic-darkness-487","0.32782208919525146"
"6","0gwqywch","Policy distr","0.016015199944376945","iconic-darkness-487","0.32920825481414795"
"6","0gwqywch","Policy distr","0.015285293571650982","iconic-darkness-487","0.33059436082839966"
"6","0gwqywch","Policy distr","0.014585775323212147","iconic-darkness-487","0.33198052644729614"
"6","0gwqywch","Policy distr","0.013915548101067543","iconic-darkness-487","0.33336666226387024"
"6","0gwqywch","Policy distr","0.013273514807224274","iconic-darkness-487","0.33475279808044434"
"6","0gwqywch","Policy distr","0.012658612802624702","iconic-darkness-487","0.3361389636993408"
"6","0gwqywch","Policy distr","0.01206985767930746","iconic-darkness-487","0.33752506971359253"
"6","0gwqywch","Policy distr","0.011506198905408382","iconic-darkness-487","0.338911235332489"
"6","0gwqywch","Policy distr","0.010966739617288113","iconic-darkness-487","0.3402973413467407"
"6","0gwqywch","Policy distr","0.010450504720211029","iconic-darkness-487","0.3416835069656372"
"6","0gwqywch","Policy distr","0.009956631809473038","iconic-darkness-487","0.3430696427822113"
"6","0gwqywch","Policy distr","0.009484232403337955","iconic-darkness-487","0.3444557785987854"
"6","0gwqywch","Policy distr","0.009032469242811203","iconic-darkness-487","0.3458419442176819"

==> plot_scripts/data/action_distributions/walker_h50/walker_940k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.20612192153930664"
"6","0gwqywch","Action distr","0.004020698844282216","iconic-darkness-487","-0.20529578626155853"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.20446965098381042"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.20364350080490112"
"6","0gwqywch","Action distr","0.008041397688564432","iconic-darkness-487","-0.20281736552715302"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.2019912302494049"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.2011650800704956"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.2003389447927475"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.1995128095149994"
"6","0gwqywch","Action distr","0.008041397688564432","iconic-darkness-487","-0.1986866593360901"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.19786053895950317"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.19703438878059387"
"6","0gwqywch","Action distr","0.004020698844282216","iconic-darkness-487","-0.19620823860168457"
"6","0gwqywch","Action distr","0.004020698844282216","iconic-darkness-487","-0.19538211822509766"
"6","0gwqywch","Action distr","0.008041397688564432","iconic-darkness-487","-0.19455596804618835"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.19372981786727905"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.19290369749069214"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.19207754731178284"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.19125139713287354"
"6","0gwqywch","Action distr","0.004020698844282216","iconic-darkness-487","-0.19042527675628662"
"6","0gwqywch","Action distr","0.004020698844282216","iconic-darkness-487","-0.18959912657737732"
"6","0gwqywch","Action distr","0.008041397688564432","iconic-darkness-487","-0.18877297639846802"
"6","0gwqywch","Action distr","0.004020698844282216","iconic-darkness-487","-0.1879468560218811"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.1871207058429718"
"6","0gwqywch","Action distr","0.004020698844282216","iconic-darkness-487","-0.1862945556640625"
"6","0gwqywch","Action distr","0.012062096532846647","iconic-darkness-487","-0.18546843528747559"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.18464228510856628"
"6","0gwqywch","Action distr","0.008041397688564432","iconic-darkness-487","-0.18381613492965698"
"6","0gwqywch","Action distr","0.004020698844282216","iconic-darkness-487","-0.18299001455307007"
"6","0gwqywch","Action distr","0.004020698844282216","iconic-darkness-487","-0.18216386437416077"
"6","0gwqywch","Action distr","0","iconic-darkness-487","-0.18133772909641266"
"6","0gwqywch","Action distr","0.016082795377128863","iconic-darkness-487","-0.18051159381866455"
"6","0gwqywch","Action distr","0.016082795377128863","iconic-darkness-487","-0.17968544363975525"
"6","0gwqywch","Action distr","0.02814489190997551","iconic-darkness-487","-0.17885930836200714"
"6","0gwqywch","Action distr","0.07237257919707989","iconic-darkness-487","-0.17803317308425903"
"6","0gwqywch","Action distr","4.8690663004257635","iconic-darkness-487","-0.17720702290534973"
"6","0gwqywch","Action distr","0.3457801006082706","iconic-darkness-487","-0.17638088762760162"
"6","0gwqywch","Action distr","0.09649677226277317","iconic-darkness-487","-0.17555475234985352"
"6","0gwqywch","Action distr","0.09247607341849097","iconic-darkness-487","-0.1747286021709442"
"6","0gwqywch","Action distr","0.13268306186131312","iconic-darkness-487","-0.1739024668931961"
"6","0gwqywch","Action distr","0.0763932780413621","iconic-darkness-487","-0.173076331615448"
"6","0gwqywch","Action distr","0.10453816995133762","iconic-darkness-487","-0.1722501814365387"
"6","0gwqywch","Action distr","0.08041397688564433","iconic-darkness-487","-0.1714240461587906"
"6","0gwqywch","Action distr","0.08041397688564433","iconic-darkness-487","-0.17059791088104248"
"6","0gwqywch","Action distr","0.0763932780413621","iconic-darkness-487","-0.16977176070213318"
"6","0gwqywch","Action distr","0.10453816995133762","iconic-darkness-487","-0.16894562542438507"
"6","0gwqywch","Action distr","0.08041397688564433","iconic-darkness-487","-0.16811949014663696"
"6","0gwqywch","Action distr","0.1005174711070554","iconic-darkness-487","-0.16729333996772766"
"6","0gwqywch","Action distr","0.1286623630170309","iconic-darkness-487","-0.16646721959114075"
"6","0gwqywch","Action distr","0.13268306186131312","iconic-darkness-487","-0.16564106941223145"
"6","0gwqywch","Action distr","0.10453816995133762","iconic-darkness-487","-0.16481491923332214"
"6","0gwqywch","Action distr","0.1286623630170309","iconic-darkness-487","-0.16398879885673523"
"6","0gwqywch","Action distr","0.1286623630170309","iconic-darkness-487","-0.16316264867782593"
"6","0gwqywch","Action distr","0.09649677226277317","iconic-darkness-487","-0.16233649849891663"
"6","0gwqywch","Action distr","0.12062096532846649","iconic-darkness-487","-0.1615103781223297"
"6","0gwqywch","Action distr","0.10453816995133762","iconic-darkness-487","-0.1606842279434204"
"6","0gwqywch","Action distr","0.07237257919707989","iconic-darkness-487","-0.1598580777645111"
"6","0gwqywch","Action distr","0.08845537457420875","iconic-darkness-487","-0.1590319573879242"
"6","0gwqywch","Action distr","0.15680725492700642","iconic-darkness-487","-0.1582058072090149"
"6","0gwqywch","Action distr","0.12062096532846649","iconic-darkness-487","-0.1573796570301056"
"6","0gwqywch","Action distr","0.10855886879561984","iconic-darkness-487","-0.15655353665351868"
"6","0gwqywch","Action distr","0.11257956763990204","iconic-darkness-487","-0.15572738647460938"
"6","0gwqywch","Action distr","0.1286623630170309","iconic-darkness-487","-0.15490123629570007"
"6","0gwqywch","Action distr","0.08845537457420875","iconic-darkness-487","-0.15407511591911316"
"6","0gwqywch","Action distr","0.14474515839415977","iconic-darkness-487","-0.15324896574020386"
"6","0gwqywch","Action distr","0.148765857238442","iconic-darkness-487","-0.15242281556129456"
"6","0gwqywch","Action distr","0.13268306186131312","iconic-darkness-487","-0.15159669518470764"
"6","0gwqywch","Action distr","0.14072445954987756","iconic-darkness-487","-0.15077054500579834"
"6","0gwqywch","Action distr","0.1527865560827242","iconic-darkness-487","-0.14994440972805023"
"6","0gwqywch","Action distr","0.19701424336982856","iconic-darkness-487","-0.14911827445030212"
"6","0gwqywch","Action distr","0.16484865261557086","iconic-darkness-487","-0.14829212427139282"
"6","0gwqywch","Action distr","0.18093144799269972","iconic-darkness-487","-0.14746598899364471"
"6","0gwqywch","Action distr","0.19701424336982856","iconic-darkness-487","-0.1466398537158966"
"6","0gwqywch","Action distr","0.14474515839415977","iconic-darkness-487","-0.1458137035369873"
"6","0gwqywch","Action distr","0.22515913527980408","iconic-darkness-487","-0.1449875682592392"
"6","0gwqywch","Action distr","0.20505564105839302","iconic-darkness-487","-0.1441614329814911"
"6","0gwqywch","Action distr","0.2291798341240863","iconic-darkness-487","-0.1433352828025818"
"6","0gwqywch","Action distr","0.21309703874695746","iconic-darkness-487","-0.14250914752483368"
"6","0gwqywch","Action distr","0.18897284568126416","iconic-darkness-487","-0.14168301224708557"
"6","0gwqywch","Action distr","0.22515913527980408","iconic-darkness-487","-0.14085686206817627"
"6","0gwqywch","Action distr","0.21711773759123967","iconic-darkness-487","-0.14003072679042816"
"6","0gwqywch","Action distr","0.28949031678831955","iconic-darkness-487","-0.13920459151268005"
"6","0gwqywch","Action distr","0.26134542487834406","iconic-darkness-487","-0.13837844133377075"
"6","0gwqywch","Action distr","0.3055731121654484","iconic-darkness-487","-0.13755230605602264"
"6","0gwqywch","Action distr","0.2854696179440373","iconic-darkness-487","-0.13672617077827454"
"6","0gwqywch","Action distr","0.2774282202554729","iconic-darkness-487","-0.13590002059936523"
"6","0gwqywch","Action distr","0.32567660638685947","iconic-darkness-487","-0.13507390022277832"
"6","0gwqywch","Action distr","0.3699042936739639","iconic-darkness-487","-0.13424775004386902"
"6","0gwqywch","Action distr","0.297531714476884","iconic-darkness-487","-0.13342159986495972"
"6","0gwqywch","Action distr","0.38196639020681056","iconic-darkness-487","-0.1325954794883728"
"6","0gwqywch","Action distr","0.3699042936739639","iconic-darkness-487","-0.1317693293094635"
"6","0gwqywch","Action distr","0.39000778789537494","iconic-darkness-487","-0.1309431791305542"
"6","0gwqywch","Action distr","0.3859870890510927","iconic-darkness-487","-0.13011705875396729"
"6","0gwqywch","Action distr","0.4181526798053505","iconic-darkness-487","-0.12929090857505798"
"6","0gwqywch","Action distr","0.4422768728710438","iconic-darkness-487","-0.12846475839614868"
"6","0gwqywch","Action distr","0.4744424636253015","iconic-darkness-487","-0.12763863801956177"
"6","0gwqywch","Action distr","0.4985666566909948","iconic-darkness-487","-0.12681248784065247"
"6","0gwqywch","Action distr","0.46238036709245484","iconic-darkness-487","-0.12598633766174316"
"6","0gwqywch","Action distr","0.5789806335766391","iconic-darkness-487","-0.12516020238399506"
"6","0gwqywch","Action distr","0.5186701509124059","iconic-darkness-487","-0.12433406710624695"
"6","0gwqywch","Action distr","0.5508357416666636","iconic-darkness-487","-0.12350793182849884"
"6","0gwqywch","Action distr","0.5066080543795592","iconic-darkness-487","-0.12268178910017014"
"6","0gwqywch","Action distr","0.5910427301094857","iconic-darkness-487","-0.12185564637184143"
"6","0gwqywch","Action distr","0.46238036709245484","iconic-darkness-487","-0.12102951109409332"
"6","0gwqywch","Action distr","0.5709392358880746","iconic-darkness-487","-0.12020336836576462"
"6","0gwqywch","Action distr","0.6272290197080257","iconic-darkness-487","-0.11937722563743591"
"6","0gwqywch","Action distr","0.6754774058394123","iconic-darkness-487","-0.1185510903596878"
"6","0gwqywch","Action distr","0.6754774058394123","iconic-darkness-487","-0.1177249476313591"
"6","0gwqywch","Action distr","0.6553739116180012","iconic-darkness-487","-0.1168988049030304"
"6","0gwqywch","Action distr","0.7478499850364922","iconic-darkness-487","-0.11607266962528229"
"6","0gwqywch","Action distr","0.70764299659367","iconic-darkness-487","-0.11524652689695358"
"6","0gwqywch","Action distr","0.7398085873479278","iconic-darkness-487","-0.11442038416862488"
"6","0gwqywch","Action distr","0.6071255254866147","iconic-darkness-487","-0.11359424889087677"
"6","0gwqywch","Action distr","0.7960983711678787","iconic-darkness-487","-0.11276811361312866"
"6","0gwqywch","Action distr","0.8403260584549832","iconic-darkness-487","-0.11194196343421936"
"6","0gwqywch","Action distr","0.985071216849143","iconic-darkness-487","-0.11111582815647125"
"6","0gwqywch","Action distr","0.985071216849143","iconic-darkness-487","-0.11028969287872314"
"6","0gwqywch","Action distr","0.9810505180048608","iconic-darkness-487","-0.10946354269981384"
"6","0gwqywch","Action distr","1.0212575064476828","iconic-darkness-487","-0.10863740742206573"
"6","0gwqywch","Action distr","1.0654851937347873","iconic-darkness-487","-0.10781127214431763"
"6","0gwqywch","Action distr","1.081567989111916","iconic-darkness-487","-0.10698512941598892"
"6","0gwqywch","Action distr","1.0212575064476828","iconic-darkness-487","-0.10615898668766022"
"6","0gwqywch","Action distr","1.0373403018248117","iconic-darkness-487","-0.10533285140991211"
"6","0gwqywch","Action distr","1.0373403018248117","iconic-darkness-487","-0.1045067086815834"
"6","0gwqywch","Action distr","1.282602931326027","iconic-darkness-487","-0.1036805659532547"
"6","0gwqywch","Action distr","1.190126857907536","iconic-darkness-487","-0.10285443067550659"
"6","0gwqywch","Action distr","1.2946650278588736","iconic-darkness-487","-0.10202828794717789"
"6","0gwqywch","Action distr","1.3107478232360024","iconic-darkness-487","-0.10120214521884918"
"6","0gwqywch","Action distr","1.3107478232360024","iconic-darkness-487","-0.10037600994110107"
"6","0gwqywch","Action distr","1.2624994371046159","iconic-darkness-487","-0.09954986721277237"
"6","0gwqywch","Action distr","1.4072445954987756","iconic-darkness-487","-0.09872372448444366"
"6","0gwqywch","Action distr","1.41528599318734","iconic-darkness-487","-0.09789758920669556"
"6","0gwqywch","Action distr","1.45147228278588","iconic-darkness-487","-0.09707145392894745"
"6","0gwqywch","Action distr","1.5158034642943954","iconic-darkness-487","-0.09624530375003815"
"6","0gwqywch","Action distr","1.6163209354014507","iconic-darkness-487","-0.09541916847229004"
"6","0gwqywch","Action distr","1.620341634245733","iconic-darkness-487","-0.09459303319454193"
"6","0gwqywch","Action distr","1.7128177076642241","iconic-darkness-487","-0.09376688301563263"
"6","0gwqywch","Action distr","1.728900503041353","iconic-darkness-487","-0.09294074773788452"
"6","0gwqywch","Action distr","1.6967349122870952","iconic-darkness-487","-0.09211461246013641"
"6","0gwqywch","Action distr","1.917873348722617","iconic-darkness-487","-0.09128846973180771"
"6","0gwqywch","Action distr","1.7851902868613039","iconic-darkness-487","-0.090462327003479"
"6","0gwqywch","Action distr","1.8897284568126416","iconic-darkness-487","-0.0896361917257309"
"6","0gwqywch","Action distr","2.0505564105839302","iconic-darkness-487","-0.08881004899740219"
"6","0gwqywch","Action distr","1.8897284568126416","iconic-darkness-487","-0.08798390626907349"
"6","0gwqywch","Action distr","2.0505564105839302","iconic-darkness-487","-0.08715777099132538"
"6","0gwqywch","Action distr","2.026432217518237","iconic-darkness-487","-0.08633162826299667"
"6","0gwqywch","Action distr","2.1872601712895254","iconic-darkness-487","-0.08550548553466797"
"6","0gwqywch","Action distr","2.2395292562651945","iconic-darkness-487","-0.08467935025691986"
"6","0gwqywch","Action distr","2.155094580535268","iconic-darkness-487","-0.08385320752859116"
"6","0gwqywch","Action distr","2.3320053296836853","iconic-darkness-487","-0.08302706480026245"
"6","0gwqywch","Action distr","2.372212318126507","iconic-darkness-487","-0.08220092952251434"
"6","0gwqywch","Action distr","2.404377908880765","iconic-darkness-487","-0.08137479424476624"
"6","0gwqywch","Action distr","2.5048953799878206","iconic-darkness-487","-0.08054864406585693"
"6","0gwqywch","Action distr","2.4727297892335627","iconic-darkness-487","-0.07972250878810883"
"6","0gwqywch","Action distr","2.5973714534063115","iconic-darkness-487","-0.07889637351036072"
"6","0gwqywch","Action distr","2.5973714534063115","iconic-darkness-487","-0.07807022333145142"
"6","0gwqywch","Action distr","2.7702615037104468","iconic-darkness-487","-0.07724408805370331"
"6","0gwqywch","Action distr","2.7823236002432936","iconic-darkness-487","-0.0764179527759552"
"6","0gwqywch","Action distr","2.7702615037104468","iconic-darkness-487","-0.0755918100476265"
"6","0gwqywch","Action distr","2.7581994071776004","iconic-darkness-487","-0.07476566731929779"
"6","0gwqywch","Action distr","2.882841071350349","iconic-darkness-487","-0.07393953204154968"
"6","0gwqywch","Action distr","2.7421166118004714","iconic-darkness-487","-0.07311338931322098"
"6","0gwqywch","Action distr","3.1482071950729753","iconic-darkness-487","-0.07228724658489227"
"6","0gwqywch","Action distr","3.1803727858272333","iconic-darkness-487","-0.07146111130714417"
"6","0gwqywch","Action distr","3.2125383765814903","iconic-darkness-487","-0.07063496857881546"
"6","0gwqywch","Action distr","3.345221438442804","iconic-darkness-487","-0.06980882585048676"
"6","0gwqywch","Action distr","3.2286211719586193","iconic-darkness-487","-0.06898269057273865"
"6","0gwqywch","Action distr","3.2648074615571594","iconic-darkness-487","-0.06815654784440994"
"6","0gwqywch","Action distr","3.5221321875912217","iconic-darkness-487","-0.06733040511608124"
"6","0gwqywch","Action distr","3.5462563806569145","iconic-darkness-487","-0.06650426983833313"
"6","0gwqywch","Action distr","3.6789394425182276","iconic-darkness-487","-0.06567813456058502"
"6","0gwqywch","Action distr","3.6387324540754054","iconic-darkness-487","-0.06485198438167572"
"6","0gwqywch","Action distr","3.5824426702554546","iconic-darkness-487","-0.06402584910392761"
"6","0gwqywch","Action distr","3.8799743847323387","iconic-darkness-487","-0.0631997138261795"
"6","0gwqywch","Action distr","3.904098577798032","iconic-darkness-487","-0.0623735710978508"
"6","0gwqywch","Action distr","3.847808793978081","iconic-darkness-487","-0.061547428369522095"
"6","0gwqywch","Action distr","3.980491855839394","iconic-darkness-487","-0.06072128936648369"
"6","0gwqywch","Action distr","3.908119276642314","iconic-darkness-487","-0.05989515036344528"
"6","0gwqywch","Action distr","4.149361207299247","iconic-darkness-487","-0.05906900763511658"
"6","0gwqywch","Action distr","4.016678145437934","iconic-darkness-487","-0.05824286863207817"
"6","0gwqywch","Action distr","4.024719543126498","iconic-darkness-487","-0.057416729629039764"
"6","0gwqywch","Action distr","4.491120609063235","iconic-darkness-487","-0.05659058690071106"
"6","0gwqywch","Action distr","4.290085666849125","iconic-darkness-487","-0.05576445162296295"
"6","0gwqywch","Action distr","4.563493188260315","iconic-darkness-487","-0.05493830889463425"
"6","0gwqywch","Action distr","4.664010659367371","iconic-darkness-487","-0.05411216616630554"
"6","0gwqywch","Action distr","4.615762273235984","iconic-darkness-487","-0.053286030888557434"
"6","0gwqywch","Action distr","4.523286199817493","iconic-darkness-487","-0.05245988816022873"
"6","0gwqywch","Action distr","4.796693721228684","iconic-darkness-487","-0.05163374915719032"
"6","0gwqywch","Action distr","4.664010659367371","iconic-darkness-487","-0.050807610154151917"
"6","0gwqywch","Action distr","4.84494210736007","iconic-darkness-487","-0.04998146742582321"
"6","0gwqywch","Action distr","4.9856665669099485","iconic-darkness-487","-0.049155332148075104"
"6","0gwqywch","Action distr","5.0620598449513095","iconic-darkness-487","-0.0483291894197464"
"6","0gwqywch","Action distr","5.331446667518219","iconic-darkness-487","-0.047503046691417694"
"6","0gwqywch","Action distr","5.194742906812623","iconic-darkness-487","-0.046676911413669586"
"6","0gwqywch","Action distr","5.19072220796834","iconic-darkness-487","-0.04585076868534088"
"6","0gwqywch","Action distr","5.3354673663625","iconic-darkness-487","-0.045024629682302475"
"6","0gwqywch","Action distr","5.415881343248145","iconic-darkness-487","-0.04419849067926407"
"6","0gwqywch","Action distr","5.31536387214109","iconic-darkness-487","-0.043372347950935364"
"6","0gwqywch","Action distr","5.600833490085127","iconic-darkness-487","-0.04254620894789696"
"6","0gwqywch","Action distr","5.677226768126489","iconic-darkness-487","-0.04172006994485855"
"6","0gwqywch","Action distr","5.448046934002403","iconic-darkness-487","-0.040893927216529846"
"6","0gwqywch","Action distr","5.725475154257876","iconic-darkness-487","-0.04006779193878174"
"6","0gwqywch","Action distr","5.58877139355228","iconic-darkness-487","-0.03924164921045303"
"6","0gwqywch","Action distr","5.793827034610674","iconic-darkness-487","-0.03841550648212433"
"6","0gwqywch","Action distr","5.73351655194644","iconic-darkness-487","-0.03758937120437622"
"6","0gwqywch","Action distr","5.830013324209213","iconic-darkness-487","-0.036763228476047516"
"6","0gwqywch","Action distr","5.685268165815053","iconic-darkness-487","-0.03593708947300911"
"6","0gwqywch","Action distr","5.886303108029164","iconic-darkness-487","-0.0351109504699707"
"6","0gwqywch","Action distr","6.135586436374662","iconic-darkness-487","-0.034284807741642"
"6","0gwqywch","Action distr","6.211979714416024","iconic-darkness-487","-0.03345867246389389"
"6","0gwqywch","Action distr","6.433118150851546","iconic-darkness-487","-0.032632529735565186"
"6","0gwqywch","Action distr","6.44115954854011","iconic-darkness-487","-0.03180638700723648"
"6","0gwqywch","Action distr","6.396931861253005","iconic-darkness-487","-0.030980249866843224"
"6","0gwqywch","Action distr","6.344662776277337","iconic-darkness-487","-0.030154109001159668"
"6","0gwqywch","Action distr","6.537656320802883","iconic-darkness-487","-0.02932796999812126"
"6","0gwqywch","Action distr","6.33260067974449","iconic-darkness-487","-0.028501829132437706"
"6","0gwqywch","Action distr","6.384869764720159","iconic-darkness-487","-0.02767568826675415"
"6","0gwqywch","Action distr","6.324559282055926","iconic-darkness-487","-0.026849549263715744"
"6","0gwqywch","Action distr","6.429097452007263","iconic-darkness-487","-0.026023410260677338"
"6","0gwqywch","Action distr","6.429097452007263","iconic-darkness-487","-0.025197269394993782"
"6","0gwqywch","Action distr","6.778898251459816","iconic-darkness-487","-0.024371128529310226"
"6","0gwqywch","Action distr","6.686422178041325","iconic-darkness-487","-0.02354498952627182"
"6","0gwqywch","Action distr","6.943746904075387","iconic-darkness-487","-0.022718850523233414"
"6","0gwqywch","Action distr","6.875395023722589","iconic-darkness-487","-0.021892709657549858"
"6","0gwqywch","Action distr","6.614049598844245","iconic-darkness-487","-0.021066568791866302"
"6","0gwqywch","Action distr","6.9276641086982576","iconic-darkness-487","-0.020240429788827896"
"6","0gwqywch","Action distr","6.782918950304099","iconic-darkness-487","-0.01941429078578949"
"6","0gwqywch","Action distr","7.0764299659367005","iconic-darkness-487","-0.018588149920105934"
"6","0gwqywch","Action distr","6.867353626034025","iconic-darkness-487","-0.01776200905442238"
"6","0gwqywch","Action distr","6.706525672262736","iconic-darkness-487","-0.016935870051383972"
"6","0gwqywch","Action distr","6.975912494829645","iconic-darkness-487","-0.016109731048345566"
"6","0gwqywch","Action distr","6.983953892518209","iconic-darkness-487","-0.01528359018266201"
"6","0gwqywch","Action distr","7.096533460158112","iconic-darkness-487","-0.014457449316978455"
"6","0gwqywch","Action distr","7.040243676338161","iconic-darkness-487","-0.013631310313940048"
"6","0gwqywch","Action distr","7.080450664780982","iconic-darkness-487","-0.012805169448256493"
"6","0gwqywch","Action distr","7.301589101216504","iconic-darkness-487","-0.011979030445218086"
"6","0gwqywch","Action distr","7.048285074026724","iconic-darkness-487","-0.01115288957953453"
"6","0gwqywch","Action distr","7.132719749756651","iconic-darkness-487","-0.010326750576496124"
"6","0gwqywch","Action distr","7.398085873479277","iconic-darkness-487","-0.009500609710812569"
"6","0gwqywch","Action distr","7.32973399312648","iconic-darkness-487","-0.008674470707774162"
"6","0gwqywch","Action distr","7.164885340510909","iconic-darkness-487","-0.007848329842090607"
"6","0gwqywch","Action distr","7.365920282725019","iconic-darkness-487","-0.007022189907729626"
"6","0gwqywch","Action distr","7.297568402372222","iconic-darkness-487","-0.006196049973368645"
"6","0gwqywch","Action distr","7.124678352068087","iconic-darkness-487","-0.005369910039007664"
"6","0gwqywch","Action distr","7.0764299659367005","iconic-darkness-487","-0.004543770104646683"
"6","0gwqywch","Action distr","7.317671896593634","iconic-darkness-487","-0.0037176301702857018"
"6","0gwqywch","Action distr","7.4704584526763576","iconic-darkness-487","-0.002891490003094077"
"6","0gwqywch","Action distr","7.369940981569302","iconic-darkness-487","-0.002065350068733096"
"6","0gwqywch","Action distr","7.056326471715289","iconic-darkness-487","-0.0012392100179567933"
"6","0gwqywch","Action distr","7.414168668856407","iconic-darkness-487","-0.00041306999628432095"
"6","0gwqywch","Action distr","7.245299317396554","iconic-darkness-487","0.00041306999628432095"
"6","0gwqywch","Action distr","7.410147970012124","iconic-darkness-487","0.0012392100179567933"
"6","0gwqywch","Action distr","7.016119483272466","iconic-darkness-487","0.002065350068733096"
"6","0gwqywch","Action distr","7.382003078102149","iconic-darkness-487","0.002891490003094077"
"6","0gwqywch","Action distr","7.197050931265167","iconic-darkness-487","0.0037176301702857018"
"6","0gwqywch","Action distr","7.193030232420885","iconic-darkness-487","0.004543770104646683"
"6","0gwqywch","Action distr","7.028181579805314","iconic-darkness-487","0.005369910039007664"
"6","0gwqywch","Action distr","7.29354770352794","iconic-darkness-487","0.006196049973368645"
"6","0gwqywch","Action distr","7.289527004683658","iconic-darkness-487","0.007022189907729626"
"6","0gwqywch","Action distr","7.241278618552271","iconic-darkness-487","0.007848329842090607"
"6","0gwqywch","Action distr","6.919622711009694","iconic-darkness-487","0.008674470707774162"
"6","0gwqywch","Action distr","7.092512761313829","iconic-darkness-487","0.009500609710812569"
"6","0gwqywch","Action distr","7.056326471715289","iconic-darkness-487","0.010326750576496124"
"6","0gwqywch","Action distr","6.9598296994525155","iconic-darkness-487","0.01115288957953453"
"6","0gwqywch","Action distr","7.193030232420885","iconic-darkness-487","0.011979030445218086"
"6","0gwqywch","Action distr","6.996015989051056","iconic-darkness-487","0.012805169448256493"
"6","0gwqywch","Action distr","7.14880254513378","iconic-darkness-487","0.013631310313940048"
"6","0gwqywch","Action distr","7.2372579197079885","iconic-darkness-487","0.014457449316978455"
"6","0gwqywch","Action distr","6.811063842214074","iconic-darkness-487","0.01528359018266201"
"6","0gwqywch","Action distr","7.072409267092419","iconic-darkness-487","0.016109731048345566"
"6","0gwqywch","Action distr","6.6824014791970425","iconic-darkness-487","0.016935870051383972"
"6","0gwqywch","Action distr","6.746732660705558","iconic-darkness-487","0.01776200905442238"
"6","0gwqywch","Action distr","6.907560614476847","iconic-darkness-487","0.018588149920105934"
"6","0gwqywch","Action distr","6.6502358884427855","iconic-darkness-487","0.01941429078578949"
"6","0gwqywch","Action distr","6.8954985179440005","iconic-darkness-487","0.020240429788827896"
"6","0gwqywch","Action distr","6.8834364214111545","iconic-darkness-487","0.021066568791866302"
"6","0gwqywch","Action distr","6.6180702976885275","iconic-darkness-487","0.021892709657549858"
"6","0gwqywch","Action distr","6.7025049734184545","iconic-darkness-487","0.022718850523233414"
"6","0gwqywch","Action distr","6.561780513868577","iconic-darkness-487","0.02354498952627182"
"6","0gwqywch","Action distr","6.593946104622835","iconic-darkness-487","0.024371128529310226"
"6","0gwqywch","Action distr","6.847250131812614","iconic-darkness-487","0.025197269394993782"
"6","0gwqywch","Action distr","6.328579980900209","iconic-darkness-487","0.026023410260677338"
"6","0gwqywch","Action distr","6.477345838138651","iconic-darkness-487","0.026849549263715744"
"6","0gwqywch","Action distr","6.425076753162981","iconic-darkness-487","0.02767568826675415"
"6","0gwqywch","Action distr","6.3406420774330545","iconic-darkness-487","0.028501829132437706"
"6","0gwqywch","Action distr","6.457242343917239","iconic-darkness-487","0.02932796999812126"
"6","0gwqywch","Action distr","6.15166923175179","iconic-darkness-487","0.030154109001159668"
"6","0gwqywch","Action distr","6.413014656630135","iconic-darkness-487","0.030980249866843224"
"6","0gwqywch","Action distr","6.33260067974449","iconic-darkness-487","0.03180638700723648"
"6","0gwqywch","Action distr","6.22404181094887","iconic-darkness-487","0.032632529735565186"
"6","0gwqywch","Action distr","6.055172459489017","iconic-darkness-487","0.03345867246389389"
"6","0gwqywch","Action distr","6.071255254866147","iconic-darkness-487","0.034284807741642"
"6","0gwqywch","Action distr","5.757640745012133","iconic-darkness-487","0.0351109504699707"
"6","0gwqywch","Action distr","5.882282409184882","iconic-darkness-487","0.03593708947300911"
"6","0gwqywch","Action distr","5.978779181447655","iconic-darkness-487","0.036763228476047516"
"6","0gwqywch","Action distr","5.632999080839385","iconic-darkness-487","0.03758937120437622"
"6","0gwqywch","Action distr","5.842075420742059","iconic-darkness-487","0.03841550648212433"
"6","0gwqywch","Action distr","5.677226768126489","iconic-darkness-487","0.03924164921045303"
"6","0gwqywch","Action distr","5.6691853704379245","iconic-darkness-487","0.04006779193878174"
"6","0gwqywch","Action distr","5.359591559428194","iconic-darkness-487","0.040893927216529846"
"6","0gwqywch","Action distr","5.375674354805323","iconic-darkness-487","0.04172006994485855"
"6","0gwqywch","Action distr","5.158556617214083","iconic-darkness-487","0.04254620894789696"
"6","0gwqywch","Action distr","5.363612258272477","iconic-darkness-487","0.043372347950935364"
"6","0gwqywch","Action distr","5.291239679075397","iconic-darkness-487","0.04419849067926407"
"6","0gwqywch","Action distr","5.275156883698267","iconic-darkness-487","0.045024629682302475"
"6","0gwqywch","Action distr","4.8690663004257635","iconic-darkness-487","0.04585076868534088"
"6","0gwqywch","Action distr","5.041956350729899","iconic-darkness-487","0.046676911413669586"
"6","0gwqywch","Action distr","4.8690663004257635","iconic-darkness-487","0.047503046691417694"
"6","0gwqywch","Action distr","5.005770061131359","iconic-darkness-487","0.0483291894197464"
"6","0gwqywch","Action distr","4.9333974819342785","iconic-darkness-487","0.049155332148075104"
"6","0gwqywch","Action distr","4.816797215450094","iconic-darkness-487","0.04998146742582321"
"6","0gwqywch","Action distr","4.664010659367371","iconic-darkness-487","0.050807610154151917"
"6","0gwqywch","Action distr","4.515244802128929","iconic-darkness-487","0.05163374915719032"
"6","0gwqywch","Action distr","4.475037813686106","iconic-darkness-487","0.05245988816022873"
"6","0gwqywch","Action distr","4.5916380801702905","iconic-darkness-487","0.053286030888557434"
"6","0gwqywch","Action distr","4.4107066321775905","iconic-darkness-487","0.05411216616630554"
"6","0gwqywch","Action distr","4.306168462226253","iconic-darkness-487","0.05493830889463425"
"6","0gwqywch","Action distr","4.507203404440364","iconic-darkness-487","0.05576445162296295"
"6","0gwqywch","Action distr","4.314209859914818","iconic-darkness-487","0.05659058690071106"
"6","0gwqywch","Action distr","4.157402604987811","iconic-darkness-487","0.057416729629039764"
"6","0gwqywch","Action distr","3.956367662773701","iconic-darkness-487","0.05824286863207817"
"6","0gwqywch","Action distr","4.040802338503627","iconic-darkness-487","0.05906900763511658"
"6","0gwqywch","Action distr","3.892036481265185","iconic-darkness-487","0.05989515036344528"
"6","0gwqywch","Action distr","3.8076018055352585","iconic-darkness-487","0.06072128936648369"
"6","0gwqywch","Action distr","3.9121399754865958","iconic-darkness-487","0.061547428369522095"
"6","0gwqywch","Action distr","3.7513120217153078","iconic-darkness-487","0.0623735710978508"
"6","0gwqywch","Action distr","3.835746697445234","iconic-darkness-487","0.0631997138261795"
"6","0gwqywch","Action distr","3.71914643096105","iconic-darkness-487","0.06402584910392761"
"6","0gwqywch","Action distr","3.445738909549859","iconic-darkness-487","0.06485198438167572"
"6","0gwqywch","Action distr","3.4537803072384237","iconic-darkness-487","0.06567813456058502"
"6","0gwqywch","Action distr","3.4698631026155526","iconic-darkness-487","0.06650426983833313"
"6","0gwqywch","Action distr","3.4256354153284483","iconic-darkness-487","0.06733040511608124"
"6","0gwqywch","Action distr","3.4336768130170126","iconic-darkness-487","0.06815654784440994"
"6","0gwqywch","Action distr","3.1602692916058217","iconic-darkness-487","0.06898269057273865"
"6","0gwqywch","Action distr","3.0476897239659198","iconic-darkness-487","0.06980882585048676"
"6","0gwqywch","Action distr","3.112020905474435","iconic-darkness-487","0.07063496857881546"
"6","0gwqywch","Action distr","3.0557311216544845","iconic-darkness-487","0.07146111130714417"
"6","0gwqywch","Action distr","3.0275862297445086","iconic-darkness-487","0.07228724658489227"
"6","0gwqywch","Action distr","2.846654781751809","iconic-darkness-487","0.07311338931322098"
"6","0gwqywch","Action distr","2.8788203725060666","iconic-darkness-487","0.07393953204154968"
"6","0gwqywch","Action distr","3.0275862297445086","iconic-darkness-487","0.07476566731929779"
"6","0gwqywch","Action distr","2.798406395620422","iconic-darkness-487","0.0755918100476265"
"6","0gwqywch","Action distr","2.6054128510948757","iconic-darkness-487","0.0764179527759552"
"6","0gwqywch","Action distr","2.6375784418491337","iconic-darkness-487","0.07724408805370331"
"6","0gwqywch","Action distr","2.6054128510948757","iconic-darkness-487","0.07807022333145142"
"6","0gwqywch","Action distr","2.5772679591849004","iconic-darkness-487","0.07889637351036072"
"6","0gwqywch","Action distr","2.2958190400851453","iconic-darkness-487","0.07972250878810883"
"6","0gwqywch","Action distr","2.2395292562651945","iconic-darkness-487","0.08054864406585693"
"6","0gwqywch","Action distr","2.416440005413612","iconic-darkness-487","0.08137479424476624"
"6","0gwqywch","Action distr","2.271694847019452","iconic-darkness-487","0.08220092952251434"
"6","0gwqywch","Action distr","2.0666392059610588","iconic-darkness-487","0.08302706480026245"
"6","0gwqywch","Action distr","2.147053182846703","iconic-darkness-487","0.08385320752859116"
"6","0gwqywch","Action distr","2.0907633990267525","iconic-darkness-487","0.08467935025691986"
"6","0gwqywch","Action distr","2.1269496886252925","iconic-darkness-487","0.08550548553466797"
"6","0gwqywch","Action distr","1.9299354452554638","iconic-darkness-487","0.08633162826299667"
"6","0gwqywch","Action distr","1.7932316845498681","iconic-darkness-487","0.08715777099132538"
"6","0gwqywch","Action distr","1.8696249625912307","iconic-darkness-487","0.08798390626907349"
"6","0gwqywch","Action distr","1.7892109857055862","iconic-darkness-487","0.08881004899740219"
"6","0gwqywch","Action distr","1.7972523833941505","iconic-darkness-487","0.0896361917257309"
"6","0gwqywch","Action distr","1.7168384065085063","iconic-darkness-487","0.090462327003479"
"6","0gwqywch","Action distr","1.7811695880170217","iconic-darkness-487","0.09128846973180771"
"6","0gwqywch","Action distr","1.660548622688555","iconic-darkness-487","0.09211461246013641"
"6","0gwqywch","Action distr","1.6324037307785797","iconic-darkness-487","0.09294074773788452"
"6","0gwqywch","Action distr","1.5962174411800398","iconic-darkness-487","0.09376688301563263"
"6","0gwqywch","Action distr","1.7530246961070464","iconic-darkness-487","0.09459303319454193"
"6","0gwqywch","Action distr","1.5198241631386777","iconic-darkness-487","0.09541916847229004"
"6","0gwqywch","Action distr","1.34291341399026","iconic-darkness-487","0.09624530375003815"
"6","0gwqywch","Action distr","1.4193066920316222","iconic-darkness-487","0.09707145392894745"
"6","0gwqywch","Action distr","1.3831204024330823","iconic-darkness-487","0.09789758920669556"
"6","0gwqywch","Action distr","1.3469341128345425","iconic-darkness-487","0.09872372448444366"
"6","0gwqywch","Action distr","1.250437340571769","iconic-darkness-487","0.09954986721277237"
"6","0gwqywch","Action distr","1.3831204024330823","iconic-darkness-487","0.10037600994110107"
"6","0gwqywch","Action distr","1.1780647613746893","iconic-darkness-487","0.10120214521884918"
"6","0gwqywch","Action distr","1.1257956763990205","iconic-darkness-487","0.10202828794717789"
"6","0gwqywch","Action distr","1.1016714833333272","iconic-darkness-487","0.10285443067550659"
"6","0gwqywch","Action distr","1.2906443290145913","iconic-darkness-487","0.1036805659532547"
"6","0gwqywch","Action distr","1.1097128810218917","iconic-darkness-487","0.1045067086815834"
"6","0gwqywch","Action distr","1.206209653284665","iconic-darkness-487","0.10533285140991211"
"6","0gwqywch","Action distr","1.0091954099148361","iconic-darkness-487","0.10615898668766022"
"6","0gwqywch","Action distr","1.077547290267634","iconic-darkness-487","0.10698512941598892"
"6","0gwqywch","Action distr","0.836305359610701","iconic-darkness-487","0.10781127214431763"
"6","0gwqywch","Action distr","0.8885744445863697","iconic-darkness-487","0.10863740742206573"
"6","0gwqywch","Action distr","0.9207400353406274","iconic-darkness-487","0.10946354269981384"
"6","0gwqywch","Action distr","0.9971333133819896","iconic-darkness-487","0.11028969287872314"
"6","0gwqywch","Action distr","0.8081604677007254","iconic-darkness-487","0.11111582815647125"
"6","0gwqywch","Action distr","0.7478499850364922","iconic-darkness-487","0.11194196343421936"
"6","0gwqywch","Action distr","0.6996015989051055","iconic-darkness-487","0.11276811361312866"
"6","0gwqywch","Action distr","0.7518706838807745","iconic-darkness-487","0.11359424889087677"
"6","0gwqywch","Action distr","0.7960983711678787","iconic-darkness-487","0.11442038416862488"
"6","0gwqywch","Action distr","0.7277464908150811","iconic-darkness-487","0.11524652689695358"
"6","0gwqywch","Action distr","0.6634153093065656","iconic-darkness-487","0.11607266962528229"
"6","0gwqywch","Action distr","0.6915602012165412","iconic-darkness-487","0.1168988049030304"
"6","0gwqywch","Action distr","0.6392911162408724","iconic-darkness-487","0.1177249476313591"
"6","0gwqywch","Action distr","0.6031048266423324","iconic-darkness-487","0.1185510903596878"
"6","0gwqywch","Action distr","0.45031827055960816","iconic-darkness-487","0.11937722563743591"
"6","0gwqywch","Action distr","0.5709392358880746","iconic-darkness-487","0.12020336836576462"
"6","0gwqywch","Action distr","0.5990841277980502","iconic-darkness-487","0.12102951109409332"
"6","0gwqywch","Action distr","0.538773645133817","iconic-darkness-487","0.12185564637184143"
"6","0gwqywch","Action distr","0.5347529462895347","iconic-darkness-487","0.12268178910017014"
"6","0gwqywch","Action distr","0.47042176478101927","iconic-darkness-487","0.12350793182849884"
"6","0gwqywch","Action distr","0.4744424636253015","iconic-darkness-487","0.12433406710624695"
"6","0gwqywch","Action distr","0.43021477633819716","iconic-darkness-487","0.12516020238399506"
"6","0gwqywch","Action distr","0.4020698844282216","iconic-darkness-487","0.12598633766174316"
"6","0gwqywch","Action distr","0.39804918558393937","iconic-darkness-487","0.12681248784065247"
"6","0gwqywch","Action distr","0.38196639020681056","iconic-darkness-487","0.12763863801956177"
"6","0gwqywch","Action distr","0.39804918558393937","iconic-darkness-487","0.12846475839614868"
"6","0gwqywch","Action distr","0.3658835948296817","iconic-darkness-487","0.12929090857505798"
"6","0gwqywch","Action distr","0.39804918558393937","iconic-darkness-487","0.13011705875396729"
"6","0gwqywch","Action distr","0.32567660638685947","iconic-darkness-487","0.1309431791305542"
"6","0gwqywch","Action distr","0.31361450985401285","iconic-darkness-487","0.1317693293094635"
"6","0gwqywch","Action distr","0.34175940176398834","iconic-darkness-487","0.1325954794883728"
"6","0gwqywch","Action distr","0.21711773759123967","iconic-darkness-487","0.13342159986495972"
"6","0gwqywch","Action distr","0.24124193065693297","iconic-darkness-487","0.13424775004386902"
"6","0gwqywch","Action distr","0.30959381100973066","iconic-darkness-487","0.13507390022277832"
"6","0gwqywch","Action distr","0.23722123181265076","iconic-darkness-487","0.13590002059936523"
"6","0gwqywch","Action distr","0.2734075214111907","iconic-darkness-487","0.13672617077827454"
"6","0gwqywch","Action distr","0.19701424336982856","iconic-darkness-487","0.13755230605602264"
"6","0gwqywch","Action distr","0.2734075214111907","iconic-darkness-487","0.13837844133377075"
"6","0gwqywch","Action distr","0.23320053296836854","iconic-darkness-487","0.13920459151268005"
"6","0gwqywch","Action distr","0.24124193065693297","iconic-darkness-487","0.14003072679042816"
"6","0gwqywch","Action distr","0.20907633990267524","iconic-darkness-487","0.14085686206817627"
"6","0gwqywch","Action distr","0.19701424336982856","iconic-darkness-487","0.14168301224708557"
"6","0gwqywch","Action distr","0.1728900503041353","iconic-darkness-487","0.14250914752483368"
"6","0gwqywch","Action distr","0.16886935145985307","iconic-darkness-487","0.1433352828025818"
"6","0gwqywch","Action distr","0.19701424336982856","iconic-darkness-487","0.1441614329814911"
"6","0gwqywch","Action distr","0.10453816995133762","iconic-darkness-487","0.1449875682592392"
"6","0gwqywch","Action distr","0.14474515839415977","iconic-darkness-487","0.1458137035369873"
"6","0gwqywch","Action distr","0.13268306186131312","iconic-darkness-487","0.1466398537158966"
"6","0gwqywch","Action distr","0.16082795377128867","iconic-darkness-487","0.14746598899364471"
"6","0gwqywch","Action distr","0.14072445954987756","iconic-darkness-487","0.14829212427139282"
"6","0gwqywch","Action distr","0.14072445954987756","iconic-darkness-487","0.14911827445030212"
"6","0gwqywch","Action distr","0.1246416641727487","iconic-darkness-487","0.14994440972805023"
"6","0gwqywch","Action distr","0.13268306186131312","iconic-darkness-487","0.15077054500579834"
"6","0gwqywch","Action distr","0.13268306186131312","iconic-darkness-487","0.15159669518470764"
"6","0gwqywch","Action distr","0.0763932780413621","iconic-darkness-487","0.15242281556129456"
"6","0gwqywch","Action distr","0.08845537457420875","iconic-darkness-487","0.15324896574020386"
"6","0gwqywch","Action distr","0.08041397688564433","iconic-darkness-487","0.15407511591911316"
"6","0gwqywch","Action distr","0.12062096532846649","iconic-darkness-487","0.15490123629570007"
"6","0gwqywch","Action distr","0.11257956763990204","iconic-darkness-487","0.15572738647460938"
"6","0gwqywch","Action distr","0.08041397688564433","iconic-darkness-487","0.15655353665351868"
"6","0gwqywch","Action distr","0.11257956763990204","iconic-darkness-487","0.1573796570301056"
"6","0gwqywch","Action distr","0.08443467572992654","iconic-darkness-487","0.1582058072090149"
"6","0gwqywch","Action distr","0.10855886879561984","iconic-darkness-487","0.1590319573879242"
"6","0gwqywch","Action distr","0.08845537457420875","iconic-darkness-487","0.1598580777645111"
"6","0gwqywch","Action distr","0.1005174711070554","iconic-darkness-487","0.1606842279434204"
"6","0gwqywch","Action distr","0.08041397688564433","iconic-darkness-487","0.1615103781223297"
"6","0gwqywch","Action distr","0.07237257919707989","iconic-darkness-487","0.16233649849891663"
"6","0gwqywch","Action distr","0.08443467572992654","iconic-darkness-487","0.16316264867782593"
"6","0gwqywch","Action distr","0.07237257919707989","iconic-darkness-487","0.16398879885673523"
"6","0gwqywch","Action distr","0.09247607341849097","iconic-darkness-487","0.16481491923332214"
"6","0gwqywch","Action distr","0.1005174711070554","iconic-darkness-487","0.16564106941223145"
"6","0gwqywch","Action distr","0.09247607341849097","iconic-darkness-487","0.16646721959114075"
"6","0gwqywch","Action distr","0.08443467572992654","iconic-darkness-487","0.16729333996772766"
"6","0gwqywch","Action distr","0.05628978381995102","iconic-darkness-487","0.16811949014663696"
"6","0gwqywch","Action distr","0.06835188035279767","iconic-darkness-487","0.16894562542438507"
"6","0gwqywch","Action distr","0.07237257919707989","iconic-darkness-487","0.16977176070213318"
"6","0gwqywch","Action distr","0.07237257919707989","iconic-darkness-487","0.17059791088104248"
"6","0gwqywch","Action distr","0.06835188035279767","iconic-darkness-487","0.1714240461587906"
"6","0gwqywch","Action distr","0.04422768728710438","iconic-darkness-487","0.1722501814365387"
"6","0gwqywch","Action distr","0.08845537457420875","iconic-darkness-487","0.173076331615448"
"6","0gwqywch","Action distr","0.07237257919707989","iconic-darkness-487","0.1739024668931961"
"6","0gwqywch","Action distr","0.06835188035279767","iconic-darkness-487","0.1747286021709442"
"6","0gwqywch","Action distr","0.03216559075425773","iconic-darkness-487","0.17555475234985352"
"6","0gwqywch","Action distr","0.28949031678831955","iconic-darkness-487","0.17638088762760162"
"6","0gwqywch","Action distr","3.353262836131368","iconic-darkness-487","0.17720702290534973"
"6","0gwqywch","Action distr","0.08443467572992654","iconic-darkness-487","0.17803317308425903"
"6","0gwqywch","Action distr","0.008041397688564432","iconic-darkness-487","0.17885930836200714"
"6","0gwqywch","Action distr","0.016082795377128863","iconic-darkness-487","0.17968544363975525"
"6","0gwqywch","Action distr","0.020103494221411083","iconic-darkness-487","0.18051159381866455"
"6","0gwqywch","Action distr","0.03216559075425773","iconic-darkness-487","0.18133772909641266"
"6","0gwqywch","Action distr","0.008041397688564432","iconic-darkness-487","0.18216386437416077"
"6","0gwqywch","Action distr","0.008041397688564432","iconic-darkness-487","0.18299001455307007"
"6","0gwqywch","Action distr","0.024124193065693293","iconic-darkness-487","0.18381613492965698"
"6","0gwqywch","Action distr","0.012062096532846647","iconic-darkness-487","0.18464228510856628"
"6","0gwqywch","Action distr","0.02814489190997551","iconic-darkness-487","0.18546843528747559"
"6","0gwqywch","Action distr","0.016082795377128863","iconic-darkness-487","0.1862945556640625"
"6","0gwqywch","Action distr","0.012062096532846647","iconic-darkness-487","0.1871207058429718"
"6","0gwqywch","Action distr","0.024124193065693293","iconic-darkness-487","0.1879468560218811"
"6","0gwqywch","Action distr","0.016082795377128863","iconic-darkness-487","0.18877297639846802"
"6","0gwqywch","Action distr","0.012062096532846647","iconic-darkness-487","0.18959912657737732"
"6","0gwqywch","Action distr","0.024124193065693293","iconic-darkness-487","0.19042527675628662"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.19125139713287354"
"6","0gwqywch","Action distr","0.008041397688564432","iconic-darkness-487","0.19207754731178284"
"6","0gwqywch","Action distr","0.012062096532846647","iconic-darkness-487","0.19290369749069214"
"6","0gwqywch","Action distr","0.012062096532846647","iconic-darkness-487","0.19372981786727905"
"6","0gwqywch","Action distr","0.012062096532846647","iconic-darkness-487","0.19455596804618835"
"6","0gwqywch","Action distr","0.008041397688564432","iconic-darkness-487","0.19538211822509766"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.19620823860168457"
"6","0gwqywch","Action distr","0.012062096532846647","iconic-darkness-487","0.19703438878059387"
"6","0gwqywch","Action distr","0.012062096532846647","iconic-darkness-487","0.19786053895950317"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.1986866593360901"
"6","0gwqywch","Action distr","0.008041397688564432","iconic-darkness-487","0.1995128095149994"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.2003389447927475"
"6","0gwqywch","Action distr","0.008041397688564432","iconic-darkness-487","0.2011650800704956"
"6","0gwqywch","Action distr","0.004020698844282216","iconic-darkness-487","0.2019912302494049"
"6","0gwqywch","Action distr","0.004020698844282216","iconic-darkness-487","0.20281736552715302"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.20364350080490112"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.20446965098381042"
"6","0gwqywch","Action distr","0.004020698844282216","iconic-darkness-487","0.20529578626155853"
"6","0gwqywch","Action distr","0.004020698844282216","iconic-darkness-487","0.20612192153930664"
"6","0gwqywch","Policy distr","0.015155153349041939","iconic-darkness-487","-0.20612192153930664"
"6","0gwqywch","Policy distr","0.015913136303424835","iconic-darkness-487","-0.20529578626155853"
"6","0gwqywch","Policy distr","0.016705738380551338","iconic-darkness-487","-0.20446965098381042"
"6","0gwqywch","Policy distr","0.017534399405121803","iconic-darkness-487","-0.20364350080490112"
"6","0gwqywch","Policy distr","0.018400555476546288","iconic-darkness-487","-0.20281736552715302"
"6","0gwqywch","Policy distr","0.019305698573589325","iconic-darkness-487","-0.2019912302494049"
"6","0gwqywch","Policy distr","0.02025141380727291","iconic-darkness-487","-0.2011650800704956"
"6","0gwqywch","Policy distr","0.02123928815126419","iconic-darkness-487","-0.2003389447927475"
"6","0gwqywch","Policy distr","0.02227098122239113","iconic-darkness-487","-0.1995128095149994"
"6","0gwqywch","Policy distr","0.02334822714328766","iconic-darkness-487","-0.1986866593360901"
"6","0gwqywch","Policy distr","0.024472743272781372","iconic-darkness-487","-0.19786053895950317"
"6","0gwqywch","Policy distr","0.02564643695950508","iconic-darkness-487","-0.19703438878059387"
"6","0gwqywch","Policy distr","0.026871146634221077","iconic-darkness-487","-0.19620823860168457"
"6","0gwqywch","Policy distr","0.02814878150820732","iconic-darkness-487","-0.19538211822509766"
"6","0gwqywch","Policy distr","0.029481420293450356","iconic-darkness-487","-0.19455596804618835"
"6","0gwqywch","Policy distr","0.03087112493813038","iconic-darkness-487","-0.19372981786727905"
"6","0gwqywch","Policy distr","0.03231992945075035","iconic-darkness-487","-0.19290369749069214"
"6","0gwqywch","Policy distr","0.033830150961875916","iconic-darkness-487","-0.19207754731178284"
"6","0gwqywch","Policy distr","0.03540399298071861","iconic-darkness-487","-0.19125139713287354"
"6","0gwqywch","Policy distr","0.03704375773668289","iconic-darkness-487","-0.19042527675628662"
"6","0gwqywch","Policy distr","0.038751933723688126","iconic-darkness-487","-0.18959912657737732"
"6","0gwqywch","Policy distr","0.04053092747926712","iconic-darkness-487","-0.18877297639846802"
"6","0gwqywch","Policy distr","0.04238320142030716","iconic-darkness-487","-0.1879468560218811"
"6","0gwqywch","Policy distr","0.04431150481104851","iconic-darkness-487","-0.1871207058429718"
"6","0gwqywch","Policy distr","0.046318478882312775","iconic-darkness-487","-0.1862945556640625"
"6","0gwqywch","Policy distr","0.048406779766082764","iconic-darkness-487","-0.18546843528747559"
"6","0gwqywch","Policy distr","0.050579410046339035","iconic-darkness-487","-0.18464228510856628"
"6","0gwqywch","Policy distr","0.05283917859196663","iconic-darkness-487","-0.18381613492965698"
"6","0gwqywch","Policy distr","0.05518901348114014","iconic-darkness-487","-0.18299001455307007"
"6","0gwqywch","Policy distr","0.05763213336467743","iconic-darkness-487","-0.18216386437416077"
"6","0gwqywch","Policy distr","0.06017158180475235","iconic-darkness-487","-0.18133772909641266"
"6","0gwqywch","Policy distr","0.06281061470508575","iconic-darkness-487","-0.18051159381866455"
"6","0gwqywch","Policy distr","0.06555257737636566","iconic-darkness-487","-0.17968544363975525"
"6","0gwqywch","Policy distr","0.0684008076786995","iconic-darkness-487","-0.17885930836200714"
"6","0gwqywch","Policy distr","0.07135878503322601","iconic-darkness-487","-0.17803317308425903"
"6","0gwqywch","Policy distr","0.07443013787269592","iconic-darkness-487","-0.17720702290534973"
"6","0gwqywch","Policy distr","0.07761839777231216","iconic-darkness-487","-0.17638088762760162"
"6","0gwqywch","Policy distr","0.08092736452817917","iconic-darkness-487","-0.17555475234985352"
"6","0gwqywch","Policy distr","0.08436094969511032","iconic-darkness-487","-0.1747286021709442"
"6","0gwqywch","Policy distr","0.08792289346456528","iconic-darkness-487","-0.1739024668931961"
"6","0gwqywch","Policy distr","0.09161731600761414","iconic-darkness-487","-0.173076331615448"
"6","0gwqywch","Policy distr","0.0954483151435852","iconic-darkness-487","-0.1722501814365387"
"6","0gwqywch","Policy distr","0.09941992908716202","iconic-darkness-487","-0.1714240461587906"
"6","0gwqywch","Policy distr","0.10353650897741318","iconic-darkness-487","-0.17059791088104248"
"6","0gwqywch","Policy distr","0.10780251026153564","iconic-darkness-487","-0.16977176070213318"
"6","0gwqywch","Policy distr","0.11222218722105026","iconic-darkness-487","-0.16894562542438507"
"6","0gwqywch","Policy distr","0.11680015921592712","iconic-darkness-487","-0.16811949014663696"
"6","0gwqywch","Policy distr","0.12154117226600647","iconic-darkness-487","-0.16729333996772766"
"6","0gwqywch","Policy distr","0.12644962966442108","iconic-darkness-487","-0.16646721959114075"
"6","0gwqywch","Policy distr","0.13153070211410522","iconic-darkness-487","-0.16564106941223145"
"6","0gwqywch","Policy distr","0.13678917288780212","iconic-darkness-487","-0.16481491923332214"
"6","0gwqywch","Policy distr","0.14222979545593262","iconic-darkness-487","-0.16398879885673523"
"6","0gwqywch","Policy distr","0.14785802364349365","iconic-darkness-487","-0.16316264867782593"
"6","0gwqywch","Policy distr","0.15367883443832397","iconic-darkness-487","-0.16233649849891663"
"6","0gwqywch","Policy distr","0.1596972942352295","iconic-darkness-487","-0.1615103781223297"
"6","0gwqywch","Policy distr","0.16591913998126984","iconic-darkness-487","-0.1606842279434204"
"6","0gwqywch","Policy distr","0.17234958708286285","iconic-darkness-487","-0.1598580777645111"
"6","0gwqywch","Policy distr","0.17899398505687714","iconic-darkness-487","-0.1590319573879242"
"6","0gwqywch","Policy distr","0.18585826456546783","iconic-darkness-487","-0.1582058072090149"
"6","0gwqywch","Policy distr","0.19294807314872742","iconic-darkness-487","-0.1573796570301056"
"6","0gwqywch","Policy distr","0.20026874542236328","iconic-darkness-487","-0.15655353665351868"
"6","0gwqywch","Policy distr","0.20782668888568878","iconic-darkness-487","-0.15572738647460938"
"6","0gwqywch","Policy distr","0.21562764048576355","iconic-darkness-487","-0.15490123629570007"
"6","0gwqywch","Policy distr","0.22367726266384125","iconic-darkness-487","-0.15407511591911316"
"6","0gwqywch","Policy distr","0.23198221623897552","iconic-darkness-487","-0.15324896574020386"
"6","0gwqywch","Policy distr","0.2405482828617096","iconic-darkness-487","-0.15242281556129456"
"6","0gwqywch","Policy distr","0.24938155710697174","iconic-darkness-487","-0.15159669518470764"
"6","0gwqywch","Policy distr","0.25848889350891113","iconic-darkness-487","-0.15077054500579834"
"6","0gwqywch","Policy distr","0.2678760588169098","iconic-darkness-487","-0.14994440972805023"
"6","0gwqywch","Policy distr","0.27754977345466614","iconic-darkness-487","-0.14911827445030212"
"6","0gwqywch","Policy distr","0.28751659393310547","iconic-darkness-487","-0.14829212427139282"
"6","0gwqywch","Policy distr","0.297782838344574","iconic-darkness-487","-0.14746598899364471"
"6","0gwqywch","Policy distr","0.3083551228046417","iconic-darkness-487","-0.1466398537158966"
"6","0gwqywch","Policy distr","0.3192405104637146","iconic-darkness-487","-0.1458137035369873"
"6","0gwqywch","Policy distr","0.3304451107978821","iconic-darkness-487","-0.1449875682592392"
"6","0gwqywch","Policy distr","0.3419758677482605","iconic-darkness-487","-0.1441614329814911"
"6","0gwqywch","Policy distr","0.3538399934768677","iconic-darkness-487","-0.1433352828025818"
"6","0gwqywch","Policy distr","0.3660435974597931","iconic-darkness-487","-0.14250914752483368"
"6","0gwqywch","Policy distr","0.3785940408706665","iconic-darkness-487","-0.14168301224708557"
"6","0gwqywch","Policy distr","0.3914981484413147","iconic-darkness-487","-0.14085686206817627"
"6","0gwqywch","Policy distr","0.4047625958919525","iconic-darkness-487","-0.14003072679042816"
"6","0gwqywch","Policy distr","0.4183943569660187","iconic-darkness-487","-0.13920459151268005"
"6","0gwqywch","Policy distr","0.4324006736278534","iconic-darkness-487","-0.13837844133377075"
"6","0gwqywch","Policy distr","0.44678810238838196","iconic-darkness-487","-0.13755230605602264"
"6","0gwqywch","Policy distr","0.4615638852119446","iconic-darkness-487","-0.13672617077827454"
"6","0gwqywch","Policy distr","0.4767349660396576","iconic-darkness-487","-0.13590002059936523"
"6","0gwqywch","Policy distr","0.4923076629638672","iconic-darkness-487","-0.13507390022277832"
"6","0gwqywch","Policy distr","0.5082901120185852","iconic-darkness-487","-0.13424775004386902"
"6","0gwqywch","Policy distr","0.5246884822845459","iconic-darkness-487","-0.13342159986495972"
"6","0gwqywch","Policy distr","0.5415091514587402","iconic-darkness-487","-0.1325954794883728"
"6","0gwqywch","Policy distr","0.5587602853775024","iconic-darkness-487","-0.1317693293094635"
"6","0gwqywch","Policy distr","0.5764479041099548","iconic-darkness-487","-0.1309431791305542"
"6","0gwqywch","Policy distr","0.5945780277252197","iconic-darkness-487","-0.13011705875396729"
"6","0gwqywch","Policy distr","0.6131591200828552","iconic-darkness-487","-0.12929090857505798"
"6","0gwqywch","Policy distr","0.6321967840194702","iconic-darkness-487","-0.12846475839614868"
"6","0gwqywch","Policy distr","0.6516972780227661","iconic-darkness-487","-0.12763863801956177"
"6","0gwqywch","Policy distr","0.6716681718826294","iconic-darkness-487","-0.12681248784065247"
"6","0gwqywch","Policy distr","0.6921155452728271","iconic-darkness-487","-0.12598633766174316"
"6","0gwqywch","Policy distr","0.7130452394485474","iconic-darkness-487","-0.12516020238399506"
"6","0gwqywch","Policy distr","0.7344637513160706","iconic-darkness-487","-0.12433406710624695"
"6","0gwqywch","Policy distr","0.7563774585723877","iconic-darkness-487","-0.12350793182849884"
"6","0gwqywch","Policy distr","0.7787925004959106","iconic-darkness-487","-0.12268178910017014"
"6","0gwqywch","Policy distr","0.8017144799232483","iconic-darkness-487","-0.12185564637184143"
"6","0gwqywch","Policy distr","0.8251494765281677","iconic-darkness-487","-0.12102951109409332"
"6","0gwqywch","Policy distr","0.8491031527519226","iconic-darkness-487","-0.12020336836576462"
"6","0gwqywch","Policy distr","0.873580813407898","iconic-darkness-487","-0.11937722563743591"
"6","0gwqywch","Policy distr","0.8985877633094788","iconic-darkness-487","-0.1185510903596878"
"6","0gwqywch","Policy distr","0.924129843711853","iconic-darkness-487","-0.1177249476313591"
"6","0gwqywch","Policy distr","0.9502115845680237","iconic-darkness-487","-0.1168988049030304"
"6","0gwqywch","Policy distr","0.9768376350402832","iconic-darkness-487","-0.11607266962528229"
"6","0gwqywch","Policy distr","1.0040132999420166","iconic-darkness-487","-0.11524652689695358"
"6","0gwqywch","Policy distr","1.031742811203003","iconic-darkness-487","-0.11442038416862488"
"6","0gwqywch","Policy distr","1.0600301027297974","iconic-darkness-487","-0.11359424889087677"
"6","0gwqywch","Policy distr","1.0888793468475342","iconic-darkness-487","-0.11276811361312866"
"6","0gwqywch","Policy distr","1.1182953119277954","iconic-darkness-487","-0.11194196343421936"
"6","0gwqywch","Policy distr","1.1482802629470825","iconic-darkness-487","-0.11111582815647125"
"6","0gwqywch","Policy distr","1.1788380146026611","iconic-darkness-487","-0.11028969287872314"
"6","0gwqywch","Policy distr","1.2099723815917969","iconic-darkness-487","-0.10946354269981384"
"6","0gwqywch","Policy distr","1.241684913635254","iconic-darkness-487","-0.10863740742206573"
"6","0gwqywch","Policy distr","1.2739789485931396","iconic-darkness-487","-0.10781127214431763"
"6","0gwqywch","Policy distr","1.3068573474884033","iconic-darkness-487","-0.10698512941598892"
"6","0gwqywch","Policy distr","1.3403213024139404","iconic-darkness-487","-0.10615898668766022"
"6","0gwqywch","Policy distr","1.3743724822998047","iconic-darkness-487","-0.10533285140991211"
"6","0gwqywch","Policy distr","1.4090124368667603","iconic-darkness-487","-0.1045067086815834"
"6","0gwqywch","Policy distr","1.4442431926727295","iconic-darkness-487","-0.1036805659532547"
"6","0gwqywch","Policy distr","1.480063796043396","iconic-darkness-487","-0.10285443067550659"
"6","0gwqywch","Policy distr","1.5164761543273926","iconic-darkness-487","-0.10202828794717789"
"6","0gwqywch","Policy distr","1.5534793138504028","iconic-darkness-487","-0.10120214521884918"
"6","0gwqywch","Policy distr","1.591073989868164","iconic-darkness-487","-0.10037600994110107"
"6","0gwqywch","Policy distr","1.6292589902877808","iconic-darkness-487","-0.09954986721277237"
"6","0gwqywch","Policy distr","1.6680335998535156","iconic-darkness-487","-0.09872372448444366"
"6","0gwqywch","Policy distr","1.7073959112167358","iconic-darkness-487","-0.09789758920669556"
"6","0gwqywch","Policy distr","1.7473443746566772","iconic-darkness-487","-0.09707145392894745"
"6","0gwqywch","Policy distr","1.7878779172897339","iconic-darkness-487","-0.09624530375003815"
"6","0gwqywch","Policy distr","1.8289923667907715","iconic-darkness-487","-0.09541916847229004"
"6","0gwqywch","Policy distr","1.8706861734390259","iconic-darkness-487","-0.09459303319454193"
"6","0gwqywch","Policy distr","1.9129555225372314","iconic-darkness-487","-0.09376688301563263"
"6","0gwqywch","Policy distr","1.955796241760254","iconic-darkness-487","-0.09294074773788452"
"6","0gwqywch","Policy distr","1.999204158782959","iconic-darkness-487","-0.09211461246013641"
"6","0gwqywch","Policy distr","2.04317569732666","iconic-darkness-487","-0.09128846973180771"
"6","0gwqywch","Policy distr","2.087704658508301","iconic-darkness-487","-0.090462327003479"
"6","0gwqywch","Policy distr","2.132786273956299","iconic-darkness-487","-0.0896361917257309"
"6","0gwqywch","Policy distr","2.1784145832061768","iconic-darkness-487","-0.08881004899740219"
"6","0gwqywch","Policy distr","2.2245829105377197","iconic-darkness-487","-0.08798390626907349"
"6","0gwqywch","Policy distr","2.2712838649749756","iconic-darkness-487","-0.08715777099132538"
"6","0gwqywch","Policy distr","2.318511486053467","iconic-darkness-487","-0.08633162826299667"
"6","0gwqywch","Policy distr","2.3662571907043457","iconic-darkness-487","-0.08550548553466797"
"6","0gwqywch","Policy distr","2.4145119190216064","iconic-darkness-487","-0.08467935025691986"
"6","0gwqywch","Policy distr","2.463268518447876","iconic-darkness-487","-0.08385320752859116"
"6","0gwqywch","Policy distr","2.5125179290771484","iconic-darkness-487","-0.08302706480026245"
"6","0gwqywch","Policy distr","2.562248468399048","iconic-darkness-487","-0.08220092952251434"
"6","0gwqywch","Policy distr","2.6124517917633057","iconic-darkness-487","-0.08137479424476624"
"6","0gwqywch","Policy distr","2.6631174087524414","iconic-darkness-487","-0.08054864406585693"
"6","0gwqywch","Policy distr","2.7142326831817627","iconic-darkness-487","-0.07972250878810883"
"6","0gwqywch","Policy distr","2.76578688621521","iconic-darkness-487","-0.07889637351036072"
"6","0gwqywch","Policy distr","2.8177688121795654","iconic-darkness-487","-0.07807022333145142"
"6","0gwqywch","Policy distr","2.870164394378662","iconic-darkness-487","-0.07724408805370331"
"6","0gwqywch","Policy distr","2.9229609966278076","iconic-darkness-487","-0.0764179527759552"
"6","0gwqywch","Policy distr","2.9761462211608887","iconic-darkness-487","-0.0755918100476265"
"6","0gwqywch","Policy distr","3.029705286026001","iconic-darkness-487","-0.07476566731929779"
"6","0gwqywch","Policy distr","3.083622932434082","iconic-darkness-487","-0.07393953204154968"
"6","0gwqywch","Policy distr","3.1378860473632812","iconic-darkness-487","-0.07311338931322098"
"6","0gwqywch","Policy distr","3.1924777030944824","iconic-darkness-487","-0.07228724658489227"
"6","0gwqywch","Policy distr","3.247382164001465","iconic-darkness-487","-0.07146111130714417"
"6","0gwqywch","Policy distr","3.302584171295166","iconic-darkness-487","-0.07063496857881546"
"6","0gwqywch","Policy distr","3.3580667972564697","iconic-darkness-487","-0.06980882585048676"
"6","0gwqywch","Policy distr","3.413810968399048","iconic-darkness-487","-0.06898269057273865"
"6","0gwqywch","Policy distr","3.4698009490966797","iconic-darkness-487","-0.06815654784440994"
"6","0gwqywch","Policy distr","3.5260186195373535","iconic-darkness-487","-0.06733040511608124"
"6","0gwqywch","Policy distr","3.582444190979004","iconic-darkness-487","-0.06650426983833313"
"6","0gwqywch","Policy distr","3.63905930519104","iconic-darkness-487","-0.06567813456058502"
"6","0gwqywch","Policy distr","3.695845603942871","iconic-darkness-487","-0.06485198438167572"
"6","0gwqywch","Policy distr","3.752781867980957","iconic-darkness-487","-0.06402584910392761"
"6","0gwqywch","Policy distr","3.809847593307495","iconic-darkness-487","-0.0631997138261795"
"6","0gwqywch","Policy distr","3.8670239448547363","iconic-darkness-487","-0.0623735710978508"
"6","0gwqywch","Policy distr","3.9242889881134033","iconic-darkness-487","-0.061547428369522095"
"6","0gwqywch","Policy distr","3.9816219806671143","iconic-darkness-487","-0.06072128936648369"
"6","0gwqywch","Policy distr","4.039000511169434","iconic-darkness-487","-0.05989515036344528"
"6","0gwqywch","Policy distr","4.0964035987854","iconic-darkness-487","-0.05906900763511658"
"6","0gwqywch","Policy distr","4.153807640075684","iconic-darkness-487","-0.05824286863207817"
"6","0gwqywch","Policy distr","4.211190223693848","iconic-darkness-487","-0.057416729629039764"
"6","0gwqywch","Policy distr","4.268529415130615","iconic-darkness-487","-0.05659058690071106"
"6","0gwqywch","Policy distr","4.325801372528076","iconic-darkness-487","-0.05576445162296295"
"6","0gwqywch","Policy distr","4.382981777191162","iconic-darkness-487","-0.05493830889463425"
"6","0gwqywch","Policy distr","4.440048694610596","iconic-darkness-487","-0.05411216616630554"
"6","0gwqywch","Policy distr","4.496975898742676","iconic-darkness-487","-0.053286030888557434"
"6","0gwqywch","Policy distr","4.553741931915283","iconic-darkness-487","-0.05245988816022873"
"6","0gwqywch","Policy distr","4.6103196144104","iconic-darkness-487","-0.05163374915719032"
"6","0gwqywch","Policy distr","4.666686534881592","iconic-darkness-487","-0.050807610154151917"
"6","0gwqywch","Policy distr","4.722816467285156","iconic-darkness-487","-0.04998146742582321"
"6","0gwqywch","Policy distr","4.778684616088867","iconic-darkness-487","-0.049155332148075104"
"6","0gwqywch","Policy distr","4.83426570892334","iconic-darkness-487","-0.0483291894197464"
"6","0gwqywch","Policy distr","4.889535427093506","iconic-darkness-487","-0.047503046691417694"
"6","0gwqywch","Policy distr","4.944467067718506","iconic-darkness-487","-0.046676911413669586"
"6","0gwqywch","Policy distr","4.9990363121032715","iconic-darkness-487","-0.04585076868534088"
"6","0gwqywch","Policy distr","5.05321741104126","iconic-darkness-487","-0.045024629682302475"
"6","0gwqywch","Policy distr","5.106985092163086","iconic-darkness-487","-0.04419849067926407"
"6","0gwqywch","Policy distr","5.160313129425049","iconic-darkness-487","-0.043372347950935364"
"6","0gwqywch","Policy distr","5.213176250457764","iconic-darkness-487","-0.04254620894789696"
"6","0gwqywch","Policy distr","5.2655487060546875","iconic-darkness-487","-0.04172006994485855"
"6","0gwqywch","Policy distr","5.317404270172119","iconic-darkness-487","-0.040893927216529846"
"6","0gwqywch","Policy distr","5.368718147277832","iconic-darkness-487","-0.04006779193878174"
"6","0gwqywch","Policy distr","5.419466018676758","iconic-darkness-487","-0.03924164921045303"
"6","0gwqywch","Policy distr","5.469621181488037","iconic-darkness-487","-0.03841550648212433"
"6","0gwqywch","Policy distr","5.519157886505127","iconic-darkness-487","-0.03758937120437622"
"6","0gwqywch","Policy distr","5.568051815032959","iconic-darkness-487","-0.036763228476047516"
"6","0gwqywch","Policy distr","5.616278648376465","iconic-darkness-487","-0.03593708947300911"
"6","0gwqywch","Policy distr","5.66381311416626","iconic-darkness-487","-0.0351109504699707"
"6","0gwqywch","Policy distr","5.710629940032959","iconic-darkness-487","-0.034284807741642"
"6","0gwqywch","Policy distr","5.756704807281494","iconic-darkness-487","-0.03345867246389389"
"6","0gwqywch","Policy distr","5.8020148277282715","iconic-darkness-487","-0.032632529735565186"
"6","0gwqywch","Policy distr","5.846535682678223","iconic-darkness-487","-0.03180638700723648"
"6","0gwqywch","Policy distr","5.890242576599121","iconic-darkness-487","-0.030980249866843224"
"6","0gwqywch","Policy distr","5.933114528656006","iconic-darkness-487","-0.030154109001159668"
"6","0gwqywch","Policy distr","5.975126266479492","iconic-darkness-487","-0.02932796999812126"
"6","0gwqywch","Policy distr","6.016257286071777","iconic-darkness-487","-0.028501829132437706"
"6","0gwqywch","Policy distr","6.056483745574951","iconic-darkness-487","-0.02767568826675415"
"6","0gwqywch","Policy distr","6.095783710479736","iconic-darkness-487","-0.026849549263715744"
"6","0gwqywch","Policy distr","6.134136199951172","iconic-darkness-487","-0.026023410260677338"
"6","0gwqywch","Policy distr","6.171520709991455","iconic-darkness-487","-0.025197269394993782"
"6","0gwqywch","Policy distr","6.207916736602783","iconic-darkness-487","-0.024371128529310226"
"6","0gwqywch","Policy distr","6.243302822113037","iconic-darkness-487","-0.02354498952627182"
"6","0gwqywch","Policy distr","6.277659893035889","iconic-darkness-487","-0.022718850523233414"
"6","0gwqywch","Policy distr","6.310969829559326","iconic-darkness-487","-0.021892709657549858"
"6","0gwqywch","Policy distr","6.343212127685547","iconic-darkness-487","-0.021066568791866302"
"6","0gwqywch","Policy distr","6.374370098114014","iconic-darkness-487","-0.020240429788827896"
"6","0gwqywch","Policy distr","6.404426574707031","iconic-darkness-487","-0.01941429078578949"
"6","0gwqywch","Policy distr","6.4333624839782715","iconic-darkness-487","-0.018588149920105934"
"6","0gwqywch","Policy distr","6.461162567138672","iconic-darkness-487","-0.01776200905442238"
"6","0gwqywch","Policy distr","6.48781156539917","iconic-darkness-487","-0.016935870051383972"
"6","0gwqywch","Policy distr","6.513293743133545","iconic-darkness-487","-0.016109731048345566"
"6","0gwqywch","Policy distr","6.537594318389893","iconic-darkness-487","-0.01528359018266201"
"6","0gwqywch","Policy distr","6.560699939727783","iconic-darkness-487","-0.014457449316978455"
"6","0gwqywch","Policy distr","6.582596778869629","iconic-darkness-487","-0.013631310313940048"
"6","0gwqywch","Policy distr","6.603272438049316","iconic-darkness-487","-0.012805169448256493"
"6","0gwqywch","Policy distr","6.622714519500732","iconic-darkness-487","-0.011979030445218086"
"6","0gwqywch","Policy distr","6.64091157913208","iconic-darkness-487","-0.01115288957953453"
"6","0gwqywch","Policy distr","6.6578545570373535","iconic-darkness-487","-0.010326750576496124"
"6","0gwqywch","Policy distr","6.673532962799072","iconic-darkness-487","-0.009500609710812569"
"6","0gwqywch","Policy distr","6.687936305999756","iconic-darkness-487","-0.008674470707774162"
"6","0gwqywch","Policy distr","6.701057434082031","iconic-darkness-487","-0.007848329842090607"
"6","0gwqywch","Policy distr","6.712888240814209","iconic-darkness-487","-0.007022189907729626"
"6","0gwqywch","Policy distr","6.723422050476074","iconic-darkness-487","-0.006196049973368645"
"6","0gwqywch","Policy distr","6.7326531410217285","iconic-darkness-487","-0.005369910039007664"
"6","0gwqywch","Policy distr","6.740575790405273","iconic-darkness-487","-0.004543770104646683"
"6","0gwqywch","Policy distr","6.7471842765808105","iconic-darkness-487","-0.0037176301702857018"
"6","0gwqywch","Policy distr","6.752476215362549","iconic-darkness-487","-0.002891490003094077"
"6","0gwqywch","Policy distr","6.756448268890381","iconic-darkness-487","-0.002065350068733096"
"6","0gwqywch","Policy distr","6.759097099304199","iconic-darkness-487","-0.0012392100179567933"
"6","0gwqywch","Policy distr","6.760422229766846","iconic-darkness-487","-0.00041306999628432095"
"6","0gwqywch","Policy distr","6.760422229766846","iconic-darkness-487","0.00041306999628432095"
"6","0gwqywch","Policy distr","6.759097099304199","iconic-darkness-487","0.0012392100179567933"
"6","0gwqywch","Policy distr","6.756448268890381","iconic-darkness-487","0.002065350068733096"
"6","0gwqywch","Policy distr","6.752476215362549","iconic-darkness-487","0.002891490003094077"
"6","0gwqywch","Policy distr","6.7471842765808105","iconic-darkness-487","0.0037176301702857018"
"6","0gwqywch","Policy distr","6.740575790405273","iconic-darkness-487","0.004543770104646683"
"6","0gwqywch","Policy distr","6.7326531410217285","iconic-darkness-487","0.005369910039007664"
"6","0gwqywch","Policy distr","6.723422050476074","iconic-darkness-487","0.006196049973368645"
"6","0gwqywch","Policy distr","6.712888240814209","iconic-darkness-487","0.007022189907729626"
"6","0gwqywch","Policy distr","6.701057434082031","iconic-darkness-487","0.007848329842090607"
"6","0gwqywch","Policy distr","6.687936305999756","iconic-darkness-487","0.008674470707774162"
"6","0gwqywch","Policy distr","6.673532962799072","iconic-darkness-487","0.009500609710812569"
"6","0gwqywch","Policy distr","6.6578545570373535","iconic-darkness-487","0.010326750576496124"
"6","0gwqywch","Policy distr","6.64091157913208","iconic-darkness-487","0.01115288957953453"
"6","0gwqywch","Policy distr","6.622714519500732","iconic-darkness-487","0.011979030445218086"
"6","0gwqywch","Policy distr","6.603272438049316","iconic-darkness-487","0.012805169448256493"
"6","0gwqywch","Policy distr","6.582596778869629","iconic-darkness-487","0.013631310313940048"
"6","0gwqywch","Policy distr","6.560699939727783","iconic-darkness-487","0.014457449316978455"
"6","0gwqywch","Policy distr","6.537594318389893","iconic-darkness-487","0.01528359018266201"
"6","0gwqywch","Policy distr","6.513293743133545","iconic-darkness-487","0.016109731048345566"
"6","0gwqywch","Policy distr","6.48781156539917","iconic-darkness-487","0.016935870051383972"
"6","0gwqywch","Policy distr","6.461162567138672","iconic-darkness-487","0.01776200905442238"
"6","0gwqywch","Policy distr","6.4333624839782715","iconic-darkness-487","0.018588149920105934"
"6","0gwqywch","Policy distr","6.404426574707031","iconic-darkness-487","0.01941429078578949"
"6","0gwqywch","Policy distr","6.374370098114014","iconic-darkness-487","0.020240429788827896"
"6","0gwqywch","Policy distr","6.343212127685547","iconic-darkness-487","0.021066568791866302"
"6","0gwqywch","Policy distr","6.310969829559326","iconic-darkness-487","0.021892709657549858"
"6","0gwqywch","Policy distr","6.277659893035889","iconic-darkness-487","0.022718850523233414"
"6","0gwqywch","Policy distr","6.243302822113037","iconic-darkness-487","0.02354498952627182"
"6","0gwqywch","Policy distr","6.207916736602783","iconic-darkness-487","0.024371128529310226"
"6","0gwqywch","Policy distr","6.171520709991455","iconic-darkness-487","0.025197269394993782"
"6","0gwqywch","Policy distr","6.134136199951172","iconic-darkness-487","0.026023410260677338"
"6","0gwqywch","Policy distr","6.095783710479736","iconic-darkness-487","0.026849549263715744"
"6","0gwqywch","Policy distr","6.056483745574951","iconic-darkness-487","0.02767568826675415"
"6","0gwqywch","Policy distr","6.016257286071777","iconic-darkness-487","0.028501829132437706"
"6","0gwqywch","Policy distr","5.975126266479492","iconic-darkness-487","0.02932796999812126"
"6","0gwqywch","Policy distr","5.933114528656006","iconic-darkness-487","0.030154109001159668"
"6","0gwqywch","Policy distr","5.890242576599121","iconic-darkness-487","0.030980249866843224"
"6","0gwqywch","Policy distr","5.846535682678223","iconic-darkness-487","0.03180638700723648"
"6","0gwqywch","Policy distr","5.8020148277282715","iconic-darkness-487","0.032632529735565186"
"6","0gwqywch","Policy distr","5.756704807281494","iconic-darkness-487","0.03345867246389389"
"6","0gwqywch","Policy distr","5.710629940032959","iconic-darkness-487","0.034284807741642"
"6","0gwqywch","Policy distr","5.66381311416626","iconic-darkness-487","0.0351109504699707"
"6","0gwqywch","Policy distr","5.616278648376465","iconic-darkness-487","0.03593708947300911"
"6","0gwqywch","Policy distr","5.568051815032959","iconic-darkness-487","0.036763228476047516"
"6","0gwqywch","Policy distr","5.519157886505127","iconic-darkness-487","0.03758937120437622"
"6","0gwqywch","Policy distr","5.469621181488037","iconic-darkness-487","0.03841550648212433"
"6","0gwqywch","Policy distr","5.419466018676758","iconic-darkness-487","0.03924164921045303"
"6","0gwqywch","Policy distr","5.368718147277832","iconic-darkness-487","0.04006779193878174"
"6","0gwqywch","Policy distr","5.317404270172119","iconic-darkness-487","0.040893927216529846"
"6","0gwqywch","Policy distr","5.2655487060546875","iconic-darkness-487","0.04172006994485855"
"6","0gwqywch","Policy distr","5.213176250457764","iconic-darkness-487","0.04254620894789696"
"6","0gwqywch","Policy distr","5.160313129425049","iconic-darkness-487","0.043372347950935364"
"6","0gwqywch","Policy distr","5.106985092163086","iconic-darkness-487","0.04419849067926407"
"6","0gwqywch","Policy distr","5.05321741104126","iconic-darkness-487","0.045024629682302475"
"6","0gwqywch","Policy distr","4.9990363121032715","iconic-darkness-487","0.04585076868534088"
"6","0gwqywch","Policy distr","4.944467067718506","iconic-darkness-487","0.046676911413669586"
"6","0gwqywch","Policy distr","4.889535427093506","iconic-darkness-487","0.047503046691417694"
"6","0gwqywch","Policy distr","4.83426570892334","iconic-darkness-487","0.0483291894197464"
"6","0gwqywch","Policy distr","4.778684616088867","iconic-darkness-487","0.049155332148075104"
"6","0gwqywch","Policy distr","4.722816467285156","iconic-darkness-487","0.04998146742582321"
"6","0gwqywch","Policy distr","4.666686534881592","iconic-darkness-487","0.050807610154151917"
"6","0gwqywch","Policy distr","4.6103196144104","iconic-darkness-487","0.05163374915719032"
"6","0gwqywch","Policy distr","4.553741931915283","iconic-darkness-487","0.05245988816022873"
"6","0gwqywch","Policy distr","4.496975898742676","iconic-darkness-487","0.053286030888557434"
"6","0gwqywch","Policy distr","4.440048694610596","iconic-darkness-487","0.05411216616630554"
"6","0gwqywch","Policy distr","4.382981777191162","iconic-darkness-487","0.05493830889463425"
"6","0gwqywch","Policy distr","4.325801372528076","iconic-darkness-487","0.05576445162296295"
"6","0gwqywch","Policy distr","4.268529415130615","iconic-darkness-487","0.05659058690071106"
"6","0gwqywch","Policy distr","4.211190223693848","iconic-darkness-487","0.057416729629039764"
"6","0gwqywch","Policy distr","4.153807640075684","iconic-darkness-487","0.05824286863207817"
"6","0gwqywch","Policy distr","4.0964035987854","iconic-darkness-487","0.05906900763511658"
"6","0gwqywch","Policy distr","4.039000511169434","iconic-darkness-487","0.05989515036344528"
"6","0gwqywch","Policy distr","3.9816219806671143","iconic-darkness-487","0.06072128936648369"
"6","0gwqywch","Policy distr","3.9242889881134033","iconic-darkness-487","0.061547428369522095"
"6","0gwqywch","Policy distr","3.8670239448547363","iconic-darkness-487","0.0623735710978508"
"6","0gwqywch","Policy distr","3.809847593307495","iconic-darkness-487","0.0631997138261795"
"6","0gwqywch","Policy distr","3.752781867980957","iconic-darkness-487","0.06402584910392761"
"6","0gwqywch","Policy distr","3.695845603942871","iconic-darkness-487","0.06485198438167572"
"6","0gwqywch","Policy distr","3.63905930519104","iconic-darkness-487","0.06567813456058502"
"6","0gwqywch","Policy distr","3.582444190979004","iconic-darkness-487","0.06650426983833313"
"6","0gwqywch","Policy distr","3.5260186195373535","iconic-darkness-487","0.06733040511608124"
"6","0gwqywch","Policy distr","3.4698009490966797","iconic-darkness-487","0.06815654784440994"
"6","0gwqywch","Policy distr","3.413810968399048","iconic-darkness-487","0.06898269057273865"
"6","0gwqywch","Policy distr","3.3580667972564697","iconic-darkness-487","0.06980882585048676"
"6","0gwqywch","Policy distr","3.302584171295166","iconic-darkness-487","0.07063496857881546"
"6","0gwqywch","Policy distr","3.247382164001465","iconic-darkness-487","0.07146111130714417"
"6","0gwqywch","Policy distr","3.1924777030944824","iconic-darkness-487","0.07228724658489227"
"6","0gwqywch","Policy distr","3.1378860473632812","iconic-darkness-487","0.07311338931322098"
"6","0gwqywch","Policy distr","3.083622932434082","iconic-darkness-487","0.07393953204154968"
"6","0gwqywch","Policy distr","3.029705286026001","iconic-darkness-487","0.07476566731929779"
"6","0gwqywch","Policy distr","2.9761462211608887","iconic-darkness-487","0.0755918100476265"
"6","0gwqywch","Policy distr","2.9229609966278076","iconic-darkness-487","0.0764179527759552"
"6","0gwqywch","Policy distr","2.870164394378662","iconic-darkness-487","0.07724408805370331"
"6","0gwqywch","Policy distr","2.8177688121795654","iconic-darkness-487","0.07807022333145142"
"6","0gwqywch","Policy distr","2.76578688621521","iconic-darkness-487","0.07889637351036072"
"6","0gwqywch","Policy distr","2.7142326831817627","iconic-darkness-487","0.07972250878810883"
"6","0gwqywch","Policy distr","2.6631174087524414","iconic-darkness-487","0.08054864406585693"
"6","0gwqywch","Policy distr","2.6124517917633057","iconic-darkness-487","0.08137479424476624"
"6","0gwqywch","Policy distr","2.562248468399048","iconic-darkness-487","0.08220092952251434"
"6","0gwqywch","Policy distr","2.5125179290771484","iconic-darkness-487","0.08302706480026245"
"6","0gwqywch","Policy distr","2.463268518447876","iconic-darkness-487","0.08385320752859116"
"6","0gwqywch","Policy distr","2.4145119190216064","iconic-darkness-487","0.08467935025691986"
"6","0gwqywch","Policy distr","2.3662571907043457","iconic-darkness-487","0.08550548553466797"
"6","0gwqywch","Policy distr","2.318511486053467","iconic-darkness-487","0.08633162826299667"
"6","0gwqywch","Policy distr","2.2712838649749756","iconic-darkness-487","0.08715777099132538"
"6","0gwqywch","Policy distr","2.2245829105377197","iconic-darkness-487","0.08798390626907349"
"6","0gwqywch","Policy distr","2.1784145832061768","iconic-darkness-487","0.08881004899740219"
"6","0gwqywch","Policy distr","2.132786273956299","iconic-darkness-487","0.0896361917257309"
"6","0gwqywch","Policy distr","2.087704658508301","iconic-darkness-487","0.090462327003479"
"6","0gwqywch","Policy distr","2.04317569732666","iconic-darkness-487","0.09128846973180771"
"6","0gwqywch","Policy distr","1.999204158782959","iconic-darkness-487","0.09211461246013641"
"6","0gwqywch","Policy distr","1.955796241760254","iconic-darkness-487","0.09294074773788452"
"6","0gwqywch","Policy distr","1.9129555225372314","iconic-darkness-487","0.09376688301563263"
"6","0gwqywch","Policy distr","1.8706861734390259","iconic-darkness-487","0.09459303319454193"
"6","0gwqywch","Policy distr","1.8289923667907715","iconic-darkness-487","0.09541916847229004"
"6","0gwqywch","Policy distr","1.7878779172897339","iconic-darkness-487","0.09624530375003815"
"6","0gwqywch","Policy distr","1.7473443746566772","iconic-darkness-487","0.09707145392894745"
"6","0gwqywch","Policy distr","1.7073959112167358","iconic-darkness-487","0.09789758920669556"
"6","0gwqywch","Policy distr","1.6680335998535156","iconic-darkness-487","0.09872372448444366"
"6","0gwqywch","Policy distr","1.6292589902877808","iconic-darkness-487","0.09954986721277237"
"6","0gwqywch","Policy distr","1.591073989868164","iconic-darkness-487","0.10037600994110107"
"6","0gwqywch","Policy distr","1.5534793138504028","iconic-darkness-487","0.10120214521884918"
"6","0gwqywch","Policy distr","1.5164761543273926","iconic-darkness-487","0.10202828794717789"
"6","0gwqywch","Policy distr","1.480063796043396","iconic-darkness-487","0.10285443067550659"
"6","0gwqywch","Policy distr","1.4442431926727295","iconic-darkness-487","0.1036805659532547"
"6","0gwqywch","Policy distr","1.4090124368667603","iconic-darkness-487","0.1045067086815834"
"6","0gwqywch","Policy distr","1.3743724822998047","iconic-darkness-487","0.10533285140991211"
"6","0gwqywch","Policy distr","1.3403213024139404","iconic-darkness-487","0.10615898668766022"
"6","0gwqywch","Policy distr","1.3068573474884033","iconic-darkness-487","0.10698512941598892"
"6","0gwqywch","Policy distr","1.2739789485931396","iconic-darkness-487","0.10781127214431763"
"6","0gwqywch","Policy distr","1.241684913635254","iconic-darkness-487","0.10863740742206573"
"6","0gwqywch","Policy distr","1.2099723815917969","iconic-darkness-487","0.10946354269981384"
"6","0gwqywch","Policy distr","1.1788380146026611","iconic-darkness-487","0.11028969287872314"
"6","0gwqywch","Policy distr","1.1482802629470825","iconic-darkness-487","0.11111582815647125"
"6","0gwqywch","Policy distr","1.1182953119277954","iconic-darkness-487","0.11194196343421936"
"6","0gwqywch","Policy distr","1.0888793468475342","iconic-darkness-487","0.11276811361312866"
"6","0gwqywch","Policy distr","1.0600301027297974","iconic-darkness-487","0.11359424889087677"
"6","0gwqywch","Policy distr","1.031742811203003","iconic-darkness-487","0.11442038416862488"
"6","0gwqywch","Policy distr","1.0040132999420166","iconic-darkness-487","0.11524652689695358"
"6","0gwqywch","Policy distr","0.9768376350402832","iconic-darkness-487","0.11607266962528229"
"6","0gwqywch","Policy distr","0.9502115845680237","iconic-darkness-487","0.1168988049030304"
"6","0gwqywch","Policy distr","0.924129843711853","iconic-darkness-487","0.1177249476313591"
"6","0gwqywch","Policy distr","0.8985877633094788","iconic-darkness-487","0.1185510903596878"
"6","0gwqywch","Policy distr","0.873580813407898","iconic-darkness-487","0.11937722563743591"
"6","0gwqywch","Policy distr","0.8491031527519226","iconic-darkness-487","0.12020336836576462"
"6","0gwqywch","Policy distr","0.8251494765281677","iconic-darkness-487","0.12102951109409332"
"6","0gwqywch","Policy distr","0.8017144799232483","iconic-darkness-487","0.12185564637184143"
"6","0gwqywch","Policy distr","0.7787925004959106","iconic-darkness-487","0.12268178910017014"
"6","0gwqywch","Policy distr","0.7563774585723877","iconic-darkness-487","0.12350793182849884"
"6","0gwqywch","Policy distr","0.7344637513160706","iconic-darkness-487","0.12433406710624695"
"6","0gwqywch","Policy distr","0.7130452394485474","iconic-darkness-487","0.12516020238399506"
"6","0gwqywch","Policy distr","0.6921155452728271","iconic-darkness-487","0.12598633766174316"
"6","0gwqywch","Policy distr","0.6716681718826294","iconic-darkness-487","0.12681248784065247"
"6","0gwqywch","Policy distr","0.6516972780227661","iconic-darkness-487","0.12763863801956177"
"6","0gwqywch","Policy distr","0.6321967840194702","iconic-darkness-487","0.12846475839614868"
"6","0gwqywch","Policy distr","0.6131591200828552","iconic-darkness-487","0.12929090857505798"
"6","0gwqywch","Policy distr","0.5945780277252197","iconic-darkness-487","0.13011705875396729"
"6","0gwqywch","Policy distr","0.5764479041099548","iconic-darkness-487","0.1309431791305542"
"6","0gwqywch","Policy distr","0.5587602853775024","iconic-darkness-487","0.1317693293094635"
"6","0gwqywch","Policy distr","0.5415091514587402","iconic-darkness-487","0.1325954794883728"
"6","0gwqywch","Policy distr","0.5246884822845459","iconic-darkness-487","0.13342159986495972"
"6","0gwqywch","Policy distr","0.5082901120185852","iconic-darkness-487","0.13424775004386902"
"6","0gwqywch","Policy distr","0.4923076629638672","iconic-darkness-487","0.13507390022277832"
"6","0gwqywch","Policy distr","0.4767349660396576","iconic-darkness-487","0.13590002059936523"
"6","0gwqywch","Policy distr","0.4615638852119446","iconic-darkness-487","0.13672617077827454"
"6","0gwqywch","Policy distr","0.44678810238838196","iconic-darkness-487","0.13755230605602264"
"6","0gwqywch","Policy distr","0.4324006736278534","iconic-darkness-487","0.13837844133377075"
"6","0gwqywch","Policy distr","0.4183943569660187","iconic-darkness-487","0.13920459151268005"
"6","0gwqywch","Policy distr","0.4047625958919525","iconic-darkness-487","0.14003072679042816"
"6","0gwqywch","Policy distr","0.3914981484413147","iconic-darkness-487","0.14085686206817627"
"6","0gwqywch","Policy distr","0.3785940408706665","iconic-darkness-487","0.14168301224708557"
"6","0gwqywch","Policy distr","0.3660435974597931","iconic-darkness-487","0.14250914752483368"
"6","0gwqywch","Policy distr","0.3538399934768677","iconic-darkness-487","0.1433352828025818"
"6","0gwqywch","Policy distr","0.3419758677482605","iconic-darkness-487","0.1441614329814911"
"6","0gwqywch","Policy distr","0.3304451107978821","iconic-darkness-487","0.1449875682592392"
"6","0gwqywch","Policy distr","0.3192405104637146","iconic-darkness-487","0.1458137035369873"
"6","0gwqywch","Policy distr","0.3083551228046417","iconic-darkness-487","0.1466398537158966"
"6","0gwqywch","Policy distr","0.297782838344574","iconic-darkness-487","0.14746598899364471"
"6","0gwqywch","Policy distr","0.28751659393310547","iconic-darkness-487","0.14829212427139282"
"6","0gwqywch","Policy distr","0.27754977345466614","iconic-darkness-487","0.14911827445030212"
"6","0gwqywch","Policy distr","0.2678760588169098","iconic-darkness-487","0.14994440972805023"
"6","0gwqywch","Policy distr","0.25848889350891113","iconic-darkness-487","0.15077054500579834"
"6","0gwqywch","Policy distr","0.24938155710697174","iconic-darkness-487","0.15159669518470764"
"6","0gwqywch","Policy distr","0.2405482828617096","iconic-darkness-487","0.15242281556129456"
"6","0gwqywch","Policy distr","0.23198221623897552","iconic-darkness-487","0.15324896574020386"
"6","0gwqywch","Policy distr","0.22367726266384125","iconic-darkness-487","0.15407511591911316"
"6","0gwqywch","Policy distr","0.21562764048576355","iconic-darkness-487","0.15490123629570007"
"6","0gwqywch","Policy distr","0.20782668888568878","iconic-darkness-487","0.15572738647460938"
"6","0gwqywch","Policy distr","0.20026874542236328","iconic-darkness-487","0.15655353665351868"
"6","0gwqywch","Policy distr","0.19294807314872742","iconic-darkness-487","0.1573796570301056"
"6","0gwqywch","Policy distr","0.18585826456546783","iconic-darkness-487","0.1582058072090149"
"6","0gwqywch","Policy distr","0.17899398505687714","iconic-darkness-487","0.1590319573879242"
"6","0gwqywch","Policy distr","0.17234958708286285","iconic-darkness-487","0.1598580777645111"
"6","0gwqywch","Policy distr","0.16591913998126984","iconic-darkness-487","0.1606842279434204"
"6","0gwqywch","Policy distr","0.1596972942352295","iconic-darkness-487","0.1615103781223297"
"6","0gwqywch","Policy distr","0.15367883443832397","iconic-darkness-487","0.16233649849891663"
"6","0gwqywch","Policy distr","0.14785802364349365","iconic-darkness-487","0.16316264867782593"
"6","0gwqywch","Policy distr","0.14222979545593262","iconic-darkness-487","0.16398879885673523"
"6","0gwqywch","Policy distr","0.13678917288780212","iconic-darkness-487","0.16481491923332214"
"6","0gwqywch","Policy distr","0.13153070211410522","iconic-darkness-487","0.16564106941223145"
"6","0gwqywch","Policy distr","0.12644962966442108","iconic-darkness-487","0.16646721959114075"
"6","0gwqywch","Policy distr","0.12154117226600647","iconic-darkness-487","0.16729333996772766"
"6","0gwqywch","Policy distr","0.11680015921592712","iconic-darkness-487","0.16811949014663696"
"6","0gwqywch","Policy distr","0.11222218722105026","iconic-darkness-487","0.16894562542438507"
"6","0gwqywch","Policy distr","0.10780251026153564","iconic-darkness-487","0.16977176070213318"
"6","0gwqywch","Policy distr","0.10353650897741318","iconic-darkness-487","0.17059791088104248"
"6","0gwqywch","Policy distr","0.09941992908716202","iconic-darkness-487","0.1714240461587906"
"6","0gwqywch","Policy distr","0.0954483151435852","iconic-darkness-487","0.1722501814365387"
"6","0gwqywch","Policy distr","0.09161731600761414","iconic-darkness-487","0.173076331615448"
"6","0gwqywch","Policy distr","0.08792289346456528","iconic-darkness-487","0.1739024668931961"
"6","0gwqywch","Policy distr","0.08436094969511032","iconic-darkness-487","0.1747286021709442"
"6","0gwqywch","Policy distr","0.08092736452817917","iconic-darkness-487","0.17555475234985352"
"6","0gwqywch","Policy distr","0.07761839777231216","iconic-darkness-487","0.17638088762760162"
"6","0gwqywch","Policy distr","0.07443013787269592","iconic-darkness-487","0.17720702290534973"
"6","0gwqywch","Policy distr","0.07135878503322601","iconic-darkness-487","0.17803317308425903"
"6","0gwqywch","Policy distr","0.0684008076786995","iconic-darkness-487","0.17885930836200714"
"6","0gwqywch","Policy distr","0.06555257737636566","iconic-darkness-487","0.17968544363975525"
"6","0gwqywch","Policy distr","0.06281061470508575","iconic-darkness-487","0.18051159381866455"
"6","0gwqywch","Policy distr","0.06017158180475235","iconic-darkness-487","0.18133772909641266"
"6","0gwqywch","Policy distr","0.05763213336467743","iconic-darkness-487","0.18216386437416077"
"6","0gwqywch","Policy distr","0.05518901348114014","iconic-darkness-487","0.18299001455307007"
"6","0gwqywch","Policy distr","0.05283917859196663","iconic-darkness-487","0.18381613492965698"
"6","0gwqywch","Policy distr","0.050579410046339035","iconic-darkness-487","0.18464228510856628"
"6","0gwqywch","Policy distr","0.048406779766082764","iconic-darkness-487","0.18546843528747559"
"6","0gwqywch","Policy distr","0.046318478882312775","iconic-darkness-487","0.1862945556640625"
"6","0gwqywch","Policy distr","0.04431150481104851","iconic-darkness-487","0.1871207058429718"
"6","0gwqywch","Policy distr","0.04238320142030716","iconic-darkness-487","0.1879468560218811"
"6","0gwqywch","Policy distr","0.04053092747926712","iconic-darkness-487","0.18877297639846802"
"6","0gwqywch","Policy distr","0.038751933723688126","iconic-darkness-487","0.18959912657737732"
"6","0gwqywch","Policy distr","0.03704375773668289","iconic-darkness-487","0.19042527675628662"
"6","0gwqywch","Policy distr","0.03540399298071861","iconic-darkness-487","0.19125139713287354"
"6","0gwqywch","Policy distr","0.033830150961875916","iconic-darkness-487","0.19207754731178284"
"6","0gwqywch","Policy distr","0.03231992945075035","iconic-darkness-487","0.19290369749069214"
"6","0gwqywch","Policy distr","0.03087112493813038","iconic-darkness-487","0.19372981786727905"
"6","0gwqywch","Policy distr","0.029481420293450356","iconic-darkness-487","0.19455596804618835"
"6","0gwqywch","Policy distr","0.02814878150820732","iconic-darkness-487","0.19538211822509766"
"6","0gwqywch","Policy distr","0.026871146634221077","iconic-darkness-487","0.19620823860168457"
"6","0gwqywch","Policy distr","0.02564643695950508","iconic-darkness-487","0.19703438878059387"
"6","0gwqywch","Policy distr","0.024472743272781372","iconic-darkness-487","0.19786053895950317"
"6","0gwqywch","Policy distr","0.02334822714328766","iconic-darkness-487","0.1986866593360901"
"6","0gwqywch","Policy distr","0.02227098122239113","iconic-darkness-487","0.1995128095149994"
"6","0gwqywch","Policy distr","0.02123928815126419","iconic-darkness-487","0.2003389447927475"
"6","0gwqywch","Policy distr","0.02025141380727291","iconic-darkness-487","0.2011650800704956"
"6","0gwqywch","Policy distr","0.019305698573589325","iconic-darkness-487","0.2019912302494049"
"6","0gwqywch","Policy distr","0.018400555476546288","iconic-darkness-487","0.20281736552715302"
"6","0gwqywch","Policy distr","0.017534399405121803","iconic-darkness-487","0.20364350080490112"
"6","0gwqywch","Policy distr","0.016705738380551338","iconic-darkness-487","0.20446965098381042"
"6","0gwqywch","Policy distr","0.015913136303424835","iconic-darkness-487","0.20529578626155853"
"6","0gwqywch","Policy distr","0.015155153349041939","iconic-darkness-487","0.20612192153930664"

==> plot_scripts/data/action_distributions/walker_h50/walker_960k.csv <==
"step","lineKey","lineVal"
"-0.1362619400024414","Action distr","0.006082004982834038"
"-0.1357157826423645","Action distr","0"
"-0.13516965508460999","Action distr","0.012164009965668077"
"-0.13462349772453308","Action distr","0"
"-0.13407737016677856","Action distr","0.006082004982834038"
"-0.13353122770786285","Action distr","0.006082004982834038"
"-0.13298508524894714","Action distr","0.018246014948502115"
"-0.13243895769119263","Action distr","0"
"-0.13189280033111572","Action distr","0.006082004982834038"
"-0.1313466727733612","Action distr","0"
"-0.1308005154132843","Action distr","0.006082004982834038"
"-0.13025438785552979","Action distr","0.012164009965668077"
"-0.12970826029777527","Action distr","0.012164009965668077"
"-0.12916210293769836","Action distr","0.012164009965668077"
"-0.12861597537994385","Action distr","0.018246014948502115"
"-0.12806981801986694","Action distr","0.024328019931336153"
"-0.12752369046211243","Action distr","0.006082004982834038"
"-0.12697754800319672","Action distr","0"
"-0.126431405544281","Action distr","0.018246014948502115"
"-0.1258852779865265","Action distr","0.018246014948502115"
"-0.12533912062644958","Action distr","0.030410024914170195"
"-0.12479299306869507","Action distr","0.012164009965668077"
"-0.12424685060977936","Action distr","0.04865603986267231"
"-0.12370070815086365","Action distr","0.03649202989700423"
"-0.12315456569194794","Action distr","0.006082004982834038"
"-0.12260843068361282","Action distr","0.03649202989700423"
"-0.12206228822469711","Action distr","0.03649202989700423"
"-0.121516153216362","Action distr","0.030410024914170195"
"-0.12097001075744629","Action distr","0.024328019931336153"
"-0.12042386829853058","Action distr","0.024328019931336153"
"-0.11987772583961487","Action distr","0.04257403487983827"
"-0.11933159083127975","Action distr","0.054738044845506345"
"-0.11878544837236404","Action distr","0.06690205481117442"
"-0.11823931336402893","Action distr","0.1277221046395148"
"-0.11769317090511322","Action distr","4.616241781971035"
"-0.11714702844619751","Action distr","19.63879408957111"
"-0.1166008859872818","Action distr","1.0217768371161184"
"-0.11605474352836609","Action distr","0.4622323786953869"
"-0.11550860852003098","Action distr","0.4318223537812167"
"-0.11496246606111526","Action distr","0.4318223537812167"
"-0.11441633105278015","Action distr","0.3770843089357104"
"-0.11387018859386444","Action distr","0.4135763388327146"
"-0.11332404613494873","Action distr","0.40141232886704653"
"-0.11277790367603302","Action distr","0.3831663139185444"
"-0.1122317686676979","Action distr","0.43790435876405076"
"-0.1116856262087822","Action distr","0.4561503737125529"
"-0.11113949120044708","Action distr","0.31626425910737"
"-0.11059334874153137","Action distr","0.37100230395287637"
"-0.11004720628261566","Action distr","0.31626425910737"
"-0.10950106382369995","Action distr","0.4257403487983827"
"-0.10895492881536484","Action distr","0.43790435876405076"
"-0.10840878635644913","Action distr","0.3770843089357104"
"-0.10786265134811401","Action distr","0.3831663139185444"
"-0.1073165088891983","Action distr","0.37100230395287637"
"-0.10677036643028259","Action distr","0.31626425910737"
"-0.10622422397136688","Action distr","0.40141232886704653"
"-0.10567808896303177","Action distr","0.4074943338498806"
"-0.10513194650411606","Action distr","0.33451027405587214"
"-0.10458581149578094","Action distr","0.4196583438155487"
"-0.10403966903686523","Action distr","0.34059227903870615"
"-0.10349352657794952","Action distr","0.3770843089357104"
"-0.10294738411903381","Action distr","0.4318223537812167"
"-0.1024012491106987","Action distr","0.3770843089357104"
"-0.10185510665178299","Action distr","0.4074943338498806"
"-0.10130897164344788","Action distr","0.45006836872971884"
"-0.10076282918453217","Action distr","0.39533032388421246"
"-0.10021668672561646","Action distr","0.3588382939872083"
"-0.09967054426670074","Action distr","0.4074943338498806"
"-0.09912440925836563","Action distr","0.34059227903870615"
"-0.09857826679944992","Action distr","0.44398636374688477"
"-0.09803213179111481","Action distr","0.40141232886704653"
"-0.0974859893321991","Action distr","0.44398636374688477"
"-0.09693984687328339","Action distr","0.4196583438155487"
"-0.09639370441436768","Action distr","0.4074943338498806"
"-0.09584756940603256","Action distr","0.44398636374688477"
"-0.09530142694711685","Action distr","0.4622323786953869"
"-0.09475529193878174","Action distr","0.4561503737125529"
"-0.09420914947986603","Action distr","0.47439638866105505"
"-0.09366300702095032","Action distr","0.3831663139185444"
"-0.0931168645620346","Action distr","0.3831663139185444"
"-0.0925707295536995","Action distr","0.48047839364388906"
"-0.09202458709478378","Action distr","0.4196583438155487"
"-0.09147845208644867","Action distr","0.34667428402154016"
"-0.09093230962753296","Action distr","0.4196583438155487"
"-0.09038616716861725","Action distr","0.4074943338498806"
"-0.08984002470970154","Action distr","0.4318223537812167"
"-0.08929388970136642","Action distr","0.45006836872971884"
"-0.08874774724245071","Action distr","0.4561503737125529"
"-0.0882016122341156","Action distr","0.5048064135752252"
"-0.08765546977519989","Action distr","0.37100230395287637"
"-0.08710932731628418","Action distr","0.4987244085923911"
"-0.08656318485736847","Action distr","0.5473804484550635"
"-0.08601704984903336","Action distr","0.5656264634035656"
"-0.08547090739011765","Action distr","0.5595444584207315"
"-0.08492477238178253","Action distr","0.5777904733692337"
"-0.08437862992286682","Action distr","0.5777904733692337"
"-0.08383248746395111","Action distr","0.6690205481117443"
"-0.0832863450050354","Action distr","0.5838724783520677"
"-0.08274020999670029","Action distr","0.468314383678221"
"-0.08219406753778458","Action distr","0.6264465132319059"
"-0.08164793252944946","Action distr","0.5048064135752252"
"-0.08110179007053375","Action distr","0.5534624534378975"
"-0.08055564761161804","Action distr","0.6507745331632422"
"-0.08000950515270233","Action distr","0.5048064135752252"
"-0.07946337014436722","Action distr","0.6872665630602462"
"-0.07891722768545151","Action distr","0.7784966378027569"
"-0.0783710926771164","Action distr","0.6446925281804081"
"-0.07782495021820068","Action distr","0.6933485680430803"
"-0.07727880775928497","Action distr","0.6446925281804081"
"-0.07673266530036926","Action distr","0.6507745331632422"
"-0.07618653029203415","Action distr","0.6994305730259144"
"-0.07564038783311844","Action distr","0.7115945829915825"
"-0.07509425282478333","Action distr","0.7176765879744166"
"-0.07454811036586761","Action distr","0.7724146328199228"
"-0.0740019679069519","Action distr","0.7298405979400846"
"-0.0734558254480362","Action distr","0.8393166876310973"
"-0.07290969043970108","Action distr","0.9001367374594377"
"-0.07236354798078537","Action distr","0.9609567872877781"
"-0.07181741297245026","Action distr","0.9792028022362803"
"-0.07127127051353455","Action distr","0.9183827524079399"
"-0.07072512805461884","Action distr","1.0096128271504503"
"-0.07017898559570312","Action distr","0.9852848072191142"
"-0.06963285058736801","Action distr","0.8879727274937695"
"-0.0690867081284523","Action distr","1.0400228520646204"
"-0.06854057312011719","Action distr","1.1312529268071312"
"-0.06799443066120148","Action distr","0.942710772339276"
"-0.06744828820228577","Action distr","1.1677449567041354"
"-0.06690214574337006","Action distr","1.1555809467384675"
"-0.06635601073503494","Action distr","1.2224830015496417"
"-0.06580986827611923","Action distr","1.277221046395148"
"-0.06526373326778412","Action distr","1.1920729766354714"
"-0.06471759080886841","Action distr","1.3319590912406545"
"-0.0641714483499527","Action distr","1.2528930264638118"
"-0.06362530589103699","Action distr","1.4961732257771736"
"-0.06307917088270187","Action distr","1.5265832506913435"
"-0.06253302842378616","Action distr","1.4596811958801692"
"-0.06198688969016075","Action distr","1.7333714201077008"
"-0.06144075095653534","Action distr","1.8124374848845435"
"-0.06089460849761963","Action distr","1.7820274599703732"
"-0.06034846976399422","Action distr","1.794191469936041"
"-0.059802331030368805","Action distr","1.6299773353995224"
"-0.059256188571453094","Action distr","1.903667559627054"
"-0.05871004983782768","Action distr","1.9219135745755562"
"-0.05816391110420227","Action distr","1.9340775845412244"
"-0.05761776864528656","Action distr","1.9766516194210624"
"-0.05707162618637085","Action distr","2.0982917190777433"
"-0.056525491178035736","Action distr","2.201685803785922"
"-0.055979348719120026","Action distr","2.21384981375159"
"-0.055433206260204315","Action distr","2.2746698635799305"
"-0.0548870712518692","Action distr","2.3172438984597687"
"-0.05434092879295349","Action distr","2.378063948288109"
"-0.05379478633403778","Action distr","2.420637983167947"
"-0.05324865132570267","Action distr","2.7308202372924835"
"-0.05270250886678696","Action distr","2.670000187464143"
"-0.052156366407871246","Action distr","2.7551482572238193"
"-0.05161023139953613","Action distr","3.010592466502849"
"-0.05106408894062042","Action distr","2.8098863020693257"
"-0.05051794648170471","Action distr","3.1443965761251977"
"-0.0499718114733696","Action distr","3.2052166259535384"
"-0.04942566901445389","Action distr","3.2964467006960487"
"-0.04887952655553818","Action distr","2.998428456537181"
"-0.048333391547203064","Action distr","3.5701369249235806"
"-0.047787249088287354","Action distr","3.2052166259535384"
"-0.04724110662937164","Action distr","3.807335119254108"
"-0.04669497162103653","Action distr","3.691777024580261"
"-0.04614882916212082","Action distr","3.7951711092884404"
"-0.04560268670320511","Action distr","3.6735310096317595"
"-0.045056551694869995","Action distr","4.074943338498806"
"-0.044510409235954285","Action distr","4.190501433172653"
"-0.043964266777038574","Action distr","4.348633562726337"
"-0.04341813176870346","Action distr","4.391207597606176"
"-0.04287198930978775","Action distr","4.245239478018159"
"-0.04232584685087204","Action distr","4.689225841765044"
"-0.041779711842536926","Action distr","4.8716859912500645"
"-0.041233569383621216","Action distr","5.054146140735086"
"-0.040687426924705505","Action distr","4.8716859912500645"
"-0.04014129191637039","Action distr","5.078474160666422"
"-0.03959514945745468","Action distr","5.412984434722294"
"-0.03904900699853897","Action distr","5.194032255340269"
"-0.03850287199020386","Action distr","5.297426340048448"
"-0.03795672953128815","Action distr","5.412984434722294"
"-0.037410587072372437","Action distr","5.765740723726668"
"-0.03686445206403732","Action distr","5.662346639018489"
"-0.03631830960512161","Action distr","5.905626838331851"
"-0.0357721671462059","Action distr","5.808314758606507"
"-0.03522603213787079","Action distr","6.015102928022864"
"-0.03467988967895508","Action distr","6.416515256889911"
"-0.03413374722003937","Action distr","6.373941222010072"
"-0.033587612211704254","Action distr","6.872665630602463"
"-0.033041469752788544","Action distr","6.562483376477927"
"-0.03249532729387283","Action distr","7.286241969435178"
"-0.03194919228553772","Action distr","7.146355854829995"
"-0.03140304982662201","Action distr","7.4991121438343695"
"-0.030856911092996597","Action distr","7.243667934555339"
"-0.030310768634080887","Action distr","7.486948133868702"
"-0.029764629900455475","Action distr","7.450456103971698"
"-0.029218491166830063","Action distr","7.438292094006029"
"-0.028672348707914352","Action distr","8.490478956036318"
"-0.02812620997428894","Action distr","8.168132691946113"
"-0.02758006937801838","Action distr","8.3445108364483"
"-0.027033928781747818","Action distr","8.593873040744496"
"-0.026487790048122406","Action distr","8.612119055692999"
"-0.025941649451851845","Action distr","8.806743215143689"
"-0.025395508855581284","Action distr","8.861481259989194"
"-0.02484937012195587","Action distr","8.98920336462871"
"-0.02430322952568531","Action distr","8.788497200195184"
"-0.02375708892941475","Action distr","9.487927773221099"
"-0.023210950195789337","Action distr","9.256811583873406"
"-0.022664809599518776","Action distr","9.506173788169601"
"-0.022118669003248215","Action distr","9.798110027345636"
"-0.021572530269622803","Action distr","10.327244460852198"
"-0.02102638967335224","Action distr","9.755535992465799"
"-0.02048024907708168","Action distr","10.24209639109252"
"-0.01993411034345627","Action distr","10.746902804667746"
"-0.019387969747185707","Action distr","10.035308221676164"
"-0.018841829150915146","Action distr","10.284670425972358"
"-0.018295690417289734","Action distr","10.083964261538837"
"-0.017749549821019173","Action distr","10.971936989032605"
"-0.01720340922474861","Action distr","10.795558844530419"
"-0.0166572704911232","Action distr","11.075331073740784"
"-0.016111129894852638","Action distr","10.935444959135602"
"-0.015564990229904652","Action distr","11.501071422539168"
"-0.015018850564956665","Action distr","11.336857288002648"
"-0.014472709968686104","Action distr","11.470661397624996"
"-0.013926569372415543","Action distr","11.829499691612206"
"-0.013380429707467556","Action distr","12.018041846080061"
"-0.01283429004251957","Action distr","12.42553617992994"
"-0.012288149446249008","Action distr","12.23091202047925"
"-0.011742009781301022","Action distr","11.726105606904026"
"-0.011195870116353035","Action distr","11.707859591955524"
"-0.010649729520082474","Action distr","12.39512615501577"
"-0.010103589855134487","Action distr","12.145763950719575"
"-0.0095574501901865","Action distr","12.71139041412314"
"-0.00901130959391594","Action distr","12.54717627958662"
"-0.008465169928967953","Action distr","12.115353925805405"
"-0.007919030264019966","Action distr","12.3647161301016"
"-0.007372889667749405","Action distr","12.918178583539497"
"-0.006826750002801418","Action distr","12.52893026463812"
"-0.006280609872192144","Action distr","12.656652369277634"
"-0.0057344697415828705","Action distr","12.3647161301016"
"-0.005188330076634884","Action distr","12.607996329414961"
"-0.00464218994602561","Action distr","13.295262892475208"
"-0.004096049815416336","Action distr","12.382962145050103"
"-0.003549909917637706","Action distr","12.930342593505165"
"-0.0030037700198590755","Action distr","12.784374473917149"
"-0.0024576298892498016","Action distr","12.918178583539497"
"-0.0019114899914711714","Action distr","13.015490663264842"
"-0.0013653499772772193","Action distr","13.149294772887192"
"-0.0008192100212909281","Action distr","13.082392718076017"
"-0.00027307000709697604","Action distr","12.978998633367837"
"0.00027307000709697604","Action distr","12.924260588522332"
"0.0008192100212909281","Action distr","13.197950812749864"
"0.0013653499772772193","Action distr","12.899932568590996"
"0.0019114899914711714","Action distr","12.784374473917149"
"0.0024576298892498016","Action distr","12.899932568590996"
"0.0030037700198590755","Action distr","12.553258284569456"
"0.003549909917637706","Action distr","12.960752618419336"
"0.004096049815416336","Action distr","12.924260588522332"
"0.00464218994602561","Action distr","12.510684249689616"
"0.005188330076634884","Action distr","12.991162643333507"
"0.0057344697415828705","Action distr","12.17009197065091"
"0.006280609872192144","Action distr","13.13104875793869"
"0.006826750002801418","Action distr","12.279568060341923"
"0.007372889667749405","Action distr","12.279568060341923"
"0.007919030264019966","Action distr","11.938975781303217"
"0.008465169928967953","Action distr","11.872073726492044"
"0.00901130959391594","Action distr","12.553258284569456"
"0.0095574501901865","Action distr","12.24307603044492"
"0.010103589855134487","Action distr","12.32214209522176"
"0.010649729520082474","Action distr","11.932893776320382"
"0.011195870116353035","Action distr","12.005877836114392"
"0.011742009781301022","Action distr","12.097107910856902"
"0.012288149446249008","Action distr","11.98763182116589"
"0.01283429004251957","Action distr","11.428087362745158"
"0.013380429707467556","Action distr","11.53756345243617"
"0.013926569372415543","Action distr","11.239545208277303"
"0.014472709968686104","Action distr","11.37334931789965"
"0.015018850564956665","Action distr","11.38551332786532"
"0.015564990229904652","Action distr","11.276037238174306"
"0.016111129894852638","Action distr","10.473212580440213"
"0.0166572704911232","Action distr","10.740820799684911"
"0.01720340922474861","Action distr","10.807722854496086"
"0.017749549821019173","Action distr","10.728656789719244"
"0.018295690417289734","Action distr","10.698246764805074"
"0.018841829150915146","Action distr","10.33332646583503"
"0.019387969747185707","Action distr","10.40631052562904"
"0.01993411034345627","Action distr","9.792028022362802"
"0.02048024907708168","Action distr","9.852848072191144"
"0.02102638967335224","Action distr","9.858930077173975"
"0.021572530269622803","Action distr","10.12045629143584"
"0.022118669003248215","Action distr","9.487927773221099"
"0.022664809599518776","Action distr","9.475763763255433"
"0.023210950195789337","Action distr","9.609567872877781"
"0.02375708892941475","Action distr","9.031777399508547"
"0.02430322952568531","Action distr","9.23248356394207"
"0.02484937012195587","Action distr","8.922301309817534"
"0.025395508855581284","Action distr","8.776333190229517"
"0.025941649451851845","Action distr","8.447904921156479"
"0.026487790048122406","Action distr","8.581709030778828"
"0.027033928781747818","Action distr","7.93701650259842"
"0.02758006937801838","Action distr","8.350592841431135"
"0.02812620997428894","Action distr","8.143804672014777"
"0.028672348707914352","Action distr","8.143804672014777"
"0.029218491166830063","Action distr","7.985672542461092"
"0.029764629900455475","Action distr","7.9066064776842495"
"0.030310768634080887","Action distr","7.036879765138982"
"0.030856911092996597","Action distr","7.267995954486676"
"0.03140304982662201","Action distr","7.33489800929785"
"0.03194919228553772","Action distr","7.207175904658336"
"0.03249532729387283","Action distr","6.896993650533799"
"0.033041469752788544","Action distr","6.446925281804081"
"0.033587612211704254","Action distr","6.4225972618727445"
"0.03413374722003937","Action distr","6.294875157233229"
"0.03467988967895508","Action distr","5.8448067885035115"
"0.03522603213787079","Action distr","6.234055107404889"
"0.0357721671462059","Action distr","6.148907037645213"
"0.03631830960512161","Action distr","6.0394309479542"
"0.03686445206403732","Action distr","6.015102928022864"
"0.037410587072372437","Action distr","5.565034559293145"
"0.03795672953128815","Action distr","5.321754359979784"
"0.03850287199020386","Action distr","5.449476464619298"
"0.03904900699853897","Action distr","5.279180325099945"
"0.03959514945745468","Action distr","5.048064135752251"
"0.04014129191637039","Action distr","4.99940809588958"
"0.040687426924705505","Action distr","4.993326090906746"
"0.041233569383621216","Action distr","4.975080075958243"
"0.041779711842536926","Action distr","4.494601682314355"
"0.04232584685087204","Action distr","4.494601682314355"
"0.04287198930978775","Action distr","4.251321483000993"
"0.04341813176870346","Action distr","4.312141532829333"
"0.043964266777038574","Action distr","3.9228932139279546"
"0.044510409235954285","Action distr","3.770843089357104"
"0.045056551694869995","Action distr","3.837745144168278"
"0.04560268670320511","Action distr","3.85599115911678"
"0.04614882916212082","Action distr","3.783007099322772"
"0.04669497162103653","Action distr","3.393758780421394"
"0.04724110662937164","Action distr","3.837745144168278"
"0.047787249088287354","Action distr","3.4484968252668997"
"0.048333391547203064","Action distr","3.4971528651295722"
"0.04887952655553818","Action distr","3.1504785811080316"
"0.04942566901445389","Action distr","3.010592466502849"
"0.0499718114733696","Action distr","2.980182441588679"
"0.05051794648170471","Action distr","2.676082192446977"
"0.05106408894062042","Action distr","2.7551482572238193"
"0.05161023139953613","Action distr","2.888952366846168"
"0.052156366407871246","Action distr","2.670000187464143"
"0.05270250886678696","Action distr","2.536196077841794"
"0.05324865132570267","Action distr","2.4753760280134536"
"0.05379478633403778","Action distr","2.3719819433052747"
"0.05434092879295349","Action distr","2.177357783854586"
"0.0548870712518692","Action distr","2.201685803785922"
"0.055433206260204315","Action distr","2.080045704129241"
"0.055979348719120026","Action distr","2.2199318187344237"
"0.056525491178035736","Action distr","2.1104557290434114"
"0.05707162618637085","Action distr","1.7637814450218712"
"0.05761776864528656","Action distr","2.1104557290434114"
"0.05816391110420227","Action distr","1.915831569592722"
"0.05871004983782768","Action distr","1.7333714201077008"
"0.059256188571453094","Action distr","1.9340775845412244"
"0.059802331030368805","Action distr","1.7151254051591986"
"0.06034846976399422","Action distr","1.6725513702793606"
"0.06089460849761963","Action distr","1.569157285571182"
"0.06144075095653534","Action distr","1.6178133254338543"
"0.06198688969016075","Action distr","1.3380410962234885"
"0.06253302842378616","Action distr","1.5083372357428415"
"0.06307917088270187","Action distr","1.441435180931667"
"0.06362530589103699","Action distr","1.3562871111719905"
"0.0641714483499527","Action distr","1.2285650065324758"
"0.06471759080886841","Action distr","1.2468110214809778"
"0.06526373326778412","Action distr","1.1859909716526373"
"0.06580986827611923","Action distr","1.1251709218242971"
"0.06635601073503494","Action distr","1.0096128271504503"
"0.06690214574337006","Action distr","1.1373349317899653"
"0.06744828820228577","Action distr","0.936628767356442"
"0.06799443066120148","Action distr","1.0278588420989525"
"0.06854057312011719","Action distr","0.9792028022362803"
"0.0690867081284523","Action distr","1.0217768371161184"
"0.06963285058736801","Action distr","0.9062187424422717"
"0.07017898559570312","Action distr","0.9001367374594377"
"0.07072512805461884","Action distr","0.8940547324766036"
"0.07127127051353455","Action distr","0.8332346826482633"
"0.07181741297245026","Action distr","0.7541686178714208"
"0.07236354798078537","Action distr","0.6203645082490719"
"0.07290969043970108","Action distr","0.6933485680430803"
"0.0734558254480362","Action distr","0.8575627025795993"
"0.0740019679069519","Action distr","0.6811845580774123"
"0.07454811036586761","Action distr","0.7602506228542547"
"0.07509425282478333","Action distr","0.5838724783520677"
"0.07564038783311844","Action distr","0.6568565381460761"
"0.07618653029203415","Action distr","0.6933485680430803"
"0.07673266530036926","Action distr","0.5777904733692337"
"0.07727880775928497","Action distr","0.6082004982834038"
"0.07782495021820068","Action distr","0.5048064135752252"
"0.0783710926771164","Action distr","0.6021184933005698"
"0.07891722768545151","Action distr","0.4622323786953869"
"0.07946337014436722","Action distr","0.5352164384893954"
"0.08000950515270233","Action distr","0.47439638866105505"
"0.08055564761161804","Action distr","0.5108884185580592"
"0.08110179007053375","Action distr","0.4987244085923911"
"0.08164793252944946","Action distr","0.4987244085923911"
"0.08219406753778458","Action distr","0.38924831890137845"
"0.08274020999670029","Action distr","0.5230524285237272"
"0.0832863450050354","Action distr","0.5352164384893954"
"0.08383248746395111","Action distr","0.43790435876405076"
"0.08437862992286682","Action distr","0.40141232886704653"
"0.08492477238178253","Action distr","0.3588382939872083"
"0.08547090739011765","Action distr","0.3831663139185444"
"0.08601704984903336","Action distr","0.468314383678221"
"0.08656318485736847","Action distr","0.3770843089357104"
"0.08710932731628418","Action distr","0.3831663139185444"
"0.08765546977519989","Action distr","0.34667428402154016"
"0.0882016122341156","Action distr","0.3588382939872083"
"0.08874774724245071","Action distr","0.34059227903870615"
"0.08929388970136642","Action distr","0.3101822541245359"
"0.08984002470970154","Action distr","0.3831663139185444"
"0.09038616716861725","Action distr","0.3649202989700423"
"0.09093230962753296","Action distr","0.4196583438155487"
"0.09147845208644867","Action distr","0.3527562890043742"
"0.09202458709478378","Action distr","0.37100230395287637"
"0.0925707295536995","Action distr","0.3101822541245359"
"0.0931168645620346","Action distr","0.27977222921036576"
"0.09366300702095032","Action distr","0.32234626409020406"
"0.09420914947986603","Action distr","0.28585423419319983"
"0.09475529193878174","Action distr","0.32842826907303807"
"0.09530142694711685","Action distr","0.3041002491417019"
"0.09584756940603256","Action distr","0.3588382939872083"
"0.09639370441436768","Action distr","0.24328019931336156"
"0.09693984687328339","Action distr","0.4074943338498806"
"0.0974859893321991","Action distr","0.29193623917603384"
"0.09803213179111481","Action distr","0.31626425910737"
"0.09857826679944992","Action distr","0.37100230395287637"
"0.09912440925836563","Action distr","0.24936220429619554"
"0.09967054426670074","Action distr","0.2615262142618636"
"0.10021668672561646","Action distr","0.31626425910737"
"0.10076282918453217","Action distr","0.27977222921036576"
"0.10130897164344788","Action distr","0.24328019931336156"
"0.10185510665178299","Action distr","0.20070616443352327"
"0.1024012491106987","Action distr","0.27977222921036576"
"0.10294738411903381","Action distr","0.28585423419319983"
"0.10349352657794952","Action distr","0.29801824415886785"
"0.10403966903686523","Action distr","0.24936220429619554"
"0.10458581149578094","Action distr","0.18246014948502115"
"0.10513194650411606","Action distr","0.31626425910737"
"0.10567808896303177","Action distr","0.23111618934769346"
"0.10622422397136688","Action distr","0.23719819433052752"
"0.10677036643028259","Action distr","0.23719819433052752"
"0.1073165088891983","Action distr","0.22503418436485942"
"0.10786265134811401","Action distr","0.24328019931336156"
"0.10840878635644913","Action distr","0.3101822541245359"
"0.10895492881536484","Action distr","0.21895217938202538"
"0.10950106382369995","Action distr","0.22503418436485942"
"0.11004720628261566","Action distr","0.27369022422753175"
"0.11059334874153137","Action distr","0.2554442092790296"
"0.11113949120044708","Action distr","0.2067881694163573"
"0.1116856262087822","Action distr","0.32234626409020406"
"0.1122317686676979","Action distr","0.2676082192446977"
"0.11277790367603302","Action distr","0.29193623917603384"
"0.11332404613494873","Action distr","0.2554442092790296"
"0.11387018859386444","Action distr","0.24328019931336156"
"0.11441633105278015","Action distr","0.2676082192446977"
"0.11496246606111526","Action distr","0.2554442092790296"
"0.11550860852003098","Action distr","0.3527562890043742"
"0.11605474352836609","Action distr","0.8818907225109356"
"0.1166008859872818","Action distr","5.333918369945452"
"0.11714702844619751","Action distr","7.079453800018821"
"0.11769317090511322","Action distr","0.4318223537812167"
"0.11823931336402893","Action distr","0.13380410962234884"
"0.11878544837236404","Action distr","0.14596811958801692"
"0.11933159083127975","Action distr","0.054738044845506345"
"0.11987772583961487","Action distr","0.030410024914170195"
"0.12042386829853058","Action distr","0.012164009965668077"
"0.12097001075744629","Action distr","0.024328019931336153"
"0.121516153216362","Action distr","0.012164009965668077"
"0.12206228822469711","Action distr","0.024328019931336153"
"0.12260843068361282","Action distr","0"
"0.12315456569194794","Action distr","0"
"0.12370070815086365","Action distr","0.006082004982834038"
"0.12424685060977936","Action distr","0.018246014948502115"
"0.12479299306869507","Action distr","0.006082004982834038"
"0.12533912062644958","Action distr","0.006082004982834038"
"0.1258852779865265","Action distr","0.012164009965668077"
"0.126431405544281","Action distr","0"
"0.12697754800319672","Action distr","0"
"0.12752369046211243","Action distr","0.006082004982834038"
"0.12806981801986694","Action distr","0.012164009965668077"
"0.12861597537994385","Action distr","0.006082004982834038"
"0.12916210293769836","Action distr","0"
"0.12970826029777527","Action distr","0"
"0.13025438785552979","Action distr","0.018246014948502115"
"0.1308005154132843","Action distr","0.006082004982834038"
"0.1313466727733612","Action distr","0.012164009965668077"
"0.13189280033111572","Action distr","0"
"0.13243895769119263","Action distr","0.006082004982834038"
"0.13298508524894714","Action distr","0"
"0.13353122770786285","Action distr","0.03649202989700423"
"0.13407737016677856","Action distr","0.006082004982834038"
"0.13462349772453308","Action distr","0.012164009965668077"
"0.13516965508460999","Action distr","0"
"0.1357157826423645","Action distr","0.018246014948502115"
"0.1362619400024414","Action distr","0.006082004982834038"
"-0.1362619400024414","Policy distr","0.02292500250041485"
"-0.1357157826423645","Policy distr","0.024071626365184784"
"-0.13516965508460999","Policy distr","0.025270577520132065"
"-0.13462349772453308","Policy distr","0.02652410790324211"
"-0.13407737016677856","Policy distr","0.02783430740237236"
"-0.13353122770786285","Policy distr","0.02920353226363659"
"-0.13298508524894714","Policy distr","0.030634095892310143"
"-0.13243895769119263","Policy distr","0.032128408551216125"
"-0.13189280033111572","Policy distr","0.03368908911943436"
"-0.1313466727733612","Policy distr","0.03531857952475548"
"-0.1308005154132843","Policy distr","0.03701971098780632"
"-0.13025438785552979","Policy distr","0.03879508376121521"
"-0.12970826029777527","Policy distr","0.040647633373737335"
"-0.12916210293769836","Policy distr","0.04258039966225624"
"-0.12861597537994385","Policy distr","0.04459620639681816"
"-0.12806981801986694","Policy distr","0.0466984398663044"
"-0.12752369046211243","Policy distr","0.04889002442359924"
"-0.12697754800319672","Policy distr","0.051174480468034744"
"-0.126431405544281","Policy distr","0.053555238991975784"
"-0.1258852779865265","Policy distr","0.056035663932561874"
"-0.12533912062644958","Policy distr","0.058619651943445206"
"-0.12479299306869507","Policy distr","0.061310626566410065"
"-0.12424685060977936","Policy distr","0.06411263346672058"
"-0.12370070815086365","Policy distr","0.06702952831983566"
"-0.12315456569194794","Policy distr","0.07006543129682541"
"-0.12260843068361282","Policy distr","0.07322444021701813"
"-0.12206228822469711","Policy distr","0.07651089131832123"
"-0.121516153216362","Policy distr","0.0799291729927063"
"-0.12097001075744629","Policy distr","0.08348385989665985"
"-0.12042386829853058","Policy distr","0.08717954158782959"
"-0.11987772583961487","Policy distr","0.09102093428373337"
"-0.11933159083127975","Policy distr","0.09501298516988754"
"-0.11878544837236404","Policy distr","0.09916067123413086"
"-0.11823931336402893","Policy distr","0.10346915572881699"
"-0.11769317090511322","Policy distr","0.10794365406036377"
"-0.11714702844619751","Policy distr","0.11258960515260696"
"-0.1166008859872818","Policy distr","0.11741255968809128"
"-0.11605474352836609","Policy distr","0.12241806834936142"
"-0.11550860852003098","Policy distr","0.1276118904352188"
"-0.11496246606111526","Policy distr","0.13300006091594696"
"-0.11441633105278015","Policy distr","0.13858851790428162"
"-0.11387018859386444","Policy distr","0.14438357949256897"
"-0.11332404613494873","Policy distr","0.15039144456386566"
"-0.11277790367603302","Policy distr","0.1566186249256134"
"-0.1122317686676979","Policy distr","0.16307160258293152"
"-0.1116856262087822","Policy distr","0.16975729167461395"
"-0.11113949120044708","Policy distr","0.176682248711586"
"-0.11059334874153137","Policy distr","0.18385393917560577"
"-0.11004720628261566","Policy distr","0.1912790685892105"
"-0.10950106382369995","Policy distr","0.1989651769399643"
"-0.10895492881536484","Policy distr","0.20691941678524017"
"-0.10840878635644913","Policy distr","0.21514961123466492"
"-0.10786265134811401","Policy distr","0.22366318106651306"
"-0.1073165088891983","Policy distr","0.23246823251247406"
"-0.10677036643028259","Policy distr","0.2415725290775299"
"-0.10622422397136688","Policy distr","0.2509841024875641"
"-0.10567808896303177","Policy distr","0.2607112228870392"
"-0.10513194650411606","Policy distr","0.2707623839378357"
"-0.10458581149578094","Policy distr","0.28114578127861023"
"-0.10403966903686523","Policy distr","0.29187026619911194"
"-0.10349352657794952","Policy distr","0.30294451117515564"
"-0.10294738411903381","Policy distr","0.3143772780895233"
"-0.1024012491106987","Policy distr","0.32617735862731934"
"-0.10185510665178299","Policy distr","0.338354229927063"
"-0.10130897164344788","Policy distr","0.3509168326854706"
"-0.10076282918453217","Policy distr","0.3638747036457062"
"-0.10021668672561646","Policy distr","0.3772369623184204"
"-0.09967054426670074","Policy distr","0.39101335406303406"
"-0.09912440925836563","Policy distr","0.40521320700645447"
"-0.09857826679944992","Policy distr","0.41984665393829346"
"-0.09803213179111481","Policy distr","0.43492311239242554"
"-0.0974859893321991","Policy distr","0.45045286417007446"
"-0.09693984687328339","Policy distr","0.4664456844329834"
"-0.09639370441436768","Policy distr","0.4829116463661194"
"-0.09584756940603256","Policy distr","0.499860554933548"
"-0.09530142694711685","Policy distr","0.5173034071922302"
"-0.09475529193878174","Policy distr","0.5352495908737183"
"-0.09420914947986603","Policy distr","0.5537102818489075"
"-0.09366300702095032","Policy distr","0.5726953148841858"
"-0.0931168645620346","Policy distr","0.5922151207923889"
"-0.0925707295536995","Policy distr","0.6122798323631287"
"-0.09202458709478378","Policy distr","0.6329007148742676"
"-0.09147845208644867","Policy distr","0.6540876030921936"
"-0.09093230962753296","Policy distr","0.6758515238761902"
"-0.09038616716861725","Policy distr","0.698202908039093"
"-0.08984002470970154","Policy distr","0.7211520075798035"
"-0.08929388970136642","Policy distr","0.7447087168693542"
"-0.08874774724245071","Policy distr","0.7688851356506348"
"-0.0882016122341156","Policy distr","0.7936904430389404"
"-0.08765546977519989","Policy distr","0.8191354274749756"
"-0.08710932731628418","Policy distr","0.8452306389808655"
"-0.08656318485736847","Policy distr","0.8719862699508667"
"-0.08601704984903336","Policy distr","0.899412214756012"
"-0.08547090739011765","Policy distr","0.9275192022323608"
"-0.08492477238178253","Policy distr","0.9563168883323669"
"-0.08437862992286682","Policy distr","0.9858155846595764"
"-0.08383248746395111","Policy distr","1.016025424003601"
"-0.0832863450050354","Policy distr","1.0469554662704468"
"-0.08274020999670029","Policy distr","1.078615427017212"
"-0.08219406753778458","Policy distr","1.1110153198242188"
"-0.08164793252944946","Policy distr","1.144163727760315"
"-0.08110179007053375","Policy distr","1.1780709028244019"
"-0.08055564761161804","Policy distr","1.2127448320388794"
"-0.08000950515270233","Policy distr","1.248194932937622"
"-0.07946337014436722","Policy distr","1.2844288349151611"
"-0.07891722768545151","Policy distr","1.3214561939239502"
"-0.0783710926771164","Policy distr","1.3592839241027832"
"-0.07782495021820068","Policy distr","1.3979212045669556"
"-0.07727880775928497","Policy distr","1.4373747110366821"
"-0.07673266530036926","Policy distr","1.4776520729064941"
"-0.07618653029203415","Policy distr","1.518759846687317"
"-0.07564038783311844","Policy distr","1.5607059001922607"
"-0.07509425282478333","Policy distr","1.603495717048645"
"-0.07454811036586761","Policy distr","1.6471363306045532"
"-0.0740019679069519","Policy distr","1.6916327476501465"
"-0.0734558254480362","Policy distr","1.7369911670684814"
"-0.07290969043970108","Policy distr","1.7832155227661133"
"-0.07236354798078537","Policy distr","1.8303115367889404"
"-0.07181741297245026","Policy distr","1.878282904624939"
"-0.07127127051353455","Policy distr","1.9271342754364014"
"-0.07072512805461884","Policy distr","1.9768688678741455"
"-0.07017898559570312","Policy distr","2.02748966217041"
"-0.06963285058736801","Policy distr","2.078998327255249"
"-0.0690867081284523","Policy distr","2.1313984394073486"
"-0.06854057312011719","Policy distr","2.184689998626709"
"-0.06799443066120148","Policy distr","2.2388765811920166"
"-0.06744828820228577","Policy distr","2.293956995010376"
"-0.06690214574337006","Policy distr","2.3499319553375244"
"-0.06635601073503494","Policy distr","2.4068000316619873"
"-0.06580986827611923","Policy distr","2.46456241607666"
"-0.06526373326778412","Policy distr","2.5232155323028564"
"-0.06471759080886841","Policy distr","2.582758903503418"
"-0.0641714483499527","Policy distr","2.6431891918182373"
"-0.06362530589103699","Policy distr","2.7045037746429443"
"-0.06307917088270187","Policy distr","2.7666969299316406"
"-0.06253302842378616","Policy distr","2.8297665119171143"
"-0.06198688969016075","Policy distr","2.8937063217163086"
"-0.06144075095653534","Policy distr","2.9585113525390625"
"-0.06089460849761963","Policy distr","3.024174690246582"
"-0.06034846976399422","Policy distr","3.090689182281494"
"-0.059802331030368805","Policy distr","3.158048391342163"
"-0.059256188571453094","Policy distr","3.226243019104004"
"-0.05871004983782768","Policy distr","3.2952635288238525"
"-0.05816391110420227","Policy distr","3.3651013374328613"
"-0.05761776864528656","Policy distr","3.435746669769287"
"-0.05707162618637085","Policy distr","3.5071873664855957"
"-0.056525491178035736","Policy distr","3.5794105529785156"
"-0.055979348719120026","Policy distr","3.652406692504883"
"-0.055433206260204315","Policy distr","3.7261605262756348"
"-0.0548870712518692","Policy distr","3.8006575107574463"
"-0.05434092879295349","Policy distr","3.8758857250213623"
"-0.05379478633403778","Policy distr","3.9518280029296875"
"-0.05324865132570267","Policy distr","4.028468132019043"
"-0.05270250886678696","Policy distr","4.105790615081787"
"-0.052156366407871246","Policy distr","4.183776378631592"
"-0.05161023139953613","Policy distr","4.262407302856445"
"-0.05106408894062042","Policy distr","4.3416666984558105"
"-0.05051794648170471","Policy distr","4.421532154083252"
"-0.0499718114733696","Policy distr","4.501983642578125"
"-0.04942566901445389","Policy distr","4.583001613616943"
"-0.04887952655553818","Policy distr","4.66456413269043"
"-0.048333391547203064","Policy distr","4.746645450592041"
"-0.047787249088287354","Policy distr","4.829226016998291"
"-0.04724110662937164","Policy distr","4.912280559539795"
"-0.04669497162103653","Policy distr","4.995782852172852"
"-0.04614882916212082","Policy distr","5.079710006713867"
"-0.04560268670320511","Policy distr","5.164035320281982"
"-0.045056551694869995","Policy distr","5.248730182647705"
"-0.044510409235954285","Policy distr","5.333769798278809"
"-0.043964266777038574","Policy distr","5.419125080108643"
"-0.04341813176870346","Policy distr","5.504765510559082"
"-0.04287198930978775","Policy distr","5.590664863586426"
"-0.04232584685087204","Policy distr","5.676792144775391"
"-0.041779711842536926","Policy distr","5.763115406036377"
"-0.041233569383621216","Policy distr","5.849605083465576"
"-0.040687426924705505","Policy distr","5.936230659484863"
"-0.04014129191637039","Policy distr","6.022956371307373"
"-0.03959514945745468","Policy distr","6.109752655029297"
"-0.03904900699853897","Policy distr","6.196585178375244"
"-0.03850287199020386","Policy distr","6.28341817855835"
"-0.03795672953128815","Policy distr","6.3702216148376465"
"-0.037410587072372437","Policy distr","6.456957817077637"
"-0.03686445206403732","Policy distr","6.5435919761657715"
"-0.03631830960512161","Policy distr","6.630089282989502"
"-0.0357721671462059","Policy distr","6.716413497924805"
"-0.03522603213787079","Policy distr","6.802526950836182"
"-0.03467988967895508","Policy distr","6.888396263122559"
"-0.03413374722003937","Policy distr","6.973981857299805"
"-0.033587612211704254","Policy distr","7.0592451095581055"
"-0.033041469752788544","Policy distr","7.144153118133545"
"-0.03249532729387283","Policy distr","7.228664398193359"
"-0.03194919228553772","Policy distr","7.312741279602051"
"-0.03140304982662201","Policy distr","7.396346569061279"
"-0.030856911092996597","Policy distr","7.4794416427612305"
"-0.030310768634080887","Policy distr","7.5619893074035645"
"-0.029764629900455475","Policy distr","7.643947601318359"
"-0.029218491166830063","Policy distr","7.725281238555908"
"-0.028672348707914352","Policy distr","7.805950164794922"
"-0.02812620997428894","Policy distr","7.885915279388428"
"-0.02758006937801838","Policy distr","7.9651384353637695"
"-0.027033928781747818","Policy distr","8.043580055236816"
"-0.026487790048122406","Policy distr","8.121203422546387"
"-0.025941649451851845","Policy distr","8.197967529296875"
"-0.025395508855581284","Policy distr","8.273836135864258"
"-0.02484937012195587","Policy distr","8.348770141601562"
"-0.02430322952568531","Policy distr","8.422731399536133"
"-0.02375708892941475","Policy distr","8.495683670043945"
"-0.023210950195789337","Policy distr","8.567587852478027"
"-0.022664809599518776","Policy distr","8.638406753540039"
"-0.022118669003248215","Policy distr","8.70810604095459"
"-0.021572530269622803","Policy distr","8.776644706726074"
"-0.02102638967335224","Policy distr","8.84399127960205"
"-0.02048024907708168","Policy distr","8.910106658935547"
"-0.01993411034345627","Policy distr","8.974958419799805"
"-0.019387969747185707","Policy distr","9.038508415222168"
"-0.018841829150915146","Policy distr","9.100727081298828"
"-0.018295690417289734","Policy distr","9.161576271057129"
"-0.017749549821019173","Policy distr","9.221025466918945"
"-0.01720340922474861","Policy distr","9.279041290283203"
"-0.0166572704911232","Policy distr","9.335592269897461"
"-0.016111129894852638","Policy distr","9.390647888183594"
"-0.015564990229904652","Policy distr","9.444175720214844"
"-0.015018850564956665","Policy distr","9.496148109436035"
"-0.014472709968686104","Policy distr","9.54653549194336"
"-0.013926569372415543","Policy distr","9.595308303833008"
"-0.013380429707467556","Policy distr","9.642440795898438"
"-0.01283429004251957","Policy distr","9.687906265258789"
"-0.012288149446249008","Policy distr","9.731677055358887"
"-0.011742009781301022","Policy distr","9.773730278015137"
"-0.011195870116353035","Policy distr","9.814042091369629"
"-0.010649729520082474","Policy distr","9.852588653564453"
"-0.010103589855134487","Policy distr","9.889348030090332"
"-0.0095574501901865","Policy distr","9.924300193786621"
"-0.00901130959391594","Policy distr","9.957422256469727"
"-0.008465169928967953","Policy distr","9.98869800567627"
"-0.007919030264019966","Policy distr","10.018108367919922"
"-0.007372889667749405","Policy distr","10.045635223388672"
"-0.006826750002801418","Policy distr","10.071264266967773"
"-0.006280609872192144","Policy distr","10.094980239868164"
"-0.0057344697415828705","Policy distr","10.116768836975098"
"-0.005188330076634884","Policy distr","10.136616706848145"
"-0.00464218994602561","Policy distr","10.154513359069824"
"-0.004096049815416336","Policy distr","10.17044734954834"
"-0.003549909917637706","Policy distr","10.184412002563477"
"-0.0030037700198590755","Policy distr","10.196395874023438"
"-0.0024576298892498016","Policy distr","10.206392288208008"
"-0.0019114899914711714","Policy distr","10.214397430419922"
"-0.0013653499772772193","Policy distr","10.220405578613281"
"-0.0008192100212909281","Policy distr","10.22441291809082"
"-0.00027307000709697604","Policy distr","10.226417541503906"
"0.00027307000709697604","Policy distr","10.226417541503906"
"0.0008192100212909281","Policy distr","10.22441291809082"
"0.0013653499772772193","Policy distr","10.220405578613281"
"0.0019114899914711714","Policy distr","10.214397430419922"
"0.0024576298892498016","Policy distr","10.206392288208008"
"0.0030037700198590755","Policy distr","10.196395874023438"
"0.003549909917637706","Policy distr","10.184412002563477"
"0.004096049815416336","Policy distr","10.17044734954834"
"0.00464218994602561","Policy distr","10.154513359069824"
"0.005188330076634884","Policy distr","10.136616706848145"
"0.0057344697415828705","Policy distr","10.116768836975098"
"0.006280609872192144","Policy distr","10.094980239868164"
"0.006826750002801418","Policy distr","10.071264266967773"
"0.007372889667749405","Policy distr","10.045635223388672"
"0.007919030264019966","Policy distr","10.018108367919922"
"0.008465169928967953","Policy distr","9.98869800567627"
"0.00901130959391594","Policy distr","9.957422256469727"
"0.0095574501901865","Policy distr","9.924300193786621"
"0.010103589855134487","Policy distr","9.889348030090332"
"0.010649729520082474","Policy distr","9.852588653564453"
"0.011195870116353035","Policy distr","9.814042091369629"
"0.011742009781301022","Policy distr","9.773730278015137"
"0.012288149446249008","Policy distr","9.731677055358887"
"0.01283429004251957","Policy distr","9.687906265258789"
"0.013380429707467556","Policy distr","9.642440795898438"
"0.013926569372415543","Policy distr","9.595308303833008"
"0.014472709968686104","Policy distr","9.54653549194336"
"0.015018850564956665","Policy distr","9.496148109436035"
"0.015564990229904652","Policy distr","9.444175720214844"
"0.016111129894852638","Policy distr","9.390647888183594"
"0.0166572704911232","Policy distr","9.335592269897461"
"0.01720340922474861","Policy distr","9.279041290283203"
"0.017749549821019173","Policy distr","9.221025466918945"
"0.018295690417289734","Policy distr","9.161576271057129"
"0.018841829150915146","Policy distr","9.100727081298828"
"0.019387969747185707","Policy distr","9.038508415222168"
"0.01993411034345627","Policy distr","8.974958419799805"
"0.02048024907708168","Policy distr","8.910106658935547"
"0.02102638967335224","Policy distr","8.84399127960205"
"0.021572530269622803","Policy distr","8.776644706726074"
"0.022118669003248215","Policy distr","8.70810604095459"
"0.022664809599518776","Policy distr","8.638406753540039"
"0.023210950195789337","Policy distr","8.567587852478027"
"0.02375708892941475","Policy distr","8.495683670043945"
"0.02430322952568531","Policy distr","8.422731399536133"
"0.02484937012195587","Policy distr","8.348770141601562"
"0.025395508855581284","Policy distr","8.273836135864258"
"0.025941649451851845","Policy distr","8.197967529296875"
"0.026487790048122406","Policy distr","8.121203422546387"
"0.027033928781747818","Policy distr","8.043580055236816"
"0.02758006937801838","Policy distr","7.9651384353637695"
"0.02812620997428894","Policy distr","7.885915279388428"
"0.028672348707914352","Policy distr","7.805950164794922"
"0.029218491166830063","Policy distr","7.725281238555908"
"0.029764629900455475","Policy distr","7.643947601318359"
"0.030310768634080887","Policy distr","7.5619893074035645"
"0.030856911092996597","Policy distr","7.4794416427612305"
"0.03140304982662201","Policy distr","7.396346569061279"
"0.03194919228553772","Policy distr","7.312741279602051"
"0.03249532729387283","Policy distr","7.228664398193359"
"0.033041469752788544","Policy distr","7.144153118133545"
"0.033587612211704254","Policy distr","7.0592451095581055"
"0.03413374722003937","Policy distr","6.973981857299805"
"0.03467988967895508","Policy distr","6.888396263122559"
"0.03522603213787079","Policy distr","6.802526950836182"
"0.0357721671462059","Policy distr","6.716413497924805"
"0.03631830960512161","Policy distr","6.630089282989502"
"0.03686445206403732","Policy distr","6.5435919761657715"
"0.037410587072372437","Policy distr","6.456957817077637"
"0.03795672953128815","Policy distr","6.3702216148376465"
"0.03850287199020386","Policy distr","6.28341817855835"
"0.03904900699853897","Policy distr","6.196585178375244"
"0.03959514945745468","Policy distr","6.109752655029297"
"0.04014129191637039","Policy distr","6.022956371307373"
"0.040687426924705505","Policy distr","5.936230659484863"
"0.041233569383621216","Policy distr","5.849605083465576"
"0.041779711842536926","Policy distr","5.763115406036377"
"0.04232584685087204","Policy distr","5.676792144775391"
"0.04287198930978775","Policy distr","5.590664863586426"
"0.04341813176870346","Policy distr","5.504765510559082"
"0.043964266777038574","Policy distr","5.419125080108643"
"0.044510409235954285","Policy distr","5.333769798278809"
"0.045056551694869995","Policy distr","5.248730182647705"
"0.04560268670320511","Policy distr","5.164035320281982"
"0.04614882916212082","Policy distr","5.079710006713867"
"0.04669497162103653","Policy distr","4.995782852172852"
"0.04724110662937164","Policy distr","4.912280559539795"
"0.047787249088287354","Policy distr","4.829226016998291"
"0.048333391547203064","Policy distr","4.746645450592041"
"0.04887952655553818","Policy distr","4.66456413269043"
"0.04942566901445389","Policy distr","4.583001613616943"
"0.0499718114733696","Policy distr","4.501983642578125"
"0.05051794648170471","Policy distr","4.421532154083252"
"0.05106408894062042","Policy distr","4.3416666984558105"
"0.05161023139953613","Policy distr","4.262407302856445"
"0.052156366407871246","Policy distr","4.183776378631592"
"0.05270250886678696","Policy distr","4.105790615081787"
"0.05324865132570267","Policy distr","4.028468132019043"
"0.05379478633403778","Policy distr","3.9518280029296875"
"0.05434092879295349","Policy distr","3.8758857250213623"
"0.0548870712518692","Policy distr","3.8006575107574463"
"0.055433206260204315","Policy distr","3.7261605262756348"
"0.055979348719120026","Policy distr","3.652406692504883"
"0.056525491178035736","Policy distr","3.5794105529785156"
"0.05707162618637085","Policy distr","3.5071873664855957"
"0.05761776864528656","Policy distr","3.435746669769287"
"0.05816391110420227","Policy distr","3.3651013374328613"
"0.05871004983782768","Policy distr","3.2952635288238525"
"0.059256188571453094","Policy distr","3.226243019104004"
"0.059802331030368805","Policy distr","3.158048391342163"
"0.06034846976399422","Policy distr","3.090689182281494"
"0.06089460849761963","Policy distr","3.024174690246582"
"0.06144075095653534","Policy distr","2.9585113525390625"
"0.06198688969016075","Policy distr","2.8937063217163086"
"0.06253302842378616","Policy distr","2.8297665119171143"
"0.06307917088270187","Policy distr","2.7666969299316406"
"0.06362530589103699","Policy distr","2.7045037746429443"
"0.0641714483499527","Policy distr","2.6431891918182373"
"0.06471759080886841","Policy distr","2.582758903503418"
"0.06526373326778412","Policy distr","2.5232155323028564"
"0.06580986827611923","Policy distr","2.46456241607666"
"0.06635601073503494","Policy distr","2.4068000316619873"
"0.06690214574337006","Policy distr","2.3499319553375244"
"0.06744828820228577","Policy distr","2.293956995010376"
"0.06799443066120148","Policy distr","2.2388765811920166"
"0.06854057312011719","Policy distr","2.184689998626709"
"0.0690867081284523","Policy distr","2.1313984394073486"
"0.06963285058736801","Policy distr","2.078998327255249"
"0.07017898559570312","Policy distr","2.02748966217041"
"0.07072512805461884","Policy distr","1.9768688678741455"
"0.07127127051353455","Policy distr","1.9271342754364014"
"0.07181741297245026","Policy distr","1.878282904624939"
"0.07236354798078537","Policy distr","1.8303115367889404"
"0.07290969043970108","Policy distr","1.7832155227661133"
"0.0734558254480362","Policy distr","1.7369911670684814"
"0.0740019679069519","Policy distr","1.6916327476501465"
"0.07454811036586761","Policy distr","1.6471363306045532"
"0.07509425282478333","Policy distr","1.603495717048645"
"0.07564038783311844","Policy distr","1.5607059001922607"
"0.07618653029203415","Policy distr","1.518759846687317"
"0.07673266530036926","Policy distr","1.4776520729064941"
"0.07727880775928497","Policy distr","1.4373747110366821"
"0.07782495021820068","Policy distr","1.3979212045669556"
"0.0783710926771164","Policy distr","1.3592839241027832"
"0.07891722768545151","Policy distr","1.3214561939239502"
"0.07946337014436722","Policy distr","1.2844288349151611"
"0.08000950515270233","Policy distr","1.248194932937622"
"0.08055564761161804","Policy distr","1.2127448320388794"
"0.08110179007053375","Policy distr","1.1780709028244019"
"0.08164793252944946","Policy distr","1.144163727760315"
"0.08219406753778458","Policy distr","1.1110153198242188"
"0.08274020999670029","Policy distr","1.078615427017212"
"0.0832863450050354","Policy distr","1.0469554662704468"
"0.08383248746395111","Policy distr","1.016025424003601"
"0.08437862992286682","Policy distr","0.9858155846595764"
"0.08492477238178253","Policy distr","0.9563168883323669"
"0.08547090739011765","Policy distr","0.9275192022323608"
"0.08601704984903336","Policy distr","0.899412214756012"
"0.08656318485736847","Policy distr","0.8719862699508667"
"0.08710932731628418","Policy distr","0.8452306389808655"
"0.08765546977519989","Policy distr","0.8191354274749756"
"0.0882016122341156","Policy distr","0.7936904430389404"
"0.08874774724245071","Policy distr","0.7688851356506348"
"0.08929388970136642","Policy distr","0.7447087168693542"
"0.08984002470970154","Policy distr","0.7211520075798035"
"0.09038616716861725","Policy distr","0.698202908039093"
"0.09093230962753296","Policy distr","0.6758515238761902"
"0.09147845208644867","Policy distr","0.6540876030921936"
"0.09202458709478378","Policy distr","0.6329007148742676"
"0.0925707295536995","Policy distr","0.6122798323631287"
"0.0931168645620346","Policy distr","0.5922151207923889"
"0.09366300702095032","Policy distr","0.5726953148841858"
"0.09420914947986603","Policy distr","0.5537102818489075"
"0.09475529193878174","Policy distr","0.5352495908737183"
"0.09530142694711685","Policy distr","0.5173034071922302"
"0.09584756940603256","Policy distr","0.499860554933548"
"0.09639370441436768","Policy distr","0.4829116463661194"
"0.09693984687328339","Policy distr","0.4664456844329834"
"0.0974859893321991","Policy distr","0.45045286417007446"
"0.09803213179111481","Policy distr","0.43492311239242554"
"0.09857826679944992","Policy distr","0.41984665393829346"
"0.09912440925836563","Policy distr","0.40521320700645447"
"0.09967054426670074","Policy distr","0.39101335406303406"
"0.10021668672561646","Policy distr","0.3772369623184204"
"0.10076282918453217","Policy distr","0.3638747036457062"
"0.10130897164344788","Policy distr","0.3509168326854706"
"0.10185510665178299","Policy distr","0.338354229927063"
"0.1024012491106987","Policy distr","0.32617735862731934"
"0.10294738411903381","Policy distr","0.3143772780895233"
"0.10349352657794952","Policy distr","0.30294451117515564"
"0.10403966903686523","Policy distr","0.29187026619911194"
"0.10458581149578094","Policy distr","0.28114578127861023"
"0.10513194650411606","Policy distr","0.2707623839378357"
"0.10567808896303177","Policy distr","0.2607112228870392"
"0.10622422397136688","Policy distr","0.2509841024875641"
"0.10677036643028259","Policy distr","0.2415725290775299"
"0.1073165088891983","Policy distr","0.23246823251247406"
"0.10786265134811401","Policy distr","0.22366318106651306"
"0.10840878635644913","Policy distr","0.21514961123466492"
"0.10895492881536484","Policy distr","0.20691941678524017"
"0.10950106382369995","Policy distr","0.1989651769399643"
"0.11004720628261566","Policy distr","0.1912790685892105"
"0.11059334874153137","Policy distr","0.18385393917560577"
"0.11113949120044708","Policy distr","0.176682248711586"
"0.1116856262087822","Policy distr","0.16975729167461395"
"0.1122317686676979","Policy distr","0.16307160258293152"
"0.11277790367603302","Policy distr","0.1566186249256134"
"0.11332404613494873","Policy distr","0.15039144456386566"
"0.11387018859386444","Policy distr","0.14438357949256897"
"0.11441633105278015","Policy distr","0.13858851790428162"
"0.11496246606111526","Policy distr","0.13300006091594696"
"0.11550860852003098","Policy distr","0.1276118904352188"
"0.11605474352836609","Policy distr","0.12241806834936142"
"0.1166008859872818","Policy distr","0.11741255968809128"
"0.11714702844619751","Policy distr","0.11258960515260696"
"0.11769317090511322","Policy distr","0.10794365406036377"
"0.11823931336402893","Policy distr","0.10346915572881699"
"0.11878544837236404","Policy distr","0.09916067123413086"
"0.11933159083127975","Policy distr","0.09501298516988754"
"0.11987772583961487","Policy distr","0.09102093428373337"
"0.12042386829853058","Policy distr","0.08717954158782959"
"0.12097001075744629","Policy distr","0.08348385989665985"
"0.121516153216362","Policy distr","0.0799291729927063"
"0.12206228822469711","Policy distr","0.07651089131832123"
"0.12260843068361282","Policy distr","0.07322444021701813"
"0.12315456569194794","Policy distr","0.07006543129682541"
"0.12370070815086365","Policy distr","0.06702952831983566"
"0.12424685060977936","Policy distr","0.06411263346672058"
"0.12479299306869507","Policy distr","0.061310626566410065"
"0.12533912062644958","Policy distr","0.058619651943445206"
"0.1258852779865265","Policy distr","0.056035663932561874"
"0.126431405544281","Policy distr","0.053555238991975784"
"0.12697754800319672","Policy distr","0.051174480468034744"
"0.12752369046211243","Policy distr","0.04889002442359924"
"0.12806981801986694","Policy distr","0.0466984398663044"
"0.12861597537994385","Policy distr","0.04459620639681816"
"0.12916210293769836","Policy distr","0.04258039966225624"
"0.12970826029777527","Policy distr","0.040647633373737335"
"0.13025438785552979","Policy distr","0.03879508376121521"
"0.1308005154132843","Policy distr","0.03701971098780632"
"0.1313466727733612","Policy distr","0.03531857952475548"
"0.13189280033111572","Policy distr","0.03368908911943436"
"0.13243895769119263","Policy distr","0.032128408551216125"
"0.13298508524894714","Policy distr","0.030634095892310143"
"0.13353122770786285","Policy distr","0.02920353226363659"
"0.13407737016677856","Policy distr","0.02783430740237236"
"0.13462349772453308","Policy distr","0.02652410790324211"
"0.13516965508460999","Policy distr","0.025270577520132065"
"0.1357157826423645","Policy distr","0.024071626365184784"
"0.1362619400024414","Policy distr","0.02292500250041485"

==> plot_scripts/data/action_distributions/walker_h50/walker_980k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"6","0gwqywch","Action distr","0.04992280498885257","iconic-darkness-487","-0.06640192866325378"
"6","0gwqywch","Action distr","0.03744210374163943","iconic-darkness-487","-0.06613577902317047"
"6","0gwqywch","Action distr","0.11232631122491829","iconic-darkness-487","-0.06586964428424835"
"6","0gwqywch","Action distr","0.06240350623606572","iconic-darkness-487","-0.06560350954532623"
"6","0gwqywch","Action distr","0.012480701247213143","iconic-darkness-487","-0.06533735990524292"
"6","0gwqywch","Action distr","0.024961402494426285","iconic-darkness-487","-0.0650712251663208"
"6","0gwqywch","Action distr","0.08736490873049199","iconic-darkness-487","-0.06480508297681808"
"6","0gwqywch","Action distr","0.08736490873049199","iconic-darkness-487","-0.06453894078731537"
"6","0gwqywch","Action distr","0.08736490873049199","iconic-darkness-487","-0.06427280604839325"
"6","0gwqywch","Action distr","0.08736490873049199","iconic-darkness-487","-0.06400666385889053"
"6","0gwqywch","Action distr","0.08736490873049199","iconic-darkness-487","-0.06374052166938782"
"6","0gwqywch","Action distr","0.04992280498885257","iconic-darkness-487","-0.0634743869304657"
"6","0gwqywch","Action distr","0.12480701247213144","iconic-darkness-487","-0.06320823729038239"
"6","0gwqywch","Action distr","0.06240350623606572","iconic-darkness-487","-0.06294210255146027"
"6","0gwqywch","Action distr","0.024961402494426285","iconic-darkness-487","-0.06267596781253815"
"6","0gwqywch","Action distr","0.08736490873049199","iconic-darkness-487","-0.06240982562303543"
"6","0gwqywch","Action distr","0.03744210374163943","iconic-darkness-487","-0.062143683433532715"
"6","0gwqywch","Action distr","0.04992280498885257","iconic-darkness-487","-0.06187754124403"
"6","0gwqywch","Action distr","0.08736490873049199","iconic-darkness-487","-0.06161140650510788"
"6","0gwqywch","Action distr","0.06240350623606572","iconic-darkness-487","-0.061345264315605164"
"6","0gwqywch","Action distr","0.04992280498885257","iconic-darkness-487","-0.06107912212610245"
"6","0gwqywch","Action distr","0.07488420748327886","iconic-darkness-487","-0.06081298366189003"
"6","0gwqywch","Action distr","0.04992280498885257","iconic-darkness-487","-0.06054684519767761"
"6","0gwqywch","Action distr","0.07488420748327886","iconic-darkness-487","-0.060280703008174896"
"6","0gwqywch","Action distr","0.06240350623606572","iconic-darkness-487","-0.06001456454396248"
"6","0gwqywch","Action distr","0.04992280498885257","iconic-darkness-487","-0.05974842607975006"
"6","0gwqywch","Action distr","0.11232631122491829","iconic-darkness-487","-0.059482283890247345"
"6","0gwqywch","Action distr","0.12480701247213144","iconic-darkness-487","-0.05921614170074463"
"6","0gwqywch","Action distr","0.06240350623606572","iconic-darkness-487","-0.05895000696182251"
"6","0gwqywch","Action distr","0.04992280498885257","iconic-darkness-487","-0.058683864772319794"
"6","0gwqywch","Action distr","0.22465262244983658","iconic-darkness-487","-0.05841772258281708"
"6","0gwqywch","Action distr","0.5117087511357388","iconic-darkness-487","-0.05815158411860466"
"6","0gwqywch","Action distr","1.9469893945652503","iconic-darkness-487","-0.05788544565439224"
"6","0gwqywch","Action distr","9.123392611712807","iconic-darkness-487","-0.057619303464889526"
"6","0gwqywch","Action distr","28.019174299993505","iconic-darkness-487","-0.05735316127538681"
"6","0gwqywch","Action distr","14.627381861733804","iconic-darkness-487","-0.05708702653646469"
"6","0gwqywch","Action distr","4.742666473940995","iconic-darkness-487","-0.056820884346961975"
"6","0gwqywch","Action distr","1.135743813496396","iconic-darkness-487","-0.05655474215745926"
"6","0gwqywch","Action distr","0.8362069835632806","iconic-darkness-487","-0.05628860369324684"
"6","0gwqywch","Action distr","0.7613227760800018","iconic-darkness-487","-0.056022465229034424"
"6","0gwqywch","Action distr","0.7238806723383623","iconic-darkness-487","-0.05575632303953171"
"6","0gwqywch","Action distr","0.7738034773272149","iconic-darkness-487","-0.05549018457531929"
"6","0gwqywch","Action distr","0.8486876848104937","iconic-darkness-487","-0.05522404611110687"
"6","0gwqywch","Action distr","0.6864385685967229","iconic-darkness-487","-0.054957903921604156"
"6","0gwqywch","Action distr","0.6365157636078703","iconic-darkness-487","-0.05469176173210144"
"6","0gwqywch","Action distr","0.7987648798216411","iconic-darkness-487","-0.05442562699317932"
"6","0gwqywch","Action distr","0.7613227760800018","iconic-darkness-487","-0.054159484803676605"
"6","0gwqywch","Action distr","0.8112455810688542","iconic-darkness-487","-0.05389334261417389"
"6","0gwqywch","Action distr","0.7113999710911492","iconic-darkness-487","-0.05362720414996147"
"6","0gwqywch","Action distr","0.8362069835632806","iconic-darkness-487","-0.053361065685749054"
"6","0gwqywch","Action distr","0.7238806723383623","iconic-darkness-487","-0.05309492349624634"
"6","0gwqywch","Action distr","0.786284178574428","iconic-darkness-487","-0.05282878503203392"
"6","0gwqywch","Action distr","0.87364908730492","iconic-darkness-487","-0.0525626465678215"
"6","0gwqywch","Action distr","0.87364908730492","iconic-darkness-487","-0.05229650437831879"
"6","0gwqywch","Action distr","0.6489964648550834","iconic-darkness-487","-0.05203036218881607"
"6","0gwqywch","Action distr","0.8112455810688542","iconic-darkness-487","-0.05176422744989395"
"6","0gwqywch","Action distr","0.7363613735855754","iconic-darkness-487","-0.051498085260391235"
"6","0gwqywch","Action distr","0.6864385685967229","iconic-darkness-487","-0.05123194307088852"
"6","0gwqywch","Action distr","0.7363613735855754","iconic-darkness-487","-0.0509658046066761"
"6","0gwqywch","Action distr","0.6739578673495098","iconic-darkness-487","-0.050699666142463684"
"6","0gwqywch","Action distr","0.786284178574428","iconic-darkness-487","-0.05043352395296097"
"6","0gwqywch","Action distr","0.786284178574428","iconic-darkness-487","-0.05016738548874855"
"6","0gwqywch","Action distr","0.8237262823160675","iconic-darkness-487","-0.04990124702453613"
"6","0gwqywch","Action distr","0.6614771661022966","iconic-darkness-487","-0.04963510483503342"
"6","0gwqywch","Action distr","0.786284178574428","iconic-darkness-487","-0.0493689626455307"
"6","0gwqywch","Action distr","0.786284178574428","iconic-darkness-487","-0.04910282790660858"
"6","0gwqywch","Action distr","0.9360525935409857","iconic-darkness-487","-0.048836685717105865"
"6","0gwqywch","Action distr","0.6240350623606571","iconic-darkness-487","-0.04857054352760315"
"6","0gwqywch","Action distr","0.8486876848104937","iconic-darkness-487","-0.04830440506339073"
"6","0gwqywch","Action distr","0.5741122573718046","iconic-darkness-487","-0.048038266599178314"
"6","0gwqywch","Action distr","0.7488420748327886","iconic-darkness-487","-0.0477721244096756"
"6","0gwqywch","Action distr","0.8986104897993463","iconic-darkness-487","-0.04750598222017288"
"6","0gwqywch","Action distr","0.8986104897993463","iconic-darkness-487","-0.04723984748125076"
"6","0gwqywch","Action distr","0.7238806723383623","iconic-darkness-487","-0.04697370529174805"
"6","0gwqywch","Action distr","0.8861297885521331","iconic-darkness-487","-0.04670756310224533"
"6","0gwqywch","Action distr","0.786284178574428","iconic-darkness-487","-0.04644142463803291"
"6","0gwqywch","Action distr","0.8362069835632806","iconic-darkness-487","-0.046175286173820496"
"6","0gwqywch","Action distr","0.6614771661022966","iconic-darkness-487","-0.04590914398431778"
"6","0gwqywch","Action distr","0.8237262823160675","iconic-darkness-487","-0.04564300552010536"
"6","0gwqywch","Action distr","0.7987648798216411","iconic-darkness-487","-0.045376867055892944"
"6","0gwqywch","Action distr","1.0358982035186908","iconic-darkness-487","-0.04511072486639023"
"6","0gwqywch","Action distr","0.7238806723383623","iconic-darkness-487","-0.04484458267688751"
"6","0gwqywch","Action distr","0.9859753985298384","iconic-darkness-487","-0.04457844793796539"
"6","0gwqywch","Action distr","0.9859753985298384","iconic-darkness-487","-0.04431230574846268"
"6","0gwqywch","Action distr","0.7613227760800018","iconic-darkness-487","-0.04404616355895996"
"6","0gwqywch","Action distr","0.7613227760800018","iconic-darkness-487","-0.04378002509474754"
"6","0gwqywch","Action distr","0.9110911910465594","iconic-darkness-487","-0.043513886630535126"
"6","0gwqywch","Action distr","0.8237262823160675","iconic-darkness-487","-0.04324774444103241"
"6","0gwqywch","Action distr","0.8362069835632806","iconic-darkness-487","-0.04298160597681999"
"6","0gwqywch","Action distr","0.961013996035412","iconic-darkness-487","-0.042715467512607574"
"6","0gwqywch","Action distr","0.8486876848104937","iconic-darkness-487","-0.04244932532310486"
"6","0gwqywch","Action distr","1.0983017097547565","iconic-darkness-487","-0.04218318313360214"
"6","0gwqywch","Action distr","0.7738034773272149","iconic-darkness-487","-0.04191704839468002"
"6","0gwqywch","Action distr","0.8986104897993463","iconic-darkness-487","-0.04165090620517731"
"6","0gwqywch","Action distr","0.9734946972826252","iconic-darkness-487","-0.04138476401567459"
"6","0gwqywch","Action distr","0.6240350623606571","iconic-darkness-487","-0.04111862555146217"
"6","0gwqywch","Action distr","0.9734946972826252","iconic-darkness-487","-0.040852487087249756"
"6","0gwqywch","Action distr","0.9485332947881989","iconic-darkness-487","-0.04058634489774704"
"6","0gwqywch","Action distr","1.0234175022714775","iconic-darkness-487","-0.04032020643353462"
"6","0gwqywch","Action distr","1.0109368010242645","iconic-darkness-487","-0.040054067969322205"
"6","0gwqywch","Action distr","0.8237262823160675","iconic-darkness-487","-0.03978792577981949"
"6","0gwqywch","Action distr","1.0109368010242645","iconic-darkness-487","-0.03952178359031677"
"6","0gwqywch","Action distr","0.8237262823160675","iconic-darkness-487","-0.03925564885139465"
"6","0gwqywch","Action distr","1.048378904765904","iconic-darkness-487","-0.03898950666189194"
"6","0gwqywch","Action distr","0.9859753985298384","iconic-darkness-487","-0.03872336447238922"
"6","0gwqywch","Action distr","1.0983017097547565","iconic-darkness-487","-0.038457226008176804"
"6","0gwqywch","Action distr","0.9485332947881989","iconic-darkness-487","-0.038191087543964386"
"6","0gwqywch","Action distr","1.0234175022714775","iconic-darkness-487","-0.03792494535446167"
"6","0gwqywch","Action distr","0.9859753985298384","iconic-darkness-487","-0.03765880689024925"
"6","0gwqywch","Action distr","0.87364908730492","iconic-darkness-487","-0.037392668426036835"
"6","0gwqywch","Action distr","1.048378904765904","iconic-darkness-487","-0.03712652623653412"
"6","0gwqywch","Action distr","1.1107824110019697","iconic-darkness-487","-0.0368603840470314"
"6","0gwqywch","Action distr","1.0858210085075435","iconic-darkness-487","-0.036594245582818985"
"6","0gwqywch","Action distr","1.123263112249183","iconic-darkness-487","-0.03632810711860657"
"6","0gwqywch","Action distr","1.1607052159908224","iconic-darkness-487","-0.03606196492910385"
"6","0gwqywch","Action distr","0.8986104897993463","iconic-darkness-487","-0.035795826464891434"
"6","0gwqywch","Action distr","1.1482245147436092","iconic-darkness-487","-0.035529688000679016"
"6","0gwqywch","Action distr","0.9360525935409857","iconic-darkness-487","-0.0352635458111763"
"6","0gwqywch","Action distr","1.2480701247213142","iconic-darkness-487","-0.034997403621673584"
"6","0gwqywch","Action distr","1.0234175022714775","iconic-darkness-487","-0.034731268882751465"
"6","0gwqywch","Action distr","1.048378904765904","iconic-darkness-487","-0.03446512669324875"
"6","0gwqywch","Action distr","1.2730315272157406","iconic-darkness-487","-0.03419898450374603"
"6","0gwqywch","Action distr","1.060859606013117","iconic-darkness-487","-0.033932846039533615"
"6","0gwqywch","Action distr","1.5226455521600035","iconic-darkness-487","-0.0336667075753212"
"6","0gwqywch","Action distr","0.9235718922937726","iconic-darkness-487","-0.03340056538581848"
"6","0gwqywch","Action distr","1.2480701247213142","iconic-darkness-487","-0.033134426921606064"
"6","0gwqywch","Action distr","1.123263112249183","iconic-darkness-487","-0.032868288457393646"
"6","0gwqywch","Action distr","1.2979929297101669","iconic-darkness-487","-0.03260214626789093"
"6","0gwqywch","Action distr","1.2730315272157406","iconic-darkness-487","-0.032336004078388214"
"6","0gwqywch","Action distr","1.3104736309573801","iconic-darkness-487","-0.032069869339466095"
"6","0gwqywch","Action distr","1.3603964359462326","iconic-darkness-487","-0.03180372714996338"
"6","0gwqywch","Action distr","1.2480701247213142","iconic-darkness-487","-0.03153758496046066"
"6","0gwqywch","Action distr","1.4602420459239378","iconic-darkness-487","-0.031271446496248245"
"6","0gwqywch","Action distr","1.3354350334518064","iconic-darkness-487","-0.031005308032035828"
"6","0gwqywch","Action distr","1.410319240935085","iconic-darkness-487","-0.03073916584253311"
"6","0gwqywch","Action distr","1.4727227471711508","iconic-darkness-487","-0.030473027378320694"
"6","0gwqywch","Action distr","1.659933265879348","iconic-darkness-487","-0.030206887051463127"
"6","0gwqywch","Action distr","1.3104736309573801","iconic-darkness-487","-0.02994074672460556"
"6","0gwqywch","Action distr","1.3978385396878719","iconic-darkness-487","-0.029674608260393143"
"6","0gwqywch","Action distr","1.2480701247213142","iconic-darkness-487","-0.029408466070890427"
"6","0gwqywch","Action distr","1.485203448418364","iconic-darkness-487","-0.02914232760667801"
"6","0gwqywch","Action distr","1.734817473362627","iconic-darkness-487","-0.028876185417175293"
"6","0gwqywch","Action distr","1.7972209795986926","iconic-darkness-487","-0.028610046952962875"
"6","0gwqywch","Action distr","1.5351262534072168","iconic-darkness-487","-0.028343908488750458"
"6","0gwqywch","Action distr","1.922027992070824","iconic-darkness-487","-0.02807776629924774"
"6","0gwqywch","Action distr","1.4976841496655773","iconic-darkness-487","-0.027811627835035324"
"6","0gwqywch","Action distr","1.6100104608904955","iconic-darkness-487","-0.027545485645532608"
"6","0gwqywch","Action distr","1.585049058396069","iconic-darkness-487","-0.02727934718132019"
"6","0gwqywch","Action distr","1.6349718633849217","iconic-darkness-487","-0.027013208717107773"
"6","0gwqywch","Action distr","1.9844314983068898","iconic-darkness-487","-0.026747066527605057"
"6","0gwqywch","Action distr","1.9719507970596768","iconic-darkness-487","-0.02648092806339264"
"6","0gwqywch","Action distr","1.8097016808459057","iconic-darkness-487","-0.026214785873889923"
"6","0gwqywch","Action distr","2.259006925745579","iconic-darkness-487","-0.025948647409677505"
"6","0gwqywch","Action distr","2.1466806145206605","iconic-darkness-487","-0.025682508945465088"
"6","0gwqywch","Action distr","2.1092385107790212","iconic-darkness-487","-0.025416366755962372"
"6","0gwqywch","Action distr","2.4212560419593494","iconic-darkness-487","-0.025150228291749954"
"6","0gwqywch","Action distr","2.0593157057901683","iconic-darkness-487","-0.024884086102247238"
"6","0gwqywch","Action distr","2.633427963161973","iconic-darkness-487","-0.02461794763803482"
"6","0gwqywch","Action distr","2.5959858594203338","iconic-darkness-487","-0.024351809173822403"
"6","0gwqywch","Action distr","2.521101651937055","iconic-darkness-487","-0.024085666984319687"
"6","0gwqywch","Action distr","2.7332735731396784","iconic-darkness-487","-0.02381952852010727"
"6","0gwqywch","Action distr","2.8331191831173834","iconic-darkness-487","-0.023553386330604553"
"6","0gwqywch","Action distr","2.5959858594203338","iconic-darkness-487","-0.023287247866392136"
"6","0gwqywch","Action distr","3.0952139093088595","iconic-darkness-487","-0.02302110753953457"
"6","0gwqywch","Action distr","3.4197121417364014","iconic-darkness-487","-0.022754967212677002"
"6","0gwqywch","Action distr","3.656845465433451","iconic-darkness-487","-0.022488828748464584"
"6","0gwqywch","Action distr","3.045291104320007","iconic-darkness-487","-0.02222268655896187"
"6","0gwqywch","Action distr","3.706768270422303","iconic-darkness-487","-0.02195654809474945"
"6","0gwqywch","Action distr","3.9688629966137796","iconic-darkness-487","-0.021690407767891884"
"6","0gwqywch","Action distr","3.9563822953665664","iconic-darkness-487","-0.021424267441034317"
"6","0gwqywch","Action distr","4.006305100355418","iconic-darkness-487","-0.0211581289768219"
"6","0gwqywch","Action distr","4.330803332782961","iconic-darkness-487","-0.020891986787319183"
"6","0gwqywch","Action distr","4.530494552738371","iconic-darkness-487","-0.020625848323106766"
"6","0gwqywch","Action distr","4.854992785165913","iconic-darkness-487","-0.0203597079962492"
"6","0gwqywch","Action distr","4.443129644007879","iconic-darkness-487","-0.020093567669391632"
"6","0gwqywch","Action distr","4.867473486413125","iconic-darkness-487","-0.019827429205179214"
"6","0gwqywch","Action distr","4.904915590154765","iconic-darkness-487","-0.0195612870156765"
"6","0gwqywch","Action distr","4.954838395143618","iconic-darkness-487","-0.01929514855146408"
"6","0gwqywch","Action distr","5.266855926323946","iconic-darkness-487","-0.019029008224606514"
"6","0gwqywch","Action distr","6.015698001156735","iconic-darkness-487","-0.018762867897748947"
"6","0gwqywch","Action distr","6.152985714876079","iconic-darkness-487","-0.01849672943353653"
"6","0gwqywch","Action distr","6.152985714876079","iconic-darkness-487","-0.018230587244033813"
"6","0gwqywch","Action distr","7.101519009664279","iconic-darkness-487","-0.017964448779821396"
"6","0gwqywch","Action distr","7.713073370777722","iconic-darkness-487","-0.01769830659031868"
"6","0gwqywch","Action distr","7.875322486991493","iconic-darkness-487","-0.017432168126106262"
"6","0gwqywch","Action distr","8.424473341868872","iconic-darkness-487","-0.017166029661893845"
"6","0gwqywch","Action distr","7.812918980755427","iconic-darkness-487","-0.01689988747239113"
"6","0gwqywch","Action distr","8.436954043116085","iconic-darkness-487","-0.01663374900817871"
"6","0gwqywch","Action distr","9.060989105476741","iconic-darkness-487","-0.016367606818675995"
"6","0gwqywch","Action distr","9.098431209218383","iconic-darkness-487","-0.016101468354463577"
"6","0gwqywch","Action distr","9.635101362848546","iconic-darkness-487","-0.01583532989025116"
"6","0gwqywch","Action distr","10.783325877592157","iconic-darkness-487","-0.015569188632071018"
"6","0gwqywch","Action distr","10.446346943917401","iconic-darkness-487","-0.015303048305213451"
"6","0gwqywch","Action distr","11.08286270752527","iconic-darkness-487","-0.01503690890967846"
"6","0gwqywch","Action distr","11.48224514743609","iconic-darkness-487","-0.014770768582820892"
"6","0gwqywch","Action distr","11.993953898571831","iconic-darkness-487","-0.014504628255963326"
"6","0gwqywch","Action distr","12.493181948460355","iconic-darkness-487","-0.014238487929105759"
"6","0gwqywch","Action distr","12.880083687123964","iconic-darkness-487","-0.013972348533570766"
"6","0gwqywch","Action distr","13.678848566945605","iconic-darkness-487","-0.013706209138035774"
"6","0gwqywch","Action distr","14.128153811845277","iconic-darkness-487","-0.013440068811178207"
"6","0gwqywch","Action distr","14.490094148014458","iconic-darkness-487","-0.01317392848432064"
"6","0gwqywch","Action distr","15.850490583960692","iconic-darkness-487","-0.012907788157463074"
"6","0gwqywch","Action distr","15.20149411910561","iconic-darkness-487","-0.012641648761928082"
"6","0gwqywch","Action distr","16.96127299496266","iconic-darkness-487","-0.01237550936639309"
"6","0gwqywch","Action distr","17.16096421491807","iconic-darkness-487","-0.012109369039535522"
"6","0gwqywch","Action distr","17.398097538615122","iconic-darkness-487","-0.011843228712677956"
"6","0gwqywch","Action distr","18.22182382093119","iconic-darkness-487","-0.011577088385820389"
"6","0gwqywch","Action distr","19.432451841910865","iconic-darkness-487","-0.011310948990285397"
"6","0gwqywch","Action distr","18.483918547122666","iconic-darkness-487","-0.01104480866342783"
"6","0gwqywch","Action distr","19.61966236061906","iconic-darkness-487","-0.010778669267892838"
"6","0gwqywch","Action distr","20.643079862890538","iconic-darkness-487","-0.01051252894103527"
"6","0gwqywch","Action distr","21.691458767656442","iconic-darkness-487","-0.010246388614177704"
"6","0gwqywch","Action distr","22.36541663500595","iconic-darkness-487","-0.009980249218642712"
"6","0gwqywch","Action distr","23.650928863468906","iconic-darkness-487","-0.009714108891785145"
"6","0gwqywch","Action distr","23.2640271248053","iconic-darkness-487","-0.009447969496250153"
"6","0gwqywch","Action distr","24.08775340712137","iconic-darkness-487","-0.009181829169392586"
"6","0gwqywch","Action distr","25.24845862311219","iconic-darkness-487","-0.008915688842535019"
"6","0gwqywch","Action distr","25.273420025606615","iconic-darkness-487","-0.008649548515677452"
"6","0gwqywch","Action distr","26.72118137028334","iconic-darkness-487","-0.00838340912014246"
"6","0gwqywch","Action distr","27.19544801767744","iconic-darkness-487","-0.008117269724607468"
"6","0gwqywch","Action distr","28.293749727432196","iconic-darkness-487","-0.0078511293977499"
"6","0gwqywch","Action distr","28.268788324937766","iconic-darkness-487","-0.007584989070892334"
"6","0gwqywch","Action distr","28.855381283556785","iconic-darkness-487","-0.0073188492096960545"
"6","0gwqywch","Action distr","29.67910756587285","iconic-darkness-487","-0.007052709348499775"
"6","0gwqywch","Action distr","31.03950400181909","iconic-darkness-487","-0.006786569021642208"
"6","0gwqywch","Action distr","31.189272416785645","iconic-darkness-487","-0.006520429626107216"
"6","0gwqywch","Action distr","30.51531454943613","iconic-darkness-487","-0.006254289299249649"
"6","0gwqywch","Action distr","32.52470745023745","iconic-darkness-487","-0.0059881494380533695"
"6","0gwqywch","Action distr","32.79928287767614","iconic-darkness-487","-0.00572200957685709"
"6","0gwqywch","Action distr","34.92100208970237","iconic-darkness-487","-0.005455869249999523"
"6","0gwqywch","Action distr","34.39681263731942","iconic-darkness-487","-0.005189729854464531"
"6","0gwqywch","Action distr","33.7103740687227","iconic-darkness-487","-0.004923589527606964"
"6","0gwqywch","Action distr","34.55906175353319","iconic-darkness-487","-0.004657449200749397"
"6","0gwqywch","Action distr","35.557517853310245","iconic-darkness-487","-0.004391309805214405"
"6","0gwqywch","Action distr","35.65736346328795","iconic-darkness-487","-0.004125169478356838"
"6","0gwqywch","Action distr","36.980317795492546","iconic-darkness-487","-0.0038590296171605587"
"6","0gwqywch","Action distr","36.86799148426763","iconic-darkness-487","-0.003592889755964279"
"6","0gwqywch","Action distr","36.518531849345656","iconic-darkness-487","-0.003326749661937356"
"6","0gwqywch","Action distr","36.90543358800926","iconic-darkness-487","-0.003060609567910433"
"6","0gwqywch","Action distr","37.766601974066965","iconic-darkness-487","-0.0027944697067141533"
"6","0gwqywch","Action distr","38.25334932270828","iconic-darkness-487","-0.0025283298455178738"
"6","0gwqywch","Action distr","36.743184471795495","iconic-darkness-487","-0.0022621897514909506"
"6","0gwqywch","Action distr","37.24241252168402","iconic-darkness-487","-0.001996049890294671"
"6","0gwqywch","Action distr","38.465521243910906","iconic-darkness-487","-0.0017299097962677479"
"6","0gwqywch","Action distr","38.86490368382173","iconic-darkness-487","-0.0014637699350714684"
"6","0gwqywch","Action distr","38.09110020649452","iconic-darkness-487","-0.0011976298410445452"
"6","0gwqywch","Action distr","39.875840484845995","iconic-darkness-487","-0.0009314899216406047"
"6","0gwqywch","Action distr","40.00064749731812","iconic-darkness-487","-0.0006653499440290034"
"6","0gwqywch","Action distr","38.95226859255222","iconic-darkness-487","-0.00039920996641740203"
"6","0gwqywch","Action distr","38.690173866360745","iconic-darkness-487","-0.00013306998880580068"
"6","0gwqywch","Action distr","38.81498087883288","iconic-darkness-487","0.00013306998880580068"
"6","0gwqywch","Action distr","39.22684401999091","iconic-darkness-487","0.00039920996641740203"
"6","0gwqywch","Action distr","39.339170331215826","iconic-darkness-487","0.0006653499440290034"
"6","0gwqywch","Action distr","38.90234578756337","iconic-darkness-487","0.0009314899216406047"
"6","0gwqywch","Action distr","38.67769316511353","iconic-darkness-487","0.0011976298410445452"
"6","0gwqywch","Action distr","39.039633501282715","iconic-darkness-487","0.0014637699350714684"
"6","0gwqywch","Action distr","39.32668962996861","iconic-darkness-487","0.0017299097962677479"
"6","0gwqywch","Action distr","38.45304054266369","iconic-darkness-487","0.001996049890294671"
"6","0gwqywch","Action distr","38.21590721896664","iconic-darkness-487","0.0022621897514909506"
"6","0gwqywch","Action distr","37.56691075411156","iconic-darkness-487","0.0025283298455178738"
"6","0gwqywch","Action distr","38.14102301148337","iconic-darkness-487","0.0027944697067141533"
"6","0gwqywch","Action distr","37.71667916907812","iconic-darkness-487","0.003060609567910433"
"6","0gwqywch","Action distr","36.3687634343791","iconic-darkness-487","0.003326749661937356"
"6","0gwqywch","Action distr","36.39372483687353","iconic-darkness-487","0.003592889755964279"
"6","0gwqywch","Action distr","35.632402060793524","iconic-darkness-487","0.0038590296171605587"
"6","0gwqywch","Action distr","34.983405595938436","iconic-darkness-487","0.004125169478356838"
"6","0gwqywch","Action distr","35.30790382836599","iconic-darkness-487","0.004391309805214405"
"6","0gwqywch","Action distr","33.91006528867811","iconic-darkness-487","0.004657449200749397"
"6","0gwqywch","Action distr","34.04735300239746","iconic-darkness-487","0.004923589527606964"
"6","0gwqywch","Action distr","32.06292150409056","iconic-darkness-487","0.005189729854464531"
"6","0gwqywch","Action distr","33.1362618113509","iconic-darkness-487","0.005455869249999523"
"6","0gwqywch","Action distr","31.825788180393513","iconic-darkness-487","0.00572200957685709"
"6","0gwqywch","Action distr","32.06292150409056","iconic-darkness-487","0.0059881494380533695"
"6","0gwqywch","Action distr","31.61361625919089","iconic-darkness-487","0.006254289299249649"
"6","0gwqywch","Action distr","30.49035314694171","iconic-darkness-487","0.006520429626107216"
"6","0gwqywch","Action distr","29.841356682086627","iconic-darkness-487","0.006786569021642208"
"6","0gwqywch","Action distr","29.566781254647932","iconic-darkness-487","0.007052709348499775"
"6","0gwqywch","Action distr","27.919328690015803","iconic-darkness-487","0.0073188492096960545"
"6","0gwqywch","Action distr","27.04567960271088","iconic-darkness-487","0.007584989070892334"
"6","0gwqywch","Action distr","26.796065577766615","iconic-darkness-487","0.0078511293977499"
"6","0gwqywch","Action distr","27.170486615183012","iconic-darkness-487","0.008117269724607468"
"6","0gwqywch","Action distr","25.77264807549514","iconic-darkness-487","0.00838340912014246"
"6","0gwqywch","Action distr","25.086209506898417","iconic-darkness-487","0.008649548515677452"
"6","0gwqywch","Action distr","23.32643063104136","iconic-darkness-487","0.008915688842535019"
"6","0gwqywch","Action distr","24.636904261998744","iconic-darkness-487","0.009181829169392586"
"6","0gwqywch","Action distr","22.36541663500595","iconic-darkness-487","0.009447969496250153"
"6","0gwqywch","Action distr","21.654016663914803","iconic-darkness-487","0.009714108891785145"
"6","0gwqywch","Action distr","21.504248248948244","iconic-darkness-487","0.009980249218642712"
"6","0gwqywch","Action distr","20.69300266787939","iconic-darkness-487","0.010246388614177704"
"6","0gwqywch","Action distr","19.956641294293814","iconic-darkness-487","0.01051252894103527"
"6","0gwqywch","Action distr","19.120434310730534","iconic-darkness-487","0.010778669267892838"
"6","0gwqywch","Action distr","18.78345537705578","iconic-darkness-487","0.01104480866342783"
"6","0gwqywch","Action distr","17.897325588503648","iconic-darkness-487","0.011310948990285397"
"6","0gwqywch","Action distr","16.973753696209872","iconic-darkness-487","0.011577088385820389"
"6","0gwqywch","Action distr","16.923830891221023","iconic-darkness-487","0.011843228712677956"
"6","0gwqywch","Action distr","15.800567778971837","iconic-darkness-487","0.012109369039535522"
"6","0gwqywch","Action distr","15.313820430330525","iconic-darkness-487","0.01237550936639309"
"6","0gwqywch","Action distr","14.864515185430854","iconic-darkness-487","0.012641648761928082"
"6","0gwqywch","Action distr","14.477613446767245","iconic-darkness-487","0.012907788157463074"
"6","0gwqywch","Action distr","13.94094329313708","iconic-darkness-487","0.01317392848432064"
"6","0gwqywch","Action distr","13.841097683159376","iconic-darkness-487","0.013440068811178207"
"6","0gwqywch","Action distr","12.917525790865602","iconic-darkness-487","0.013706209138035774"
"6","0gwqywch","Action distr","12.455739844718718","iconic-darkness-487","0.013972348533570766"
"6","0gwqywch","Action distr","12.268529326010519","iconic-darkness-487","0.014238487929105759"
"6","0gwqywch","Action distr","11.457283744941666","iconic-darkness-487","0.014504628255963326"
"6","0gwqywch","Action distr","11.08286270752527","iconic-darkness-487","0.014770768582820892"
"6","0gwqywch","Action distr","10.670999566367238","iconic-darkness-487","0.01503690890967846"
"6","0gwqywch","Action distr","9.672543466590186","iconic-darkness-487","0.015303048305213451"
"6","0gwqywch","Action distr","9.622620661601333","iconic-darkness-487","0.015569188632071018"
"6","0gwqywch","Action distr","9.085950507971168","iconic-darkness-487","0.01583532989025116"
"6","0gwqywch","Action distr","8.798894379285267","iconic-darkness-487","0.016101468354463577"
"6","0gwqywch","Action distr","7.925245291980346","iconic-darkness-487","0.016367606818675995"
"6","0gwqywch","Action distr","8.174859316924609","iconic-darkness-487","0.01663374900817871"
"6","0gwqywch","Action distr","7.475940047080672","iconic-darkness-487","0.01689988747239113"
"6","0gwqywch","Action distr","7.014154100933786","iconic-darkness-487","0.017166029661893845"
"6","0gwqywch","Action distr","6.901827789708868","iconic-darkness-487","0.017432168126106262"
"6","0gwqywch","Action distr","6.539887453539687","iconic-darkness-487","0.01769830659031868"
"6","0gwqywch","Action distr","5.7036804699764065","iconic-darkness-487","0.017964448779821396"
"6","0gwqywch","Action distr","5.666238366234767","iconic-darkness-487","0.018230587244033813"
"6","0gwqywch","Action distr","5.791045378706898","iconic-darkness-487","0.01849672943353653"
"6","0gwqywch","Action distr","4.8300313826714865","iconic-darkness-487","0.018762867897748947"
"6","0gwqywch","Action distr","4.979799797638044","iconic-darkness-487","0.019029008224606514"
"6","0gwqywch","Action distr","4.904915590154765","iconic-darkness-487","0.01929514855146408"
"6","0gwqywch","Action distr","4.3682454365246","iconic-darkness-487","0.0195612870156765"
"6","0gwqywch","Action distr","4.7801085776826335","iconic-darkness-487","0.019827429205179214"
"6","0gwqywch","Action distr","4.480571747749518","iconic-darkness-487","0.020093567669391632"
"6","0gwqywch","Action distr","3.781652477905582","iconic-darkness-487","0.0203597079962492"
"6","0gwqywch","Action distr","3.319866531758696","iconic-darkness-487","0.020625848323106766"
"6","0gwqywch","Action distr","3.407231440489188","iconic-darkness-487","0.020891986787319183"
"6","0gwqywch","Action distr","3.532038452961319","iconic-darkness-487","0.0211581289768219"
"6","0gwqywch","Action distr","3.1950595192865645","iconic-darkness-487","0.021424267441034317"
"6","0gwqywch","Action distr","3.0827332080616463","iconic-darkness-487","0.021690407767891884"
"6","0gwqywch","Action distr","2.9204840918478756","iconic-darkness-487","0.02195654809474945"
"6","0gwqywch","Action distr","2.7956770793757437","iconic-darkness-487","0.02222268655896187"
"6","0gwqywch","Action distr","2.5835051581731205","iconic-darkness-487","0.022488828748464584"
"6","0gwqywch","Action distr","2.4836595481954156","iconic-darkness-487","0.022754967212677002"
"6","0gwqywch","Action distr","2.3089297307344316","iconic-darkness-487","0.02302110753953457"
"6","0gwqywch","Action distr","2.283968328240005","iconic-darkness-487","0.023287247866392136"
"6","0gwqywch","Action distr","2.1841227182623","iconic-darkness-487","0.023553386330604553"
"6","0gwqywch","Action distr","1.9345086933180373","iconic-darkness-487","0.02381952852010727"
"6","0gwqywch","Action distr","1.734817473362627","iconic-darkness-487","0.024085666984319687"
"6","0gwqywch","Action distr","2.196603419509513","iconic-darkness-487","0.024351809173822403"
"6","0gwqywch","Action distr","1.8471437845875451","iconic-darkness-487","0.02461794763803482"
"6","0gwqywch","Action distr","1.647452564632135","iconic-darkness-487","0.024884086102247238"
"6","0gwqywch","Action distr","2.0593157057901683","iconic-darkness-487","0.025150228291749954"
"6","0gwqywch","Action distr","1.4227999421822983","iconic-darkness-487","0.025416366755962372"
"6","0gwqywch","Action distr","1.5226455521600035","iconic-darkness-487","0.025682508945465088"
"6","0gwqywch","Action distr","1.7098560708682007","iconic-darkness-487","0.025948647409677505"
"6","0gwqywch","Action distr","1.2605508259685274","iconic-darkness-487","0.026214785873889923"
"6","0gwqywch","Action distr","1.3354350334518064","iconic-darkness-487","0.02648092806339264"
"6","0gwqywch","Action distr","1.3354350334518064","iconic-darkness-487","0.026747066527605057"
"6","0gwqywch","Action distr","1.2979929297101669","iconic-darkness-487","0.027013208717107773"
"6","0gwqywch","Action distr","1.0858210085075435","iconic-darkness-487","0.02727934718132019"
"6","0gwqywch","Action distr","1.135743813496396","iconic-darkness-487","0.027545485645532608"
"6","0gwqywch","Action distr","1.2355894234741012","iconic-darkness-487","0.027811627835035324"
"6","0gwqywch","Action distr","1.0983017097547565","iconic-darkness-487","0.02807776629924774"
"6","0gwqywch","Action distr","1.123263112249183","iconic-darkness-487","0.028343908488750458"
"6","0gwqywch","Action distr","0.961013996035412","iconic-darkness-487","0.028610046952962875"
"6","0gwqywch","Action distr","0.8861297885521331","iconic-darkness-487","0.028876185417175293"
"6","0gwqywch","Action distr","1.0234175022714775","iconic-darkness-487","0.02914232760667801"
"6","0gwqywch","Action distr","0.8861297885521331","iconic-darkness-487","0.029408466070890427"
"6","0gwqywch","Action distr","0.8861297885521331","iconic-darkness-487","0.029674608260393143"
"6","0gwqywch","Action distr","0.8486876848104937","iconic-darkness-487","0.02994074672460556"
"6","0gwqywch","Action distr","0.8112455810688542","iconic-darkness-487","0.030206887051463127"
"6","0gwqywch","Action distr","0.87364908730492","iconic-darkness-487","0.030473027378320694"
"6","0gwqywch","Action distr","0.9360525935409857","iconic-darkness-487","0.03073916584253311"
"6","0gwqywch","Action distr","0.7738034773272149","iconic-darkness-487","0.031005308032035828"
"6","0gwqywch","Action distr","0.8486876848104937","iconic-darkness-487","0.031271446496248245"
"6","0gwqywch","Action distr","0.961013996035412","iconic-darkness-487","0.03153758496046066"
"6","0gwqywch","Action distr","0.7987648798216411","iconic-darkness-487","0.03180372714996338"
"6","0gwqywch","Action distr","0.7113999710911492","iconic-darkness-487","0.032069869339466095"
"6","0gwqywch","Action distr","0.8486876848104937","iconic-darkness-487","0.032336004078388214"
"6","0gwqywch","Action distr","0.7363613735855754","iconic-darkness-487","0.03260214626789093"
"6","0gwqywch","Action distr","0.5491508548773782","iconic-darkness-487","0.032868288457393646"
"6","0gwqywch","Action distr","0.786284178574428","iconic-darkness-487","0.033134426921606064"
"6","0gwqywch","Action distr","0.7113999710911492","iconic-darkness-487","0.03340056538581848"
"6","0gwqywch","Action distr","0.5741122573718046","iconic-darkness-487","0.0336667075753212"
"6","0gwqywch","Action distr","0.5865929586190177","iconic-darkness-487","0.033932846039533615"
"6","0gwqywch","Action distr","0.786284178574428","iconic-darkness-487","0.03419898450374603"
"6","0gwqywch","Action distr","0.611554361113444","iconic-darkness-487","0.03446512669324875"
"6","0gwqywch","Action distr","0.6240350623606571","iconic-darkness-487","0.034731268882751465"
"6","0gwqywch","Action distr","0.6739578673495098","iconic-darkness-487","0.034997403621673584"
"6","0gwqywch","Action distr","0.524189452382952","iconic-darkness-487","0.0352635458111763"
"6","0gwqywch","Action distr","0.6489964648550834","iconic-darkness-487","0.035529688000679016"
"6","0gwqywch","Action distr","0.5741122573718046","iconic-darkness-487","0.035795826464891434"
"6","0gwqywch","Action distr","0.6365157636078703","iconic-darkness-487","0.03606196492910385"
"6","0gwqywch","Action distr","0.6240350623606571","iconic-darkness-487","0.03632810711860657"
"6","0gwqywch","Action distr","0.6614771661022966","iconic-darkness-487","0.036594245582818985"
"6","0gwqywch","Action distr","0.5366701536301651","iconic-darkness-487","0.0368603840470314"
"6","0gwqywch","Action distr","0.8986104897993463","iconic-darkness-487","0.03712652623653412"
"6","0gwqywch","Action distr","0.7363613735855754","iconic-darkness-487","0.037392668426036835"
"6","0gwqywch","Action distr","0.7363613735855754","iconic-darkness-487","0.03765880689024925"
"6","0gwqywch","Action distr","0.524189452382952","iconic-darkness-487","0.03792494535446167"
"6","0gwqywch","Action distr","0.5865929586190177","iconic-darkness-487","0.038191087543964386"
"6","0gwqywch","Action distr","0.5741122573718046","iconic-darkness-487","0.038457226008176804"
"6","0gwqywch","Action distr","0.49922804988852576","iconic-darkness-487","0.03872336447238922"
"6","0gwqywch","Action distr","0.49922804988852576","iconic-darkness-487","0.03898950666189194"
"6","0gwqywch","Action distr","0.7363613735855754","iconic-darkness-487","0.03925564885139465"
"6","0gwqywch","Action distr","0.611554361113444","iconic-darkness-487","0.03952178359031677"
"6","0gwqywch","Action distr","0.7238806723383623","iconic-darkness-487","0.03978792577981949"
"6","0gwqywch","Action distr","0.524189452382952","iconic-darkness-487","0.040054067969322205"
"6","0gwqywch","Action distr","0.524189452382952","iconic-darkness-487","0.04032020643353462"
"6","0gwqywch","Action distr","0.5491508548773782","iconic-darkness-487","0.04058634489774704"
"6","0gwqywch","Action distr","0.4867473486413126","iconic-darkness-487","0.040852487087249756"
"6","0gwqywch","Action distr","0.5366701536301651","iconic-darkness-487","0.04111862555146217"
"6","0gwqywch","Action distr","0.44930524489967316","iconic-darkness-487","0.04138476401567459"
"6","0gwqywch","Action distr","0.43682454365246","iconic-darkness-487","0.04165090620517731"
"6","0gwqywch","Action distr","0.4617859461468863","iconic-darkness-487","0.04191704839468002"
"6","0gwqywch","Action distr","0.5491508548773782","iconic-darkness-487","0.04218318313360214"
"6","0gwqywch","Action distr","0.5616315561245915","iconic-darkness-487","0.04244932532310486"
"6","0gwqywch","Action distr","0.49922804988852576","iconic-darkness-487","0.042715467512607574"
"6","0gwqywch","Action distr","0.47426664739409946","iconic-darkness-487","0.04298160597681999"
"6","0gwqywch","Action distr","0.4867473486413126","iconic-darkness-487","0.04324774444103241"
"6","0gwqywch","Action distr","0.5741122573718046","iconic-darkness-487","0.043513886630535126"
"6","0gwqywch","Action distr","0.5117087511357388","iconic-darkness-487","0.04378002509474754"
"6","0gwqywch","Action distr","0.47426664739409946","iconic-darkness-487","0.04404616355895996"
"6","0gwqywch","Action distr","0.524189452382952","iconic-darkness-487","0.04431230574846268"
"6","0gwqywch","Action distr","0.43682454365246","iconic-darkness-487","0.04457844793796539"
"6","0gwqywch","Action distr","0.3369789336747549","iconic-darkness-487","0.04484458267688751"
"6","0gwqywch","Action distr","0.34945963492196797","iconic-darkness-487","0.04511072486639023"
"6","0gwqywch","Action distr","0.41186314115803374","iconic-darkness-487","0.045376867055892944"
"6","0gwqywch","Action distr","0.5366701536301651","iconic-darkness-487","0.04564300552010536"
"6","0gwqywch","Action distr","0.47426664739409946","iconic-darkness-487","0.04590914398431778"
"6","0gwqywch","Action distr","0.47426664739409946","iconic-darkness-487","0.046175286173820496"
"6","0gwqywch","Action distr","0.38690173866360744","iconic-darkness-487","0.04644142463803291"
"6","0gwqywch","Action distr","0.44930524489967316","iconic-darkness-487","0.04670756310224533"
"6","0gwqywch","Action distr","0.4867473486413126","iconic-darkness-487","0.04697370529174805"
"6","0gwqywch","Action distr","0.39938243991082056","iconic-darkness-487","0.04723984748125076"
"6","0gwqywch","Action distr","0.5117087511357388","iconic-darkness-487","0.04750598222017288"
"6","0gwqywch","Action distr","0.39938243991082056","iconic-darkness-487","0.0477721244096756"
"6","0gwqywch","Action distr","0.41186314115803374","iconic-darkness-487","0.048038266599178314"
"6","0gwqywch","Action distr","0.39938243991082056","iconic-darkness-487","0.04830440506339073"
"6","0gwqywch","Action distr","0.5616315561245915","iconic-darkness-487","0.04857054352760315"
"6","0gwqywch","Action distr","0.38690173866360744","iconic-darkness-487","0.048836685717105865"
"6","0gwqywch","Action distr","0.42434384240524686","iconic-darkness-487","0.04910282790660858"
"6","0gwqywch","Action distr","0.36194033616918114","iconic-darkness-487","0.0493689626455307"
"6","0gwqywch","Action distr","0.5491508548773782","iconic-darkness-487","0.04963510483503342"
"6","0gwqywch","Action distr","0.42434384240524686","iconic-darkness-487","0.04990124702453613"
"6","0gwqywch","Action distr","0.3744210374163943","iconic-darkness-487","0.05016738548874855"
"6","0gwqywch","Action distr","0.44930524489967316","iconic-darkness-487","0.05043352395296097"
"6","0gwqywch","Action distr","0.39938243991082056","iconic-darkness-487","0.050699666142463684"
"6","0gwqywch","Action distr","0.23713332369704973","iconic-darkness-487","0.0509658046066761"
"6","0gwqywch","Action distr","0.31201753118032854","iconic-darkness-487","0.05123194307088852"
"6","0gwqywch","Action distr","0.42434384240524686","iconic-darkness-487","0.051498085260391235"
"6","0gwqywch","Action distr","0.524189452382952","iconic-darkness-487","0.05176422744989395"
"6","0gwqywch","Action distr","0.3744210374163943","iconic-darkness-487","0.05203036218881607"
"6","0gwqywch","Action distr","0.38690173866360744","iconic-darkness-487","0.05229650437831879"
"6","0gwqywch","Action distr","0.49922804988852576","iconic-darkness-487","0.0525626465678215"
"6","0gwqywch","Action distr","0.49922804988852576","iconic-darkness-487","0.05282878503203392"
"6","0gwqywch","Action distr","0.5865929586190177","iconic-darkness-487","0.05309492349624634"
"6","0gwqywch","Action distr","0.44930524489967316","iconic-darkness-487","0.053361065685749054"
"6","0gwqywch","Action distr","0.6365157636078703","iconic-darkness-487","0.05362720414996147"
"6","0gwqywch","Action distr","0.3244982324275417","iconic-darkness-487","0.05389334261417389"
"6","0gwqywch","Action distr","0.39938243991082056","iconic-darkness-487","0.054159484803676605"
"6","0gwqywch","Action distr","0.43682454365246","iconic-darkness-487","0.05442562699317932"
"6","0gwqywch","Action distr","0.36194033616918114","iconic-darkness-487","0.05469176173210144"
"6","0gwqywch","Action distr","0.44930524489967316","iconic-darkness-487","0.054957903921604156"
"6","0gwqywch","Action distr","0.3369789336747549","iconic-darkness-487","0.05522404611110687"
"6","0gwqywch","Action distr","0.43682454365246","iconic-darkness-487","0.05549018457531929"
"6","0gwqywch","Action distr","0.8861297885521331","iconic-darkness-487","0.05575632303953171"
"6","0gwqywch","Action distr","2.6708700669036127","iconic-darkness-487","0.056022465229034424"
"6","0gwqywch","Action distr","4.16855421656919","iconic-darkness-487","0.05628860369324684"
"6","0gwqywch","Action distr","7.3885751383501805","iconic-darkness-487","0.05655474215745926"
"6","0gwqywch","Action distr","9.52277505162363","iconic-darkness-487","0.056820884346961975"
"6","0gwqywch","Action distr","6.602290959775753","iconic-darkness-487","0.05708702653646469"
"6","0gwqywch","Action distr","2.9204840918478756","iconic-darkness-487","0.05735316127538681"
"6","0gwqywch","Action distr","0.8237262823160675","iconic-darkness-487","0.057619303464889526"
"6","0gwqywch","Action distr","0.08736490873049199","iconic-darkness-487","0.05788544565439224"
"6","0gwqywch","Action distr","0.024961402494426285","iconic-darkness-487","0.05815158411860466"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.05841772258281708"
"6","0gwqywch","Action distr","0.024961402494426285","iconic-darkness-487","0.058683864772319794"
"6","0gwqywch","Action distr","0.04992280498885257","iconic-darkness-487","0.05895000696182251"
"6","0gwqywch","Action distr","0.07488420748327886","iconic-darkness-487","0.05921614170074463"
"6","0gwqywch","Action distr","0.024961402494426285","iconic-darkness-487","0.059482283890247345"
"6","0gwqywch","Action distr","0.03744210374163943","iconic-darkness-487","0.05974842607975006"
"6","0gwqywch","Action distr","0.024961402494426285","iconic-darkness-487","0.06001456454396248"
"6","0gwqywch","Action distr","0.024961402494426285","iconic-darkness-487","0.060280703008174896"
"6","0gwqywch","Action distr","0.03744210374163943","iconic-darkness-487","0.06054684519767761"
"6","0gwqywch","Action distr","0.04992280498885257","iconic-darkness-487","0.06081298366189003"
"6","0gwqywch","Action distr","0.03744210374163943","iconic-darkness-487","0.06107912212610245"
"6","0gwqywch","Action distr","0","iconic-darkness-487","0.061345264315605164"
"6","0gwqywch","Action distr","0.012480701247213143","iconic-darkness-487","0.06161140650510788"
"6","0gwqywch","Action distr","0.024961402494426285","iconic-darkness-487","0.06187754124403"
"6","0gwqywch","Action distr","0.012480701247213143","iconic-darkness-487","0.062143683433532715"
"6","0gwqywch","Action distr","0.06240350623606572","iconic-darkness-487","0.06240982562303543"
"6","0gwqywch","Action distr","0.03744210374163943","iconic-darkness-487","0.06267596781253815"
"6","0gwqywch","Action distr","0.03744210374163943","iconic-darkness-487","0.06294210255146027"
"6","0gwqywch","Action distr","0.024961402494426285","iconic-darkness-487","0.06320823729038239"
"6","0gwqywch","Action distr","0.024961402494426285","iconic-darkness-487","0.0634743869304657"
"6","0gwqywch","Action distr","0.012480701247213143","iconic-darkness-487","0.06374052166938782"
"6","0gwqywch","Action distr","0.024961402494426285","iconic-darkness-487","0.06400666385889053"
"6","0gwqywch","Action distr","0.024961402494426285","iconic-darkness-487","0.06427280604839325"
"6","0gwqywch","Action distr","0.012480701247213143","iconic-darkness-487","0.06453894078731537"
"6","0gwqywch","Action distr","0.024961402494426285","iconic-darkness-487","0.06480508297681808"
"6","0gwqywch","Action distr","0.024961402494426285","iconic-darkness-487","0.0650712251663208"
"6","0gwqywch","Action distr","0.024961402494426285","iconic-darkness-487","0.06533735990524292"
"6","0gwqywch","Action distr","0.012480701247213143","iconic-darkness-487","0.06560350954532623"
"6","0gwqywch","Action distr","0.012480701247213143","iconic-darkness-487","0.06586964428424835"
"6","0gwqywch","Action distr","0.024961402494426285","iconic-darkness-487","0.06613577902317047"
"6","0gwqywch","Action distr","0.012480701247213143","iconic-darkness-487","0.06640192866325378"
"6","0gwqywch","Policy distr","0.04704389348626137","iconic-darkness-487","-0.06640192866325378"
"6","0gwqywch","Policy distr","0.049396879971027374","iconic-darkness-487","-0.06613577902317047"
"6","0gwqywch","Policy distr","0.05185721814632416","iconic-darkness-487","-0.06586964428424835"
"6","0gwqywch","Policy distr","0.05442945286631584","iconic-darkness-487","-0.06560350954532623"
"6","0gwqywch","Policy distr","0.05711819604039192","iconic-darkness-487","-0.06533735990524292"
"6","0gwqywch","Policy distr","0.05992789939045906","iconic-darkness-487","-0.0650712251663208"
"6","0gwqywch","Policy distr","0.0628635510802269","iconic-darkness-487","-0.06480508297681808"
"6","0gwqywch","Policy distr","0.06593006104230881","iconic-darkness-487","-0.06453894078731537"
"6","0gwqywch","Policy distr","0.06913257390260696","iconic-darkness-487","-0.06427280604839325"
"6","0gwqywch","Policy distr","0.07247650623321533","iconic-darkness-487","-0.06400666385889053"
"6","0gwqywch","Policy distr","0.07596725970506668","iconic-darkness-487","-0.06374052166938782"
"6","0gwqywch","Policy distr","0.07961045950651169","iconic-darkness-487","-0.0634743869304657"
"6","0gwqywch","Policy distr","0.08341226726770401","iconic-darkness-487","-0.06320823729038239"
"6","0gwqywch","Policy distr","0.08737826347351074","iconic-darkness-487","-0.06294210255146027"
"6","0gwqywch","Policy distr","0.09151493012905121","iconic-darkness-487","-0.06267596781253815"
"6","0gwqywch","Policy distr","0.09582869708538055","iconic-darkness-487","-0.06240982562303543"
"6","0gwqywch","Policy distr","0.10032613575458527","iconic-darkness-487","-0.062143683433532715"
"6","0gwqywch","Policy distr","0.1050141304731369","iconic-darkness-487","-0.06187754124403"
"6","0gwqywch","Policy distr","0.10989947617053986","iconic-darkness-487","-0.06161140650510788"
"6","0gwqywch","Policy distr","0.11498965322971344","iconic-darkness-487","-0.061345264315605164"
"6","0gwqywch","Policy distr","0.12029208987951279","iconic-darkness-487","-0.06107912212610245"
"6","0gwqywch","Policy distr","0.12581418454647064","iconic-darkness-487","-0.06081298366189003"
"6","0gwqywch","Policy distr","0.13156406581401825","iconic-darkness-487","-0.06054684519767761"
"6","0gwqywch","Policy distr","0.13754987716674805","iconic-darkness-487","-0.060280703008174896"
"6","0gwqywch","Policy distr","0.14377965033054352","iconic-darkness-487","-0.06001456454396248"
"6","0gwqywch","Policy distr","0.15026219189167023","iconic-darkness-487","-0.05974842607975006"
"6","0gwqywch","Policy distr","0.15700630843639374","iconic-darkness-487","-0.059482283890247345"
"6","0gwqywch","Policy distr","0.16402104496955872","iconic-darkness-487","-0.05921614170074463"
"6","0gwqywch","Policy distr","0.17131531238555908","iconic-darkness-487","-0.05895000696182251"
"6","0gwqywch","Policy distr","0.1788991242647171","iconic-darkness-487","-0.058683864772319794"
"6","0gwqywch","Policy distr","0.18678206205368042","iconic-darkness-487","-0.05841772258281708"
"6","0gwqywch","Policy distr","0.19497404992580414","iconic-darkness-487","-0.05815158411860466"
"6","0gwqywch","Policy distr","0.20348531007766724","iconic-darkness-487","-0.05788544565439224"
"6","0gwqywch","Policy distr","0.2123267650604248","iconic-darkness-487","-0.057619303464889526"
"6","0gwqywch","Policy distr","0.2215089052915573","iconic-darkness-487","-0.05735316127538681"
"6","0gwqywch","Policy distr","0.2310425341129303","iconic-darkness-487","-0.05708702653646469"
"6","0gwqywch","Policy distr","0.24093960225582123","iconic-darkness-487","-0.056820884346961975"
"6","0gwqywch","Policy distr","0.25121140480041504","iconic-darkness-487","-0.05655474215745926"
"6","0gwqywch","Policy distr","0.26186954975128174","iconic-darkness-487","-0.05628860369324684"
"6","0gwqywch","Policy distr","0.27292636036872864","iconic-darkness-487","-0.056022465229034424"
"6","0gwqywch","Policy distr","0.28439462184906006","iconic-darkness-487","-0.05575632303953171"
"6","0gwqywch","Policy distr","0.29628634452819824","iconic-darkness-487","-0.05549018457531929"
"6","0gwqywch","Policy distr","0.30861496925354004","iconic-darkness-487","-0.05522404611110687"
"6","0gwqywch","Policy distr","0.3213934600353241","iconic-darkness-487","-0.054957903921604156"
"6","0gwqywch","Policy distr","0.33463579416275024","iconic-darkness-487","-0.05469176173210144"
"6","0gwqywch","Policy distr","0.3483550250530243","iconic-darkness-487","-0.05442562699317932"
"6","0gwqywch","Policy distr","0.36256590485572815","iconic-darkness-487","-0.054159484803676605"
"6","0gwqywch","Policy distr","0.37728258967399597","iconic-darkness-487","-0.05389334261417389"
"6","0gwqywch","Policy distr","0.3925195336341858","iconic-darkness-487","-0.05362720414996147"
"6","0gwqywch","Policy distr","0.40829193592071533","iconic-darkness-487","-0.053361065685749054"
"6","0gwqywch","Policy distr","0.42461490631103516","iconic-darkness-487","-0.05309492349624634"
"6","0gwqywch","Policy distr","0.441503643989563","iconic-darkness-487","-0.05282878503203392"
"6","0gwqywch","Policy distr","0.45897427201271057","iconic-darkness-487","-0.0525626465678215"
"6","0gwqywch","Policy distr","0.4770427942276001","iconic-darkness-487","-0.05229650437831879"
"6","0gwqywch","Policy distr","0.4957256615161896","iconic-darkness-487","-0.05203036218881607"
"6","0gwqywch","Policy distr","0.5150387287139893","iconic-darkness-487","-0.05176422744989395"
"6","0gwqywch","Policy distr","0.5349997282028198","iconic-darkness-487","-0.051498085260391235"
"6","0gwqywch","Policy distr","0.5556256771087646","iconic-darkness-487","-0.05123194307088852"
"6","0gwqywch","Policy distr","0.5769332051277161","iconic-darkness-487","-0.0509658046066761"
"6","0gwqywch","Policy distr","0.5989405512809753","iconic-darkness-487","-0.050699666142463684"
"6","0gwqywch","Policy distr","0.6216655969619751","iconic-darkness-487","-0.05043352395296097"
"6","0gwqywch","Policy distr","0.645126461982727","iconic-darkness-487","-0.05016738548874855"
"6","0gwqywch","Policy distr","0.6693413257598877","iconic-darkness-487","-0.04990124702453613"
"6","0gwqywch","Policy distr","0.6943292617797852","iconic-darkness-487","-0.04963510483503342"
"6","0gwqywch","Policy distr","0.7201089859008789","iconic-darkness-487","-0.0493689626455307"
"6","0gwqywch","Policy distr","0.7466988563537598","iconic-darkness-487","-0.04910282790660858"
"6","0gwqywch","Policy distr","0.77411949634552","iconic-darkness-487","-0.048836685717105865"
"6","0gwqywch","Policy distr","0.8023900389671326","iconic-darkness-487","-0.04857054352760315"
"6","0gwqywch","Policy distr","0.8315290808677673","iconic-darkness-487","-0.04830440506339073"
"6","0gwqywch","Policy distr","0.8615579605102539","iconic-darkness-487","-0.048038266599178314"
"6","0gwqywch","Policy distr","0.8924964070320129","iconic-darkness-487","-0.0477721244096756"
"6","0gwqywch","Policy distr","0.9243647456169128","iconic-darkness-487","-0.04750598222017288"
"6","0gwqywch","Policy distr","0.9571824073791504","iconic-darkness-487","-0.04723984748125076"
"6","0gwqywch","Policy distr","0.9909719824790955","iconic-darkness-487","-0.04697370529174805"
"6","0gwqywch","Policy distr","1.0257536172866821","iconic-darkness-487","-0.04670756310224533"
"6","0gwqywch","Policy distr","1.0615469217300415","iconic-darkness-487","-0.04644142463803291"
"6","0gwqywch","Policy distr","1.0983737707138062","iconic-darkness-487","-0.046175286173820496"
"6","0gwqywch","Policy distr","1.1362565755844116","iconic-darkness-487","-0.04590914398431778"
"6","0gwqywch","Policy distr","1.1752150058746338","iconic-darkness-487","-0.04564300552010536"
"6","0gwqywch","Policy distr","1.2152706384658813","iconic-darkness-487","-0.045376867055892944"
"6","0gwqywch","Policy distr","1.2564460039138794","iconic-darkness-487","-0.04511072486639023"
"6","0gwqywch","Policy distr","1.2987622022628784","iconic-darkness-487","-0.04484458267688751"
"6","0gwqywch","Policy distr","1.3422386646270752","iconic-darkness-487","-0.04457844793796539"
"6","0gwqywch","Policy distr","1.3868999481201172","iconic-darkness-487","-0.04431230574846268"
"6","0gwqywch","Policy distr","1.4327669143676758","iconic-darkness-487","-0.04404616355895996"
"6","0gwqywch","Policy distr","1.4798593521118164","iconic-darkness-487","-0.04378002509474754"
"6","0gwqywch","Policy distr","1.5282008647918701","iconic-darkness-487","-0.043513886630535126"
"6","0gwqywch","Policy distr","1.5778121948242188","iconic-darkness-487","-0.04324774444103241"
"6","0gwqywch","Policy distr","1.628714680671692","iconic-darkness-487","-0.04298160597681999"
"6","0gwqywch","Policy distr","1.680929183959961","iconic-darkness-487","-0.042715467512607574"
"6","0gwqywch","Policy distr","1.7344790697097778","iconic-darkness-487","-0.04244932532310486"
"6","0gwqywch","Policy distr","1.7893842458724976","iconic-darkness-487","-0.04218318313360214"
"6","0gwqywch","Policy distr","1.8456634283065796","iconic-darkness-487","-0.04191704839468002"
"6","0gwqywch","Policy distr","1.90334153175354","iconic-darkness-487","-0.04165090620517731"
"6","0gwqywch","Policy distr","1.9624371528625488","iconic-darkness-487","-0.04138476401567459"
"6","0gwqywch","Policy distr","2.02297043800354","iconic-darkness-487","-0.04111862555146217"
"6","0gwqywch","Policy distr","2.084962844848633","iconic-darkness-487","-0.040852487087249756"
"6","0gwqywch","Policy distr","2.1484336853027344","iconic-darkness-487","-0.04058634489774704"
"6","0gwqywch","Policy distr","2.2134029865264893","iconic-darkness-487","-0.04032020643353462"
"6","0gwqywch","Policy distr","2.2798891067504883","iconic-darkness-487","-0.040054067969322205"
"6","0gwqywch","Policy distr","2.3479135036468506","iconic-darkness-487","-0.03978792577981949"
"6","0gwqywch","Policy distr","2.417494058609009","iconic-darkness-487","-0.03952178359031677"
"6","0gwqywch","Policy distr","2.4886462688446045","iconic-darkness-487","-0.03925564885139465"
"6","0gwqywch","Policy distr","2.5613927841186523","iconic-darkness-487","-0.03898950666189194"
"6","0gwqywch","Policy distr","2.6357486248016357","iconic-darkness-487","-0.03872336447238922"
"6","0gwqywch","Policy distr","2.711731195449829","iconic-darkness-487","-0.038457226008176804"
"6","0gwqywch","Policy distr","2.7893564701080322","iconic-darkness-487","-0.038191087543964386"
"6","0gwqywch","Policy distr","2.868643045425415","iconic-darkness-487","-0.03792494535446167"
"6","0gwqywch","Policy distr","2.9496042728424072","iconic-darkness-487","-0.03765880689024925"
"6","0gwqywch","Policy distr","3.0322561264038086","iconic-darkness-487","-0.037392668426036835"
"6","0gwqywch","Policy distr","3.1166138648986816","iconic-darkness-487","-0.03712652623653412"
"6","0gwqywch","Policy distr","3.202690839767456","iconic-darkness-487","-0.0368603840470314"
"6","0gwqywch","Policy distr","3.290498733520508","iconic-darkness-487","-0.036594245582818985"
"6","0gwqywch","Policy distr","3.380051612854004","iconic-darkness-487","-0.03632810711860657"
"6","0gwqywch","Policy distr","3.471362829208374","iconic-darkness-487","-0.03606196492910385"
"6","0gwqywch","Policy distr","3.5644404888153076","iconic-darkness-487","-0.035795826464891434"
"6","0gwqywch","Policy distr","3.6592965126037598","iconic-darkness-487","-0.035529688000679016"
"6","0gwqywch","Policy distr","3.7559425830841064","iconic-darkness-487","-0.0352635458111763"
"6","0gwqywch","Policy distr","3.854384422302246","iconic-darkness-487","-0.034997403621673584"
"6","0gwqywch","Policy distr","3.954629421234131","iconic-darkness-487","-0.034731268882751465"
"6","0gwqywch","Policy distr","4.0566887855529785","iconic-darkness-487","-0.03446512669324875"
"6","0gwqywch","Policy distr","4.160566806793213","iconic-darkness-487","-0.03419898450374603"
"6","0gwqywch","Policy distr","4.2662672996521","iconic-darkness-487","-0.033932846039533615"
"6","0gwqywch","Policy distr","4.3737945556640625","iconic-darkness-487","-0.0336667075753212"
"6","0gwqywch","Policy distr","4.483156204223633","iconic-darkness-487","-0.03340056538581848"
"6","0gwqywch","Policy distr","4.594349384307861","iconic-darkness-487","-0.033134426921606064"
"6","0gwqywch","Policy distr","4.7073774337768555","iconic-darkness-487","-0.032868288457393646"
"6","0gwqywch","Policy distr","4.822242259979248","iconic-darkness-487","-0.03260214626789093"
"6","0gwqywch","Policy distr","4.938943386077881","iconic-darkness-487","-0.032336004078388214"
"6","0gwqywch","Policy distr","5.0574727058410645","iconic-darkness-487","-0.032069869339466095"
"6","0gwqywch","Policy distr","5.177834987640381","iconic-darkness-487","-0.03180372714996338"
"6","0gwqywch","Policy distr","5.300024509429932","iconic-darkness-487","-0.03153758496046066"
"6","0gwqywch","Policy distr","5.424030780792236","iconic-darkness-487","-0.031271446496248245"
"6","0gwqywch","Policy distr","5.549850940704346","iconic-darkness-487","-0.031005308032035828"
"6","0gwqywch","Policy distr","5.677478313446045","iconic-darkness-487","-0.03073916584253311"
"6","0gwqywch","Policy distr","5.806901454925537","iconic-darkness-487","-0.030473027378320694"
"6","0gwqywch","Policy distr","5.938111782073975","iconic-darkness-487","-0.030206887051463127"
"6","0gwqywch","Policy distr","6.071096420288086","iconic-darkness-487","-0.02994074672460556"
"6","0gwqywch","Policy distr","6.205841541290283","iconic-darkness-487","-0.029674608260393143"
"6","0gwqywch","Policy distr","6.342337131500244","iconic-darkness-487","-0.029408466070890427"
"6","0gwqywch","Policy distr","6.480561256408691","iconic-darkness-487","-0.02914232760667801"
"6","0gwqywch","Policy distr","6.620502948760986","iconic-darkness-487","-0.028876185417175293"
"6","0gwqywch","Policy distr","6.762137413024902","iconic-darkness-487","-0.028610046952962875"
"6","0gwqywch","Policy distr","6.905451774597168","iconic-darkness-487","-0.028343908488750458"
"6","0gwqywch","Policy distr","7.050421237945557","iconic-darkness-487","-0.02807776629924774"
"6","0gwqywch","Policy distr","7.197020530700684","iconic-darkness-487","-0.027811627835035324"
"6","0gwqywch","Policy distr","7.345231533050537","iconic-darkness-487","-0.027545485645532608"
"6","0gwqywch","Policy distr","7.495021820068359","iconic-darkness-487","-0.02727934718132019"
"6","0gwqywch","Policy distr","7.646369457244873","iconic-darkness-487","-0.027013208717107773"
"6","0gwqywch","Policy distr","7.7992472648620605","iconic-darkness-487","-0.026747066527605057"
"6","0gwqywch","Policy distr","7.953619003295898","iconic-darkness-487","-0.02648092806339264"
"6","0gwqywch","Policy distr","8.109458923339844","iconic-darkness-487","-0.026214785873889923"
"6","0gwqywch","Policy distr","8.266730308532715","iconic-darkness-487","-0.025948647409677505"
"6","0gwqywch","Policy distr","8.425400733947754","iconic-darkness-487","-0.025682508945465088"
"6","0gwqywch","Policy distr","8.58543586730957","iconic-darkness-487","-0.025416366755962372"
"6","0gwqywch","Policy distr","8.746792793273926","iconic-darkness-487","-0.025150228291749954"
"6","0gwqywch","Policy distr","8.909439086914062","iconic-darkness-487","-0.024884086102247238"
"6","0gwqywch","Policy distr","9.073328018188477","iconic-darkness-487","-0.02461794763803482"
"6","0gwqywch","Policy distr","9.238420486450195","iconic-darkness-487","-0.024351809173822403"
"6","0gwqywch","Policy distr","9.404677391052246","iconic-darkness-487","-0.024085666984319687"
"6","0gwqywch","Policy distr","9.572046279907227","iconic-darkness-487","-0.02381952852010727"
"6","0gwqywch","Policy distr","9.740488052368164","iconic-darkness-487","-0.023553386330604553"
"6","0gwqywch","Policy distr","9.909948348999023","iconic-darkness-487","-0.023287247866392136"
"6","0gwqywch","Policy distr","10.080381393432617","iconic-darkness-487","-0.02302110753953457"
"6","0gwqywch","Policy distr","10.251737594604492","iconic-darkness-487","-0.022754967212677002"
"6","0gwqywch","Policy distr","10.423961639404297","iconic-darkness-487","-0.022488828748464584"
"6","0gwqywch","Policy distr","10.597002983093262","iconic-darkness-487","-0.02222268655896187"
"6","0gwqywch","Policy distr","10.770803451538086","iconic-darkness-487","-0.02195654809474945"
"6","0gwqywch","Policy distr","10.945310592651367","iconic-darkness-487","-0.021690407767891884"
"6","0gwqywch","Policy distr","11.120466232299805","iconic-darkness-487","-0.021424267441034317"
"6","0gwqywch","Policy distr","11.296207427978516","iconic-darkness-487","-0.0211581289768219"
"6","0gwqywch","Policy distr","11.472480773925781","iconic-darkness-487","-0.020891986787319183"
"6","0gwqywch","Policy distr","11.649218559265137","iconic-darkness-487","-0.020625848323106766"
"6","0gwqywch","Policy distr","11.826363563537598","iconic-darkness-487","-0.0203597079962492"
"6","0gwqywch","Policy distr","12.003846168518066","iconic-darkness-487","-0.020093567669391632"
"6","0gwqywch","Policy distr","12.181605339050293","iconic-darkness-487","-0.019827429205179214"
"6","0gwqywch","Policy distr","12.359577178955078","iconic-darkness-487","-0.0195612870156765"
"6","0gwqywch","Policy distr","12.537688255310059","iconic-darkness-487","-0.01929514855146408"
"6","0gwqywch","Policy distr","12.715874671936035","iconic-darkness-487","-0.019029008224606514"
"6","0gwqywch","Policy distr","12.89406681060791","iconic-darkness-487","-0.018762867897748947"
"6","0gwqywch","Policy distr","13.072190284729004","iconic-darkness-487","-0.01849672943353653"
"6","0gwqywch","Policy distr","13.250181198120117","iconic-darkness-487","-0.018230587244033813"
"6","0gwqywch","Policy distr","13.427961349487305","iconic-darkness-487","-0.017964448779821396"
"6","0gwqywch","Policy distr","13.605462074279785","iconic-darkness-487","-0.01769830659031868"
"6","0gwqywch","Policy distr","13.78260326385498","iconic-darkness-487","-0.017432168126106262"
"6","0gwqywch","Policy distr","13.959315299987793","iconic-darkness-487","-0.017166029661893845"
"6","0gwqywch","Policy distr","14.135526657104492","iconic-darkness-487","-0.01689988747239113"
"6","0gwqywch","Policy distr","14.311151504516602","iconic-darkness-487","-0.01663374900817871"
"6","0gwqywch","Policy distr","14.486124992370605","iconic-darkness-487","-0.016367606818675995"
"6","0gwqywch","Policy distr","14.660359382629395","iconic-darkness-487","-0.016101468354463577"
"6","0gwqywch","Policy distr","14.833782196044922","iconic-darkness-487","-0.01583532989025116"
"6","0gwqywch","Policy distr","15.006314277648926","iconic-darkness-487","-0.015569188632071018"
"6","0gwqywch","Policy distr","15.177879333496094","iconic-darkness-487","-0.015303048305213451"
"6","0gwqywch","Policy distr","15.348398208618164","iconic-darkness-487","-0.01503690890967846"
"6","0gwqywch","Policy distr","15.517788887023926","iconic-darkness-487","-0.014770768582820892"
"6","0gwqywch","Policy distr","15.685976028442383","iconic-darkness-487","-0.014504628255963326"
"6","0gwqywch","Policy distr","15.852879524230957","iconic-darkness-487","-0.014238487929105759"
"6","0gwqywch","Policy distr","16.018417358398438","iconic-darkness-487","-0.013972348533570766"
"6","0gwqywch","Policy distr","16.182512283325195","iconic-darkness-487","-0.013706209138035774"
"6","0gwqywch","Policy distr","16.345083236694336","iconic-darkness-487","-0.013440068811178207"
"6","0gwqywch","Policy distr","16.506052017211914","iconic-darkness-487","-0.01317392848432064"
"6","0gwqywch","Policy distr","16.665342330932617","iconic-darkness-487","-0.012907788157463074"
"6","0gwqywch","Policy distr","16.82286834716797","iconic-darkness-487","-0.012641648761928082"
"6","0gwqywch","Policy distr","16.97855567932129","iconic-darkness-487","-0.01237550936639309"
"6","0gwqywch","Policy distr","17.132326126098633","iconic-darkness-487","-0.012109369039535522"
"6","0gwqywch","Policy distr","17.284101486206055","iconic-darkness-487","-0.011843228712677956"
"6","0gwqywch","Policy distr","17.433805465698242","iconic-darkness-487","-0.011577088385820389"
"6","0gwqywch","Policy distr","17.581357955932617","iconic-darkness-487","-0.011310948990285397"
"6","0gwqywch","Policy distr","17.726686477661133","iconic-darkness-487","-0.01104480866342783"
"6","0gwqywch","Policy distr","17.86971092224121","iconic-darkness-487","-0.010778669267892838"
"6","0gwqywch","Policy distr","18.010358810424805","iconic-darkness-487","-0.01051252894103527"
"6","0gwqywch","Policy distr","18.1485595703125","iconic-darkness-487","-0.010246388614177704"
"6","0gwqywch","Policy distr","18.28423309326172","iconic-darkness-487","-0.009980249218642712"
"6","0gwqywch","Policy distr","18.417312622070312","iconic-darkness-487","-0.009714108891785145"
"6","0gwqywch","Policy distr","18.5477237701416","iconic-darkness-487","-0.009447969496250153"
"6","0gwqywch","Policy distr","18.675399780273438","iconic-darkness-487","-0.009181829169392586"
"6","0gwqywch","Policy distr","18.800270080566406","iconic-darkness-487","-0.008915688842535019"
"6","0gwqywch","Policy distr","18.922264099121094","iconic-darkness-487","-0.008649548515677452"
"6","0gwqywch","Policy distr","19.04131507873535","iconic-darkness-487","-0.00838340912014246"
"6","0gwqywch","Policy distr","19.15736198425293","iconic-darkness-487","-0.008117269724607468"
"6","0gwqywch","Policy distr","19.270341873168945","iconic-darkness-487","-0.0078511293977499"
"6","0gwqywch","Policy distr","19.380186080932617","iconic-darkness-487","-0.007584989070892334"
"6","0gwqywch","Policy distr","19.486835479736328","iconic-darkness-487","-0.0073188492096960545"
"6","0gwqywch","Policy distr","19.590234756469727","iconic-darkness-487","-0.007052709348499775"
"6","0gwqywch","Policy distr","19.690319061279297","iconic-darkness-487","-0.006786569021642208"
"6","0gwqywch","Policy distr","19.787038803100586","iconic-darkness-487","-0.006520429626107216"
"6","0gwqywch","Policy distr","19.880338668823242","iconic-darkness-487","-0.006254289299249649"
"6","0gwqywch","Policy distr","19.97015953063965","iconic-darkness-487","-0.0059881494380533695"
"6","0gwqywch","Policy distr","20.05645751953125","iconic-darkness-487","-0.00572200957685709"
"6","0gwqywch","Policy distr","20.139179229736328","iconic-darkness-487","-0.005455869249999523"
"6","0gwqywch","Policy distr","20.218280792236328","iconic-darkness-487","-0.005189729854464531"
"6","0gwqywch","Policy distr","20.293712615966797","iconic-darkness-487","-0.004923589527606964"
"6","0gwqywch","Policy distr","20.365436553955078","iconic-darkness-487","-0.004657449200749397"
"6","0gwqywch","Policy distr","20.433406829833984","iconic-darkness-487","-0.004391309805214405"
"6","0gwqywch","Policy distr","20.497587203979492","iconic-darkness-487","-0.004125169478356838"
"6","0gwqywch","Policy distr","20.557937622070312","iconic-darkness-487","-0.0038590296171605587"
"6","0gwqywch","Policy distr","20.614425659179688","iconic-darkness-487","-0.003592889755964279"
"6","0gwqywch","Policy distr","20.66701889038086","iconic-darkness-487","-0.003326749661937356"
"6","0gwqywch","Policy distr","20.715686798095703","iconic-darkness-487","-0.003060609567910433"
"6","0gwqywch","Policy distr","20.76039695739746","iconic-darkness-487","-0.0027944697067141533"
"6","0gwqywch","Policy distr","20.801128387451172","iconic-darkness-487","-0.0025283298455178738"
"6","0gwqywch","Policy distr","20.837852478027344","iconic-darkness-487","-0.0022621897514909506"
"6","0gwqywch","Policy distr","20.87055015563965","iconic-darkness-487","-0.001996049890294671"
"6","0gwqywch","Policy distr","20.899206161499023","iconic-darkness-487","-0.0017299097962677479"
"6","0gwqywch","Policy distr","20.923797607421875","iconic-darkness-487","-0.0014637699350714684"
"6","0gwqywch","Policy distr","20.944313049316406","iconic-darkness-487","-0.0011976298410445452"
"6","0gwqywch","Policy distr","20.960739135742188","iconic-darkness-487","-0.0009314899216406047"
"6","0gwqywch","Policy distr","20.97307014465332","iconic-darkness-487","-0.0006653499440290034"
"6","0gwqywch","Policy distr","20.981290817260742","iconic-darkness-487","-0.00039920996641740203"
"6","0gwqywch","Policy distr","20.98540496826172","iconic-darkness-487","-0.00013306998880580068"
"6","0gwqywch","Policy distr","20.98540496826172","iconic-darkness-487","0.00013306998880580068"
"6","0gwqywch","Policy distr","20.981290817260742","iconic-darkness-487","0.00039920996641740203"
"6","0gwqywch","Policy distr","20.97307014465332","iconic-darkness-487","0.0006653499440290034"
"6","0gwqywch","Policy distr","20.960739135742188","iconic-darkness-487","0.0009314899216406047"
"6","0gwqywch","Policy distr","20.944313049316406","iconic-darkness-487","0.0011976298410445452"
"6","0gwqywch","Policy distr","20.923797607421875","iconic-darkness-487","0.0014637699350714684"
"6","0gwqywch","Policy distr","20.899206161499023","iconic-darkness-487","0.0017299097962677479"
"6","0gwqywch","Policy distr","20.87055015563965","iconic-darkness-487","0.001996049890294671"
"6","0gwqywch","Policy distr","20.837852478027344","iconic-darkness-487","0.0022621897514909506"
"6","0gwqywch","Policy distr","20.801128387451172","iconic-darkness-487","0.0025283298455178738"
"6","0gwqywch","Policy distr","20.76039695739746","iconic-darkness-487","0.0027944697067141533"
"6","0gwqywch","Policy distr","20.715686798095703","iconic-darkness-487","0.003060609567910433"
"6","0gwqywch","Policy distr","20.66701889038086","iconic-darkness-487","0.003326749661937356"
"6","0gwqywch","Policy distr","20.614425659179688","iconic-darkness-487","0.003592889755964279"
"6","0gwqywch","Policy distr","20.557937622070312","iconic-darkness-487","0.0038590296171605587"
"6","0gwqywch","Policy distr","20.497587203979492","iconic-darkness-487","0.004125169478356838"
"6","0gwqywch","Policy distr","20.433406829833984","iconic-darkness-487","0.004391309805214405"
"6","0gwqywch","Policy distr","20.365436553955078","iconic-darkness-487","0.004657449200749397"
"6","0gwqywch","Policy distr","20.293712615966797","iconic-darkness-487","0.004923589527606964"
"6","0gwqywch","Policy distr","20.218280792236328","iconic-darkness-487","0.005189729854464531"
"6","0gwqywch","Policy distr","20.139179229736328","iconic-darkness-487","0.005455869249999523"
"6","0gwqywch","Policy distr","20.05645751953125","iconic-darkness-487","0.00572200957685709"
"6","0gwqywch","Policy distr","19.97015953063965","iconic-darkness-487","0.0059881494380533695"
"6","0gwqywch","Policy distr","19.880338668823242","iconic-darkness-487","0.006254289299249649"
"6","0gwqywch","Policy distr","19.787038803100586","iconic-darkness-487","0.006520429626107216"
"6","0gwqywch","Policy distr","19.690319061279297","iconic-darkness-487","0.006786569021642208"
"6","0gwqywch","Policy distr","19.590234756469727","iconic-darkness-487","0.007052709348499775"
"6","0gwqywch","Policy distr","19.486835479736328","iconic-darkness-487","0.0073188492096960545"
"6","0gwqywch","Policy distr","19.380186080932617","iconic-darkness-487","0.007584989070892334"
"6","0gwqywch","Policy distr","19.270341873168945","iconic-darkness-487","0.0078511293977499"
"6","0gwqywch","Policy distr","19.15736198425293","iconic-darkness-487","0.008117269724607468"
"6","0gwqywch","Policy distr","19.04131507873535","iconic-darkness-487","0.00838340912014246"
"6","0gwqywch","Policy distr","18.922264099121094","iconic-darkness-487","0.008649548515677452"
"6","0gwqywch","Policy distr","18.800270080566406","iconic-darkness-487","0.008915688842535019"
"6","0gwqywch","Policy distr","18.675399780273438","iconic-darkness-487","0.009181829169392586"
"6","0gwqywch","Policy distr","18.5477237701416","iconic-darkness-487","0.009447969496250153"
"6","0gwqywch","Policy distr","18.417312622070312","iconic-darkness-487","0.009714108891785145"
"6","0gwqywch","Policy distr","18.28423309326172","iconic-darkness-487","0.009980249218642712"
"6","0gwqywch","Policy distr","18.1485595703125","iconic-darkness-487","0.010246388614177704"
"6","0gwqywch","Policy distr","18.010358810424805","iconic-darkness-487","0.01051252894103527"
"6","0gwqywch","Policy distr","17.86971092224121","iconic-darkness-487","0.010778669267892838"
"6","0gwqywch","Policy distr","17.726686477661133","iconic-darkness-487","0.01104480866342783"
"6","0gwqywch","Policy distr","17.581357955932617","iconic-darkness-487","0.011310948990285397"
"6","0gwqywch","Policy distr","17.433805465698242","iconic-darkness-487","0.011577088385820389"
"6","0gwqywch","Policy distr","17.284101486206055","iconic-darkness-487","0.011843228712677956"
"6","0gwqywch","Policy distr","17.132326126098633","iconic-darkness-487","0.012109369039535522"
"6","0gwqywch","Policy distr","16.97855567932129","iconic-darkness-487","0.01237550936639309"
"6","0gwqywch","Policy distr","16.82286834716797","iconic-darkness-487","0.012641648761928082"
"6","0gwqywch","Policy distr","16.665342330932617","iconic-darkness-487","0.012907788157463074"
"6","0gwqywch","Policy distr","16.506052017211914","iconic-darkness-487","0.01317392848432064"
"6","0gwqywch","Policy distr","16.345083236694336","iconic-darkness-487","0.013440068811178207"
"6","0gwqywch","Policy distr","16.182512283325195","iconic-darkness-487","0.013706209138035774"
"6","0gwqywch","Policy distr","16.018417358398438","iconic-darkness-487","0.013972348533570766"
"6","0gwqywch","Policy distr","15.852879524230957","iconic-darkness-487","0.014238487929105759"
"6","0gwqywch","Policy distr","15.685976028442383","iconic-darkness-487","0.014504628255963326"
"6","0gwqywch","Policy distr","15.517788887023926","iconic-darkness-487","0.014770768582820892"
"6","0gwqywch","Policy distr","15.348398208618164","iconic-darkness-487","0.01503690890967846"
"6","0gwqywch","Policy distr","15.177879333496094","iconic-darkness-487","0.015303048305213451"
"6","0gwqywch","Policy distr","15.006314277648926","iconic-darkness-487","0.015569188632071018"
"6","0gwqywch","Policy distr","14.833782196044922","iconic-darkness-487","0.01583532989025116"
"6","0gwqywch","Policy distr","14.660359382629395","iconic-darkness-487","0.016101468354463577"
"6","0gwqywch","Policy distr","14.486124992370605","iconic-darkness-487","0.016367606818675995"
"6","0gwqywch","Policy distr","14.311151504516602","iconic-darkness-487","0.01663374900817871"
"6","0gwqywch","Policy distr","14.135526657104492","iconic-darkness-487","0.01689988747239113"
"6","0gwqywch","Policy distr","13.959315299987793","iconic-darkness-487","0.017166029661893845"
"6","0gwqywch","Policy distr","13.78260326385498","iconic-darkness-487","0.017432168126106262"
"6","0gwqywch","Policy distr","13.605462074279785","iconic-darkness-487","0.01769830659031868"
"6","0gwqywch","Policy distr","13.427961349487305","iconic-darkness-487","0.017964448779821396"
"6","0gwqywch","Policy distr","13.250181198120117","iconic-darkness-487","0.018230587244033813"
"6","0gwqywch","Policy distr","13.072190284729004","iconic-darkness-487","0.01849672943353653"
"6","0gwqywch","Policy distr","12.89406681060791","iconic-darkness-487","0.018762867897748947"
"6","0gwqywch","Policy distr","12.715874671936035","iconic-darkness-487","0.019029008224606514"
"6","0gwqywch","Policy distr","12.537688255310059","iconic-darkness-487","0.01929514855146408"
"6","0gwqywch","Policy distr","12.359577178955078","iconic-darkness-487","0.0195612870156765"
"6","0gwqywch","Policy distr","12.181605339050293","iconic-darkness-487","0.019827429205179214"
"6","0gwqywch","Policy distr","12.003846168518066","iconic-darkness-487","0.020093567669391632"
"6","0gwqywch","Policy distr","11.826363563537598","iconic-darkness-487","0.0203597079962492"
"6","0gwqywch","Policy distr","11.649218559265137","iconic-darkness-487","0.020625848323106766"
"6","0gwqywch","Policy distr","11.472480773925781","iconic-darkness-487","0.020891986787319183"
"6","0gwqywch","Policy distr","11.296207427978516","iconic-darkness-487","0.0211581289768219"
"6","0gwqywch","Policy distr","11.120466232299805","iconic-darkness-487","0.021424267441034317"
"6","0gwqywch","Policy distr","10.945310592651367","iconic-darkness-487","0.021690407767891884"
"6","0gwqywch","Policy distr","10.770803451538086","iconic-darkness-487","0.02195654809474945"
"6","0gwqywch","Policy distr","10.597002983093262","iconic-darkness-487","0.02222268655896187"
"6","0gwqywch","Policy distr","10.423961639404297","iconic-darkness-487","0.022488828748464584"
"6","0gwqywch","Policy distr","10.251737594604492","iconic-darkness-487","0.022754967212677002"
"6","0gwqywch","Policy distr","10.080381393432617","iconic-darkness-487","0.02302110753953457"
"6","0gwqywch","Policy distr","9.909948348999023","iconic-darkness-487","0.023287247866392136"
"6","0gwqywch","Policy distr","9.740488052368164","iconic-darkness-487","0.023553386330604553"
"6","0gwqywch","Policy distr","9.572046279907227","iconic-darkness-487","0.02381952852010727"
"6","0gwqywch","Policy distr","9.404677391052246","iconic-darkness-487","0.024085666984319687"
"6","0gwqywch","Policy distr","9.238420486450195","iconic-darkness-487","0.024351809173822403"
"6","0gwqywch","Policy distr","9.073328018188477","iconic-darkness-487","0.02461794763803482"
"6","0gwqywch","Policy distr","8.909439086914062","iconic-darkness-487","0.024884086102247238"
"6","0gwqywch","Policy distr","8.746792793273926","iconic-darkness-487","0.025150228291749954"
"6","0gwqywch","Policy distr","8.58543586730957","iconic-darkness-487","0.025416366755962372"
"6","0gwqywch","Policy distr","8.425400733947754","iconic-darkness-487","0.025682508945465088"
"6","0gwqywch","Policy distr","8.266730308532715","iconic-darkness-487","0.025948647409677505"
"6","0gwqywch","Policy distr","8.109458923339844","iconic-darkness-487","0.026214785873889923"
"6","0gwqywch","Policy distr","7.953619003295898","iconic-darkness-487","0.02648092806339264"
"6","0gwqywch","Policy distr","7.7992472648620605","iconic-darkness-487","0.026747066527605057"
"6","0gwqywch","Policy distr","7.646369457244873","iconic-darkness-487","0.027013208717107773"
"6","0gwqywch","Policy distr","7.495021820068359","iconic-darkness-487","0.02727934718132019"
"6","0gwqywch","Policy distr","7.345231533050537","iconic-darkness-487","0.027545485645532608"
"6","0gwqywch","Policy distr","7.197020530700684","iconic-darkness-487","0.027811627835035324"
"6","0gwqywch","Policy distr","7.050421237945557","iconic-darkness-487","0.02807776629924774"
"6","0gwqywch","Policy distr","6.905451774597168","iconic-darkness-487","0.028343908488750458"
"6","0gwqywch","Policy distr","6.762137413024902","iconic-darkness-487","0.028610046952962875"
"6","0gwqywch","Policy distr","6.620502948760986","iconic-darkness-487","0.028876185417175293"
"6","0gwqywch","Policy distr","6.480561256408691","iconic-darkness-487","0.02914232760667801"
"6","0gwqywch","Policy distr","6.342337131500244","iconic-darkness-487","0.029408466070890427"
"6","0gwqywch","Policy distr","6.205841541290283","iconic-darkness-487","0.029674608260393143"
"6","0gwqywch","Policy distr","6.071096420288086","iconic-darkness-487","0.02994074672460556"
"6","0gwqywch","Policy distr","5.938111782073975","iconic-darkness-487","0.030206887051463127"
"6","0gwqywch","Policy distr","5.806901454925537","iconic-darkness-487","0.030473027378320694"
"6","0gwqywch","Policy distr","5.677478313446045","iconic-darkness-487","0.03073916584253311"
"6","0gwqywch","Policy distr","5.549850940704346","iconic-darkness-487","0.031005308032035828"
"6","0gwqywch","Policy distr","5.424030780792236","iconic-darkness-487","0.031271446496248245"
"6","0gwqywch","Policy distr","5.300024509429932","iconic-darkness-487","0.03153758496046066"
"6","0gwqywch","Policy distr","5.177834987640381","iconic-darkness-487","0.03180372714996338"
"6","0gwqywch","Policy distr","5.0574727058410645","iconic-darkness-487","0.032069869339466095"
"6","0gwqywch","Policy distr","4.938943386077881","iconic-darkness-487","0.032336004078388214"
"6","0gwqywch","Policy distr","4.822242259979248","iconic-darkness-487","0.03260214626789093"
"6","0gwqywch","Policy distr","4.7073774337768555","iconic-darkness-487","0.032868288457393646"
"6","0gwqywch","Policy distr","4.594349384307861","iconic-darkness-487","0.033134426921606064"
"6","0gwqywch","Policy distr","4.483156204223633","iconic-darkness-487","0.03340056538581848"
"6","0gwqywch","Policy distr","4.3737945556640625","iconic-darkness-487","0.0336667075753212"
"6","0gwqywch","Policy distr","4.2662672996521","iconic-darkness-487","0.033932846039533615"
"6","0gwqywch","Policy distr","4.160566806793213","iconic-darkness-487","0.03419898450374603"
"6","0gwqywch","Policy distr","4.0566887855529785","iconic-darkness-487","0.03446512669324875"
"6","0gwqywch","Policy distr","3.954629421234131","iconic-darkness-487","0.034731268882751465"
"6","0gwqywch","Policy distr","3.854384422302246","iconic-darkness-487","0.034997403621673584"
"6","0gwqywch","Policy distr","3.7559425830841064","iconic-darkness-487","0.0352635458111763"
"6","0gwqywch","Policy distr","3.6592965126037598","iconic-darkness-487","0.035529688000679016"
"6","0gwqywch","Policy distr","3.5644404888153076","iconic-darkness-487","0.035795826464891434"
"6","0gwqywch","Policy distr","3.471362829208374","iconic-darkness-487","0.03606196492910385"
"6","0gwqywch","Policy distr","3.380051612854004","iconic-darkness-487","0.03632810711860657"
"6","0gwqywch","Policy distr","3.290498733520508","iconic-darkness-487","0.036594245582818985"
"6","0gwqywch","Policy distr","3.202690839767456","iconic-darkness-487","0.0368603840470314"
"6","0gwqywch","Policy distr","3.1166138648986816","iconic-darkness-487","0.03712652623653412"
"6","0gwqywch","Policy distr","3.0322561264038086","iconic-darkness-487","0.037392668426036835"
"6","0gwqywch","Policy distr","2.9496042728424072","iconic-darkness-487","0.03765880689024925"
"6","0gwqywch","Policy distr","2.868643045425415","iconic-darkness-487","0.03792494535446167"
"6","0gwqywch","Policy distr","2.7893564701080322","iconic-darkness-487","0.038191087543964386"
"6","0gwqywch","Policy distr","2.711731195449829","iconic-darkness-487","0.038457226008176804"
"6","0gwqywch","Policy distr","2.6357486248016357","iconic-darkness-487","0.03872336447238922"
"6","0gwqywch","Policy distr","2.5613927841186523","iconic-darkness-487","0.03898950666189194"
"6","0gwqywch","Policy distr","2.4886462688446045","iconic-darkness-487","0.03925564885139465"
"6","0gwqywch","Policy distr","2.417494058609009","iconic-darkness-487","0.03952178359031677"
"6","0gwqywch","Policy distr","2.3479135036468506","iconic-darkness-487","0.03978792577981949"
"6","0gwqywch","Policy distr","2.2798891067504883","iconic-darkness-487","0.040054067969322205"
"6","0gwqywch","Policy distr","2.2134029865264893","iconic-darkness-487","0.04032020643353462"
"6","0gwqywch","Policy distr","2.1484336853027344","iconic-darkness-487","0.04058634489774704"
"6","0gwqywch","Policy distr","2.084962844848633","iconic-darkness-487","0.040852487087249756"
"6","0gwqywch","Policy distr","2.02297043800354","iconic-darkness-487","0.04111862555146217"
"6","0gwqywch","Policy distr","1.9624371528625488","iconic-darkness-487","0.04138476401567459"
"6","0gwqywch","Policy distr","1.90334153175354","iconic-darkness-487","0.04165090620517731"
"6","0gwqywch","Policy distr","1.8456634283065796","iconic-darkness-487","0.04191704839468002"
"6","0gwqywch","Policy distr","1.7893842458724976","iconic-darkness-487","0.04218318313360214"
"6","0gwqywch","Policy distr","1.7344790697097778","iconic-darkness-487","0.04244932532310486"
"6","0gwqywch","Policy distr","1.680929183959961","iconic-darkness-487","0.042715467512607574"
"6","0gwqywch","Policy distr","1.628714680671692","iconic-darkness-487","0.04298160597681999"
"6","0gwqywch","Policy distr","1.5778121948242188","iconic-darkness-487","0.04324774444103241"
"6","0gwqywch","Policy distr","1.5282008647918701","iconic-darkness-487","0.043513886630535126"
"6","0gwqywch","Policy distr","1.4798593521118164","iconic-darkness-487","0.04378002509474754"
"6","0gwqywch","Policy distr","1.4327669143676758","iconic-darkness-487","0.04404616355895996"
"6","0gwqywch","Policy distr","1.3868999481201172","iconic-darkness-487","0.04431230574846268"
"6","0gwqywch","Policy distr","1.3422386646270752","iconic-darkness-487","0.04457844793796539"
"6","0gwqywch","Policy distr","1.2987622022628784","iconic-darkness-487","0.04484458267688751"
"6","0gwqywch","Policy distr","1.2564460039138794","iconic-darkness-487","0.04511072486639023"
"6","0gwqywch","Policy distr","1.2152706384658813","iconic-darkness-487","0.045376867055892944"
"6","0gwqywch","Policy distr","1.1752150058746338","iconic-darkness-487","0.04564300552010536"
"6","0gwqywch","Policy distr","1.1362565755844116","iconic-darkness-487","0.04590914398431778"
"6","0gwqywch","Policy distr","1.0983737707138062","iconic-darkness-487","0.046175286173820496"
"6","0gwqywch","Policy distr","1.0615469217300415","iconic-darkness-487","0.04644142463803291"
"6","0gwqywch","Policy distr","1.0257536172866821","iconic-darkness-487","0.04670756310224533"
"6","0gwqywch","Policy distr","0.9909719824790955","iconic-darkness-487","0.04697370529174805"
"6","0gwqywch","Policy distr","0.9571824073791504","iconic-darkness-487","0.04723984748125076"
"6","0gwqywch","Policy distr","0.9243647456169128","iconic-darkness-487","0.04750598222017288"
"6","0gwqywch","Policy distr","0.8924964070320129","iconic-darkness-487","0.0477721244096756"
"6","0gwqywch","Policy distr","0.8615579605102539","iconic-darkness-487","0.048038266599178314"
"6","0gwqywch","Policy distr","0.8315290808677673","iconic-darkness-487","0.04830440506339073"
"6","0gwqywch","Policy distr","0.8023900389671326","iconic-darkness-487","0.04857054352760315"
"6","0gwqywch","Policy distr","0.77411949634552","iconic-darkness-487","0.048836685717105865"
"6","0gwqywch","Policy distr","0.7466988563537598","iconic-darkness-487","0.04910282790660858"
"6","0gwqywch","Policy distr","0.7201089859008789","iconic-darkness-487","0.0493689626455307"
"6","0gwqywch","Policy distr","0.6943292617797852","iconic-darkness-487","0.04963510483503342"
"6","0gwqywch","Policy distr","0.6693413257598877","iconic-darkness-487","0.04990124702453613"
"6","0gwqywch","Policy distr","0.645126461982727","iconic-darkness-487","0.05016738548874855"
"6","0gwqywch","Policy distr","0.6216655969619751","iconic-darkness-487","0.05043352395296097"
"6","0gwqywch","Policy distr","0.5989405512809753","iconic-darkness-487","0.050699666142463684"
"6","0gwqywch","Policy distr","0.5769332051277161","iconic-darkness-487","0.0509658046066761"
"6","0gwqywch","Policy distr","0.5556256771087646","iconic-darkness-487","0.05123194307088852"
"6","0gwqywch","Policy distr","0.5349997282028198","iconic-darkness-487","0.051498085260391235"
"6","0gwqywch","Policy distr","0.5150387287139893","iconic-darkness-487","0.05176422744989395"
"6","0gwqywch","Policy distr","0.4957256615161896","iconic-darkness-487","0.05203036218881607"
"6","0gwqywch","Policy distr","0.4770427942276001","iconic-darkness-487","0.05229650437831879"
"6","0gwqywch","Policy distr","0.45897427201271057","iconic-darkness-487","0.0525626465678215"
"6","0gwqywch","Policy distr","0.441503643989563","iconic-darkness-487","0.05282878503203392"
"6","0gwqywch","Policy distr","0.42461490631103516","iconic-darkness-487","0.05309492349624634"
"6","0gwqywch","Policy distr","0.40829193592071533","iconic-darkness-487","0.053361065685749054"
"6","0gwqywch","Policy distr","0.3925195336341858","iconic-darkness-487","0.05362720414996147"
"6","0gwqywch","Policy distr","0.37728258967399597","iconic-darkness-487","0.05389334261417389"
"6","0gwqywch","Policy distr","0.36256590485572815","iconic-darkness-487","0.054159484803676605"
"6","0gwqywch","Policy distr","0.3483550250530243","iconic-darkness-487","0.05442562699317932"
"6","0gwqywch","Policy distr","0.33463579416275024","iconic-darkness-487","0.05469176173210144"
"6","0gwqywch","Policy distr","0.3213934600353241","iconic-darkness-487","0.054957903921604156"
"6","0gwqywch","Policy distr","0.30861496925354004","iconic-darkness-487","0.05522404611110687"
"6","0gwqywch","Policy distr","0.29628634452819824","iconic-darkness-487","0.05549018457531929"
"6","0gwqywch","Policy distr","0.28439462184906006","iconic-darkness-487","0.05575632303953171"
"6","0gwqywch","Policy distr","0.27292636036872864","iconic-darkness-487","0.056022465229034424"
"6","0gwqywch","Policy distr","0.26186954975128174","iconic-darkness-487","0.05628860369324684"
"6","0gwqywch","Policy distr","0.25121140480041504","iconic-darkness-487","0.05655474215745926"
"6","0gwqywch","Policy distr","0.24093960225582123","iconic-darkness-487","0.056820884346961975"
"6","0gwqywch","Policy distr","0.2310425341129303","iconic-darkness-487","0.05708702653646469"
"6","0gwqywch","Policy distr","0.2215089052915573","iconic-darkness-487","0.05735316127538681"
"6","0gwqywch","Policy distr","0.2123267650604248","iconic-darkness-487","0.057619303464889526"
"6","0gwqywch","Policy distr","0.20348531007766724","iconic-darkness-487","0.05788544565439224"
"6","0gwqywch","Policy distr","0.19497404992580414","iconic-darkness-487","0.05815158411860466"
"6","0gwqywch","Policy distr","0.18678206205368042","iconic-darkness-487","0.05841772258281708"
"6","0gwqywch","Policy distr","0.1788991242647171","iconic-darkness-487","0.058683864772319794"
"6","0gwqywch","Policy distr","0.17131531238555908","iconic-darkness-487","0.05895000696182251"
"6","0gwqywch","Policy distr","0.16402104496955872","iconic-darkness-487","0.05921614170074463"
"6","0gwqywch","Policy distr","0.15700630843639374","iconic-darkness-487","0.059482283890247345"
"6","0gwqywch","Policy distr","0.15026219189167023","iconic-darkness-487","0.05974842607975006"
"6","0gwqywch","Policy distr","0.14377965033054352","iconic-darkness-487","0.06001456454396248"
"6","0gwqywch","Policy distr","0.13754987716674805","iconic-darkness-487","0.060280703008174896"
"6","0gwqywch","Policy distr","0.13156406581401825","iconic-darkness-487","0.06054684519767761"
"6","0gwqywch","Policy distr","0.12581418454647064","iconic-darkness-487","0.06081298366189003"
"6","0gwqywch","Policy distr","0.12029208987951279","iconic-darkness-487","0.06107912212610245"
"6","0gwqywch","Policy distr","0.11498965322971344","iconic-darkness-487","0.061345264315605164"
"6","0gwqywch","Policy distr","0.10989947617053986","iconic-darkness-487","0.06161140650510788"
"6","0gwqywch","Policy distr","0.1050141304731369","iconic-darkness-487","0.06187754124403"
"6","0gwqywch","Policy distr","0.10032613575458527","iconic-darkness-487","0.062143683433532715"
"6","0gwqywch","Policy distr","0.09582869708538055","iconic-darkness-487","0.06240982562303543"
"6","0gwqywch","Policy distr","0.09151493012905121","iconic-darkness-487","0.06267596781253815"
"6","0gwqywch","Policy distr","0.08737826347351074","iconic-darkness-487","0.06294210255146027"
"6","0gwqywch","Policy distr","0.08341226726770401","iconic-darkness-487","0.06320823729038239"
"6","0gwqywch","Policy distr","0.07961045950651169","iconic-darkness-487","0.0634743869304657"
"6","0gwqywch","Policy distr","0.07596725970506668","iconic-darkness-487","0.06374052166938782"
"6","0gwqywch","Policy distr","0.07247650623321533","iconic-darkness-487","0.06400666385889053"
"6","0gwqywch","Policy distr","0.06913257390260696","iconic-darkness-487","0.06427280604839325"
"6","0gwqywch","Policy distr","0.06593006104230881","iconic-darkness-487","0.06453894078731537"
"6","0gwqywch","Policy distr","0.0628635510802269","iconic-darkness-487","0.06480508297681808"
"6","0gwqywch","Policy distr","0.05992789939045906","iconic-darkness-487","0.0650712251663208"
"6","0gwqywch","Policy distr","0.05711819604039192","iconic-darkness-487","0.06533735990524292"
"6","0gwqywch","Policy distr","0.05442945286631584","iconic-darkness-487","0.06560350954532623"
"6","0gwqywch","Policy distr","0.05185721814632416","iconic-darkness-487","0.06586964428424835"
"6","0gwqywch","Policy distr","0.049396879971027374","iconic-darkness-487","0.06613577902317047"
"6","0gwqywch","Policy distr","0.04704389348626137","iconic-darkness-487","0.06640192866325378"

==> plot_scripts/data/action_distributions/walker_no_act_clipping/walker_no_clip_200k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"10","2qjyspkk","Action distr","0.003233379592133162","clear-aardvark-491","-2.7909417152404785"
"10","2qjyspkk","Action distr","0.003233379592133162","clear-aardvark-491","-2.7797555923461914"
"10","2qjyspkk","Action distr","0","clear-aardvark-491","-2.7685694694519043"
"10","2qjyspkk","Action distr","0.001616689796066581","clear-aardvark-491","-2.757383346557617"
"10","2qjyspkk","Action distr","0.001616689796066581","clear-aardvark-491","-2.746196985244751"
"10","2qjyspkk","Action distr","0.003233379592133162","clear-aardvark-491","-2.735010862350464"
"10","2qjyspkk","Action distr","0.003233379592133162","clear-aardvark-491","-2.7238247394561768"
"10","2qjyspkk","Action distr","0.001616689796066581","clear-aardvark-491","-2.7126386165618896"
"10","2qjyspkk","Action distr","0.006466759184266324","clear-aardvark-491","-2.7014524936676025"
"10","2qjyspkk","Action distr","0","clear-aardvark-491","-2.6902663707733154"
"10","2qjyspkk","Action distr","0.001616689796066581","clear-aardvark-491","-2.6790802478790283"
"10","2qjyspkk","Action distr","0.003233379592133162","clear-aardvark-491","-2.667894124984741"
"10","2qjyspkk","Action distr","0","clear-aardvark-491","-2.656708002090454"
"10","2qjyspkk","Action distr","0","clear-aardvark-491","-2.645521879196167"
"10","2qjyspkk","Action distr","0.001616689796066581","clear-aardvark-491","-2.63433575630188"
"10","2qjyspkk","Action distr","0","clear-aardvark-491","-2.6231496334075928"
"10","2qjyspkk","Action distr","0.003233379592133162","clear-aardvark-491","-2.6119635105133057"
"10","2qjyspkk","Action distr","0.006466759184266324","clear-aardvark-491","-2.6007773876190186"
"10","2qjyspkk","Action distr","0.0048500693881997434","clear-aardvark-491","-2.5895910263061523"
"10","2qjyspkk","Action distr","0.003233379592133162","clear-aardvark-491","-2.5784049034118652"
"10","2qjyspkk","Action distr","0.0048500693881997434","clear-aardvark-491","-2.567218780517578"
"10","2qjyspkk","Action distr","0.003233379592133162","clear-aardvark-491","-2.556032657623291"
"10","2qjyspkk","Action distr","0.008083448980332905","clear-aardvark-491","-2.544846534729004"
"10","2qjyspkk","Action distr","0.0048500693881997434","clear-aardvark-491","-2.533660411834717"
"10","2qjyspkk","Action distr","0.001616689796066581","clear-aardvark-491","-2.5224742889404297"
"10","2qjyspkk","Action distr","0","clear-aardvark-491","-2.5112881660461426"
"10","2qjyspkk","Action distr","0.003233379592133162","clear-aardvark-491","-2.5001020431518555"
"10","2qjyspkk","Action distr","0.003233379592133162","clear-aardvark-491","-2.4889159202575684"
"10","2qjyspkk","Action distr","0.001616689796066581","clear-aardvark-491","-2.4777297973632812"
"10","2qjyspkk","Action distr","0","clear-aardvark-491","-2.466543674468994"
"10","2qjyspkk","Action distr","0.001616689796066581","clear-aardvark-491","-2.455357551574707"
"10","2qjyspkk","Action distr","0.003233379592133162","clear-aardvark-491","-2.44417142868042"
"10","2qjyspkk","Action distr","0.006466759184266324","clear-aardvark-491","-2.432985305786133"
"10","2qjyspkk","Action distr","0.011316828572466067","clear-aardvark-491","-2.4217991828918457"
"10","2qjyspkk","Action distr","0.0048500693881997434","clear-aardvark-491","-2.4106128215789795"
"10","2qjyspkk","Action distr","0.0048500693881997434","clear-aardvark-491","-2.3994266986846924"
"10","2qjyspkk","Action distr","0.009700138776399487","clear-aardvark-491","-2.3882405757904053"
"10","2qjyspkk","Action distr","0.003233379592133162","clear-aardvark-491","-2.377054452896118"
"10","2qjyspkk","Action distr","0.0048500693881997434","clear-aardvark-491","-2.365868330001831"
"10","2qjyspkk","Action distr","0.006466759184266324","clear-aardvark-491","-2.354682207107544"
"10","2qjyspkk","Action distr","0.0048500693881997434","clear-aardvark-491","-2.343496084213257"
"10","2qjyspkk","Action distr","0.009700138776399487","clear-aardvark-491","-2.3323099613189697"
"10","2qjyspkk","Action distr","0.011316828572466067","clear-aardvark-491","-2.3211238384246826"
"10","2qjyspkk","Action distr","0.006466759184266324","clear-aardvark-491","-2.3099377155303955"
"10","2qjyspkk","Action distr","0.0048500693881997434","clear-aardvark-491","-2.2987515926361084"
"10","2qjyspkk","Action distr","0.008083448980332905","clear-aardvark-491","-2.2875654697418213"
"10","2qjyspkk","Action distr","0.011316828572466067","clear-aardvark-491","-2.276379346847534"
"10","2qjyspkk","Action distr","0.008083448980332905","clear-aardvark-491","-2.265193223953247"
"10","2qjyspkk","Action distr","0.006466759184266324","clear-aardvark-491","-2.254006862640381"
"10","2qjyspkk","Action distr","0.01616689796066581","clear-aardvark-491","-2.2428207397460938"
"10","2qjyspkk","Action distr","0.014550208164599229","clear-aardvark-491","-2.2316346168518066"
"10","2qjyspkk","Action distr","0.01616689796066581","clear-aardvark-491","-2.2204484939575195"
"10","2qjyspkk","Action distr","0.012933518368532649","clear-aardvark-491","-2.2092623710632324"
"10","2qjyspkk","Action distr","0.0048500693881997434","clear-aardvark-491","-2.1980762481689453"
"10","2qjyspkk","Action distr","0.011316828572466067","clear-aardvark-491","-2.186890125274658"
"10","2qjyspkk","Action distr","0.012933518368532649","clear-aardvark-491","-2.175704002380371"
"10","2qjyspkk","Action distr","0.012933518368532649","clear-aardvark-491","-2.164517879486084"
"10","2qjyspkk","Action distr","0.012933518368532649","clear-aardvark-491","-2.153331756591797"
"10","2qjyspkk","Action distr","0.022633657144932134","clear-aardvark-491","-2.1421456336975098"
"10","2qjyspkk","Action distr","0.011316828572466067","clear-aardvark-491","-2.1309595108032227"
"10","2qjyspkk","Action distr","0.012933518368532649","clear-aardvark-491","-2.1197733879089355"
"10","2qjyspkk","Action distr","0.011316828572466067","clear-aardvark-491","-2.1085872650146484"
"10","2qjyspkk","Action distr","0.021016967348865552","clear-aardvark-491","-2.0974011421203613"
"10","2qjyspkk","Action distr","0.01616689796066581","clear-aardvark-491","-2.086215019226074"
"10","2qjyspkk","Action distr","0.017783587756732392","clear-aardvark-491","-2.075028657913208"
"10","2qjyspkk","Action distr","0.021016967348865552","clear-aardvark-491","-2.063842535018921"
"10","2qjyspkk","Action distr","0.01616689796066581","clear-aardvark-491","-2.052656412124634"
"10","2qjyspkk","Action distr","0.021016967348865552","clear-aardvark-491","-2.0414702892303467"
"10","2qjyspkk","Action distr","0.022633657144932134","clear-aardvark-491","-2.0302841663360596"
"10","2qjyspkk","Action distr","0.017783587756732392","clear-aardvark-491","-2.0190980434417725"
"10","2qjyspkk","Action distr","0.014550208164599229","clear-aardvark-491","-2.0079119205474854"
"10","2qjyspkk","Action distr","0.030717106125265042","clear-aardvark-491","-1.9967257976531982"
"10","2qjyspkk","Action distr","0.019400277552798974","clear-aardvark-491","-1.9855396747589111"
"10","2qjyspkk","Action distr","0.014550208164599229","clear-aardvark-491","-1.974353551864624"
"10","2qjyspkk","Action distr","0.017783587756732392","clear-aardvark-491","-1.963167428970337"
"10","2qjyspkk","Action distr","0.022633657144932134","clear-aardvark-491","-1.9519811868667603"
"10","2qjyspkk","Action distr","0.025867036737065297","clear-aardvark-491","-1.9407950639724731"
"10","2qjyspkk","Action distr","0.025867036737065297","clear-aardvark-491","-1.929608941078186"
"10","2qjyspkk","Action distr","0.035567175513464784","clear-aardvark-491","-1.918422818183899"
"10","2qjyspkk","Action distr","0.03233379592133162","clear-aardvark-491","-1.9072366952896118"
"10","2qjyspkk","Action distr","0.02425034694099872","clear-aardvark-491","-1.8960505723953247"
"10","2qjyspkk","Action distr","0.02748372653313188","clear-aardvark-491","-1.8848644495010376"
"10","2qjyspkk","Action distr","0.035567175513464784","clear-aardvark-491","-1.873678207397461"
"10","2qjyspkk","Action distr","0.014550208164599229","clear-aardvark-491","-1.8624920845031738"
"10","2qjyspkk","Action distr","0.02748372653313188","clear-aardvark-491","-1.8513059616088867"
"10","2qjyspkk","Action distr","0.04850069388199744","clear-aardvark-491","-1.8401198387145996"
"10","2qjyspkk","Action distr","0.033950485717398206","clear-aardvark-491","-1.8289337158203125"
"10","2qjyspkk","Action distr","0.04365062449379769","clear-aardvark-491","-1.8177475929260254"
"10","2qjyspkk","Action distr","0.030717106125265042","clear-aardvark-491","-1.8065614700317383"
"10","2qjyspkk","Action distr","0.02425034694099872","clear-aardvark-491","-1.7953753471374512"
"10","2qjyspkk","Action distr","0.03718386530953136","clear-aardvark-491","-1.7841891050338745"
"10","2qjyspkk","Action distr","0.025867036737065297","clear-aardvark-491","-1.7730029821395874"
"10","2qjyspkk","Action distr","0.033950485717398206","clear-aardvark-491","-1.7618168592453003"
"10","2qjyspkk","Action distr","0.04526731428986427","clear-aardvark-491","-1.7506307363510132"
"10","2qjyspkk","Action distr","0.040417244901664526","clear-aardvark-491","-1.739444613456726"
"10","2qjyspkk","Action distr","0.050117383678064016","clear-aardvark-491","-1.728258490562439"
"10","2qjyspkk","Action distr","0.050117383678064016","clear-aardvark-491","-1.7170723676681519"
"10","2qjyspkk","Action distr","0.035567175513464784","clear-aardvark-491","-1.7058861255645752"
"10","2qjyspkk","Action distr","0.04688400408593086","clear-aardvark-491","-1.694700002670288"
"10","2qjyspkk","Action distr","0.035567175513464784","clear-aardvark-491","-1.683513879776001"
"10","2qjyspkk","Action distr","0.050117383678064016","clear-aardvark-491","-1.6723277568817139"
"10","2qjyspkk","Action distr","0.042033934697731104","clear-aardvark-491","-1.6611416339874268"
"10","2qjyspkk","Action distr","0.07436773061906272","clear-aardvark-491","-1.6499555110931396"
"10","2qjyspkk","Action distr","0.050117383678064016","clear-aardvark-491","-1.6387693881988525"
"10","2qjyspkk","Action distr","0.059817522454463506","clear-aardvark-491","-1.6275832653045654"
"10","2qjyspkk","Action distr","0.05496745306626376","clear-aardvark-491","-1.6163970232009888"
"10","2qjyspkk","Action distr","0.059817522454463506","clear-aardvark-491","-1.6052109003067017"
"10","2qjyspkk","Action distr","0.08730124898759538","clear-aardvark-491","-1.5940247774124146"
"10","2qjyspkk","Action distr","0.06466759184266324","clear-aardvark-491","-1.5828386545181274"
"10","2qjyspkk","Action distr","0.08730124898759538","clear-aardvark-491","-1.5716525316238403"
"10","2qjyspkk","Action distr","0.06466759184266324","clear-aardvark-491","-1.5604664087295532"
"10","2qjyspkk","Action distr","0.058200832658396914","clear-aardvark-491","-1.5492801666259766"
"10","2qjyspkk","Action distr","0.056584142862330336","clear-aardvark-491","-1.5380940437316895"
"10","2qjyspkk","Action distr","0.09053462857972853","clear-aardvark-491","-1.5269079208374023"
"10","2qjyspkk","Action distr","0.09053462857972853","clear-aardvark-491","-1.5157217979431152"
"10","2qjyspkk","Action distr","0.08406786939546221","clear-aardvark-491","-1.5045356750488281"
"10","2qjyspkk","Action distr","0.08083448980332905","clear-aardvark-491","-1.493349552154541"
"10","2qjyspkk","Action distr","0.0759844204151293","clear-aardvark-491","-1.482163429260254"
"10","2qjyspkk","Action distr","0.09538469796792828","clear-aardvark-491","-1.4709773063659668"
"10","2qjyspkk","Action distr","0.0759844204151293","clear-aardvark-491","-1.4597911834716797"
"10","2qjyspkk","Action distr","0.06951766123086299","clear-aardvark-491","-1.448604941368103"
"10","2qjyspkk","Action distr","0.09376800817186172","clear-aardvark-491","-1.437418818473816"
"10","2qjyspkk","Action distr","0.09861807756006144","clear-aardvark-491","-1.4262326955795288"
"10","2qjyspkk","Action distr","0.11801835511286042","clear-aardvark-491","-1.4150465726852417"
"10","2qjyspkk","Action distr","0.09376800817186172","clear-aardvark-491","-1.4038604497909546"
"10","2qjyspkk","Action distr","0.1115515959285941","clear-aardvark-491","-1.3926743268966675"
"10","2qjyspkk","Action distr","0.1115515959285941","clear-aardvark-491","-1.3814880847930908"
"10","2qjyspkk","Action distr","0.09538469796792828","clear-aardvark-491","-1.3703019618988037"
"10","2qjyspkk","Action distr","0.10831821633646092","clear-aardvark-491","-1.3591158390045166"
"10","2qjyspkk","Action distr","0.11478497552072726","clear-aardvark-491","-1.3479297161102295"
"10","2qjyspkk","Action distr","0.13580194286959282","clear-aardvark-491","-1.3367435932159424"
"10","2qjyspkk","Action distr","0.09538469796792828","clear-aardvark-491","-1.3255574703216553"
"10","2qjyspkk","Action distr","0.12125173470499358","clear-aardvark-491","-1.3143713474273682"
"10","2qjyspkk","Action distr","0.12286842450106017","clear-aardvark-491","-1.303185224533081"
"10","2qjyspkk","Action distr","0.12933518368532648","clear-aardvark-491","-1.291999101638794"
"10","2qjyspkk","Action distr","0.11478497552072726","clear-aardvark-491","-1.2808128595352173"
"10","2qjyspkk","Action distr","0.1455020816459923","clear-aardvark-491","-1.2696267366409302"
"10","2qjyspkk","Action distr","0.1455020816459923","clear-aardvark-491","-1.258440613746643"
"10","2qjyspkk","Action distr","0.1455020816459923","clear-aardvark-491","-1.247254490852356"
"10","2qjyspkk","Action distr","0.12933518368532648","clear-aardvark-491","-1.2360683679580688"
"10","2qjyspkk","Action distr","0.1535855306263252","clear-aardvark-491","-1.2248822450637817"
"10","2qjyspkk","Action distr","0.1794525673633905","clear-aardvark-491","-1.213696002960205"
"10","2qjyspkk","Action distr","0.16490235919879126","clear-aardvark-491","-1.202509880065918"
"10","2qjyspkk","Action distr","0.16490235919879126","clear-aardvark-491","-1.1913237571716309"
"10","2qjyspkk","Action distr","0.17783587756732394","clear-aardvark-491","-1.1801376342773438"
"10","2qjyspkk","Action distr","0.16975242858699102","clear-aardvark-491","-1.1689515113830566"
"10","2qjyspkk","Action distr","0.16005228981059152","clear-aardvark-491","-1.1577653884887695"
"10","2qjyspkk","Action distr","0.20208622450832264","clear-aardvark-491","-1.1465792655944824"
"10","2qjyspkk","Action distr","0.17460249797519076","clear-aardvark-491","-1.1353931427001953"
"10","2qjyspkk","Action distr","0.19885284491618946","clear-aardvark-491","-1.1242070198059082"
"10","2qjyspkk","Action distr","0.16813573879092442","clear-aardvark-491","-1.1130207777023315"
"10","2qjyspkk","Action distr","0.17621918777125734","clear-aardvark-491","-1.1018346548080444"
"10","2qjyspkk","Action distr","0.15843560001452495","clear-aardvark-491","-1.0906485319137573"
"10","2qjyspkk","Action distr","0.1616689796066581","clear-aardvark-491","-1.0794624090194702"
"10","2qjyspkk","Action distr","0.19400277552798975","clear-aardvark-491","-1.068276286125183"
"10","2qjyspkk","Action distr","0.18106925715945707","clear-aardvark-491","-1.057090163230896"
"10","2qjyspkk","Action distr","0.24735353879818692","clear-aardvark-491","-1.0459039211273193"
"10","2qjyspkk","Action distr","0.20370291430438922","clear-aardvark-491","-1.0347177982330322"
"10","2qjyspkk","Action distr","0.20370291430438922","clear-aardvark-491","-1.0235316753387451"
"10","2qjyspkk","Action distr","0.2231031918571882","clear-aardvark-491","-1.012345552444458"
"10","2qjyspkk","Action distr","0.2635204367588527","clear-aardvark-491","-1.001159429550171"
"10","2qjyspkk","Action distr","0.25867036737065296","clear-aardvark-491","-0.9899733066558838"
"10","2qjyspkk","Action distr","0.20855298369258896","clear-aardvark-491","-0.9787871837615967"
"10","2qjyspkk","Action distr","0.22633657144932134","clear-aardvark-491","-0.9676010012626648"
"10","2qjyspkk","Action distr","0.21178636328472214","clear-aardvark-491","-0.9564148783683777"
"10","2qjyspkk","Action distr","0.23765340002178742","clear-aardvark-491","-0.9452287554740906"
"10","2qjyspkk","Action distr","0.2619037469627861","clear-aardvark-491","-0.9340425729751587"
"10","2qjyspkk","Action distr","0.26998719594311904","clear-aardvark-491","-0.9228564500808716"
"10","2qjyspkk","Action distr","0.2829207143116517","clear-aardvark-491","-0.9116703271865845"
"10","2qjyspkk","Action distr","0.23442002042965426","clear-aardvark-491","-0.9004842042922974"
"10","2qjyspkk","Action distr","0.25058691839032005","clear-aardvark-491","-0.8892980217933655"
"10","2qjyspkk","Action distr","0.2635204367588527","clear-aardvark-491","-0.8781118988990784"
"10","2qjyspkk","Action distr","0.2570536775745864","clear-aardvark-491","-0.8669257760047913"
"10","2qjyspkk","Action distr","0.22956995104145453","clear-aardvark-491","-0.8557395935058594"
"10","2qjyspkk","Action distr","0.2732205755352522","clear-aardvark-491","-0.8445534706115723"
"10","2qjyspkk","Action distr","0.2845374041077183","clear-aardvark-491","-0.8333673477172852"
"10","2qjyspkk","Action distr","0.28938747349591804","clear-aardvark-491","-0.822181224822998"
"10","2qjyspkk","Action distr","0.28938747349591804","clear-aardvark-491","-0.8109951019287109"
"10","2qjyspkk","Action distr","0.3007043020683841","clear-aardvark-491","-0.799808919429779"
"10","2qjyspkk","Action distr","0.2910041632919846","clear-aardvark-491","-0.7886227965354919"
"10","2qjyspkk","Action distr","0.2845374041077183","clear-aardvark-491","-0.7774366140365601"
"10","2qjyspkk","Action distr","0.3249546490093828","clear-aardvark-491","-0.766250491142273"
"10","2qjyspkk","Action distr","0.33627147758184883","clear-aardvark-491","-0.7550643682479858"
"10","2qjyspkk","Action distr","0.3346547877857823","clear-aardvark-491","-0.7438782453536987"
"10","2qjyspkk","Action distr","0.33788816737791544","clear-aardvark-491","-0.7326921224594116"
"10","2qjyspkk","Action distr","0.32010457962118305","clear-aardvark-491","-0.7215059399604797"
"10","2qjyspkk","Action distr","0.3686052735031805","clear-aardvark-491","-0.7103198170661926"
"10","2qjyspkk","Action distr","0.31363782043691674","clear-aardvark-491","-0.6991336941719055"
"10","2qjyspkk","Action distr","0.3184878898251165","clear-aardvark-491","-0.6879475116729736"
"10","2qjyspkk","Action distr","0.37183865309531366","clear-aardvark-491","-0.6767613887786865"
"10","2qjyspkk","Action distr","0.3556717551346479","clear-aardvark-491","-0.6655752658843994"
"10","2qjyspkk","Action distr","0.3427382367661152","clear-aardvark-491","-0.6543891429901123"
"10","2qjyspkk","Action distr","0.34597161635824836","clear-aardvark-491","-0.6432030200958252"
"10","2qjyspkk","Action distr","0.33950485717398204","clear-aardvark-491","-0.6320168375968933"
"10","2qjyspkk","Action distr","0.36213851431891414","clear-aardvark-491","-0.6208307147026062"
"10","2qjyspkk","Action distr","0.358905134726781","clear-aardvark-491","-0.6096445322036743"
"10","2qjyspkk","Action distr","0.4025557592205787","clear-aardvark-491","-0.5984584093093872"
"10","2qjyspkk","Action distr","0.35728844493071443","clear-aardvark-491","-0.5872722864151001"
"10","2qjyspkk","Action distr","0.39123893064811266","clear-aardvark-491","-0.576086163520813"
"10","2qjyspkk","Action distr","0.37830541227958","clear-aardvark-491","-0.5649000406265259"
"10","2qjyspkk","Action distr","0.42033934697731107","clear-aardvark-491","-0.553713858127594"
"10","2qjyspkk","Action distr","0.428422795957644","clear-aardvark-491","-0.5425277352333069"
"10","2qjyspkk","Action distr","0.4171059673851779","clear-aardvark-491","-0.5313416123390198"
"10","2qjyspkk","Action distr","0.3475883061543149","clear-aardvark-491","-0.5201554298400879"
"10","2qjyspkk","Action distr","0.3799221020756466","clear-aardvark-491","-0.5089693069458008"
"10","2qjyspkk","Action distr","0.3993223796284456","clear-aardvark-491","-0.49778318405151367"
"10","2qjyspkk","Action distr","0.43003948575371054","clear-aardvark-491","-0.48659706115722656"
"10","2qjyspkk","Action distr","0.4850069388199743","clear-aardvark-491","-0.47541090846061707"
"10","2qjyspkk","Action distr","0.42033934697731107","clear-aardvark-491","-0.46422475576400757"
"10","2qjyspkk","Action distr","0.44943976330650953","clear-aardvark-491","-0.45303863286972046"
"10","2qjyspkk","Action distr","0.38153879187171313","clear-aardvark-491","-0.44185248017311096"
"10","2qjyspkk","Action distr","0.4219560367733776","clear-aardvark-491","-0.43066632747650146"
"10","2qjyspkk","Action distr","0.4429730041222433","clear-aardvark-491","-0.41948020458221436"
"10","2qjyspkk","Action distr","0.41387258779304475","clear-aardvark-491","-0.40829408168792725"
"10","2qjyspkk","Action distr","0.4235727265694443","clear-aardvark-491","-0.39710792899131775"
"10","2qjyspkk","Action distr","0.4623732816750422","clear-aardvark-491","-0.38592177629470825"
"10","2qjyspkk","Action distr","0.46398997147110876","clear-aardvark-491","-0.37473565340042114"
"10","2qjyspkk","Action distr","0.47530680004357484","clear-aardvark-491","-0.36354953050613403"
"10","2qjyspkk","Action distr","0.4171059673851779","clear-aardvark-491","-0.35236337780952454"
"10","2qjyspkk","Action distr","0.4688400408593085","clear-aardvark-491","-0.34117722511291504"
"10","2qjyspkk","Action distr","0.4041724490166453","clear-aardvark-491","-0.32999110221862793"
"10","2qjyspkk","Action distr","0.4122558979969782","clear-aardvark-491","-0.3188049793243408"
"10","2qjyspkk","Action distr","0.4526731428986427","clear-aardvark-491","-0.30761879682540894"
"10","2qjyspkk","Action distr","0.45105645310257614","clear-aardvark-491","-0.2964326739311218"
"10","2qjyspkk","Action distr","0.4801568694317746","clear-aardvark-491","-0.2852465510368347"
"10","2qjyspkk","Action distr","0.43488955514191036","clear-aardvark-491","-0.2740603983402252"
"10","2qjyspkk","Action distr","0.47854017963570805","clear-aardvark-491","-0.2628742456436157"
"10","2qjyspkk","Action distr","0.5173407347413059","clear-aardvark-491","-0.2516881227493286"
"10","2qjyspkk","Action distr","0.5335076327019718","clear-aardvark-491","-0.2405019998550415"
"10","2qjyspkk","Action distr","0.489857008208174","clear-aardvark-491","-0.229315847158432"
"10","2qjyspkk","Action distr","0.467223351063242","clear-aardvark-491","-0.2181296944618225"
"10","2qjyspkk","Action distr","0.48824031841210747","clear-aardvark-491","-0.2069435715675354"
"10","2qjyspkk","Action distr","0.5076405959649065","clear-aardvark-491","-0.1957574188709259"
"10","2qjyspkk","Action distr","0.47530680004357484","clear-aardvark-491","-0.1845712959766388"
"10","2qjyspkk","Action distr","0.45913990208290906","clear-aardvark-491","-0.1733851432800293"
"10","2qjyspkk","Action distr","0.5189574245373726","clear-aardvark-491","-0.1621990203857422"
"10","2qjyspkk","Action distr","0.49470707759637383","clear-aardvark-491","-0.1510128676891327"
"10","2qjyspkk","Action distr","0.4801568694317746","clear-aardvark-491","-0.13982674479484558"
"10","2qjyspkk","Action distr","0.49470707759637383","clear-aardvark-491","-0.12864059209823608"
"10","2qjyspkk","Action distr","0.5609913592351036","clear-aardvark-491","-0.11745445430278778"
"10","2qjyspkk","Action distr","0.5626080490311702","clear-aardvark-491","-0.10626831650733948"
"10","2qjyspkk","Action distr","0.48339024902390776","clear-aardvark-491","-0.09508217871189117"
"10","2qjyspkk","Action distr","0.5658414286233034","clear-aardvark-491","-0.08389604091644287"
"10","2qjyspkk","Action distr","0.5141073551491728","clear-aardvark-491","-0.07270990312099457"
"10","2qjyspkk","Action distr","0.50602390616884","clear-aardvark-491","-0.061523765325546265"
"10","2qjyspkk","Action distr","0.5545246000508374","clear-aardvark-491","-0.05033762380480766"
"10","2qjyspkk","Action distr","0.4963237673924404","clear-aardvark-491","-0.03915148600935936"
"10","2qjyspkk","Action distr","0.5189574245373726","clear-aardvark-491","-0.027965348213911057"
"10","2qjyspkk","Action distr","0.5383577020901715","clear-aardvark-491","-0.016779208555817604"
"10","2qjyspkk","Action distr","0.5141073551491728","clear-aardvark-491","-0.005593069363385439"
"10","2qjyspkk","Action distr","0.5496745306626376","clear-aardvark-491","0.005593069363385439"
"10","2qjyspkk","Action distr","0.5254241837216388","clear-aardvark-491","0.016779208555817604"
"10","2qjyspkk","Action distr","0.5011738367806401","clear-aardvark-491","0.027965348213911057"
"10","2qjyspkk","Action distr","0.5335076327019718","clear-aardvark-491","0.03915148600935936"
"10","2qjyspkk","Action distr","0.5383577020901715","clear-aardvark-491","0.05033762380480766"
"10","2qjyspkk","Action distr","0.5205741143334391","clear-aardvark-491","0.061523765325546265"
"10","2qjyspkk","Action distr","0.467223351063242","clear-aardvark-491","0.07270990312099457"
"10","2qjyspkk","Action distr","0.48339024902390776","clear-aardvark-491","0.08389604091644287"
"10","2qjyspkk","Action distr","0.4769234898396414","clear-aardvark-491","0.09508217871189117"
"10","2qjyspkk","Action distr","0.42518941636551083","clear-aardvark-491","0.10626831650733948"
"10","2qjyspkk","Action distr","0.5221908041295057","clear-aardvark-491","0.11745445430278778"
"10","2qjyspkk","Action distr","0.5302742531098387","clear-aardvark-491","0.12864059209823608"
"10","2qjyspkk","Action distr","0.4365062449379769","clear-aardvark-491","0.13982674479484558"
"10","2qjyspkk","Action distr","0.49470707759637383","clear-aardvark-491","0.1510128676891327"
"10","2qjyspkk","Action distr","0.5205741143334391","clear-aardvark-491","0.1621990203857422"
"10","2qjyspkk","Action distr","0.4720734204514417","clear-aardvark-491","0.1733851432800293"
"10","2qjyspkk","Action distr","0.5108739755570396","clear-aardvark-491","0.1845712959766388"
"10","2qjyspkk","Action distr","0.4914736980042407","clear-aardvark-491","0.1957574188709259"
"10","2qjyspkk","Action distr","0.5221908041295057","clear-aardvark-491","0.2069435715675354"
"10","2qjyspkk","Action distr","0.48177355922784115","clear-aardvark-491","0.2181296944618225"
"10","2qjyspkk","Action distr","0.4462063837143764","clear-aardvark-491","0.229315847158432"
"10","2qjyspkk","Action distr","0.4656066612671753","clear-aardvark-491","0.2405019998550415"
"10","2qjyspkk","Action distr","0.447823073510443","clear-aardvark-491","0.2516881227493286"
"10","2qjyspkk","Action distr","0.47369011024750823","clear-aardvark-491","0.2628742456436157"
"10","2qjyspkk","Action distr","0.3799221020756466","clear-aardvark-491","0.2740603983402252"
"10","2qjyspkk","Action distr","0.44943976330650953","clear-aardvark-491","0.2852465510368347"
"10","2qjyspkk","Action distr","0.47530680004357484","clear-aardvark-491","0.2964326739311218"
"10","2qjyspkk","Action distr","0.45428983269470924","clear-aardvark-491","0.30761879682540894"
"10","2qjyspkk","Action distr","0.4850069388199743","clear-aardvark-491","0.3188049793243408"
"10","2qjyspkk","Action distr","0.47369011024750823","clear-aardvark-491","0.32999110221862793"
"10","2qjyspkk","Action distr","0.47530680004357484","clear-aardvark-491","0.34117722511291504"
"10","2qjyspkk","Action distr","0.5221908041295057","clear-aardvark-491","0.35236337780952454"
"10","2qjyspkk","Action distr","0.45752321228684245","clear-aardvark-491","0.36354953050613403"
"10","2qjyspkk","Action distr","0.47854017963570805","clear-aardvark-491","0.37473565340042114"
"10","2qjyspkk","Action distr","0.43812293473404346","clear-aardvark-491","0.38592177629470825"
"10","2qjyspkk","Action distr","0.44943976330650953","clear-aardvark-491","0.39710792899131775"
"10","2qjyspkk","Action distr","0.4171059673851779","clear-aardvark-491","0.40829408168792725"
"10","2qjyspkk","Action distr","0.4656066612671753","clear-aardvark-491","0.41948020458221436"
"10","2qjyspkk","Action distr","0.40578913881271184","clear-aardvark-491","0.43066632747650146"
"10","2qjyspkk","Action distr","0.4526731428986427","clear-aardvark-491","0.44185248017311096"
"10","2qjyspkk","Action distr","0.4332728653458437","clear-aardvark-491","0.45303863286972046"
"10","2qjyspkk","Action distr","0.4607565918789756","clear-aardvark-491","0.46422475576400757"
"10","2qjyspkk","Action distr","0.43973962453011006","clear-aardvark-491","0.47541090846061707"
"10","2qjyspkk","Action distr","0.4559065224907759","clear-aardvark-491","0.48659706115722656"
"10","2qjyspkk","Action distr","0.4365062449379769","clear-aardvark-491","0.49778318405151367"
"10","2qjyspkk","Action distr","0.428422795957644","clear-aardvark-491","0.5089693069458008"
"10","2qjyspkk","Action distr","0.4219560367733776","clear-aardvark-491","0.5201554298400879"
"10","2qjyspkk","Action distr","0.38962224085204605","clear-aardvark-491","0.5313416123390198"
"10","2qjyspkk","Action distr","0.4187226571812445","clear-aardvark-491","0.5425277352333069"
"10","2qjyspkk","Action distr","0.3847721714638463","clear-aardvark-491","0.553713858127594"
"10","2qjyspkk","Action distr","0.3475883061543149","clear-aardvark-491","0.5649000406265259"
"10","2qjyspkk","Action distr","0.4187226571812445","clear-aardvark-491","0.576086163520813"
"10","2qjyspkk","Action distr","0.3734553428913802","clear-aardvark-491","0.5872722864151001"
"10","2qjyspkk","Action distr","0.40578913881271184","clear-aardvark-491","0.5984584093093872"
"10","2qjyspkk","Action distr","0.3977056898323789","clear-aardvark-491","0.6096445322036743"
"10","2qjyspkk","Action distr","0.38638886125991284","clear-aardvark-491","0.6208307147026062"
"10","2qjyspkk","Action distr","0.30878775104871703","clear-aardvark-491","0.6320168375968933"
"10","2qjyspkk","Action distr","0.3799221020756466","clear-aardvark-491","0.6432030200958252"
"10","2qjyspkk","Action distr","0.3298047183975825","clear-aardvark-491","0.6543891429901123"
"10","2qjyspkk","Action distr","0.33303809798971573","clear-aardvark-491","0.6655752658843994"
"10","2qjyspkk","Action distr","0.3443549265621818","clear-aardvark-491","0.6767613887786865"
"10","2qjyspkk","Action distr","0.3007043020683841","clear-aardvark-491","0.6879475116729736"
"10","2qjyspkk","Action distr","0.3475883061543149","clear-aardvark-491","0.6991336941719055"
"10","2qjyspkk","Action distr","0.39123893064811266","clear-aardvark-491","0.7103198170661926"
"10","2qjyspkk","Action distr","0.33303809798971573","clear-aardvark-491","0.7215059399604797"
"10","2qjyspkk","Action distr","0.3104044408447836","clear-aardvark-491","0.7326921224594116"
"10","2qjyspkk","Action distr","0.3346547877857823","clear-aardvark-491","0.7438782453536987"
"10","2qjyspkk","Action distr","0.30232099186445066","clear-aardvark-491","0.7550643682479858"
"10","2qjyspkk","Action distr","0.3104044408447836","clear-aardvark-491","0.766250491142273"
"10","2qjyspkk","Action distr","0.30878775104871703","clear-aardvark-491","0.7774366140365601"
"10","2qjyspkk","Action distr","0.3411215469700486","clear-aardvark-491","0.7886227965354919"
"10","2qjyspkk","Action distr","0.30878775104871703","clear-aardvark-491","0.799808919429779"
"10","2qjyspkk","Action distr","0.29423754288411774","clear-aardvark-491","0.8109951019287109"
"10","2qjyspkk","Action distr","0.2861540939037848","clear-aardvark-491","0.822181224822998"
"10","2qjyspkk","Action distr","0.28777078369985143","clear-aardvark-491","0.8333673477172852"
"10","2qjyspkk","Action distr","0.31525451023298334","clear-aardvark-491","0.8445534706115723"
"10","2qjyspkk","Action distr","0.3071710612526504","clear-aardvark-491","0.8557395935058594"
"10","2qjyspkk","Action distr","0.24088677961392058","clear-aardvark-491","0.8669257760047913"
"10","2qjyspkk","Action distr","0.2796873347195185","clear-aardvark-491","0.8781118988990784"
"10","2qjyspkk","Action distr","0.2748372653313188","clear-aardvark-491","0.8892980217933655"
"10","2qjyspkk","Action distr","0.2311866408375211","clear-aardvark-491","0.9004842042922974"
"10","2qjyspkk","Action distr","0.2829207143116517","clear-aardvark-491","0.9116703271865845"
"10","2qjyspkk","Action distr","0.24897022859425347","clear-aardvark-491","0.9228564500808716"
"10","2qjyspkk","Action distr","0.22795326124538795","clear-aardvark-491","0.9340425729751587"
"10","2qjyspkk","Action distr","0.26028705716671957","clear-aardvark-491","0.9452287554740906"
"10","2qjyspkk","Action distr","0.2570536775745864","clear-aardvark-491","0.9564148783683777"
"10","2qjyspkk","Action distr","0.24735353879818692","clear-aardvark-491","0.9676010012626648"
"10","2qjyspkk","Action distr","0.27160388573918565","clear-aardvark-491","0.9787871837615967"
"10","2qjyspkk","Action distr","0.1794525673633905","clear-aardvark-491","0.9899733066558838"
"10","2qjyspkk","Action distr","0.16490235919879126","clear-aardvark-491","1.001159429550171"
"10","2qjyspkk","Action distr","0.21501974287685527","clear-aardvark-491","1.012345552444458"
"10","2qjyspkk","Action distr","0.19076939593585657","clear-aardvark-491","1.0235316753387451"
"10","2qjyspkk","Action distr","0.18430263675159025","clear-aardvark-491","1.0347177982330322"
"10","2qjyspkk","Action distr","0.18430263675159025","clear-aardvark-491","1.0459039211273193"
"10","2qjyspkk","Action distr","0.19400277552798975","clear-aardvark-491","1.057090163230896"
"10","2qjyspkk","Action distr","0.18591932654765683","clear-aardvark-491","1.068276286125183"
"10","2qjyspkk","Action distr","0.21340305308078872","clear-aardvark-491","1.0794624090194702"
"10","2qjyspkk","Action distr","0.17460249797519076","clear-aardvark-491","1.0906485319137573"
"10","2qjyspkk","Action distr","0.20693629389652238","clear-aardvark-491","1.1018346548080444"
"10","2qjyspkk","Action distr","0.20046953471225606","clear-aardvark-491","1.1130207777023315"
"10","2qjyspkk","Action distr","0.14873546123812545","clear-aardvark-491","1.1242070198059082"
"10","2qjyspkk","Action distr","0.19723615512012288","clear-aardvark-491","1.1353931427001953"
"10","2qjyspkk","Action distr","0.20855298369258896","clear-aardvark-491","1.1465792655944824"
"10","2qjyspkk","Action distr","0.1794525673633905","clear-aardvark-491","1.1577653884887695"
"10","2qjyspkk","Action distr","0.16651904899485787","clear-aardvark-491","1.1689515113830566"
"10","2qjyspkk","Action distr","0.14226870205385914","clear-aardvark-491","1.1801376342773438"
"10","2qjyspkk","Action distr","0.13256856327745967","clear-aardvark-491","1.1913237571716309"
"10","2qjyspkk","Action distr","0.15035215103419206","clear-aardvark-491","1.202509880065918"
"10","2qjyspkk","Action distr","0.16651904899485787","clear-aardvark-491","1.213696002960205"
"10","2qjyspkk","Action distr","0.13903532246172598","clear-aardvark-491","1.2248822450637817"
"10","2qjyspkk","Action distr","0.16490235919879126","clear-aardvark-491","1.2360683679580688"
"10","2qjyspkk","Action distr","0.1535855306263252","clear-aardvark-491","1.247254490852356"
"10","2qjyspkk","Action distr","0.11316828572466067","clear-aardvark-491","1.258440613746643"
"10","2qjyspkk","Action distr","0.13903532246172598","clear-aardvark-491","1.2696267366409302"
"10","2qjyspkk","Action distr","0.13903532246172598","clear-aardvark-491","1.2808128595352173"
"10","2qjyspkk","Action distr","0.13903532246172598","clear-aardvark-491","1.291999101638794"
"10","2qjyspkk","Action distr","0.12610180409319333","clear-aardvark-491","1.303185224533081"
"10","2qjyspkk","Action distr","0.12448511429712673","clear-aardvark-491","1.3143713474273682"
"10","2qjyspkk","Action distr","0.13580194286959282","clear-aardvark-491","1.3255574703216553"
"10","2qjyspkk","Action distr","0.11801835511286042","clear-aardvark-491","1.3367435932159424"
"10","2qjyspkk","Action distr","0.09053462857972853","clear-aardvark-491","1.3479297161102295"
"10","2qjyspkk","Action distr","0.1115515959285941","clear-aardvark-491","1.3591158390045166"
"10","2qjyspkk","Action distr","0.08891793878366197","clear-aardvark-491","1.3703019618988037"
"10","2qjyspkk","Action distr","0.09700138776399488","clear-aardvark-491","1.3814880847930908"
"10","2qjyspkk","Action distr","0.12286842450106017","clear-aardvark-491","1.3926743268966675"
"10","2qjyspkk","Action distr","0.09376800817186172","clear-aardvark-491","1.4038604497909546"
"10","2qjyspkk","Action distr","0.0856845591915288","clear-aardvark-491","1.4150465726852417"
"10","2qjyspkk","Action distr","0.09700138776399488","clear-aardvark-491","1.4262326955795288"
"10","2qjyspkk","Action distr","0.08406786939546221","clear-aardvark-491","1.437418818473816"
"10","2qjyspkk","Action distr","0.11478497552072726","clear-aardvark-491","1.448604941368103"
"10","2qjyspkk","Action distr","0.0856845591915288","clear-aardvark-491","1.4597911834716797"
"10","2qjyspkk","Action distr","0.08245117959939563","clear-aardvark-491","1.4709773063659668"
"10","2qjyspkk","Action distr","0.09861807756006144","clear-aardvark-491","1.482163429260254"
"10","2qjyspkk","Action distr","0.09215131837579513","clear-aardvark-491","1.493349552154541"
"10","2qjyspkk","Action distr","0.0759844204151293","clear-aardvark-491","1.5045356750488281"
"10","2qjyspkk","Action distr","0.09053462857972853","clear-aardvark-491","1.5157217979431152"
"10","2qjyspkk","Action distr","0.0776011102111959","clear-aardvark-491","1.5269079208374023"
"10","2qjyspkk","Action distr","0.08245117959939563","clear-aardvark-491","1.5380940437316895"
"10","2qjyspkk","Action distr","0.06305090204659666","clear-aardvark-491","1.5492801666259766"
"10","2qjyspkk","Action distr","0.08245117959939563","clear-aardvark-491","1.5604664087295532"
"10","2qjyspkk","Action distr","0.08730124898759538","clear-aardvark-491","1.5716525316238403"
"10","2qjyspkk","Action distr","0.05496745306626376","clear-aardvark-491","1.5828386545181274"
"10","2qjyspkk","Action distr","0.08406786939546221","clear-aardvark-491","1.5940247774124146"
"10","2qjyspkk","Action distr","0.0759844204151293","clear-aardvark-491","1.6052109003067017"
"10","2qjyspkk","Action distr","0.06305090204659666","clear-aardvark-491","1.6163970232009888"
"10","2qjyspkk","Action distr","0.06466759184266324","clear-aardvark-491","1.6275832653045654"
"10","2qjyspkk","Action distr","0.06628428163872983","clear-aardvark-491","1.6387693881988525"
"10","2qjyspkk","Action distr","0.06628428163872983","clear-aardvark-491","1.6499555110931396"
"10","2qjyspkk","Action distr","0.06466759184266324","clear-aardvark-491","1.6611416339874268"
"10","2qjyspkk","Action distr","0.051734073474130594","clear-aardvark-491","1.6723277568817139"
"10","2qjyspkk","Action distr","0.050117383678064016","clear-aardvark-491","1.683513879776001"
"10","2qjyspkk","Action distr","0.035567175513464784","clear-aardvark-491","1.694700002670288"
"10","2qjyspkk","Action distr","0.059817522454463506","clear-aardvark-491","1.7058861255645752"
"10","2qjyspkk","Action distr","0.05496745306626376","clear-aardvark-491","1.7170723676681519"
"10","2qjyspkk","Action distr","0.05496745306626376","clear-aardvark-491","1.728258490562439"
"10","2qjyspkk","Action distr","0.051734073474130594","clear-aardvark-491","1.739444613456726"
"10","2qjyspkk","Action distr","0.042033934697731104","clear-aardvark-491","1.7506307363510132"
"10","2qjyspkk","Action distr","0.04688400408593086","clear-aardvark-491","1.7618168592453003"
"10","2qjyspkk","Action distr","0.035567175513464784","clear-aardvark-491","1.7730029821395874"
"10","2qjyspkk","Action distr","0.05496745306626376","clear-aardvark-491","1.7841891050338745"
"10","2qjyspkk","Action distr","0.04526731428986427","clear-aardvark-491","1.7953753471374512"
"10","2qjyspkk","Action distr","0.04365062449379769","clear-aardvark-491","1.8065614700317383"
"10","2qjyspkk","Action distr","0.04850069388199744","clear-aardvark-491","1.8177475929260254"
"10","2qjyspkk","Action distr","0.051734073474130594","clear-aardvark-491","1.8289337158203125"
"10","2qjyspkk","Action distr","0.04365062449379769","clear-aardvark-491","1.8401198387145996"
"10","2qjyspkk","Action distr","0.03718386530953136","clear-aardvark-491","1.8513059616088867"
"10","2qjyspkk","Action distr","0.033950485717398206","clear-aardvark-491","1.8624920845031738"
"10","2qjyspkk","Action distr","0.035567175513464784","clear-aardvark-491","1.873678207397461"
"10","2qjyspkk","Action distr","0.025867036737065297","clear-aardvark-491","1.8848644495010376"
"10","2qjyspkk","Action distr","0.03880055510559795","clear-aardvark-491","1.8960505723953247"
"10","2qjyspkk","Action distr","0.02748372653313188","clear-aardvark-491","1.9072366952896118"
"10","2qjyspkk","Action distr","0.04365062449379769","clear-aardvark-491","1.918422818183899"
"10","2qjyspkk","Action distr","0.033950485717398206","clear-aardvark-491","1.929608941078186"
"10","2qjyspkk","Action distr","0.021016967348865552","clear-aardvark-491","1.9407950639724731"
"10","2qjyspkk","Action distr","0.030717106125265042","clear-aardvark-491","1.9519811868667603"
"10","2qjyspkk","Action distr","0.029100416329198457","clear-aardvark-491","1.963167428970337"
"10","2qjyspkk","Action distr","0.03718386530953136","clear-aardvark-491","1.974353551864624"
"10","2qjyspkk","Action distr","0.03233379592133162","clear-aardvark-491","1.9855396747589111"
"10","2qjyspkk","Action distr","0.033950485717398206","clear-aardvark-491","1.9967257976531982"
"10","2qjyspkk","Action distr","0.019400277552798974","clear-aardvark-491","2.0079119205474854"
"10","2qjyspkk","Action distr","0.011316828572466067","clear-aardvark-491","2.0190980434417725"
"10","2qjyspkk","Action distr","0.017783587756732392","clear-aardvark-491","2.0302841663360596"
"10","2qjyspkk","Action distr","0.019400277552798974","clear-aardvark-491","2.0414702892303467"
"10","2qjyspkk","Action distr","0.011316828572466067","clear-aardvark-491","2.052656412124634"
"10","2qjyspkk","Action distr","0.022633657144932134","clear-aardvark-491","2.063842535018921"
"10","2qjyspkk","Action distr","0.012933518368532649","clear-aardvark-491","2.075028657913208"
"10","2qjyspkk","Action distr","0.014550208164599229","clear-aardvark-491","2.086215019226074"
"10","2qjyspkk","Action distr","0.01616689796066581","clear-aardvark-491","2.0974011421203613"
"10","2qjyspkk","Action distr","0.022633657144932134","clear-aardvark-491","2.1085872650146484"
"10","2qjyspkk","Action distr","0.014550208164599229","clear-aardvark-491","2.1197733879089355"
"10","2qjyspkk","Action distr","0.017783587756732392","clear-aardvark-491","2.1309595108032227"
"10","2qjyspkk","Action distr","0.012933518368532649","clear-aardvark-491","2.1421456336975098"
"10","2qjyspkk","Action distr","0.017783587756732392","clear-aardvark-491","2.153331756591797"
"10","2qjyspkk","Action distr","0.014550208164599229","clear-aardvark-491","2.164517879486084"
"10","2qjyspkk","Action distr","0.021016967348865552","clear-aardvark-491","2.175704002380371"
"10","2qjyspkk","Action distr","0.012933518368532649","clear-aardvark-491","2.186890125274658"
"10","2qjyspkk","Action distr","0.008083448980332905","clear-aardvark-491","2.1980762481689453"
"10","2qjyspkk","Action distr","0.012933518368532649","clear-aardvark-491","2.2092623710632324"
"10","2qjyspkk","Action distr","0.012933518368532649","clear-aardvark-491","2.2204484939575195"
"10","2qjyspkk","Action distr","0.02425034694099872","clear-aardvark-491","2.2316346168518066"
"10","2qjyspkk","Action distr","0.014550208164599229","clear-aardvark-491","2.2428207397460938"
"10","2qjyspkk","Action distr","0.009700138776399487","clear-aardvark-491","2.254006862640381"
"10","2qjyspkk","Action distr","0.008083448980332905","clear-aardvark-491","2.265193223953247"
"10","2qjyspkk","Action distr","0.019400277552798974","clear-aardvark-491","2.276379346847534"
"10","2qjyspkk","Action distr","0.017783587756732392","clear-aardvark-491","2.2875654697418213"
"10","2qjyspkk","Action distr","0.008083448980332905","clear-aardvark-491","2.2987515926361084"
"10","2qjyspkk","Action distr","0.011316828572466067","clear-aardvark-491","2.3099377155303955"
"10","2qjyspkk","Action distr","0.0048500693881997434","clear-aardvark-491","2.3211238384246826"
"10","2qjyspkk","Action distr","0.006466759184266324","clear-aardvark-491","2.3323099613189697"
"10","2qjyspkk","Action distr","0.014550208164599229","clear-aardvark-491","2.343496084213257"
"10","2qjyspkk","Action distr","0.012933518368532649","clear-aardvark-491","2.354682207107544"
"10","2qjyspkk","Action distr","0.006466759184266324","clear-aardvark-491","2.365868330001831"
"10","2qjyspkk","Action distr","0.019400277552798974","clear-aardvark-491","2.377054452896118"
"10","2qjyspkk","Action distr","0.008083448980332905","clear-aardvark-491","2.3882405757904053"
"10","2qjyspkk","Action distr","0.0048500693881997434","clear-aardvark-491","2.3994266986846924"
"10","2qjyspkk","Action distr","0.009700138776399487","clear-aardvark-491","2.4106128215789795"
"10","2qjyspkk","Action distr","0.003233379592133162","clear-aardvark-491","2.4217991828918457"
"10","2qjyspkk","Action distr","0.008083448980332905","clear-aardvark-491","2.432985305786133"
"10","2qjyspkk","Action distr","0.006466759184266324","clear-aardvark-491","2.44417142868042"
"10","2qjyspkk","Action distr","0.009700138776399487","clear-aardvark-491","2.455357551574707"
"10","2qjyspkk","Action distr","0.003233379592133162","clear-aardvark-491","2.466543674468994"
"10","2qjyspkk","Action distr","0.006466759184266324","clear-aardvark-491","2.4777297973632812"
"10","2qjyspkk","Action distr","0.006466759184266324","clear-aardvark-491","2.4889159202575684"
"10","2qjyspkk","Action distr","0.003233379592133162","clear-aardvark-491","2.5001020431518555"
"10","2qjyspkk","Action distr","0.0048500693881997434","clear-aardvark-491","2.5112881660461426"
"10","2qjyspkk","Action distr","0.006466759184266324","clear-aardvark-491","2.5224742889404297"
"10","2qjyspkk","Action distr","0.0048500693881997434","clear-aardvark-491","2.533660411834717"
"10","2qjyspkk","Action distr","0.0048500693881997434","clear-aardvark-491","2.544846534729004"
"10","2qjyspkk","Action distr","0.006466759184266324","clear-aardvark-491","2.556032657623291"
"10","2qjyspkk","Action distr","0.003233379592133162","clear-aardvark-491","2.567218780517578"
"10","2qjyspkk","Action distr","0.001616689796066581","clear-aardvark-491","2.5784049034118652"
"10","2qjyspkk","Action distr","0.001616689796066581","clear-aardvark-491","2.5895910263061523"
"10","2qjyspkk","Action distr","0.001616689796066581","clear-aardvark-491","2.6007773876190186"
"10","2qjyspkk","Action distr","0.003233379592133162","clear-aardvark-491","2.6119635105133057"
"10","2qjyspkk","Action distr","0.003233379592133162","clear-aardvark-491","2.6231496334075928"
"10","2qjyspkk","Action distr","0.003233379592133162","clear-aardvark-491","2.63433575630188"
"10","2qjyspkk","Action distr","0.0048500693881997434","clear-aardvark-491","2.645521879196167"
"10","2qjyspkk","Action distr","0.003233379592133162","clear-aardvark-491","2.656708002090454"
"10","2qjyspkk","Action distr","0","clear-aardvark-491","2.667894124984741"
"10","2qjyspkk","Action distr","0.008083448980332905","clear-aardvark-491","2.6790802478790283"
"10","2qjyspkk","Action distr","0.0048500693881997434","clear-aardvark-491","2.6902663707733154"
"10","2qjyspkk","Action distr","0","clear-aardvark-491","2.7014524936676025"
"10","2qjyspkk","Action distr","0.003233379592133162","clear-aardvark-491","2.7126386165618896"
"10","2qjyspkk","Action distr","0.009700138776399487","clear-aardvark-491","2.7238247394561768"
"10","2qjyspkk","Action distr","0.001616689796066581","clear-aardvark-491","2.735010862350464"
"10","2qjyspkk","Action distr","0.003233379592133162","clear-aardvark-491","2.746196985244751"
"10","2qjyspkk","Action distr","0","clear-aardvark-491","2.757383346557617"
"10","2qjyspkk","Action distr","0.0048500693881997434","clear-aardvark-491","2.7685694694519043"
"10","2qjyspkk","Action distr","0.003233379592133162","clear-aardvark-491","2.7797555923461914"
"10","2qjyspkk","Action distr","0.0048500693881997434","clear-aardvark-491","2.7909417152404785"
"10","2qjyspkk","Policy distr","0.0011192667298018932","clear-aardvark-491","-2.7909417152404785"
"10","2qjyspkk","Policy distr","0.0011752460850402713","clear-aardvark-491","-2.7797555923461914"
"10","2qjyspkk","Policy distr","0.0012337834341451526","clear-aardvark-491","-2.7685694694519043"
"10","2qjyspkk","Policy distr","0.001294983085244894","clear-aardvark-491","-2.757383346557617"
"10","2qjyspkk","Policy distr","0.0013589528389275074","clear-aardvark-491","-2.746196985244751"
"10","2qjyspkk","Policy distr","0.0014258016599342227","clear-aardvark-491","-2.735010862350464"
"10","2qjyspkk","Policy distr","0.0014956459635868669","clear-aardvark-491","-2.7238247394561768"
"10","2qjyspkk","Policy distr","0.0015686042606830597","clear-aardvark-491","-2.7126386165618896"
"10","2qjyspkk","Policy distr","0.0016447989037260413","clear-aardvark-491","-2.7014524936676025"
"10","2qjyspkk","Policy distr","0.001724356901831925","clear-aardvark-491","-2.6902663707733154"
"10","2qjyspkk","Policy distr","0.0018074075924232602","clear-aardvark-491","-2.6790802478790283"
"10","2qjyspkk","Policy distr","0.001894088345579803","clear-aardvark-491","-2.667894124984741"
"10","2qjyspkk","Policy distr","0.001984537113457918","clear-aardvark-491","-2.656708002090454"
"10","2qjyspkk","Policy distr","0.0020788973197340965","clear-aardvark-491","-2.645521879196167"
"10","2qjyspkk","Policy distr","0.0021773178596049547","clear-aardvark-491","-2.63433575630188"
"10","2qjyspkk","Policy distr","0.002279949840158224","clear-aardvark-491","-2.6231496334075928"
"10","2qjyspkk","Policy distr","0.0023869527503848076","clear-aardvark-491","-2.6119635105133057"
"10","2qjyspkk","Policy distr","0.00249848747625947","clear-aardvark-491","-2.6007773876190186"
"10","2qjyspkk","Policy distr","0.002614723052829504","clear-aardvark-491","-2.5895910263061523"
"10","2qjyspkk","Policy distr","0.002735828747972846","clear-aardvark-491","-2.5784049034118652"
"10","2qjyspkk","Policy distr","0.0028619812801480293","clear-aardvark-491","-2.567218780517578"
"10","2qjyspkk","Policy distr","0.002993365516886115","clear-aardvark-491","-2.556032657623291"
"10","2qjyspkk","Policy distr","0.003130166092887521","clear-aardvark-491","-2.544846534729004"
"10","2qjyspkk","Policy distr","0.0032725788187235594","clear-aardvark-491","-2.533660411834717"
"10","2qjyspkk","Policy distr","0.003420798806473613","clear-aardvark-491","-2.5224742889404297"
"10","2qjyspkk","Policy distr","0.0035750309471040964","clear-aardvark-491","-2.5112881660461426"
"10","2qjyspkk","Policy distr","0.0037354850210249424","clear-aardvark-491","-2.5001020431518555"
"10","2qjyspkk","Policy distr","0.003902375465258956","clear-aardvark-491","-2.4889159202575684"
"10","2qjyspkk","Policy distr","0.004075925797224045","clear-aardvark-491","-2.4777297973632812"
"10","2qjyspkk","Policy distr","0.004256357904523611","clear-aardvark-491","-2.466543674468994"
"10","2qjyspkk","Policy distr","0.004443905781954527","clear-aardvark-491","-2.455357551574707"
"10","2qjyspkk","Policy distr","0.0046388087794184685","clear-aardvark-491","-2.44417142868042"
"10","2qjyspkk","Policy distr","0.004841310903429985","clear-aardvark-491","-2.432985305786133"
"10","2qjyspkk","Policy distr","0.0050516631454229355","clear-aardvark-491","-2.4217991828918457"
"10","2qjyspkk","Policy distr","0.005270127207040787","clear-aardvark-491","-2.4106128215789795"
"10","2qjyspkk","Policy distr","0.005496955942362547","clear-aardvark-491","-2.3994266986846924"
"10","2qjyspkk","Policy distr","0.005732424091547728","clear-aardvark-491","-2.3882405757904053"
"10","2qjyspkk","Policy distr","0.005976804532110691","clear-aardvark-491","-2.377054452896118"
"10","2qjyspkk","Policy distr","0.0062303850427269936","clear-aardvark-491","-2.365868330001831"
"10","2qjyspkk","Policy distr","0.006493448279798031","clear-aardvark-491","-2.354682207107544"
"10","2qjyspkk","Policy distr","0.006766295991837978","clear-aardvark-491","-2.343496084213257"
"10","2qjyspkk","Policy distr","0.007049227599054575","clear-aardvark-491","-2.3323099613189697"
"10","2qjyspkk","Policy distr","0.007342549040913582","clear-aardvark-491","-2.3211238384246826"
"10","2qjyspkk","Policy distr","0.007646575104445219","clear-aardvark-491","-2.3099377155303955"
"10","2qjyspkk","Policy distr","0.007961631752550602","clear-aardvark-491","-2.2987515926361084"
"10","2qjyspkk","Policy distr","0.00828804261982441","clear-aardvark-491","-2.2875654697418213"
"10","2qjyspkk","Policy distr","0.00862614344805479","clear-aardvark-491","-2.276379346847534"
"10","2qjyspkk","Policy distr","0.008976281620562077","clear-aardvark-491","-2.265193223953247"
"10","2qjyspkk","Policy distr","0.009338806383311749","clear-aardvark-491","-2.254006862640381"
"10","2qjyspkk","Policy distr","0.009714060463011265","clear-aardvark-491","-2.2428207397460938"
"10","2qjyspkk","Policy distr","0.010102412663400173","clear-aardvark-491","-2.2316346168518066"
"10","2qjyspkk","Policy distr","0.010504234582185745","clear-aardvark-491","-2.2204484939575195"
"10","2qjyspkk","Policy distr","0.010919892229139805","clear-aardvark-491","-2.2092623710632324"
"10","2qjyspkk","Policy distr","0.011349777691066265","clear-aardvark-491","-2.1980762481689453"
"10","2qjyspkk","Policy distr","0.011794273741543293","clear-aardvark-491","-2.186890125274658"
"10","2qjyspkk","Policy distr","0.012253775261342525","clear-aardvark-491","-2.175704002380371"
"10","2qjyspkk","Policy distr","0.012728680856525898","clear-aardvark-491","-2.164517879486084"
"10","2qjyspkk","Policy distr","0.013219405896961689","clear-aardvark-491","-2.153331756591797"
"10","2qjyspkk","Policy distr","0.013726355507969856","clear-aardvark-491","-2.1421456336975098"
"10","2qjyspkk","Policy distr","0.014249955303966999","clear-aardvark-491","-2.1309595108032227"
"10","2qjyspkk","Policy distr","0.014790628105401993","clear-aardvark-491","-2.1197733879089355"
"10","2qjyspkk","Policy distr","0.01534880418330431","clear-aardvark-491","-2.1085872650146484"
"10","2qjyspkk","Policy distr","0.01592492312192917","clear-aardvark-491","-2.0974011421203613"
"10","2qjyspkk","Policy distr","0.016519438475370407","clear-aardvark-491","-2.086215019226074"
"10","2qjyspkk","Policy distr","0.017132796347141266","clear-aardvark-491","-2.075028657913208"
"10","2qjyspkk","Policy distr","0.017765425145626068","clear-aardvark-491","-2.063842535018921"
"10","2qjyspkk","Policy distr","0.018417809158563614","clear-aardvark-491","-2.052656412124634"
"10","2qjyspkk","Policy distr","0.019090408459305763","clear-aardvark-491","-2.0414702892303467"
"10","2qjyspkk","Policy distr","0.01978369802236557","clear-aardvark-491","-2.0302841663360596"
"10","2qjyspkk","Policy distr","0.020498137921094894","clear-aardvark-491","-2.0190980434417725"
"10","2qjyspkk","Policy distr","0.021234221756458282","clear-aardvark-491","-2.0079119205474854"
"10","2qjyspkk","Policy distr","0.02199242264032364","clear-aardvark-491","-1.9967257976531982"
"10","2qjyspkk","Policy distr","0.02277323603630066","clear-aardvark-491","-1.9855396747589111"
"10","2qjyspkk","Policy distr","0.023577142506837845","clear-aardvark-491","-1.974353551864624"
"10","2qjyspkk","Policy distr","0.024404652416706085","clear-aardvark-491","-1.963167428970337"
"10","2qjyspkk","Policy distr","0.025256263092160225","clear-aardvark-491","-1.9519811868667603"
"10","2qjyspkk","Policy distr","0.026132455095648766","clear-aardvark-491","-1.9407950639724731"
"10","2qjyspkk","Policy distr","0.02703375183045864","clear-aardvark-491","-1.929608941078186"
"10","2qjyspkk","Policy distr","0.027960646897554398","clear-aardvark-491","-1.918422818183899"
"10","2qjyspkk","Policy distr","0.02891365811228752","clear-aardvark-491","-1.9072366952896118"
"10","2qjyspkk","Policy distr","0.029893288388848305","clear-aardvark-491","-1.8960505723953247"
"10","2qjyspkk","Policy distr","0.030900048092007637","clear-aardvark-491","-1.8848644495010376"
"10","2qjyspkk","Policy distr","0.031934477388858795","clear-aardvark-491","-1.873678207397461"
"10","2qjyspkk","Policy distr","0.032997045665979385","clear-aardvark-491","-1.8624920845031738"
"10","2qjyspkk","Policy distr","0.034088291227817535","clear-aardvark-491","-1.8513059616088867"
"10","2qjyspkk","Policy distr","0.03520872816443443","clear-aardvark-491","-1.8401198387145996"
"10","2qjyspkk","Policy distr","0.03635885566473007","clear-aardvark-491","-1.8289337158203125"
"10","2qjyspkk","Policy distr","0.03753920644521713","clear-aardvark-491","-1.8177475929260254"
"10","2qjyspkk","Policy distr","0.03875028342008591","clear-aardvark-491","-1.8065614700317383"
"10","2qjyspkk","Policy distr","0.039992570877075195","clear-aardvark-491","-1.7953753471374512"
"10","2qjyspkk","Policy distr","0.04126662388443947","clear-aardvark-491","-1.7841891050338745"
"10","2qjyspkk","Policy distr","0.042572908103466034","clear-aardvark-491","-1.7730029821395874"
"10","2qjyspkk","Policy distr","0.04391193017363548","clear-aardvark-491","-1.7618168592453003"
"10","2qjyspkk","Policy distr","0.04528418928384781","clear-aardvark-491","-1.7506307363510132"
"10","2qjyspkk","Policy distr","0.04669018089771271","clear-aardvark-491","-1.739444613456726"
"10","2qjyspkk","Policy distr","0.048130396753549576","clear-aardvark-491","-1.728258490562439"
"10","2qjyspkk","Policy distr","0.04960529878735542","clear-aardvark-491","-1.7170723676681519"
"10","2qjyspkk","Policy distr","0.051115408539772034","clear-aardvark-491","-1.7058861255645752"
"10","2qjyspkk","Policy distr","0.05266115441918373","clear-aardvark-491","-1.694700002670288"
"10","2qjyspkk","Policy distr","0.05424300953745842","clear-aardvark-491","-1.683513879776001"
"10","2qjyspkk","Policy distr","0.055861424654722214","clear-aardvark-491","-1.6723277568817139"
"10","2qjyspkk","Policy distr","0.057516854256391525","clear-aardvark-491","-1.6611416339874268"
"10","2qjyspkk","Policy distr","0.059209730476140976","clear-aardvark-491","-1.6499555110931396"
"10","2qjyspkk","Policy distr","0.06094050407409668","clear-aardvark-491","-1.6387693881988525"
"10","2qjyspkk","Policy distr","0.06270954757928848","clear-aardvark-491","-1.6275832653045654"
"10","2qjyspkk","Policy distr","0.06451734900474548","clear-aardvark-491","-1.6163970232009888"
"10","2qjyspkk","Policy distr","0.06636420637369156","clear-aardvark-491","-1.6052109003067017"
"10","2qjyspkk","Policy distr","0.06825058907270432","clear-aardvark-491","-1.5940247774124146"
"10","2qjyspkk","Policy distr","0.07017681747674942","clear-aardvark-491","-1.5828386545181274"
"10","2qjyspkk","Policy distr","0.07214326411485672","clear-aardvark-491","-1.5716525316238403"
"10","2qjyspkk","Policy distr","0.07415028661489487","clear-aardvark-491","-1.5604664087295532"
"10","2qjyspkk","Policy distr","0.07619823515415192","clear-aardvark-491","-1.5492801666259766"
"10","2qjyspkk","Policy distr","0.07828735560178757","clear-aardvark-491","-1.5380940437316895"
"10","2qjyspkk","Policy distr","0.08041800558567047","clear-aardvark-491","-1.5269079208374023"
"10","2qjyspkk","Policy distr","0.08259045332670212","clear-aardvark-491","-1.5157217979431152"
"10","2qjyspkk","Policy distr","0.0848049595952034","clear-aardvark-491","-1.5045356750488281"
"10","2qjyspkk","Policy distr","0.08706177026033401","clear-aardvark-491","-1.493349552154541"
"10","2qjyspkk","Policy distr","0.08936115354299545","clear-aardvark-491","-1.482163429260254"
"10","2qjyspkk","Policy distr","0.09170325845479965","clear-aardvark-491","-1.4709773063659668"
"10","2qjyspkk","Policy distr","0.09408832341432571","clear-aardvark-491","-1.4597911834716797"
"10","2qjyspkk","Policy distr","0.09651649743318558","clear-aardvark-491","-1.448604941368103"
"10","2qjyspkk","Policy distr","0.09898794442415237","clear-aardvark-491","-1.437418818473816"
"10","2qjyspkk","Policy distr","0.10150276869535446","clear-aardvark-491","-1.4262326955795288"
"10","2qjyspkk","Policy distr","0.10406109690666199","clear-aardvark-491","-1.4150465726852417"
"10","2qjyspkk","Policy distr","0.10666295140981674","clear-aardvark-491","-1.4038604497909546"
"10","2qjyspkk","Policy distr","0.10930848866701126","clear-aardvark-491","-1.3926743268966675"
"10","2qjyspkk","Policy distr","0.11199767142534256","clear-aardvark-491","-1.3814880847930908"
"10","2qjyspkk","Policy distr","0.11473050713539124","clear-aardvark-491","-1.3703019618988037"
"10","2qjyspkk","Policy distr","0.11750704050064087","clear-aardvark-491","-1.3591158390045166"
"10","2qjyspkk","Policy distr","0.12032712996006012","clear-aardvark-491","-1.3479297161102295"
"10","2qjyspkk","Policy distr","0.1231907531619072","clear-aardvark-491","-1.3367435932159424"
"10","2qjyspkk","Policy distr","0.12609782814979553","clear-aardvark-491","-1.3255574703216553"
"10","2qjyspkk","Policy distr","0.1290481984615326","clear-aardvark-491","-1.3143713474273682"
"10","2qjyspkk","Policy distr","0.13204172253608704","clear-aardvark-491","-1.303185224533081"
"10","2qjyspkk","Policy distr","0.13507820665836334","clear-aardvark-491","-1.291999101638794"
"10","2qjyspkk","Policy distr","0.13815747201442719","clear-aardvark-491","-1.2808128595352173"
"10","2qjyspkk","Policy distr","0.1412792056798935","clear-aardvark-491","-1.2696267366409302"
"10","2qjyspkk","Policy distr","0.14444318413734436","clear-aardvark-491","-1.258440613746643"
"10","2qjyspkk","Policy distr","0.14764903485774994","clear-aardvark-491","-1.247254490852356"
"10","2qjyspkk","Policy distr","0.15089647471904755","clear-aardvark-491","-1.2360683679580688"
"10","2qjyspkk","Policy distr","0.15418510138988495","clear-aardvark-491","-1.2248822450637817"
"10","2qjyspkk","Policy distr","0.15751460194587708","clear-aardvark-491","-1.213696002960205"
"10","2qjyspkk","Policy distr","0.16088441014289856","clear-aardvark-491","-1.202509880065918"
"10","2qjyspkk","Policy distr","0.16429412364959717","clear-aardvark-491","-1.1913237571716309"
"10","2qjyspkk","Policy distr","0.16774317622184753","clear-aardvark-491","-1.1801376342773438"
"10","2qjyspkk","Policy distr","0.17123109102249146","clear-aardvark-491","-1.1689515113830566"
"10","2qjyspkk","Policy distr","0.17475727200508118","clear-aardvark-491","-1.1577653884887695"
"10","2qjyspkk","Policy distr","0.17832112312316895","clear-aardvark-491","-1.1465792655944824"
"10","2qjyspkk","Policy distr","0.18192197382450104","clear-aardvark-491","-1.1353931427001953"
"10","2qjyspkk","Policy distr","0.18555918335914612","clear-aardvark-491","-1.1242070198059082"
"10","2qjyspkk","Policy distr","0.18923205137252808","clear-aardvark-491","-1.1130207777023315"
"10","2qjyspkk","Policy distr","0.19293977320194244","clear-aardvark-491","-1.1018346548080444"
"10","2qjyspkk","Policy distr","0.19668157398700714","clear-aardvark-491","-1.0906485319137573"
"10","2qjyspkk","Policy distr","0.2004566490650177","clear-aardvark-491","-1.0794624090194702"
"10","2qjyspkk","Policy distr","0.20426414906978607","clear-aardvark-491","-1.068276286125183"
"10","2qjyspkk","Policy distr","0.20810317993164062","clear-aardvark-491","-1.057090163230896"
"10","2qjyspkk","Policy distr","0.21197284758090973","clear-aardvark-491","-1.0459039211273193"
"10","2qjyspkk","Policy distr","0.21587209403514862","clear-aardvark-491","-1.0347177982330322"
"10","2qjyspkk","Policy distr","0.21980004012584686","clear-aardvark-491","-1.0235316753387451"
"10","2qjyspkk","Policy distr","0.22375552356243134","clear-aardvark-491","-1.012345552444458"
"10","2qjyspkk","Policy distr","0.22773759067058563","clear-aardvark-491","-1.001159429550171"
"10","2qjyspkk","Policy distr","0.23174512386322021","clear-aardvark-491","-0.9899733066558838"
"10","2qjyspkk","Policy distr","0.23577691614627838","clear-aardvark-491","-0.9787871837615967"
"10","2qjyspkk","Policy distr","0.2398318499326706","clear-aardvark-491","-0.9676010012626648"
"10","2qjyspkk","Policy distr","0.24390871822834015","clear-aardvark-491","-0.9564148783683777"
"10","2qjyspkk","Policy distr","0.24800626933574677","clear-aardvark-491","-0.9452287554740906"
"10","2qjyspkk","Policy distr","0.25212329626083374","clear-aardvark-491","-0.9340425729751587"
"10","2qjyspkk","Policy distr","0.2562583386898041","clear-aardvark-491","-0.9228564500808716"
"10","2qjyspkk","Policy distr","0.2604101896286011","clear-aardvark-491","-0.9116703271865845"
"10","2qjyspkk","Policy distr","0.2645774781703949","clear-aardvark-491","-0.9004842042922974"
"10","2qjyspkk","Policy distr","0.26875874400138855","clear-aardvark-491","-0.8892980217933655"
"10","2qjyspkk","Policy distr","0.2729525864124298","clear-aardvark-491","-0.8781118988990784"
"10","2qjyspkk","Policy distr","0.2771575450897217","clear-aardvark-491","-0.8669257760047913"
"10","2qjyspkk","Policy distr","0.28137215971946716","clear-aardvark-491","-0.8557395935058594"
"10","2qjyspkk","Policy distr","0.28559479117393494","clear-aardvark-491","-0.8445534706115723"
"10","2qjyspkk","Policy distr","0.2898240387439728","clear-aardvark-491","-0.8333673477172852"
"10","2qjyspkk","Policy distr","0.29405832290649414","clear-aardvark-491","-0.822181224822998"
"10","2qjyspkk","Policy distr","0.29829591512680054","clear-aardvark-491","-0.8109951019287109"
"10","2qjyspkk","Policy distr","0.30253535509109497","clear-aardvark-491","-0.799808919429779"
"10","2qjyspkk","Policy distr","0.30677488446235657","clear-aardvark-491","-0.7886227965354919"
"10","2qjyspkk","Policy distr","0.3110128343105316","clear-aardvark-491","-0.7774366140365601"
"10","2qjyspkk","Policy distr","0.3152475357055664","clear-aardvark-491","-0.766250491142273"
"10","2qjyspkk","Policy distr","0.31947728991508484","clear-aardvark-491","-0.7550643682479858"
"10","2qjyspkk","Policy distr","0.32370030879974365","clear-aardvark-491","-0.7438782453536987"
"10","2qjyspkk","Policy distr","0.32791486382484436","clear-aardvark-491","-0.7326921224594116"
"10","2qjyspkk","Policy distr","0.33211925625801086","clear-aardvark-491","-0.7215059399604797"
"10","2qjyspkk","Policy distr","0.33631157875061035","clear-aardvark-491","-0.7103198170661926"
"10","2qjyspkk","Policy distr","0.34049007296562195","clear-aardvark-491","-0.6991336941719055"
"10","2qjyspkk","Policy distr","0.3446529805660248","clear-aardvark-491","-0.6879475116729736"
"10","2qjyspkk","Policy distr","0.3487984240055084","clear-aardvark-491","-0.6767613887786865"
"10","2qjyspkk","Policy distr","0.35292449593544006","clear-aardvark-491","-0.6655752658843994"
"10","2qjyspkk","Policy distr","0.35702937841415405","clear-aardvark-491","-0.6543891429901123"
"10","2qjyspkk","Policy distr","0.36111122369766235","clear-aardvark-491","-0.6432030200958252"
"10","2qjyspkk","Policy distr","0.36516818404197693","clear-aardvark-491","-0.6320168375968933"
"10","2qjyspkk","Policy distr","0.36919835209846497","clear-aardvark-491","-0.6208307147026062"
"10","2qjyspkk","Policy distr","0.37319985032081604","clear-aardvark-491","-0.6096445322036743"
"10","2qjyspkk","Policy distr","0.37717077136039734","clear-aardvark-491","-0.5984584093093872"
"10","2qjyspkk","Policy distr","0.3811092674732208","clear-aardvark-491","-0.5872722864151001"
"10","2qjyspkk","Policy distr","0.3850134015083313","clear-aardvark-491","-0.576086163520813"
"10","2qjyspkk","Policy distr","0.38888126611709595","clear-aardvark-491","-0.5649000406265259"
"10","2qjyspkk","Policy distr","0.3927110433578491","clear-aardvark-491","-0.553713858127594"
"10","2qjyspkk","Policy distr","0.39650076627731323","clear-aardvark-491","-0.5425277352333069"
"10","2qjyspkk","Policy distr","0.4002486765384674","clear-aardvark-491","-0.5313416123390198"
"10","2qjyspkk","Policy distr","0.40395283699035645","clear-aardvark-491","-0.5201554298400879"
"10","2qjyspkk","Policy distr","0.40761134028434753","clear-aardvark-491","-0.5089693069458008"
"10","2qjyspkk","Policy distr","0.41122233867645264","clear-aardvark-491","-0.49778318405151367"
"10","2qjyspkk","Policy distr","0.4147840738296509","clear-aardvark-491","-0.48659706115722656"
"10","2qjyspkk","Policy distr","0.41829466819763184","clear-aardvark-491","-0.47541090846061707"
"10","2qjyspkk","Policy distr","0.42175227403640747","clear-aardvark-491","-0.46422475576400757"
"10","2qjyspkk","Policy distr","0.4251551032066345","clear-aardvark-491","-0.45303863286972046"
"10","2qjyspkk","Policy distr","0.4285014271736145","clear-aardvark-491","-0.44185248017311096"
"10","2qjyspkk","Policy distr","0.43178945779800415","clear-aardvark-491","-0.43066632747650146"
"10","2qjyspkk","Policy distr","0.4350173771381378","clear-aardvark-491","-0.41948020458221436"
"10","2qjyspkk","Policy distr","0.43818366527557373","clear-aardvark-491","-0.40829408168792725"
"10","2qjyspkk","Policy distr","0.4412863850593567","clear-aardvark-491","-0.39710792899131775"
"10","2qjyspkk","Policy distr","0.4443240463733673","clear-aardvark-491","-0.38592177629470825"
"10","2qjyspkk","Policy distr","0.4472948908805847","clear-aardvark-491","-0.37473565340042114"
"10","2qjyspkk","Policy distr","0.45019739866256714","clear-aardvark-491","-0.36354953050613403"
"10","2qjyspkk","Policy distr","0.4530298709869385","clear-aardvark-491","-0.35236337780952454"
"10","2qjyspkk","Policy distr","0.4557908773422241","clear-aardvark-491","-0.34117722511291504"
"10","2qjyspkk","Policy distr","0.4584788382053375","clear-aardvark-491","-0.32999110221862793"
"10","2qjyspkk","Policy distr","0.4610922038555145","clear-aardvark-491","-0.3188049793243408"
"10","2qjyspkk","Policy distr","0.46362966299057007","clear-aardvark-491","-0.30761879682540894"
"10","2qjyspkk","Policy distr","0.46608972549438477","clear-aardvark-491","-0.2964326739311218"
"10","2qjyspkk","Policy distr","0.4684709310531616","clear-aardvark-491","-0.2852465510368347"
"10","2qjyspkk","Policy distr","0.4707720875740051","clear-aardvark-491","-0.2740603983402252"
"10","2qjyspkk","Policy distr","0.47299185395240784","clear-aardvark-491","-0.2628742456436157"
"10","2qjyspkk","Policy distr","0.4751288890838623","clear-aardvark-491","-0.2516881227493286"
"10","2qjyspkk","Policy distr","0.4771820604801178","clear-aardvark-491","-0.2405019998550415"
"10","2qjyspkk","Policy distr","0.4791501760482788","clear-aardvark-491","-0.229315847158432"
"10","2qjyspkk","Policy distr","0.48103219270706177","clear-aardvark-491","-0.2181296944618225"
"10","2qjyspkk","Policy distr","0.482826828956604","clear-aardvark-491","-0.2069435715675354"
"10","2qjyspkk","Policy distr","0.48453328013420105","clear-aardvark-491","-0.1957574188709259"
"10","2qjyspkk","Policy distr","0.4861504137516022","clear-aardvark-491","-0.1845712959766388"
"10","2qjyspkk","Policy distr","0.4876773953437805","clear-aardvark-491","-0.1733851432800293"
"10","2qjyspkk","Policy distr","0.4891132712364197","clear-aardvark-491","-0.1621990203857422"
"10","2qjyspkk","Policy distr","0.4904572367668152","clear-aardvark-491","-0.1510128676891327"
"10","2qjyspkk","Policy distr","0.49170851707458496","clear-aardvark-491","-0.13982674479484558"
"10","2qjyspkk","Policy distr","0.4928664267063141","clear-aardvark-491","-0.12864059209823608"
"10","2qjyspkk","Policy distr","0.4939301609992981","clear-aardvark-491","-0.11745445430278778"
"10","2qjyspkk","Policy distr","0.4948992133140564","clear-aardvark-491","-0.10626831650733948"
"10","2qjyspkk","Policy distr","0.49577298760414124","clear-aardvark-491","-0.09508217871189117"
"10","2qjyspkk","Policy distr","0.49655091762542725","clear-aardvark-491","-0.08389604091644287"
"10","2qjyspkk","Policy distr","0.49723270535469055","clear-aardvark-491","-0.07270990312099457"
"10","2qjyspkk","Policy distr","0.4978177845478058","clear-aardvark-491","-0.061523765325546265"
"10","2qjyspkk","Policy distr","0.4983058571815491","clear-aardvark-491","-0.05033762380480766"
"10","2qjyspkk","Policy distr","0.4986967146396637","clear-aardvark-491","-0.03915148600935936"
"10","2qjyspkk","Policy distr","0.4989900588989258","clear-aardvark-491","-0.027965348213911057"
"10","2qjyspkk","Policy distr","0.4991856813430786","clear-aardvark-491","-0.016779208555817604"
"10","2qjyspkk","Policy distr","0.4992835521697998","clear-aardvark-491","-0.005593069363385439"
"10","2qjyspkk","Policy distr","0.4992835521697998","clear-aardvark-491","0.005593069363385439"
"10","2qjyspkk","Policy distr","0.4991856813430786","clear-aardvark-491","0.016779208555817604"
"10","2qjyspkk","Policy distr","0.4989900588989258","clear-aardvark-491","0.027965348213911057"
"10","2qjyspkk","Policy distr","0.4986967146396637","clear-aardvark-491","0.03915148600935936"
"10","2qjyspkk","Policy distr","0.4983058571815491","clear-aardvark-491","0.05033762380480766"
"10","2qjyspkk","Policy distr","0.4978177845478058","clear-aardvark-491","0.061523765325546265"
"10","2qjyspkk","Policy distr","0.49723270535469055","clear-aardvark-491","0.07270990312099457"
"10","2qjyspkk","Policy distr","0.49655091762542725","clear-aardvark-491","0.08389604091644287"
"10","2qjyspkk","Policy distr","0.49577298760414124","clear-aardvark-491","0.09508217871189117"
"10","2qjyspkk","Policy distr","0.4948992133140564","clear-aardvark-491","0.10626831650733948"
"10","2qjyspkk","Policy distr","0.4939301609992981","clear-aardvark-491","0.11745445430278778"
"10","2qjyspkk","Policy distr","0.4928664267063141","clear-aardvark-491","0.12864059209823608"
"10","2qjyspkk","Policy distr","0.49170851707458496","clear-aardvark-491","0.13982674479484558"
"10","2qjyspkk","Policy distr","0.4904572367668152","clear-aardvark-491","0.1510128676891327"
"10","2qjyspkk","Policy distr","0.4891132712364197","clear-aardvark-491","0.1621990203857422"
"10","2qjyspkk","Policy distr","0.4876773953437805","clear-aardvark-491","0.1733851432800293"
"10","2qjyspkk","Policy distr","0.4861504137516022","clear-aardvark-491","0.1845712959766388"
"10","2qjyspkk","Policy distr","0.48453328013420105","clear-aardvark-491","0.1957574188709259"
"10","2qjyspkk","Policy distr","0.482826828956604","clear-aardvark-491","0.2069435715675354"
"10","2qjyspkk","Policy distr","0.48103219270706177","clear-aardvark-491","0.2181296944618225"
"10","2qjyspkk","Policy distr","0.4791501760482788","clear-aardvark-491","0.229315847158432"
"10","2qjyspkk","Policy distr","0.4771820604801178","clear-aardvark-491","0.2405019998550415"
"10","2qjyspkk","Policy distr","0.4751288890838623","clear-aardvark-491","0.2516881227493286"
"10","2qjyspkk","Policy distr","0.47299185395240784","clear-aardvark-491","0.2628742456436157"
"10","2qjyspkk","Policy distr","0.4707720875740051","clear-aardvark-491","0.2740603983402252"
"10","2qjyspkk","Policy distr","0.4684709310531616","clear-aardvark-491","0.2852465510368347"
"10","2qjyspkk","Policy distr","0.46608972549438477","clear-aardvark-491","0.2964326739311218"
"10","2qjyspkk","Policy distr","0.46362966299057007","clear-aardvark-491","0.30761879682540894"
"10","2qjyspkk","Policy distr","0.4610922038555145","clear-aardvark-491","0.3188049793243408"
"10","2qjyspkk","Policy distr","0.4584788382053375","clear-aardvark-491","0.32999110221862793"
"10","2qjyspkk","Policy distr","0.4557908773422241","clear-aardvark-491","0.34117722511291504"
"10","2qjyspkk","Policy distr","0.4530298709869385","clear-aardvark-491","0.35236337780952454"
"10","2qjyspkk","Policy distr","0.45019739866256714","clear-aardvark-491","0.36354953050613403"
"10","2qjyspkk","Policy distr","0.4472948908805847","clear-aardvark-491","0.37473565340042114"
"10","2qjyspkk","Policy distr","0.4443240463733673","clear-aardvark-491","0.38592177629470825"
"10","2qjyspkk","Policy distr","0.4412863850593567","clear-aardvark-491","0.39710792899131775"
"10","2qjyspkk","Policy distr","0.43818366527557373","clear-aardvark-491","0.40829408168792725"
"10","2qjyspkk","Policy distr","0.4350173771381378","clear-aardvark-491","0.41948020458221436"
"10","2qjyspkk","Policy distr","0.43178945779800415","clear-aardvark-491","0.43066632747650146"
"10","2qjyspkk","Policy distr","0.4285014271736145","clear-aardvark-491","0.44185248017311096"
"10","2qjyspkk","Policy distr","0.4251551032066345","clear-aardvark-491","0.45303863286972046"
"10","2qjyspkk","Policy distr","0.42175227403640747","clear-aardvark-491","0.46422475576400757"
"10","2qjyspkk","Policy distr","0.41829466819763184","clear-aardvark-491","0.47541090846061707"
"10","2qjyspkk","Policy distr","0.4147840738296509","clear-aardvark-491","0.48659706115722656"
"10","2qjyspkk","Policy distr","0.41122233867645264","clear-aardvark-491","0.49778318405151367"
"10","2qjyspkk","Policy distr","0.40761134028434753","clear-aardvark-491","0.5089693069458008"
"10","2qjyspkk","Policy distr","0.40395283699035645","clear-aardvark-491","0.5201554298400879"
"10","2qjyspkk","Policy distr","0.4002486765384674","clear-aardvark-491","0.5313416123390198"
"10","2qjyspkk","Policy distr","0.39650076627731323","clear-aardvark-491","0.5425277352333069"
"10","2qjyspkk","Policy distr","0.3927110433578491","clear-aardvark-491","0.553713858127594"
"10","2qjyspkk","Policy distr","0.38888126611709595","clear-aardvark-491","0.5649000406265259"
"10","2qjyspkk","Policy distr","0.3850134015083313","clear-aardvark-491","0.576086163520813"
"10","2qjyspkk","Policy distr","0.3811092674732208","clear-aardvark-491","0.5872722864151001"
"10","2qjyspkk","Policy distr","0.37717077136039734","clear-aardvark-491","0.5984584093093872"
"10","2qjyspkk","Policy distr","0.37319985032081604","clear-aardvark-491","0.6096445322036743"
"10","2qjyspkk","Policy distr","0.36919835209846497","clear-aardvark-491","0.6208307147026062"
"10","2qjyspkk","Policy distr","0.36516818404197693","clear-aardvark-491","0.6320168375968933"
"10","2qjyspkk","Policy distr","0.36111122369766235","clear-aardvark-491","0.6432030200958252"
"10","2qjyspkk","Policy distr","0.35702937841415405","clear-aardvark-491","0.6543891429901123"
"10","2qjyspkk","Policy distr","0.35292449593544006","clear-aardvark-491","0.6655752658843994"
"10","2qjyspkk","Policy distr","0.3487984240055084","clear-aardvark-491","0.6767613887786865"
"10","2qjyspkk","Policy distr","0.3446529805660248","clear-aardvark-491","0.6879475116729736"
"10","2qjyspkk","Policy distr","0.34049007296562195","clear-aardvark-491","0.6991336941719055"
"10","2qjyspkk","Policy distr","0.33631157875061035","clear-aardvark-491","0.7103198170661926"
"10","2qjyspkk","Policy distr","0.33211925625801086","clear-aardvark-491","0.7215059399604797"
"10","2qjyspkk","Policy distr","0.32791486382484436","clear-aardvark-491","0.7326921224594116"
"10","2qjyspkk","Policy distr","0.32370030879974365","clear-aardvark-491","0.7438782453536987"
"10","2qjyspkk","Policy distr","0.31947728991508484","clear-aardvark-491","0.7550643682479858"
"10","2qjyspkk","Policy distr","0.3152475357055664","clear-aardvark-491","0.766250491142273"
"10","2qjyspkk","Policy distr","0.3110128343105316","clear-aardvark-491","0.7774366140365601"
"10","2qjyspkk","Policy distr","0.30677488446235657","clear-aardvark-491","0.7886227965354919"
"10","2qjyspkk","Policy distr","0.30253535509109497","clear-aardvark-491","0.799808919429779"
"10","2qjyspkk","Policy distr","0.29829591512680054","clear-aardvark-491","0.8109951019287109"
"10","2qjyspkk","Policy distr","0.29405832290649414","clear-aardvark-491","0.822181224822998"
"10","2qjyspkk","Policy distr","0.2898240387439728","clear-aardvark-491","0.8333673477172852"
"10","2qjyspkk","Policy distr","0.28559479117393494","clear-aardvark-491","0.8445534706115723"
"10","2qjyspkk","Policy distr","0.28137215971946716","clear-aardvark-491","0.8557395935058594"
"10","2qjyspkk","Policy distr","0.2771575450897217","clear-aardvark-491","0.8669257760047913"
"10","2qjyspkk","Policy distr","0.2729525864124298","clear-aardvark-491","0.8781118988990784"
"10","2qjyspkk","Policy distr","0.26875874400138855","clear-aardvark-491","0.8892980217933655"
"10","2qjyspkk","Policy distr","0.2645774781703949","clear-aardvark-491","0.9004842042922974"
"10","2qjyspkk","Policy distr","0.2604101896286011","clear-aardvark-491","0.9116703271865845"
"10","2qjyspkk","Policy distr","0.2562583386898041","clear-aardvark-491","0.9228564500808716"
"10","2qjyspkk","Policy distr","0.25212329626083374","clear-aardvark-491","0.9340425729751587"
"10","2qjyspkk","Policy distr","0.24800626933574677","clear-aardvark-491","0.9452287554740906"
"10","2qjyspkk","Policy distr","0.24390871822834015","clear-aardvark-491","0.9564148783683777"
"10","2qjyspkk","Policy distr","0.2398318499326706","clear-aardvark-491","0.9676010012626648"
"10","2qjyspkk","Policy distr","0.23577691614627838","clear-aardvark-491","0.9787871837615967"
"10","2qjyspkk","Policy distr","0.23174512386322021","clear-aardvark-491","0.9899733066558838"
"10","2qjyspkk","Policy distr","0.22773759067058563","clear-aardvark-491","1.001159429550171"
"10","2qjyspkk","Policy distr","0.22375552356243134","clear-aardvark-491","1.012345552444458"
"10","2qjyspkk","Policy distr","0.21980004012584686","clear-aardvark-491","1.0235316753387451"
"10","2qjyspkk","Policy distr","0.21587209403514862","clear-aardvark-491","1.0347177982330322"
"10","2qjyspkk","Policy distr","0.21197284758090973","clear-aardvark-491","1.0459039211273193"
"10","2qjyspkk","Policy distr","0.20810317993164062","clear-aardvark-491","1.057090163230896"
"10","2qjyspkk","Policy distr","0.20426414906978607","clear-aardvark-491","1.068276286125183"
"10","2qjyspkk","Policy distr","0.2004566490650177","clear-aardvark-491","1.0794624090194702"
"10","2qjyspkk","Policy distr","0.19668157398700714","clear-aardvark-491","1.0906485319137573"
"10","2qjyspkk","Policy distr","0.19293977320194244","clear-aardvark-491","1.1018346548080444"
"10","2qjyspkk","Policy distr","0.18923205137252808","clear-aardvark-491","1.1130207777023315"
"10","2qjyspkk","Policy distr","0.18555918335914612","clear-aardvark-491","1.1242070198059082"
"10","2qjyspkk","Policy distr","0.18192197382450104","clear-aardvark-491","1.1353931427001953"
"10","2qjyspkk","Policy distr","0.17832112312316895","clear-aardvark-491","1.1465792655944824"
"10","2qjyspkk","Policy distr","0.17475727200508118","clear-aardvark-491","1.1577653884887695"
"10","2qjyspkk","Policy distr","0.17123109102249146","clear-aardvark-491","1.1689515113830566"
"10","2qjyspkk","Policy distr","0.16774317622184753","clear-aardvark-491","1.1801376342773438"
"10","2qjyspkk","Policy distr","0.16429412364959717","clear-aardvark-491","1.1913237571716309"
"10","2qjyspkk","Policy distr","0.16088441014289856","clear-aardvark-491","1.202509880065918"
"10","2qjyspkk","Policy distr","0.15751460194587708","clear-aardvark-491","1.213696002960205"
"10","2qjyspkk","Policy distr","0.15418510138988495","clear-aardvark-491","1.2248822450637817"
"10","2qjyspkk","Policy distr","0.15089647471904755","clear-aardvark-491","1.2360683679580688"
"10","2qjyspkk","Policy distr","0.14764903485774994","clear-aardvark-491","1.247254490852356"
"10","2qjyspkk","Policy distr","0.14444318413734436","clear-aardvark-491","1.258440613746643"
"10","2qjyspkk","Policy distr","0.1412792056798935","clear-aardvark-491","1.2696267366409302"
"10","2qjyspkk","Policy distr","0.13815747201442719","clear-aardvark-491","1.2808128595352173"
"10","2qjyspkk","Policy distr","0.13507820665836334","clear-aardvark-491","1.291999101638794"
"10","2qjyspkk","Policy distr","0.13204172253608704","clear-aardvark-491","1.303185224533081"
"10","2qjyspkk","Policy distr","0.1290481984615326","clear-aardvark-491","1.3143713474273682"
"10","2qjyspkk","Policy distr","0.12609782814979553","clear-aardvark-491","1.3255574703216553"
"10","2qjyspkk","Policy distr","0.1231907531619072","clear-aardvark-491","1.3367435932159424"
"10","2qjyspkk","Policy distr","0.12032712996006012","clear-aardvark-491","1.3479297161102295"
"10","2qjyspkk","Policy distr","0.11750704050064087","clear-aardvark-491","1.3591158390045166"
"10","2qjyspkk","Policy distr","0.11473050713539124","clear-aardvark-491","1.3703019618988037"
"10","2qjyspkk","Policy distr","0.11199767142534256","clear-aardvark-491","1.3814880847930908"
"10","2qjyspkk","Policy distr","0.10930848866701126","clear-aardvark-491","1.3926743268966675"
"10","2qjyspkk","Policy distr","0.10666295140981674","clear-aardvark-491","1.4038604497909546"
"10","2qjyspkk","Policy distr","0.10406109690666199","clear-aardvark-491","1.4150465726852417"
"10","2qjyspkk","Policy distr","0.10150276869535446","clear-aardvark-491","1.4262326955795288"
"10","2qjyspkk","Policy distr","0.09898794442415237","clear-aardvark-491","1.437418818473816"
"10","2qjyspkk","Policy distr","0.09651649743318558","clear-aardvark-491","1.448604941368103"
"10","2qjyspkk","Policy distr","0.09408832341432571","clear-aardvark-491","1.4597911834716797"
"10","2qjyspkk","Policy distr","0.09170325845479965","clear-aardvark-491","1.4709773063659668"
"10","2qjyspkk","Policy distr","0.08936115354299545","clear-aardvark-491","1.482163429260254"
"10","2qjyspkk","Policy distr","0.08706177026033401","clear-aardvark-491","1.493349552154541"
"10","2qjyspkk","Policy distr","0.0848049595952034","clear-aardvark-491","1.5045356750488281"
"10","2qjyspkk","Policy distr","0.08259045332670212","clear-aardvark-491","1.5157217979431152"
"10","2qjyspkk","Policy distr","0.08041800558567047","clear-aardvark-491","1.5269079208374023"
"10","2qjyspkk","Policy distr","0.07828735560178757","clear-aardvark-491","1.5380940437316895"
"10","2qjyspkk","Policy distr","0.07619823515415192","clear-aardvark-491","1.5492801666259766"
"10","2qjyspkk","Policy distr","0.07415028661489487","clear-aardvark-491","1.5604664087295532"
"10","2qjyspkk","Policy distr","0.07214326411485672","clear-aardvark-491","1.5716525316238403"
"10","2qjyspkk","Policy distr","0.07017681747674942","clear-aardvark-491","1.5828386545181274"
"10","2qjyspkk","Policy distr","0.06825058907270432","clear-aardvark-491","1.5940247774124146"
"10","2qjyspkk","Policy distr","0.06636420637369156","clear-aardvark-491","1.6052109003067017"
"10","2qjyspkk","Policy distr","0.06451734900474548","clear-aardvark-491","1.6163970232009888"
"10","2qjyspkk","Policy distr","0.06270954757928848","clear-aardvark-491","1.6275832653045654"
"10","2qjyspkk","Policy distr","0.06094050407409668","clear-aardvark-491","1.6387693881988525"
"10","2qjyspkk","Policy distr","0.059209730476140976","clear-aardvark-491","1.6499555110931396"
"10","2qjyspkk","Policy distr","0.057516854256391525","clear-aardvark-491","1.6611416339874268"
"10","2qjyspkk","Policy distr","0.055861424654722214","clear-aardvark-491","1.6723277568817139"
"10","2qjyspkk","Policy distr","0.05424300953745842","clear-aardvark-491","1.683513879776001"
"10","2qjyspkk","Policy distr","0.05266115441918373","clear-aardvark-491","1.694700002670288"
"10","2qjyspkk","Policy distr","0.051115408539772034","clear-aardvark-491","1.7058861255645752"
"10","2qjyspkk","Policy distr","0.04960529878735542","clear-aardvark-491","1.7170723676681519"
"10","2qjyspkk","Policy distr","0.048130396753549576","clear-aardvark-491","1.728258490562439"
"10","2qjyspkk","Policy distr","0.04669018089771271","clear-aardvark-491","1.739444613456726"
"10","2qjyspkk","Policy distr","0.04528418928384781","clear-aardvark-491","1.7506307363510132"
"10","2qjyspkk","Policy distr","0.04391193017363548","clear-aardvark-491","1.7618168592453003"
"10","2qjyspkk","Policy distr","0.042572908103466034","clear-aardvark-491","1.7730029821395874"
"10","2qjyspkk","Policy distr","0.04126662388443947","clear-aardvark-491","1.7841891050338745"
"10","2qjyspkk","Policy distr","0.039992570877075195","clear-aardvark-491","1.7953753471374512"
"10","2qjyspkk","Policy distr","0.03875028342008591","clear-aardvark-491","1.8065614700317383"
"10","2qjyspkk","Policy distr","0.03753920644521713","clear-aardvark-491","1.8177475929260254"
"10","2qjyspkk","Policy distr","0.03635885566473007","clear-aardvark-491","1.8289337158203125"
"10","2qjyspkk","Policy distr","0.03520872816443443","clear-aardvark-491","1.8401198387145996"
"10","2qjyspkk","Policy distr","0.034088291227817535","clear-aardvark-491","1.8513059616088867"
"10","2qjyspkk","Policy distr","0.032997045665979385","clear-aardvark-491","1.8624920845031738"
"10","2qjyspkk","Policy distr","0.031934477388858795","clear-aardvark-491","1.873678207397461"
"10","2qjyspkk","Policy distr","0.030900048092007637","clear-aardvark-491","1.8848644495010376"
"10","2qjyspkk","Policy distr","0.029893288388848305","clear-aardvark-491","1.8960505723953247"
"10","2qjyspkk","Policy distr","0.02891365811228752","clear-aardvark-491","1.9072366952896118"
"10","2qjyspkk","Policy distr","0.027960646897554398","clear-aardvark-491","1.918422818183899"
"10","2qjyspkk","Policy distr","0.02703375183045864","clear-aardvark-491","1.929608941078186"
"10","2qjyspkk","Policy distr","0.026132455095648766","clear-aardvark-491","1.9407950639724731"
"10","2qjyspkk","Policy distr","0.025256263092160225","clear-aardvark-491","1.9519811868667603"
"10","2qjyspkk","Policy distr","0.024404652416706085","clear-aardvark-491","1.963167428970337"
"10","2qjyspkk","Policy distr","0.023577142506837845","clear-aardvark-491","1.974353551864624"
"10","2qjyspkk","Policy distr","0.02277323603630066","clear-aardvark-491","1.9855396747589111"
"10","2qjyspkk","Policy distr","0.02199242264032364","clear-aardvark-491","1.9967257976531982"
"10","2qjyspkk","Policy distr","0.021234221756458282","clear-aardvark-491","2.0079119205474854"
"10","2qjyspkk","Policy distr","0.020498137921094894","clear-aardvark-491","2.0190980434417725"
"10","2qjyspkk","Policy distr","0.01978369802236557","clear-aardvark-491","2.0302841663360596"
"10","2qjyspkk","Policy distr","0.019090408459305763","clear-aardvark-491","2.0414702892303467"
"10","2qjyspkk","Policy distr","0.018417809158563614","clear-aardvark-491","2.052656412124634"
"10","2qjyspkk","Policy distr","0.017765425145626068","clear-aardvark-491","2.063842535018921"
"10","2qjyspkk","Policy distr","0.017132796347141266","clear-aardvark-491","2.075028657913208"
"10","2qjyspkk","Policy distr","0.016519438475370407","clear-aardvark-491","2.086215019226074"
"10","2qjyspkk","Policy distr","0.01592492312192917","clear-aardvark-491","2.0974011421203613"
"10","2qjyspkk","Policy distr","0.01534880418330431","clear-aardvark-491","2.1085872650146484"
"10","2qjyspkk","Policy distr","0.014790628105401993","clear-aardvark-491","2.1197733879089355"
"10","2qjyspkk","Policy distr","0.014249955303966999","clear-aardvark-491","2.1309595108032227"
"10","2qjyspkk","Policy distr","0.013726355507969856","clear-aardvark-491","2.1421456336975098"
"10","2qjyspkk","Policy distr","0.013219405896961689","clear-aardvark-491","2.153331756591797"
"10","2qjyspkk","Policy distr","0.012728680856525898","clear-aardvark-491","2.164517879486084"
"10","2qjyspkk","Policy distr","0.012253775261342525","clear-aardvark-491","2.175704002380371"
"10","2qjyspkk","Policy distr","0.011794273741543293","clear-aardvark-491","2.186890125274658"
"10","2qjyspkk","Policy distr","0.011349777691066265","clear-aardvark-491","2.1980762481689453"
"10","2qjyspkk","Policy distr","0.010919892229139805","clear-aardvark-491","2.2092623710632324"
"10","2qjyspkk","Policy distr","0.010504234582185745","clear-aardvark-491","2.2204484939575195"
"10","2qjyspkk","Policy distr","0.010102412663400173","clear-aardvark-491","2.2316346168518066"
"10","2qjyspkk","Policy distr","0.009714060463011265","clear-aardvark-491","2.2428207397460938"
"10","2qjyspkk","Policy distr","0.009338806383311749","clear-aardvark-491","2.254006862640381"
"10","2qjyspkk","Policy distr","0.008976281620562077","clear-aardvark-491","2.265193223953247"
"10","2qjyspkk","Policy distr","0.00862614344805479","clear-aardvark-491","2.276379346847534"
"10","2qjyspkk","Policy distr","0.00828804261982441","clear-aardvark-491","2.2875654697418213"
"10","2qjyspkk","Policy distr","0.007961631752550602","clear-aardvark-491","2.2987515926361084"
"10","2qjyspkk","Policy distr","0.007646575104445219","clear-aardvark-491","2.3099377155303955"
"10","2qjyspkk","Policy distr","0.007342549040913582","clear-aardvark-491","2.3211238384246826"
"10","2qjyspkk","Policy distr","0.007049227599054575","clear-aardvark-491","2.3323099613189697"
"10","2qjyspkk","Policy distr","0.006766295991837978","clear-aardvark-491","2.343496084213257"
"10","2qjyspkk","Policy distr","0.006493448279798031","clear-aardvark-491","2.354682207107544"
"10","2qjyspkk","Policy distr","0.0062303850427269936","clear-aardvark-491","2.365868330001831"
"10","2qjyspkk","Policy distr","0.005976804532110691","clear-aardvark-491","2.377054452896118"
"10","2qjyspkk","Policy distr","0.005732424091547728","clear-aardvark-491","2.3882405757904053"
"10","2qjyspkk","Policy distr","0.005496955942362547","clear-aardvark-491","2.3994266986846924"
"10","2qjyspkk","Policy distr","0.005270127207040787","clear-aardvark-491","2.4106128215789795"
"10","2qjyspkk","Policy distr","0.0050516631454229355","clear-aardvark-491","2.4217991828918457"
"10","2qjyspkk","Policy distr","0.004841310903429985","clear-aardvark-491","2.432985305786133"
"10","2qjyspkk","Policy distr","0.0046388087794184685","clear-aardvark-491","2.44417142868042"
"10","2qjyspkk","Policy distr","0.004443905781954527","clear-aardvark-491","2.455357551574707"
"10","2qjyspkk","Policy distr","0.004256357904523611","clear-aardvark-491","2.466543674468994"
"10","2qjyspkk","Policy distr","0.004075925797224045","clear-aardvark-491","2.4777297973632812"
"10","2qjyspkk","Policy distr","0.003902375465258956","clear-aardvark-491","2.4889159202575684"
"10","2qjyspkk","Policy distr","0.0037354850210249424","clear-aardvark-491","2.5001020431518555"
"10","2qjyspkk","Policy distr","0.0035750309471040964","clear-aardvark-491","2.5112881660461426"
"10","2qjyspkk","Policy distr","0.003420798806473613","clear-aardvark-491","2.5224742889404297"
"10","2qjyspkk","Policy distr","0.0032725788187235594","clear-aardvark-491","2.533660411834717"
"10","2qjyspkk","Policy distr","0.003130166092887521","clear-aardvark-491","2.544846534729004"
"10","2qjyspkk","Policy distr","0.002993365516886115","clear-aardvark-491","2.556032657623291"
"10","2qjyspkk","Policy distr","0.0028619812801480293","clear-aardvark-491","2.567218780517578"
"10","2qjyspkk","Policy distr","0.002735828747972846","clear-aardvark-491","2.5784049034118652"
"10","2qjyspkk","Policy distr","0.002614723052829504","clear-aardvark-491","2.5895910263061523"
"10","2qjyspkk","Policy distr","0.00249848747625947","clear-aardvark-491","2.6007773876190186"
"10","2qjyspkk","Policy distr","0.0023869527503848076","clear-aardvark-491","2.6119635105133057"
"10","2qjyspkk","Policy distr","0.002279949840158224","clear-aardvark-491","2.6231496334075928"
"10","2qjyspkk","Policy distr","0.0021773178596049547","clear-aardvark-491","2.63433575630188"
"10","2qjyspkk","Policy distr","0.0020788973197340965","clear-aardvark-491","2.645521879196167"
"10","2qjyspkk","Policy distr","0.001984537113457918","clear-aardvark-491","2.656708002090454"
"10","2qjyspkk","Policy distr","0.001894088345579803","clear-aardvark-491","2.667894124984741"
"10","2qjyspkk","Policy distr","0.0018074075924232602","clear-aardvark-491","2.6790802478790283"
"10","2qjyspkk","Policy distr","0.001724356901831925","clear-aardvark-491","2.6902663707733154"
"10","2qjyspkk","Policy distr","0.0016447989037260413","clear-aardvark-491","2.7014524936676025"
"10","2qjyspkk","Policy distr","0.0015686042606830597","clear-aardvark-491","2.7126386165618896"
"10","2qjyspkk","Policy distr","0.0014956459635868669","clear-aardvark-491","2.7238247394561768"
"10","2qjyspkk","Policy distr","0.0014258016599342227","clear-aardvark-491","2.735010862350464"
"10","2qjyspkk","Policy distr","0.0013589528389275074","clear-aardvark-491","2.746196985244751"
"10","2qjyspkk","Policy distr","0.001294983085244894","clear-aardvark-491","2.757383346557617"
"10","2qjyspkk","Policy distr","0.0012337834341451526","clear-aardvark-491","2.7685694694519043"
"10","2qjyspkk","Policy distr","0.0011752460850402713","clear-aardvark-491","2.7797555923461914"
"10","2qjyspkk","Policy distr","0.0011192667298018932","clear-aardvark-491","2.7909417152404785"

==> plot_scripts/data/action_distributions/walker_no_act_clipping/walker_no_clip_400k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"10","2qjyspkk","Action distr","0.004312950011477332","clear-aardvark-491","-2.0923426151275635"
"10","2qjyspkk","Action distr","0.010782375028693331","clear-aardvark-491","-2.083956480026245"
"10","2qjyspkk","Action distr","0.006469425017215999","clear-aardvark-491","-2.0755703449249268"
"10","2qjyspkk","Action distr","0.002156475005738666","clear-aardvark-491","-2.0671842098236084"
"10","2qjyspkk","Action distr","0.002156475005738666","clear-aardvark-491","-2.058797836303711"
"10","2qjyspkk","Action distr","0","clear-aardvark-491","-2.0504117012023926"
"10","2qjyspkk","Action distr","0","clear-aardvark-491","-2.042025566101074"
"10","2qjyspkk","Action distr","0.008625900022954665","clear-aardvark-491","-2.033639430999756"
"10","2qjyspkk","Action distr","0.012938850034431997","clear-aardvark-491","-2.0252532958984375"
"10","2qjyspkk","Action distr","0.012938850034431997","clear-aardvark-491","-2.016867160797119"
"10","2qjyspkk","Action distr","0.008625900022954665","clear-aardvark-491","-2.008481025695801"
"10","2qjyspkk","Action distr","0.015095325040170663","clear-aardvark-491","-2.0000948905944824"
"10","2qjyspkk","Action distr","0.002156475005738666","clear-aardvark-491","-1.991708755493164"
"10","2qjyspkk","Action distr","0.006469425017215999","clear-aardvark-491","-1.9833226203918457"
"10","2qjyspkk","Action distr","0.006469425017215999","clear-aardvark-491","-1.9749364852905273"
"10","2qjyspkk","Action distr","0.010782375028693331","clear-aardvark-491","-1.966550350189209"
"10","2qjyspkk","Action distr","0.006469425017215999","clear-aardvark-491","-1.9581642150878906"
"10","2qjyspkk","Action distr","0.008625900022954665","clear-aardvark-491","-1.9497780799865723"
"10","2qjyspkk","Action distr","0.008625900022954665","clear-aardvark-491","-1.941391944885254"
"10","2qjyspkk","Action distr","0","clear-aardvark-491","-1.9330058097839355"
"10","2qjyspkk","Action distr","0.012938850034431997","clear-aardvark-491","-1.9246196746826172"
"10","2qjyspkk","Action distr","0.010782375028693331","clear-aardvark-491","-1.9162335395812988"
"10","2qjyspkk","Action distr","0.010782375028693331","clear-aardvark-491","-1.9078474044799805"
"10","2qjyspkk","Action distr","0.015095325040170663","clear-aardvark-491","-1.899461269378662"
"10","2qjyspkk","Action distr","0.002156475005738666","clear-aardvark-491","-1.8910751342773438"
"10","2qjyspkk","Action distr","0.006469425017215999","clear-aardvark-491","-1.8826889991760254"
"10","2qjyspkk","Action distr","0.008625900022954665","clear-aardvark-491","-1.874302864074707"
"10","2qjyspkk","Action distr","0.008625900022954665","clear-aardvark-491","-1.8659167289733887"
"10","2qjyspkk","Action distr","0.008625900022954665","clear-aardvark-491","-1.8575305938720703"
"10","2qjyspkk","Action distr","0.01725180004590933","clear-aardvark-491","-1.8491443395614624"
"10","2qjyspkk","Action distr","0.010782375028693331","clear-aardvark-491","-1.840758204460144"
"10","2qjyspkk","Action distr","0.012938850034431997","clear-aardvark-491","-1.8323720693588257"
"10","2qjyspkk","Action distr","0.012938850034431997","clear-aardvark-491","-1.8239859342575073"
"10","2qjyspkk","Action distr","0.004312950011477332","clear-aardvark-491","-1.815599799156189"
"10","2qjyspkk","Action distr","0.006469425017215999","clear-aardvark-491","-1.8072136640548706"
"10","2qjyspkk","Action distr","0.006469425017215999","clear-aardvark-491","-1.7988275289535522"
"10","2qjyspkk","Action distr","0.012938850034431997","clear-aardvark-491","-1.7904413938522339"
"10","2qjyspkk","Action distr","0.006469425017215999","clear-aardvark-491","-1.7820552587509155"
"10","2qjyspkk","Action distr","0.025877700068863994","clear-aardvark-491","-1.7736691236495972"
"10","2qjyspkk","Action distr","0.012938850034431997","clear-aardvark-491","-1.7652829885482788"
"10","2qjyspkk","Action distr","0.025877700068863994","clear-aardvark-491","-1.7568968534469604"
"10","2qjyspkk","Action distr","0.015095325040170663","clear-aardvark-491","-1.748510718345642"
"10","2qjyspkk","Action distr","0.015095325040170663","clear-aardvark-491","-1.7401245832443237"
"10","2qjyspkk","Action distr","0.006469425017215999","clear-aardvark-491","-1.7317384481430054"
"10","2qjyspkk","Action distr","0.015095325040170663","clear-aardvark-491","-1.723352313041687"
"10","2qjyspkk","Action distr","0.025877700068863994","clear-aardvark-491","-1.714966058731079"
"10","2qjyspkk","Action distr","0.015095325040170663","clear-aardvark-491","-1.7065799236297607"
"10","2qjyspkk","Action distr","0.015095325040170663","clear-aardvark-491","-1.6981937885284424"
"10","2qjyspkk","Action distr","0.012938850034431997","clear-aardvark-491","-1.689807653427124"
"10","2qjyspkk","Action distr","0.015095325040170663","clear-aardvark-491","-1.6814215183258057"
"10","2qjyspkk","Action distr","0.010782375028693331","clear-aardvark-491","-1.6730353832244873"
"10","2qjyspkk","Action distr","0.03666007509755733","clear-aardvark-491","-1.664649248123169"
"10","2qjyspkk","Action distr","0.028034175074602662","clear-aardvark-491","-1.6562631130218506"
"10","2qjyspkk","Action distr","0.019408275051647998","clear-aardvark-491","-1.6478769779205322"
"10","2qjyspkk","Action distr","0.02372122506312533","clear-aardvark-491","-1.6394908428192139"
"10","2qjyspkk","Action distr","0.015095325040170663","clear-aardvark-491","-1.6311047077178955"
"10","2qjyspkk","Action distr","0.025877700068863994","clear-aardvark-491","-1.6227185726165771"
"10","2qjyspkk","Action distr","0.025877700068863994","clear-aardvark-491","-1.6143324375152588"
"10","2qjyspkk","Action distr","0.025877700068863994","clear-aardvark-491","-1.6059463024139404"
"10","2qjyspkk","Action distr","0.03450360009181866","clear-aardvark-491","-1.597560167312622"
"10","2qjyspkk","Action distr","0.032347125086079995","clear-aardvark-491","-1.5891740322113037"
"10","2qjyspkk","Action distr","0.028034175074602662","clear-aardvark-491","-1.5807878971099854"
"10","2qjyspkk","Action distr","0.028034175074602662","clear-aardvark-491","-1.5724016427993774"
"10","2qjyspkk","Action distr","0.032347125086079995","clear-aardvark-491","-1.564015507698059"
"10","2qjyspkk","Action distr","0.038816550103295995","clear-aardvark-491","-1.5556293725967407"
"10","2qjyspkk","Action distr","0.043129500114773324","clear-aardvark-491","-1.5472432374954224"
"10","2qjyspkk","Action distr","0.030190650080341327","clear-aardvark-491","-1.538857102394104"
"10","2qjyspkk","Action distr","0.03666007509755733","clear-aardvark-491","-1.5304709672927856"
"10","2qjyspkk","Action distr","0.030190650080341327","clear-aardvark-491","-1.5220848321914673"
"10","2qjyspkk","Action distr","0.038816550103295995","clear-aardvark-491","-1.513698697090149"
"10","2qjyspkk","Action distr","0.04097302510903466","clear-aardvark-491","-1.5053125619888306"
"10","2qjyspkk","Action distr","0.03450360009181866","clear-aardvark-491","-1.4969264268875122"
"10","2qjyspkk","Action distr","0.032347125086079995","clear-aardvark-491","-1.4885402917861938"
"10","2qjyspkk","Action distr","0.030190650080341327","clear-aardvark-491","-1.4801541566848755"
"10","2qjyspkk","Action distr","0.02372122506312533","clear-aardvark-491","-1.4717680215835571"
"10","2qjyspkk","Action distr","0.032347125086079995","clear-aardvark-491","-1.4633818864822388"
"10","2qjyspkk","Action distr","0.049598925131989324","clear-aardvark-491","-1.4549957513809204"
"10","2qjyspkk","Action distr","0.01725180004590933","clear-aardvark-491","-1.4466094970703125"
"10","2qjyspkk","Action distr","0.049598925131989324","clear-aardvark-491","-1.4382233619689941"
"10","2qjyspkk","Action distr","0.03450360009181866","clear-aardvark-491","-1.4298372268676758"
"10","2qjyspkk","Action distr","0.028034175074602662","clear-aardvark-491","-1.4214510917663574"
"10","2qjyspkk","Action distr","0.056068350149205325","clear-aardvark-491","-1.413064956665039"
"10","2qjyspkk","Action distr","0.060381300160682654","clear-aardvark-491","-1.4046788215637207"
"10","2qjyspkk","Action distr","0.049598925131989324","clear-aardvark-491","-1.3962926864624023"
"10","2qjyspkk","Action distr","0.038816550103295995","clear-aardvark-491","-1.387906551361084"
"10","2qjyspkk","Action distr","0.03450360009181866","clear-aardvark-491","-1.3795204162597656"
"10","2qjyspkk","Action distr","0.06685072517789865","clear-aardvark-491","-1.3711342811584473"
"10","2qjyspkk","Action distr","0.05391187514346666","clear-aardvark-491","-1.362748146057129"
"10","2qjyspkk","Action distr","0.07978957521233067","clear-aardvark-491","-1.3543620109558105"
"10","2qjyspkk","Action distr","0.05175540013772799","clear-aardvark-491","-1.3459758758544922"
"10","2qjyspkk","Action distr","0.060381300160682654","clear-aardvark-491","-1.3375897407531738"
"10","2qjyspkk","Action distr","0.06469425017215999","clear-aardvark-491","-1.3292036056518555"
"10","2qjyspkk","Action distr","0.06900720018363732","clear-aardvark-491","-1.320817470550537"
"10","2qjyspkk","Action distr","0.056068350149205325","clear-aardvark-491","-1.3124313354492188"
"10","2qjyspkk","Action distr","0.06685072517789865","clear-aardvark-491","-1.3040452003479004"
"10","2qjyspkk","Action distr","0.03666007509755733","clear-aardvark-491","-1.2956589460372925"
"10","2qjyspkk","Action distr","0.071163675189376","clear-aardvark-491","-1.2872728109359741"
"10","2qjyspkk","Action distr","0.06469425017215999","clear-aardvark-491","-1.2788866758346558"
"10","2qjyspkk","Action distr","0.060381300160682654","clear-aardvark-491","-1.2705005407333374"
"10","2qjyspkk","Action distr","0.06253777516642132","clear-aardvark-491","-1.262114405632019"
"10","2qjyspkk","Action distr","0.06900720018363732","clear-aardvark-491","-1.2537282705307007"
"10","2qjyspkk","Action distr","0.07332015019511466","clear-aardvark-491","-1.2453421354293823"
"10","2qjyspkk","Action distr","0.06253777516642132","clear-aardvark-491","-1.236956000328064"
"10","2qjyspkk","Action distr","0.058224825154943996","clear-aardvark-491","-1.2285698652267456"
"10","2qjyspkk","Action distr","0.09057195024102399","clear-aardvark-491","-1.2201837301254272"
"10","2qjyspkk","Action distr","0.07978957521233067","clear-aardvark-491","-1.2117975950241089"
"10","2qjyspkk","Action distr","0.08841547523528533","clear-aardvark-491","-1.2034114599227905"
"10","2qjyspkk","Action distr","0.07547662520085333","clear-aardvark-491","-1.1950253248214722"
"10","2qjyspkk","Action distr","0.10135432526971731","clear-aardvark-491","-1.1866391897201538"
"10","2qjyspkk","Action distr","0.06253777516642132","clear-aardvark-491","-1.1782530546188354"
"10","2qjyspkk","Action distr","0.11429317530414933","clear-aardvark-491","-1.1698668003082275"
"10","2qjyspkk","Action distr","0.11213670029841065","clear-aardvark-491","-1.1614806652069092"
"10","2qjyspkk","Action distr","0.09057195024102399","clear-aardvark-491","-1.1530945301055908"
"10","2qjyspkk","Action distr","0.10566727528119466","clear-aardvark-491","-1.1447083950042725"
"10","2qjyspkk","Action distr","0.09919785026397865","clear-aardvark-491","-1.136322259902954"
"10","2qjyspkk","Action distr","0.09704137525824","clear-aardvark-491","-1.1279361248016357"
"10","2qjyspkk","Action distr","0.10351080027545598","clear-aardvark-491","-1.1195499897003174"
"10","2qjyspkk","Action distr","0.10782375028693332","clear-aardvark-491","-1.111163854598999"
"10","2qjyspkk","Action distr","0.14448382538449064","clear-aardvark-491","-1.1027777194976807"
"10","2qjyspkk","Action distr","0.08410252522380798","clear-aardvark-491","-1.0943915843963623"
"10","2qjyspkk","Action distr","0.10998022529267198","clear-aardvark-491","-1.086005449295044"
"10","2qjyspkk","Action distr","0.10782375028693332","clear-aardvark-491","-1.0776193141937256"
"10","2qjyspkk","Action distr","0.10998022529267198","clear-aardvark-491","-1.0692331790924072"
"10","2qjyspkk","Action distr","0.10998022529267198","clear-aardvark-491","-1.0608470439910889"
"10","2qjyspkk","Action distr","0.08841547523528533","clear-aardvark-491","-1.0524609088897705"
"10","2qjyspkk","Action distr","0.10998022529267198","clear-aardvark-491","-1.0440747737884521"
"10","2qjyspkk","Action distr","0.12076260032136531","clear-aardvark-491","-1.0356886386871338"
"10","2qjyspkk","Action distr","0.1272320253385813","clear-aardvark-491","-1.0273025035858154"
"10","2qjyspkk","Action distr","0.1337014503557973","clear-aardvark-491","-1.0189162492752075"
"10","2qjyspkk","Action distr","0.09704137525824","clear-aardvark-491","-1.0105301141738892"
"10","2qjyspkk","Action distr","0.15526620041318398","clear-aardvark-491","-1.0021439790725708"
"10","2qjyspkk","Action distr","0.142327350378752","clear-aardvark-491","-0.9937578439712524"
"10","2qjyspkk","Action distr","0.14017087537301332","clear-aardvark-491","-0.9853717088699341"
"10","2qjyspkk","Action distr","0.13154497535005863","clear-aardvark-491","-0.9769855737686157"
"10","2qjyspkk","Action distr","0.15526620041318398","clear-aardvark-491","-0.9685994386672974"
"10","2qjyspkk","Action distr","0.15310972540744533","clear-aardvark-491","-0.960213303565979"
"10","2qjyspkk","Action distr","0.1337014503557973","clear-aardvark-491","-0.9518271684646606"
"10","2qjyspkk","Action distr","0.142327350378752","clear-aardvark-491","-0.9434410333633423"
"10","2qjyspkk","Action distr","0.19408275051648","clear-aardvark-491","-0.9350548982620239"
"10","2qjyspkk","Action distr","0.16389210043613864","clear-aardvark-491","-0.9266687631607056"
"10","2qjyspkk","Action distr","0.20702160055091196","clear-aardvark-491","-0.9182825684547424"
"10","2qjyspkk","Action distr","0.1660485754418773","clear-aardvark-491","-0.9098964333534241"
"10","2qjyspkk","Action distr","0.1725180004590933","clear-aardvark-491","-0.9015102982521057"
"10","2qjyspkk","Action distr","0.2113345505623893","clear-aardvark-491","-0.8931241631507874"
"10","2qjyspkk","Action distr","0.1789874254763093","clear-aardvark-491","-0.884738028049469"
"10","2qjyspkk","Action distr","0.2436816756484693","clear-aardvark-491","-0.8763518929481506"
"10","2qjyspkk","Action distr","0.20270865053943463","clear-aardvark-491","-0.8679657578468323"
"10","2qjyspkk","Action distr","0.22858635060829866","clear-aardvark-491","-0.8595795631408691"
"10","2qjyspkk","Action distr","0.21996045058534397","clear-aardvark-491","-0.8511934280395508"
"10","2qjyspkk","Action distr","0.24583815065420797","clear-aardvark-491","-0.8428072929382324"
"10","2qjyspkk","Action distr","0.2113345505623893","clear-aardvark-491","-0.8344211578369141"
"10","2qjyspkk","Action distr","0.24152520064273061","clear-aardvark-491","-0.8260350227355957"
"10","2qjyspkk","Action distr","0.18330037548778666","clear-aardvark-491","-0.8176488876342773"
"10","2qjyspkk","Action distr","0.2048651255451733","clear-aardvark-491","-0.809262752532959"
"10","2qjyspkk","Action distr","0.23505577562551463","clear-aardvark-491","-0.8008766174316406"
"10","2qjyspkk","Action distr","0.2242734005968213","clear-aardvark-491","-0.7924904823303223"
"10","2qjyspkk","Action distr","0.24152520064273061","clear-aardvark-491","-0.7841042876243591"
"10","2qjyspkk","Action distr","0.26093347569437864","clear-aardvark-491","-0.7757181525230408"
"10","2qjyspkk","Action distr","0.2436816756484693","clear-aardvark-491","-0.7673320174217224"
"10","2qjyspkk","Action distr","0.2372122506312533","clear-aardvark-491","-0.758945882320404"
"10","2qjyspkk","Action distr","0.284654700757504","clear-aardvark-491","-0.7505597472190857"
"10","2qjyspkk","Action distr","0.2889676507689813","clear-aardvark-491","-0.7421736121177673"
"10","2qjyspkk","Action distr","0.252307575671424","clear-aardvark-491","-0.733787477016449"
"10","2qjyspkk","Action distr","0.3385665759009706","clear-aardvark-491","-0.7254012823104858"
"10","2qjyspkk","Action distr","0.26524642570585594","clear-aardvark-491","-0.7170151472091675"
"10","2qjyspkk","Action distr","0.25877700068863996","clear-aardvark-491","-0.7086290121078491"
"10","2qjyspkk","Action distr","0.2954370757861973","clear-aardvark-491","-0.7002428770065308"
"10","2qjyspkk","Action distr","0.29112412577471997","clear-aardvark-491","-0.6918567419052124"
"10","2qjyspkk","Action distr","0.31053240082636796","clear-aardvark-491","-0.683470606803894"
"10","2qjyspkk","Action distr","0.32994067587801595","clear-aardvark-491","-0.6750844717025757"
"10","2qjyspkk","Action distr","0.2738723257288106","clear-aardvark-491","-0.6666983366012573"
"10","2qjyspkk","Action distr","0.34287952591244797","clear-aardvark-491","-0.658312201499939"
"10","2qjyspkk","Action distr","0.33425362588949326","clear-aardvark-491","-0.6499260663986206"
"10","2qjyspkk","Action distr","0.36228780096409596","clear-aardvark-491","-0.6415398716926575"
"10","2qjyspkk","Action distr","0.3860090260272213","clear-aardvark-491","-0.6331537365913391"
"10","2qjyspkk","Action distr","0.34719247592392527","clear-aardvark-491","-0.6247676014900208"
"10","2qjyspkk","Action distr","0.3860090260272213","clear-aardvark-491","-0.6163814663887024"
"10","2qjyspkk","Action distr","0.38385255102148264","clear-aardvark-491","-0.607995331287384"
"10","2qjyspkk","Action distr","0.3666007509755733","clear-aardvark-491","-0.5996091961860657"
"10","2qjyspkk","Action distr","0.40110435106739195","clear-aardvark-491","-0.5912230610847473"
"10","2qjyspkk","Action distr","0.38385255102148264","clear-aardvark-491","-0.5828368663787842"
"10","2qjyspkk","Action distr","0.38169607601574396","clear-aardvark-491","-0.5744507312774658"
"10","2qjyspkk","Action distr","0.4420773761764266","clear-aardvark-491","-0.5660645961761475"
"10","2qjyspkk","Action distr","0.4118867260960853","clear-aardvark-491","-0.5576784610748291"
"10","2qjyspkk","Action distr","0.459329176222336","clear-aardvark-491","-0.5492923259735107"
"10","2qjyspkk","Action distr","0.46579860123955197","clear-aardvark-491","-0.5409061908721924"
"10","2qjyspkk","Action distr","0.4118867260960853","clear-aardvark-491","-0.532520055770874"
"10","2qjyspkk","Action distr","0.4291385261419946","clear-aardvark-491","-0.5241339206695557"
"10","2qjyspkk","Action distr","0.4248255761305173","clear-aardvark-491","-0.5157477855682373"
"10","2qjyspkk","Action distr","0.4507032761993813","clear-aardvark-491","-0.5073615908622742"
"10","2qjyspkk","Action distr","0.4636421262338133","clear-aardvark-491","-0.4989754557609558"
"10","2qjyspkk","Action distr","0.4895198263026772","clear-aardvark-491","-0.49058932065963745"
"10","2qjyspkk","Action distr","0.5067716263485866","clear-aardvark-491","-0.4822031855583191"
"10","2qjyspkk","Action distr","0.49167630130841594","clear-aardvark-491","-0.47381705045700073"
"10","2qjyspkk","Action distr","0.46579860123955197","clear-aardvark-491","-0.4654309153556824"
"10","2qjyspkk","Action distr","0.4571727012165973","clear-aardvark-491","-0.4570447504520416"
"10","2qjyspkk","Action distr","0.49167630130841594","clear-aardvark-491","-0.44865861535072327"
"10","2qjyspkk","Action distr","0.5326493264174507","clear-aardvark-491","-0.4402724802494049"
"10","2qjyspkk","Action distr","0.5606835014920533","clear-aardvark-491","-0.43188631534576416"
"10","2qjyspkk","Action distr","0.5973435765896106","clear-aardvark-491","-0.4235001802444458"
"10","2qjyspkk","Action distr","0.5348058014231892","clear-aardvark-491","-0.41511404514312744"
"10","2qjyspkk","Action distr","0.5671529265092693","clear-aardvark-491","-0.4067279100418091"
"10","2qjyspkk","Action distr","0.5477446514576212","clear-aardvark-491","-0.3983417749404907"
"10","2qjyspkk","Action distr","0.5348058014231892","clear-aardvark-491","-0.38995561003685"
"10","2qjyspkk","Action distr","0.5455881764518826","clear-aardvark-491","-0.3815694749355316"
"10","2qjyspkk","Action distr","0.5736223515264852","clear-aardvark-491","-0.37318333983421326"
"10","2qjyspkk","Action distr","0.5671529265092693","clear-aardvark-491","-0.3647971749305725"
"10","2qjyspkk","Action distr","0.627534226669952","clear-aardvark-491","-0.35641103982925415"
"10","2qjyspkk","Action distr","0.5757788265322239","clear-aardvark-491","-0.3480249047279358"
"10","2qjyspkk","Action distr","0.5951871015838719","clear-aardvark-491","-0.33963876962661743"
"10","2qjyspkk","Action distr","0.608125951618304","clear-aardvark-491","-0.3312526345252991"
"10","2qjyspkk","Action distr","0.5779353015379626","clear-aardvark-491","-0.3228664994239807"
"10","2qjyspkk","Action distr","0.6253777516642133","clear-aardvark-491","-0.31448033452033997"
"10","2qjyspkk","Action distr","0.6361601266929066","clear-aardvark-491","-0.3060941994190216"
"10","2qjyspkk","Action distr","0.627534226669952","clear-aardvark-491","-0.29770806431770325"
"10","2qjyspkk","Action distr","0.5995000515953492","clear-aardvark-491","-0.2893218994140625"
"10","2qjyspkk","Action distr","0.6620378267617706","clear-aardvark-491","-0.28093576431274414"
"10","2qjyspkk","Action distr","0.6490989767273386","clear-aardvark-491","-0.2725496292114258"
"10","2qjyspkk","Action distr","0.6641943017675092","clear-aardvark-491","-0.2641634941101074"
"10","2qjyspkk","Action distr","0.6404730767043839","clear-aardvark-491","-0.25577735900878906"
"10","2qjyspkk","Action distr","0.6383166016986453","clear-aardvark-491","-0.24739119410514832"
"10","2qjyspkk","Action distr","0.6685072517789865","clear-aardvark-491","-0.23900505900382996"
"10","2qjyspkk","Action distr","0.6792896268076799","clear-aardvark-491","-0.2306189239025116"
"10","2qjyspkk","Action distr","0.7116367518937599","clear-aardvark-491","-0.22223277390003204"
"10","2qjyspkk","Action distr","0.7051673268765439","clear-aardvark-491","-0.2138466238975525"
"10","2qjyspkk","Action distr","0.6771331518019412","clear-aardvark-491","-0.20546048879623413"
"10","2qjyspkk","Action distr","0.6555684017445546","clear-aardvark-491","-0.19707435369491577"
"10","2qjyspkk","Action distr","0.6706637267847253","clear-aardvark-491","-0.18868820369243622"
"10","2qjyspkk","Action distr","0.750453301997056","clear-aardvark-491","-0.18030205368995667"
"10","2qjyspkk","Action distr","0.7245756019281919","clear-aardvark-491","-0.1719159185886383"
"10","2qjyspkk","Action distr","0.7310450269454078","clear-aardvark-491","-0.16352978348731995"
"10","2qjyspkk","Action distr","0.7332015019511466","clear-aardvark-491","-0.1551436334848404"
"10","2qjyspkk","Action distr","0.7590792020200106","clear-aardvark-491","-0.14675748348236084"
"10","2qjyspkk","Action distr","0.6728202017904639","clear-aardvark-491","-0.13837134838104248"
"10","2qjyspkk","Action distr","0.6232212766584746","clear-aardvark-491","-0.12998521327972412"
"10","2qjyspkk","Action distr","0.7073238018822826","clear-aardvark-491","-0.12159906327724457"
"10","2qjyspkk","Action distr","0.7332015019511466","clear-aardvark-491","-0.11321292817592621"
"10","2qjyspkk","Action distr","0.7267320769339305","clear-aardvark-491","-0.10482677817344666"
"10","2qjyspkk","Action distr","0.7288885519396693","clear-aardvark-491","-0.0964406430721283"
"10","2qjyspkk","Action distr","0.692228476842112","clear-aardvark-491","-0.08805449306964874"
"10","2qjyspkk","Action distr","0.6814461018134186","clear-aardvark-491","-0.07966835796833038"
"10","2qjyspkk","Action distr","0.7288885519396693","clear-aardvark-491","-0.07128220796585083"
"10","2qjyspkk","Action distr","0.7310450269454078","clear-aardvark-491","-0.06289607286453247"
"10","2qjyspkk","Action distr","0.6857590518248959","clear-aardvark-491","-0.054509926587343216"
"10","2qjyspkk","Action distr","0.6986979018593279","clear-aardvark-491","-0.04612378403544426"
"10","2qjyspkk","Action distr","0.7288885519396693","clear-aardvark-491","-0.0377376414835453"
"10","2qjyspkk","Action distr","0.7655486270372266","clear-aardvark-491","-0.029351498931646347"
"10","2qjyspkk","Action distr","0.7310450269454078","clear-aardvark-491","-0.02096535637974739"
"10","2qjyspkk","Action distr","0.7741745270601812","clear-aardvark-491","-0.012579213827848434"
"10","2qjyspkk","Action distr","0.7310450269454078","clear-aardvark-491","-0.004193071275949478"
"10","2qjyspkk","Action distr","0.7633921520314879","clear-aardvark-491","0.004193071275949478"
"10","2qjyspkk","Action distr","0.7375144519626239","clear-aardvark-491","0.012579213827848434"
"10","2qjyspkk","Action distr","0.750453301997056","clear-aardvark-491","0.02096535637974739"
"10","2qjyspkk","Action distr","0.7030108518708053","clear-aardvark-491","0.029351498931646347"
"10","2qjyspkk","Action distr","0.6706637267847253","clear-aardvark-491","0.0377376414835453"
"10","2qjyspkk","Action distr","0.7396709269683626","clear-aardvark-491","0.04612378403544426"
"10","2qjyspkk","Action distr","0.7375144519626239","clear-aardvark-491","0.054509926587343216"
"10","2qjyspkk","Action distr","0.7073238018822826","clear-aardvark-491","0.06289607286453247"
"10","2qjyspkk","Action distr","0.6943849518478505","clear-aardvark-491","0.07128220796585083"
"10","2qjyspkk","Action distr","0.6965414268535893","clear-aardvark-491","0.07966835796833038"
"10","2qjyspkk","Action distr","0.6943849518478505","clear-aardvark-491","0.08805449306964874"
"10","2qjyspkk","Action distr","0.692228476842112","clear-aardvark-491","0.0964406430721283"
"10","2qjyspkk","Action distr","0.692228476842112","clear-aardvark-491","0.10482677817344666"
"10","2qjyspkk","Action distr","0.7030108518708053","clear-aardvark-491","0.11321292817592621"
"10","2qjyspkk","Action distr","0.7633921520314879","clear-aardvark-491","0.12159906327724457"
"10","2qjyspkk","Action distr","0.6663507767732479","clear-aardvark-491","0.12998521327972412"
"10","2qjyspkk","Action distr","0.7784874770716586","clear-aardvark-491","0.13837134838104248"
"10","2qjyspkk","Action distr","0.7181061769109759","clear-aardvark-491","0.14675748348236084"
"10","2qjyspkk","Action distr","0.7526097770027945","clear-aardvark-491","0.1551436334848404"
"10","2qjyspkk","Action distr","0.7073238018822826","clear-aardvark-491","0.16352978348731995"
"10","2qjyspkk","Action distr","0.6469425017216","clear-aardvark-491","0.1719159185886383"
"10","2qjyspkk","Action distr","0.692228476842112","clear-aardvark-491","0.18030205368995667"
"10","2qjyspkk","Action distr","0.6663507767732479","clear-aardvark-491","0.18868820369243622"
"10","2qjyspkk","Action distr","0.6469425017216","clear-aardvark-491","0.19707435369491577"
"10","2qjyspkk","Action distr","0.6124389016297813","clear-aardvark-491","0.20546048879623413"
"10","2qjyspkk","Action distr","0.6102824266240425","clear-aardvark-491","0.2138466238975525"
"10","2qjyspkk","Action distr","0.608125951618304","clear-aardvark-491","0.22223277390003204"
"10","2qjyspkk","Action distr","0.6900720018363732","clear-aardvark-491","0.2306189239025116"
"10","2qjyspkk","Action distr","0.7137932268994986","clear-aardvark-491","0.23900505900382996"
"10","2qjyspkk","Action distr","0.6641943017675092","clear-aardvark-491","0.24739119410514832"
"10","2qjyspkk","Action distr","0.5822482515494399","clear-aardvark-491","0.25577735900878906"
"10","2qjyspkk","Action distr","0.6189083266469972","clear-aardvark-491","0.2641634941101074"
"10","2qjyspkk","Action distr","0.6900720018363732","clear-aardvark-491","0.2725496292114258"
"10","2qjyspkk","Action distr","0.6124389016297813","clear-aardvark-491","0.28093576431274414"
"10","2qjyspkk","Action distr","0.6210648016527359","clear-aardvark-491","0.2893218994140625"
"10","2qjyspkk","Action distr","0.5995000515953492","clear-aardvark-491","0.29770806431770325"
"10","2qjyspkk","Action distr","0.5412752264404053","clear-aardvark-491","0.3060941994190216"
"10","2qjyspkk","Action distr","0.5822482515494399","clear-aardvark-491","0.31448033452033997"
"10","2qjyspkk","Action distr","0.6189083266469972","clear-aardvark-491","0.3228664994239807"
"10","2qjyspkk","Action distr","0.5628399764977919","clear-aardvark-491","0.3312526345252991"
"10","2qjyspkk","Action distr","0.5585270264863147","clear-aardvark-491","0.33963876962661743"
"10","2qjyspkk","Action distr","0.4959892513198933","clear-aardvark-491","0.3480249047279358"
"10","2qjyspkk","Action distr","0.608125951618304","clear-aardvark-491","0.35641103982925415"
"10","2qjyspkk","Action distr","0.5714658765207467","clear-aardvark-491","0.3647971749305725"
"10","2qjyspkk","Action distr","0.5520576014690985","clear-aardvark-491","0.37318333983421326"
"10","2qjyspkk","Action distr","0.5261799014002345","clear-aardvark-491","0.3815694749355316"
"10","2qjyspkk","Action distr","0.5197104763830186","clear-aardvark-491","0.38995561003685"
"10","2qjyspkk","Action distr","0.5434317014461439","clear-aardvark-491","0.3983417749404907"
"10","2qjyspkk","Action distr","0.511084576360064","clear-aardvark-491","0.4067279100418091"
"10","2qjyspkk","Action distr","0.5024586763371093","clear-aardvark-491","0.41511404514312744"
"10","2qjyspkk","Action distr","0.49167630130841594","clear-aardvark-491","0.4235001802444458"
"10","2qjyspkk","Action distr","0.5197104763830186","clear-aardvark-491","0.43188631534576416"
"10","2qjyspkk","Action distr","0.4679550762452906","clear-aardvark-491","0.4402724802494049"
"10","2qjyspkk","Action distr","0.4873633512969386","clear-aardvark-491","0.44865861535072327"
"10","2qjyspkk","Action distr","0.4895198263026772","clear-aardvark-491","0.4570447504520416"
"10","2qjyspkk","Action distr","0.4722680262567679","clear-aardvark-491","0.4654309153556824"
"10","2qjyspkk","Action distr","0.4571727012165973","clear-aardvark-491","0.47381705045700073"
"10","2qjyspkk","Action distr","0.49383277631415456","clear-aardvark-491","0.4822031855583191"
"10","2qjyspkk","Action distr","0.48305040128546123","clear-aardvark-491","0.49058932065963745"
"10","2qjyspkk","Action distr","0.459329176222336","clear-aardvark-491","0.4989754557609558"
"10","2qjyspkk","Action distr","0.47658097626824525","clear-aardvark-491","0.5073615908622742"
"10","2qjyspkk","Action distr","0.4226691011247786","clear-aardvark-491","0.5157477855682373"
"10","2qjyspkk","Action distr","0.4312950011477333","clear-aardvark-491","0.5241339206695557"
"10","2qjyspkk","Action distr","0.41835615111330127","clear-aardvark-491","0.532520055770874"
"10","2qjyspkk","Action distr","0.43776442616494926","clear-aardvark-491","0.5409061908721924"
"10","2qjyspkk","Action distr","0.459329176222336","clear-aardvark-491","0.5492923259735107"
"10","2qjyspkk","Action distr","0.375226650998528","clear-aardvark-491","0.5576784610748291"
"10","2qjyspkk","Action distr","0.38816550103296","clear-aardvark-491","0.5660645961761475"
"10","2qjyspkk","Action distr","0.375226650998528","clear-aardvark-491","0.5744507312774658"
"10","2qjyspkk","Action distr","0.4140432011018239","clear-aardvark-491","0.5828368663787842"
"10","2qjyspkk","Action distr","0.375226650998528","clear-aardvark-491","0.5912230610847473"
"10","2qjyspkk","Action distr","0.3515054259354026","clear-aardvark-491","0.5996091961860657"
"10","2qjyspkk","Action distr","0.3450360009181866","clear-aardvark-491","0.607995331287384"
"10","2qjyspkk","Action distr","0.34934895092966395","clear-aardvark-491","0.6163814663887024"
"10","2qjyspkk","Action distr","0.317001825843584","clear-aardvark-491","0.6247676014900208"
"10","2qjyspkk","Action distr","0.36228780096409596","clear-aardvark-491","0.6331537365913391"
"10","2qjyspkk","Action distr","0.3320971508837546","clear-aardvark-491","0.6415398716926575"
"10","2qjyspkk","Action distr","0.3795396010100053","clear-aardvark-491","0.6499260663986206"
"10","2qjyspkk","Action distr","0.3148453508378453","clear-aardvark-491","0.658312201499939"
"10","2qjyspkk","Action distr","0.31053240082636796","clear-aardvark-491","0.6666983366012573"
"10","2qjyspkk","Action distr","0.284654700757504","clear-aardvark-491","0.6750844717025757"
"10","2qjyspkk","Action distr","0.2868111757632426","clear-aardvark-491","0.683470606803894"
"10","2qjyspkk","Action distr","0.284654700757504","clear-aardvark-491","0.6918567419052124"
"10","2qjyspkk","Action distr","0.304062975809152","clear-aardvark-491","0.7002428770065308"
"10","2qjyspkk","Action distr","0.2544640506771626","clear-aardvark-491","0.7086290121078491"
"10","2qjyspkk","Action distr","0.2436816756484693","clear-aardvark-491","0.7170151472091675"
"10","2qjyspkk","Action distr","0.23936872563699194","clear-aardvark-491","0.7254012823104858"
"10","2qjyspkk","Action distr","0.26524642570585594","clear-aardvark-491","0.733787477016449"
"10","2qjyspkk","Action distr","0.20917807555665063","clear-aardvark-491","0.7421736121177673"
"10","2qjyspkk","Action distr","0.2889676507689813","clear-aardvark-491","0.7505597472190857"
"10","2qjyspkk","Action distr","0.26524642570585594","clear-aardvark-491","0.758945882320404"
"10","2qjyspkk","Action distr","0.21564750057386664","clear-aardvark-491","0.7673320174217224"
"10","2qjyspkk","Action distr","0.2372122506312533","clear-aardvark-491","0.7757181525230408"
"10","2qjyspkk","Action distr","0.2307428256140373","clear-aardvark-491","0.7841042876243591"
"10","2qjyspkk","Action distr","0.23289930061977598","clear-aardvark-491","0.7924904823303223"
"10","2qjyspkk","Action distr","0.21564750057386664","clear-aardvark-491","0.8008766174316406"
"10","2qjyspkk","Action distr","0.22858635060829866","clear-aardvark-491","0.809262752532959"
"10","2qjyspkk","Action distr","0.17036152545335465","clear-aardvark-491","0.8176488876342773"
"10","2qjyspkk","Action distr","0.187613325499264","clear-aardvark-491","0.8260350227355957"
"10","2qjyspkk","Action distr","0.20702160055091196","clear-aardvark-491","0.8344211578369141"
"10","2qjyspkk","Action distr","0.22858635060829866","clear-aardvark-491","0.8428072929382324"
"10","2qjyspkk","Action distr","0.1854568504935253","clear-aardvark-491","0.8511934280395508"
"10","2qjyspkk","Action distr","0.18114390048204798","clear-aardvark-491","0.8595795631408691"
"10","2qjyspkk","Action distr","0.18114390048204798","clear-aardvark-491","0.8679657578468323"
"10","2qjyspkk","Action distr","0.19623922552221865","clear-aardvark-491","0.8763518929481506"
"10","2qjyspkk","Action distr","0.14017087537301332","clear-aardvark-491","0.884738028049469"
"10","2qjyspkk","Action distr","0.1854568504935253","clear-aardvark-491","0.8931241631507874"
"10","2qjyspkk","Action distr","0.16820505044761597","clear-aardvark-491","0.9015102982521057"
"10","2qjyspkk","Action distr","0.20055217553369598","clear-aardvark-491","0.9098964333534241"
"10","2qjyspkk","Action distr","0.17036152545335465","clear-aardvark-491","0.9182825684547424"
"10","2qjyspkk","Action distr","0.1617356254304","clear-aardvark-491","0.9266687631607056"
"10","2qjyspkk","Action distr","0.13801440036727464","clear-aardvark-491","0.9350548982620239"
"10","2qjyspkk","Action distr","0.15095325040170665","clear-aardvark-491","0.9434410333633423"
"10","2qjyspkk","Action distr","0.1725180004590933","clear-aardvark-491","0.9518271684646606"
"10","2qjyspkk","Action distr","0.13154497535005863","clear-aardvark-491","0.960213303565979"
"10","2qjyspkk","Action distr","0.20917807555665063","clear-aardvark-491","0.9685994386672974"
"10","2qjyspkk","Action distr","0.142327350378752","clear-aardvark-491","0.9769855737686157"
"10","2qjyspkk","Action distr","0.18330037548778666","clear-aardvark-491","0.9853717088699341"
"10","2qjyspkk","Action distr","0.13801440036727464","clear-aardvark-491","0.9937578439712524"
"10","2qjyspkk","Action distr","0.17036152545335465","clear-aardvark-491","1.0021439790725708"
"10","2qjyspkk","Action distr","0.13585792536153599","clear-aardvark-491","1.0105301141738892"
"10","2qjyspkk","Action distr","0.1272320253385813","clear-aardvark-491","1.0189162492752075"
"10","2qjyspkk","Action distr","0.14664030039022932","clear-aardvark-491","1.0273025035858154"
"10","2qjyspkk","Action distr","0.1337014503557973","clear-aardvark-491","1.0356886386871338"
"10","2qjyspkk","Action distr","0.11860612531562666","clear-aardvark-491","1.0440747737884521"
"10","2qjyspkk","Action distr","0.11860612531562666","clear-aardvark-491","1.0524609088897705"
"10","2qjyspkk","Action distr","0.11429317530414933","clear-aardvark-491","1.0608470439910889"
"10","2qjyspkk","Action distr","0.08625900022954665","clear-aardvark-491","1.0692331790924072"
"10","2qjyspkk","Action distr","0.10782375028693332","clear-aardvark-491","1.0776193141937256"
"10","2qjyspkk","Action distr","0.12291907532710399","clear-aardvark-491","1.086005449295044"
"10","2qjyspkk","Action distr","0.08841547523528533","clear-aardvark-491","1.0943915843963623"
"10","2qjyspkk","Action distr","0.07547662520085333","clear-aardvark-491","1.1027777194976807"
"10","2qjyspkk","Action distr","0.08410252522380798","clear-aardvark-491","1.111163854598999"
"10","2qjyspkk","Action distr","0.07763310020659199","clear-aardvark-491","1.1195499897003174"
"10","2qjyspkk","Action distr","0.10998022529267198","clear-aardvark-491","1.1279361248016357"
"10","2qjyspkk","Action distr","0.10351080027545598","clear-aardvark-491","1.136322259902954"
"10","2qjyspkk","Action distr","0.07332015019511466","clear-aardvark-491","1.1447083950042725"
"10","2qjyspkk","Action distr","0.09919785026397865","clear-aardvark-491","1.1530945301055908"
"10","2qjyspkk","Action distr","0.10998022529267198","clear-aardvark-491","1.1614806652069092"
"10","2qjyspkk","Action distr","0.08841547523528533","clear-aardvark-491","1.1698668003082275"
"10","2qjyspkk","Action distr","0.09272842524676266","clear-aardvark-491","1.1782530546188354"
"10","2qjyspkk","Action distr","0.08194605021806932","clear-aardvark-491","1.1866391897201538"
"10","2qjyspkk","Action distr","0.10782375028693332","clear-aardvark-491","1.1950253248214722"
"10","2qjyspkk","Action distr","0.07332015019511466","clear-aardvark-491","1.2034114599227905"
"10","2qjyspkk","Action distr","0.09704137525824","clear-aardvark-491","1.2117975950241089"
"10","2qjyspkk","Action distr","0.07332015019511466","clear-aardvark-491","1.2201837301254272"
"10","2qjyspkk","Action distr","0.058224825154943996","clear-aardvark-491","1.2285698652267456"
"10","2qjyspkk","Action distr","0.08194605021806932","clear-aardvark-491","1.236956000328064"
"10","2qjyspkk","Action distr","0.07763310020659199","clear-aardvark-491","1.2453421354293823"
"10","2qjyspkk","Action distr","0.09488490025250132","clear-aardvark-491","1.2537282705307007"
"10","2qjyspkk","Action distr","0.06469425017215999","clear-aardvark-491","1.262114405632019"
"10","2qjyspkk","Action distr","0.071163675189376","clear-aardvark-491","1.2705005407333374"
"10","2qjyspkk","Action distr","0.056068350149205325","clear-aardvark-491","1.2788866758346558"
"10","2qjyspkk","Action distr","0.07332015019511466","clear-aardvark-491","1.2872728109359741"
"10","2qjyspkk","Action distr","0.06469425017215999","clear-aardvark-491","1.2956589460372925"
"10","2qjyspkk","Action distr","0.08194605021806932","clear-aardvark-491","1.3040452003479004"
"10","2qjyspkk","Action distr","0.071163675189376","clear-aardvark-491","1.3124313354492188"
"10","2qjyspkk","Action distr","0.058224825154943996","clear-aardvark-491","1.320817470550537"
"10","2qjyspkk","Action distr","0.06685072517789865","clear-aardvark-491","1.3292036056518555"
"10","2qjyspkk","Action distr","0.05175540013772799","clear-aardvark-491","1.3375897407531738"
"10","2qjyspkk","Action distr","0.04744245012625066","clear-aardvark-491","1.3459758758544922"
"10","2qjyspkk","Action distr","0.04744245012625066","clear-aardvark-491","1.3543620109558105"
"10","2qjyspkk","Action distr","0.05391187514346666","clear-aardvark-491","1.362748146057129"
"10","2qjyspkk","Action distr","0.049598925131989324","clear-aardvark-491","1.3711342811584473"
"10","2qjyspkk","Action distr","0.06469425017215999","clear-aardvark-491","1.3795204162597656"
"10","2qjyspkk","Action distr","0.028034175074602662","clear-aardvark-491","1.387906551361084"
"10","2qjyspkk","Action distr","0.05175540013772799","clear-aardvark-491","1.3962926864624023"
"10","2qjyspkk","Action distr","0.032347125086079995","clear-aardvark-491","1.4046788215637207"
"10","2qjyspkk","Action distr","0.02372122506312533","clear-aardvark-491","1.413064956665039"
"10","2qjyspkk","Action distr","0.03666007509755733","clear-aardvark-491","1.4214510917663574"
"10","2qjyspkk","Action distr","0.04744245012625066","clear-aardvark-491","1.4298372268676758"
"10","2qjyspkk","Action distr","0.05175540013772799","clear-aardvark-491","1.4382233619689941"
"10","2qjyspkk","Action distr","0.030190650080341327","clear-aardvark-491","1.4466094970703125"
"10","2qjyspkk","Action distr","0.05175540013772799","clear-aardvark-491","1.4549957513809204"
"10","2qjyspkk","Action distr","0.043129500114773324","clear-aardvark-491","1.4633818864822388"
"10","2qjyspkk","Action distr","0.043129500114773324","clear-aardvark-491","1.4717680215835571"
"10","2qjyspkk","Action distr","0.038816550103295995","clear-aardvark-491","1.4801541566848755"
"10","2qjyspkk","Action distr","0.038816550103295995","clear-aardvark-491","1.4885402917861938"
"10","2qjyspkk","Action distr","0.038816550103295995","clear-aardvark-491","1.4969264268875122"
"10","2qjyspkk","Action distr","0.03666007509755733","clear-aardvark-491","1.5053125619888306"
"10","2qjyspkk","Action distr","0.03666007509755733","clear-aardvark-491","1.513698697090149"
"10","2qjyspkk","Action distr","0.02372122506312533","clear-aardvark-491","1.5220848321914673"
"10","2qjyspkk","Action distr","0.028034175074602662","clear-aardvark-491","1.5304709672927856"
"10","2qjyspkk","Action distr","0.049598925131989324","clear-aardvark-491","1.538857102394104"
"10","2qjyspkk","Action distr","0.03450360009181866","clear-aardvark-491","1.5472432374954224"
"10","2qjyspkk","Action distr","0.03666007509755733","clear-aardvark-491","1.5556293725967407"
"10","2qjyspkk","Action distr","0.030190650080341327","clear-aardvark-491","1.564015507698059"
"10","2qjyspkk","Action distr","0.030190650080341327","clear-aardvark-491","1.5724016427993774"
"10","2qjyspkk","Action distr","0.02372122506312533","clear-aardvark-491","1.5807878971099854"
"10","2qjyspkk","Action distr","0.032347125086079995","clear-aardvark-491","1.5891740322113037"
"10","2qjyspkk","Action distr","0.025877700068863994","clear-aardvark-491","1.597560167312622"
"10","2qjyspkk","Action distr","0.021564750057386662","clear-aardvark-491","1.6059463024139404"
"10","2qjyspkk","Action distr","0.028034175074602662","clear-aardvark-491","1.6143324375152588"
"10","2qjyspkk","Action distr","0.03666007509755733","clear-aardvark-491","1.6227185726165771"
"10","2qjyspkk","Action distr","0.015095325040170663","clear-aardvark-491","1.6311047077178955"
"10","2qjyspkk","Action distr","0.02372122506312533","clear-aardvark-491","1.6394908428192139"
"10","2qjyspkk","Action distr","0.032347125086079995","clear-aardvark-491","1.6478769779205322"
"10","2qjyspkk","Action distr","0.015095325040170663","clear-aardvark-491","1.6562631130218506"
"10","2qjyspkk","Action distr","0.015095325040170663","clear-aardvark-491","1.664649248123169"
"10","2qjyspkk","Action distr","0.015095325040170663","clear-aardvark-491","1.6730353832244873"
"10","2qjyspkk","Action distr","0.02372122506312533","clear-aardvark-491","1.6814215183258057"
"10","2qjyspkk","Action distr","0.006469425017215999","clear-aardvark-491","1.689807653427124"
"10","2qjyspkk","Action distr","0.006469425017215999","clear-aardvark-491","1.6981937885284424"
"10","2qjyspkk","Action distr","0.01725180004590933","clear-aardvark-491","1.7065799236297607"
"10","2qjyspkk","Action distr","0.01725180004590933","clear-aardvark-491","1.714966058731079"
"10","2qjyspkk","Action distr","0.008625900022954665","clear-aardvark-491","1.723352313041687"
"10","2qjyspkk","Action distr","0.025877700068863994","clear-aardvark-491","1.7317384481430054"
"10","2qjyspkk","Action distr","0.012938850034431997","clear-aardvark-491","1.7401245832443237"
"10","2qjyspkk","Action distr","0.021564750057386662","clear-aardvark-491","1.748510718345642"
"10","2qjyspkk","Action distr","0.019408275051647998","clear-aardvark-491","1.7568968534469604"
"10","2qjyspkk","Action distr","0.015095325040170663","clear-aardvark-491","1.7652829885482788"
"10","2qjyspkk","Action distr","0.008625900022954665","clear-aardvark-491","1.7736691236495972"
"10","2qjyspkk","Action distr","0.021564750057386662","clear-aardvark-491","1.7820552587509155"
"10","2qjyspkk","Action distr","0.012938850034431997","clear-aardvark-491","1.7904413938522339"
"10","2qjyspkk","Action distr","0.008625900022954665","clear-aardvark-491","1.7988275289535522"
"10","2qjyspkk","Action distr","0.015095325040170663","clear-aardvark-491","1.8072136640548706"
"10","2qjyspkk","Action distr","0.004312950011477332","clear-aardvark-491","1.815599799156189"
"10","2qjyspkk","Action distr","0.015095325040170663","clear-aardvark-491","1.8239859342575073"
"10","2qjyspkk","Action distr","0.012938850034431997","clear-aardvark-491","1.8323720693588257"
"10","2qjyspkk","Action distr","0.012938850034431997","clear-aardvark-491","1.840758204460144"
"10","2qjyspkk","Action distr","0.012938850034431997","clear-aardvark-491","1.8491443395614624"
"10","2qjyspkk","Action distr","0.01725180004590933","clear-aardvark-491","1.8575305938720703"
"10","2qjyspkk","Action distr","0","clear-aardvark-491","1.8659167289733887"
"10","2qjyspkk","Action distr","0.01725180004590933","clear-aardvark-491","1.874302864074707"
"10","2qjyspkk","Action distr","0.008625900022954665","clear-aardvark-491","1.8826889991760254"
"10","2qjyspkk","Action distr","0.010782375028693331","clear-aardvark-491","1.8910751342773438"
"10","2qjyspkk","Action distr","0.004312950011477332","clear-aardvark-491","1.899461269378662"
"10","2qjyspkk","Action distr","0.010782375028693331","clear-aardvark-491","1.9078474044799805"
"10","2qjyspkk","Action distr","0.006469425017215999","clear-aardvark-491","1.9162335395812988"
"10","2qjyspkk","Action distr","0.008625900022954665","clear-aardvark-491","1.9246196746826172"
"10","2qjyspkk","Action distr","0.015095325040170663","clear-aardvark-491","1.9330058097839355"
"10","2qjyspkk","Action distr","0.006469425017215999","clear-aardvark-491","1.941391944885254"
"10","2qjyspkk","Action distr","0.004312950011477332","clear-aardvark-491","1.9497780799865723"
"10","2qjyspkk","Action distr","0.006469425017215999","clear-aardvark-491","1.9581642150878906"
"10","2qjyspkk","Action distr","0.004312950011477332","clear-aardvark-491","1.966550350189209"
"10","2qjyspkk","Action distr","0.008625900022954665","clear-aardvark-491","1.9749364852905273"
"10","2qjyspkk","Action distr","0.002156475005738666","clear-aardvark-491","1.9833226203918457"
"10","2qjyspkk","Action distr","0.012938850034431997","clear-aardvark-491","1.991708755493164"
"10","2qjyspkk","Action distr","0","clear-aardvark-491","2.0000948905944824"
"10","2qjyspkk","Action distr","0.008625900022954665","clear-aardvark-491","2.008481025695801"
"10","2qjyspkk","Action distr","0.008625900022954665","clear-aardvark-491","2.016867160797119"
"10","2qjyspkk","Action distr","0.004312950011477332","clear-aardvark-491","2.0252532958984375"
"10","2qjyspkk","Action distr","0.006469425017215999","clear-aardvark-491","2.033639430999756"
"10","2qjyspkk","Action distr","0.015095325040170663","clear-aardvark-491","2.042025566101074"
"10","2qjyspkk","Action distr","0.004312950011477332","clear-aardvark-491","2.0504117012023926"
"10","2qjyspkk","Action distr","0.008625900022954665","clear-aardvark-491","2.058797836303711"
"10","2qjyspkk","Action distr","0.006469425017215999","clear-aardvark-491","2.0671842098236084"
"10","2qjyspkk","Action distr","0.004312950011477332","clear-aardvark-491","2.0755703449249268"
"10","2qjyspkk","Action distr","0.002156475005738666","clear-aardvark-491","2.083956480026245"
"10","2qjyspkk","Action distr","0.004312950011477332","clear-aardvark-491","2.0923426151275635"
"10","2qjyspkk","Policy distr","0.0014929717872291803","clear-aardvark-491","-2.0923426151275635"
"10","2qjyspkk","Policy distr","0.0015676424372941256","clear-aardvark-491","-2.083956480026245"
"10","2qjyspkk","Policy distr","0.0016457237070426345","clear-aardvark-491","-2.0755703449249268"
"10","2qjyspkk","Policy distr","0.001727356924675405","clear-aardvark-491","-2.0671842098236084"
"10","2qjyspkk","Policy distr","0.001812686095945537","clear-aardvark-491","-2.058797836303711"
"10","2qjyspkk","Policy distr","0.0019018546445295215","clear-aardvark-491","-2.0504117012023926"
"10","2qjyspkk","Policy distr","0.0019950189162045717","clear-aardvark-491","-2.042025566101074"
"10","2qjyspkk","Policy distr","0.00209233770146966","clear-aardvark-491","-2.033639430999756"
"10","2qjyspkk","Policy distr","0.002193972934037447","clear-aardvark-491","-2.0252532958984375"
"10","2qjyspkk","Policy distr","0.0023000927176326513","clear-aardvark-491","-2.016867160797119"
"10","2qjyspkk","Policy distr","0.00241087400354445","clear-aardvark-491","-2.008481025695801"
"10","2qjyspkk","Policy distr","0.002526496071368456","clear-aardvark-491","-2.0000948905944824"
"10","2qjyspkk","Policy distr","0.002647144254297018","clear-aardvark-491","-1.991708755493164"
"10","2qjyspkk","Policy distr","0.0027730101719498634","clear-aardvark-491","-1.9833226203918457"
"10","2qjyspkk","Policy distr","0.0029042901005595922","clear-aardvark-491","-1.9749364852905273"
"10","2qjyspkk","Policy distr","0.0030411905609071255","clear-aardvark-491","-1.966550350189209"
"10","2qjyspkk","Policy distr","0.0031839206349104643","clear-aardvark-491","-1.9581642150878906"
"10","2qjyspkk","Policy distr","0.003332695458084345","clear-aardvark-491","-1.9497780799865723"
"10","2qjyspkk","Policy distr","0.0034877366852015257","clear-aardvark-491","-1.941391944885254"
"10","2qjyspkk","Policy distr","0.0036492778453975916","clear-aardvark-491","-1.9330058097839355"
"10","2qjyspkk","Policy distr","0.003817550605162978","clear-aardvark-491","-1.9246196746826172"
"10","2qjyspkk","Policy distr","0.003992801997810602","clear-aardvark-491","-1.9162335395812988"
"10","2qjyspkk","Policy distr","0.004175279755145311","clear-aardvark-491","-1.9078474044799805"
"10","2qjyspkk","Policy distr","0.004365239758044481","clear-aardvark-491","-1.899461269378662"
"10","2qjyspkk","Policy distr","0.004562947899103165","clear-aardvark-491","-1.8910751342773438"
"10","2qjyspkk","Policy distr","0.0047686779871582985","clear-aardvark-491","-1.8826889991760254"
"10","2qjyspkk","Policy distr","0.004982705228030682","clear-aardvark-491","-1.874302864074707"
"10","2qjyspkk","Policy distr","0.0052053178660571575","clear-aardvark-491","-1.8659167289733887"
"10","2qjyspkk","Policy distr","0.005436811596155167","clear-aardvark-491","-1.8575305938720703"
"10","2qjyspkk","Policy distr","0.005677489098161459","clear-aardvark-491","-1.8491443395614624"
"10","2qjyspkk","Policy distr","0.005927659571170807","clear-aardvark-491","-1.840758204460144"
"10","2qjyspkk","Policy distr","0.006187638267874718","clear-aardvark-491","-1.8323720693588257"
"10","2qjyspkk","Policy distr","0.006457749754190445","clear-aardvark-491","-1.8239859342575073"
"10","2qjyspkk","Policy distr","0.006738338153809309","clear-aardvark-491","-1.815599799156189"
"10","2qjyspkk","Policy distr","0.0070297373458743095","clear-aardvark-491","-1.8072136640548706"
"10","2qjyspkk","Policy distr","0.007332300301641226","clear-aardvark-491","-1.7988275289535522"
"10","2qjyspkk","Policy distr","0.007646387442946434","clear-aardvark-491","-1.7904413938522339"
"10","2qjyspkk","Policy distr","0.007972362451255322","clear-aardvark-491","-1.7820552587509155"
"10","2qjyspkk","Policy distr","0.008310609497129917","clear-aardvark-491","-1.7736691236495972"
"10","2qjyspkk","Policy distr","0.008661509491503239","clear-aardvark-491","-1.7652829885482788"
"10","2qjyspkk","Policy distr","0.00902545265853405","clear-aardvark-491","-1.7568968534469604"
"10","2qjyspkk","Policy distr","0.009402850642800331","clear-aardvark-491","-1.748510718345642"
"10","2qjyspkk","Policy distr","0.009794107638299465","clear-aardvark-491","-1.7401245832443237"
"10","2qjyspkk","Policy distr","0.01019964274019003","clear-aardvark-491","-1.7317384481430054"
"10","2qjyspkk","Policy distr","0.010619891807436943","clear-aardvark-491","-1.723352313041687"
"10","2qjyspkk","Policy distr","0.011055295355618","clear-aardvark-491","-1.714966058731079"
"10","2qjyspkk","Policy distr","0.011506282724440098","clear-aardvark-491","-1.7065799236297607"
"10","2qjyspkk","Policy distr","0.011973322369158268","clear-aardvark-491","-1.6981937885284424"
"10","2qjyspkk","Policy distr","0.012456882745027542","clear-aardvark-491","-1.689807653427124"
"10","2qjyspkk","Policy distr","0.012957430444657803","clear-aardvark-491","-1.6814215183258057"
"10","2qjyspkk","Policy distr","0.013475444167852402","clear-aardvark-491","-1.6730353832244873"
"10","2qjyspkk","Policy distr","0.014011424966156483","clear-aardvark-491","-1.664649248123169"
"10","2qjyspkk","Policy distr","0.014565869234502316","clear-aardvark-491","-1.6562631130218506"
"10","2qjyspkk","Policy distr","0.015139289200305939","clear-aardvark-491","-1.6478769779205322"
"10","2qjyspkk","Policy distr","0.015732193365693092","clear-aardvark-491","-1.6394908428192139"
"10","2qjyspkk","Policy distr","0.016345111653208733","clear-aardvark-491","-1.6311047077178955"
"10","2qjyspkk","Policy distr","0.016978582367300987","clear-aardvark-491","-1.6227185726165771"
"10","2qjyspkk","Policy distr","0.01763315126299858","clear-aardvark-491","-1.6143324375152588"
"10","2qjyspkk","Policy distr","0.018309371545910835","clear-aardvark-491","-1.6059463024139404"
"10","2qjyspkk","Policy distr","0.019007792696356773","clear-aardvark-491","-1.597560167312622"
"10","2qjyspkk","Policy distr","0.01972898468375206","clear-aardvark-491","-1.5891740322113037"
"10","2qjyspkk","Policy distr","0.020473530516028404","clear-aardvark-491","-1.5807878971099854"
"10","2qjyspkk","Policy distr","0.021242020651698112","clear-aardvark-491","-1.5724016427993774"
"10","2qjyspkk","Policy distr","0.02203502506017685","clear-aardvark-491","-1.564015507698059"
"10","2qjyspkk","Policy distr","0.02285316027700901","clear-aardvark-491","-1.5556293725967407"
"10","2qjyspkk","Policy distr","0.02369701862335205","clear-aardvark-491","-1.5472432374954224"
"10","2qjyspkk","Policy distr","0.024567222222685814","clear-aardvark-491","-1.538857102394104"
"10","2qjyspkk","Policy distr","0.025464393198490143","clear-aardvark-491","-1.5304709672927856"
"10","2qjyspkk","Policy distr","0.02638915367424488","clear-aardvark-491","-1.5220848321914673"
"10","2qjyspkk","Policy distr","0.027342136949300766","clear-aardvark-491","-1.513698697090149"
"10","2qjyspkk","Policy distr","0.028323985636234283","clear-aardvark-491","-1.5053125619888306"
"10","2qjyspkk","Policy distr","0.029335342347621918","clear-aardvark-491","-1.4969264268875122"
"10","2qjyspkk","Policy distr","0.0303768552839756","clear-aardvark-491","-1.4885402917861938"
"10","2qjyspkk","Policy distr","0.03144918754696846","clear-aardvark-491","-1.4801541566848755"
"10","2qjyspkk","Policy distr","0.032552968710660934","clear-aardvark-491","-1.4717680215835571"
"10","2qjyspkk","Policy distr","0.03368891403079033","clear-aardvark-491","-1.4633818864822388"
"10","2qjyspkk","Policy distr","0.03485764563083649","clear-aardvark-491","-1.4549957513809204"
"10","2qjyspkk","Policy distr","0.036059893667697906","clear-aardvark-491","-1.4466094970703125"
"10","2qjyspkk","Policy distr","0.03729626536369324","clear-aardvark-491","-1.4382233619689941"
"10","2qjyspkk","Policy distr","0.03856746852397919","clear-aardvark-491","-1.4298372268676758"
"10","2qjyspkk","Policy distr","0.039874184876680374","clear-aardvark-491","-1.4214510917663574"
"10","2qjyspkk","Policy distr","0.04121709242463112","clear-aardvark-491","-1.413064956665039"
"10","2qjyspkk","Policy distr","0.04259689152240753","clear-aardvark-491","-1.4046788215637207"
"10","2qjyspkk","Policy distr","0.04401424154639244","clear-aardvark-491","-1.3962926864624023"
"10","2qjyspkk","Policy distr","0.04546983540058136","clear-aardvark-491","-1.387906551361084"
"10","2qjyspkk","Policy distr","0.046964362263679504","clear-aardvark-491","-1.3795204162597656"
"10","2qjyspkk","Policy distr","0.04849851503968239","clear-aardvark-491","-1.3711342811584473"
"10","2qjyspkk","Policy distr","0.05007295310497284","clear-aardvark-491","-1.362748146057129"
"10","2qjyspkk","Policy distr","0.05168837681412697","clear-aardvark-491","-1.3543620109558105"
"10","2qjyspkk","Policy distr","0.0533454567193985","clear-aardvark-491","-1.3459758758544922"
"10","2qjyspkk","Policy distr","0.055044881999492645","clear-aardvark-491","-1.3375897407531738"
"10","2qjyspkk","Policy distr","0.056787312030792236","clear-aardvark-491","-1.3292036056518555"
"10","2qjyspkk","Policy distr","0.0585734099149704","clear-aardvark-491","-1.320817470550537"
"10","2qjyspkk","Policy distr","0.06040384620428085","clear-aardvark-491","-1.3124313354492188"
"10","2qjyspkk","Policy distr","0.06227927654981613","clear-aardvark-491","-1.3040452003479004"
"10","2qjyspkk","Policy distr","0.06420037150382996","clear-aardvark-491","-1.2956589460372925"
"10","2qjyspkk","Policy distr","0.06616775691509247","clear-aardvark-491","-1.2872728109359741"
"10","2qjyspkk","Policy distr","0.06818202883005142","clear-aardvark-491","-1.2788866758346558"
"10","2qjyspkk","Policy distr","0.07024388015270233","clear-aardvark-491","-1.2705005407333374"
"10","2qjyspkk","Policy distr","0.07235386967658997","clear-aardvark-491","-1.262114405632019"
"10","2qjyspkk","Policy distr","0.07451266795396805","clear-aardvark-491","-1.2537282705307007"
"10","2qjyspkk","Policy distr","0.07672081142663956","clear-aardvark-491","-1.2453421354293823"
"10","2qjyspkk","Policy distr","0.07897891104221344","clear-aardvark-491","-1.236956000328064"
"10","2qjyspkk","Policy distr","0.08128755539655685","clear-aardvark-491","-1.2285698652267456"
"10","2qjyspkk","Policy distr","0.08364729583263397","clear-aardvark-491","-1.2201837301254272"
"10","2qjyspkk","Policy distr","0.08605864644050598","clear-aardvark-491","-1.2117975950241089"
"10","2qjyspkk","Policy distr","0.08852214366197586","clear-aardvark-491","-1.2034114599227905"
"10","2qjyspkk","Policy distr","0.09103834629058838","clear-aardvark-491","-1.1950253248214722"
"10","2qjyspkk","Policy distr","0.09360773861408234","clear-aardvark-491","-1.1866391897201538"
"10","2qjyspkk","Policy distr","0.09623073786497116","clear-aardvark-491","-1.1782530546188354"
"10","2qjyspkk","Policy distr","0.09890791028738022","clear-aardvark-491","-1.1698668003082275"
"10","2qjyspkk","Policy distr","0.10163959860801697","clear-aardvark-491","-1.1614806652069092"
"10","2qjyspkk","Policy distr","0.10442625731229782","clear-aardvark-491","-1.1530945301055908"
"10","2qjyspkk","Policy distr","0.10726828128099442","clear-aardvark-491","-1.1447083950042725"
"10","2qjyspkk","Policy distr","0.11016608029603958","clear-aardvark-491","-1.136322259902954"
"10","2qjyspkk","Policy distr","0.11311998218297958","clear-aardvark-491","-1.1279361248016357"
"10","2qjyspkk","Policy distr","0.11613031476736069","clear-aardvark-491","-1.1195499897003174"
"10","2qjyspkk","Policy distr","0.11919741332530975","clear-aardvark-491","-1.111163854598999"
"10","2qjyspkk","Policy distr","0.12232152372598648","clear-aardvark-491","-1.1027777194976807"
"10","2qjyspkk","Policy distr","0.12550289928913116","clear-aardvark-491","-1.0943915843963623"
"10","2qjyspkk","Policy distr","0.1287418007850647","clear-aardvark-491","-1.086005449295044"
"10","2qjyspkk","Policy distr","0.1320384293794632","clear-aardvark-491","-1.0776193141937256"
"10","2qjyspkk","Policy distr","0.13539288938045502","clear-aardvark-491","-1.0692331790924072"
"10","2qjyspkk","Policy distr","0.13880537450313568","clear-aardvark-491","-1.0608470439910889"
"10","2qjyspkk","Policy distr","0.14227598905563354","clear-aardvark-491","-1.0524609088897705"
"10","2qjyspkk","Policy distr","0.14580482244491577","clear-aardvark-491","-1.0440747737884521"
"10","2qjyspkk","Policy distr","0.14939187467098236","clear-aardvark-491","-1.0356886386871338"
"10","2qjyspkk","Policy distr","0.1530371606349945","clear-aardvark-491","-1.0273025035858154"
"10","2qjyspkk","Policy distr","0.15674075484275818","clear-aardvark-491","-1.0189162492752075"
"10","2qjyspkk","Policy distr","0.16050241887569427","clear-aardvark-491","-1.0105301141738892"
"10","2qjyspkk","Policy distr","0.16432219743728638","clear-aardvark-491","-1.0021439790725708"
"10","2qjyspkk","Policy distr","0.16819989681243896","clear-aardvark-491","-0.9937578439712524"
"10","2qjyspkk","Policy distr","0.1721353381872177","clear-aardvark-491","-0.9853717088699341"
"10","2qjyspkk","Policy distr","0.1761283576488495","clear-aardvark-491","-0.9769855737686157"
"10","2qjyspkk","Policy distr","0.1801786720752716","clear-aardvark-491","-0.9685994386672974"
"10","2qjyspkk","Policy distr","0.1842859983444214","clear-aardvark-491","-0.960213303565979"
"10","2qjyspkk","Policy distr","0.18845003843307495","clear-aardvark-491","-0.9518271684646606"
"10","2qjyspkk","Policy distr","0.19267041981220245","clear-aardvark-491","-0.9434410333633423"
"10","2qjyspkk","Policy distr","0.1969466507434845","clear-aardvark-491","-0.9350548982620239"
"10","2qjyspkk","Policy distr","0.20127840340137482","clear-aardvark-491","-0.9266687631607056"
"10","2qjyspkk","Policy distr","0.20566508173942566","clear-aardvark-491","-0.9182825684547424"
"10","2qjyspkk","Policy distr","0.21010617911815643","clear-aardvark-491","-0.9098964333534241"
"10","2qjyspkk","Policy distr","0.21460111439228058","clear-aardvark-491","-0.9015102982521057"
"10","2qjyspkk","Policy distr","0.21914926171302795","clear-aardvark-491","-0.8931241631507874"
"10","2qjyspkk","Policy distr","0.22374990582466125","clear-aardvark-491","-0.884738028049469"
"10","2qjyspkk","Policy distr","0.22840242087841034","clear-aardvark-491","-0.8763518929481506"
"10","2qjyspkk","Policy distr","0.23310591280460358","clear-aardvark-491","-0.8679657578468323"
"10","2qjyspkk","Policy distr","0.23785971105098724","clear-aardvark-491","-0.8595795631408691"
"10","2qjyspkk","Policy distr","0.24266284704208374","clear-aardvark-491","-0.8511934280395508"
"10","2qjyspkk","Policy distr","0.24751445651054382","clear-aardvark-491","-0.8428072929382324"
"10","2qjyspkk","Policy distr","0.2524136006832123","clear-aardvark-491","-0.8344211578369141"
"10","2qjyspkk","Policy distr","0.25735923647880554","clear-aardvark-491","-0.8260350227355957"
"10","2qjyspkk","Policy distr","0.2623503804206848","clear-aardvark-491","-0.8176488876342773"
"10","2qjyspkk","Policy distr","0.26738590002059937","clear-aardvark-491","-0.809262752532959"
"10","2qjyspkk","Policy distr","0.27246466279029846","clear-aardvark-491","-0.8008766174316406"
"10","2qjyspkk","Policy distr","0.2775854766368866","clear-aardvark-491","-0.7924904823303223"
"10","2qjyspkk","Policy distr","0.28274714946746826","clear-aardvark-491","-0.7841042876243591"
"10","2qjyspkk","Policy distr","0.2879483103752136","clear-aardvark-491","-0.7757181525230408"
"10","2qjyspkk","Policy distr","0.2931877374649048","clear-aardvark-491","-0.7673320174217224"
"10","2qjyspkk","Policy distr","0.2984638810157776","clear-aardvark-491","-0.758945882320404"
"10","2qjyspkk","Policy distr","0.30377548933029175","clear-aardvark-491","-0.7505597472190857"
"10","2qjyspkk","Policy distr","0.3091210722923279","clear-aardvark-491","-0.7421736121177673"
"10","2qjyspkk","Policy distr","0.31449902057647705","clear-aardvark-491","-0.733787477016449"
"10","2qjyspkk","Policy distr","0.31990787386894226","clear-aardvark-491","-0.7254012823104858"
"10","2qjyspkk","Policy distr","0.325345903635025","clear-aardvark-491","-0.7170151472091675"
"10","2qjyspkk","Policy distr","0.33081161975860596","clear-aardvark-491","-0.7086290121078491"
"10","2qjyspkk","Policy distr","0.336303174495697","clear-aardvark-491","-0.7002428770065308"
"10","2qjyspkk","Policy distr","0.3418188691139221","clear-aardvark-491","-0.6918567419052124"
"10","2qjyspkk","Policy distr","0.3473569452762604","clear-aardvark-491","-0.683470606803894"
"10","2qjyspkk","Policy distr","0.35291561484336853","clear-aardvark-491","-0.6750844717025757"
"10","2qjyspkk","Policy distr","0.3584929406642914","clear-aardvark-491","-0.6666983366012573"
"10","2qjyspkk","Policy distr","0.3640870153903961","clear-aardvark-491","-0.658312201499939"
"10","2qjyspkk","Policy distr","0.3696959316730499","clear-aardvark-491","-0.6499260663986206"
"10","2qjyspkk","Policy distr","0.37531778216362","clear-aardvark-491","-0.6415398716926575"
"10","2qjyspkk","Policy distr","0.38095036149024963","clear-aardvark-491","-0.6331537365913391"
"10","2qjyspkk","Policy distr","0.38659167289733887","clear-aardvark-491","-0.6247676014900208"
"10","2qjyspkk","Policy distr","0.39223963022232056","clear-aardvark-491","-0.6163814663887024"
"10","2qjyspkk","Policy distr","0.39789214730262756","clear-aardvark-491","-0.607995331287384"
"10","2qjyspkk","Policy distr","0.4035469889640808","clear-aardvark-491","-0.5996091961860657"
"10","2qjyspkk","Policy distr","0.40920203924179077","clear-aardvark-491","-0.5912230610847473"
"10","2qjyspkk","Policy distr","0.4148550033569336","clear-aardvark-491","-0.5828368663787842"
"10","2qjyspkk","Policy distr","0.4205035865306854","clear-aardvark-491","-0.5744507312774658"
"10","2qjyspkk","Policy distr","0.4261455833911896","clear-aardvark-491","-0.5660645961761475"
"10","2qjyspkk","Policy distr","0.43177857995033264","clear-aardvark-491","-0.5576784610748291"
"10","2qjyspkk","Policy distr","0.43740037083625793","clear-aardvark-491","-0.5492923259735107"
"10","2qjyspkk","Policy distr","0.44300851225852966","clear-aardvark-491","-0.5409061908721924"
"10","2qjyspkk","Policy distr","0.44860056042671204","clear-aardvark-491","-0.532520055770874"
"10","2qjyspkk","Policy distr","0.4541741907596588","clear-aardvark-491","-0.5241339206695557"
"10","2qjyspkk","Policy distr","0.45972704887390137","clear-aardvark-491","-0.5157477855682373"
"10","2qjyspkk","Policy distr","0.46525657176971436","clear-aardvark-491","-0.5073615908622742"
"10","2qjyspkk","Policy distr","0.4707602858543396","clear-aardvark-491","-0.4989754557609558"
"10","2qjyspkk","Policy distr","0.47623568773269653","clear-aardvark-491","-0.49058932065963745"
"10","2qjyspkk","Policy distr","0.48168042302131653","clear-aardvark-491","-0.4822031855583191"
"10","2qjyspkk","Policy distr","0.487091988325119","clear-aardvark-491","-0.47381705045700073"
"10","2qjyspkk","Policy distr","0.4924676716327667","clear-aardvark-491","-0.4654309153556824"
"10","2qjyspkk","Policy distr","0.49780523777008057","clear-aardvark-491","-0.4570447504520416"
"10","2qjyspkk","Policy distr","0.5031020045280457","clear-aardvark-491","-0.44865861535072327"
"10","2qjyspkk","Policy distr","0.5083554983139038","clear-aardvark-491","-0.4402724802494049"
"10","2qjyspkk","Policy distr","0.5135631561279297","clear-aardvark-491","-0.43188631534576416"
"10","2qjyspkk","Policy distr","0.5187224745750427","clear-aardvark-491","-0.4235001802444458"
"10","2qjyspkk","Policy distr","0.5238308906555176","clear-aardvark-491","-0.41511404514312744"
"10","2qjyspkk","Policy distr","0.5288860201835632","clear-aardvark-491","-0.4067279100418091"
"10","2qjyspkk","Policy distr","0.5338852405548096","clear-aardvark-491","-0.3983417749404907"
"10","2qjyspkk","Policy distr","0.5388261079788208","clear-aardvark-491","-0.38995561003685"
"10","2qjyspkk","Policy distr","0.5437061190605164","clear-aardvark-491","-0.3815694749355316"
"10","2qjyspkk","Policy distr","0.5485228300094604","clear-aardvark-491","-0.37318333983421326"
"10","2qjyspkk","Policy distr","0.5532737374305725","clear-aardvark-491","-0.3647971749305725"
"10","2qjyspkk","Policy distr","0.5579564571380615","clear-aardvark-491","-0.35641103982925415"
"10","2qjyspkk","Policy distr","0.5625685453414917","clear-aardvark-491","-0.3480249047279358"
"10","2qjyspkk","Policy distr","0.5671075582504272","clear-aardvark-491","-0.33963876962661743"
"10","2qjyspkk","Policy distr","0.5715711116790771","clear-aardvark-491","-0.3312526345252991"
"10","2qjyspkk","Policy distr","0.5759570002555847","clear-aardvark-491","-0.3228664994239807"
"10","2qjyspkk","Policy distr","0.5802626609802246","clear-aardvark-491","-0.31448033452033997"
"10","2qjyspkk","Policy distr","0.5844860672950745","clear-aardvark-491","-0.3060941994190216"
"10","2qjyspkk","Policy distr","0.5886247754096985","clear-aardvark-491","-0.29770806431770325"
"10","2qjyspkk","Policy distr","0.5926766395568848","clear-aardvark-491","-0.2893218994140625"
"10","2qjyspkk","Policy distr","0.5966394543647766","clear-aardvark-491","-0.28093576431274414"
"10","2qjyspkk","Policy distr","0.6005110144615173","clear-aardvark-491","-0.2725496292114258"
"10","2qjyspkk","Policy distr","0.6042892336845398","clear-aardvark-491","-0.2641634941101074"
"10","2qjyspkk","Policy distr","0.6079720258712769","clear-aardvark-491","-0.25577735900878906"
"10","2qjyspkk","Policy distr","0.6115574836730957","clear-aardvark-491","-0.24739119410514832"
"10","2qjyspkk","Policy distr","0.6150434613227844","clear-aardvark-491","-0.23900505900382996"
"10","2qjyspkk","Policy distr","0.618428111076355","clear-aardvark-491","-0.2306189239025116"
"10","2qjyspkk","Policy distr","0.6217095255851746","clear-aardvark-491","-0.22223277390003204"
"10","2qjyspkk","Policy distr","0.6248857975006104","clear-aardvark-491","-0.2138466238975525"
"10","2qjyspkk","Policy distr","0.6279552578926086","clear-aardvark-491","-0.20546048879623413"
"10","2qjyspkk","Policy distr","0.630916178226471","clear-aardvark-491","-0.19707435369491577"
"10","2qjyspkk","Policy distr","0.6337667107582092","clear-aardvark-491","-0.18868820369243622"
"10","2qjyspkk","Policy distr","0.6365054249763489","clear-aardvark-491","-0.18030205368995667"
"10","2qjyspkk","Policy distr","0.6391306519508362","clear-aardvark-491","-0.1719159185886383"
"10","2qjyspkk","Policy distr","0.6416410207748413","clear-aardvark-491","-0.16352978348731995"
"10","2qjyspkk","Policy distr","0.6440348625183105","clear-aardvark-491","-0.1551436334848404"
"10","2qjyspkk","Policy distr","0.6463111042976379","clear-aardvark-491","-0.14675748348236084"
"10","2qjyspkk","Policy distr","0.6484681963920593","clear-aardvark-491","-0.13837134838104248"
"10","2qjyspkk","Policy distr","0.6505049467086792","clear-aardvark-491","-0.12998521327972412"
"10","2qjyspkk","Policy distr","0.6524202823638916","clear-aardvark-491","-0.12159906327724457"
"10","2qjyspkk","Policy distr","0.6542129516601562","clear-aardvark-491","-0.11321292817592621"
"10","2qjyspkk","Policy distr","0.6558820605278015","clear-aardvark-491","-0.10482677817344666"
"10","2qjyspkk","Policy distr","0.6574265360832214","clear-aardvark-491","-0.0964406430721283"
"10","2qjyspkk","Policy distr","0.6588454246520996","clear-aardvark-491","-0.08805449306964874"
"10","2qjyspkk","Policy distr","0.6601380705833435","clear-aardvark-491","-0.07966835796833038"
"10","2qjyspkk","Policy distr","0.6613035798072815","clear-aardvark-491","-0.07128220796585083"
"10","2qjyspkk","Policy distr","0.6623412370681763","clear-aardvark-491","-0.06289607286453247"
"10","2qjyspkk","Policy distr","0.6632506251335144","clear-aardvark-491","-0.054509926587343216"
"10","2qjyspkk","Policy distr","0.6640310883522034","clear-aardvark-491","-0.04612378403544426"
"10","2qjyspkk","Policy distr","0.6646820902824402","clear-aardvark-491","-0.0377376414835453"
"10","2qjyspkk","Policy distr","0.6652034521102905","clear-aardvark-491","-0.029351498931646347"
"10","2qjyspkk","Policy distr","0.665594756603241","clear-aardvark-491","-0.02096535637974739"
"10","2qjyspkk","Policy distr","0.6658556461334229","clear-aardvark-491","-0.012579213827848434"
"10","2qjyspkk","Policy distr","0.6659862399101257","clear-aardvark-491","-0.004193071275949478"
"10","2qjyspkk","Policy distr","0.6659862399101257","clear-aardvark-491","0.004193071275949478"
"10","2qjyspkk","Policy distr","0.6658556461334229","clear-aardvark-491","0.012579213827848434"
"10","2qjyspkk","Policy distr","0.665594756603241","clear-aardvark-491","0.02096535637974739"
"10","2qjyspkk","Policy distr","0.6652034521102905","clear-aardvark-491","0.029351498931646347"
"10","2qjyspkk","Policy distr","0.6646820902824402","clear-aardvark-491","0.0377376414835453"
"10","2qjyspkk","Policy distr","0.6640310883522034","clear-aardvark-491","0.04612378403544426"
"10","2qjyspkk","Policy distr","0.6632506251335144","clear-aardvark-491","0.054509926587343216"
"10","2qjyspkk","Policy distr","0.6623412370681763","clear-aardvark-491","0.06289607286453247"
"10","2qjyspkk","Policy distr","0.6613035798072815","clear-aardvark-491","0.07128220796585083"
"10","2qjyspkk","Policy distr","0.6601380705833435","clear-aardvark-491","0.07966835796833038"
"10","2qjyspkk","Policy distr","0.6588454246520996","clear-aardvark-491","0.08805449306964874"
"10","2qjyspkk","Policy distr","0.6574265360832214","clear-aardvark-491","0.0964406430721283"
"10","2qjyspkk","Policy distr","0.6558820605278015","clear-aardvark-491","0.10482677817344666"
"10","2qjyspkk","Policy distr","0.6542129516601562","clear-aardvark-491","0.11321292817592621"
"10","2qjyspkk","Policy distr","0.6524202823638916","clear-aardvark-491","0.12159906327724457"
"10","2qjyspkk","Policy distr","0.6505049467086792","clear-aardvark-491","0.12998521327972412"
"10","2qjyspkk","Policy distr","0.6484681963920593","clear-aardvark-491","0.13837134838104248"
"10","2qjyspkk","Policy distr","0.6463111042976379","clear-aardvark-491","0.14675748348236084"
"10","2qjyspkk","Policy distr","0.6440348625183105","clear-aardvark-491","0.1551436334848404"
"10","2qjyspkk","Policy distr","0.6416410207748413","clear-aardvark-491","0.16352978348731995"
"10","2qjyspkk","Policy distr","0.6391306519508362","clear-aardvark-491","0.1719159185886383"
"10","2qjyspkk","Policy distr","0.6365054249763489","clear-aardvark-491","0.18030205368995667"
"10","2qjyspkk","Policy distr","0.6337667107582092","clear-aardvark-491","0.18868820369243622"
"10","2qjyspkk","Policy distr","0.630916178226471","clear-aardvark-491","0.19707435369491577"
"10","2qjyspkk","Policy distr","0.6279552578926086","clear-aardvark-491","0.20546048879623413"
"10","2qjyspkk","Policy distr","0.6248857975006104","clear-aardvark-491","0.2138466238975525"
"10","2qjyspkk","Policy distr","0.6217095255851746","clear-aardvark-491","0.22223277390003204"
"10","2qjyspkk","Policy distr","0.618428111076355","clear-aardvark-491","0.2306189239025116"
"10","2qjyspkk","Policy distr","0.6150434613227844","clear-aardvark-491","0.23900505900382996"
"10","2qjyspkk","Policy distr","0.6115574836730957","clear-aardvark-491","0.24739119410514832"
"10","2qjyspkk","Policy distr","0.6079720258712769","clear-aardvark-491","0.25577735900878906"
"10","2qjyspkk","Policy distr","0.6042892336845398","clear-aardvark-491","0.2641634941101074"
"10","2qjyspkk","Policy distr","0.6005110144615173","clear-aardvark-491","0.2725496292114258"
"10","2qjyspkk","Policy distr","0.5966394543647766","clear-aardvark-491","0.28093576431274414"
"10","2qjyspkk","Policy distr","0.5926766395568848","clear-aardvark-491","0.2893218994140625"
"10","2qjyspkk","Policy distr","0.5886247754096985","clear-aardvark-491","0.29770806431770325"
"10","2qjyspkk","Policy distr","0.5844860672950745","clear-aardvark-491","0.3060941994190216"
"10","2qjyspkk","Policy distr","0.5802626609802246","clear-aardvark-491","0.31448033452033997"
"10","2qjyspkk","Policy distr","0.5759570002555847","clear-aardvark-491","0.3228664994239807"
"10","2qjyspkk","Policy distr","0.5715711116790771","clear-aardvark-491","0.3312526345252991"
"10","2qjyspkk","Policy distr","0.5671075582504272","clear-aardvark-491","0.33963876962661743"
"10","2qjyspkk","Policy distr","0.5625685453414917","clear-aardvark-491","0.3480249047279358"
"10","2qjyspkk","Policy distr","0.5579564571380615","clear-aardvark-491","0.35641103982925415"
"10","2qjyspkk","Policy distr","0.5532737374305725","clear-aardvark-491","0.3647971749305725"
"10","2qjyspkk","Policy distr","0.5485228300094604","clear-aardvark-491","0.37318333983421326"
"10","2qjyspkk","Policy distr","0.5437061190605164","clear-aardvark-491","0.3815694749355316"
"10","2qjyspkk","Policy distr","0.5388261079788208","clear-aardvark-491","0.38995561003685"
"10","2qjyspkk","Policy distr","0.5338852405548096","clear-aardvark-491","0.3983417749404907"
"10","2qjyspkk","Policy distr","0.5288860201835632","clear-aardvark-491","0.4067279100418091"
"10","2qjyspkk","Policy distr","0.5238308906555176","clear-aardvark-491","0.41511404514312744"
"10","2qjyspkk","Policy distr","0.5187224745750427","clear-aardvark-491","0.4235001802444458"
"10","2qjyspkk","Policy distr","0.5135631561279297","clear-aardvark-491","0.43188631534576416"
"10","2qjyspkk","Policy distr","0.5083554983139038","clear-aardvark-491","0.4402724802494049"
"10","2qjyspkk","Policy distr","0.5031020045280457","clear-aardvark-491","0.44865861535072327"
"10","2qjyspkk","Policy distr","0.49780523777008057","clear-aardvark-491","0.4570447504520416"
"10","2qjyspkk","Policy distr","0.4924676716327667","clear-aardvark-491","0.4654309153556824"
"10","2qjyspkk","Policy distr","0.487091988325119","clear-aardvark-491","0.47381705045700073"
"10","2qjyspkk","Policy distr","0.48168042302131653","clear-aardvark-491","0.4822031855583191"
"10","2qjyspkk","Policy distr","0.47623568773269653","clear-aardvark-491","0.49058932065963745"
"10","2qjyspkk","Policy distr","0.4707602858543396","clear-aardvark-491","0.4989754557609558"
"10","2qjyspkk","Policy distr","0.46525657176971436","clear-aardvark-491","0.5073615908622742"
"10","2qjyspkk","Policy distr","0.45972704887390137","clear-aardvark-491","0.5157477855682373"
"10","2qjyspkk","Policy distr","0.4541741907596588","clear-aardvark-491","0.5241339206695557"
"10","2qjyspkk","Policy distr","0.44860056042671204","clear-aardvark-491","0.532520055770874"
"10","2qjyspkk","Policy distr","0.44300851225852966","clear-aardvark-491","0.5409061908721924"
"10","2qjyspkk","Policy distr","0.43740037083625793","clear-aardvark-491","0.5492923259735107"
"10","2qjyspkk","Policy distr","0.43177857995033264","clear-aardvark-491","0.5576784610748291"
"10","2qjyspkk","Policy distr","0.4261455833911896","clear-aardvark-491","0.5660645961761475"
"10","2qjyspkk","Policy distr","0.4205035865306854","clear-aardvark-491","0.5744507312774658"
"10","2qjyspkk","Policy distr","0.4148550033569336","clear-aardvark-491","0.5828368663787842"
"10","2qjyspkk","Policy distr","0.40920203924179077","clear-aardvark-491","0.5912230610847473"
"10","2qjyspkk","Policy distr","0.4035469889640808","clear-aardvark-491","0.5996091961860657"
"10","2qjyspkk","Policy distr","0.39789214730262756","clear-aardvark-491","0.607995331287384"
"10","2qjyspkk","Policy distr","0.39223963022232056","clear-aardvark-491","0.6163814663887024"
"10","2qjyspkk","Policy distr","0.38659167289733887","clear-aardvark-491","0.6247676014900208"
"10","2qjyspkk","Policy distr","0.38095036149024963","clear-aardvark-491","0.6331537365913391"
"10","2qjyspkk","Policy distr","0.37531778216362","clear-aardvark-491","0.6415398716926575"
"10","2qjyspkk","Policy distr","0.3696959316730499","clear-aardvark-491","0.6499260663986206"
"10","2qjyspkk","Policy distr","0.3640870153903961","clear-aardvark-491","0.658312201499939"
"10","2qjyspkk","Policy distr","0.3584929406642914","clear-aardvark-491","0.6666983366012573"
"10","2qjyspkk","Policy distr","0.35291561484336853","clear-aardvark-491","0.6750844717025757"
"10","2qjyspkk","Policy distr","0.3473569452762604","clear-aardvark-491","0.683470606803894"
"10","2qjyspkk","Policy distr","0.3418188691139221","clear-aardvark-491","0.6918567419052124"
"10","2qjyspkk","Policy distr","0.336303174495697","clear-aardvark-491","0.7002428770065308"
"10","2qjyspkk","Policy distr","0.33081161975860596","clear-aardvark-491","0.7086290121078491"
"10","2qjyspkk","Policy distr","0.325345903635025","clear-aardvark-491","0.7170151472091675"
"10","2qjyspkk","Policy distr","0.31990787386894226","clear-aardvark-491","0.7254012823104858"
"10","2qjyspkk","Policy distr","0.31449902057647705","clear-aardvark-491","0.733787477016449"
"10","2qjyspkk","Policy distr","0.3091210722923279","clear-aardvark-491","0.7421736121177673"
"10","2qjyspkk","Policy distr","0.30377548933029175","clear-aardvark-491","0.7505597472190857"
"10","2qjyspkk","Policy distr","0.2984638810157776","clear-aardvark-491","0.758945882320404"
"10","2qjyspkk","Policy distr","0.2931877374649048","clear-aardvark-491","0.7673320174217224"
"10","2qjyspkk","Policy distr","0.2879483103752136","clear-aardvark-491","0.7757181525230408"
"10","2qjyspkk","Policy distr","0.28274714946746826","clear-aardvark-491","0.7841042876243591"
"10","2qjyspkk","Policy distr","0.2775854766368866","clear-aardvark-491","0.7924904823303223"
"10","2qjyspkk","Policy distr","0.27246466279029846","clear-aardvark-491","0.8008766174316406"
"10","2qjyspkk","Policy distr","0.26738590002059937","clear-aardvark-491","0.809262752532959"
"10","2qjyspkk","Policy distr","0.2623503804206848","clear-aardvark-491","0.8176488876342773"
"10","2qjyspkk","Policy distr","0.25735923647880554","clear-aardvark-491","0.8260350227355957"
"10","2qjyspkk","Policy distr","0.2524136006832123","clear-aardvark-491","0.8344211578369141"
"10","2qjyspkk","Policy distr","0.24751445651054382","clear-aardvark-491","0.8428072929382324"
"10","2qjyspkk","Policy distr","0.24266284704208374","clear-aardvark-491","0.8511934280395508"
"10","2qjyspkk","Policy distr","0.23785971105098724","clear-aardvark-491","0.8595795631408691"
"10","2qjyspkk","Policy distr","0.23310591280460358","clear-aardvark-491","0.8679657578468323"
"10","2qjyspkk","Policy distr","0.22840242087841034","clear-aardvark-491","0.8763518929481506"
"10","2qjyspkk","Policy distr","0.22374990582466125","clear-aardvark-491","0.884738028049469"
"10","2qjyspkk","Policy distr","0.21914926171302795","clear-aardvark-491","0.8931241631507874"
"10","2qjyspkk","Policy distr","0.21460111439228058","clear-aardvark-491","0.9015102982521057"
"10","2qjyspkk","Policy distr","0.21010617911815643","clear-aardvark-491","0.9098964333534241"
"10","2qjyspkk","Policy distr","0.20566508173942566","clear-aardvark-491","0.9182825684547424"
"10","2qjyspkk","Policy distr","0.20127840340137482","clear-aardvark-491","0.9266687631607056"
"10","2qjyspkk","Policy distr","0.1969466507434845","clear-aardvark-491","0.9350548982620239"
"10","2qjyspkk","Policy distr","0.19267041981220245","clear-aardvark-491","0.9434410333633423"
"10","2qjyspkk","Policy distr","0.18845003843307495","clear-aardvark-491","0.9518271684646606"
"10","2qjyspkk","Policy distr","0.1842859983444214","clear-aardvark-491","0.960213303565979"
"10","2qjyspkk","Policy distr","0.1801786720752716","clear-aardvark-491","0.9685994386672974"
"10","2qjyspkk","Policy distr","0.1761283576488495","clear-aardvark-491","0.9769855737686157"
"10","2qjyspkk","Policy distr","0.1721353381872177","clear-aardvark-491","0.9853717088699341"
"10","2qjyspkk","Policy distr","0.16819989681243896","clear-aardvark-491","0.9937578439712524"
"10","2qjyspkk","Policy distr","0.16432219743728638","clear-aardvark-491","1.0021439790725708"
"10","2qjyspkk","Policy distr","0.16050241887569427","clear-aardvark-491","1.0105301141738892"
"10","2qjyspkk","Policy distr","0.15674075484275818","clear-aardvark-491","1.0189162492752075"
"10","2qjyspkk","Policy distr","0.1530371606349945","clear-aardvark-491","1.0273025035858154"
"10","2qjyspkk","Policy distr","0.14939187467098236","clear-aardvark-491","1.0356886386871338"
"10","2qjyspkk","Policy distr","0.14580482244491577","clear-aardvark-491","1.0440747737884521"
"10","2qjyspkk","Policy distr","0.14227598905563354","clear-aardvark-491","1.0524609088897705"
"10","2qjyspkk","Policy distr","0.13880537450313568","clear-aardvark-491","1.0608470439910889"
"10","2qjyspkk","Policy distr","0.13539288938045502","clear-aardvark-491","1.0692331790924072"
"10","2qjyspkk","Policy distr","0.1320384293794632","clear-aardvark-491","1.0776193141937256"
"10","2qjyspkk","Policy distr","0.1287418007850647","clear-aardvark-491","1.086005449295044"
"10","2qjyspkk","Policy distr","0.12550289928913116","clear-aardvark-491","1.0943915843963623"
"10","2qjyspkk","Policy distr","0.12232152372598648","clear-aardvark-491","1.1027777194976807"
"10","2qjyspkk","Policy distr","0.11919741332530975","clear-aardvark-491","1.111163854598999"
"10","2qjyspkk","Policy distr","0.11613031476736069","clear-aardvark-491","1.1195499897003174"
"10","2qjyspkk","Policy distr","0.11311998218297958","clear-aardvark-491","1.1279361248016357"
"10","2qjyspkk","Policy distr","0.11016608029603958","clear-aardvark-491","1.136322259902954"
"10","2qjyspkk","Policy distr","0.10726828128099442","clear-aardvark-491","1.1447083950042725"
"10","2qjyspkk","Policy distr","0.10442625731229782","clear-aardvark-491","1.1530945301055908"
"10","2qjyspkk","Policy distr","0.10163959860801697","clear-aardvark-491","1.1614806652069092"
"10","2qjyspkk","Policy distr","0.09890791028738022","clear-aardvark-491","1.1698668003082275"
"10","2qjyspkk","Policy distr","0.09623073786497116","clear-aardvark-491","1.1782530546188354"
"10","2qjyspkk","Policy distr","0.09360773861408234","clear-aardvark-491","1.1866391897201538"
"10","2qjyspkk","Policy distr","0.09103834629058838","clear-aardvark-491","1.1950253248214722"
"10","2qjyspkk","Policy distr","0.08852214366197586","clear-aardvark-491","1.2034114599227905"
"10","2qjyspkk","Policy distr","0.08605864644050598","clear-aardvark-491","1.2117975950241089"
"10","2qjyspkk","Policy distr","0.08364729583263397","clear-aardvark-491","1.2201837301254272"
"10","2qjyspkk","Policy distr","0.08128755539655685","clear-aardvark-491","1.2285698652267456"
"10","2qjyspkk","Policy distr","0.07897891104221344","clear-aardvark-491","1.236956000328064"
"10","2qjyspkk","Policy distr","0.07672081142663956","clear-aardvark-491","1.2453421354293823"
"10","2qjyspkk","Policy distr","0.07451266795396805","clear-aardvark-491","1.2537282705307007"
"10","2qjyspkk","Policy distr","0.07235386967658997","clear-aardvark-491","1.262114405632019"
"10","2qjyspkk","Policy distr","0.07024388015270233","clear-aardvark-491","1.2705005407333374"
"10","2qjyspkk","Policy distr","0.06818202883005142","clear-aardvark-491","1.2788866758346558"
"10","2qjyspkk","Policy distr","0.06616775691509247","clear-aardvark-491","1.2872728109359741"
"10","2qjyspkk","Policy distr","0.06420037150382996","clear-aardvark-491","1.2956589460372925"
"10","2qjyspkk","Policy distr","0.06227927654981613","clear-aardvark-491","1.3040452003479004"
"10","2qjyspkk","Policy distr","0.06040384620428085","clear-aardvark-491","1.3124313354492188"
"10","2qjyspkk","Policy distr","0.0585734099149704","clear-aardvark-491","1.320817470550537"
"10","2qjyspkk","Policy distr","0.056787312030792236","clear-aardvark-491","1.3292036056518555"
"10","2qjyspkk","Policy distr","0.055044881999492645","clear-aardvark-491","1.3375897407531738"
"10","2qjyspkk","Policy distr","0.0533454567193985","clear-aardvark-491","1.3459758758544922"
"10","2qjyspkk","Policy distr","0.05168837681412697","clear-aardvark-491","1.3543620109558105"
"10","2qjyspkk","Policy distr","0.05007295310497284","clear-aardvark-491","1.362748146057129"
"10","2qjyspkk","Policy distr","0.04849851503968239","clear-aardvark-491","1.3711342811584473"
"10","2qjyspkk","Policy distr","0.046964362263679504","clear-aardvark-491","1.3795204162597656"
"10","2qjyspkk","Policy distr","0.04546983540058136","clear-aardvark-491","1.387906551361084"
"10","2qjyspkk","Policy distr","0.04401424154639244","clear-aardvark-491","1.3962926864624023"
"10","2qjyspkk","Policy distr","0.04259689152240753","clear-aardvark-491","1.4046788215637207"
"10","2qjyspkk","Policy distr","0.04121709242463112","clear-aardvark-491","1.413064956665039"
"10","2qjyspkk","Policy distr","0.039874184876680374","clear-aardvark-491","1.4214510917663574"
"10","2qjyspkk","Policy distr","0.03856746852397919","clear-aardvark-491","1.4298372268676758"
"10","2qjyspkk","Policy distr","0.03729626536369324","clear-aardvark-491","1.4382233619689941"
"10","2qjyspkk","Policy distr","0.036059893667697906","clear-aardvark-491","1.4466094970703125"
"10","2qjyspkk","Policy distr","0.03485764563083649","clear-aardvark-491","1.4549957513809204"
"10","2qjyspkk","Policy distr","0.03368891403079033","clear-aardvark-491","1.4633818864822388"
"10","2qjyspkk","Policy distr","0.032552968710660934","clear-aardvark-491","1.4717680215835571"
"10","2qjyspkk","Policy distr","0.03144918754696846","clear-aardvark-491","1.4801541566848755"
"10","2qjyspkk","Policy distr","0.0303768552839756","clear-aardvark-491","1.4885402917861938"
"10","2qjyspkk","Policy distr","0.029335342347621918","clear-aardvark-491","1.4969264268875122"
"10","2qjyspkk","Policy distr","0.028323985636234283","clear-aardvark-491","1.5053125619888306"
"10","2qjyspkk","Policy distr","0.027342136949300766","clear-aardvark-491","1.513698697090149"
"10","2qjyspkk","Policy distr","0.02638915367424488","clear-aardvark-491","1.5220848321914673"
"10","2qjyspkk","Policy distr","0.025464393198490143","clear-aardvark-491","1.5304709672927856"
"10","2qjyspkk","Policy distr","0.024567222222685814","clear-aardvark-491","1.538857102394104"
"10","2qjyspkk","Policy distr","0.02369701862335205","clear-aardvark-491","1.5472432374954224"
"10","2qjyspkk","Policy distr","0.02285316027700901","clear-aardvark-491","1.5556293725967407"
"10","2qjyspkk","Policy distr","0.02203502506017685","clear-aardvark-491","1.564015507698059"
"10","2qjyspkk","Policy distr","0.021242020651698112","clear-aardvark-491","1.5724016427993774"
"10","2qjyspkk","Policy distr","0.020473530516028404","clear-aardvark-491","1.5807878971099854"
"10","2qjyspkk","Policy distr","0.01972898468375206","clear-aardvark-491","1.5891740322113037"
"10","2qjyspkk","Policy distr","0.019007792696356773","clear-aardvark-491","1.597560167312622"
"10","2qjyspkk","Policy distr","0.018309371545910835","clear-aardvark-491","1.6059463024139404"
"10","2qjyspkk","Policy distr","0.01763315126299858","clear-aardvark-491","1.6143324375152588"
"10","2qjyspkk","Policy distr","0.016978582367300987","clear-aardvark-491","1.6227185726165771"
"10","2qjyspkk","Policy distr","0.016345111653208733","clear-aardvark-491","1.6311047077178955"
"10","2qjyspkk","Policy distr","0.015732193365693092","clear-aardvark-491","1.6394908428192139"
"10","2qjyspkk","Policy distr","0.015139289200305939","clear-aardvark-491","1.6478769779205322"
"10","2qjyspkk","Policy distr","0.014565869234502316","clear-aardvark-491","1.6562631130218506"
"10","2qjyspkk","Policy distr","0.014011424966156483","clear-aardvark-491","1.664649248123169"
"10","2qjyspkk","Policy distr","0.013475444167852402","clear-aardvark-491","1.6730353832244873"
"10","2qjyspkk","Policy distr","0.012957430444657803","clear-aardvark-491","1.6814215183258057"
"10","2qjyspkk","Policy distr","0.012456882745027542","clear-aardvark-491","1.689807653427124"
"10","2qjyspkk","Policy distr","0.011973322369158268","clear-aardvark-491","1.6981937885284424"
"10","2qjyspkk","Policy distr","0.011506282724440098","clear-aardvark-491","1.7065799236297607"
"10","2qjyspkk","Policy distr","0.011055295355618","clear-aardvark-491","1.714966058731079"
"10","2qjyspkk","Policy distr","0.010619891807436943","clear-aardvark-491","1.723352313041687"
"10","2qjyspkk","Policy distr","0.01019964274019003","clear-aardvark-491","1.7317384481430054"
"10","2qjyspkk","Policy distr","0.009794107638299465","clear-aardvark-491","1.7401245832443237"
"10","2qjyspkk","Policy distr","0.009402850642800331","clear-aardvark-491","1.748510718345642"
"10","2qjyspkk","Policy distr","0.00902545265853405","clear-aardvark-491","1.7568968534469604"
"10","2qjyspkk","Policy distr","0.008661509491503239","clear-aardvark-491","1.7652829885482788"
"10","2qjyspkk","Policy distr","0.008310609497129917","clear-aardvark-491","1.7736691236495972"
"10","2qjyspkk","Policy distr","0.007972362451255322","clear-aardvark-491","1.7820552587509155"
"10","2qjyspkk","Policy distr","0.007646387442946434","clear-aardvark-491","1.7904413938522339"
"10","2qjyspkk","Policy distr","0.007332300301641226","clear-aardvark-491","1.7988275289535522"
"10","2qjyspkk","Policy distr","0.0070297373458743095","clear-aardvark-491","1.8072136640548706"
"10","2qjyspkk","Policy distr","0.006738338153809309","clear-aardvark-491","1.815599799156189"
"10","2qjyspkk","Policy distr","0.006457749754190445","clear-aardvark-491","1.8239859342575073"
"10","2qjyspkk","Policy distr","0.006187638267874718","clear-aardvark-491","1.8323720693588257"
"10","2qjyspkk","Policy distr","0.005927659571170807","clear-aardvark-491","1.840758204460144"
"10","2qjyspkk","Policy distr","0.005677489098161459","clear-aardvark-491","1.8491443395614624"
"10","2qjyspkk","Policy distr","0.005436811596155167","clear-aardvark-491","1.8575305938720703"
"10","2qjyspkk","Policy distr","0.0052053178660571575","clear-aardvark-491","1.8659167289733887"
"10","2qjyspkk","Policy distr","0.004982705228030682","clear-aardvark-491","1.874302864074707"
"10","2qjyspkk","Policy distr","0.0047686779871582985","clear-aardvark-491","1.8826889991760254"
"10","2qjyspkk","Policy distr","0.004562947899103165","clear-aardvark-491","1.8910751342773438"
"10","2qjyspkk","Policy distr","0.004365239758044481","clear-aardvark-491","1.899461269378662"
"10","2qjyspkk","Policy distr","0.004175279755145311","clear-aardvark-491","1.9078474044799805"
"10","2qjyspkk","Policy distr","0.003992801997810602","clear-aardvark-491","1.9162335395812988"
"10","2qjyspkk","Policy distr","0.003817550605162978","clear-aardvark-491","1.9246196746826172"
"10","2qjyspkk","Policy distr","0.0036492778453975916","clear-aardvark-491","1.9330058097839355"
"10","2qjyspkk","Policy distr","0.0034877366852015257","clear-aardvark-491","1.941391944885254"
"10","2qjyspkk","Policy distr","0.003332695458084345","clear-aardvark-491","1.9497780799865723"
"10","2qjyspkk","Policy distr","0.0031839206349104643","clear-aardvark-491","1.9581642150878906"
"10","2qjyspkk","Policy distr","0.0030411905609071255","clear-aardvark-491","1.966550350189209"
"10","2qjyspkk","Policy distr","0.0029042901005595922","clear-aardvark-491","1.9749364852905273"
"10","2qjyspkk","Policy distr","0.0027730101719498634","clear-aardvark-491","1.9833226203918457"
"10","2qjyspkk","Policy distr","0.002647144254297018","clear-aardvark-491","1.991708755493164"
"10","2qjyspkk","Policy distr","0.002526496071368456","clear-aardvark-491","2.0000948905944824"
"10","2qjyspkk","Policy distr","0.00241087400354445","clear-aardvark-491","2.008481025695801"
"10","2qjyspkk","Policy distr","0.0023000927176326513","clear-aardvark-491","2.016867160797119"
"10","2qjyspkk","Policy distr","0.002193972934037447","clear-aardvark-491","2.0252532958984375"
"10","2qjyspkk","Policy distr","0.00209233770146966","clear-aardvark-491","2.033639430999756"
"10","2qjyspkk","Policy distr","0.0019950189162045717","clear-aardvark-491","2.042025566101074"
"10","2qjyspkk","Policy distr","0.0019018546445295215","clear-aardvark-491","2.0504117012023926"
"10","2qjyspkk","Policy distr","0.001812686095945537","clear-aardvark-491","2.058797836303711"
"10","2qjyspkk","Policy distr","0.001727356924675405","clear-aardvark-491","2.0671842098236084"
"10","2qjyspkk","Policy distr","0.0016457237070426345","clear-aardvark-491","2.0755703449249268"
"10","2qjyspkk","Policy distr","0.0015676424372941256","clear-aardvark-491","2.083956480026245"
"10","2qjyspkk","Policy distr","0.0014929717872291803","clear-aardvark-491","2.0923426151275635"

==> plot_scripts/data/action_distributions/walker_no_act_clipping/walker_no_clip_600k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"10","2qjyspkk","Action distr","0.006474763282275019","clear-aardvark-491","-1.3937419652938843"
"10","2qjyspkk","Action distr","0.012949526564550038","clear-aardvark-491","-1.3881558179855347"
"10","2qjyspkk","Action distr","0.029136434770237585","clear-aardvark-491","-1.382569670677185"
"10","2qjyspkk","Action distr","0.016186908205687547","clear-aardvark-491","-1.3769835233688354"
"10","2qjyspkk","Action distr","0.009712144923412528","clear-aardvark-491","-1.3713973760604858"
"10","2qjyspkk","Action distr","0.029136434770237585","clear-aardvark-491","-1.3658112287521362"
"10","2qjyspkk","Action distr","0.006474763282275019","clear-aardvark-491","-1.3602250814437866"
"10","2qjyspkk","Action distr","0.025899053129100076","clear-aardvark-491","-1.354638934135437"
"10","2qjyspkk","Action distr","0.025899053129100076","clear-aardvark-491","-1.3490527868270874"
"10","2qjyspkk","Action distr","0.012949526564550038","clear-aardvark-491","-1.3434666395187378"
"10","2qjyspkk","Action distr","0.016186908205687547","clear-aardvark-491","-1.3378804922103882"
"10","2qjyspkk","Action distr","0.03237381641137509","clear-aardvark-491","-1.3322943449020386"
"10","2qjyspkk","Action distr","0.019424289846825055","clear-aardvark-491","-1.3267083168029785"
"10","2qjyspkk","Action distr","0.019424289846825055","clear-aardvark-491","-1.321122169494629"
"10","2qjyspkk","Action distr","0.012949526564550038","clear-aardvark-491","-1.3155360221862793"
"10","2qjyspkk","Action distr","0.016186908205687547","clear-aardvark-491","-1.3099498748779297"
"10","2qjyspkk","Action distr","0.029136434770237585","clear-aardvark-491","-1.30436372756958"
"10","2qjyspkk","Action distr","0.016186908205687547","clear-aardvark-491","-1.2987775802612305"
"10","2qjyspkk","Action distr","0.03884857969365011","clear-aardvark-491","-1.2931914329528809"
"10","2qjyspkk","Action distr","0.0356111980525126","clear-aardvark-491","-1.2876052856445312"
"10","2qjyspkk","Action distr","0.029136434770237585","clear-aardvark-491","-1.2820191383361816"
"10","2qjyspkk","Action distr","0.04856072461706265","clear-aardvark-491","-1.276432991027832"
"10","2qjyspkk","Action distr","0.03884857969365011","clear-aardvark-491","-1.2708468437194824"
"10","2qjyspkk","Action distr","0.016186908205687547","clear-aardvark-491","-1.2652606964111328"
"10","2qjyspkk","Action distr","0.0356111980525126","clear-aardvark-491","-1.2596745491027832"
"10","2qjyspkk","Action distr","0.029136434770237585","clear-aardvark-491","-1.2540884017944336"
"10","2qjyspkk","Action distr","0.025899053129100076","clear-aardvark-491","-1.248502254486084"
"10","2qjyspkk","Action distr","0.0356111980525126","clear-aardvark-491","-1.2429161071777344"
"10","2qjyspkk","Action distr","0.019424289846825055","clear-aardvark-491","-1.2373299598693848"
"10","2qjyspkk","Action distr","0.029136434770237585","clear-aardvark-491","-1.2317439317703247"
"10","2qjyspkk","Action distr","0.025899053129100076","clear-aardvark-491","-1.226157784461975"
"10","2qjyspkk","Action distr","0.025899053129100076","clear-aardvark-491","-1.2205716371536255"
"10","2qjyspkk","Action distr","0.029136434770237585","clear-aardvark-491","-1.2149854898452759"
"10","2qjyspkk","Action distr","0.0356111980525126","clear-aardvark-491","-1.2093993425369263"
"10","2qjyspkk","Action distr","0.03237381641137509","clear-aardvark-491","-1.2038131952285767"
"10","2qjyspkk","Action distr","0.029136434770237585","clear-aardvark-491","-1.198227047920227"
"10","2qjyspkk","Action distr","0.016186908205687547","clear-aardvark-491","-1.1926409006118774"
"10","2qjyspkk","Action distr","0.025899053129100076","clear-aardvark-491","-1.1870547533035278"
"10","2qjyspkk","Action distr","0.042085961334787626","clear-aardvark-491","-1.1814686059951782"
"10","2qjyspkk","Action distr","0.029136434770237585","clear-aardvark-491","-1.1758824586868286"
"10","2qjyspkk","Action distr","0.022661671487962567","clear-aardvark-491","-1.170296311378479"
"10","2qjyspkk","Action distr","0.03884857969365011","clear-aardvark-491","-1.1647101640701294"
"10","2qjyspkk","Action distr","0.04856072461706265","clear-aardvark-491","-1.1591240167617798"
"10","2qjyspkk","Action distr","0.0356111980525126","clear-aardvark-491","-1.1535378694534302"
"10","2qjyspkk","Action distr","0.03884857969365011","clear-aardvark-491","-1.1479517221450806"
"10","2qjyspkk","Action distr","0.03237381641137509","clear-aardvark-491","-1.1423656940460205"
"10","2qjyspkk","Action distr","0.03237381641137509","clear-aardvark-491","-1.136779546737671"
"10","2qjyspkk","Action distr","0.0356111980525126","clear-aardvark-491","-1.1311933994293213"
"10","2qjyspkk","Action distr","0.042085961334787626","clear-aardvark-491","-1.1256072521209717"
"10","2qjyspkk","Action distr","0.022661671487962567","clear-aardvark-491","-1.120021104812622"
"10","2qjyspkk","Action distr","0.03884857969365011","clear-aardvark-491","-1.1144349575042725"
"10","2qjyspkk","Action distr","0.03884857969365011","clear-aardvark-491","-1.1088488101959229"
"10","2qjyspkk","Action distr","0.042085961334787626","clear-aardvark-491","-1.1032626628875732"
"10","2qjyspkk","Action distr","0.042085961334787626","clear-aardvark-491","-1.0976765155792236"
"10","2qjyspkk","Action distr","0.029136434770237585","clear-aardvark-491","-1.092090368270874"
"10","2qjyspkk","Action distr","0.022661671487962567","clear-aardvark-491","-1.0865042209625244"
"10","2qjyspkk","Action distr","0.029136434770237585","clear-aardvark-491","-1.0809180736541748"
"10","2qjyspkk","Action distr","0.042085961334787626","clear-aardvark-491","-1.0753319263458252"
"10","2qjyspkk","Action distr","0.0356111980525126","clear-aardvark-491","-1.0697457790374756"
"10","2qjyspkk","Action distr","0.04856072461706265","clear-aardvark-491","-1.064159631729126"
"10","2qjyspkk","Action distr","0.022661671487962567","clear-aardvark-491","-1.0585734844207764"
"10","2qjyspkk","Action distr","0.042085961334787626","clear-aardvark-491","-1.0529873371124268"
"10","2qjyspkk","Action distr","0.0356111980525126","clear-aardvark-491","-1.0474013090133667"
"10","2qjyspkk","Action distr","0.0356111980525126","clear-aardvark-491","-1.041815161705017"
"10","2qjyspkk","Action distr","0.03884857969365011","clear-aardvark-491","-1.0362290143966675"
"10","2qjyspkk","Action distr","0.03884857969365011","clear-aardvark-491","-1.0306428670883179"
"10","2qjyspkk","Action distr","0.0679850144638877","clear-aardvark-491","-1.0250567197799683"
"10","2qjyspkk","Action distr","0.042085961334787626","clear-aardvark-491","-1.0194705724716187"
"10","2qjyspkk","Action distr","0.061510251181612685","clear-aardvark-491","-1.013884425163269"
"10","2qjyspkk","Action distr","0.05179810625820015","clear-aardvark-491","-1.0082982778549194"
"10","2qjyspkk","Action distr","0.03237381641137509","clear-aardvark-491","-1.0027121305465698"
"10","2qjyspkk","Action distr","0.05503548789933767","clear-aardvark-491","-0.9971259832382202"
"10","2qjyspkk","Action distr","0.07445977774616272","clear-aardvark-491","-0.9915398359298706"
"10","2qjyspkk","Action distr","0.042085961334787626","clear-aardvark-491","-0.985953688621521"
"10","2qjyspkk","Action distr","0.04856072461706265","clear-aardvark-491","-0.9803676009178162"
"10","2qjyspkk","Action distr","0.05827286954047517","clear-aardvark-491","-0.9747814536094666"
"10","2qjyspkk","Action distr","0.022661671487962567","clear-aardvark-491","-0.9691953063011169"
"10","2qjyspkk","Action distr","0.04856072461706265","clear-aardvark-491","-0.9636091589927673"
"10","2qjyspkk","Action distr","0.04856072461706265","clear-aardvark-491","-0.9580230116844177"
"10","2qjyspkk","Action distr","0.04856072461706265","clear-aardvark-491","-0.9524368643760681"
"10","2qjyspkk","Action distr","0.0712223961050252","clear-aardvark-491","-0.9468507170677185"
"10","2qjyspkk","Action distr","0.06474763282275019","clear-aardvark-491","-0.9412646293640137"
"10","2qjyspkk","Action distr","0.0712223961050252","clear-aardvark-491","-0.9356784820556641"
"10","2qjyspkk","Action distr","0.04856072461706265","clear-aardvark-491","-0.9300923347473145"
"10","2qjyspkk","Action distr","0.022661671487962567","clear-aardvark-491","-0.9245061874389648"
"10","2qjyspkk","Action distr","0.045323342975925135","clear-aardvark-491","-0.9189200401306152"
"10","2qjyspkk","Action distr","0.0712223961050252","clear-aardvark-491","-0.9133338928222656"
"10","2qjyspkk","Action distr","0.05503548789933767","clear-aardvark-491","-0.907747745513916"
"10","2qjyspkk","Action distr","0.05503548789933767","clear-aardvark-491","-0.9021615982055664"
"10","2qjyspkk","Action distr","0.05827286954047517","clear-aardvark-491","-0.8965754508972168"
"10","2qjyspkk","Action distr","0.07769715938730022","clear-aardvark-491","-0.8909893035888672"
"10","2qjyspkk","Action distr","0.06474763282275019","clear-aardvark-491","-0.8854032158851624"
"10","2qjyspkk","Action distr","0.07769715938730022","clear-aardvark-491","-0.8798170685768127"
"10","2qjyspkk","Action distr","0.06474763282275019","clear-aardvark-491","-0.8742309212684631"
"10","2qjyspkk","Action distr","0.045323342975925135","clear-aardvark-491","-0.8686447739601135"
"10","2qjyspkk","Action distr","0.061510251181612685","clear-aardvark-491","-0.8630586266517639"
"10","2qjyspkk","Action distr","0.05503548789933767","clear-aardvark-491","-0.8574724793434143"
"10","2qjyspkk","Action distr","0.061510251181612685","clear-aardvark-491","-0.8518863320350647"
"10","2qjyspkk","Action distr","0.045323342975925135","clear-aardvark-491","-0.8463002443313599"
"10","2qjyspkk","Action distr","0.0679850144638877","clear-aardvark-491","-0.8407140970230103"
"10","2qjyspkk","Action distr","0.0679850144638877","clear-aardvark-491","-0.8351279497146606"
"10","2qjyspkk","Action distr","0.042085961334787626","clear-aardvark-491","-0.829541802406311"
"10","2qjyspkk","Action distr","0.04856072461706265","clear-aardvark-491","-0.8239556550979614"
"10","2qjyspkk","Action distr","0.07769715938730022","clear-aardvark-491","-0.8183695077896118"
"10","2qjyspkk","Action distr","0.08093454102843774","clear-aardvark-491","-0.8127833604812622"
"10","2qjyspkk","Action distr","0.08740930431071277","clear-aardvark-491","-0.8071972131729126"
"10","2qjyspkk","Action distr","0.09064668595185027","clear-aardvark-491","-0.801611065864563"
"10","2qjyspkk","Action distr","0.07769715938730022","clear-aardvark-491","-0.7960249781608582"
"10","2qjyspkk","Action distr","0.1003588308752628","clear-aardvark-491","-0.7904388308525085"
"10","2qjyspkk","Action distr","0.061510251181612685","clear-aardvark-491","-0.7848526835441589"
"10","2qjyspkk","Action distr","0.08740930431071277","clear-aardvark-491","-0.7792665362358093"
"10","2qjyspkk","Action distr","0.09388406759298779","clear-aardvark-491","-0.7736803889274597"
"10","2qjyspkk","Action distr","0.12302050236322537","clear-aardvark-491","-0.7680942416191101"
"10","2qjyspkk","Action distr","0.11007097579867534","clear-aardvark-491","-0.7625080943107605"
"10","2qjyspkk","Action distr","0.07445977774616272","clear-aardvark-491","-0.7569220066070557"
"10","2qjyspkk","Action distr","0.08740930431071277","clear-aardvark-491","-0.751335859298706"
"10","2qjyspkk","Action distr","0.11978312072208787","clear-aardvark-491","-0.7457497119903564"
"10","2qjyspkk","Action distr","0.08093454102843774","clear-aardvark-491","-0.7401635646820068"
"10","2qjyspkk","Action distr","0.08093454102843774","clear-aardvark-491","-0.7345774173736572"
"10","2qjyspkk","Action distr","0.1003588308752628","clear-aardvark-491","-0.7289912700653076"
"10","2qjyspkk","Action distr","0.08417192266957525","clear-aardvark-491","-0.723405122756958"
"10","2qjyspkk","Action distr","0.10683359415753783","clear-aardvark-491","-0.7178189754486084"
"10","2qjyspkk","Action distr","0.1003588308752628","clear-aardvark-491","-0.7122328281402588"
"10","2qjyspkk","Action distr","0.11330835743981284","clear-aardvark-491","-0.706646740436554"
"10","2qjyspkk","Action distr","0.1035962125164003","clear-aardvark-491","-0.7010605931282043"
"10","2qjyspkk","Action distr","0.1003588308752628","clear-aardvark-491","-0.6954744458198547"
"10","2qjyspkk","Action distr","0.1035962125164003","clear-aardvark-491","-0.6898882985115051"
"10","2qjyspkk","Action distr","0.11654573908095034","clear-aardvark-491","-0.6843021512031555"
"10","2qjyspkk","Action distr","0.1035962125164003","clear-aardvark-491","-0.6787160038948059"
"10","2qjyspkk","Action distr","0.14891955549232544","clear-aardvark-491","-0.6731298565864563"
"10","2qjyspkk","Action distr","0.13273264728663792","clear-aardvark-491","-0.6675437092781067"
"10","2qjyspkk","Action distr","0.1003588308752628","clear-aardvark-491","-0.6619576215744019"
"10","2qjyspkk","Action distr","0.11654573908095034","clear-aardvark-491","-0.6563714742660522"
"10","2qjyspkk","Action distr","0.1359700289277754","clear-aardvark-491","-0.6507853269577026"
"10","2qjyspkk","Action distr","0.12949526564550037","clear-aardvark-491","-0.645199179649353"
"10","2qjyspkk","Action distr","0.1359700289277754","clear-aardvark-491","-0.6396130323410034"
"10","2qjyspkk","Action distr","0.17481860862142554","clear-aardvark-491","-0.6340268850326538"
"10","2qjyspkk","Action distr","0.11330835743981284","clear-aardvark-491","-0.6284407377243042"
"10","2qjyspkk","Action distr","0.15539431877460044","clear-aardvark-491","-0.6228545904159546"
"10","2qjyspkk","Action distr","0.1424447922100504","clear-aardvark-491","-0.617268443107605"
"10","2qjyspkk","Action distr","0.15539431877460044","clear-aardvark-491","-0.6116823554039001"
"10","2qjyspkk","Action distr","0.18129337190370054","clear-aardvark-491","-0.6060962080955505"
"10","2qjyspkk","Action distr","0.12302050236322537","clear-aardvark-491","-0.6005100607872009"
"10","2qjyspkk","Action distr","0.158631700415738","clear-aardvark-491","-0.5949239134788513"
"10","2qjyspkk","Action distr","0.1359700289277754","clear-aardvark-491","-0.5893377661705017"
"10","2qjyspkk","Action distr","0.14891955549232544","clear-aardvark-491","-0.5837516188621521"
"10","2qjyspkk","Action distr","0.16186908205687547","clear-aardvark-491","-0.5781654715538025"
"10","2qjyspkk","Action distr","0.20395504339166312","clear-aardvark-491","-0.5725793838500977"
"10","2qjyspkk","Action distr","0.165106463698013","clear-aardvark-491","-0.566993236541748"
"10","2qjyspkk","Action distr","0.14568217385118795","clear-aardvark-491","-0.5614070892333984"
"10","2qjyspkk","Action distr","0.16186908205687547","clear-aardvark-491","-0.5558209419250488"
"10","2qjyspkk","Action distr","0.17805599026256305","clear-aardvark-491","-0.5502347946166992"
"10","2qjyspkk","Action distr","0.21690456995621313","clear-aardvark-491","-0.5446486473083496"
"10","2qjyspkk","Action distr","0.18776813518597557","clear-aardvark-491","-0.5390625"
"10","2qjyspkk","Action distr","0.1942428984682506","clear-aardvark-491","-0.5334763526916504"
"10","2qjyspkk","Action distr","0.21042980667393812","clear-aardvark-491","-0.5278902053833008"
"10","2qjyspkk","Action distr","0.20395504339166312","clear-aardvark-491","-0.522304117679596"
"10","2qjyspkk","Action distr","0.20395504339166312","clear-aardvark-491","-0.5167179703712463"
"10","2qjyspkk","Action distr","0.17481860862142554","clear-aardvark-491","-0.5111318230628967"
"10","2qjyspkk","Action distr","0.21366718831507567","clear-aardvark-491","-0.5055456757545471"
"10","2qjyspkk","Action distr","0.2751774394966883","clear-aardvark-491","-0.4999595284461975"
"10","2qjyspkk","Action distr","0.19100551682711306","clear-aardvark-491","-0.4943733811378479"
"10","2qjyspkk","Action distr","0.2719400578555508","clear-aardvark-491","-0.4887872636318207"
"10","2qjyspkk","Action distr","0.2978391109846509","clear-aardvark-491","-0.48320111632347107"
"10","2qjyspkk","Action distr","0.2298540965207632","clear-aardvark-491","-0.47761496901512146"
"10","2qjyspkk","Action distr","0.27841482113782584","clear-aardvark-491","-0.47202885150909424"
"10","2qjyspkk","Action distr","0.3658241254485386","clear-aardvark-491","-0.46644270420074463"
"10","2qjyspkk","Action distr","0.26546529457327583","clear-aardvark-491","-0.460856556892395"
"10","2qjyspkk","Action distr","0.2848895844201008","clear-aardvark-491","-0.4552704095840454"
"10","2qjyspkk","Action distr","0.29460172934351336","clear-aardvark-491","-0.4496842622756958"
"10","2qjyspkk","Action distr","0.3658241254485386","clear-aardvark-491","-0.4440981149673462"
"10","2qjyspkk","Action distr","0.3075512559080634","clear-aardvark-491","-0.43851199746131897"
"10","2qjyspkk","Action distr","0.3528745988839886","clear-aardvark-491","-0.43292585015296936"
"10","2qjyspkk","Action distr","0.3981979418599137","clear-aardvark-491","-0.42733970284461975"
"10","2qjyspkk","Action distr","0.35934936216626356","clear-aardvark-491","-0.42175358533859253"
"10","2qjyspkk","Action distr","0.3561119805251261","clear-aardvark-491","-0.4161674380302429"
"10","2qjyspkk","Action distr","0.3658241254485386","clear-aardvark-491","-0.4105812907218933"
"10","2qjyspkk","Action distr","0.3884857969365012","clear-aardvark-491","-0.4049951434135437"
"10","2qjyspkk","Action distr","0.3561119805251261","clear-aardvark-491","-0.3994089961051941"
"10","2qjyspkk","Action distr","0.42733437663015134","clear-aardvark-491","-0.39382287859916687"
"10","2qjyspkk","Action distr","0.42085961334787625","clear-aardvark-491","-0.38823673129081726"
"10","2qjyspkk","Action distr","0.43057175827128874","clear-aardvark-491","-0.38265058398246765"
"10","2qjyspkk","Action distr","0.4597081930415264","clear-aardvark-491","-0.37706446647644043"
"10","2qjyspkk","Action distr","0.46942033796493887","clear-aardvark-491","-0.3714783191680908"
"10","2qjyspkk","Action distr","0.42085961334787625","clear-aardvark-491","-0.3658921718597412"
"10","2qjyspkk","Action distr","0.5050315360174515","clear-aardvark-491","-0.3603060245513916"
"10","2qjyspkk","Action distr","0.4629455746826639","clear-aardvark-491","-0.354719877243042"
"10","2qjyspkk","Action distr","0.521218444223139","clear-aardvark-491","-0.34913375973701477"
"10","2qjyspkk","Action distr","0.44028390319470134","clear-aardvark-491","-0.34354761242866516"
"10","2qjyspkk","Action distr","0.6021529852515768","clear-aardvark-491","-0.33796146512031555"
"10","2qjyspkk","Action distr","0.6280520383806769","clear-aardvark-491","-0.33237534761428833"
"10","2qjyspkk","Action distr","0.6021529852515768","clear-aardvark-491","-0.3267892003059387"
"10","2qjyspkk","Action distr","0.5374053524288266","clear-aardvark-491","-0.3212030529975891"
"10","2qjyspkk","Action distr","0.5859660770458892","clear-aardvark-491","-0.3156169056892395"
"10","2qjyspkk","Action distr","0.6053903668927143","clear-aardvark-491","-0.3100307583808899"
"10","2qjyspkk","Action distr","0.6766127629977395","clear-aardvark-491","-0.30444464087486267"
"10","2qjyspkk","Action distr","0.7089865794091146","clear-aardvark-491","-0.29885849356651306"
"10","2qjyspkk","Action distr","0.6701379997154645","clear-aardvark-491","-0.29327234625816345"
"10","2qjyspkk","Action distr","0.6992744344857021","clear-aardvark-491","-0.28768622875213623"
"10","2qjyspkk","Action distr","0.8093454102843775","clear-aardvark-491","-0.2821000814437866"
"10","2qjyspkk","Action distr","0.660425854792052","clear-aardvark-491","-0.276513934135437"
"10","2qjyspkk","Action distr","0.7186987243325271","clear-aardvark-491","-0.2709277868270874"
"10","2qjyspkk","Action distr","0.7899211204375522","clear-aardvark-491","-0.2653416395187378"
"10","2qjyspkk","Action distr","0.8805678063894027","clear-aardvark-491","-0.25975552201271057"
"10","2qjyspkk","Action distr","0.8320070817723401","clear-aardvark-491","-0.25416937470436096"
"10","2qjyspkk","Action distr","0.8481939899780275","clear-aardvark-491","-0.24858322739601135"
"10","2qjyspkk","Action distr","0.8320070817723401","clear-aardvark-491","-0.24299709498882294"
"10","2qjyspkk","Action distr","0.9032294778773653","clear-aardvark-491","-0.23741096258163452"
"10","2qjyspkk","Action distr","0.9388406759298777","clear-aardvark-491","-0.2318248152732849"
"10","2qjyspkk","Action distr","0.851431371619165","clear-aardvark-491","-0.2262386679649353"
"10","2qjyspkk","Action distr","0.9744518739823905","clear-aardvark-491","-0.2206525206565857"
"10","2qjyspkk","Action distr","0.9226537677241903","clear-aardvark-491","-0.21506638824939728"
"10","2qjyspkk","Action distr","0.9323659126476027","clear-aardvark-491","-0.20948025584220886"
"10","2qjyspkk","Action distr","1.0586237966519656","clear-aardvark-491","-0.20389410853385925"
"10","2qjyspkk","Action distr","1.0845228497810657","clear-aardvark-491","-0.19830796122550964"
"10","2qjyspkk","Action distr","1.1589826275272286","clear-aardvark-491","-0.19272182881832123"
"10","2qjyspkk","Action distr","1.1007097579867533","clear-aardvark-491","-0.1871356964111328"
"10","2qjyspkk","Action distr","1.1525078642449536","clear-aardvark-491","-0.1815495491027832"
"10","2qjyspkk","Action distr","0.984164018905803","clear-aardvark-491","-0.1759634017944336"
"10","2qjyspkk","Action distr","1.1104219029101658","clear-aardvark-491","-0.17037726938724518"
"10","2qjyspkk","Action distr","1.1460331009626783","clear-aardvark-491","-0.16479113698005676"
"10","2qjyspkk","Action distr","1.1816442990151912","clear-aardvark-491","-0.15920498967170715"
"10","2qjyspkk","Action distr","1.2787657482493164","clear-aardvark-491","-0.15361884236335754"
"10","2qjyspkk","Action distr","1.2399171685556662","clear-aardvark-491","-0.14803270995616913"
"10","2qjyspkk","Action distr","1.333801236148654","clear-aardvark-491","-0.1424465775489807"
"10","2qjyspkk","Action distr","1.2463919318379413","clear-aardvark-491","-0.1368604302406311"
"10","2qjyspkk","Action distr","1.353225525995479","clear-aardvark-491","-0.1312742829322815"
"10","2qjyspkk","Action distr","1.3305638545075165","clear-aardvark-491","-0.12568815052509308"
"10","2qjyspkk","Action distr","1.5053824631289419","clear-aardvark-491","-0.12010201811790466"
"10","2qjyspkk","Action distr","1.2172554970677036","clear-aardvark-491","-0.11451587080955505"
"10","2qjyspkk","Action distr","1.3111395646606914","clear-aardvark-491","-0.10892972350120544"
"10","2qjyspkk","Action distr","1.4406348303061918","clear-aardvark-491","-0.10334359109401703"
"10","2qjyspkk","Action distr","1.5280441346169045","clear-aardvark-491","-0.09775744378566742"
"10","2qjyspkk","Action distr","1.3661750525600291","clear-aardvark-491","-0.092171311378479"
"10","2qjyspkk","Action distr","1.4147357771770919","clear-aardvark-491","-0.0865851640701294"
"10","2qjyspkk","Action distr","1.4762460283587044","clear-aardvark-491","-0.08099903166294098"
"10","2qjyspkk","Action distr","1.4600591201530166","clear-aardvark-491","-0.07541288435459137"
"10","2qjyspkk","Action distr","1.4632965017941544","clear-aardvark-491","-0.06982675194740295"
"10","2qjyspkk","Action distr","1.4406348303061918","clear-aardvark-491","-0.06424061208963394"
"10","2qjyspkk","Action distr","1.4535843568707418","clear-aardvark-491","-0.05865447223186493"
"10","2qjyspkk","Action distr","1.4276853037416417","clear-aardvark-491","-0.05306832864880562"
"10","2qjyspkk","Action distr","1.4535843568707418","clear-aardvark-491","-0.047482188791036606"
"10","2qjyspkk","Action distr","1.4373974486650543","clear-aardvark-491","-0.04189604893326759"
"10","2qjyspkk","Action distr","1.4438722119473293","clear-aardvark-491","-0.03630990907549858"
"10","2qjyspkk","Action distr","1.4891955549232545","clear-aardvark-491","-0.03072376921772957"
"10","2qjyspkk","Action distr","1.3791245791245792","clear-aardvark-491","-0.025137629359960556"
"10","2qjyspkk","Action distr","1.5442310428225923","clear-aardvark-491","-0.019551489502191544"
"10","2qjyspkk","Action distr","1.5086198447700796","clear-aardvark-491","-0.013965349644422531"
"10","2qjyspkk","Action distr","1.4568217385118796","clear-aardvark-491","-0.008379209786653519"
"10","2qjyspkk","Action distr","1.550705806104867","clear-aardvark-491","-0.0027930699288845062"
"10","2qjyspkk","Action distr","1.5895543857985175","clear-aardvark-491","0.0027930699288845062"
"10","2qjyspkk","Action distr","1.6219282022098924","clear-aardvark-491","0.008379209786653519"
"10","2qjyspkk","Action distr","1.6478272553389923","clear-aardvark-491","0.013965349644422531"
"10","2qjyspkk","Action distr","1.3726498158423042","clear-aardvark-491","0.019551489502191544"
"10","2qjyspkk","Action distr","1.6348777287744423","clear-aardvark-491","0.025137629359960556"
"10","2qjyspkk","Action distr","1.4600591201530166","clear-aardvark-491","0.03072376921772957"
"10","2qjyspkk","Action distr","1.5021450814878046","clear-aardvark-491","0.03630990907549858"
"10","2qjyspkk","Action distr","1.3823619607657167","clear-aardvark-491","0.04189604893326759"
"10","2qjyspkk","Action distr","1.618690820568755","clear-aardvark-491","0.047482188791036606"
"10","2qjyspkk","Action distr","1.4600591201530166","clear-aardvark-491","0.05306832864880562"
"10","2qjyspkk","Action distr","1.3564629076366166","clear-aardvark-491","0.05865447223186493"
"10","2qjyspkk","Action distr","1.4600591201530166","clear-aardvark-491","0.06424061208963394"
"10","2qjyspkk","Action distr","1.340275999430929","clear-aardvark-491","0.06982675194740295"
"10","2qjyspkk","Action distr","1.3305638545075165","clear-aardvark-491","0.07541288435459137"
"10","2qjyspkk","Action distr","1.473008646717567","clear-aardvark-491","0.08099903166294098"
"10","2qjyspkk","Action distr","1.4762460283587044","clear-aardvark-491","0.0865851640701294"
"10","2qjyspkk","Action distr","1.447109593588467","clear-aardvark-491","0.092171311378479"
"10","2qjyspkk","Action distr","1.3240890912252414","clear-aardvark-491","0.09775744378566742"
"10","2qjyspkk","Action distr","1.2820031298904537","clear-aardvark-491","0.10334359109401703"
"10","2qjyspkk","Action distr","1.2625788400436289","clear-aardvark-491","0.10892972350120544"
"10","2qjyspkk","Action distr","1.3176143279429664","clear-aardvark-491","0.11451587080955505"
"10","2qjyspkk","Action distr","1.2593414584024911","clear-aardvark-491","0.12010201811790466"
"10","2qjyspkk","Action distr","1.2431545501968035","clear-aardvark-491","0.12568815052509308"
"10","2qjyspkk","Action distr","1.2658162216847662","clear-aardvark-491","0.1312742829322815"
"10","2qjyspkk","Action distr","1.149270482603816","clear-aardvark-491","0.1368604302406311"
"10","2qjyspkk","Action distr","1.2107807337854286","clear-aardvark-491","0.1424465775489807"
"10","2qjyspkk","Action distr","1.1784069173740535","clear-aardvark-491","0.14803270995616913"
"10","2qjyspkk","Action distr","1.2140181154265661","clear-aardvark-491","0.15361884236335754"
"10","2qjyspkk","Action distr","1.0974723763456158","clear-aardvark-491","0.15920498967170715"
"10","2qjyspkk","Action distr","1.1071845212690283","clear-aardvark-491","0.16479113698005676"
"10","2qjyspkk","Action distr","1.129846192756991","clear-aardvark-491","0.17037726938724518"
"10","2qjyspkk","Action distr","1.0780480864987907","clear-aardvark-491","0.1759634017944336"
"10","2qjyspkk","Action distr","1.0391995068051407","clear-aardvark-491","0.1815495491027832"
"10","2qjyspkk","Action distr","1.0748107048576532","clear-aardvark-491","0.1871356964111328"
"10","2qjyspkk","Action distr","1.010063072034903","clear-aardvark-491","0.19272182881832123"
"10","2qjyspkk","Action distr","1.0165378353171781","clear-aardvark-491","0.19830796122550964"
"10","2qjyspkk","Action distr","1.010063072034903","clear-aardvark-491","0.20389410853385925"
"10","2qjyspkk","Action distr","0.9226537677241903","clear-aardvark-491","0.20948025584220886"
"10","2qjyspkk","Action distr","0.9291285310064653","clear-aardvark-491","0.21506638824939728"
"10","2qjyspkk","Action distr","0.8740930431071277","clear-aardvark-491","0.2206525206565857"
"10","2qjyspkk","Action distr","0.9550275841355653","clear-aardvark-491","0.2262386679649353"
"10","2qjyspkk","Action distr","0.9550275841355653","clear-aardvark-491","0.2318248152732849"
"10","2qjyspkk","Action distr","0.9032294778773653","clear-aardvark-491","0.23741096258163452"
"10","2qjyspkk","Action distr","0.7866837387964148","clear-aardvark-491","0.24299709498882294"
"10","2qjyspkk","Action distr","0.8093454102843775","clear-aardvark-491","0.24858322739601135"
"10","2qjyspkk","Action distr","0.7704968305907273","clear-aardvark-491","0.25416937470436096"
"10","2qjyspkk","Action distr","0.6474763282275019","clear-aardvark-491","0.25975552201271057"
"10","2qjyspkk","Action distr","0.6863249079211521","clear-aardvark-491","0.2653416395187378"
"10","2qjyspkk","Action distr","0.6442389465863644","clear-aardvark-491","0.2709277868270874"
"10","2qjyspkk","Action distr","0.7963958837198274","clear-aardvark-491","0.276513934135437"
"10","2qjyspkk","Action distr","0.6183398934572644","clear-aardvark-491","0.2821000814437866"
"10","2qjyspkk","Action distr","0.660425854792052","clear-aardvark-491","0.28768622875213623"
"10","2qjyspkk","Action distr","0.6410015649452269","clear-aardvark-491","0.29327234625816345"
"10","2qjyspkk","Action distr","0.660425854792052","clear-aardvark-491","0.29885849356651306"
"10","2qjyspkk","Action distr","0.5697791688402016","clear-aardvark-491","0.30444464087486267"
"10","2qjyspkk","Action distr","0.5050315360174515","clear-aardvark-491","0.3100307583808899"
"10","2qjyspkk","Action distr","0.6280520383806769","clear-aardvark-491","0.3156169056892395"
"10","2qjyspkk","Action distr","0.5438801157111016","clear-aardvark-491","0.3212030529975891"
"10","2qjyspkk","Action distr","0.5503548789933767","clear-aardvark-491","0.3267892003059387"
"10","2qjyspkk","Action distr","0.5406427340699641","clear-aardvark-491","0.33237534761428833"
"10","2qjyspkk","Action distr","0.5438801157111016","clear-aardvark-491","0.33796146512031555"
"10","2qjyspkk","Action distr","0.501794154376314","clear-aardvark-491","0.34354761242866516"
"10","2qjyspkk","Action distr","0.48236986452948893","clear-aardvark-491","0.34913375973701477"
"10","2qjyspkk","Action distr","0.49855677273517646","clear-aardvark-491","0.354719877243042"
"10","2qjyspkk","Action distr","0.5471174973522391","clear-aardvark-491","0.3603060245513916"
"10","2qjyspkk","Action distr","0.3690615070896761","clear-aardvark-491","0.3658921718597412"
"10","2qjyspkk","Action distr","0.48560724617062645","clear-aardvark-491","0.3714783191680908"
"10","2qjyspkk","Action distr","0.44999604811811383","clear-aardvark-491","0.37706446647644043"
"10","2qjyspkk","Action distr","0.43380913991242626","clear-aardvark-491","0.38265058398246765"
"10","2qjyspkk","Action distr","0.3625867438074011","clear-aardvark-491","0.38823673129081726"
"10","2qjyspkk","Action distr","0.4014353235010512","clear-aardvark-491","0.39382287859916687"
"10","2qjyspkk","Action distr","0.4143848500656012","clear-aardvark-491","0.3994089961051941"
"10","2qjyspkk","Action distr","0.4014353235010512","clear-aardvark-491","0.4049951434135437"
"10","2qjyspkk","Action distr","0.3917231785776387","clear-aardvark-491","0.4105812907218933"
"10","2qjyspkk","Action distr","0.37553627037195114","clear-aardvark-491","0.4161674380302429"
"10","2qjyspkk","Action distr","0.3496372172428511","clear-aardvark-491","0.42175358533859253"
"10","2qjyspkk","Action distr","0.3075512559080634","clear-aardvark-491","0.42733970284461975"
"10","2qjyspkk","Action distr","0.3528745988839886","clear-aardvark-491","0.43292585015296936"
"10","2qjyspkk","Action distr","0.3269755457548885","clear-aardvark-491","0.43851199746131897"
"10","2qjyspkk","Action distr","0.23309147816190068","clear-aardvark-491","0.4440981149673462"
"10","2qjyspkk","Action distr","0.2751774394966883","clear-aardvark-491","0.4496842622756958"
"10","2qjyspkk","Action distr","0.31402601919033846","clear-aardvark-491","0.4552704095840454"
"10","2qjyspkk","Action distr","0.2557531496498633","clear-aardvark-491","0.460856556892395"
"10","2qjyspkk","Action distr","0.2719400578555508","clear-aardvark-491","0.46644270420074463"
"10","2qjyspkk","Action distr","0.2007176617505256","clear-aardvark-491","0.47202885150909424"
"10","2qjyspkk","Action distr","0.26546529457327583","clear-aardvark-491","0.47761496901512146"
"10","2qjyspkk","Action distr","0.18453075354483806","clear-aardvark-491","0.48320111632347107"
"10","2qjyspkk","Action distr","0.2687026762144133","clear-aardvark-491","0.4887872636318207"
"10","2qjyspkk","Action distr","0.24927838636758823","clear-aardvark-491","0.4943733811378479"
"10","2qjyspkk","Action distr","0.22661671487962567","clear-aardvark-491","0.4999595284461975"
"10","2qjyspkk","Action distr","0.22014195159735067","clear-aardvark-491","0.5055456757545471"
"10","2qjyspkk","Action distr","0.1942428984682506","clear-aardvark-491","0.5111318230628967"
"10","2qjyspkk","Action distr","0.2557531496498633","clear-aardvark-491","0.5167179703712463"
"10","2qjyspkk","Action distr","0.26546529457327583","clear-aardvark-491","0.522304117679596"
"10","2qjyspkk","Action distr","0.19748028010938806","clear-aardvark-491","0.5278902053833008"
"10","2qjyspkk","Action distr","0.18776813518597557","clear-aardvark-491","0.5334763526916504"
"10","2qjyspkk","Action distr","0.21366718831507567","clear-aardvark-491","0.5390625"
"10","2qjyspkk","Action distr","0.17805599026256305","clear-aardvark-491","0.5446486473083496"
"10","2qjyspkk","Action distr","0.16186908205687547","clear-aardvark-491","0.5502347946166992"
"10","2qjyspkk","Action distr","0.17805599026256305","clear-aardvark-491","0.5558209419250488"
"10","2qjyspkk","Action distr","0.165106463698013","clear-aardvark-491","0.5614070892333984"
"10","2qjyspkk","Action distr","0.1683438453391505","clear-aardvark-491","0.566993236541748"
"10","2qjyspkk","Action distr","0.18129337190370054","clear-aardvark-491","0.5725793838500977"
"10","2qjyspkk","Action distr","0.12625788400436289","clear-aardvark-491","0.5781654715538025"
"10","2qjyspkk","Action distr","0.19100551682711306","clear-aardvark-491","0.5837516188621521"
"10","2qjyspkk","Action distr","0.14568217385118795","clear-aardvark-491","0.5893377661705017"
"10","2qjyspkk","Action distr","0.15539431877460044","clear-aardvark-491","0.5949239134788513"
"10","2qjyspkk","Action distr","0.11330835743981284","clear-aardvark-491","0.6005100607872009"
"10","2qjyspkk","Action distr","0.158631700415738","clear-aardvark-491","0.6060962080955505"
"10","2qjyspkk","Action distr","0.15539431877460044","clear-aardvark-491","0.6116823554039001"
"10","2qjyspkk","Action distr","0.12302050236322537","clear-aardvark-491","0.617268443107605"
"10","2qjyspkk","Action distr","0.14568217385118795","clear-aardvark-491","0.6228545904159546"
"10","2qjyspkk","Action distr","0.11007097579867534","clear-aardvark-491","0.6284407377243042"
"10","2qjyspkk","Action distr","0.11978312072208787","clear-aardvark-491","0.6340268850326538"
"10","2qjyspkk","Action distr","0.14891955549232544","clear-aardvark-491","0.6396130323410034"
"10","2qjyspkk","Action distr","0.12625788400436289","clear-aardvark-491","0.645199179649353"
"10","2qjyspkk","Action distr","0.1035962125164003","clear-aardvark-491","0.6507853269577026"
"10","2qjyspkk","Action distr","0.12302050236322537","clear-aardvark-491","0.6563714742660522"
"10","2qjyspkk","Action distr","0.09064668595185027","clear-aardvark-491","0.6619576215744019"
"10","2qjyspkk","Action distr","0.12625788400436289","clear-aardvark-491","0.6675437092781067"
"10","2qjyspkk","Action distr","0.0971214492341253","clear-aardvark-491","0.6731298565864563"
"10","2qjyspkk","Action distr","0.11330835743981284","clear-aardvark-491","0.6787160038948059"
"10","2qjyspkk","Action distr","0.12625788400436289","clear-aardvark-491","0.6843021512031555"
"10","2qjyspkk","Action distr","0.11330835743981284","clear-aardvark-491","0.6898882985115051"
"10","2qjyspkk","Action distr","0.09064668595185027","clear-aardvark-491","0.6954744458198547"
"10","2qjyspkk","Action distr","0.10683359415753783","clear-aardvark-491","0.7010605931282043"
"10","2qjyspkk","Action distr","0.11654573908095034","clear-aardvark-491","0.706646740436554"
"10","2qjyspkk","Action distr","0.09388406759298779","clear-aardvark-491","0.7122328281402588"
"10","2qjyspkk","Action distr","0.09388406759298779","clear-aardvark-491","0.7178189754486084"
"10","2qjyspkk","Action distr","0.11654573908095034","clear-aardvark-491","0.723405122756958"
"10","2qjyspkk","Action distr","0.08417192266957525","clear-aardvark-491","0.7289912700653076"
"10","2qjyspkk","Action distr","0.09064668595185027","clear-aardvark-491","0.7345774173736572"
"10","2qjyspkk","Action distr","0.12302050236322537","clear-aardvark-491","0.7401635646820068"
"10","2qjyspkk","Action distr","0.11978312072208787","clear-aardvark-491","0.7457497119903564"
"10","2qjyspkk","Action distr","0.1035962125164003","clear-aardvark-491","0.751335859298706"
"10","2qjyspkk","Action distr","0.08417192266957525","clear-aardvark-491","0.7569220066070557"
"10","2qjyspkk","Action distr","0.1003588308752628","clear-aardvark-491","0.7625080943107605"
"10","2qjyspkk","Action distr","0.05503548789933767","clear-aardvark-491","0.7680942416191101"
"10","2qjyspkk","Action distr","0.07445977774616272","clear-aardvark-491","0.7736803889274597"
"10","2qjyspkk","Action distr","0.11007097579867534","clear-aardvark-491","0.7792665362358093"
"10","2qjyspkk","Action distr","0.1003588308752628","clear-aardvark-491","0.7848526835441589"
"10","2qjyspkk","Action distr","0.07769715938730022","clear-aardvark-491","0.7904388308525085"
"10","2qjyspkk","Action distr","0.07769715938730022","clear-aardvark-491","0.7960249781608582"
"10","2qjyspkk","Action distr","0.06474763282275019","clear-aardvark-491","0.801611065864563"
"10","2qjyspkk","Action distr","0.07445977774616272","clear-aardvark-491","0.8071972131729126"
"10","2qjyspkk","Action distr","0.07769715938730022","clear-aardvark-491","0.8127833604812622"
"10","2qjyspkk","Action distr","0.09064668595185027","clear-aardvark-491","0.8183695077896118"
"10","2qjyspkk","Action distr","0.08093454102843774","clear-aardvark-491","0.8239556550979614"
"10","2qjyspkk","Action distr","0.08417192266957525","clear-aardvark-491","0.829541802406311"
"10","2qjyspkk","Action distr","0.05827286954047517","clear-aardvark-491","0.8351279497146606"
"10","2qjyspkk","Action distr","0.0712223961050252","clear-aardvark-491","0.8407140970230103"
"10","2qjyspkk","Action distr","0.06474763282275019","clear-aardvark-491","0.8463002443313599"
"10","2qjyspkk","Action distr","0.05503548789933767","clear-aardvark-491","0.8518863320350647"
"10","2qjyspkk","Action distr","0.061510251181612685","clear-aardvark-491","0.8574724793434143"
"10","2qjyspkk","Action distr","0.06474763282275019","clear-aardvark-491","0.8630586266517639"
"10","2qjyspkk","Action distr","0.06474763282275019","clear-aardvark-491","0.8686447739601135"
"10","2qjyspkk","Action distr","0.06474763282275019","clear-aardvark-491","0.8742309212684631"
"10","2qjyspkk","Action distr","0.042085961334787626","clear-aardvark-491","0.8798170685768127"
"10","2qjyspkk","Action distr","0.0679850144638877","clear-aardvark-491","0.8854032158851624"
"10","2qjyspkk","Action distr","0.05179810625820015","clear-aardvark-491","0.8909893035888672"
"10","2qjyspkk","Action distr","0.0712223961050252","clear-aardvark-491","0.8965754508972168"
"10","2qjyspkk","Action distr","0.05503548789933767","clear-aardvark-491","0.9021615982055664"
"10","2qjyspkk","Action distr","0.04856072461706265","clear-aardvark-491","0.907747745513916"
"10","2qjyspkk","Action distr","0.05503548789933767","clear-aardvark-491","0.9133338928222656"
"10","2qjyspkk","Action distr","0.07445977774616272","clear-aardvark-491","0.9189200401306152"
"10","2qjyspkk","Action distr","0.061510251181612685","clear-aardvark-491","0.9245061874389648"
"10","2qjyspkk","Action distr","0.08093454102843774","clear-aardvark-491","0.9300923347473145"
"10","2qjyspkk","Action distr","0.08740930431071277","clear-aardvark-491","0.9356784820556641"
"10","2qjyspkk","Action distr","0.0679850144638877","clear-aardvark-491","0.9412646293640137"
"10","2qjyspkk","Action distr","0.061510251181612685","clear-aardvark-491","0.9468507170677185"
"10","2qjyspkk","Action distr","0.045323342975925135","clear-aardvark-491","0.9524368643760681"
"10","2qjyspkk","Action distr","0.06474763282275019","clear-aardvark-491","0.9580230116844177"
"10","2qjyspkk","Action distr","0.042085961334787626","clear-aardvark-491","0.9636091589927673"
"10","2qjyspkk","Action distr","0.08093454102843774","clear-aardvark-491","0.9691953063011169"
"10","2qjyspkk","Action distr","0.03884857969365011","clear-aardvark-491","0.9747814536094666"
"10","2qjyspkk","Action distr","0.045323342975925135","clear-aardvark-491","0.9803676009178162"
"10","2qjyspkk","Action distr","0.0679850144638877","clear-aardvark-491","0.985953688621521"
"10","2qjyspkk","Action distr","0.0679850144638877","clear-aardvark-491","0.9915398359298706"
"10","2qjyspkk","Action distr","0.05179810625820015","clear-aardvark-491","0.9971259832382202"
"10","2qjyspkk","Action distr","0.05179810625820015","clear-aardvark-491","1.0027121305465698"
"10","2qjyspkk","Action distr","0.08093454102843774","clear-aardvark-491","1.0082982778549194"
"10","2qjyspkk","Action distr","0.05503548789933767","clear-aardvark-491","1.013884425163269"
"10","2qjyspkk","Action distr","0.05503548789933767","clear-aardvark-491","1.0194705724716187"
"10","2qjyspkk","Action distr","0.05827286954047517","clear-aardvark-491","1.0250567197799683"
"10","2qjyspkk","Action distr","0.03237381641137509","clear-aardvark-491","1.0306428670883179"
"10","2qjyspkk","Action distr","0.04856072461706265","clear-aardvark-491","1.0362290143966675"
"10","2qjyspkk","Action distr","0.04856072461706265","clear-aardvark-491","1.041815161705017"
"10","2qjyspkk","Action distr","0.05503548789933767","clear-aardvark-491","1.0474013090133667"
"10","2qjyspkk","Action distr","0.05827286954047517","clear-aardvark-491","1.0529873371124268"
"10","2qjyspkk","Action distr","0.0356111980525126","clear-aardvark-491","1.0585734844207764"
"10","2qjyspkk","Action distr","0.061510251181612685","clear-aardvark-491","1.064159631729126"
"10","2qjyspkk","Action distr","0.03884857969365011","clear-aardvark-491","1.0697457790374756"
"10","2qjyspkk","Action distr","0.05179810625820015","clear-aardvark-491","1.0753319263458252"
"10","2qjyspkk","Action distr","0.029136434770237585","clear-aardvark-491","1.0809180736541748"
"10","2qjyspkk","Action distr","0.04856072461706265","clear-aardvark-491","1.0865042209625244"
"10","2qjyspkk","Action distr","0.03884857969365011","clear-aardvark-491","1.092090368270874"
"10","2qjyspkk","Action distr","0.03237381641137509","clear-aardvark-491","1.0976765155792236"
"10","2qjyspkk","Action distr","0.03884857969365011","clear-aardvark-491","1.1032626628875732"
"10","2qjyspkk","Action distr","0.045323342975925135","clear-aardvark-491","1.1088488101959229"
"10","2qjyspkk","Action distr","0.05827286954047517","clear-aardvark-491","1.1144349575042725"
"10","2qjyspkk","Action distr","0.045323342975925135","clear-aardvark-491","1.120021104812622"
"10","2qjyspkk","Action distr","0.045323342975925135","clear-aardvark-491","1.1256072521209717"
"10","2qjyspkk","Action distr","0.0356111980525126","clear-aardvark-491","1.1311933994293213"
"10","2qjyspkk","Action distr","0.03884857969365011","clear-aardvark-491","1.136779546737671"
"10","2qjyspkk","Action distr","0.0356111980525126","clear-aardvark-491","1.1423656940460205"
"10","2qjyspkk","Action distr","0.03237381641137509","clear-aardvark-491","1.1479517221450806"
"10","2qjyspkk","Action distr","0.025899053129100076","clear-aardvark-491","1.1535378694534302"
"10","2qjyspkk","Action distr","0.0356111980525126","clear-aardvark-491","1.1591240167617798"
"10","2qjyspkk","Action distr","0.05179810625820015","clear-aardvark-491","1.1647101640701294"
"10","2qjyspkk","Action distr","0.029136434770237585","clear-aardvark-491","1.170296311378479"
"10","2qjyspkk","Action distr","0.05179810625820015","clear-aardvark-491","1.1758824586868286"
"10","2qjyspkk","Action distr","0.009712144923412528","clear-aardvark-491","1.1814686059951782"
"10","2qjyspkk","Action distr","0.0356111980525126","clear-aardvark-491","1.1870547533035278"
"10","2qjyspkk","Action distr","0.03884857969365011","clear-aardvark-491","1.1926409006118774"
"10","2qjyspkk","Action distr","0.05179810625820015","clear-aardvark-491","1.198227047920227"
"10","2qjyspkk","Action distr","0.022661671487962567","clear-aardvark-491","1.2038131952285767"
"10","2qjyspkk","Action distr","0.019424289846825055","clear-aardvark-491","1.2093993425369263"
"10","2qjyspkk","Action distr","0.0356111980525126","clear-aardvark-491","1.2149854898452759"
"10","2qjyspkk","Action distr","0.05827286954047517","clear-aardvark-491","1.2205716371536255"
"10","2qjyspkk","Action distr","0.016186908205687547","clear-aardvark-491","1.226157784461975"
"10","2qjyspkk","Action distr","0.0356111980525126","clear-aardvark-491","1.2317439317703247"
"10","2qjyspkk","Action distr","0.029136434770237585","clear-aardvark-491","1.2373299598693848"
"10","2qjyspkk","Action distr","0.03884857969365011","clear-aardvark-491","1.2429161071777344"
"10","2qjyspkk","Action distr","0.016186908205687547","clear-aardvark-491","1.248502254486084"
"10","2qjyspkk","Action distr","0.019424289846825055","clear-aardvark-491","1.2540884017944336"
"10","2qjyspkk","Action distr","0.0356111980525126","clear-aardvark-491","1.2596745491027832"
"10","2qjyspkk","Action distr","0.025899053129100076","clear-aardvark-491","1.2652606964111328"
"10","2qjyspkk","Action distr","0.042085961334787626","clear-aardvark-491","1.2708468437194824"
"10","2qjyspkk","Action distr","0.022661671487962567","clear-aardvark-491","1.276432991027832"
"10","2qjyspkk","Action distr","0.025899053129100076","clear-aardvark-491","1.2820191383361816"
"10","2qjyspkk","Action distr","0.04856072461706265","clear-aardvark-491","1.2876052856445312"
"10","2qjyspkk","Action distr","0.03884857969365011","clear-aardvark-491","1.2931914329528809"
"10","2qjyspkk","Action distr","0.016186908205687547","clear-aardvark-491","1.2987775802612305"
"10","2qjyspkk","Action distr","0.019424289846825055","clear-aardvark-491","1.30436372756958"
"10","2qjyspkk","Action distr","0.03237381641137509","clear-aardvark-491","1.3099498748779297"
"10","2qjyspkk","Action distr","0.022661671487962567","clear-aardvark-491","1.3155360221862793"
"10","2qjyspkk","Action distr","0.012949526564550038","clear-aardvark-491","1.321122169494629"
"10","2qjyspkk","Action distr","0.029136434770237585","clear-aardvark-491","1.3267083168029785"
"10","2qjyspkk","Action distr","0.025899053129100076","clear-aardvark-491","1.3322943449020386"
"10","2qjyspkk","Action distr","0.025899053129100076","clear-aardvark-491","1.3378804922103882"
"10","2qjyspkk","Action distr","0.03884857969365011","clear-aardvark-491","1.3434666395187378"
"10","2qjyspkk","Action distr","0.025899053129100076","clear-aardvark-491","1.3490527868270874"
"10","2qjyspkk","Action distr","0.016186908205687547","clear-aardvark-491","1.354638934135437"
"10","2qjyspkk","Action distr","0.029136434770237585","clear-aardvark-491","1.3602250814437866"
"10","2qjyspkk","Action distr","0.025899053129100076","clear-aardvark-491","1.3658112287521362"
"10","2qjyspkk","Action distr","0.019424289846825055","clear-aardvark-491","1.3713973760604858"
"10","2qjyspkk","Action distr","0.03884857969365011","clear-aardvark-491","1.3769835233688354"
"10","2qjyspkk","Action distr","0.029136434770237585","clear-aardvark-491","1.382569670677185"
"10","2qjyspkk","Action distr","0.016186908205687547","clear-aardvark-491","1.3881558179855347"
"10","2qjyspkk","Action distr","0.019424289846825055","clear-aardvark-491","1.3937419652938843"
"10","2qjyspkk","Policy distr","0.002241310430690646","clear-aardvark-491","-1.3937419652938843"
"10","2qjyspkk","Policy distr","0.0023534090723842382","clear-aardvark-491","-1.3881558179855347"
"10","2qjyspkk","Policy distr","0.002470629056915641","clear-aardvark-491","-1.382569670677185"
"10","2qjyspkk","Policy distr","0.0025931803975254297","clear-aardvark-491","-1.3769835233688354"
"10","2qjyspkk","Policy distr","0.0027212759014219046","clear-aardvark-491","-1.3713973760604858"
"10","2qjyspkk","Policy distr","0.0028551395516842604","clear-aardvark-491","-1.3658112287521362"
"10","2qjyspkk","Policy distr","0.0029950025491416454","clear-aardvark-491","-1.3602250814437866"
"10","2qjyspkk","Policy distr","0.003141100285574794","clear-aardvark-491","-1.354638934135437"
"10","2qjyspkk","Policy distr","0.0032936802599579096","clear-aardvark-491","-1.3490527868270874"
"10","2qjyspkk","Policy distr","0.003452993230894208","clear-aardvark-491","-1.3434666395187378"
"10","2qjyspkk","Policy distr","0.0036193029955029488","clear-aardvark-491","-1.3378804922103882"
"10","2qjyspkk","Policy distr","0.0037928796373307705","clear-aardvark-491","-1.3322943449020386"
"10","2qjyspkk","Policy distr","0.003973997663706541","clear-aardvark-491","-1.3267083168029785"
"10","2qjyspkk","Policy distr","0.004162952303886414","clear-aardvark-491","-1.321122169494629"
"10","2qjyspkk","Policy distr","0.0043600378558039665","clear-aardvark-491","-1.3155360221862793"
"10","2qjyspkk","Policy distr","0.004565558396279812","clear-aardvark-491","-1.3099498748779297"
"10","2qjyspkk","Policy distr","0.004779829643666744","clear-aardvark-491","-1.30436372756958"
"10","2qjyspkk","Policy distr","0.005003173835575581","clear-aardvark-491","-1.2987775802612305"
"10","2qjyspkk","Policy distr","0.005235933233052492","clear-aardvark-491","-1.2931914329528809"
"10","2qjyspkk","Policy distr","0.005478442180901766","clear-aardvark-491","-1.2876052856445312"
"10","2qjyspkk","Policy distr","0.005731063429266214","clear-aardvark-491","-1.2820191383361816"
"10","2qjyspkk","Policy distr","0.005994157865643501","clear-aardvark-491","-1.276432991027832"
"10","2qjyspkk","Policy distr","0.006268098019063473","clear-aardvark-491","-1.2708468437194824"
"10","2qjyspkk","Policy distr","0.0065532769076526165","clear-aardvark-491","-1.2652606964111328"
"10","2qjyspkk","Policy distr","0.006850088015198708","clear-aardvark-491","-1.2596745491027832"
"10","2qjyspkk","Policy distr","0.007158935070037842","clear-aardvark-491","-1.2540884017944336"
"10","2qjyspkk","Policy distr","0.007480241358280182","clear-aardvark-491","-1.248502254486084"
"10","2qjyspkk","Policy distr","0.007814440876245499","clear-aardvark-491","-1.2429161071777344"
"10","2qjyspkk","Policy distr","0.008161967620253563","clear-aardvark-491","-1.2373299598693848"
"10","2qjyspkk","Policy distr","0.008523275144398212","clear-aardvark-491","-1.2317439317703247"
"10","2qjyspkk","Policy distr","0.008898837491869926","clear-aardvark-491","-1.226157784461975"
"10","2qjyspkk","Policy distr","0.009289131499826908","clear-aardvark-491","-1.2205716371536255"
"10","2qjyspkk","Policy distr","0.009694638662040234","clear-aardvark-491","-1.2149854898452759"
"10","2qjyspkk","Policy distr","0.010115865617990494","clear-aardvark-491","-1.2093993425369263"
"10","2qjyspkk","Policy distr","0.010553323663771152","clear-aardvark-491","-1.2038131952285767"
"10","2qjyspkk","Policy distr","0.011007544584572315","clear-aardvark-491","-1.198227047920227"
"10","2qjyspkk","Policy distr","0.01147906482219696","clear-aardvark-491","-1.1926409006118774"
"10","2qjyspkk","Policy distr","0.01196843758225441","clear-aardvark-491","-1.1870547533035278"
"10","2qjyspkk","Policy distr","0.012476228177547455","clear-aardvark-491","-1.1814686059951782"
"10","2qjyspkk","Policy distr","0.013003013096749783","clear-aardvark-491","-1.1758824586868286"
"10","2qjyspkk","Policy distr","0.013549387454986572","clear-aardvark-491","-1.170296311378479"
"10","2qjyspkk","Policy distr","0.014115950092673302","clear-aardvark-491","-1.1647101640701294"
"10","2qjyspkk","Policy distr","0.014703323133289814","clear-aardvark-491","-1.1591240167617798"
"10","2qjyspkk","Policy distr","0.015312128700315952","clear-aardvark-491","-1.1535378694534302"
"10","2qjyspkk","Policy distr","0.015943024307489395","clear-aardvark-491","-1.1479517221450806"
"10","2qjyspkk","Policy distr","0.01659664697945118","clear-aardvark-491","-1.1423656940460205"
"10","2qjyspkk","Policy distr","0.01727369613945484","clear-aardvark-491","-1.136779546737671"
"10","2qjyspkk","Policy distr","0.017974834889173508","clear-aardvark-491","-1.1311933994293213"
"10","2qjyspkk","Policy distr","0.018700769171118736","clear-aardvark-491","-1.1256072521209717"
"10","2qjyspkk","Policy distr","0.01945221610367298","clear-aardvark-491","-1.120021104812622"
"10","2qjyspkk","Policy distr","0.02022988349199295","clear-aardvark-491","-1.1144349575042725"
"10","2qjyspkk","Policy distr","0.021034520119428635","clear-aardvark-491","-1.1088488101959229"
"10","2qjyspkk","Policy distr","0.021866876631975174","clear-aardvark-491","-1.1032626628875732"
"10","2qjyspkk","Policy distr","0.022727714851498604","clear-aardvark-491","-1.0976765155792236"
"10","2qjyspkk","Policy distr","0.023617809638381004","clear-aardvark-491","-1.092090368270874"
"10","2qjyspkk","Policy distr","0.0245379526168108","clear-aardvark-491","-1.0865042209625244"
"10","2qjyspkk","Policy distr","0.0254889577627182","clear-aardvark-491","-1.0809180736541748"
"10","2qjyspkk","Policy distr","0.026471616700291634","clear-aardvark-491","-1.0753319263458252"
"10","2qjyspkk","Policy distr","0.027486784383654594","clear-aardvark-491","-1.0697457790374756"
"10","2qjyspkk","Policy distr","0.02853528968989849","clear-aardvark-491","-1.064159631729126"
"10","2qjyspkk","Policy distr","0.029617976397275925","clear-aardvark-491","-1.0585734844207764"
"10","2qjyspkk","Policy distr","0.03073572739958763","clear-aardvark-491","-1.0529873371124268"
"10","2qjyspkk","Policy distr","0.03188937157392502","clear-aardvark-491","-1.0474013090133667"
"10","2qjyspkk","Policy distr","0.03307986259460449","clear-aardvark-491","-1.041815161705017"
"10","2qjyspkk","Policy distr","0.03430808708071709","clear-aardvark-491","-1.0362290143966675"
"10","2qjyspkk","Policy distr","0.03557492047548294","clear-aardvark-491","-1.0306428670883179"
"10","2qjyspkk","Policy distr","0.036881305277347565","clear-aardvark-491","-1.0250567197799683"
"10","2qjyspkk","Policy distr","0.03822818025946617","clear-aardvark-491","-1.0194705724716187"
"10","2qjyspkk","Policy distr","0.039616480469703674","clear-aardvark-491","-1.013884425163269"
"10","2qjyspkk","Policy distr","0.04104713350534439","clear-aardvark-491","-1.0082982778549194"
"10","2qjyspkk","Policy distr","0.04252111539244652","clear-aardvark-491","-1.0027121305465698"
"10","2qjyspkk","Policy distr","0.044039417058229446","clear-aardvark-491","-0.9971259832382202"
"10","2qjyspkk","Policy distr","0.04560298100113869","clear-aardvark-491","-0.9915398359298706"
"10","2qjyspkk","Policy distr","0.047212809324264526","clear-aardvark-491","-0.985953688621521"
"10","2qjyspkk","Policy distr","0.048869866877794266","clear-aardvark-491","-0.9803676009178162"
"10","2qjyspkk","Policy distr","0.05057517811655998","clear-aardvark-491","-0.9747814536094666"
"10","2qjyspkk","Policy distr","0.05232974514365196","clear-aardvark-491","-0.9691953063011169"
"10","2qjyspkk","Policy distr","0.05413457378745079","clear-aardvark-491","-0.9636091589927673"
"10","2qjyspkk","Policy distr","0.05599066615104675","clear-aardvark-491","-0.9580230116844177"
"10","2qjyspkk","Policy distr","0.05789906531572342","clear-aardvark-491","-0.9524368643760681"
"10","2qjyspkk","Policy distr","0.05986075848340988","clear-aardvark-491","-0.9468507170677185"
"10","2qjyspkk","Policy distr","0.061876773834228516","clear-aardvark-491","-0.9412646293640137"
"10","2qjyspkk","Policy distr","0.06394816190004349","clear-aardvark-491","-0.9356784820556641"
"10","2qjyspkk","Policy distr","0.06607595831155777","clear-aardvark-491","-0.9300923347473145"
"10","2qjyspkk","Policy distr","0.06826116144657135","clear-aardvark-491","-0.9245061874389648"
"10","2qjyspkk","Policy distr","0.0705048143863678","clear-aardvark-491","-0.9189200401306152"
"10","2qjyspkk","Policy distr","0.07280793786048889","clear-aardvark-491","-0.9133338928222656"
"10","2qjyspkk","Policy distr","0.0751715674996376","clear-aardvark-491","-0.907747745513916"
"10","2qjyspkk","Policy distr","0.07759672403335571","clear-aardvark-491","-0.9021615982055664"
"10","2qjyspkk","Policy distr","0.0800844058394432","clear-aardvark-491","-0.8965754508972168"
"10","2qjyspkk","Policy distr","0.08263565599918365","clear-aardvark-491","-0.8909893035888672"
"10","2qjyspkk","Policy distr","0.08525144308805466","clear-aardvark-491","-0.8854032158851624"
"10","2qjyspkk","Policy distr","0.08793281018733978","clear-aardvark-491","-0.8798170685768127"
"10","2qjyspkk","Policy distr","0.09068073332309723","clear-aardvark-491","-0.8742309212684631"
"10","2qjyspkk","Policy distr","0.09349622577428818","clear-aardvark-491","-0.8686447739601135"
"10","2qjyspkk","Policy distr","0.09638023376464844","clear-aardvark-491","-0.8630586266517639"
"10","2qjyspkk","Policy distr","0.0993337333202362","clear-aardvark-491","-0.8574724793434143"
"10","2qjyspkk","Policy distr","0.1023576632142067","clear-aardvark-491","-0.8518863320350647"
"10","2qjyspkk","Policy distr","0.10545296221971512","clear-aardvark-491","-0.8463002443313599"
"10","2qjyspkk","Policy distr","0.10862057656049728","clear-aardvark-491","-0.8407140970230103"
"10","2qjyspkk","Policy distr","0.11186143755912781","clear-aardvark-491","-0.8351279497146606"
"10","2qjyspkk","Policy distr","0.11517640948295593","clear-aardvark-491","-0.829541802406311"
"10","2qjyspkk","Policy distr","0.11856638640165329","clear-aardvark-491","-0.8239556550979614"
"10","2qjyspkk","Policy distr","0.12203223258256912","clear-aardvark-491","-0.8183695077896118"
"10","2qjyspkk","Policy distr","0.1255747377872467","clear-aardvark-491","-0.8127833604812622"
"10","2qjyspkk","Policy distr","0.12919476628303528","clear-aardvark-491","-0.8071972131729126"
"10","2qjyspkk","Policy distr","0.13289311528205872","clear-aardvark-491","-0.801611065864563"
"10","2qjyspkk","Policy distr","0.13667050004005432","clear-aardvark-491","-0.7960249781608582"
"10","2qjyspkk","Policy distr","0.14052776992321014","clear-aardvark-491","-0.7904388308525085"
"10","2qjyspkk","Policy distr","0.14446552097797394","clear-aardvark-491","-0.7848526835441589"
"10","2qjyspkk","Policy distr","0.14848455786705017","clear-aardvark-491","-0.7792665362358093"
"10","2qjyspkk","Policy distr","0.1525854915380478","clear-aardvark-491","-0.7736803889274597"
"10","2qjyspkk","Policy distr","0.15676894783973694","clear-aardvark-491","-0.7680942416191101"
"10","2qjyspkk","Policy distr","0.16103556752204895","clear-aardvark-491","-0.7625080943107605"
"10","2qjyspkk","Policy distr","0.16538578271865845","clear-aardvark-491","-0.7569220066070557"
"10","2qjyspkk","Policy distr","0.16982030868530273","clear-aardvark-491","-0.751335859298706"
"10","2qjyspkk","Policy distr","0.17433957755565643","clear-aardvark-491","-0.7457497119903564"
"10","2qjyspkk","Policy distr","0.17894400656223297","clear-aardvark-491","-0.7401635646820068"
"10","2qjyspkk","Policy distr","0.18363404273986816","clear-aardvark-491","-0.7345774173736572"
"10","2qjyspkk","Policy distr","0.18841010332107544","clear-aardvark-491","-0.7289912700653076"
"10","2qjyspkk","Policy distr","0.19327251613140106","clear-aardvark-491","-0.723405122756958"
"10","2qjyspkk","Policy distr","0.19822150468826294","clear-aardvark-491","-0.7178189754486084"
"10","2qjyspkk","Policy distr","0.20325739681720734","clear-aardvark-491","-0.7122328281402588"
"10","2qjyspkk","Policy distr","0.2083803117275238","clear-aardvark-491","-0.706646740436554"
"10","2qjyspkk","Policy distr","0.21359054744243622","clear-aardvark-491","-0.7010605931282043"
"10","2qjyspkk","Policy distr","0.21888816356658936","clear-aardvark-491","-0.6954744458198547"
"10","2qjyspkk","Policy distr","0.224273219704628","clear-aardvark-491","-0.6898882985115051"
"10","2qjyspkk","Policy distr","0.22974567115306854","clear-aardvark-491","-0.6843021512031555"
"10","2qjyspkk","Policy distr","0.23530560731887817","clear-aardvark-491","-0.6787160038948059"
"10","2qjyspkk","Policy distr","0.24095280468463898","clear-aardvark-491","-0.6731298565864563"
"10","2qjyspkk","Policy distr","0.24668721854686737","clear-aardvark-491","-0.6675437092781067"
"10","2qjyspkk","Policy distr","0.2525085210800171","clear-aardvark-491","-0.6619576215744019"
"10","2qjyspkk","Policy distr","0.2584165930747986","clear-aardvark-491","-0.6563714742660522"
"10","2qjyspkk","Policy distr","0.264411062002182","clear-aardvark-491","-0.6507853269577026"
"10","2qjyspkk","Policy distr","0.2704916000366211","clear-aardvark-491","-0.645199179649353"
"10","2qjyspkk","Policy distr","0.27665770053863525","clear-aardvark-491","-0.6396130323410034"
"10","2qjyspkk","Policy distr","0.28290894627571106","clear-aardvark-491","-0.6340268850326538"
"10","2qjyspkk","Policy distr","0.28924471139907837","clear-aardvark-491","-0.6284407377243042"
"10","2qjyspkk","Policy distr","0.2956644594669342","clear-aardvark-491","-0.6228545904159546"
"10","2qjyspkk","Policy distr","0.3021674156188965","clear-aardvark-491","-0.617268443107605"
"10","2qjyspkk","Policy distr","0.30875274538993835","clear-aardvark-491","-0.6116823554039001"
"10","2qjyspkk","Policy distr","0.3154199421405792","clear-aardvark-491","-0.6060962080955505"
"10","2qjyspkk","Policy distr","0.32216793298721313","clear-aardvark-491","-0.6005100607872009"
"10","2qjyspkk","Policy distr","0.32899582386016846","clear-aardvark-491","-0.5949239134788513"
"10","2qjyspkk","Policy distr","0.33590254187583923","clear-aardvark-491","-0.5893377661705017"
"10","2qjyspkk","Policy distr","0.3428870737552643","clear-aardvark-491","-0.5837516188621521"
"10","2qjyspkk","Policy distr","0.3499482274055481","clear-aardvark-491","-0.5781654715538025"
"10","2qjyspkk","Policy distr","0.35708463191986084","clear-aardvark-491","-0.5725793838500977"
"10","2qjyspkk","Policy distr","0.3642953336238861","clear-aardvark-491","-0.566993236541748"
"10","2qjyspkk","Policy distr","0.37157881259918213","clear-aardvark-491","-0.5614070892333984"
"10","2qjyspkk","Policy distr","0.3789335787296295","clear-aardvark-491","-0.5558209419250488"
"10","2qjyspkk","Policy distr","0.38635823130607605","clear-aardvark-491","-0.5502347946166992"
"10","2qjyspkk","Policy distr","0.3938511610031128","clear-aardvark-491","-0.5446486473083496"
"10","2qjyspkk","Policy distr","0.40141069889068604","clear-aardvark-491","-0.5390625"
"10","2qjyspkk","Policy distr","0.4090351462364197","clear-aardvark-491","-0.5334763526916504"
"10","2qjyspkk","Policy distr","0.41672271490097046","clear-aardvark-491","-0.5278902053833008"
"10","2qjyspkk","Policy distr","0.42447155714035034","clear-aardvark-491","-0.522304117679596"
"10","2qjyspkk","Policy distr","0.4322797656059265","clear-aardvark-491","-0.5167179703712463"
"10","2qjyspkk","Policy distr","0.440145343542099","clear-aardvark-491","-0.5111318230628967"
"10","2qjyspkk","Policy distr","0.44806623458862305","clear-aardvark-491","-0.5055456757545471"
"10","2qjyspkk","Policy distr","0.4560402035713196","clear-aardvark-491","-0.4999595284461975"
"10","2qjyspkk","Policy distr","0.46406522393226624","clear-aardvark-491","-0.4943733811378479"
"10","2qjyspkk","Policy distr","0.47213882207870483","clear-aardvark-491","-0.4887872636318207"
"10","2qjyspkk","Policy distr","0.4802587330341339","clear-aardvark-491","-0.48320111632347107"
"10","2qjyspkk","Policy distr","0.48842260241508484","clear-aardvark-491","-0.47761496901512146"
"10","2qjyspkk","Policy distr","0.4966278672218323","clear-aardvark-491","-0.47202885150909424"
"10","2qjyspkk","Policy distr","0.5048720240592957","clear-aardvark-491","-0.46644270420074463"
"10","2qjyspkk","Policy distr","0.5131524801254272","clear-aardvark-491","-0.460856556892395"
"10","2qjyspkk","Policy distr","0.5214664936065674","clear-aardvark-491","-0.4552704095840454"
"10","2qjyspkk","Policy distr","0.5298113822937012","clear-aardvark-491","-0.4496842622756958"
"10","2qjyspkk","Policy distr","0.5381842851638794","clear-aardvark-491","-0.4440981149673462"
"10","2qjyspkk","Policy distr","0.5465823411941528","clear-aardvark-491","-0.43851199746131897"
"10","2qjyspkk","Policy distr","0.555002748966217","clear-aardvark-491","-0.43292585015296936"
"10","2qjyspkk","Policy distr","0.5634424090385437","clear-aardvark-491","-0.42733970284461975"
"10","2qjyspkk","Policy distr","0.5718981623649597","clear-aardvark-491","-0.42175358533859253"
"10","2qjyspkk","Policy distr","0.5803671479225159","clear-aardvark-491","-0.4161674380302429"
"10","2qjyspkk","Policy distr","0.5888462066650391","clear-aardvark-491","-0.4105812907218933"
"10","2qjyspkk","Policy distr","0.5973320007324219","clear-aardvark-491","-0.4049951434135437"
"10","2qjyspkk","Policy distr","0.6058213710784912","clear-aardvark-491","-0.3994089961051941"
"10","2qjyspkk","Policy distr","0.6143108606338501","clear-aardvark-491","-0.39382287859916687"
"10","2qjyspkk","Policy distr","0.6227972507476807","clear-aardvark-491","-0.38823673129081726"
"10","2qjyspkk","Policy distr","0.6312772035598755","clear-aardvark-491","-0.38265058398246765"
"10","2qjyspkk","Policy distr","0.6397472023963928","clear-aardvark-491","-0.37706446647644043"
"10","2qjyspkk","Policy distr","0.6482037305831909","clear-aardvark-491","-0.3714783191680908"
"10","2qjyspkk","Policy distr","0.6566433906555176","clear-aardvark-491","-0.3658921718597412"
"10","2qjyspkk","Policy distr","0.6650625467300415","clear-aardvark-491","-0.3603060245513916"
"10","2qjyspkk","Policy distr","0.673457682132721","clear-aardvark-491","-0.354719877243042"
"10","2qjyspkk","Policy distr","0.6818249225616455","clear-aardvark-491","-0.34913375973701477"
"10","2qjyspkk","Policy distr","0.6901610493659973","clear-aardvark-491","-0.34354761242866516"
"10","2qjyspkk","Policy distr","0.6984622478485107","clear-aardvark-491","-0.33796146512031555"
"10","2qjyspkk","Policy distr","0.7067245841026306","clear-aardvark-491","-0.33237534761428833"
"10","2qjyspkk","Policy distr","0.7149445414543152","clear-aardvark-491","-0.3267892003059387"
"10","2qjyspkk","Policy distr","0.7231184244155884","clear-aardvark-491","-0.3212030529975891"
"10","2qjyspkk","Policy distr","0.7312424182891846","clear-aardvark-491","-0.3156169056892395"
"10","2qjyspkk","Policy distr","0.7393127679824829","clear-aardvark-491","-0.3100307583808899"
"10","2qjyspkk","Policy distr","0.747325599193573","clear-aardvark-491","-0.30444464087486267"
"10","2qjyspkk","Policy distr","0.7552773356437683","clear-aardvark-491","-0.29885849356651306"
"10","2qjyspkk","Policy distr","0.7631641030311584","clear-aardvark-491","-0.29327234625816345"
"10","2qjyspkk","Policy distr","0.770982027053833","clear-aardvark-491","-0.28768622875213623"
"10","2qjyspkk","Policy distr","0.7787274122238159","clear-aardvark-491","-0.2821000814437866"
"10","2qjyspkk","Policy distr","0.7863963842391968","clear-aardvark-491","-0.276513934135437"
"10","2qjyspkk","Policy distr","0.7939854264259338","clear-aardvark-491","-0.2709277868270874"
"10","2qjyspkk","Policy distr","0.8014904260635376","clear-aardvark-491","-0.2653416395187378"
"10","2qjyspkk","Policy distr","0.8089078664779663","clear-aardvark-491","-0.25975552201271057"
"10","2qjyspkk","Policy distr","0.8162339329719543","clear-aardvark-491","-0.25416937470436096"
"10","2qjyspkk","Policy distr","0.8234649300575256","clear-aardvark-491","-0.24858322739601135"
"10","2qjyspkk","Policy distr","0.8305972218513489","clear-aardvark-491","-0.24299709498882294"
"10","2qjyspkk","Policy distr","0.837627112865448","clear-aardvark-491","-0.23741096258163452"
"10","2qjyspkk","Policy distr","0.8445509076118469","clear-aardvark-491","-0.2318248152732849"
"10","2qjyspkk","Policy distr","0.8513650894165039","clear-aardvark-491","-0.2262386679649353"
"10","2qjyspkk","Policy distr","0.8580659627914429","clear-aardvark-491","-0.2206525206565857"
"10","2qjyspkk","Policy distr","0.8646501898765564","clear-aardvark-491","-0.21506638824939728"
"10","2qjyspkk","Policy distr","0.8711140751838684","clear-aardvark-491","-0.20948025584220886"
"10","2qjyspkk","Policy distr","0.8774544596672058","clear-aardvark-491","-0.20389410853385925"
"10","2qjyspkk","Policy distr","0.8836675882339478","clear-aardvark-491","-0.19830796122550964"
"10","2qjyspkk","Policy distr","0.8897504806518555","clear-aardvark-491","-0.19272182881832123"
"10","2qjyspkk","Policy distr","0.8956995606422424","clear-aardvark-491","-0.1871356964111328"
"10","2qjyspkk","Policy distr","0.9015117287635803","clear-aardvark-491","-0.1815495491027832"
"10","2qjyspkk","Policy distr","0.9071837067604065","clear-aardvark-491","-0.1759634017944336"
"10","2qjyspkk","Policy distr","0.912712574005127","clear-aardvark-491","-0.17037726938724518"
"10","2qjyspkk","Policy distr","0.9180951714515686","clear-aardvark-491","-0.16479113698005676"
"10","2qjyspkk","Policy distr","0.9233284592628479","clear-aardvark-491","-0.15920498967170715"
"10","2qjyspkk","Policy distr","0.9284096360206604","clear-aardvark-491","-0.15361884236335754"
"10","2qjyspkk","Policy distr","0.9333358407020569","clear-aardvark-491","-0.14803270995616913"
"10","2qjyspkk","Policy distr","0.9381041526794434","clear-aardvark-491","-0.1424465775489807"
"10","2qjyspkk","Policy distr","0.9427121877670288","clear-aardvark-491","-0.1368604302406311"
"10","2qjyspkk","Policy distr","0.9471572041511536","clear-aardvark-491","-0.1312742829322815"
"10","2qjyspkk","Policy distr","0.9514365792274475","clear-aardvark-491","-0.12568815052509308"
"10","2qjyspkk","Policy distr","0.9555480480194092","clear-aardvark-491","-0.12010201811790466"
"10","2qjyspkk","Policy distr","0.959489107131958","clear-aardvark-491","-0.11451587080955505"
"10","2qjyspkk","Policy distr","0.9632578492164612","clear-aardvark-491","-0.10892972350120544"
"10","2qjyspkk","Policy distr","0.966851532459259","clear-aardvark-491","-0.10334359109401703"
"10","2qjyspkk","Policy distr","0.970268726348877","clear-aardvark-491","-0.09775744378566742"
"10","2qjyspkk","Policy distr","0.9735069870948792","clear-aardvark-491","-0.092171311378479"
"10","2qjyspkk","Policy distr","0.9765647649765015","clear-aardvark-491","-0.0865851640701294"
"10","2qjyspkk","Policy distr","0.9794400930404663","clear-aardvark-491","-0.08099903166294098"
"10","2qjyspkk","Policy distr","0.98213130235672","clear-aardvark-491","-0.07541288435459137"
"10","2qjyspkk","Policy distr","0.9846370220184326","clear-aardvark-491","-0.06982675194740295"
"10","2qjyspkk","Policy distr","0.9869556427001953","clear-aardvark-491","-0.06424061208963394"
"10","2qjyspkk","Policy distr","0.9890857934951782","clear-aardvark-491","-0.05865447223186493"
"10","2qjyspkk","Policy distr","0.9910263419151306","clear-aardvark-491","-0.05306832864880562"
"10","2qjyspkk","Policy distr","0.9927760362625122","clear-aardvark-491","-0.047482188791036606"
"10","2qjyspkk","Policy distr","0.994333803653717","clear-aardvark-491","-0.04189604893326759"
"10","2qjyspkk","Policy distr","0.9956990480422974","clear-aardvark-491","-0.03630990907549858"
"10","2qjyspkk","Policy distr","0.9968706965446472","clear-aardvark-491","-0.03072376921772957"
"10","2qjyspkk","Policy distr","0.9978480339050293","clear-aardvark-491","-0.025137629359960556"
"10","2qjyspkk","Policy distr","0.998630702495575","clear-aardvark-491","-0.019551489502191544"
"10","2qjyspkk","Policy distr","0.9992181062698364","clear-aardvark-491","-0.013965349644422531"
"10","2qjyspkk","Policy distr","0.9996098279953003","clear-aardvark-491","-0.008379209786653519"
"10","2qjyspkk","Policy distr","0.9998058676719666","clear-aardvark-491","-0.0027930699288845062"
"10","2qjyspkk","Policy distr","0.9998058676719666","clear-aardvark-491","0.0027930699288845062"
"10","2qjyspkk","Policy distr","0.9996098279953003","clear-aardvark-491","0.008379209786653519"
"10","2qjyspkk","Policy distr","0.9992181062698364","clear-aardvark-491","0.013965349644422531"
"10","2qjyspkk","Policy distr","0.998630702495575","clear-aardvark-491","0.019551489502191544"
"10","2qjyspkk","Policy distr","0.9978480339050293","clear-aardvark-491","0.025137629359960556"
"10","2qjyspkk","Policy distr","0.9968706965446472","clear-aardvark-491","0.03072376921772957"
"10","2qjyspkk","Policy distr","0.9956990480422974","clear-aardvark-491","0.03630990907549858"
"10","2qjyspkk","Policy distr","0.994333803653717","clear-aardvark-491","0.04189604893326759"
"10","2qjyspkk","Policy distr","0.9927760362625122","clear-aardvark-491","0.047482188791036606"
"10","2qjyspkk","Policy distr","0.9910263419151306","clear-aardvark-491","0.05306832864880562"
"10","2qjyspkk","Policy distr","0.9890857934951782","clear-aardvark-491","0.05865447223186493"
"10","2qjyspkk","Policy distr","0.9869556427001953","clear-aardvark-491","0.06424061208963394"
"10","2qjyspkk","Policy distr","0.9846370220184326","clear-aardvark-491","0.06982675194740295"
"10","2qjyspkk","Policy distr","0.98213130235672","clear-aardvark-491","0.07541288435459137"
"10","2qjyspkk","Policy distr","0.9794400930404663","clear-aardvark-491","0.08099903166294098"
"10","2qjyspkk","Policy distr","0.9765647649765015","clear-aardvark-491","0.0865851640701294"
"10","2qjyspkk","Policy distr","0.9735069870948792","clear-aardvark-491","0.092171311378479"
"10","2qjyspkk","Policy distr","0.970268726348877","clear-aardvark-491","0.09775744378566742"
"10","2qjyspkk","Policy distr","0.966851532459259","clear-aardvark-491","0.10334359109401703"
"10","2qjyspkk","Policy distr","0.9632578492164612","clear-aardvark-491","0.10892972350120544"
"10","2qjyspkk","Policy distr","0.959489107131958","clear-aardvark-491","0.11451587080955505"
"10","2qjyspkk","Policy distr","0.9555480480194092","clear-aardvark-491","0.12010201811790466"
"10","2qjyspkk","Policy distr","0.9514365792274475","clear-aardvark-491","0.12568815052509308"
"10","2qjyspkk","Policy distr","0.9471572041511536","clear-aardvark-491","0.1312742829322815"
"10","2qjyspkk","Policy distr","0.9427121877670288","clear-aardvark-491","0.1368604302406311"
"10","2qjyspkk","Policy distr","0.9381041526794434","clear-aardvark-491","0.1424465775489807"
"10","2qjyspkk","Policy distr","0.9333358407020569","clear-aardvark-491","0.14803270995616913"
"10","2qjyspkk","Policy distr","0.9284096360206604","clear-aardvark-491","0.15361884236335754"
"10","2qjyspkk","Policy distr","0.9233284592628479","clear-aardvark-491","0.15920498967170715"
"10","2qjyspkk","Policy distr","0.9180951714515686","clear-aardvark-491","0.16479113698005676"
"10","2qjyspkk","Policy distr","0.912712574005127","clear-aardvark-491","0.17037726938724518"
"10","2qjyspkk","Policy distr","0.9071837067604065","clear-aardvark-491","0.1759634017944336"
"10","2qjyspkk","Policy distr","0.9015117287635803","clear-aardvark-491","0.1815495491027832"
"10","2qjyspkk","Policy distr","0.8956995606422424","clear-aardvark-491","0.1871356964111328"
"10","2qjyspkk","Policy distr","0.8897504806518555","clear-aardvark-491","0.19272182881832123"
"10","2qjyspkk","Policy distr","0.8836675882339478","clear-aardvark-491","0.19830796122550964"
"10","2qjyspkk","Policy distr","0.8774544596672058","clear-aardvark-491","0.20389410853385925"
"10","2qjyspkk","Policy distr","0.8711140751838684","clear-aardvark-491","0.20948025584220886"
"10","2qjyspkk","Policy distr","0.8646501898765564","clear-aardvark-491","0.21506638824939728"
"10","2qjyspkk","Policy distr","0.8580659627914429","clear-aardvark-491","0.2206525206565857"
"10","2qjyspkk","Policy distr","0.8513650894165039","clear-aardvark-491","0.2262386679649353"
"10","2qjyspkk","Policy distr","0.8445509076118469","clear-aardvark-491","0.2318248152732849"
"10","2qjyspkk","Policy distr","0.837627112865448","clear-aardvark-491","0.23741096258163452"
"10","2qjyspkk","Policy distr","0.8305972218513489","clear-aardvark-491","0.24299709498882294"
"10","2qjyspkk","Policy distr","0.8234649300575256","clear-aardvark-491","0.24858322739601135"
"10","2qjyspkk","Policy distr","0.8162339329719543","clear-aardvark-491","0.25416937470436096"
"10","2qjyspkk","Policy distr","0.8089078664779663","clear-aardvark-491","0.25975552201271057"
"10","2qjyspkk","Policy distr","0.8014904260635376","clear-aardvark-491","0.2653416395187378"
"10","2qjyspkk","Policy distr","0.7939854264259338","clear-aardvark-491","0.2709277868270874"
"10","2qjyspkk","Policy distr","0.7863963842391968","clear-aardvark-491","0.276513934135437"
"10","2qjyspkk","Policy distr","0.7787274122238159","clear-aardvark-491","0.2821000814437866"
"10","2qjyspkk","Policy distr","0.770982027053833","clear-aardvark-491","0.28768622875213623"
"10","2qjyspkk","Policy distr","0.7631641030311584","clear-aardvark-491","0.29327234625816345"
"10","2qjyspkk","Policy distr","0.7552773356437683","clear-aardvark-491","0.29885849356651306"
"10","2qjyspkk","Policy distr","0.747325599193573","clear-aardvark-491","0.30444464087486267"
"10","2qjyspkk","Policy distr","0.7393127679824829","clear-aardvark-491","0.3100307583808899"
"10","2qjyspkk","Policy distr","0.7312424182891846","clear-aardvark-491","0.3156169056892395"
"10","2qjyspkk","Policy distr","0.7231184244155884","clear-aardvark-491","0.3212030529975891"
"10","2qjyspkk","Policy distr","0.7149445414543152","clear-aardvark-491","0.3267892003059387"
"10","2qjyspkk","Policy distr","0.7067245841026306","clear-aardvark-491","0.33237534761428833"
"10","2qjyspkk","Policy distr","0.6984622478485107","clear-aardvark-491","0.33796146512031555"
"10","2qjyspkk","Policy distr","0.6901610493659973","clear-aardvark-491","0.34354761242866516"
"10","2qjyspkk","Policy distr","0.6818249225616455","clear-aardvark-491","0.34913375973701477"
"10","2qjyspkk","Policy distr","0.673457682132721","clear-aardvark-491","0.354719877243042"
"10","2qjyspkk","Policy distr","0.6650625467300415","clear-aardvark-491","0.3603060245513916"
"10","2qjyspkk","Policy distr","0.6566433906555176","clear-aardvark-491","0.3658921718597412"
"10","2qjyspkk","Policy distr","0.6482037305831909","clear-aardvark-491","0.3714783191680908"
"10","2qjyspkk","Policy distr","0.6397472023963928","clear-aardvark-491","0.37706446647644043"
"10","2qjyspkk","Policy distr","0.6312772035598755","clear-aardvark-491","0.38265058398246765"
"10","2qjyspkk","Policy distr","0.6227972507476807","clear-aardvark-491","0.38823673129081726"
"10","2qjyspkk","Policy distr","0.6143108606338501","clear-aardvark-491","0.39382287859916687"
"10","2qjyspkk","Policy distr","0.6058213710784912","clear-aardvark-491","0.3994089961051941"
"10","2qjyspkk","Policy distr","0.5973320007324219","clear-aardvark-491","0.4049951434135437"
"10","2qjyspkk","Policy distr","0.5888462066650391","clear-aardvark-491","0.4105812907218933"
"10","2qjyspkk","Policy distr","0.5803671479225159","clear-aardvark-491","0.4161674380302429"
"10","2qjyspkk","Policy distr","0.5718981623649597","clear-aardvark-491","0.42175358533859253"
"10","2qjyspkk","Policy distr","0.5634424090385437","clear-aardvark-491","0.42733970284461975"
"10","2qjyspkk","Policy distr","0.555002748966217","clear-aardvark-491","0.43292585015296936"
"10","2qjyspkk","Policy distr","0.5465823411941528","clear-aardvark-491","0.43851199746131897"
"10","2qjyspkk","Policy distr","0.5381842851638794","clear-aardvark-491","0.4440981149673462"
"10","2qjyspkk","Policy distr","0.5298113822937012","clear-aardvark-491","0.4496842622756958"
"10","2qjyspkk","Policy distr","0.5214664936065674","clear-aardvark-491","0.4552704095840454"
"10","2qjyspkk","Policy distr","0.5131524801254272","clear-aardvark-491","0.460856556892395"
"10","2qjyspkk","Policy distr","0.5048720240592957","clear-aardvark-491","0.46644270420074463"
"10","2qjyspkk","Policy distr","0.4966278672218323","clear-aardvark-491","0.47202885150909424"
"10","2qjyspkk","Policy distr","0.48842260241508484","clear-aardvark-491","0.47761496901512146"
"10","2qjyspkk","Policy distr","0.4802587330341339","clear-aardvark-491","0.48320111632347107"
"10","2qjyspkk","Policy distr","0.47213882207870483","clear-aardvark-491","0.4887872636318207"
"10","2qjyspkk","Policy distr","0.46406522393226624","clear-aardvark-491","0.4943733811378479"
"10","2qjyspkk","Policy distr","0.4560402035713196","clear-aardvark-491","0.4999595284461975"
"10","2qjyspkk","Policy distr","0.44806623458862305","clear-aardvark-491","0.5055456757545471"
"10","2qjyspkk","Policy distr","0.440145343542099","clear-aardvark-491","0.5111318230628967"
"10","2qjyspkk","Policy distr","0.4322797656059265","clear-aardvark-491","0.5167179703712463"
"10","2qjyspkk","Policy distr","0.42447155714035034","clear-aardvark-491","0.522304117679596"
"10","2qjyspkk","Policy distr","0.41672271490097046","clear-aardvark-491","0.5278902053833008"
"10","2qjyspkk","Policy distr","0.4090351462364197","clear-aardvark-491","0.5334763526916504"
"10","2qjyspkk","Policy distr","0.40141069889068604","clear-aardvark-491","0.5390625"
"10","2qjyspkk","Policy distr","0.3938511610031128","clear-aardvark-491","0.5446486473083496"
"10","2qjyspkk","Policy distr","0.38635823130607605","clear-aardvark-491","0.5502347946166992"
"10","2qjyspkk","Policy distr","0.3789335787296295","clear-aardvark-491","0.5558209419250488"
"10","2qjyspkk","Policy distr","0.37157881259918213","clear-aardvark-491","0.5614070892333984"
"10","2qjyspkk","Policy distr","0.3642953336238861","clear-aardvark-491","0.566993236541748"
"10","2qjyspkk","Policy distr","0.35708463191986084","clear-aardvark-491","0.5725793838500977"
"10","2qjyspkk","Policy distr","0.3499482274055481","clear-aardvark-491","0.5781654715538025"
"10","2qjyspkk","Policy distr","0.3428870737552643","clear-aardvark-491","0.5837516188621521"
"10","2qjyspkk","Policy distr","0.33590254187583923","clear-aardvark-491","0.5893377661705017"
"10","2qjyspkk","Policy distr","0.32899582386016846","clear-aardvark-491","0.5949239134788513"
"10","2qjyspkk","Policy distr","0.32216793298721313","clear-aardvark-491","0.6005100607872009"
"10","2qjyspkk","Policy distr","0.3154199421405792","clear-aardvark-491","0.6060962080955505"
"10","2qjyspkk","Policy distr","0.30875274538993835","clear-aardvark-491","0.6116823554039001"
"10","2qjyspkk","Policy distr","0.3021674156188965","clear-aardvark-491","0.617268443107605"
"10","2qjyspkk","Policy distr","0.2956644594669342","clear-aardvark-491","0.6228545904159546"
"10","2qjyspkk","Policy distr","0.28924471139907837","clear-aardvark-491","0.6284407377243042"
"10","2qjyspkk","Policy distr","0.28290894627571106","clear-aardvark-491","0.6340268850326538"
"10","2qjyspkk","Policy distr","0.27665770053863525","clear-aardvark-491","0.6396130323410034"
"10","2qjyspkk","Policy distr","0.2704916000366211","clear-aardvark-491","0.645199179649353"
"10","2qjyspkk","Policy distr","0.264411062002182","clear-aardvark-491","0.6507853269577026"
"10","2qjyspkk","Policy distr","0.2584165930747986","clear-aardvark-491","0.6563714742660522"
"10","2qjyspkk","Policy distr","0.2525085210800171","clear-aardvark-491","0.6619576215744019"
"10","2qjyspkk","Policy distr","0.24668721854686737","clear-aardvark-491","0.6675437092781067"
"10","2qjyspkk","Policy distr","0.24095280468463898","clear-aardvark-491","0.6731298565864563"
"10","2qjyspkk","Policy distr","0.23530560731887817","clear-aardvark-491","0.6787160038948059"
"10","2qjyspkk","Policy distr","0.22974567115306854","clear-aardvark-491","0.6843021512031555"
"10","2qjyspkk","Policy distr","0.224273219704628","clear-aardvark-491","0.6898882985115051"
"10","2qjyspkk","Policy distr","0.21888816356658936","clear-aardvark-491","0.6954744458198547"
"10","2qjyspkk","Policy distr","0.21359054744243622","clear-aardvark-491","0.7010605931282043"
"10","2qjyspkk","Policy distr","0.2083803117275238","clear-aardvark-491","0.706646740436554"
"10","2qjyspkk","Policy distr","0.20325739681720734","clear-aardvark-491","0.7122328281402588"
"10","2qjyspkk","Policy distr","0.19822150468826294","clear-aardvark-491","0.7178189754486084"
"10","2qjyspkk","Policy distr","0.19327251613140106","clear-aardvark-491","0.723405122756958"
"10","2qjyspkk","Policy distr","0.18841010332107544","clear-aardvark-491","0.7289912700653076"
"10","2qjyspkk","Policy distr","0.18363404273986816","clear-aardvark-491","0.7345774173736572"
"10","2qjyspkk","Policy distr","0.17894400656223297","clear-aardvark-491","0.7401635646820068"
"10","2qjyspkk","Policy distr","0.17433957755565643","clear-aardvark-491","0.7457497119903564"
"10","2qjyspkk","Policy distr","0.16982030868530273","clear-aardvark-491","0.751335859298706"
"10","2qjyspkk","Policy distr","0.16538578271865845","clear-aardvark-491","0.7569220066070557"
"10","2qjyspkk","Policy distr","0.16103556752204895","clear-aardvark-491","0.7625080943107605"
"10","2qjyspkk","Policy distr","0.15676894783973694","clear-aardvark-491","0.7680942416191101"
"10","2qjyspkk","Policy distr","0.1525854915380478","clear-aardvark-491","0.7736803889274597"
"10","2qjyspkk","Policy distr","0.14848455786705017","clear-aardvark-491","0.7792665362358093"
"10","2qjyspkk","Policy distr","0.14446552097797394","clear-aardvark-491","0.7848526835441589"
"10","2qjyspkk","Policy distr","0.14052776992321014","clear-aardvark-491","0.7904388308525085"
"10","2qjyspkk","Policy distr","0.13667050004005432","clear-aardvark-491","0.7960249781608582"
"10","2qjyspkk","Policy distr","0.13289311528205872","clear-aardvark-491","0.801611065864563"
"10","2qjyspkk","Policy distr","0.12919476628303528","clear-aardvark-491","0.8071972131729126"
"10","2qjyspkk","Policy distr","0.1255747377872467","clear-aardvark-491","0.8127833604812622"
"10","2qjyspkk","Policy distr","0.12203223258256912","clear-aardvark-491","0.8183695077896118"
"10","2qjyspkk","Policy distr","0.11856638640165329","clear-aardvark-491","0.8239556550979614"
"10","2qjyspkk","Policy distr","0.11517640948295593","clear-aardvark-491","0.829541802406311"
"10","2qjyspkk","Policy distr","0.11186143755912781","clear-aardvark-491","0.8351279497146606"
"10","2qjyspkk","Policy distr","0.10862057656049728","clear-aardvark-491","0.8407140970230103"
"10","2qjyspkk","Policy distr","0.10545296221971512","clear-aardvark-491","0.8463002443313599"
"10","2qjyspkk","Policy distr","0.1023576632142067","clear-aardvark-491","0.8518863320350647"
"10","2qjyspkk","Policy distr","0.0993337333202362","clear-aardvark-491","0.8574724793434143"
"10","2qjyspkk","Policy distr","0.09638023376464844","clear-aardvark-491","0.8630586266517639"
"10","2qjyspkk","Policy distr","0.09349622577428818","clear-aardvark-491","0.8686447739601135"
"10","2qjyspkk","Policy distr","0.09068073332309723","clear-aardvark-491","0.8742309212684631"
"10","2qjyspkk","Policy distr","0.08793281018733978","clear-aardvark-491","0.8798170685768127"
"10","2qjyspkk","Policy distr","0.08525144308805466","clear-aardvark-491","0.8854032158851624"
"10","2qjyspkk","Policy distr","0.08263565599918365","clear-aardvark-491","0.8909893035888672"
"10","2qjyspkk","Policy distr","0.0800844058394432","clear-aardvark-491","0.8965754508972168"
"10","2qjyspkk","Policy distr","0.07759672403335571","clear-aardvark-491","0.9021615982055664"
"10","2qjyspkk","Policy distr","0.0751715674996376","clear-aardvark-491","0.907747745513916"
"10","2qjyspkk","Policy distr","0.07280793786048889","clear-aardvark-491","0.9133338928222656"
"10","2qjyspkk","Policy distr","0.0705048143863678","clear-aardvark-491","0.9189200401306152"
"10","2qjyspkk","Policy distr","0.06826116144657135","clear-aardvark-491","0.9245061874389648"
"10","2qjyspkk","Policy distr","0.06607595831155777","clear-aardvark-491","0.9300923347473145"
"10","2qjyspkk","Policy distr","0.06394816190004349","clear-aardvark-491","0.9356784820556641"
"10","2qjyspkk","Policy distr","0.061876773834228516","clear-aardvark-491","0.9412646293640137"
"10","2qjyspkk","Policy distr","0.05986075848340988","clear-aardvark-491","0.9468507170677185"
"10","2qjyspkk","Policy distr","0.05789906531572342","clear-aardvark-491","0.9524368643760681"
"10","2qjyspkk","Policy distr","0.05599066615104675","clear-aardvark-491","0.9580230116844177"
"10","2qjyspkk","Policy distr","0.05413457378745079","clear-aardvark-491","0.9636091589927673"
"10","2qjyspkk","Policy distr","0.05232974514365196","clear-aardvark-491","0.9691953063011169"
"10","2qjyspkk","Policy distr","0.05057517811655998","clear-aardvark-491","0.9747814536094666"
"10","2qjyspkk","Policy distr","0.048869866877794266","clear-aardvark-491","0.9803676009178162"
"10","2qjyspkk","Policy distr","0.047212809324264526","clear-aardvark-491","0.985953688621521"
"10","2qjyspkk","Policy distr","0.04560298100113869","clear-aardvark-491","0.9915398359298706"
"10","2qjyspkk","Policy distr","0.044039417058229446","clear-aardvark-491","0.9971259832382202"
"10","2qjyspkk","Policy distr","0.04252111539244652","clear-aardvark-491","1.0027121305465698"
"10","2qjyspkk","Policy distr","0.04104713350534439","clear-aardvark-491","1.0082982778549194"
"10","2qjyspkk","Policy distr","0.039616480469703674","clear-aardvark-491","1.013884425163269"
"10","2qjyspkk","Policy distr","0.03822818025946617","clear-aardvark-491","1.0194705724716187"
"10","2qjyspkk","Policy distr","0.036881305277347565","clear-aardvark-491","1.0250567197799683"
"10","2qjyspkk","Policy distr","0.03557492047548294","clear-aardvark-491","1.0306428670883179"
"10","2qjyspkk","Policy distr","0.03430808708071709","clear-aardvark-491","1.0362290143966675"
"10","2qjyspkk","Policy distr","0.03307986259460449","clear-aardvark-491","1.041815161705017"
"10","2qjyspkk","Policy distr","0.03188937157392502","clear-aardvark-491","1.0474013090133667"
"10","2qjyspkk","Policy distr","0.03073572739958763","clear-aardvark-491","1.0529873371124268"
"10","2qjyspkk","Policy distr","0.029617976397275925","clear-aardvark-491","1.0585734844207764"
"10","2qjyspkk","Policy distr","0.02853528968989849","clear-aardvark-491","1.064159631729126"
"10","2qjyspkk","Policy distr","0.027486784383654594","clear-aardvark-491","1.0697457790374756"
"10","2qjyspkk","Policy distr","0.026471616700291634","clear-aardvark-491","1.0753319263458252"
"10","2qjyspkk","Policy distr","0.0254889577627182","clear-aardvark-491","1.0809180736541748"
"10","2qjyspkk","Policy distr","0.0245379526168108","clear-aardvark-491","1.0865042209625244"
"10","2qjyspkk","Policy distr","0.023617809638381004","clear-aardvark-491","1.092090368270874"
"10","2qjyspkk","Policy distr","0.022727714851498604","clear-aardvark-491","1.0976765155792236"
"10","2qjyspkk","Policy distr","0.021866876631975174","clear-aardvark-491","1.1032626628875732"
"10","2qjyspkk","Policy distr","0.021034520119428635","clear-aardvark-491","1.1088488101959229"
"10","2qjyspkk","Policy distr","0.02022988349199295","clear-aardvark-491","1.1144349575042725"
"10","2qjyspkk","Policy distr","0.01945221610367298","clear-aardvark-491","1.120021104812622"
"10","2qjyspkk","Policy distr","0.018700769171118736","clear-aardvark-491","1.1256072521209717"
"10","2qjyspkk","Policy distr","0.017974834889173508","clear-aardvark-491","1.1311933994293213"
"10","2qjyspkk","Policy distr","0.01727369613945484","clear-aardvark-491","1.136779546737671"
"10","2qjyspkk","Policy distr","0.01659664697945118","clear-aardvark-491","1.1423656940460205"
"10","2qjyspkk","Policy distr","0.015943024307489395","clear-aardvark-491","1.1479517221450806"
"10","2qjyspkk","Policy distr","0.015312128700315952","clear-aardvark-491","1.1535378694534302"
"10","2qjyspkk","Policy distr","0.014703323133289814","clear-aardvark-491","1.1591240167617798"
"10","2qjyspkk","Policy distr","0.014115950092673302","clear-aardvark-491","1.1647101640701294"
"10","2qjyspkk","Policy distr","0.013549387454986572","clear-aardvark-491","1.170296311378479"
"10","2qjyspkk","Policy distr","0.013003013096749783","clear-aardvark-491","1.1758824586868286"
"10","2qjyspkk","Policy distr","0.012476228177547455","clear-aardvark-491","1.1814686059951782"
"10","2qjyspkk","Policy distr","0.01196843758225441","clear-aardvark-491","1.1870547533035278"
"10","2qjyspkk","Policy distr","0.01147906482219696","clear-aardvark-491","1.1926409006118774"
"10","2qjyspkk","Policy distr","0.011007544584572315","clear-aardvark-491","1.198227047920227"
"10","2qjyspkk","Policy distr","0.010553323663771152","clear-aardvark-491","1.2038131952285767"
"10","2qjyspkk","Policy distr","0.010115865617990494","clear-aardvark-491","1.2093993425369263"
"10","2qjyspkk","Policy distr","0.009694638662040234","clear-aardvark-491","1.2149854898452759"
"10","2qjyspkk","Policy distr","0.009289131499826908","clear-aardvark-491","1.2205716371536255"
"10","2qjyspkk","Policy distr","0.008898837491869926","clear-aardvark-491","1.226157784461975"
"10","2qjyspkk","Policy distr","0.008523275144398212","clear-aardvark-491","1.2317439317703247"
"10","2qjyspkk","Policy distr","0.008161967620253563","clear-aardvark-491","1.2373299598693848"
"10","2qjyspkk","Policy distr","0.007814440876245499","clear-aardvark-491","1.2429161071777344"
"10","2qjyspkk","Policy distr","0.007480241358280182","clear-aardvark-491","1.248502254486084"
"10","2qjyspkk","Policy distr","0.007158935070037842","clear-aardvark-491","1.2540884017944336"
"10","2qjyspkk","Policy distr","0.006850088015198708","clear-aardvark-491","1.2596745491027832"
"10","2qjyspkk","Policy distr","0.0065532769076526165","clear-aardvark-491","1.2652606964111328"
"10","2qjyspkk","Policy distr","0.006268098019063473","clear-aardvark-491","1.2708468437194824"
"10","2qjyspkk","Policy distr","0.005994157865643501","clear-aardvark-491","1.276432991027832"
"10","2qjyspkk","Policy distr","0.005731063429266214","clear-aardvark-491","1.2820191383361816"
"10","2qjyspkk","Policy distr","0.005478442180901766","clear-aardvark-491","1.2876052856445312"
"10","2qjyspkk","Policy distr","0.005235933233052492","clear-aardvark-491","1.2931914329528809"
"10","2qjyspkk","Policy distr","0.005003173835575581","clear-aardvark-491","1.2987775802612305"
"10","2qjyspkk","Policy distr","0.004779829643666744","clear-aardvark-491","1.30436372756958"
"10","2qjyspkk","Policy distr","0.004565558396279812","clear-aardvark-491","1.3099498748779297"
"10","2qjyspkk","Policy distr","0.0043600378558039665","clear-aardvark-491","1.3155360221862793"
"10","2qjyspkk","Policy distr","0.004162952303886414","clear-aardvark-491","1.321122169494629"
"10","2qjyspkk","Policy distr","0.003973997663706541","clear-aardvark-491","1.3267083168029785"
"10","2qjyspkk","Policy distr","0.0037928796373307705","clear-aardvark-491","1.3322943449020386"
"10","2qjyspkk","Policy distr","0.0036193029955029488","clear-aardvark-491","1.3378804922103882"
"10","2qjyspkk","Policy distr","0.003452993230894208","clear-aardvark-491","1.3434666395187378"
"10","2qjyspkk","Policy distr","0.0032936802599579096","clear-aardvark-491","1.3490527868270874"
"10","2qjyspkk","Policy distr","0.003141100285574794","clear-aardvark-491","1.354638934135437"
"10","2qjyspkk","Policy distr","0.0029950025491416454","clear-aardvark-491","1.3602250814437866"
"10","2qjyspkk","Policy distr","0.0028551395516842604","clear-aardvark-491","1.3658112287521362"
"10","2qjyspkk","Policy distr","0.0027212759014219046","clear-aardvark-491","1.3713973760604858"
"10","2qjyspkk","Policy distr","0.0025931803975254297","clear-aardvark-491","1.3769835233688354"
"10","2qjyspkk","Policy distr","0.002470629056915641","clear-aardvark-491","1.382569670677185"
"10","2qjyspkk","Policy distr","0.0023534090723842382","clear-aardvark-491","1.3881558179855347"
"10","2qjyspkk","Policy distr","0.002241310430690646","clear-aardvark-491","1.3937419652938843"

==> plot_scripts/data/action_distributions/walker_no_act_clipping/walker_no_clip_800k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"10","2qjyspkk","Action distr","0.03894498640348375","clear-aardvark-491","-0.6951417922973633"
"10","2qjyspkk","Action distr","0.025963324268989167","clear-aardvark-491","-0.6923556327819824"
"10","2qjyspkk","Action distr","0.006490831067247292","clear-aardvark-491","-0.6895694732666016"
"10","2qjyspkk","Action distr","0.025963324268989167","clear-aardvark-491","-0.6867833733558655"
"10","2qjyspkk","Action distr","0.012981662134494584","clear-aardvark-491","-0.6839972138404846"
"10","2qjyspkk","Action distr","0.006490831067247292","clear-aardvark-491","-0.6812111139297485"
"10","2qjyspkk","Action distr","0.012981662134494584","clear-aardvark-491","-0.6784249544143677"
"10","2qjyspkk","Action distr","0.04543581747073104","clear-aardvark-491","-0.6756387948989868"
"10","2qjyspkk","Action distr","0.012981662134494584","clear-aardvark-491","-0.672852635383606"
"10","2qjyspkk","Action distr","0.025963324268989167","clear-aardvark-491","-0.6700665354728699"
"10","2qjyspkk","Action distr","0.012981662134494584","clear-aardvark-491","-0.667280375957489"
"10","2qjyspkk","Action distr","0.025963324268989167","clear-aardvark-491","-0.6644942760467529"
"10","2qjyspkk","Action distr","0.012981662134494584","clear-aardvark-491","-0.6617081165313721"
"10","2qjyspkk","Action distr","0.019472493201741874","clear-aardvark-491","-0.6589219570159912"
"10","2qjyspkk","Action distr","0.012981662134494584","clear-aardvark-491","-0.6561357975006104"
"10","2qjyspkk","Action distr","0.025963324268989167","clear-aardvark-491","-0.6533496975898743"
"10","2qjyspkk","Action distr","0.012981662134494584","clear-aardvark-491","-0.6505635380744934"
"10","2qjyspkk","Action distr","0.019472493201741874","clear-aardvark-491","-0.6477774381637573"
"10","2qjyspkk","Action distr","0.006490831067247292","clear-aardvark-491","-0.6449912786483765"
"10","2qjyspkk","Action distr","0.025963324268989167","clear-aardvark-491","-0.6422051191329956"
"10","2qjyspkk","Action distr","0.032454155336236454","clear-aardvark-491","-0.6394189596176147"
"10","2qjyspkk","Action distr","0.04543581747073104","clear-aardvark-491","-0.6366328597068787"
"10","2qjyspkk","Action distr","0.04543581747073104","clear-aardvark-491","-0.6338467001914978"
"10","2qjyspkk","Action distr","0.03894498640348375","clear-aardvark-491","-0.6310606002807617"
"10","2qjyspkk","Action distr","0.012981662134494584","clear-aardvark-491","-0.6282744407653809"
"10","2qjyspkk","Action distr","0.051926648537978334","clear-aardvark-491","-0.62548828125"
"10","2qjyspkk","Action distr","0.04543581747073104","clear-aardvark-491","-0.6227021217346191"
"10","2qjyspkk","Action distr","0.03894498640348375","clear-aardvark-491","-0.6199160218238831"
"10","2qjyspkk","Action distr","0.006490831067247292","clear-aardvark-491","-0.6171298623085022"
"10","2qjyspkk","Action distr","0.032454155336236454","clear-aardvark-491","-0.6143437623977661"
"10","2qjyspkk","Action distr","0.012981662134494584","clear-aardvark-491","-0.6115576028823853"
"10","2qjyspkk","Action distr","0.03894498640348375","clear-aardvark-491","-0.6087714433670044"
"10","2qjyspkk","Action distr","0.032454155336236454","clear-aardvark-491","-0.6059852838516235"
"10","2qjyspkk","Action distr","0.025963324268989167","clear-aardvark-491","-0.6031991839408875"
"10","2qjyspkk","Action distr","0.019472493201741874","clear-aardvark-491","-0.6004130244255066"
"10","2qjyspkk","Action distr","0.012981662134494584","clear-aardvark-491","-0.5976269245147705"
"10","2qjyspkk","Action distr","0.006490831067247292","clear-aardvark-491","-0.5948407649993896"
"10","2qjyspkk","Action distr","0.03894498640348375","clear-aardvark-491","-0.5920546054840088"
"10","2qjyspkk","Action distr","0.019472493201741874","clear-aardvark-491","-0.5892684459686279"
"10","2qjyspkk","Action distr","0.025963324268989167","clear-aardvark-491","-0.5864823460578918"
"10","2qjyspkk","Action distr","0.03894498640348375","clear-aardvark-491","-0.583696186542511"
"10","2qjyspkk","Action distr","0.03894498640348375","clear-aardvark-491","-0.5809100866317749"
"10","2qjyspkk","Action distr","0.05841747960522562","clear-aardvark-491","-0.578123927116394"
"10","2qjyspkk","Action distr","0.032454155336236454","clear-aardvark-491","-0.5753377676010132"
"10","2qjyspkk","Action distr","0.051926648537978334","clear-aardvark-491","-0.5725516080856323"
"10","2qjyspkk","Action distr","0.04543581747073104","clear-aardvark-491","-0.5697655081748962"
"10","2qjyspkk","Action distr","0.019472493201741874","clear-aardvark-491","-0.5669793486595154"
"10","2qjyspkk","Action distr","0.032454155336236454","clear-aardvark-491","-0.5641932487487793"
"10","2qjyspkk","Action distr","0.04543581747073104","clear-aardvark-491","-0.5614070892333984"
"10","2qjyspkk","Action distr","0.025963324268989167","clear-aardvark-491","-0.5586209297180176"
"10","2qjyspkk","Action distr","0.032454155336236454","clear-aardvark-491","-0.5558347702026367"
"10","2qjyspkk","Action distr","0.051926648537978334","clear-aardvark-491","-0.5530486702919006"
"10","2qjyspkk","Action distr","0.04543581747073104","clear-aardvark-491","-0.5502625107765198"
"10","2qjyspkk","Action distr","0.032454155336236454","clear-aardvark-491","-0.5474764108657837"
"10","2qjyspkk","Action distr","0.012981662134494584","clear-aardvark-491","-0.5446902513504028"
"10","2qjyspkk","Action distr","0.04543581747073104","clear-aardvark-491","-0.541904091835022"
"10","2qjyspkk","Action distr","0.05841747960522562","clear-aardvark-491","-0.5391179323196411"
"10","2qjyspkk","Action distr","0.019472493201741874","clear-aardvark-491","-0.536331832408905"
"10","2qjyspkk","Action distr","0.03894498640348375","clear-aardvark-491","-0.5335456728935242"
"10","2qjyspkk","Action distr","0.05841747960522562","clear-aardvark-491","-0.5307595729827881"
"10","2qjyspkk","Action distr","0.025963324268989167","clear-aardvark-491","-0.5279734134674072"
"10","2qjyspkk","Action distr","0.032454155336236454","clear-aardvark-491","-0.5251872539520264"
"10","2qjyspkk","Action distr","0.04543581747073104","clear-aardvark-491","-0.5224010944366455"
"10","2qjyspkk","Action distr","0.032454155336236454","clear-aardvark-491","-0.5196149945259094"
"10","2qjyspkk","Action distr","0.051926648537978334","clear-aardvark-491","-0.5168288350105286"
"10","2qjyspkk","Action distr","0.06490831067247291","clear-aardvark-491","-0.5140427350997925"
"10","2qjyspkk","Action distr","0.04543581747073104","clear-aardvark-491","-0.5112565755844116"
"10","2qjyspkk","Action distr","0.051926648537978334","clear-aardvark-491","-0.5084704160690308"
"10","2qjyspkk","Action distr","0.051926648537978334","clear-aardvark-491","-0.5056842565536499"
"10","2qjyspkk","Action distr","0.08438080387421479","clear-aardvark-491","-0.5028981566429138"
"10","2qjyspkk","Action distr","0.04543581747073104","clear-aardvark-491","-0.500111997127533"
"10","2qjyspkk","Action distr","0.051926648537978334","clear-aardvark-491","-0.4973258972167969"
"10","2qjyspkk","Action distr","0.06490831067247291","clear-aardvark-491","-0.494539737701416"
"10","2qjyspkk","Action distr","0.025963324268989167","clear-aardvark-491","-0.49175357818603516"
"10","2qjyspkk","Action distr","0.05841747960522562","clear-aardvark-491","-0.4889674782752991"
"10","2qjyspkk","Action distr","0.05841747960522562","clear-aardvark-491","-0.4861813187599182"
"10","2qjyspkk","Action distr","0.0713991417397202","clear-aardvark-491","-0.48339515924453735"
"10","2qjyspkk","Action distr","0.051926648537978334","clear-aardvark-491","-0.48060905933380127"
"10","2qjyspkk","Action distr","0.05841747960522562","clear-aardvark-491","-0.4778228998184204"
"10","2qjyspkk","Action distr","0.03894498640348375","clear-aardvark-491","-0.47503674030303955"
"10","2qjyspkk","Action distr","0.06490831067247291","clear-aardvark-491","-0.47225064039230347"
"10","2qjyspkk","Action distr","0.09736246600870938","clear-aardvark-491","-0.4694644808769226"
"10","2qjyspkk","Action distr","0.06490831067247291","clear-aardvark-491","-0.46667832136154175"
"10","2qjyspkk","Action distr","0.06490831067247291","clear-aardvark-491","-0.46389222145080566"
"10","2qjyspkk","Action distr","0.04543581747073104","clear-aardvark-491","-0.4611060619354248"
"10","2qjyspkk","Action distr","0.0778899728069675","clear-aardvark-491","-0.45831990242004395"
"10","2qjyspkk","Action distr","0.04543581747073104","clear-aardvark-491","-0.45553380250930786"
"10","2qjyspkk","Action distr","0.09736246600870938","clear-aardvark-491","-0.452747642993927"
"10","2qjyspkk","Action distr","0.09087163494146208","clear-aardvark-491","-0.44996148347854614"
"10","2qjyspkk","Action distr","0.06490831067247291","clear-aardvark-491","-0.44717538356781006"
"10","2qjyspkk","Action distr","0.08438080387421479","clear-aardvark-491","-0.4443892240524292"
"10","2qjyspkk","Action distr","0.06490831067247291","clear-aardvark-491","-0.4416030943393707"
"10","2qjyspkk","Action distr","0.13630745241219314","clear-aardvark-491","-0.43881696462631226"
"10","2qjyspkk","Action distr","0.05841747960522562","clear-aardvark-491","-0.4360308051109314"
"10","2qjyspkk","Action distr","0.09087163494146208","clear-aardvark-491","-0.4332446753978729"
"10","2qjyspkk","Action distr","0.08438080387421479","clear-aardvark-491","-0.43045854568481445"
"10","2qjyspkk","Action distr","0.0778899728069675","clear-aardvark-491","-0.4276723861694336"
"10","2qjyspkk","Action distr","0.08438080387421479","clear-aardvark-491","-0.4248862564563751"
"10","2qjyspkk","Action distr","0.09087163494146208","clear-aardvark-491","-0.42210012674331665"
"10","2qjyspkk","Action distr","0.11034412814320396","clear-aardvark-491","-0.4193139672279358"
"10","2qjyspkk","Action distr","0.0778899728069675","clear-aardvark-491","-0.4165278375148773"
"10","2qjyspkk","Action distr","0.13630745241219314","clear-aardvark-491","-0.41374170780181885"
"10","2qjyspkk","Action distr","0.11683495921045124","clear-aardvark-491","-0.410955548286438"
"10","2qjyspkk","Action distr","0.09736246600870938","clear-aardvark-491","-0.4081694185733795"
"10","2qjyspkk","Action distr","0.11034412814320396","clear-aardvark-491","-0.40538328886032104"
"10","2qjyspkk","Action distr","0.09087163494146208","clear-aardvark-491","-0.4025971293449402"
"10","2qjyspkk","Action distr","0.13630745241219314","clear-aardvark-491","-0.3998109996318817"
"10","2qjyspkk","Action distr","0.09087163494146208","clear-aardvark-491","-0.39702486991882324"
"10","2qjyspkk","Action distr","0.09087163494146208","clear-aardvark-491","-0.3942387104034424"
"10","2qjyspkk","Action distr","0.20770659415191334","clear-aardvark-491","-0.3914525806903839"
"10","2qjyspkk","Action distr","0.1427982834794404","clear-aardvark-491","-0.38866645097732544"
"10","2qjyspkk","Action distr","0.13630745241219314","clear-aardvark-491","-0.3858802914619446"
"10","2qjyspkk","Action distr","0.13630745241219314","clear-aardvark-491","-0.3830941617488861"
"10","2qjyspkk","Action distr","0.10385329707595667","clear-aardvark-491","-0.38030803203582764"
"10","2qjyspkk","Action distr","0.12981662134494582","clear-aardvark-491","-0.3775218725204468"
"10","2qjyspkk","Action distr","0.16227077668118228","clear-aardvark-491","-0.3747357428073883"
"10","2qjyspkk","Action distr","0.155779945613935","clear-aardvark-491","-0.37194961309432983"
"10","2qjyspkk","Action distr","0.16876160774842958","clear-aardvark-491","-0.369163453578949"
"10","2qjyspkk","Action distr","0.17525243881567687","clear-aardvark-491","-0.3663773238658905"
"10","2qjyspkk","Action distr","0.23366991842090248","clear-aardvark-491","-0.36359119415283203"
"10","2qjyspkk","Action distr","0.2401607494881498","clear-aardvark-491","-0.36080503463745117"
"10","2qjyspkk","Action distr","0.18174326988292416","clear-aardvark-491","-0.3580189049243927"
"10","2qjyspkk","Action distr","0.20770659415191334","clear-aardvark-491","-0.35523277521133423"
"10","2qjyspkk","Action distr","0.22068825628640792","clear-aardvark-491","-0.35244661569595337"
"10","2qjyspkk","Action distr","0.22068825628640792","clear-aardvark-491","-0.3496605157852173"
"10","2qjyspkk","Action distr","0.22068825628640792","clear-aardvark-491","-0.3468743562698364"
"10","2qjyspkk","Action distr","0.18823410095017148","clear-aardvark-491","-0.34408819675445557"
"10","2qjyspkk","Action distr","0.21419742521916066","clear-aardvark-491","-0.3413020968437195"
"10","2qjyspkk","Action distr","0.29857822909337545","clear-aardvark-491","-0.3385159373283386"
"10","2qjyspkk","Action distr","0.2726149048243863","clear-aardvark-491","-0.33572977781295776"
"10","2qjyspkk","Action distr","0.27910573589163357","clear-aardvark-491","-0.3329436779022217"
"10","2qjyspkk","Action distr","0.266124073757139","clear-aardvark-491","-0.3301575183868408"
"10","2qjyspkk","Action distr","0.2855965669588808","clear-aardvark-491","-0.32737135887145996"
"10","2qjyspkk","Action distr","0.3050690601606227","clear-aardvark-491","-0.3245852589607239"
"10","2qjyspkk","Action distr","0.2401607494881498","clear-aardvark-491","-0.321799099445343"
"10","2qjyspkk","Action distr","0.23366991842090248","clear-aardvark-491","-0.31901293992996216"
"10","2qjyspkk","Action distr","0.2531424116226444","clear-aardvark-491","-0.3162268400192261"
"10","2qjyspkk","Action distr","0.2726149048243863","clear-aardvark-491","-0.3134406805038452"
"10","2qjyspkk","Action distr","0.35050487763135374","clear-aardvark-491","-0.31065452098846436"
"10","2qjyspkk","Action distr","0.35050487763135374","clear-aardvark-491","-0.30786842107772827"
"10","2qjyspkk","Action distr","0.3634865397658483","clear-aardvark-491","-0.3050822615623474"
"10","2qjyspkk","Action distr","0.4478673436400631","clear-aardvark-491","-0.30229610204696655"
"10","2qjyspkk","Action distr","0.3959406951020848","clear-aardvark-491","-0.29951000213623047"
"10","2qjyspkk","Action distr","0.3634865397658483","clear-aardvark-491","-0.2967238426208496"
"10","2qjyspkk","Action distr","0.35050487763135374","clear-aardvark-491","-0.29393768310546875"
"10","2qjyspkk","Action distr","0.44137651257281585","clear-aardvark-491","-0.29115158319473267"
"10","2qjyspkk","Action distr","0.4024315261693321","clear-aardvark-491","-0.2883654236793518"
"10","2qjyspkk","Action distr","0.43488568150556856","clear-aardvark-491","-0.28557926416397095"
"10","2qjyspkk","Action distr","0.4478673436400631","clear-aardvark-491","-0.28279316425323486"
"10","2qjyspkk","Action distr","0.49979399217804144","clear-aardvark-491","-0.280007004737854"
"10","2qjyspkk","Action distr","0.43488568150556856","clear-aardvark-491","-0.27722084522247314"
"10","2qjyspkk","Action distr","0.5257573164470306","clear-aardvark-491","-0.27443474531173706"
"10","2qjyspkk","Action distr","0.5192664853797833","clear-aardvark-491","-0.2716485857963562"
"10","2qjyspkk","Action distr","0.6036472892539981","clear-aardvark-491","-0.26886242628097534"
"10","2qjyspkk","Action distr","0.5647023028505144","clear-aardvark-491","-0.26607632637023926"
"10","2qjyspkk","Action distr","0.5647023028505144","clear-aardvark-491","-0.2632901668548584"
"10","2qjyspkk","Action distr","0.62311978245574","clear-aardvark-491","-0.26050400733947754"
"10","2qjyspkk","Action distr","0.5841747960522563","clear-aardvark-491","-0.25771790742874146"
"10","2qjyspkk","Action distr","0.6750464309937183","clear-aardvark-491","-0.2549317479133606"
"10","2qjyspkk","Action distr","0.62311978245574","clear-aardvark-491","-0.25214558839797974"
"10","2qjyspkk","Action distr","0.6296106135229873","clear-aardvark-491","-0.24935947358608246"
"10","2qjyspkk","Action distr","0.5711931339177616","clear-aardvark-491","-0.2465733289718628"
"10","2qjyspkk","Action distr","0.6555739377919765","clear-aardvark-491","-0.24378719925880432"
"10","2qjyspkk","Action distr","0.6945189241954602","clear-aardvark-491","-0.24100105464458466"
"10","2qjyspkk","Action distr","0.7075005863299548","clear-aardvark-491","-0.238214910030365"
"10","2qjyspkk","Action distr","0.7269730795316967","clear-aardvark-491","-0.23542878031730652"
"10","2qjyspkk","Action distr","0.7983722212714168","clear-aardvark-491","-0.23264263570308685"
"10","2qjyspkk","Action distr","0.8632805319438898","clear-aardvark-491","-0.2298564910888672"
"10","2qjyspkk","Action distr","0.7659180659351804","clear-aardvark-491","-0.22707036137580872"
"10","2qjyspkk","Action distr","0.8632805319438898","clear-aardvark-491","-0.22428421676158905"
"10","2qjyspkk","Action distr","0.8438080387421479","clear-aardvark-491","-0.22149807214736938"
"10","2qjyspkk","Action distr","0.778899728069675","clear-aardvark-491","-0.2187119424343109"
"10","2qjyspkk","Action distr","1.025551308625072","clear-aardvark-491","-0.21592581272125244"
"10","2qjyspkk","Action distr","0.889243856212879","clear-aardvark-491","-0.21313965320587158"
"10","2qjyspkk","Action distr","1.155367929970018","clear-aardvark-491","-0.2103535234928131"
"10","2qjyspkk","Action distr","0.9152071804818681","clear-aardvark-491","-0.20756739377975464"
"10","2qjyspkk","Action distr","0.980115491154341","clear-aardvark-491","-0.20478123426437378"
"10","2qjyspkk","Action distr","0.9736246600870937","clear-aardvark-491","-0.2019951045513153"
"10","2qjyspkk","Action distr","1.0385329707595665","clear-aardvark-491","-0.19920897483825684"
"10","2qjyspkk","Action distr","1.1748404231717597","clear-aardvark-491","-0.19642281532287598"
"10","2qjyspkk","Action distr","1.2137854095752436","clear-aardvark-491","-0.1936366856098175"
"10","2qjyspkk","Action distr","1.24623956491148","clear-aardvark-491","-0.19085055589675903"
"10","2qjyspkk","Action distr","1.265712058113222","clear-aardvark-491","-0.18806439638137817"
"10","2qjyspkk","Action distr","1.109932112499287","clear-aardvark-491","-0.1852782666683197"
"10","2qjyspkk","Action distr","1.1943129163735018","clear-aardvark-491","-0.18249213695526123"
"10","2qjyspkk","Action distr","1.265712058113222","clear-aardvark-491","-0.17970597743988037"
"10","2qjyspkk","Action distr","1.181331254239007","clear-aardvark-491","-0.1769198477268219"
"10","2qjyspkk","Action distr","1.2592212270459746","clear-aardvark-491","-0.17413371801376343"
"10","2qjyspkk","Action distr","1.4409644969288986","clear-aardvark-491","-0.17134757339954376"
"10","2qjyspkk","Action distr","1.3695653551891787","clear-aardvark-491","-0.1685614287853241"
"10","2qjyspkk","Action distr","1.4539461590633933","clear-aardvark-491","-0.16577529907226562"
"10","2qjyspkk","Action distr","1.2981662134494583","clear-aardvark-491","-0.16298915445804596"
"10","2qjyspkk","Action distr","1.466927821197888","clear-aardvark-491","-0.1602030098438263"
"10","2qjyspkk","Action distr","1.3371111998529421","clear-aardvark-491","-0.15741688013076782"
"10","2qjyspkk","Action distr","1.4928911454668772","clear-aardvark-491","-0.15463073551654816"
"10","2qjyspkk","Action distr","1.4604369901306407","clear-aardvark-491","-0.1518445909023285"
"10","2qjyspkk","Action distr","1.622707766811823","clear-aardvark-491","-0.14905846118927002"
"10","2qjyspkk","Action distr","1.4214920037271568","clear-aardvark-491","-0.14627231657505035"
"10","2qjyspkk","Action distr","1.7135794017532853","clear-aardvark-491","-0.1434861719608307"
"10","2qjyspkk","Action distr","1.5318361318703608","clear-aardvark-491","-0.14070004224777222"
"10","2qjyspkk","Action distr","1.6746344153498012","clear-aardvark-491","-0.13791389763355255"
"10","2qjyspkk","Action distr","1.8174326988292417","clear-aardvark-491","-0.13512775301933289"
"10","2qjyspkk","Action distr","1.843396023098231","clear-aardvark-491","-0.13234162330627441"
"10","2qjyspkk","Action distr","1.934267658039693","clear-aardvark-491","-0.12955547869205475"
"10","2qjyspkk","Action distr","1.648671091080812","clear-aardvark-491","-0.12676933407783508"
"10","2qjyspkk","Action distr","2.0316301240484025","clear-aardvark-491","-0.12398320436477661"
"10","2qjyspkk","Action distr","1.953740151241435","clear-aardvark-491","-0.12119705975055695"
"10","2qjyspkk","Action distr","1.9018135027034564","clear-aardvark-491","-0.11841092258691788"
"10","2qjyspkk","Action distr","1.9667218133759292","clear-aardvark-491","-0.11562478542327881"
"10","2qjyspkk","Action distr","1.694106908551543","clear-aardvark-491","-0.11283864080905914"
"10","2qjyspkk","Action distr","2.051102617250144","clear-aardvark-491","-0.11005251109600067"
"10","2qjyspkk","Action distr","2.03812095511565","clear-aardvark-491","-0.107266366481781"
"10","2qjyspkk","Action distr","2.2133733939313265","clear-aardvark-491","-0.10448022186756134"
"10","2qjyspkk","Action distr","1.9926851376449186","clear-aardvark-491","-0.10169409215450287"
"10","2qjyspkk","Action distr","1.5967444425428337","clear-aardvark-491","-0.0989079475402832"
"10","2qjyspkk","Action distr","2.005666799779413","clear-aardvark-491","-0.09612180292606354"
"10","2qjyspkk","Action distr","2.193900900729585","clear-aardvark-491","-0.09333567321300507"
"10","2qjyspkk","Action distr","2.25231838033481","clear-aardvark-491","-0.0905495285987854"
"10","2qjyspkk","Action distr","2.200391731796832","clear-aardvark-491","-0.08776338398456573"
"10","2qjyspkk","Action distr","2.135483421124359","clear-aardvark-491","-0.08497725427150726"
"10","2qjyspkk","Action distr","2.187410069662337","clear-aardvark-491","-0.0821911096572876"
"10","2qjyspkk","Action distr","2.161446745393348","clear-aardvark-491","-0.07940497249364853"
"10","2qjyspkk","Action distr","2.3496808463435195","clear-aardvark-491","-0.07661883533000946"
"10","2qjyspkk","Action distr","2.25231838033481","clear-aardvark-491","-0.0738326907157898"
"10","2qjyspkk","Action distr","2.3691533395452615","clear-aardvark-491","-0.07104655355215073"
"10","2qjyspkk","Action distr","2.271790873536552","clear-aardvark-491","-0.06826041638851166"
"10","2qjyspkk","Action distr","2.3691533395452615","clear-aardvark-491","-0.06547427177429199"
"10","2qjyspkk","Action distr","2.297754197805541","clear-aardvark-491","-0.06268813461065292"
"10","2qjyspkk","Action distr","2.4145891570159925","clear-aardvark-491","-0.059901997447013855"
"10","2qjyspkk","Action distr","2.265300042469305","clear-aardvark-491","-0.05711585655808449"
"10","2qjyspkk","Action distr","2.537914947293691","clear-aardvark-491","-0.05432971566915512"
"10","2qjyspkk","Action distr","2.3237175220745305","clear-aardvark-491","-0.05154357850551605"
"10","2qjyspkk","Action distr","2.498969960890207","clear-aardvark-491","-0.048757441341876984"
"10","2qjyspkk","Action distr","2.5573874404954333","clear-aardvark-491","-0.04597129672765732"
"10","2qjyspkk","Action distr","2.6547499065041427","clear-aardvark-491","-0.04318515956401825"
"10","2qjyspkk","Action distr","2.485988298755713","clear-aardvark-491","-0.04039902240037918"
"10","2qjyspkk","Action distr","2.648259075436895","clear-aardvark-491","-0.037612881511449814"
"10","2qjyspkk","Action distr","2.8754381627905503","clear-aardvark-491","-0.03482674062252045"
"10","2qjyspkk","Action distr","2.3951166638142505","clear-aardvark-491","-0.03204060345888138"
"10","2qjyspkk","Action distr","2.5444057783609386","clear-aardvark-491","-0.02925446256995201"
"10","2qjyspkk","Action distr","2.5833507647644223","clear-aardvark-491","-0.026468325406312943"
"10","2qjyspkk","Action distr","2.4275708191504872","clear-aardvark-491","-0.023682184517383575"
"10","2qjyspkk","Action distr","2.609314089033411","clear-aardvark-491","-0.02089604362845421"
"10","2qjyspkk","Action distr","2.7715848657145936","clear-aardvark-491","-0.01810990646481514"
"10","2qjyspkk","Action distr","2.6547499065041427","clear-aardvark-491","-0.015323766507208347"
"10","2qjyspkk","Action distr","2.576859933697175","clear-aardvark-491","-0.012537626549601555"
"10","2qjyspkk","Action distr","2.4600249744867235","clear-aardvark-491","-0.009751487523317337"
"10","2qjyspkk","Action distr","2.6287865822351533","clear-aardvark-491","-0.006965348497033119"
"10","2qjyspkk","Action distr","2.5508966094281855","clear-aardvark-491","-0.004179209005087614"
"10","2qjyspkk","Action distr","2.641768244369648","clear-aardvark-491","-0.0013930696295574307"
"10","2qjyspkk","Action distr","2.80403902105083","clear-aardvark-491","0.0013930696295574307"
"10","2qjyspkk","Action distr","2.4405524812849815","clear-aardvark-491","0.004179209005087614"
"10","2qjyspkk","Action distr","2.5833507647644223","clear-aardvark-491","0.006965348497033119"
"10","2qjyspkk","Action distr","2.7845665278490883","clear-aardvark-491","0.009751487523317337"
"10","2qjyspkk","Action distr","2.5184424540919492","clear-aardvark-491","0.012537626549601555"
"10","2qjyspkk","Action distr","2.4730066366212182","clear-aardvark-491","0.015323766507208347"
"10","2qjyspkk","Action distr","2.5444057783609386","clear-aardvark-491","0.01810990646481514"
"10","2qjyspkk","Action distr","2.5249332851591966","clear-aardvark-491","0.02089604362845421"
"10","2qjyspkk","Action distr","2.4470433123522293","clear-aardvark-491","0.023682184517383575"
"10","2qjyspkk","Action distr","2.602823257966164","clear-aardvark-491","0.026468325406312943"
"10","2qjyspkk","Action distr","2.622295751167906","clear-aardvark-491","0.02925446256995201"
"10","2qjyspkk","Action distr","2.3691533395452615","clear-aardvark-491","0.03204060345888138"
"10","2qjyspkk","Action distr","2.537914947293691","clear-aardvark-491","0.03482674062252045"
"10","2qjyspkk","Action distr","2.4794974676884656","clear-aardvark-491","0.037612881511449814"
"10","2qjyspkk","Action distr","2.4145891570159925","clear-aardvark-491","0.04039902240037918"
"10","2qjyspkk","Action distr","2.485988298755713","clear-aardvark-491","0.04318515956401825"
"10","2qjyspkk","Action distr","2.4405524812849815","clear-aardvark-491","0.04597129672765732"
"10","2qjyspkk","Action distr","2.5833507647644223","clear-aardvark-491","0.048757441341876984"
"10","2qjyspkk","Action distr","2.42107998808324","clear-aardvark-491","0.05154357850551605"
"10","2qjyspkk","Action distr","2.271790873536552","clear-aardvark-491","0.05432971566915512"
"10","2qjyspkk","Action distr","2.4730066366212182","clear-aardvark-491","0.05711585655808449"
"10","2qjyspkk","Action distr","2.4340616502177346","clear-aardvark-491","0.059901997447013855"
"10","2qjyspkk","Action distr","2.297754197805541","clear-aardvark-491","0.06268813461065292"
"10","2qjyspkk","Action distr","2.3042450288727885","clear-aardvark-491","0.06547427177429199"
"10","2qjyspkk","Action distr","2.3496808463435195","clear-aardvark-491","0.06826041638851166"
"10","2qjyspkk","Action distr","2.154955914326101","clear-aardvark-491","0.07104655355215073"
"10","2qjyspkk","Action distr","2.3237175220745305","clear-aardvark-491","0.0738326907157898"
"10","2qjyspkk","Action distr","2.2782817046037995","clear-aardvark-491","0.07661883533000946"
"10","2qjyspkk","Action distr","2.3821350016797562","clear-aardvark-491","0.07940497249364853"
"10","2qjyspkk","Action distr","2.297754197805541","clear-aardvark-491","0.0821911096572876"
"10","2qjyspkk","Action distr","2.2912633667382942","clear-aardvark-491","0.08497725427150726"
"10","2qjyspkk","Action distr","2.083556772586381","clear-aardvark-491","0.08776338398456573"
"10","2qjyspkk","Action distr","2.0900476036536277","clear-aardvark-491","0.0905495285987854"
"10","2qjyspkk","Action distr","2.0900476036536277","clear-aardvark-491","0.09333567321300507"
"10","2qjyspkk","Action distr","2.018648461913908","clear-aardvark-491","0.09612180292606354"
"10","2qjyspkk","Action distr","2.051102617250144","clear-aardvark-491","0.0989079475402832"
"10","2qjyspkk","Action distr","2.0900476036536277","clear-aardvark-491","0.10169409215450287"
"10","2qjyspkk","Action distr","1.9991759687121657","clear-aardvark-491","0.10448022186756134"
"10","2qjyspkk","Action distr","1.9212859959051984","clear-aardvark-491","0.107266366481781"
"10","2qjyspkk","Action distr","2.0446117861828967","clear-aardvark-491","0.11005251109600067"
"10","2qjyspkk","Action distr","1.960230982308682","clear-aardvark-491","0.11283864080905914"
"10","2qjyspkk","Action distr","1.6356894289463175","clear-aardvark-491","0.11562478542327881"
"10","2qjyspkk","Action distr","2.025139292981155","clear-aardvark-491","0.11841092258691788"
"10","2qjyspkk","Action distr","1.960230982308682","clear-aardvark-491","0.12119705975055695"
"10","2qjyspkk","Action distr","1.5837627804083392","clear-aardvark-491","0.12398320436477661"
"10","2qjyspkk","Action distr","1.7719968813585105","clear-aardvark-491","0.12676933407783508"
"10","2qjyspkk","Action distr","1.7460335570895216","clear-aardvark-491","0.12955547869205475"
"10","2qjyspkk","Action distr","1.5902536114755865","clear-aardvark-491","0.13234162330627441"
"10","2qjyspkk","Action distr","1.4279828347944044","clear-aardvark-491","0.13512775301933289"
"10","2qjyspkk","Action distr","1.7395427260222742","clear-aardvark-491","0.13791389763355255"
"10","2qjyspkk","Action distr","1.5513086250721027","clear-aardvark-491","0.14070004224777222"
"10","2qjyspkk","Action distr","1.7005977396187906","clear-aardvark-491","0.1434861719608307"
"10","2qjyspkk","Action distr","1.5058728076013719","clear-aardvark-491","0.14627231657505035"
"10","2qjyspkk","Action distr","1.5188544697358661","clear-aardvark-491","0.14905846118927002"
"10","2qjyspkk","Action distr","1.5513086250721027","clear-aardvark-491","0.1518445909023285"
"10","2qjyspkk","Action distr","1.4799094833323825","clear-aardvark-491","0.15463073551654816"
"10","2qjyspkk","Action distr","1.376056186256426","clear-aardvark-491","0.15741688013076782"
"10","2qjyspkk","Action distr","1.3371111998529421","clear-aardvark-491","0.1602030098438263"
"10","2qjyspkk","Action distr","1.2916753823822111","clear-aardvark-491","0.16298915445804596"
"10","2qjyspkk","Action distr","1.2527303959787273","clear-aardvark-491","0.16577529907226562"
"10","2qjyspkk","Action distr","1.3241295377184474","clear-aardvark-491","0.1685614287853241"
"10","2qjyspkk","Action distr","1.2397487338442328","clear-aardvark-491","0.17134757339954376"
"10","2qjyspkk","Action distr","1.265712058113222","clear-aardvark-491","0.17413371801376343"
"10","2qjyspkk","Action distr","1.1878220853062544","clear-aardvark-491","0.1769198477268219"
"10","2qjyspkk","Action distr","1.155367929970018","clear-aardvark-491","0.17970597743988037"
"10","2qjyspkk","Action distr","1.2072945785079963","clear-aardvark-491","0.18249213695526123"
"10","2qjyspkk","Action distr","1.1943129163735018","clear-aardvark-491","0.1852782666683197"
"10","2qjyspkk","Action distr","1.1034412814320398","clear-aardvark-491","0.18806439638137817"
"10","2qjyspkk","Action distr","1.0125696464905776","clear-aardvark-491","0.19085055589675903"
"10","2qjyspkk","Action distr","0.9995879843560829","clear-aardvark-491","0.1936366856098175"
"10","2qjyspkk","Action distr","0.9736246600870937","clear-aardvark-491","0.19642281532287598"
"10","2qjyspkk","Action distr","0.9930971532888357","clear-aardvark-491","0.19920897483825684"
"10","2qjyspkk","Action distr","1.0125696464905776","clear-aardvark-491","0.2019951045513153"
"10","2qjyspkk","Action distr","1.0774779571630504","clear-aardvark-491","0.20478123426437378"
"10","2qjyspkk","Action distr","0.9216980115491155","clear-aardvark-491","0.20756739377975464"
"10","2qjyspkk","Action distr","1.0320421396923194","clear-aardvark-491","0.2103535234928131"
"10","2qjyspkk","Action distr","0.9476613358181046","clear-aardvark-491","0.21313965320587158"
"10","2qjyspkk","Action distr","0.7983722212714168","clear-aardvark-491","0.21592581272125244"
"10","2qjyspkk","Action distr","0.9606429979525992","clear-aardvark-491","0.2187119424343109"
"10","2qjyspkk","Action distr","0.7983722212714168","clear-aardvark-491","0.22149807214736938"
"10","2qjyspkk","Action distr","0.8697713630111371","clear-aardvark-491","0.22428421676158905"
"10","2qjyspkk","Action distr","0.8438080387421479","clear-aardvark-491","0.22707036137580872"
"10","2qjyspkk","Action distr","0.9216980115491155","clear-aardvark-491","0.2298564910888672"
"10","2qjyspkk","Action distr","0.7464455727334386","clear-aardvark-491","0.23264263570308685"
"10","2qjyspkk","Action distr","0.7075005863299548","clear-aardvark-491","0.23542878031730652"
"10","2qjyspkk","Action distr","0.5906656271195035","clear-aardvark-491","0.238214910030365"
"10","2qjyspkk","Action distr","0.6425922756574819","clear-aardvark-491","0.24100105464458466"
"10","2qjyspkk","Action distr","0.6425922756574819","clear-aardvark-491","0.24378719925880432"
"10","2qjyspkk","Action distr","0.6620647688592237","clear-aardvark-491","0.2465733289718628"
"10","2qjyspkk","Action distr","0.5711931339177616","clear-aardvark-491","0.24935947358608246"
"10","2qjyspkk","Action distr","0.5517206407160199","clear-aardvark-491","0.25214558839797974"
"10","2qjyspkk","Action distr","0.5711931339177616","clear-aardvark-491","0.2549317479133606"
"10","2qjyspkk","Action distr","0.5647023028505144","clear-aardvark-491","0.25771790742874146"
"10","2qjyspkk","Action distr","0.5711931339177616","clear-aardvark-491","0.26050400733947754"
"10","2qjyspkk","Action distr","0.4738306679090523","clear-aardvark-491","0.2632901668548584"
"10","2qjyspkk","Action distr","0.5582114717832671","clear-aardvark-491","0.26607632637023926"
"10","2qjyspkk","Action distr","0.4283948504383213","clear-aardvark-491","0.26886242628097534"
"10","2qjyspkk","Action distr","0.5192664853797833","clear-aardvark-491","0.2716485857963562"
"10","2qjyspkk","Action distr","0.5647023028505144","clear-aardvark-491","0.27443474531173706"
"10","2qjyspkk","Action distr","0.45435817470731044","clear-aardvark-491","0.27722084522247314"
"10","2qjyspkk","Action distr","0.4154131883038267","clear-aardvark-491","0.280007004737854"
"10","2qjyspkk","Action distr","0.3569957086986011","clear-aardvark-491","0.28279316425323486"
"10","2qjyspkk","Action distr","0.42190401937107397","clear-aardvark-491","0.28557926416397095"
"10","2qjyspkk","Action distr","0.43488568150556856","clear-aardvark-491","0.2883654236793518"
"10","2qjyspkk","Action distr","0.4283948504383213","clear-aardvark-491","0.29115158319473267"
"10","2qjyspkk","Action distr","0.3894498640348375","clear-aardvark-491","0.29393768310546875"
"10","2qjyspkk","Action distr","0.3959406951020848","clear-aardvark-491","0.2967238426208496"
"10","2qjyspkk","Action distr","0.31155989122787","clear-aardvark-491","0.29951000213623047"
"10","2qjyspkk","Action distr","0.3829590329675902","clear-aardvark-491","0.30229610204696655"
"10","2qjyspkk","Action distr","0.4089223572365794","clear-aardvark-491","0.3050822615623474"
"10","2qjyspkk","Action distr","0.29208739802612815","clear-aardvark-491","0.30786842107772827"
"10","2qjyspkk","Action distr","0.3440140465641065","clear-aardvark-491","0.31065452098846436"
"10","2qjyspkk","Action distr","0.29208739802612815","clear-aardvark-491","0.3134406805038452"
"10","2qjyspkk","Action distr","0.3180507222951173","clear-aardvark-491","0.3162268400192261"
"10","2qjyspkk","Action distr","0.31155989122787","clear-aardvark-491","0.31901293992996216"
"10","2qjyspkk","Action distr","0.27910573589163357","clear-aardvark-491","0.321799099445343"
"10","2qjyspkk","Action distr","0.33103238442961186","clear-aardvark-491","0.3245852589607239"
"10","2qjyspkk","Action distr","0.3050690601606227","clear-aardvark-491","0.32737135887145996"
"10","2qjyspkk","Action distr","0.18174326988292416","clear-aardvark-491","0.3301575183868408"
"10","2qjyspkk","Action distr","0.2401607494881498","clear-aardvark-491","0.3329436779022217"
"10","2qjyspkk","Action distr","0.2401607494881498","clear-aardvark-491","0.33572977781295776"
"10","2qjyspkk","Action distr","0.18823410095017148","clear-aardvark-491","0.3385159373283386"
"10","2qjyspkk","Action distr","0.29208739802612815","clear-aardvark-491","0.3413020968437195"
"10","2qjyspkk","Action distr","0.22068825628640792","clear-aardvark-491","0.34408819675445557"
"10","2qjyspkk","Action distr","0.22068825628640792","clear-aardvark-491","0.3468743562698364"
"10","2qjyspkk","Action distr","0.20121576308466604","clear-aardvark-491","0.3496605157852173"
"10","2qjyspkk","Action distr","0.17525243881567687","clear-aardvark-491","0.35244661569595337"
"10","2qjyspkk","Action distr","0.21419742521916066","clear-aardvark-491","0.35523277521133423"
"10","2qjyspkk","Action distr","0.16876160774842958","clear-aardvark-491","0.3580189049243927"
"10","2qjyspkk","Action distr","0.16876160774842958","clear-aardvark-491","0.36080503463745117"
"10","2qjyspkk","Action distr","0.20770659415191334","clear-aardvark-491","0.36359119415283203"
"10","2qjyspkk","Action distr","0.14928911454668772","clear-aardvark-491","0.3663773238658905"
"10","2qjyspkk","Action distr","0.16227077668118228","clear-aardvark-491","0.369163453578949"
"10","2qjyspkk","Action distr","0.14928911454668772","clear-aardvark-491","0.37194961309432983"
"10","2qjyspkk","Action distr","0.16876160774842958","clear-aardvark-491","0.3747357428073883"
"10","2qjyspkk","Action distr","0.18823410095017148","clear-aardvark-491","0.3775218725204468"
"10","2qjyspkk","Action distr","0.18823410095017148","clear-aardvark-491","0.38030803203582764"
"10","2qjyspkk","Action distr","0.11034412814320396","clear-aardvark-491","0.3830941617488861"
"10","2qjyspkk","Action distr","0.19472493201741875","clear-aardvark-491","0.3858802914619446"
"10","2qjyspkk","Action distr","0.09087163494146208","clear-aardvark-491","0.38866645097732544"
"10","2qjyspkk","Action distr","0.11034412814320396","clear-aardvark-491","0.3914525806903839"
"10","2qjyspkk","Action distr","0.09087163494146208","clear-aardvark-491","0.3942387104034424"
"10","2qjyspkk","Action distr","0.14928911454668772","clear-aardvark-491","0.39702486991882324"
"10","2qjyspkk","Action distr","0.14928911454668772","clear-aardvark-491","0.3998109996318817"
"10","2qjyspkk","Action distr","0.12332579027769855","clear-aardvark-491","0.4025971293449402"
"10","2qjyspkk","Action distr","0.09736246600870938","clear-aardvark-491","0.40538328886032104"
"10","2qjyspkk","Action distr","0.09736246600870938","clear-aardvark-491","0.4081694185733795"
"10","2qjyspkk","Action distr","0.16227077668118228","clear-aardvark-491","0.410955548286438"
"10","2qjyspkk","Action distr","0.12981662134494582","clear-aardvark-491","0.41374170780181885"
"10","2qjyspkk","Action distr","0.06490831067247291","clear-aardvark-491","0.4165278375148773"
"10","2qjyspkk","Action distr","0.0778899728069675","clear-aardvark-491","0.4193139672279358"
"10","2qjyspkk","Action distr","0.10385329707595667","clear-aardvark-491","0.42210012674331665"
"10","2qjyspkk","Action distr","0.0778899728069675","clear-aardvark-491","0.4248862564563751"
"10","2qjyspkk","Action distr","0.12332579027769855","clear-aardvark-491","0.4276723861694336"
"10","2qjyspkk","Action distr","0.09736246600870938","clear-aardvark-491","0.43045854568481445"
"10","2qjyspkk","Action distr","0.051926648537978334","clear-aardvark-491","0.4332446753978729"
"10","2qjyspkk","Action distr","0.032454155336236454","clear-aardvark-491","0.4360308051109314"
"10","2qjyspkk","Action distr","0.0778899728069675","clear-aardvark-491","0.43881696462631226"
"10","2qjyspkk","Action distr","0.0778899728069675","clear-aardvark-491","0.4416030943393707"
"10","2qjyspkk","Action distr","0.05841747960522562","clear-aardvark-491","0.4443892240524292"
"10","2qjyspkk","Action distr","0.0778899728069675","clear-aardvark-491","0.44717538356781006"
"10","2qjyspkk","Action distr","0.05841747960522562","clear-aardvark-491","0.44996148347854614"
"10","2qjyspkk","Action distr","0.03894498640348375","clear-aardvark-491","0.452747642993927"
"10","2qjyspkk","Action distr","0.04543581747073104","clear-aardvark-491","0.45553380250930786"
"10","2qjyspkk","Action distr","0.06490831067247291","clear-aardvark-491","0.45831990242004395"
"10","2qjyspkk","Action distr","0.06490831067247291","clear-aardvark-491","0.4611060619354248"
"10","2qjyspkk","Action distr","0.0713991417397202","clear-aardvark-491","0.46389222145080566"
"10","2qjyspkk","Action distr","0.08438080387421479","clear-aardvark-491","0.46667832136154175"
"10","2qjyspkk","Action distr","0.051926648537978334","clear-aardvark-491","0.4694644808769226"
"10","2qjyspkk","Action distr","0.0713991417397202","clear-aardvark-491","0.47225064039230347"
"10","2qjyspkk","Action distr","0.025963324268989167","clear-aardvark-491","0.47503674030303955"
"10","2qjyspkk","Action distr","0.06490831067247291","clear-aardvark-491","0.4778228998184204"
"10","2qjyspkk","Action distr","0.06490831067247291","clear-aardvark-491","0.48060905933380127"
"10","2qjyspkk","Action distr","0.08438080387421479","clear-aardvark-491","0.48339515924453735"
"10","2qjyspkk","Action distr","0.0713991417397202","clear-aardvark-491","0.4861813187599182"
"10","2qjyspkk","Action distr","0.051926648537978334","clear-aardvark-491","0.4889674782752991"
"10","2qjyspkk","Action distr","0.03894498640348375","clear-aardvark-491","0.49175357818603516"
"10","2qjyspkk","Action distr","0.051926648537978334","clear-aardvark-491","0.494539737701416"
"10","2qjyspkk","Action distr","0.06490831067247291","clear-aardvark-491","0.4973258972167969"
"10","2qjyspkk","Action distr","0.06490831067247291","clear-aardvark-491","0.500111997127533"
"10","2qjyspkk","Action distr","0.04543581747073104","clear-aardvark-491","0.5028981566429138"
"10","2qjyspkk","Action distr","0.05841747960522562","clear-aardvark-491","0.5056842565536499"
"10","2qjyspkk","Action distr","0.0713991417397202","clear-aardvark-491","0.5084704160690308"
"10","2qjyspkk","Action distr","0.04543581747073104","clear-aardvark-491","0.5112565755844116"
"10","2qjyspkk","Action distr","0.051926648537978334","clear-aardvark-491","0.5140427350997925"
"10","2qjyspkk","Action distr","0.051926648537978334","clear-aardvark-491","0.5168288350105286"
"10","2qjyspkk","Action distr","0.05841747960522562","clear-aardvark-491","0.5196149945259094"
"10","2qjyspkk","Action distr","0.04543581747073104","clear-aardvark-491","0.5224010944366455"
"10","2qjyspkk","Action distr","0.0713991417397202","clear-aardvark-491","0.5251872539520264"
"10","2qjyspkk","Action distr","0.051926648537978334","clear-aardvark-491","0.5279734134674072"
"10","2qjyspkk","Action distr","0.06490831067247291","clear-aardvark-491","0.5307595729827881"
"10","2qjyspkk","Action distr","0.03894498640348375","clear-aardvark-491","0.5335456728935242"
"10","2qjyspkk","Action distr","0.025963324268989167","clear-aardvark-491","0.536331832408905"
"10","2qjyspkk","Action distr","0.06490831067247291","clear-aardvark-491","0.5391179323196411"
"10","2qjyspkk","Action distr","0.04543581747073104","clear-aardvark-491","0.541904091835022"
"10","2qjyspkk","Action distr","0.032454155336236454","clear-aardvark-491","0.5446902513504028"
"10","2qjyspkk","Action distr","0.025963324268989167","clear-aardvark-491","0.5474764108657837"
"10","2qjyspkk","Action distr","0.012981662134494584","clear-aardvark-491","0.5502625107765198"
"10","2qjyspkk","Action distr","0.012981662134494584","clear-aardvark-491","0.5530486702919006"
"10","2qjyspkk","Action distr","0","clear-aardvark-491","0.5558347702026367"
"10","2qjyspkk","Action distr","0.04543581747073104","clear-aardvark-491","0.5586209297180176"
"10","2qjyspkk","Action distr","0.006490831067247292","clear-aardvark-491","0.5614070892333984"
"10","2qjyspkk","Action distr","0.032454155336236454","clear-aardvark-491","0.5641932487487793"
"10","2qjyspkk","Action distr","0.019472493201741874","clear-aardvark-491","0.5669793486595154"
"10","2qjyspkk","Action distr","0.04543581747073104","clear-aardvark-491","0.5697655081748962"
"10","2qjyspkk","Action distr","0.032454155336236454","clear-aardvark-491","0.5725516080856323"
"10","2qjyspkk","Action distr","0.032454155336236454","clear-aardvark-491","0.5753377676010132"
"10","2qjyspkk","Action distr","0.032454155336236454","clear-aardvark-491","0.578123927116394"
"10","2qjyspkk","Action distr","0.04543581747073104","clear-aardvark-491","0.5809100866317749"
"10","2qjyspkk","Action distr","0.04543581747073104","clear-aardvark-491","0.583696186542511"
"10","2qjyspkk","Action distr","0.03894498640348375","clear-aardvark-491","0.5864823460578918"
"10","2qjyspkk","Action distr","0.032454155336236454","clear-aardvark-491","0.5892684459686279"
"10","2qjyspkk","Action distr","0.012981662134494584","clear-aardvark-491","0.5920546054840088"
"10","2qjyspkk","Action distr","0.012981662134494584","clear-aardvark-491","0.5948407649993896"
"10","2qjyspkk","Action distr","0.012981662134494584","clear-aardvark-491","0.5976269245147705"
"10","2qjyspkk","Action distr","0.012981662134494584","clear-aardvark-491","0.6004130244255066"
"10","2qjyspkk","Action distr","0.019472493201741874","clear-aardvark-491","0.6031991839408875"
"10","2qjyspkk","Action distr","0.032454155336236454","clear-aardvark-491","0.6059852838516235"
"10","2qjyspkk","Action distr","0.025963324268989167","clear-aardvark-491","0.6087714433670044"
"10","2qjyspkk","Action distr","0.012981662134494584","clear-aardvark-491","0.6115576028823853"
"10","2qjyspkk","Action distr","0.012981662134494584","clear-aardvark-491","0.6143437623977661"
"10","2qjyspkk","Action distr","0.032454155336236454","clear-aardvark-491","0.6171298623085022"
"10","2qjyspkk","Action distr","0.019472493201741874","clear-aardvark-491","0.6199160218238831"
"10","2qjyspkk","Action distr","0.012981662134494584","clear-aardvark-491","0.6227021217346191"
"10","2qjyspkk","Action distr","0.006490831067247292","clear-aardvark-491","0.62548828125"
"10","2qjyspkk","Action distr","0.019472493201741874","clear-aardvark-491","0.6282744407653809"
"10","2qjyspkk","Action distr","0.019472493201741874","clear-aardvark-491","0.6310606002807617"
"10","2qjyspkk","Action distr","0.025963324268989167","clear-aardvark-491","0.6338467001914978"
"10","2qjyspkk","Action distr","0.025963324268989167","clear-aardvark-491","0.6366328597068787"
"10","2qjyspkk","Action distr","0.032454155336236454","clear-aardvark-491","0.6394189596176147"
"10","2qjyspkk","Action distr","0.019472493201741874","clear-aardvark-491","0.6422051191329956"
"10","2qjyspkk","Action distr","0.006490831067247292","clear-aardvark-491","0.6449912786483765"
"10","2qjyspkk","Action distr","0.032454155336236454","clear-aardvark-491","0.6477774381637573"
"10","2qjyspkk","Action distr","0.012981662134494584","clear-aardvark-491","0.6505635380744934"
"10","2qjyspkk","Action distr","0.04543581747073104","clear-aardvark-491","0.6533496975898743"
"10","2qjyspkk","Action distr","0.012981662134494584","clear-aardvark-491","0.6561357975006104"
"10","2qjyspkk","Action distr","0.006490831067247292","clear-aardvark-491","0.6589219570159912"
"10","2qjyspkk","Action distr","0.012981662134494584","clear-aardvark-491","0.6617081165313721"
"10","2qjyspkk","Action distr","0.006490831067247292","clear-aardvark-491","0.6644942760467529"
"10","2qjyspkk","Action distr","0.025963324268989167","clear-aardvark-491","0.667280375957489"
"10","2qjyspkk","Action distr","0.019472493201741874","clear-aardvark-491","0.6700665354728699"
"10","2qjyspkk","Action distr","0.019472493201741874","clear-aardvark-491","0.672852635383606"
"10","2qjyspkk","Action distr","0.006490831067247292","clear-aardvark-491","0.6756387948989868"
"10","2qjyspkk","Action distr","0.032454155336236454","clear-aardvark-491","0.6784249544143677"
"10","2qjyspkk","Action distr","0","clear-aardvark-491","0.6812111139297485"
"10","2qjyspkk","Action distr","0.025963324268989167","clear-aardvark-491","0.6839972138404846"
"10","2qjyspkk","Action distr","0.012981662134494584","clear-aardvark-491","0.6867833733558655"
"10","2qjyspkk","Action distr","0.025963324268989167","clear-aardvark-491","0.6895694732666016"
"10","2qjyspkk","Action distr","0.025963324268989167","clear-aardvark-491","0.6923556327819824"
"10","2qjyspkk","Action distr","0.025963324268989167","clear-aardvark-491","0.6951417922973633"
"10","2qjyspkk","Policy distr","0.0044937715865671635","clear-aardvark-491","-0.6951417922973633"
"10","2qjyspkk","Policy distr","0.004718526732176542","clear-aardvark-491","-0.6923556327819824"
"10","2qjyspkk","Policy distr","0.004953551571816206","clear-aardvark-491","-0.6895694732666016"
"10","2qjyspkk","Policy distr","0.005199259612709284","clear-aardvark-491","-0.6867833733558655"
"10","2qjyspkk","Policy distr","0.005456093233078718","clear-aardvark-491","-0.6839972138404846"
"10","2qjyspkk","Policy distr","0.0057244813069701195","clear-aardvark-491","-0.6812111139297485"
"10","2qjyspkk","Policy distr","0.006004902999848127","clear-aardvark-491","-0.6784249544143677"
"10","2qjyspkk","Policy distr","0.006297827698290348","clear-aardvark-491","-0.6756387948989868"
"10","2qjyspkk","Policy distr","0.006603746674954891","clear-aardvark-491","-0.672852635383606"
"10","2qjyspkk","Policy distr","0.006923162844032049","clear-aardvark-491","-0.6700665354728699"
"10","2qjyspkk","Policy distr","0.007256609853357077","clear-aardvark-491","-0.667280375957489"
"10","2qjyspkk","Policy distr","0.007604622282087803","clear-aardvark-491","-0.6644942760467529"
"10","2qjyspkk","Policy distr","0.007967766374349594","clear-aardvark-491","-0.6617081165313721"
"10","2qjyspkk","Policy distr","0.008346620947122574","clear-aardvark-491","-0.6589219570159912"
"10","2qjyspkk","Policy distr","0.0087417708709836","clear-aardvark-491","-0.6561357975006104"
"10","2qjyspkk","Policy distr","0.00915383081883192","clear-aardvark-491","-0.6533496975898743"
"10","2qjyspkk","Policy distr","0.009583444334566593","clear-aardvark-491","-0.6505635380744934"
"10","2qjyspkk","Policy distr","0.010031239129602909","clear-aardvark-491","-0.6477774381637573"
"10","2qjyspkk","Policy distr","0.01049791183322668","clear-aardvark-491","-0.6449912786483765"
"10","2qjyspkk","Policy distr","0.010984140448272228","clear-aardvark-491","-0.6422051191329956"
"10","2qjyspkk","Policy distr","0.011490643955767155","clear-aardvark-491","-0.6394189596176147"
"10","2qjyspkk","Policy distr","0.012018130160868168","clear-aardvark-491","-0.6366328597068787"
"10","2qjyspkk","Policy distr","0.01256738044321537","clear-aardvark-491","-0.6338467001914978"
"10","2qjyspkk","Policy distr","0.013139151968061924","clear-aardvark-491","-0.6310606002807617"
"10","2qjyspkk","Policy distr","0.013734242878854275","clear-aardvark-491","-0.6282744407653809"
"10","2qjyspkk","Policy distr","0.014353486709296703","clear-aardvark-491","-0.62548828125"
"10","2qjyspkk","Policy distr","0.014997705817222595","clear-aardvark-491","-0.6227021217346191"
"10","2qjyspkk","Policy distr","0.015667743980884552","clear-aardvark-491","-0.6199160218238831"
"10","2qjyspkk","Policy distr","0.016364535316824913","clear-aardvark-491","-0.6171298623085022"
"10","2qjyspkk","Policy distr","0.017088955268263817","clear-aardvark-491","-0.6143437623977661"
"10","2qjyspkk","Policy distr","0.01784195564687252","clear-aardvark-491","-0.6115576028823853"
"10","2qjyspkk","Policy distr","0.018624477088451385","clear-aardvark-491","-0.6087714433670044"
"10","2qjyspkk","Policy distr","0.01943751610815525","clear-aardvark-491","-0.6059852838516235"
"10","2qjyspkk","Policy distr","0.020282059907913208","clear-aardvark-491","-0.6031991839408875"
"10","2qjyspkk","Policy distr","0.021159151569008827","clear-aardvark-491","-0.6004130244255066"
"10","2qjyspkk","Policy distr","0.022069843485951424","clear-aardvark-491","-0.5976269245147705"
"10","2qjyspkk","Policy distr","0.023015238344669342","clear-aardvark-491","-0.5948407649993896"
"10","2qjyspkk","Policy distr","0.023996420204639435","clear-aardvark-491","-0.5920546054840088"
"10","2qjyspkk","Policy distr","0.025014538317918777","clear-aardvark-491","-0.5892684459686279"
"10","2qjyspkk","Policy distr","0.026070717722177505","clear-aardvark-491","-0.5864823460578918"
"10","2qjyspkk","Policy distr","0.02716616913676262","clear-aardvark-491","-0.583696186542511"
"10","2qjyspkk","Policy distr","0.028302105143666267","clear-aardvark-491","-0.5809100866317749"
"10","2qjyspkk","Policy distr","0.02947978302836418","clear-aardvark-491","-0.578123927116394"
"10","2qjyspkk","Policy distr","0.0307004377245903","clear-aardvark-491","-0.5753377676010132"
"10","2qjyspkk","Policy distr","0.03196536749601364","clear-aardvark-491","-0.5725516080856323"
"10","2qjyspkk","Policy distr","0.03327586501836777","clear-aardvark-491","-0.5697655081748962"
"10","2qjyspkk","Policy distr","0.034633345901966095","clear-aardvark-491","-0.5669793486595154"
"10","2qjyspkk","Policy distr","0.036039095371961594","clear-aardvark-491","-0.5641932487487793"
"10","2qjyspkk","Policy distr","0.037494588643312454","clear-aardvark-491","-0.5614070892333984"
"10","2qjyspkk","Policy distr","0.0390012226998806","clear-aardvark-491","-0.5586209297180176"
"10","2qjyspkk","Policy distr","0.04056042805314064","clear-aardvark-491","-0.5558347702026367"
"10","2qjyspkk","Policy distr","0.042173683643341064","clear-aardvark-491","-0.5530486702919006"
"10","2qjyspkk","Policy distr","0.04384255036711693","clear-aardvark-491","-0.5502625107765198"
"10","2qjyspkk","Policy distr","0.04556848481297493","clear-aardvark-491","-0.5474764108657837"
"10","2qjyspkk","Policy distr","0.0473531074821949","clear-aardvark-491","-0.5446902513504028"
"10","2qjyspkk","Policy distr","0.04919799044728279","clear-aardvark-491","-0.541904091835022"
"10","2qjyspkk","Policy distr","0.05110474303364754","clear-aardvark-491","-0.5391179323196411"
"10","2qjyspkk","Policy distr","0.0530749186873436","clear-aardvark-491","-0.536331832408905"
"10","2qjyspkk","Policy distr","0.05511032044887543","clear-aardvark-491","-0.5335456728935242"
"10","2qjyspkk","Policy distr","0.05721249431371689","clear-aardvark-491","-0.5307595729827881"
"10","2qjyspkk","Policy distr","0.05938327684998512","clear-aardvark-491","-0.5279734134674072"
"10","2qjyspkk","Policy distr","0.06162434071302414","clear-aardvark-491","-0.5251872539520264"
"10","2qjyspkk","Policy distr","0.06393744051456451","clear-aardvark-491","-0.5224010944366455"
"10","2qjyspkk","Policy distr","0.06632431596517563","clear-aardvark-491","-0.5196149945259094"
"10","2qjyspkk","Policy distr","0.0687868669629097","clear-aardvark-491","-0.5168288350105286"
"10","2qjyspkk","Policy distr","0.07132680714130402","clear-aardvark-491","-0.5140427350997925"
"10","2qjyspkk","Policy distr","0.07394610345363617","clear-aardvark-491","-0.5112565755844116"
"10","2qjyspkk","Policy distr","0.076646588742733","clear-aardvark-491","-0.5084704160690308"
"10","2qjyspkk","Policy distr","0.07943009585142136","clear-aardvark-491","-0.5056842565536499"
"10","2qjyspkk","Policy distr","0.08229847997426987","clear-aardvark-491","-0.5028981566429138"
"10","2qjyspkk","Policy distr","0.08525382727384567","clear-aardvark-491","-0.500111997127533"
"10","2qjyspkk","Policy distr","0.08829790353775024","clear-aardvark-491","-0.4973258972167969"
"10","2qjyspkk","Policy distr","0.09143282473087311","clear-aardvark-491","-0.494539737701416"
"10","2qjyspkk","Policy distr","0.09466050565242767","clear-aardvark-491","-0.49175357818603516"
"10","2qjyspkk","Policy distr","0.09798283874988556","clear-aardvark-491","-0.4889674782752991"
"10","2qjyspkk","Policy distr","0.10140199214220047","clear-aardvark-491","-0.4861813187599182"
"10","2qjyspkk","Policy distr","0.10491987317800522","clear-aardvark-491","-0.48339515924453735"
"10","2qjyspkk","Policy distr","0.1085384339094162","clear-aardvark-491","-0.48060905933380127"
"10","2qjyspkk","Policy distr","0.1122598871588707","clear-aardvark-491","-0.4778228998184204"
"10","2qjyspkk","Policy distr","0.11608618497848511","clear-aardvark-491","-0.47503674030303955"
"10","2qjyspkk","Policy distr","0.12001926451921463","clear-aardvark-491","-0.47225064039230347"
"10","2qjyspkk","Policy distr","0.12406139820814133","clear-aardvark-491","-0.4694644808769226"
"10","2qjyspkk","Policy distr","0.12821455299854279","clear-aardvark-491","-0.46667832136154175"
"10","2qjyspkk","Policy distr","0.132480651140213","clear-aardvark-491","-0.46389222145080566"
"10","2qjyspkk","Policy distr","0.13686197996139526","clear-aardvark-491","-0.4611060619354248"
"10","2qjyspkk","Policy distr","0.14136041700839996","clear-aardvark-491","-0.45831990242004395"
"10","2qjyspkk","Policy distr","0.14597806334495544","clear-aardvark-491","-0.45553380250930786"
"10","2qjyspkk","Policy distr","0.1507171243429184","clear-aardvark-491","-0.452747642993927"
"10","2qjyspkk","Policy distr","0.15557950735092163","clear-aardvark-491","-0.44996148347854614"
"10","2qjyspkk","Policy distr","0.16056720912456512","clear-aardvark-491","-0.44717538356781006"
"10","2qjyspkk","Policy distr","0.16568239033222198","clear-aardvark-491","-0.4443892240524292"
"10","2qjyspkk","Policy distr","0.1709270179271698","clear-aardvark-491","-0.4416030943393707"
"10","2qjyspkk","Policy distr","0.17630308866500854","clear-aardvark-491","-0.43881696462631226"
"10","2qjyspkk","Policy distr","0.18181262910366058","clear-aardvark-491","-0.4360308051109314"
"10","2qjyspkk","Policy distr","0.1874576061964035","clear-aardvark-491","-0.4332446753978729"
"10","2qjyspkk","Policy distr","0.19323991239070892","clear-aardvark-491","-0.43045854568481445"
"10","2qjyspkk","Policy distr","0.1991616040468216","clear-aardvark-491","-0.4276723861694336"
"10","2qjyspkk","Policy distr","0.20522452890872955","clear-aardvark-491","-0.4248862564563751"
"10","2qjyspkk","Policy distr","0.21143053472042084","clear-aardvark-491","-0.42210012674331665"
"10","2qjyspkk","Policy distr","0.21778160333633423","clear-aardvark-491","-0.4193139672279358"
"10","2qjyspkk","Policy distr","0.22427940368652344","clear-aardvark-491","-0.4165278375148773"
"10","2qjyspkk","Policy distr","0.23092582821846008","clear-aardvark-491","-0.41374170780181885"
"10","2qjyspkk","Policy distr","0.2377227246761322","clear-aardvark-491","-0.410955548286438"
"10","2qjyspkk","Policy distr","0.2446715384721756","clear-aardvark-491","-0.4081694185733795"
"10","2qjyspkk","Policy distr","0.2517741918563843","clear-aardvark-491","-0.40538328886032104"
"10","2qjyspkk","Policy distr","0.25903230905532837","clear-aardvark-491","-0.4025971293449402"
"10","2qjyspkk","Policy distr","0.2664473056793213","clear-aardvark-491","-0.3998109996318817"
"10","2qjyspkk","Policy distr","0.2740209996700287","clear-aardvark-491","-0.39702486991882324"
"10","2qjyspkk","Policy distr","0.2817547023296356","clear-aardvark-491","-0.3942387104034424"
"10","2qjyspkk","Policy distr","0.2896498441696167","clear-aardvark-491","-0.3914525806903839"
"10","2qjyspkk","Policy distr","0.29770782589912415","clear-aardvark-491","-0.38866645097732544"
"10","2qjyspkk","Policy distr","0.30593016743659973","clear-aardvark-491","-0.3858802914619446"
"10","2qjyspkk","Policy distr","0.31431785225868225","clear-aardvark-491","-0.3830941617488861"
"10","2qjyspkk","Policy distr","0.3228721618652344","clear-aardvark-491","-0.38030803203582764"
"10","2qjyspkk","Policy distr","0.33159443736076355","clear-aardvark-491","-0.3775218725204468"
"10","2qjyspkk","Policy distr","0.3404856026172638","clear-aardvark-491","-0.3747357428073883"
"10","2qjyspkk","Policy distr","0.34954655170440674","clear-aardvark-491","-0.37194961309432983"
"10","2qjyspkk","Policy distr","0.35877835750579834","clear-aardvark-491","-0.369163453578949"
"10","2qjyspkk","Policy distr","0.3681817352771759","clear-aardvark-491","-0.3663773238658905"
"10","2qjyspkk","Policy distr","0.3777575194835663","clear-aardvark-491","-0.36359119415283203"
"10","2qjyspkk","Policy distr","0.3875066041946411","clear-aardvark-491","-0.36080503463745117"
"10","2qjyspkk","Policy distr","0.3974291682243347","clear-aardvark-491","-0.3580189049243927"
"10","2qjyspkk","Policy distr","0.4075259864330292","clear-aardvark-491","-0.35523277521133423"
"10","2qjyspkk","Policy distr","0.4177975058555603","clear-aardvark-491","-0.35244661569595337"
"10","2qjyspkk","Policy distr","0.4282436966896057","clear-aardvark-491","-0.3496605157852173"
"10","2qjyspkk","Policy distr","0.4388653635978699","clear-aardvark-491","-0.3468743562698364"
"10","2qjyspkk","Policy distr","0.44966229796409607","clear-aardvark-491","-0.34408819675445557"
"10","2qjyspkk","Policy distr","0.46063432097435","clear-aardvark-491","-0.3413020968437195"
"10","2qjyspkk","Policy distr","0.4717819094657898","clear-aardvark-491","-0.3385159373283386"
"10","2qjyspkk","Policy distr","0.483104407787323","clear-aardvark-491","-0.33572977781295776"
"10","2qjyspkk","Policy distr","0.4946015775203705","clear-aardvark-491","-0.3329436779022217"
"10","2qjyspkk","Policy distr","0.5062733292579651","clear-aardvark-491","-0.3301575183868408"
"10","2qjyspkk","Policy distr","0.5181189775466919","clear-aardvark-491","-0.32737135887145996"
"10","2qjyspkk","Policy distr","0.5301375389099121","clear-aardvark-491","-0.3245852589607239"
"10","2qjyspkk","Policy distr","0.5423288941383362","clear-aardvark-491","-0.321799099445343"
"10","2qjyspkk","Policy distr","0.5546918511390686","clear-aardvark-491","-0.31901293992996216"
"10","2qjyspkk","Policy distr","0.5672252178192139","clear-aardvark-491","-0.3162268400192261"
"10","2qjyspkk","Policy distr","0.5799283981323242","clear-aardvark-491","-0.3134406805038452"
"10","2qjyspkk","Policy distr","0.5927999019622803","clear-aardvark-491","-0.31065452098846436"
"10","2qjyspkk","Policy distr","0.6058379411697388","clear-aardvark-491","-0.30786842107772827"
"10","2qjyspkk","Policy distr","0.6190417408943176","clear-aardvark-491","-0.3050822615623474"
"10","2qjyspkk","Policy distr","0.6324092745780945","clear-aardvark-491","-0.30229610204696655"
"10","2qjyspkk","Policy distr","0.6459386348724365","clear-aardvark-491","-0.29951000213623047"
"10","2qjyspkk","Policy distr","0.6596284508705139","clear-aardvark-491","-0.2967238426208496"
"10","2qjyspkk","Policy distr","0.6734763383865356","clear-aardvark-491","-0.29393768310546875"
"10","2qjyspkk","Policy distr","0.6874799132347107","clear-aardvark-491","-0.29115158319473267"
"10","2qjyspkk","Policy distr","0.7016373872756958","clear-aardvark-491","-0.2883654236793518"
"10","2qjyspkk","Policy distr","0.7159460783004761","clear-aardvark-491","-0.28557926416397095"
"10","2qjyspkk","Policy distr","0.7304030060768127","clear-aardvark-491","-0.28279316425323486"
"10","2qjyspkk","Policy distr","0.7450063824653625","clear-aardvark-491","-0.280007004737854"
"10","2qjyspkk","Policy distr","0.7597525715827942","clear-aardvark-491","-0.27722084522247314"
"10","2qjyspkk","Policy distr","0.7746384739875793","clear-aardvark-491","-0.27443474531173706"
"10","2qjyspkk","Policy distr","0.7896617650985718","clear-aardvark-491","-0.2716485857963562"
"10","2qjyspkk","Policy distr","0.8048186898231506","clear-aardvark-491","-0.26886242628097534"
"10","2qjyspkk","Policy distr","0.8201051950454712","clear-aardvark-491","-0.26607632637023926"
"10","2qjyspkk","Policy distr","0.8355186581611633","clear-aardvark-491","-0.2632901668548584"
"10","2qjyspkk","Policy distr","0.8510550260543823","clear-aardvark-491","-0.26050400733947754"
"10","2qjyspkk","Policy distr","0.8667101263999939","clear-aardvark-491","-0.25771790742874146"
"10","2qjyspkk","Policy distr","0.8824806213378906","clear-aardvark-491","-0.2549317479133606"
"10","2qjyspkk","Policy distr","0.8983617424964905","clear-aardvark-491","-0.25214558839797974"
"10","2qjyspkk","Policy distr","0.9143493175506592","clear-aardvark-491","-0.24935947358608246"
"10","2qjyspkk","Policy distr","0.9304392337799072","clear-aardvark-491","-0.2465733289718628"
"10","2qjyspkk","Policy distr","0.946626603603363","clear-aardvark-491","-0.24378719925880432"
"10","2qjyspkk","Policy distr","0.9629068374633789","clear-aardvark-491","-0.24100105464458466"
"10","2qjyspkk","Policy distr","0.9792751669883728","clear-aardvark-491","-0.238214910030365"
"10","2qjyspkk","Policy distr","0.9957265257835388","clear-aardvark-491","-0.23542878031730652"
"10","2qjyspkk","Policy distr","1.0122559070587158","clear-aardvark-491","-0.23264263570308685"
"10","2qjyspkk","Policy distr","1.0288580656051636","clear-aardvark-491","-0.2298564910888672"
"10","2qjyspkk","Policy distr","1.0455273389816284","clear-aardvark-491","-0.22707036137580872"
"10","2qjyspkk","Policy distr","1.0622587203979492","clear-aardvark-491","-0.22428421676158905"
"10","2qjyspkk","Policy distr","1.0790461301803589","clear-aardvark-491","-0.22149807214736938"
"10","2qjyspkk","Policy distr","1.095884084701538","clear-aardvark-491","-0.2187119424343109"
"10","2qjyspkk","Policy distr","1.1127666234970093","clear-aardvark-491","-0.21592581272125244"
"10","2qjyspkk","Policy distr","1.129688024520874","clear-aardvark-491","-0.21313965320587158"
"10","2qjyspkk","Policy distr","1.1466416120529175","clear-aardvark-491","-0.2103535234928131"
"10","2qjyspkk","Policy distr","1.1636216640472412","clear-aardvark-491","-0.20756739377975464"
"10","2qjyspkk","Policy distr","1.1806221008300781","clear-aardvark-491","-0.20478123426437378"
"10","2qjyspkk","Policy distr","1.1976357698440552","clear-aardvark-491","-0.2019951045513153"
"10","2qjyspkk","Policy distr","1.2146565914154053","clear-aardvark-491","-0.19920897483825684"
"10","2qjyspkk","Policy distr","1.2316780090332031","clear-aardvark-491","-0.19642281532287598"
"10","2qjyspkk","Policy distr","1.2486929893493652","clear-aardvark-491","-0.1936366856098175"
"10","2qjyspkk","Policy distr","1.2656949758529663","clear-aardvark-491","-0.19085055589675903"
"10","2qjyspkk","Policy distr","1.2826772928237915","clear-aardvark-491","-0.18806439638137817"
"10","2qjyspkk","Policy distr","1.2996323108673096","clear-aardvark-491","-0.1852782666683197"
"10","2qjyspkk","Policy distr","1.3165535926818848","clear-aardvark-491","-0.18249213695526123"
"10","2qjyspkk","Policy distr","1.3334338665008545","clear-aardvark-491","-0.17970597743988037"
"10","2qjyspkk","Policy distr","1.350265622138977","clear-aardvark-491","-0.1769198477268219"
"10","2qjyspkk","Policy distr","1.367042064666748","clear-aardvark-491","-0.17413371801376343"
"10","2qjyspkk","Policy distr","1.3837558031082153","clear-aardvark-491","-0.17134757339954376"
"10","2qjyspkk","Policy distr","1.4003994464874268","clear-aardvark-491","-0.1685614287853241"
"10","2qjyspkk","Policy distr","1.4169652462005615","clear-aardvark-491","-0.16577529907226562"
"10","2qjyspkk","Policy distr","1.4334460496902466","clear-aardvark-491","-0.16298915445804596"
"10","2qjyspkk","Policy distr","1.4498344659805298","clear-aardvark-491","-0.1602030098438263"
"10","2qjyspkk","Policy distr","1.4661227464675903","clear-aardvark-491","-0.15741688013076782"
"10","2qjyspkk","Policy distr","1.482303500175476","clear-aardvark-491","-0.15463073551654816"
"10","2qjyspkk","Policy distr","1.4983693361282349","clear-aardvark-491","-0.1518445909023285"
"10","2qjyspkk","Policy distr","1.5143122673034668","clear-aardvark-491","-0.14905846118927002"
"10","2qjyspkk","Policy distr","1.5301250219345093","clear-aardvark-491","-0.14627231657505035"
"10","2qjyspkk","Policy distr","1.5457998514175415","clear-aardvark-491","-0.1434861719608307"
"10","2qjyspkk","Policy distr","1.5613291263580322","clear-aardvark-491","-0.14070004224777222"
"10","2qjyspkk","Policy distr","1.5767052173614502","clear-aardvark-491","-0.13791389763355255"
"10","2qjyspkk","Policy distr","1.5919209718704224","clear-aardvark-491","-0.13512775301933289"
"10","2qjyspkk","Policy distr","1.6069684028625488","clear-aardvark-491","-0.13234162330627441"
"10","2qjyspkk","Policy distr","1.621840238571167","clear-aardvark-491","-0.12955547869205475"
"10","2qjyspkk","Policy distr","1.636528730392456","clear-aardvark-491","-0.12676933407783508"
"10","2qjyspkk","Policy distr","1.651026725769043","clear-aardvark-491","-0.12398320436477661"
"10","2qjyspkk","Policy distr","1.6653268337249756","clear-aardvark-491","-0.12119705975055695"
"10","2qjyspkk","Policy distr","1.6794215440750122","clear-aardvark-491","-0.11841092258691788"
"10","2qjyspkk","Policy distr","1.6933035850524902","clear-aardvark-491","-0.11562478542327881"
"10","2qjyspkk","Policy distr","1.7069659233093262","clear-aardvark-491","-0.11283864080905914"
"10","2qjyspkk","Policy distr","1.7204009294509888","clear-aardvark-491","-0.11005251109600067"
"10","2qjyspkk","Policy distr","1.7336021661758423","clear-aardvark-491","-0.107266366481781"
"10","2qjyspkk","Policy distr","1.7465622425079346","clear-aardvark-491","-0.10448022186756134"
"10","2qjyspkk","Policy distr","1.7592743635177612","clear-aardvark-491","-0.10169409215450287"
"10","2qjyspkk","Policy distr","1.7717316150665283","clear-aardvark-491","-0.0989079475402832"
"10","2qjyspkk","Policy distr","1.7839275598526","clear-aardvark-491","-0.09612180292606354"
"10","2qjyspkk","Policy distr","1.7958554029464722","clear-aardvark-491","-0.09333567321300507"
"10","2qjyspkk","Policy distr","1.8075087070465088","clear-aardvark-491","-0.0905495285987854"
"10","2qjyspkk","Policy distr","1.8188807964324951","clear-aardvark-491","-0.08776338398456573"
"10","2qjyspkk","Policy distr","1.8299659490585327","clear-aardvark-491","-0.08497725427150726"
"10","2qjyspkk","Policy distr","1.8407580852508545","clear-aardvark-491","-0.0821911096572876"
"10","2qjyspkk","Policy distr","1.8512505292892456","clear-aardvark-491","-0.07940497249364853"
"10","2qjyspkk","Policy distr","1.861438274383545","clear-aardvark-491","-0.07661883533000946"
"10","2qjyspkk","Policy distr","1.8713151216506958","clear-aardvark-491","-0.0738326907157898"
"10","2qjyspkk","Policy distr","1.880875587463379","clear-aardvark-491","-0.07104655355215073"
"10","2qjyspkk","Policy distr","1.8901145458221436","clear-aardvark-491","-0.06826041638851166"
"10","2qjyspkk","Policy distr","1.8990267515182495","clear-aardvark-491","-0.06547427177429199"
"10","2qjyspkk","Policy distr","1.9076067209243774","clear-aardvark-491","-0.06268813461065292"
"10","2qjyspkk","Policy distr","1.915850043296814","clear-aardvark-491","-0.059901997447013855"
"10","2qjyspkk","Policy distr","1.9237518310546875","clear-aardvark-491","-0.05711585655808449"
"10","2qjyspkk","Policy distr","1.9313080310821533","clear-aardvark-491","-0.05432971566915512"
"10","2qjyspkk","Policy distr","1.9385132789611816","clear-aardvark-491","-0.05154357850551605"
"10","2qjyspkk","Policy distr","1.9453645944595337","clear-aardvark-491","-0.048757441341876984"
"10","2qjyspkk","Policy distr","1.951857328414917","clear-aardvark-491","-0.04597129672765732"
"10","2qjyspkk","Policy distr","1.9579880237579346","clear-aardvark-491","-0.04318515956401825"
"10","2qjyspkk","Policy distr","1.9637529850006104","clear-aardvark-491","-0.04039902240037918"
"10","2qjyspkk","Policy distr","1.969148874282837","clear-aardvark-491","-0.037612881511449814"
"10","2qjyspkk","Policy distr","1.9741727113723755","clear-aardvark-491","-0.03482674062252045"
"10","2qjyspkk","Policy distr","1.9788215160369873","clear-aardvark-491","-0.03204060345888138"
"10","2qjyspkk","Policy distr","1.9830924272537231","clear-aardvark-491","-0.02925446256995201"
"10","2qjyspkk","Policy distr","1.9869831800460815","clear-aardvark-491","-0.026468325406312943"
"10","2qjyspkk","Policy distr","1.990491271018982","clear-aardvark-491","-0.023682184517383575"
"10","2qjyspkk","Policy distr","1.9936145544052124","clear-aardvark-491","-0.02089604362845421"
"10","2qjyspkk","Policy distr","1.9963518381118774","clear-aardvark-491","-0.01810990646481514"
"10","2qjyspkk","Policy distr","1.9987009763717651","clear-aardvark-491","-0.015323766507208347"
"10","2qjyspkk","Policy distr","2.0006604194641113","clear-aardvark-491","-0.012537626549601555"
"10","2qjyspkk","Policy distr","2.002229690551758","clear-aardvark-491","-0.009751487523317337"
"10","2qjyspkk","Policy distr","2.0034074783325195","clear-aardvark-491","-0.006965348497033119"
"10","2qjyspkk","Policy distr","2.00419282913208","clear-aardvark-491","-0.004179209005087614"
"10","2qjyspkk","Policy distr","2.0045857429504395","clear-aardvark-491","-0.0013930696295574307"
"10","2qjyspkk","Policy distr","2.0045857429504395","clear-aardvark-491","0.0013930696295574307"
"10","2qjyspkk","Policy distr","2.00419282913208","clear-aardvark-491","0.004179209005087614"
"10","2qjyspkk","Policy distr","2.0034074783325195","clear-aardvark-491","0.006965348497033119"
"10","2qjyspkk","Policy distr","2.002229690551758","clear-aardvark-491","0.009751487523317337"
"10","2qjyspkk","Policy distr","2.0006604194641113","clear-aardvark-491","0.012537626549601555"
"10","2qjyspkk","Policy distr","1.9987009763717651","clear-aardvark-491","0.015323766507208347"
"10","2qjyspkk","Policy distr","1.9963518381118774","clear-aardvark-491","0.01810990646481514"
"10","2qjyspkk","Policy distr","1.9936145544052124","clear-aardvark-491","0.02089604362845421"
"10","2qjyspkk","Policy distr","1.990491271018982","clear-aardvark-491","0.023682184517383575"
"10","2qjyspkk","Policy distr","1.9869831800460815","clear-aardvark-491","0.026468325406312943"
"10","2qjyspkk","Policy distr","1.9830924272537231","clear-aardvark-491","0.02925446256995201"
"10","2qjyspkk","Policy distr","1.9788215160369873","clear-aardvark-491","0.03204060345888138"
"10","2qjyspkk","Policy distr","1.9741727113723755","clear-aardvark-491","0.03482674062252045"
"10","2qjyspkk","Policy distr","1.969148874282837","clear-aardvark-491","0.037612881511449814"
"10","2qjyspkk","Policy distr","1.9637529850006104","clear-aardvark-491","0.04039902240037918"
"10","2qjyspkk","Policy distr","1.9579880237579346","clear-aardvark-491","0.04318515956401825"
"10","2qjyspkk","Policy distr","1.951857328414917","clear-aardvark-491","0.04597129672765732"
"10","2qjyspkk","Policy distr","1.9453645944595337","clear-aardvark-491","0.048757441341876984"
"10","2qjyspkk","Policy distr","1.9385132789611816","clear-aardvark-491","0.05154357850551605"
"10","2qjyspkk","Policy distr","1.9313080310821533","clear-aardvark-491","0.05432971566915512"
"10","2qjyspkk","Policy distr","1.9237518310546875","clear-aardvark-491","0.05711585655808449"
"10","2qjyspkk","Policy distr","1.915850043296814","clear-aardvark-491","0.059901997447013855"
"10","2qjyspkk","Policy distr","1.9076067209243774","clear-aardvark-491","0.06268813461065292"
"10","2qjyspkk","Policy distr","1.8990267515182495","clear-aardvark-491","0.06547427177429199"
"10","2qjyspkk","Policy distr","1.8901145458221436","clear-aardvark-491","0.06826041638851166"
"10","2qjyspkk","Policy distr","1.880875587463379","clear-aardvark-491","0.07104655355215073"
"10","2qjyspkk","Policy distr","1.8713151216506958","clear-aardvark-491","0.0738326907157898"
"10","2qjyspkk","Policy distr","1.861438274383545","clear-aardvark-491","0.07661883533000946"
"10","2qjyspkk","Policy distr","1.8512505292892456","clear-aardvark-491","0.07940497249364853"
"10","2qjyspkk","Policy distr","1.8407580852508545","clear-aardvark-491","0.0821911096572876"
"10","2qjyspkk","Policy distr","1.8299659490585327","clear-aardvark-491","0.08497725427150726"
"10","2qjyspkk","Policy distr","1.8188807964324951","clear-aardvark-491","0.08776338398456573"
"10","2qjyspkk","Policy distr","1.8075087070465088","clear-aardvark-491","0.0905495285987854"
"10","2qjyspkk","Policy distr","1.7958554029464722","clear-aardvark-491","0.09333567321300507"
"10","2qjyspkk","Policy distr","1.7839275598526","clear-aardvark-491","0.09612180292606354"
"10","2qjyspkk","Policy distr","1.7717316150665283","clear-aardvark-491","0.0989079475402832"
"10","2qjyspkk","Policy distr","1.7592743635177612","clear-aardvark-491","0.10169409215450287"
"10","2qjyspkk","Policy distr","1.7465622425079346","clear-aardvark-491","0.10448022186756134"
"10","2qjyspkk","Policy distr","1.7336021661758423","clear-aardvark-491","0.107266366481781"
"10","2qjyspkk","Policy distr","1.7204009294509888","clear-aardvark-491","0.11005251109600067"
"10","2qjyspkk","Policy distr","1.7069659233093262","clear-aardvark-491","0.11283864080905914"
"10","2qjyspkk","Policy distr","1.6933035850524902","clear-aardvark-491","0.11562478542327881"
"10","2qjyspkk","Policy distr","1.6794215440750122","clear-aardvark-491","0.11841092258691788"
"10","2qjyspkk","Policy distr","1.6653268337249756","clear-aardvark-491","0.12119705975055695"
"10","2qjyspkk","Policy distr","1.651026725769043","clear-aardvark-491","0.12398320436477661"
"10","2qjyspkk","Policy distr","1.636528730392456","clear-aardvark-491","0.12676933407783508"
"10","2qjyspkk","Policy distr","1.621840238571167","clear-aardvark-491","0.12955547869205475"
"10","2qjyspkk","Policy distr","1.6069684028625488","clear-aardvark-491","0.13234162330627441"
"10","2qjyspkk","Policy distr","1.5919209718704224","clear-aardvark-491","0.13512775301933289"
"10","2qjyspkk","Policy distr","1.5767052173614502","clear-aardvark-491","0.13791389763355255"
"10","2qjyspkk","Policy distr","1.5613291263580322","clear-aardvark-491","0.14070004224777222"
"10","2qjyspkk","Policy distr","1.5457998514175415","clear-aardvark-491","0.1434861719608307"
"10","2qjyspkk","Policy distr","1.5301250219345093","clear-aardvark-491","0.14627231657505035"
"10","2qjyspkk","Policy distr","1.5143122673034668","clear-aardvark-491","0.14905846118927002"
"10","2qjyspkk","Policy distr","1.4983693361282349","clear-aardvark-491","0.1518445909023285"
"10","2qjyspkk","Policy distr","1.482303500175476","clear-aardvark-491","0.15463073551654816"
"10","2qjyspkk","Policy distr","1.4661227464675903","clear-aardvark-491","0.15741688013076782"
"10","2qjyspkk","Policy distr","1.4498344659805298","clear-aardvark-491","0.1602030098438263"
"10","2qjyspkk","Policy distr","1.4334460496902466","clear-aardvark-491","0.16298915445804596"
"10","2qjyspkk","Policy distr","1.4169652462005615","clear-aardvark-491","0.16577529907226562"
"10","2qjyspkk","Policy distr","1.4003994464874268","clear-aardvark-491","0.1685614287853241"
"10","2qjyspkk","Policy distr","1.3837558031082153","clear-aardvark-491","0.17134757339954376"
"10","2qjyspkk","Policy distr","1.367042064666748","clear-aardvark-491","0.17413371801376343"
"10","2qjyspkk","Policy distr","1.350265622138977","clear-aardvark-491","0.1769198477268219"
"10","2qjyspkk","Policy distr","1.3334338665008545","clear-aardvark-491","0.17970597743988037"
"10","2qjyspkk","Policy distr","1.3165535926818848","clear-aardvark-491","0.18249213695526123"
"10","2qjyspkk","Policy distr","1.2996323108673096","clear-aardvark-491","0.1852782666683197"
"10","2qjyspkk","Policy distr","1.2826772928237915","clear-aardvark-491","0.18806439638137817"
"10","2qjyspkk","Policy distr","1.2656949758529663","clear-aardvark-491","0.19085055589675903"
"10","2qjyspkk","Policy distr","1.2486929893493652","clear-aardvark-491","0.1936366856098175"
"10","2qjyspkk","Policy distr","1.2316780090332031","clear-aardvark-491","0.19642281532287598"
"10","2qjyspkk","Policy distr","1.2146565914154053","clear-aardvark-491","0.19920897483825684"
"10","2qjyspkk","Policy distr","1.1976357698440552","clear-aardvark-491","0.2019951045513153"
"10","2qjyspkk","Policy distr","1.1806221008300781","clear-aardvark-491","0.20478123426437378"
"10","2qjyspkk","Policy distr","1.1636216640472412","clear-aardvark-491","0.20756739377975464"
"10","2qjyspkk","Policy distr","1.1466416120529175","clear-aardvark-491","0.2103535234928131"
"10","2qjyspkk","Policy distr","1.129688024520874","clear-aardvark-491","0.21313965320587158"
"10","2qjyspkk","Policy distr","1.1127666234970093","clear-aardvark-491","0.21592581272125244"
"10","2qjyspkk","Policy distr","1.095884084701538","clear-aardvark-491","0.2187119424343109"
"10","2qjyspkk","Policy distr","1.0790461301803589","clear-aardvark-491","0.22149807214736938"
"10","2qjyspkk","Policy distr","1.0622587203979492","clear-aardvark-491","0.22428421676158905"
"10","2qjyspkk","Policy distr","1.0455273389816284","clear-aardvark-491","0.22707036137580872"
"10","2qjyspkk","Policy distr","1.0288580656051636","clear-aardvark-491","0.2298564910888672"
"10","2qjyspkk","Policy distr","1.0122559070587158","clear-aardvark-491","0.23264263570308685"
"10","2qjyspkk","Policy distr","0.9957265257835388","clear-aardvark-491","0.23542878031730652"
"10","2qjyspkk","Policy distr","0.9792751669883728","clear-aardvark-491","0.238214910030365"
"10","2qjyspkk","Policy distr","0.9629068374633789","clear-aardvark-491","0.24100105464458466"
"10","2qjyspkk","Policy distr","0.946626603603363","clear-aardvark-491","0.24378719925880432"
"10","2qjyspkk","Policy distr","0.9304392337799072","clear-aardvark-491","0.2465733289718628"
"10","2qjyspkk","Policy distr","0.9143493175506592","clear-aardvark-491","0.24935947358608246"
"10","2qjyspkk","Policy distr","0.8983617424964905","clear-aardvark-491","0.25214558839797974"
"10","2qjyspkk","Policy distr","0.8824806213378906","clear-aardvark-491","0.2549317479133606"
"10","2qjyspkk","Policy distr","0.8667101263999939","clear-aardvark-491","0.25771790742874146"
"10","2qjyspkk","Policy distr","0.8510550260543823","clear-aardvark-491","0.26050400733947754"
"10","2qjyspkk","Policy distr","0.8355186581611633","clear-aardvark-491","0.2632901668548584"
"10","2qjyspkk","Policy distr","0.8201051950454712","clear-aardvark-491","0.26607632637023926"
"10","2qjyspkk","Policy distr","0.8048186898231506","clear-aardvark-491","0.26886242628097534"
"10","2qjyspkk","Policy distr","0.7896617650985718","clear-aardvark-491","0.2716485857963562"
"10","2qjyspkk","Policy distr","0.7746384739875793","clear-aardvark-491","0.27443474531173706"
"10","2qjyspkk","Policy distr","0.7597525715827942","clear-aardvark-491","0.27722084522247314"
"10","2qjyspkk","Policy distr","0.7450063824653625","clear-aardvark-491","0.280007004737854"
"10","2qjyspkk","Policy distr","0.7304030060768127","clear-aardvark-491","0.28279316425323486"
"10","2qjyspkk","Policy distr","0.7159460783004761","clear-aardvark-491","0.28557926416397095"
"10","2qjyspkk","Policy distr","0.7016373872756958","clear-aardvark-491","0.2883654236793518"
"10","2qjyspkk","Policy distr","0.6874799132347107","clear-aardvark-491","0.29115158319473267"
"10","2qjyspkk","Policy distr","0.6734763383865356","clear-aardvark-491","0.29393768310546875"
"10","2qjyspkk","Policy distr","0.6596284508705139","clear-aardvark-491","0.2967238426208496"
"10","2qjyspkk","Policy distr","0.6459386348724365","clear-aardvark-491","0.29951000213623047"
"10","2qjyspkk","Policy distr","0.6324092745780945","clear-aardvark-491","0.30229610204696655"
"10","2qjyspkk","Policy distr","0.6190417408943176","clear-aardvark-491","0.3050822615623474"
"10","2qjyspkk","Policy distr","0.6058379411697388","clear-aardvark-491","0.30786842107772827"
"10","2qjyspkk","Policy distr","0.5927999019622803","clear-aardvark-491","0.31065452098846436"
"10","2qjyspkk","Policy distr","0.5799283981323242","clear-aardvark-491","0.3134406805038452"
"10","2qjyspkk","Policy distr","0.5672252178192139","clear-aardvark-491","0.3162268400192261"
"10","2qjyspkk","Policy distr","0.5546918511390686","clear-aardvark-491","0.31901293992996216"
"10","2qjyspkk","Policy distr","0.5423288941383362","clear-aardvark-491","0.321799099445343"
"10","2qjyspkk","Policy distr","0.5301375389099121","clear-aardvark-491","0.3245852589607239"
"10","2qjyspkk","Policy distr","0.5181189775466919","clear-aardvark-491","0.32737135887145996"
"10","2qjyspkk","Policy distr","0.5062733292579651","clear-aardvark-491","0.3301575183868408"
"10","2qjyspkk","Policy distr","0.4946015775203705","clear-aardvark-491","0.3329436779022217"
"10","2qjyspkk","Policy distr","0.483104407787323","clear-aardvark-491","0.33572977781295776"
"10","2qjyspkk","Policy distr","0.4717819094657898","clear-aardvark-491","0.3385159373283386"
"10","2qjyspkk","Policy distr","0.46063432097435","clear-aardvark-491","0.3413020968437195"
"10","2qjyspkk","Policy distr","0.44966229796409607","clear-aardvark-491","0.34408819675445557"
"10","2qjyspkk","Policy distr","0.4388653635978699","clear-aardvark-491","0.3468743562698364"
"10","2qjyspkk","Policy distr","0.4282436966896057","clear-aardvark-491","0.3496605157852173"
"10","2qjyspkk","Policy distr","0.4177975058555603","clear-aardvark-491","0.35244661569595337"
"10","2qjyspkk","Policy distr","0.4075259864330292","clear-aardvark-491","0.35523277521133423"
"10","2qjyspkk","Policy distr","0.3974291682243347","clear-aardvark-491","0.3580189049243927"
"10","2qjyspkk","Policy distr","0.3875066041946411","clear-aardvark-491","0.36080503463745117"
"10","2qjyspkk","Policy distr","0.3777575194835663","clear-aardvark-491","0.36359119415283203"
"10","2qjyspkk","Policy distr","0.3681817352771759","clear-aardvark-491","0.3663773238658905"
"10","2qjyspkk","Policy distr","0.35877835750579834","clear-aardvark-491","0.369163453578949"
"10","2qjyspkk","Policy distr","0.34954655170440674","clear-aardvark-491","0.37194961309432983"
"10","2qjyspkk","Policy distr","0.3404856026172638","clear-aardvark-491","0.3747357428073883"
"10","2qjyspkk","Policy distr","0.33159443736076355","clear-aardvark-491","0.3775218725204468"
"10","2qjyspkk","Policy distr","0.3228721618652344","clear-aardvark-491","0.38030803203582764"
"10","2qjyspkk","Policy distr","0.31431785225868225","clear-aardvark-491","0.3830941617488861"
"10","2qjyspkk","Policy distr","0.30593016743659973","clear-aardvark-491","0.3858802914619446"
"10","2qjyspkk","Policy distr","0.29770782589912415","clear-aardvark-491","0.38866645097732544"
"10","2qjyspkk","Policy distr","0.2896498441696167","clear-aardvark-491","0.3914525806903839"
"10","2qjyspkk","Policy distr","0.2817547023296356","clear-aardvark-491","0.3942387104034424"
"10","2qjyspkk","Policy distr","0.2740209996700287","clear-aardvark-491","0.39702486991882324"
"10","2qjyspkk","Policy distr","0.2664473056793213","clear-aardvark-491","0.3998109996318817"
"10","2qjyspkk","Policy distr","0.25903230905532837","clear-aardvark-491","0.4025971293449402"
"10","2qjyspkk","Policy distr","0.2517741918563843","clear-aardvark-491","0.40538328886032104"
"10","2qjyspkk","Policy distr","0.2446715384721756","clear-aardvark-491","0.4081694185733795"
"10","2qjyspkk","Policy distr","0.2377227246761322","clear-aardvark-491","0.410955548286438"
"10","2qjyspkk","Policy distr","0.23092582821846008","clear-aardvark-491","0.41374170780181885"
"10","2qjyspkk","Policy distr","0.22427940368652344","clear-aardvark-491","0.4165278375148773"
"10","2qjyspkk","Policy distr","0.21778160333633423","clear-aardvark-491","0.4193139672279358"
"10","2qjyspkk","Policy distr","0.21143053472042084","clear-aardvark-491","0.42210012674331665"
"10","2qjyspkk","Policy distr","0.20522452890872955","clear-aardvark-491","0.4248862564563751"
"10","2qjyspkk","Policy distr","0.1991616040468216","clear-aardvark-491","0.4276723861694336"
"10","2qjyspkk","Policy distr","0.19323991239070892","clear-aardvark-491","0.43045854568481445"
"10","2qjyspkk","Policy distr","0.1874576061964035","clear-aardvark-491","0.4332446753978729"
"10","2qjyspkk","Policy distr","0.18181262910366058","clear-aardvark-491","0.4360308051109314"
"10","2qjyspkk","Policy distr","0.17630308866500854","clear-aardvark-491","0.43881696462631226"
"10","2qjyspkk","Policy distr","0.1709270179271698","clear-aardvark-491","0.4416030943393707"
"10","2qjyspkk","Policy distr","0.16568239033222198","clear-aardvark-491","0.4443892240524292"
"10","2qjyspkk","Policy distr","0.16056720912456512","clear-aardvark-491","0.44717538356781006"
"10","2qjyspkk","Policy distr","0.15557950735092163","clear-aardvark-491","0.44996148347854614"
"10","2qjyspkk","Policy distr","0.1507171243429184","clear-aardvark-491","0.452747642993927"
"10","2qjyspkk","Policy distr","0.14597806334495544","clear-aardvark-491","0.45553380250930786"
"10","2qjyspkk","Policy distr","0.14136041700839996","clear-aardvark-491","0.45831990242004395"
"10","2qjyspkk","Policy distr","0.13686197996139526","clear-aardvark-491","0.4611060619354248"
"10","2qjyspkk","Policy distr","0.132480651140213","clear-aardvark-491","0.46389222145080566"
"10","2qjyspkk","Policy distr","0.12821455299854279","clear-aardvark-491","0.46667832136154175"
"10","2qjyspkk","Policy distr","0.12406139820814133","clear-aardvark-491","0.4694644808769226"
"10","2qjyspkk","Policy distr","0.12001926451921463","clear-aardvark-491","0.47225064039230347"
"10","2qjyspkk","Policy distr","0.11608618497848511","clear-aardvark-491","0.47503674030303955"
"10","2qjyspkk","Policy distr","0.1122598871588707","clear-aardvark-491","0.4778228998184204"
"10","2qjyspkk","Policy distr","0.1085384339094162","clear-aardvark-491","0.48060905933380127"
"10","2qjyspkk","Policy distr","0.10491987317800522","clear-aardvark-491","0.48339515924453735"
"10","2qjyspkk","Policy distr","0.10140199214220047","clear-aardvark-491","0.4861813187599182"
"10","2qjyspkk","Policy distr","0.09798283874988556","clear-aardvark-491","0.4889674782752991"
"10","2qjyspkk","Policy distr","0.09466050565242767","clear-aardvark-491","0.49175357818603516"
"10","2qjyspkk","Policy distr","0.09143282473087311","clear-aardvark-491","0.494539737701416"
"10","2qjyspkk","Policy distr","0.08829790353775024","clear-aardvark-491","0.4973258972167969"
"10","2qjyspkk","Policy distr","0.08525382727384567","clear-aardvark-491","0.500111997127533"
"10","2qjyspkk","Policy distr","0.08229847997426987","clear-aardvark-491","0.5028981566429138"
"10","2qjyspkk","Policy distr","0.07943009585142136","clear-aardvark-491","0.5056842565536499"
"10","2qjyspkk","Policy distr","0.076646588742733","clear-aardvark-491","0.5084704160690308"
"10","2qjyspkk","Policy distr","0.07394610345363617","clear-aardvark-491","0.5112565755844116"
"10","2qjyspkk","Policy distr","0.07132680714130402","clear-aardvark-491","0.5140427350997925"
"10","2qjyspkk","Policy distr","0.0687868669629097","clear-aardvark-491","0.5168288350105286"
"10","2qjyspkk","Policy distr","0.06632431596517563","clear-aardvark-491","0.5196149945259094"
"10","2qjyspkk","Policy distr","0.06393744051456451","clear-aardvark-491","0.5224010944366455"
"10","2qjyspkk","Policy distr","0.06162434071302414","clear-aardvark-491","0.5251872539520264"
"10","2qjyspkk","Policy distr","0.05938327684998512","clear-aardvark-491","0.5279734134674072"
"10","2qjyspkk","Policy distr","0.05721249431371689","clear-aardvark-491","0.5307595729827881"
"10","2qjyspkk","Policy distr","0.05511032044887543","clear-aardvark-491","0.5335456728935242"
"10","2qjyspkk","Policy distr","0.0530749186873436","clear-aardvark-491","0.536331832408905"
"10","2qjyspkk","Policy distr","0.05110474303364754","clear-aardvark-491","0.5391179323196411"
"10","2qjyspkk","Policy distr","0.04919799044728279","clear-aardvark-491","0.541904091835022"
"10","2qjyspkk","Policy distr","0.0473531074821949","clear-aardvark-491","0.5446902513504028"
"10","2qjyspkk","Policy distr","0.04556848481297493","clear-aardvark-491","0.5474764108657837"
"10","2qjyspkk","Policy distr","0.04384255036711693","clear-aardvark-491","0.5502625107765198"
"10","2qjyspkk","Policy distr","0.042173683643341064","clear-aardvark-491","0.5530486702919006"
"10","2qjyspkk","Policy distr","0.04056042805314064","clear-aardvark-491","0.5558347702026367"
"10","2qjyspkk","Policy distr","0.0390012226998806","clear-aardvark-491","0.5586209297180176"
"10","2qjyspkk","Policy distr","0.037494588643312454","clear-aardvark-491","0.5614070892333984"
"10","2qjyspkk","Policy distr","0.036039095371961594","clear-aardvark-491","0.5641932487487793"
"10","2qjyspkk","Policy distr","0.034633345901966095","clear-aardvark-491","0.5669793486595154"
"10","2qjyspkk","Policy distr","0.03327586501836777","clear-aardvark-491","0.5697655081748962"
"10","2qjyspkk","Policy distr","0.03196536749601364","clear-aardvark-491","0.5725516080856323"
"10","2qjyspkk","Policy distr","0.0307004377245903","clear-aardvark-491","0.5753377676010132"
"10","2qjyspkk","Policy distr","0.02947978302836418","clear-aardvark-491","0.578123927116394"
"10","2qjyspkk","Policy distr","0.028302105143666267","clear-aardvark-491","0.5809100866317749"
"10","2qjyspkk","Policy distr","0.02716616913676262","clear-aardvark-491","0.583696186542511"
"10","2qjyspkk","Policy distr","0.026070717722177505","clear-aardvark-491","0.5864823460578918"
"10","2qjyspkk","Policy distr","0.025014538317918777","clear-aardvark-491","0.5892684459686279"
"10","2qjyspkk","Policy distr","0.023996420204639435","clear-aardvark-491","0.5920546054840088"
"10","2qjyspkk","Policy distr","0.023015238344669342","clear-aardvark-491","0.5948407649993896"
"10","2qjyspkk","Policy distr","0.022069843485951424","clear-aardvark-491","0.5976269245147705"
"10","2qjyspkk","Policy distr","0.021159151569008827","clear-aardvark-491","0.6004130244255066"
"10","2qjyspkk","Policy distr","0.020282059907913208","clear-aardvark-491","0.6031991839408875"
"10","2qjyspkk","Policy distr","0.01943751610815525","clear-aardvark-491","0.6059852838516235"
"10","2qjyspkk","Policy distr","0.018624477088451385","clear-aardvark-491","0.6087714433670044"
"10","2qjyspkk","Policy distr","0.01784195564687252","clear-aardvark-491","0.6115576028823853"
"10","2qjyspkk","Policy distr","0.017088955268263817","clear-aardvark-491","0.6143437623977661"
"10","2qjyspkk","Policy distr","0.016364535316824913","clear-aardvark-491","0.6171298623085022"
"10","2qjyspkk","Policy distr","0.015667743980884552","clear-aardvark-491","0.6199160218238831"
"10","2qjyspkk","Policy distr","0.014997705817222595","clear-aardvark-491","0.6227021217346191"
"10","2qjyspkk","Policy distr","0.014353486709296703","clear-aardvark-491","0.62548828125"
"10","2qjyspkk","Policy distr","0.013734242878854275","clear-aardvark-491","0.6282744407653809"
"10","2qjyspkk","Policy distr","0.013139151968061924","clear-aardvark-491","0.6310606002807617"
"10","2qjyspkk","Policy distr","0.01256738044321537","clear-aardvark-491","0.6338467001914978"
"10","2qjyspkk","Policy distr","0.012018130160868168","clear-aardvark-491","0.6366328597068787"
"10","2qjyspkk","Policy distr","0.011490643955767155","clear-aardvark-491","0.6394189596176147"
"10","2qjyspkk","Policy distr","0.010984140448272228","clear-aardvark-491","0.6422051191329956"
"10","2qjyspkk","Policy distr","0.01049791183322668","clear-aardvark-491","0.6449912786483765"
"10","2qjyspkk","Policy distr","0.010031239129602909","clear-aardvark-491","0.6477774381637573"
"10","2qjyspkk","Policy distr","0.009583444334566593","clear-aardvark-491","0.6505635380744934"
"10","2qjyspkk","Policy distr","0.00915383081883192","clear-aardvark-491","0.6533496975898743"
"10","2qjyspkk","Policy distr","0.0087417708709836","clear-aardvark-491","0.6561357975006104"
"10","2qjyspkk","Policy distr","0.008346620947122574","clear-aardvark-491","0.6589219570159912"
"10","2qjyspkk","Policy distr","0.007967766374349594","clear-aardvark-491","0.6617081165313721"
"10","2qjyspkk","Policy distr","0.007604622282087803","clear-aardvark-491","0.6644942760467529"
"10","2qjyspkk","Policy distr","0.007256609853357077","clear-aardvark-491","0.667280375957489"
"10","2qjyspkk","Policy distr","0.006923162844032049","clear-aardvark-491","0.6700665354728699"
"10","2qjyspkk","Policy distr","0.006603746674954891","clear-aardvark-491","0.672852635383606"
"10","2qjyspkk","Policy distr","0.006297827698290348","clear-aardvark-491","0.6756387948989868"
"10","2qjyspkk","Policy distr","0.006004902999848127","clear-aardvark-491","0.6784249544143677"
"10","2qjyspkk","Policy distr","0.0057244813069701195","clear-aardvark-491","0.6812111139297485"
"10","2qjyspkk","Policy distr","0.005456093233078718","clear-aardvark-491","0.6839972138404846"
"10","2qjyspkk","Policy distr","0.005199259612709284","clear-aardvark-491","0.6867833733558655"
"10","2qjyspkk","Policy distr","0.004953551571816206","clear-aardvark-491","0.6895694732666016"
"10","2qjyspkk","Policy distr","0.004718526732176542","clear-aardvark-491","0.6923556327819824"
"10","2qjyspkk","Policy distr","0.0044937715865671635","clear-aardvark-491","0.6951417922973633"

==> plot_scripts/data/action_distributions/walker_no_act_clipping/walker_no_clip_900k.csv <==
"_defaultColorIndex","id","lineKey","lineVal","name","step"
"10","2qjyspkk","Action distr","0.026093389297792556","clear-aardvark-491","-0.3458419442176819"
"10","2qjyspkk","Action distr","0.03914008394668883","clear-aardvark-491","-0.3444557785987854"
"10","2qjyspkk","Action distr","0","clear-aardvark-491","-0.3430696427822113"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","-0.3416835069656372"
"10","2qjyspkk","Action distr","0.03914008394668883","clear-aardvark-491","-0.3402973413467407"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","-0.338911235332489"
"10","2qjyspkk","Action distr","0.013046694648896278","clear-aardvark-491","-0.33752506971359253"
"10","2qjyspkk","Action distr","0.026093389297792556","clear-aardvark-491","-0.3361389636993408"
"10","2qjyspkk","Action distr","0.013046694648896278","clear-aardvark-491","-0.33475279808044434"
"10","2qjyspkk","Action distr","0.03914008394668883","clear-aardvark-491","-0.33336666226387024"
"10","2qjyspkk","Action distr","0.03914008394668883","clear-aardvark-491","-0.33198052644729614"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","-0.33059436082839966"
"10","2qjyspkk","Action distr","0.03914008394668883","clear-aardvark-491","-0.32920825481414795"
"10","2qjyspkk","Action distr","0.013046694648896278","clear-aardvark-491","-0.32782208919525146"
"10","2qjyspkk","Action distr","0.0652334732444814","clear-aardvark-491","-0.32643598318099976"
"10","2qjyspkk","Action distr","0.026093389297792556","clear-aardvark-491","-0.32504981756210327"
"10","2qjyspkk","Action distr","0.0652334732444814","clear-aardvark-491","-0.32366371154785156"
"10","2qjyspkk","Action distr","0.03914008394668883","clear-aardvark-491","-0.3222775459289551"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","-0.3208913803100586"
"10","2qjyspkk","Action distr","0.10437355719117022","clear-aardvark-491","-0.3195052742958069"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","-0.3181191086769104"
"10","2qjyspkk","Action distr","0.03914008394668883","clear-aardvark-491","-0.3167330026626587"
"10","2qjyspkk","Action distr","0.026093389297792556","clear-aardvark-491","-0.3153468370437622"
"10","2qjyspkk","Action distr","0.0652334732444814","clear-aardvark-491","-0.3139607310295105"
"10","2qjyspkk","Action distr","0.0652334732444814","clear-aardvark-491","-0.312574565410614"
"10","2qjyspkk","Action distr","0.0652334732444814","clear-aardvark-491","-0.31118839979171753"
"10","2qjyspkk","Action distr","0.1174202518400665","clear-aardvark-491","-0.3098022937774658"
"10","2qjyspkk","Action distr","0.0652334732444814","clear-aardvark-491","-0.30841612815856934"
"10","2qjyspkk","Action distr","0.0652334732444814","clear-aardvark-491","-0.3070300221443176"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","-0.30564385652542114"
"10","2qjyspkk","Action distr","0.03914008394668883","clear-aardvark-491","-0.30425775051116943"
"10","2qjyspkk","Action distr","0.0652334732444814","clear-aardvark-491","-0.30287158489227295"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","-0.30148541927337646"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","-0.30009931325912476"
"10","2qjyspkk","Action distr","0.09132686254227394","clear-aardvark-491","-0.29871314764022827"
"10","2qjyspkk","Action distr","0.03914008394668883","clear-aardvark-491","-0.29732704162597656"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","-0.2959408760070801"
"10","2qjyspkk","Action distr","0.07828016789337766","clear-aardvark-491","-0.29455476999282837"
"10","2qjyspkk","Action distr","0.07828016789337766","clear-aardvark-491","-0.2931686043739319"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","-0.2917824387550354"
"10","2qjyspkk","Action distr","0.09132686254227394","clear-aardvark-491","-0.2903963327407837"
"10","2qjyspkk","Action distr","0.1174202518400665","clear-aardvark-491","-0.2890101671218872"
"10","2qjyspkk","Action distr","0.1174202518400665","clear-aardvark-491","-0.2876240611076355"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","-0.286237895488739"
"10","2qjyspkk","Action distr","0.10437355719117022","clear-aardvark-491","-0.2848517894744873"
"10","2qjyspkk","Action distr","0.10437355719117022","clear-aardvark-491","-0.2834656238555908"
"10","2qjyspkk","Action distr","0.013046694648896278","clear-aardvark-491","-0.28207945823669434"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","-0.2806933522224426"
"10","2qjyspkk","Action distr","0.09132686254227394","clear-aardvark-491","-0.27930718660354614"
"10","2qjyspkk","Action distr","0.03914008394668883","clear-aardvark-491","-0.27792108058929443"
"10","2qjyspkk","Action distr","0.07828016789337766","clear-aardvark-491","-0.27653491497039795"
"10","2qjyspkk","Action distr","0.03914008394668883","clear-aardvark-491","-0.27514880895614624"
"10","2qjyspkk","Action distr","0.0652334732444814","clear-aardvark-491","-0.27376264333724976"
"10","2qjyspkk","Action distr","0.0652334732444814","clear-aardvark-491","-0.27237647771835327"
"10","2qjyspkk","Action distr","0.10437355719117022","clear-aardvark-491","-0.27099037170410156"
"10","2qjyspkk","Action distr","0.026093389297792556","clear-aardvark-491","-0.2696042060852051"
"10","2qjyspkk","Action distr","0.09132686254227394","clear-aardvark-491","-0.26821810007095337"
"10","2qjyspkk","Action distr","0.026093389297792556","clear-aardvark-491","-0.2668319344520569"
"10","2qjyspkk","Action distr","0.09132686254227394","clear-aardvark-491","-0.2654458284378052"
"10","2qjyspkk","Action distr","0.0652334732444814","clear-aardvark-491","-0.2640596628189087"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","-0.2626735270023346"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","-0.2612873911857605"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","-0.259901225566864"
"10","2qjyspkk","Action distr","0.07828016789337766","clear-aardvark-491","-0.2585151195526123"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","-0.2571289539337158"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","-0.2557428479194641"
"10","2qjyspkk","Action distr","0.1174202518400665","clear-aardvark-491","-0.2543566823005676"
"10","2qjyspkk","Action distr","0.1174202518400665","clear-aardvark-491","-0.25297054648399353"
"10","2qjyspkk","Action distr","0.09132686254227394","clear-aardvark-491","-0.25158441066741943"
"10","2qjyspkk","Action distr","0.15656033578675532","clear-aardvark-491","-0.25019824504852295"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","-0.24881212413311005"
"10","2qjyspkk","Action distr","0.1304669464889628","clear-aardvark-491","-0.24742598831653595"
"10","2qjyspkk","Action distr","0.09132686254227394","clear-aardvark-491","-0.24603983759880066"
"10","2qjyspkk","Action distr","0.07828016789337766","clear-aardvark-491","-0.24465370178222656"
"10","2qjyspkk","Action distr","0.1174202518400665","clear-aardvark-491","-0.24326756596565247"
"10","2qjyspkk","Action distr","0.14351364113785905","clear-aardvark-491","-0.24188143014907837"
"10","2qjyspkk","Action distr","0.1304669464889628","clear-aardvark-491","-0.24049529433250427"
"10","2qjyspkk","Action distr","0.10437355719117022","clear-aardvark-491","-0.23910914361476898"
"10","2qjyspkk","Action distr","0.07828016789337766","clear-aardvark-491","-0.23772300779819489"
"10","2qjyspkk","Action distr","0.07828016789337766","clear-aardvark-491","-0.2363368570804596"
"10","2qjyspkk","Action distr","0.0652334732444814","clear-aardvark-491","-0.2349507212638855"
"10","2qjyspkk","Action distr","0.1304669464889628","clear-aardvark-491","-0.2335645854473114"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","-0.2321784496307373"
"10","2qjyspkk","Action distr","0.07828016789337766","clear-aardvark-491","-0.2307923138141632"
"10","2qjyspkk","Action distr","0.10437355719117022","clear-aardvark-491","-0.22940616309642792"
"10","2qjyspkk","Action distr","0.15656033578675532","clear-aardvark-491","-0.22802002727985382"
"10","2qjyspkk","Action distr","0.18265372508454789","clear-aardvark-491","-0.22663387656211853"
"10","2qjyspkk","Action distr","0.1304669464889628","clear-aardvark-491","-0.22524774074554443"
"10","2qjyspkk","Action distr","0.14351364113785905","clear-aardvark-491","-0.22386160492897034"
"10","2qjyspkk","Action distr","0.1304669464889628","clear-aardvark-491","-0.22247546911239624"
"10","2qjyspkk","Action distr","0.1174202518400665","clear-aardvark-491","-0.22108933329582214"
"10","2qjyspkk","Action distr","0.10437355719117022","clear-aardvark-491","-0.21970318257808685"
"10","2qjyspkk","Action distr","0.22179380903123674","clear-aardvark-491","-0.21831704676151276"
"10","2qjyspkk","Action distr","0.1304669464889628","clear-aardvark-491","-0.21693091094493866"
"10","2qjyspkk","Action distr","0.19570041973344418","clear-aardvark-491","-0.21554476022720337"
"10","2qjyspkk","Action distr","0.09132686254227394","clear-aardvark-491","-0.21415862441062927"
"10","2qjyspkk","Action distr","0.10437355719117022","clear-aardvark-491","-0.21277248859405518"
"10","2qjyspkk","Action distr","0.07828016789337766","clear-aardvark-491","-0.21138635277748108"
"10","2qjyspkk","Action distr","0.16960703043565162","clear-aardvark-491","-0.2100002020597458"
"10","2qjyspkk","Action distr","0.15656033578675532","clear-aardvark-491","-0.2086140662431717"
"10","2qjyspkk","Action distr","0.14351364113785905","clear-aardvark-491","-0.2072279304265976"
"10","2qjyspkk","Action distr","0.09132686254227394","clear-aardvark-491","-0.2058417797088623"
"10","2qjyspkk","Action distr","0.1304669464889628","clear-aardvark-491","-0.2044556438922882"
"10","2qjyspkk","Action distr","0.19570041973344418","clear-aardvark-491","-0.2030695080757141"
"10","2qjyspkk","Action distr","0.18265372508454789","clear-aardvark-491","-0.20168337225914001"
"10","2qjyspkk","Action distr","0.15656033578675532","clear-aardvark-491","-0.20029722154140472"
"10","2qjyspkk","Action distr","0.1174202518400665","clear-aardvark-491","-0.19891108572483063"
"10","2qjyspkk","Action distr","0.2478871983290293","clear-aardvark-491","-0.19752494990825653"
"10","2qjyspkk","Action distr","0.234840503680133","clear-aardvark-491","-0.19613879919052124"
"10","2qjyspkk","Action distr","0.19570041973344418","clear-aardvark-491","-0.19475266337394714"
"10","2qjyspkk","Action distr","0.15656033578675532","clear-aardvark-491","-0.19336652755737305"
"10","2qjyspkk","Action distr","0.2609338929779256","clear-aardvark-491","-0.19198039174079895"
"10","2qjyspkk","Action distr","0.234840503680133","clear-aardvark-491","-0.19059425592422485"
"10","2qjyspkk","Action distr","0.10437355719117022","clear-aardvark-491","-0.18920810520648956"
"10","2qjyspkk","Action distr","0.16960703043565162","clear-aardvark-491","-0.18782196938991547"
"10","2qjyspkk","Action distr","0.18265372508454789","clear-aardvark-491","-0.18643581867218018"
"10","2qjyspkk","Action distr","0.15656033578675532","clear-aardvark-491","-0.18504968285560608"
"10","2qjyspkk","Action distr","0.20874711438234045","clear-aardvark-491","-0.18366354703903198"
"10","2qjyspkk","Action distr","0.22179380903123674","clear-aardvark-491","-0.18227741122245789"
"10","2qjyspkk","Action distr","0.20874711438234045","clear-aardvark-491","-0.1808912754058838"
"10","2qjyspkk","Action distr","0.22179380903123674","clear-aardvark-491","-0.1795051246881485"
"10","2qjyspkk","Action distr","0.2478871983290293","clear-aardvark-491","-0.1781189888715744"
"10","2qjyspkk","Action distr","0.2478871983290293","clear-aardvark-491","-0.1767328381538391"
"10","2qjyspkk","Action distr","0.19570041973344418","clear-aardvark-491","-0.17534670233726501"
"10","2qjyspkk","Action distr","0.2870272822757181","clear-aardvark-491","-0.17396056652069092"
"10","2qjyspkk","Action distr","0.2870272822757181","clear-aardvark-491","-0.17257443070411682"
"10","2qjyspkk","Action distr","0.18265372508454789","clear-aardvark-491","-0.17118829488754272"
"10","2qjyspkk","Action distr","0.20874711438234045","clear-aardvark-491","-0.16980214416980743"
"10","2qjyspkk","Action distr","0.2609338929779256","clear-aardvark-491","-0.16841600835323334"
"10","2qjyspkk","Action distr","0.27398058762682187","clear-aardvark-491","-0.16702985763549805"
"10","2qjyspkk","Action distr","0.2478871983290293","clear-aardvark-491","-0.16564372181892395"
"10","2qjyspkk","Action distr","0.2478871983290293","clear-aardvark-491","-0.16425758600234985"
"10","2qjyspkk","Action distr","0.16960703043565162","clear-aardvark-491","-0.16287145018577576"
"10","2qjyspkk","Action distr","0.39140083946688836","clear-aardvark-491","-0.16148531436920166"
"10","2qjyspkk","Action distr","0.35226075552019953","clear-aardvark-491","-0.16009916365146637"
"10","2qjyspkk","Action distr","0.2478871983290293","clear-aardvark-491","-0.15871302783489227"
"10","2qjyspkk","Action distr","0.3783541448179921","clear-aardvark-491","-0.15732689201831818"
"10","2qjyspkk","Action distr","0.33921406087130324","clear-aardvark-491","-0.15594074130058289"
"10","2qjyspkk","Action distr","0.3000739769246144","clear-aardvark-491","-0.1545546054840088"
"10","2qjyspkk","Action distr","0.3000739769246144","clear-aardvark-491","-0.1531684696674347"
"10","2qjyspkk","Action distr","0.40444753411578466","clear-aardvark-491","-0.1517823338508606"
"10","2qjyspkk","Action distr","0.5088210913069549","clear-aardvark-491","-0.1503961831331253"
"10","2qjyspkk","Action distr","0.4174942287646809","clear-aardvark-491","-0.1490100473165512"
"10","2qjyspkk","Action distr","0.4174942287646809","clear-aardvark-491","-0.1476239114999771"
"10","2qjyspkk","Action distr","0.43054092341357725","clear-aardvark-491","-0.14623776078224182"
"10","2qjyspkk","Action distr","0.43054092341357725","clear-aardvark-491","-0.14485162496566772"
"10","2qjyspkk","Action distr","0.5479611752536437","clear-aardvark-491","-0.14346548914909363"
"10","2qjyspkk","Action distr","0.4827277020091623","clear-aardvark-491","-0.14207935333251953"
"10","2qjyspkk","Action distr","0.43054092341357725","clear-aardvark-491","-0.14069320261478424"
"10","2qjyspkk","Action distr","0.4566343127113697","clear-aardvark-491","-0.13930706679821014"
"10","2qjyspkk","Action distr","0.6523347324448139","clear-aardvark-491","-0.13792093098163605"
"10","2qjyspkk","Action distr","0.6001479538492288","clear-aardvark-491","-0.13653478026390076"
"10","2qjyspkk","Action distr","0.5871012592003325","clear-aardvark-491","-0.13514864444732666"
"10","2qjyspkk","Action distr","0.5610078699025399","clear-aardvark-491","-0.13376250863075256"
"10","2qjyspkk","Action distr","0.5740545645514362","clear-aardvark-491","-0.13237637281417847"
"10","2qjyspkk","Action distr","0.6392880377959177","clear-aardvark-491","-0.13099023699760437"
"10","2qjyspkk","Action distr","0.6392880377959177","clear-aardvark-491","-0.12960408627986908"
"10","2qjyspkk","Action distr","0.7306149003381915","clear-aardvark-491","-0.12821795046329498"
"10","2qjyspkk","Action distr","0.6392880377959177","clear-aardvark-491","-0.1268317997455597"
"10","2qjyspkk","Action distr","0.7567082896359842","clear-aardvark-491","-0.1254456639289856"
"10","2qjyspkk","Action distr","0.7175682056892954","clear-aardvark-491","-0.1240595281124115"
"10","2qjyspkk","Action distr","0.7045215110403991","clear-aardvark-491","-0.1226733922958374"
"10","2qjyspkk","Action distr","0.6653814270937102","clear-aardvark-491","-0.12128724902868271"
"10","2qjyspkk","Action distr","0.9263153200716359","clear-aardvark-491","-0.11990110576152802"
"10","2qjyspkk","Action distr","0.7306149003381915","clear-aardvark-491","-0.11851496994495392"
"10","2qjyspkk","Action distr","1.0176421826139097","clear-aardvark-491","-0.11712882667779922"
"10","2qjyspkk","Action distr","1.0567822665605986","clear-aardvark-491","-0.11574268341064453"
"10","2qjyspkk","Action distr","0.7828016789337767","clear-aardvark-491","-0.11435654759407043"
"10","2qjyspkk","Action distr","0.8349884575293618","clear-aardvark-491","-0.11297041177749634"
"10","2qjyspkk","Action distr","1.1220157398050798","clear-aardvark-491","-0.11158426851034164"
"10","2qjyspkk","Action distr","1.0437355719117023","clear-aardvark-491","-0.11019812524318695"
"10","2qjyspkk","Action distr","1.0045954879650134","clear-aardvark-491","-0.10881198942661285"
"10","2qjyspkk","Action distr","0.9524087093694283","clear-aardvark-491","-0.10742585361003876"
"10","2qjyspkk","Action distr","1.1481091291028724","clear-aardvark-491","-0.10603970289230347"
"10","2qjyspkk","Action distr","1.3699029381341092","clear-aardvark-491","-0.10465356707572937"
"10","2qjyspkk","Action distr","1.5003698846230722","clear-aardvark-491","-0.10326743125915527"
"10","2qjyspkk","Action distr","1.3046694648896278","clear-aardvark-491","-0.10188128799200058"
"10","2qjyspkk","Action distr","1.4351364113785907","clear-aardvark-491","-0.10049514472484589"
"10","2qjyspkk","Action distr","1.2785760755918354","clear-aardvark-491","-0.09910900890827179"
"10","2qjyspkk","Action distr","1.6438835257609312","clear-aardvark-491","-0.09772287309169769"
"10","2qjyspkk","Action distr","1.4351364113785907","clear-aardvark-491","-0.096336729824543"
"10","2qjyspkk","Action distr","1.826537250845479","clear-aardvark-491","-0.0949505865573883"
"10","2qjyspkk","Action distr","1.5525566632186572","clear-aardvark-491","-0.09356445074081421"
"10","2qjyspkk","Action distr","1.6177901364631386","clear-aardvark-491","-0.09217830747365952"
"10","2qjyspkk","Action distr","1.7091169990054125","clear-aardvark-491","-0.09079216420650482"
"10","2qjyspkk","Action distr","2.0352843652278194","clear-aardvark-491","-0.08940602838993073"
"10","2qjyspkk","Action distr","1.8526306401432717","clear-aardvark-491","-0.08801989257335663"
"10","2qjyspkk","Action distr","2.022237670578923","clear-aardvark-491","-0.08663374930620193"
"10","2qjyspkk","Action distr","2.113564533121197","clear-aardvark-491","-0.08524760603904724"
"10","2qjyspkk","Action distr","2.34840503680133","clear-aardvark-491","-0.08386147022247314"
"10","2qjyspkk","Action distr","2.3744984260991226","clear-aardvark-491","-0.08247532695531845"
"10","2qjyspkk","Action distr","2.257078174259056","clear-aardvark-491","-0.08108918368816376"
"10","2qjyspkk","Action distr","2.3744984260991226","clear-aardvark-491","-0.07970304787158966"
"10","2qjyspkk","Action distr","2.0874711438234046","clear-aardvark-491","-0.07831691205501556"
"10","2qjyspkk","Action distr","2.6484790137259444","clear-aardvark-491","-0.07693076878786087"
"10","2qjyspkk","Action distr","2.387545120748019","clear-aardvark-491","-0.07554462552070618"
"10","2qjyspkk","Action distr","2.4658252886413967","clear-aardvark-491","-0.07415848970413208"
"10","2qjyspkk","Action distr","2.6223856244281523","clear-aardvark-491","-0.07277235388755798"
"10","2qjyspkk","Action distr","2.9485529906505588","clear-aardvark-491","-0.07138620316982269"
"10","2qjyspkk","Action distr","2.831132738810492","clear-aardvark-491","-0.0700000673532486"
"10","2qjyspkk","Action distr","2.8702728227571814","clear-aardvark-491","-0.0686139315366745"
"10","2qjyspkk","Action distr","3.444327387308618","clear-aardvark-491","-0.0672277882695198"
"10","2qjyspkk","Action distr","3.2747203568729657","clear-aardvark-491","-0.06584164500236511"
"10","2qjyspkk","Action distr","3.1964401889795884","clear-aardvark-491","-0.06445550918579102"
"10","2qjyspkk","Action distr","3.509560860553099","clear-aardvark-491","-0.06306937336921692"
"10","2qjyspkk","Action distr","3.6008877230953726","clear-aardvark-491","-0.061683230102062225"
"10","2qjyspkk","Action distr","3.4704207766064097","clear-aardvark-491","-0.06029708683490753"
"10","2qjyspkk","Action distr","3.835728226775506","clear-aardvark-491","-0.058910951018333435"
"10","2qjyspkk","Action distr","3.9922885625622615","clear-aardvark-491","-0.05752480775117874"
"10","2qjyspkk","Action distr","3.835728226775506","clear-aardvark-491","-0.056138671934604645"
"10","2qjyspkk","Action distr","3.92705508931778","clear-aardvark-491","-0.05475252866744995"
"10","2qjyspkk","Action distr","3.874868310722195","clear-aardvark-491","-0.053366389125585556"
"10","2qjyspkk","Action distr","3.5226075552019953","clear-aardvark-491","-0.05198024958372116"
"10","2qjyspkk","Action distr","4.174942287646809","clear-aardvark-491","-0.05059410631656647"
"10","2qjyspkk","Action distr","4.488062959220319","clear-aardvark-491","-0.04920797049999237"
"10","2qjyspkk","Action distr","4.879463798687208","clear-aardvark-491","-0.04782182723283768"
"10","2qjyspkk","Action distr","4.827277020091623","clear-aardvark-491","-0.04643569141626358"
"10","2qjyspkk","Action distr","4.853370409389416","clear-aardvark-491","-0.04504954814910889"
"10","2qjyspkk","Action distr","5.205631164909615","clear-aardvark-491","-0.04366341233253479"
"10","2qjyspkk","Action distr","5.310004722100786","clear-aardvark-491","-0.042277269065380096"
"10","2qjyspkk","Action distr","4.8664171040383115","clear-aardvark-491","-0.0408911257982254"
"10","2qjyspkk","Action distr","5.062117523771756","clear-aardvark-491","-0.039504989981651306"
"10","2qjyspkk","Action distr","4.983837355878379","clear-aardvark-491","-0.03811884671449661"
"10","2qjyspkk","Action distr","5.831872508056637","clear-aardvark-491","-0.036732710897922516"
"10","2qjyspkk","Action distr","5.675312172269881","clear-aardvark-491","-0.03534656763076782"
"10","2qjyspkk","Action distr","6.001479538492289","clear-aardvark-491","-0.033960431814193726"
"10","2qjyspkk","Action distr","5.714452256216569","clear-aardvark-491","-0.03257428854703903"
"10","2qjyspkk","Action distr","5.779685729461052","clear-aardvark-491","-0.031188149005174637"
"10","2qjyspkk","Action distr","6.0275729277900805","clear-aardvark-491","-0.02980200946331024"
"10","2qjyspkk","Action distr","6.262413431470214","clear-aardvark-491","-0.028415869921445847"
"10","2qjyspkk","Action distr","5.8971059813011175","clear-aardvark-491","-0.02702973037958145"
"10","2qjyspkk","Action distr","6.7320944388304795","clear-aardvark-491","-0.025643588975071907"
"10","2qjyspkk","Action distr","6.040619622438977","clear-aardvark-491","-0.024257449433207512"
"10","2qjyspkk","Action distr","6.105853095683458","clear-aardvark-491","-0.022871309891343117"
"10","2qjyspkk","Action distr","6.366786988661383","clear-aardvark-491","-0.021485168486833572"
"10","2qjyspkk","Action distr","6.001479538492289","clear-aardvark-491","-0.020099028944969177"
"10","2qjyspkk","Action distr","6.223273347523525","clear-aardvark-491","-0.018712889403104782"
"10","2qjyspkk","Action distr","6.627720881639309","clear-aardvark-491","-0.017326749861240387"
"10","2qjyspkk","Action distr","6.432020461905865","clear-aardvark-491","-0.015940610319375992"
"10","2qjyspkk","Action distr","6.914748163915028","clear-aardvark-491","-0.014554469846189022"
"10","2qjyspkk","Action distr","6.966934942510613","clear-aardvark-491","-0.013168329373002052"
"10","2qjyspkk","Action distr","6.745141133479376","clear-aardvark-491","-0.011782189831137657"
"10","2qjyspkk","Action distr","6.562487408394828","clear-aardvark-491","-0.010396050289273262"
"10","2qjyspkk","Action distr","6.692954354883791","clear-aardvark-491","-0.009009909816086292"
"10","2qjyspkk","Action distr","6.993028331808405","clear-aardvark-491","-0.007623770274221897"
"10","2qjyspkk","Action distr","6.640767576288206","clear-aardvark-491","-0.006237629801034927"
"10","2qjyspkk","Action distr","7.136541972946264","clear-aardvark-491","-0.004851490259170532"
"10","2qjyspkk","Action distr","6.888654774617236","clear-aardvark-491","-0.003465350018814206"
"10","2qjyspkk","Action distr","7.5018494231153605","clear-aardvark-491","-0.0020792100112885237"
"10","2qjyspkk","Action distr","7.006075026457302","clear-aardvark-491","-0.0006930700037628412"
"10","2qjyspkk","Action distr","6.979981637159509","clear-aardvark-491","0.0006930700037628412"
"10","2qjyspkk","Action distr","7.280055614084124","clear-aardvark-491","0.0020792100112885237"
"10","2qjyspkk","Action distr","6.562487408394828","clear-aardvark-491","0.003465350018814206"
"10","2qjyspkk","Action distr","6.549440713745931","clear-aardvark-491","0.004851490259170532"
"10","2qjyspkk","Action distr","6.719047744181583","clear-aardvark-491","0.006237629801034927"
"10","2qjyspkk","Action distr","6.810374606723857","clear-aardvark-491","0.007623770274221897"
"10","2qjyspkk","Action distr","6.927794858563924","clear-aardvark-491","0.009009909816086292"
"10","2qjyspkk","Action distr","7.1234952782973675","clear-aardvark-491","0.010396050289273262"
"10","2qjyspkk","Action distr","6.640767576288206","clear-aardvark-491","0.011782189831137657"
"10","2qjyspkk","Action distr","6.901701469266131","clear-aardvark-491","0.013168329373002052"
"10","2qjyspkk","Action distr","6.888654774617236","clear-aardvark-491","0.014554469846189022"
"10","2qjyspkk","Action distr","6.262413431470214","clear-aardvark-491","0.015940610319375992"
"10","2qjyspkk","Action distr","6.679907660234894","clear-aardvark-491","0.017326749861240387"
"10","2qjyspkk","Action distr","6.327646904714695","clear-aardvark-491","0.018712889403104782"
"10","2qjyspkk","Action distr","6.197179958225732","clear-aardvark-491","0.020099028944969177"
"10","2qjyspkk","Action distr","6.23632004217242","clear-aardvark-491","0.021485168486833572"
"10","2qjyspkk","Action distr","6.536394019097036","clear-aardvark-491","0.022871309891343117"
"10","2qjyspkk","Action distr","6.418973767256968","clear-aardvark-491","0.024257449433207512"
"10","2qjyspkk","Action distr","5.675312172269881","clear-aardvark-491","0.025643588975071907"
"10","2qjyspkk","Action distr","6.210226652874629","clear-aardvark-491","0.02702973037958145"
"10","2qjyspkk","Action distr","5.818825813407741","clear-aardvark-491","0.028415869921445847"
"10","2qjyspkk","Action distr","5.597032004376504","clear-aardvark-491","0.02980200946331024"
"10","2qjyspkk","Action distr","5.884059286652221","clear-aardvark-491","0.031188149005174637"
"10","2qjyspkk","Action distr","5.871012592003326","clear-aardvark-491","0.03257428854703903"
"10","2qjyspkk","Action distr","5.701405561567674","clear-aardvark-491","0.033960431814193726"
"10","2qjyspkk","Action distr","5.675312172269881","clear-aardvark-491","0.03534656763076782"
"10","2qjyspkk","Action distr","5.336098111398578","clear-aardvark-491","0.036732710897922516"
"10","2qjyspkk","Action distr","5.088210913069549","clear-aardvark-491","0.03811884671449661"
"10","2qjyspkk","Action distr","5.036024134473964","clear-aardvark-491","0.039504989981651306"
"10","2qjyspkk","Action distr","4.762043546847142","clear-aardvark-491","0.0408911257982254"
"10","2qjyspkk","Action distr","4.7359501575493494","clear-aardvark-491","0.042277269065380096"
"10","2qjyspkk","Action distr","4.918603882633898","clear-aardvark-491","0.04366341233253479"
"10","2qjyspkk","Action distr","5.088210913069549","clear-aardvark-491","0.04504954814910889"
"10","2qjyspkk","Action distr","4.709856768251557","clear-aardvark-491","0.04643569141626358"
"10","2qjyspkk","Action distr","4.344549318082461","clear-aardvark-491","0.04782182723283768"
"10","2qjyspkk","Action distr","4.096662119753431","clear-aardvark-491","0.04920797049999237"
"10","2qjyspkk","Action distr","4.448922875273631","clear-aardvark-491","0.05059410631656647"
"10","2qjyspkk","Action distr","4.109708814402327","clear-aardvark-491","0.05198024958372116"
"10","2qjyspkk","Action distr","4.2140823715934985","clear-aardvark-491","0.053366389125585556"
"10","2qjyspkk","Action distr","3.7052612802865434","clear-aardvark-491","0.05475252866744995"
"10","2qjyspkk","Action distr","4.096662119753431","clear-aardvark-491","0.056138671934604645"
"10","2qjyspkk","Action distr","3.640027807042062","clear-aardvark-491","0.05752480775117874"
"10","2qjyspkk","Action distr","3.6139344177442694","clear-aardvark-491","0.058910951018333435"
"10","2qjyspkk","Action distr","3.9009617000199874","clear-aardvark-491","0.06029708683490753"
"10","2qjyspkk","Action distr","3.6139344177442694","clear-aardvark-491","0.061683230102062225"
"10","2qjyspkk","Action distr","3.8618216160732985","clear-aardvark-491","0.06306937336921692"
"10","2qjyspkk","Action distr","3.039879853192833","clear-aardvark-491","0.06445550918579102"
"10","2qjyspkk","Action distr","3.1964401889795884","clear-aardvark-491","0.06584164500236511"
"10","2qjyspkk","Action distr","3.1964401889795884","clear-aardvark-491","0.0672277882695198"
"10","2qjyspkk","Action distr","2.531058761885878","clear-aardvark-491","0.0686139315366745"
"10","2qjyspkk","Action distr","2.9485529906505588","clear-aardvark-491","0.0700000673532486"
"10","2qjyspkk","Action distr","2.922459601352766","clear-aardvark-491","0.07138620316982269"
"10","2qjyspkk","Action distr","2.6484790137259444","clear-aardvark-491","0.07277235388755798"
"10","2qjyspkk","Action distr","2.6615257083748407","clear-aardvark-491","0.07415848970413208"
"10","2qjyspkk","Action distr","2.1787980063656787","clear-aardvark-491","0.07554462552070618"
"10","2qjyspkk","Action distr","2.296218258205745","clear-aardvark-491","0.07693076878786087"
"10","2qjyspkk","Action distr","2.283171563556849","clear-aardvark-491","0.07831691205501556"
"10","2qjyspkk","Action distr","2.34840503680133","clear-aardvark-491","0.07970304787158966"
"10","2qjyspkk","Action distr","2.2309847849612634","clear-aardvark-491","0.08108918368816376"
"10","2qjyspkk","Action distr","1.9048174187388567","clear-aardvark-491","0.08247532695531845"
"10","2qjyspkk","Action distr","2.061377754525612","clear-aardvark-491","0.08386147022247314"
"10","2qjyspkk","Action distr","1.722163693654309","clear-aardvark-491","0.08524760603904724"
"10","2qjyspkk","Action distr","1.774350472249894","clear-aardvark-491","0.08663374930620193"
"10","2qjyspkk","Action distr","1.6699769150587236","clear-aardvark-491","0.08801989257335663"
"10","2qjyspkk","Action distr","1.7873971668987902","clear-aardvark-491","0.08940602838993073"
"10","2qjyspkk","Action distr","1.8526306401432717","clear-aardvark-491","0.09079216420650482"
"10","2qjyspkk","Action distr","1.5786500525164497","clear-aardvark-491","0.09217830747365952"
"10","2qjyspkk","Action distr","1.604743441814242","clear-aardvark-491","0.09356445074081421"
"10","2qjyspkk","Action distr","1.8395839454943754","clear-aardvark-491","0.0949505865573883"
"10","2qjyspkk","Action distr","1.2916227702407315","clear-aardvark-491","0.096336729824543"
"10","2qjyspkk","Action distr","1.487323189974176","clear-aardvark-491","0.09772287309169769"
"10","2qjyspkk","Action distr","1.3177161595385243","clear-aardvark-491","0.09910900890827179"
"10","2qjyspkk","Action distr","1.4090430220807981","clear-aardvark-491","0.10049514472484589"
"10","2qjyspkk","Action distr","1.0437355719117023","clear-aardvark-491","0.10188128799200058"
"10","2qjyspkk","Action distr","1.1350624344539764","clear-aardvark-491","0.10326743125915527"
"10","2qjyspkk","Action distr","1.1872492130495613","clear-aardvark-491","0.10465356707572937"
"10","2qjyspkk","Action distr","0.9263153200716359","clear-aardvark-491","0.10603970289230347"
"10","2qjyspkk","Action distr","1.0045954879650134","clear-aardvark-491","0.10742585361003876"
"10","2qjyspkk","Action distr","1.0959223505072875","clear-aardvark-491","0.10881198942661285"
"10","2qjyspkk","Action distr","1.0698289612094949","clear-aardvark-491","0.11019812524318695"
"10","2qjyspkk","Action distr","1.2002959076984576","clear-aardvark-491","0.11158426851034164"
"10","2qjyspkk","Action distr","0.9002219307738432","clear-aardvark-491","0.11297041177749634"
"10","2qjyspkk","Action distr","0.8480351521782581","clear-aardvark-491","0.11435654759407043"
"10","2qjyspkk","Action distr","0.7958483735826729","clear-aardvark-491","0.11574268341064453"
"10","2qjyspkk","Action distr","0.9132686254227395","clear-aardvark-491","0.11712882667779922"
"10","2qjyspkk","Action distr","0.8219417628804656","clear-aardvark-491","0.11851496994495392"
"10","2qjyspkk","Action distr","0.8610818468271545","clear-aardvark-491","0.11990110576152802"
"10","2qjyspkk","Action distr","0.7175682056892954","clear-aardvark-491","0.12128724902868271"
"10","2qjyspkk","Action distr","0.5479611752536437","clear-aardvark-491","0.1226733922958374"
"10","2qjyspkk","Action distr","0.5740545645514362","clear-aardvark-491","0.1240595281124115"
"10","2qjyspkk","Action distr","0.5740545645514362","clear-aardvark-491","0.1254456639289856"
"10","2qjyspkk","Action distr","0.5871012592003325","clear-aardvark-491","0.1268317997455597"
"10","2qjyspkk","Action distr","0.6653814270937102","clear-aardvark-491","0.12821795046329498"
"10","2qjyspkk","Action distr","0.6001479538492288","clear-aardvark-491","0.12960408627986908"
"10","2qjyspkk","Action distr","0.5088210913069549","clear-aardvark-491","0.13099023699760437"
"10","2qjyspkk","Action distr","0.4957743966580586","clear-aardvark-491","0.13237637281417847"
"10","2qjyspkk","Action distr","0.4827277020091623","clear-aardvark-491","0.13376250863075256"
"10","2qjyspkk","Action distr","0.6392880377959177","clear-aardvark-491","0.13514864444732666"
"10","2qjyspkk","Action distr","0.40444753411578466","clear-aardvark-491","0.13653478026390076"
"10","2qjyspkk","Action distr","0.5349144806047474","clear-aardvark-491","0.13792093098163605"
"10","2qjyspkk","Action distr","0.4174942287646809","clear-aardvark-491","0.13930706679821014"
"10","2qjyspkk","Action distr","0.4566343127113697","clear-aardvark-491","0.14069320261478424"
"10","2qjyspkk","Action distr","0.4174942287646809","clear-aardvark-491","0.14207935333251953"
"10","2qjyspkk","Action distr","0.40444753411578466","clear-aardvark-491","0.14346548914909363"
"10","2qjyspkk","Action distr","0.36530745016909577","clear-aardvark-491","0.14485162496566772"
"10","2qjyspkk","Action distr","0.4566343127113697","clear-aardvark-491","0.14623776078224182"
"10","2qjyspkk","Action distr","0.32616736622240694","clear-aardvark-491","0.1476239114999771"
"10","2qjyspkk","Action distr","0.4435876180624735","clear-aardvark-491","0.1490100473165512"
"10","2qjyspkk","Action distr","0.3000739769246144","clear-aardvark-491","0.1503961831331253"
"10","2qjyspkk","Action distr","0.36530745016909577","clear-aardvark-491","0.1517823338508606"
"10","2qjyspkk","Action distr","0.33921406087130324","clear-aardvark-491","0.1531684696674347"
"10","2qjyspkk","Action distr","0.43054092341357725","clear-aardvark-491","0.1545546054840088"
"10","2qjyspkk","Action distr","0.35226075552019953","clear-aardvark-491","0.15594074130058289"
"10","2qjyspkk","Action distr","0.2870272822757181","clear-aardvark-491","0.15732689201831818"
"10","2qjyspkk","Action distr","0.2870272822757181","clear-aardvark-491","0.15871302783489227"
"10","2qjyspkk","Action distr","0.2609338929779256","clear-aardvark-491","0.16009916365146637"
"10","2qjyspkk","Action distr","0.234840503680133","clear-aardvark-491","0.16148531436920166"
"10","2qjyspkk","Action distr","0.43054092341357725","clear-aardvark-491","0.16287145018577576"
"10","2qjyspkk","Action distr","0.2478871983290293","clear-aardvark-491","0.16425758600234985"
"10","2qjyspkk","Action distr","0.27398058762682187","clear-aardvark-491","0.16564372181892395"
"10","2qjyspkk","Action distr","0.22179380903123674","clear-aardvark-491","0.16702985763549805"
"10","2qjyspkk","Action distr","0.234840503680133","clear-aardvark-491","0.16841600835323334"
"10","2qjyspkk","Action distr","0.16960703043565162","clear-aardvark-491","0.16980214416980743"
"10","2qjyspkk","Action distr","0.3000739769246144","clear-aardvark-491","0.17118829488754272"
"10","2qjyspkk","Action distr","0.2609338929779256","clear-aardvark-491","0.17257443070411682"
"10","2qjyspkk","Action distr","0.22179380903123674","clear-aardvark-491","0.17396056652069092"
"10","2qjyspkk","Action distr","0.20874711438234045","clear-aardvark-491","0.17534670233726501"
"10","2qjyspkk","Action distr","0.234840503680133","clear-aardvark-491","0.1767328381538391"
"10","2qjyspkk","Action distr","0.1304669464889628","clear-aardvark-491","0.1781189888715744"
"10","2qjyspkk","Action distr","0.1304669464889628","clear-aardvark-491","0.1795051246881485"
"10","2qjyspkk","Action distr","0.15656033578675532","clear-aardvark-491","0.1808912754058838"
"10","2qjyspkk","Action distr","0.19570041973344418","clear-aardvark-491","0.18227741122245789"
"10","2qjyspkk","Action distr","0.1304669464889628","clear-aardvark-491","0.18366354703903198"
"10","2qjyspkk","Action distr","0.16960703043565162","clear-aardvark-491","0.18504968285560608"
"10","2qjyspkk","Action distr","0.15656033578675532","clear-aardvark-491","0.18643581867218018"
"10","2qjyspkk","Action distr","0.18265372508454789","clear-aardvark-491","0.18782196938991547"
"10","2qjyspkk","Action distr","0.14351364113785905","clear-aardvark-491","0.18920810520648956"
"10","2qjyspkk","Action distr","0.14351364113785905","clear-aardvark-491","0.19059425592422485"
"10","2qjyspkk","Action distr","0.20874711438234045","clear-aardvark-491","0.19198039174079895"
"10","2qjyspkk","Action distr","0.16960703043565162","clear-aardvark-491","0.19336652755737305"
"10","2qjyspkk","Action distr","0.20874711438234045","clear-aardvark-491","0.19475266337394714"
"10","2qjyspkk","Action distr","0.20874711438234045","clear-aardvark-491","0.19613879919052124"
"10","2qjyspkk","Action distr","0.1304669464889628","clear-aardvark-491","0.19752494990825653"
"10","2qjyspkk","Action distr","0.15656033578675532","clear-aardvark-491","0.19891108572483063"
"10","2qjyspkk","Action distr","0.15656033578675532","clear-aardvark-491","0.20029722154140472"
"10","2qjyspkk","Action distr","0.18265372508454789","clear-aardvark-491","0.20168337225914001"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","0.2030695080757141"
"10","2qjyspkk","Action distr","0.20874711438234045","clear-aardvark-491","0.2044556438922882"
"10","2qjyspkk","Action distr","0.0652334732444814","clear-aardvark-491","0.2058417797088623"
"10","2qjyspkk","Action distr","0.16960703043565162","clear-aardvark-491","0.2072279304265976"
"10","2qjyspkk","Action distr","0.1174202518400665","clear-aardvark-491","0.2086140662431717"
"10","2qjyspkk","Action distr","0.1174202518400665","clear-aardvark-491","0.2100002020597458"
"10","2qjyspkk","Action distr","0.1174202518400665","clear-aardvark-491","0.21138635277748108"
"10","2qjyspkk","Action distr","0.03914008394668883","clear-aardvark-491","0.21277248859405518"
"10","2qjyspkk","Action distr","0.07828016789337766","clear-aardvark-491","0.21415862441062927"
"10","2qjyspkk","Action distr","0.1304669464889628","clear-aardvark-491","0.21554476022720337"
"10","2qjyspkk","Action distr","0.14351364113785905","clear-aardvark-491","0.21693091094493866"
"10","2qjyspkk","Action distr","0.1304669464889628","clear-aardvark-491","0.21831704676151276"
"10","2qjyspkk","Action distr","0.10437355719117022","clear-aardvark-491","0.21970318257808685"
"10","2qjyspkk","Action distr","0.03914008394668883","clear-aardvark-491","0.22108933329582214"
"10","2qjyspkk","Action distr","0.0652334732444814","clear-aardvark-491","0.22247546911239624"
"10","2qjyspkk","Action distr","0.09132686254227394","clear-aardvark-491","0.22386160492897034"
"10","2qjyspkk","Action distr","0.14351364113785905","clear-aardvark-491","0.22524774074554443"
"10","2qjyspkk","Action distr","0.1174202518400665","clear-aardvark-491","0.22663387656211853"
"10","2qjyspkk","Action distr","0.1304669464889628","clear-aardvark-491","0.22802002727985382"
"10","2qjyspkk","Action distr","0.1174202518400665","clear-aardvark-491","0.22940616309642792"
"10","2qjyspkk","Action distr","0.07828016789337766","clear-aardvark-491","0.2307923138141632"
"10","2qjyspkk","Action distr","0.07828016789337766","clear-aardvark-491","0.2321784496307373"
"10","2qjyspkk","Action distr","0.1304669464889628","clear-aardvark-491","0.2335645854473114"
"10","2qjyspkk","Action distr","0.1304669464889628","clear-aardvark-491","0.2349507212638855"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","0.2363368570804596"
"10","2qjyspkk","Action distr","0.09132686254227394","clear-aardvark-491","0.23772300779819489"
"10","2qjyspkk","Action distr","0.1304669464889628","clear-aardvark-491","0.23910914361476898"
"10","2qjyspkk","Action distr","0.03914008394668883","clear-aardvark-491","0.24049529433250427"
"10","2qjyspkk","Action distr","0.09132686254227394","clear-aardvark-491","0.24188143014907837"
"10","2qjyspkk","Action distr","0.09132686254227394","clear-aardvark-491","0.24326756596565247"
"10","2qjyspkk","Action distr","0.1304669464889628","clear-aardvark-491","0.24465370178222656"
"10","2qjyspkk","Action distr","0.1304669464889628","clear-aardvark-491","0.24603983759880066"
"10","2qjyspkk","Action distr","0.07828016789337766","clear-aardvark-491","0.24742598831653595"
"10","2qjyspkk","Action distr","0.09132686254227394","clear-aardvark-491","0.24881212413311005"
"10","2qjyspkk","Action distr","0.0652334732444814","clear-aardvark-491","0.25019824504852295"
"10","2qjyspkk","Action distr","0.10437355719117022","clear-aardvark-491","0.25158441066741943"
"10","2qjyspkk","Action distr","0.03914008394668883","clear-aardvark-491","0.25297054648399353"
"10","2qjyspkk","Action distr","0.1174202518400665","clear-aardvark-491","0.2543566823005676"
"10","2qjyspkk","Action distr","0.10437355719117022","clear-aardvark-491","0.2557428479194641"
"10","2qjyspkk","Action distr","0","clear-aardvark-491","0.2571289539337158"
"10","2qjyspkk","Action distr","0.07828016789337766","clear-aardvark-491","0.2585151195526123"
"10","2qjyspkk","Action distr","0.14351364113785905","clear-aardvark-491","0.259901225566864"
"10","2qjyspkk","Action distr","0.03914008394668883","clear-aardvark-491","0.2612873911857605"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","0.2626735270023346"
"10","2qjyspkk","Action distr","0.07828016789337766","clear-aardvark-491","0.2640596628189087"
"10","2qjyspkk","Action distr","0.0652334732444814","clear-aardvark-491","0.2654458284378052"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","0.2668319344520569"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","0.26821810007095337"
"10","2qjyspkk","Action distr","0.07828016789337766","clear-aardvark-491","0.2696042060852051"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","0.27099037170410156"
"10","2qjyspkk","Action distr","0.1174202518400665","clear-aardvark-491","0.27237647771835327"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","0.27376264333724976"
"10","2qjyspkk","Action distr","0.1304669464889628","clear-aardvark-491","0.27514880895614624"
"10","2qjyspkk","Action distr","0.013046694648896278","clear-aardvark-491","0.27653491497039795"
"10","2qjyspkk","Action distr","0.0652334732444814","clear-aardvark-491","0.27792108058929443"
"10","2qjyspkk","Action distr","0.09132686254227394","clear-aardvark-491","0.27930718660354614"
"10","2qjyspkk","Action distr","0.026093389297792556","clear-aardvark-491","0.2806933522224426"
"10","2qjyspkk","Action distr","0.03914008394668883","clear-aardvark-491","0.28207945823669434"
"10","2qjyspkk","Action distr","0.03914008394668883","clear-aardvark-491","0.2834656238555908"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","0.2848517894744873"
"10","2qjyspkk","Action distr","0.03914008394668883","clear-aardvark-491","0.286237895488739"
"10","2qjyspkk","Action distr","0.03914008394668883","clear-aardvark-491","0.2876240611076355"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","0.2890101671218872"
"10","2qjyspkk","Action distr","0.10437355719117022","clear-aardvark-491","0.2903963327407837"
"10","2qjyspkk","Action distr","0.07828016789337766","clear-aardvark-491","0.2917824387550354"
"10","2qjyspkk","Action distr","0.026093389297792556","clear-aardvark-491","0.2931686043739319"
"10","2qjyspkk","Action distr","0.10437355719117022","clear-aardvark-491","0.29455476999282837"
"10","2qjyspkk","Action distr","0","clear-aardvark-491","0.2959408760070801"
"10","2qjyspkk","Action distr","0.0652334732444814","clear-aardvark-491","0.29732704162597656"
"10","2qjyspkk","Action distr","0.10437355719117022","clear-aardvark-491","0.29871314764022827"
"10","2qjyspkk","Action distr","0.07828016789337766","clear-aardvark-491","0.30009931325912476"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","0.30148541927337646"
"10","2qjyspkk","Action distr","0.026093389297792556","clear-aardvark-491","0.30287158489227295"
"10","2qjyspkk","Action distr","0.0652334732444814","clear-aardvark-491","0.30425775051116943"
"10","2qjyspkk","Action distr","0.0652334732444814","clear-aardvark-491","0.30564385652542114"
"10","2qjyspkk","Action distr","0.026093389297792556","clear-aardvark-491","0.3070300221443176"
"10","2qjyspkk","Action distr","0.013046694648896278","clear-aardvark-491","0.30841612815856934"
"10","2qjyspkk","Action distr","0.0652334732444814","clear-aardvark-491","0.3098022937774658"
"10","2qjyspkk","Action distr","0.09132686254227394","clear-aardvark-491","0.31118839979171753"
"10","2qjyspkk","Action distr","0.03914008394668883","clear-aardvark-491","0.312574565410614"
"10","2qjyspkk","Action distr","0.026093389297792556","clear-aardvark-491","0.3139607310295105"
"10","2qjyspkk","Action distr","0.03914008394668883","clear-aardvark-491","0.3153468370437622"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","0.3167330026626587"
"10","2qjyspkk","Action distr","0","clear-aardvark-491","0.3181191086769104"
"10","2qjyspkk","Action distr","0.026093389297792556","clear-aardvark-491","0.3195052742958069"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","0.3208913803100586"
"10","2qjyspkk","Action distr","0.026093389297792556","clear-aardvark-491","0.3222775459289551"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","0.32366371154785156"
"10","2qjyspkk","Action distr","0","clear-aardvark-491","0.32504981756210327"
"10","2qjyspkk","Action distr","0.07828016789337766","clear-aardvark-491","0.32643598318099976"
"10","2qjyspkk","Action distr","0.09132686254227394","clear-aardvark-491","0.32782208919525146"
"10","2qjyspkk","Action distr","0.03914008394668883","clear-aardvark-491","0.32920825481414795"
"10","2qjyspkk","Action distr","0.09132686254227394","clear-aardvark-491","0.33059436082839966"
"10","2qjyspkk","Action distr","0.0652334732444814","clear-aardvark-491","0.33198052644729614"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","0.33336666226387024"
"10","2qjyspkk","Action distr","0.03914008394668883","clear-aardvark-491","0.33475279808044434"
"10","2qjyspkk","Action distr","0.013046694648896278","clear-aardvark-491","0.3361389636993408"
"10","2qjyspkk","Action distr","0.026093389297792556","clear-aardvark-491","0.33752506971359253"
"10","2qjyspkk","Action distr","0.03914008394668883","clear-aardvark-491","0.338911235332489"
"10","2qjyspkk","Action distr","0.026093389297792556","clear-aardvark-491","0.3402973413467407"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","0.3416835069656372"
"10","2qjyspkk","Action distr","0.05218677859558511","clear-aardvark-491","0.3430696427822113"
"10","2qjyspkk","Action distr","0.026093389297792556","clear-aardvark-491","0.3444557785987854"
"10","2qjyspkk","Action distr","0.026093389297792556","clear-aardvark-491","0.3458419442176819"
"10","2qjyspkk","Policy distr","0.009032469242811203","clear-aardvark-491","-0.3458419442176819"
"10","2qjyspkk","Policy distr","0.009484232403337955","clear-aardvark-491","-0.3444557785987854"
"10","2qjyspkk","Policy distr","0.009956631809473038","clear-aardvark-491","-0.3430696427822113"
"10","2qjyspkk","Policy distr","0.010450504720211029","clear-aardvark-491","-0.3416835069656372"
"10","2qjyspkk","Policy distr","0.010966739617288113","clear-aardvark-491","-0.3402973413467407"
"10","2qjyspkk","Policy distr","0.011506198905408382","clear-aardvark-491","-0.338911235332489"
"10","2qjyspkk","Policy distr","0.01206985767930746","clear-aardvark-491","-0.33752506971359253"
"10","2qjyspkk","Policy distr","0.012658612802624702","clear-aardvark-491","-0.3361389636993408"
"10","2qjyspkk","Policy distr","0.013273514807224274","clear-aardvark-491","-0.33475279808044434"
"10","2qjyspkk","Policy distr","0.013915548101067543","clear-aardvark-491","-0.33336666226387024"
"10","2qjyspkk","Policy distr","0.014585775323212147","clear-aardvark-491","-0.33198052644729614"
"10","2qjyspkk","Policy distr","0.015285293571650982","clear-aardvark-491","-0.33059436082839966"
"10","2qjyspkk","Policy distr","0.016015199944376945","clear-aardvark-491","-0.32920825481414795"
"10","2qjyspkk","Policy distr","0.01677669584751129","clear-aardvark-491","-0.32782208919525146"
"10","2qjyspkk","Policy distr","0.01757093146443367","clear-aardvark-491","-0.32643598318099976"
"10","2qjyspkk","Policy distr","0.0183991938829422","clear-aardvark-491","-0.32504981756210327"
"10","2qjyspkk","Policy distr","0.019262682646512985","clear-aardvark-491","-0.32366371154785156"
"10","2qjyspkk","Policy distr","0.020162785425782204","clear-aardvark-491","-0.3222775459289551"
"10","2qjyspkk","Policy distr","0.021100807934999466","clear-aardvark-491","-0.3208913803100586"
"10","2qjyspkk","Policy distr","0.022078096866607666","clear-aardvark-491","-0.3195052742958069"
"10","2qjyspkk","Policy distr","0.023096177726984024","clear-aardvark-491","-0.3181191086769104"
"10","2qjyspkk","Policy distr","0.024156412109732628","clear-aardvark-491","-0.3167330026626587"
"10","2qjyspkk","Policy distr","0.02526041679084301","clear-aardvark-491","-0.3153468370437622"
"10","2qjyspkk","Policy distr","0.026409661397337914","clear-aardvark-491","-0.3139607310295105"
"10","2qjyspkk","Policy distr","0.027605809271335602","clear-aardvark-491","-0.312574565410614"
"10","2qjyspkk","Policy distr","0.028850503265857697","clear-aardvark-491","-0.31118839979171753"
"10","2qjyspkk","Policy distr","0.03014533780515194","clear-aardvark-491","-0.3098022937774658"
"10","2qjyspkk","Policy distr","0.03149217367172241","clear-aardvark-491","-0.30841612815856934"
"10","2qjyspkk","Policy distr","0.032892677932977676","clear-aardvark-491","-0.3070300221443176"
"10","2qjyspkk","Policy distr","0.03434879332780838","clear-aardvark-491","-0.30564385652542114"
"10","2qjyspkk","Policy distr","0.0358622744679451","clear-aardvark-491","-0.30425775051116943"
"10","2qjyspkk","Policy distr","0.037435173988342285","clear-aardvark-491","-0.30287158489227295"
"10","2qjyspkk","Policy distr","0.03906939923763275","clear-aardvark-491","-0.30148541927337646"
"10","2qjyspkk","Policy distr","0.0407668836414814","clear-aardvark-491","-0.30009931325912476"
"10","2qjyspkk","Policy distr","0.042529888451099396","clear-aardvark-491","-0.29871314764022827"
"10","2qjyspkk","Policy distr","0.04436035454273224","clear-aardvark-491","-0.29732704162597656"
"10","2qjyspkk","Policy distr","0.04626059904694557","clear-aardvark-491","-0.2959408760070801"
"10","2qjyspkk","Policy distr","0.04823272302746773","clear-aardvark-491","-0.29455476999282837"
"10","2qjyspkk","Policy distr","0.05027914047241211","clear-aardvark-491","-0.2931686043739319"
"10","2qjyspkk","Policy distr","0.052402134984731674","clear-aardvark-491","-0.2917824387550354"
"10","2qjyspkk","Policy distr","0.05460396036505699","clear-aardvark-491","-0.2903963327407837"
"10","2qjyspkk","Policy distr","0.05688723921775818","clear-aardvark-491","-0.2890101671218872"
"10","2qjyspkk","Policy distr","0.05925427004694939","clear-aardvark-491","-0.2876240611076355"
"10","2qjyspkk","Policy distr","0.061707835644483566","clear-aardvark-491","-0.286237895488739"
"10","2qjyspkk","Policy distr","0.06425028294324875","clear-aardvark-491","-0.2848517894744873"
"10","2qjyspkk","Policy distr","0.06688444316387177","clear-aardvark-491","-0.2834656238555908"
"10","2qjyspkk","Policy distr","0.069613017141819","clear-aardvark-491","-0.28207945823669434"
"10","2qjyspkk","Policy distr","0.07243853062391281","clear-aardvark-491","-0.2806933522224426"
"10","2qjyspkk","Policy distr","0.07536410540342331","clear-aardvark-491","-0.27930718660354614"
"10","2qjyspkk","Policy distr","0.07839234173297882","clear-aardvark-491","-0.27792108058929443"
"10","2qjyspkk","Policy distr","0.08152639865875244","clear-aardvark-491","-0.27653491497039795"
"10","2qjyspkk","Policy distr","0.08476899564266205","clear-aardvark-491","-0.27514880895614624"
"10","2qjyspkk","Policy distr","0.08812343329191208","clear-aardvark-491","-0.27376264333724976"
"10","2qjyspkk","Policy distr","0.09159266948699951","clear-aardvark-491","-0.27237647771835327"
"10","2qjyspkk","Policy distr","0.09517965465784073","clear-aardvark-491","-0.27099037170410156"
"10","2qjyspkk","Policy distr","0.09888792037963867","clear-aardvark-491","-0.2696042060852051"
"10","2qjyspkk","Policy distr","0.10272032767534256","clear-aardvark-491","-0.26821810007095337"
"10","2qjyspkk","Policy distr","0.10668054223060608","clear-aardvark-491","-0.2668319344520569"
"10","2qjyspkk","Policy distr","0.110771544277668","clear-aardvark-491","-0.2654458284378052"
"10","2qjyspkk","Policy distr","0.11499708890914917","clear-aardvark-491","-0.2640596628189087"
"10","2qjyspkk","Policy distr","0.1193602979183197","clear-aardvark-491","-0.2626735270023346"
"10","2qjyspkk","Policy distr","0.1238647848367691","clear-aardvark-491","-0.2612873911857605"
"10","2qjyspkk","Policy distr","0.12851417064666748","clear-aardvark-491","-0.259901225566864"
"10","2qjyspkk","Policy distr","0.13331171870231628","clear-aardvark-491","-0.2585151195526123"
"10","2qjyspkk","Policy distr","0.13826149702072144","clear-aardvark-491","-0.2571289539337158"
"10","2qjyspkk","Policy distr","0.1433667242527008","clear-aardvark-491","-0.2557428479194641"
"10","2qjyspkk","Policy distr","0.14863155782222748","clear-aardvark-491","-0.2543566823005676"
"10","2qjyspkk","Policy distr","0.15405945479869843","clear-aardvark-491","-0.25297054648399353"
"10","2qjyspkk","Policy distr","0.15965421497821808","clear-aardvark-491","-0.25158441066741943"
"10","2qjyspkk","Policy distr","0.16541993618011475","clear-aardvark-491","-0.25019824504852295"
"10","2qjyspkk","Policy distr","0.17135998606681824","clear-aardvark-491","-0.24881212413311005"
"10","2qjyspkk","Policy distr","0.17747870087623596","clear-aardvark-491","-0.24742598831653595"
"10","2qjyspkk","Policy distr","0.18377988040447235","clear-aardvark-491","-0.24603983759880066"
"10","2qjyspkk","Policy distr","0.1902674287557602","clear-aardvark-491","-0.24465370178222656"
"10","2qjyspkk","Policy distr","0.1969454288482666","clear-aardvark-491","-0.24326756596565247"
"10","2qjyspkk","Policy distr","0.20381782948970795","clear-aardvark-491","-0.24188143014907837"
"10","2qjyspkk","Policy distr","0.21088865399360657","clear-aardvark-491","-0.24049529433250427"
"10","2qjyspkk","Policy distr","0.2181621789932251","clear-aardvark-491","-0.23910914361476898"
"10","2qjyspkk","Policy distr","0.22564217448234558","clear-aardvark-491","-0.23772300779819489"
"10","2qjyspkk","Policy distr","0.2333330661058426","clear-aardvark-491","-0.2363368570804596"
"10","2qjyspkk","Policy distr","0.24123869836330414","clear-aardvark-491","-0.2349507212638855"
"10","2qjyspkk","Policy distr","0.2493632286787033","clear-aardvark-491","-0.2335645854473114"
"10","2qjyspkk","Policy distr","0.25771090388298035","clear-aardvark-491","-0.2321784496307373"
"10","2qjyspkk","Policy distr","0.2662859261035919","clear-aardvark-491","-0.2307923138141632"
"10","2qjyspkk","Policy distr","0.27509236335754395","clear-aardvark-491","-0.22940616309642792"
"10","2qjyspkk","Policy distr","0.284134179353714","clear-aardvark-491","-0.22802002727985382"
"10","2qjyspkk","Policy distr","0.2934158742427826","clear-aardvark-491","-0.22663387656211853"
"10","2qjyspkk","Policy distr","0.30294111371040344","clear-aardvark-491","-0.22524774074554443"
"10","2qjyspkk","Policy distr","0.31271451711654663","clear-aardvark-491","-0.22386160492897034"
"10","2qjyspkk","Policy distr","0.322739839553833","clear-aardvark-491","-0.22247546911239624"
"10","2qjyspkk","Policy distr","0.3330213129520416","clear-aardvark-491","-0.22108933329582214"
"10","2qjyspkk","Policy distr","0.343563050031662","clear-aardvark-491","-0.21970318257808685"
"10","2qjyspkk","Policy distr","0.3543689548969269","clear-aardvark-491","-0.21831704676151276"
"10","2qjyspkk","Policy distr","0.3654431104660034","clear-aardvark-491","-0.21693091094493866"
"10","2qjyspkk","Policy distr","0.37678951025009155","clear-aardvark-491","-0.21554476022720337"
"10","2qjyspkk","Policy distr","0.3884120583534241","clear-aardvark-491","-0.21415862441062927"
"10","2qjyspkk","Policy distr","0.4003145396709442","clear-aardvark-491","-0.21277248859405518"
"10","2qjyspkk","Policy distr","0.41250088810920715","clear-aardvark-491","-0.21138635277748108"
"10","2qjyspkk","Policy distr","0.4249751567840576","clear-aardvark-491","-0.2100002020597458"
"10","2qjyspkk","Policy distr","0.43774062395095825","clear-aardvark-491","-0.2086140662431717"
"10","2qjyspkk","Policy distr","0.450801283121109","clear-aardvark-491","-0.2072279304265976"
"10","2qjyspkk","Policy distr","0.46416065096855164","clear-aardvark-491","-0.2058417797088623"
"10","2qjyspkk","Policy distr","0.4778221845626831","clear-aardvark-491","-0.2044556438922882"
"10","2qjyspkk","Policy distr","0.49178946018218994","clear-aardvark-491","-0.2030695080757141"
"10","2qjyspkk","Policy distr","0.5060656070709229","clear-aardvark-491","-0.20168337225914001"
"10","2qjyspkk","Policy distr","0.520654559135437","clear-aardvark-491","-0.20029722154140472"
"10","2qjyspkk","Policy distr","0.5355588793754578","clear-aardvark-491","-0.19891108572483063"
"10","2qjyspkk","Policy distr","0.5507817268371582","clear-aardvark-491","-0.19752494990825653"
"10","2qjyspkk","Policy distr","0.5663264989852905","clear-aardvark-491","-0.19613879919052124"
"10","2qjyspkk","Policy distr","0.5821957588195801","clear-aardvark-491","-0.19475266337394714"
"10","2qjyspkk","Policy distr","0.5983923077583313","clear-aardvark-491","-0.19336652755737305"
"10","2qjyspkk","Policy distr","0.6149189472198486","clear-aardvark-491","-0.19198039174079895"
"10","2qjyspkk","Policy distr","0.6317782998085022","clear-aardvark-491","-0.19059425592422485"
"10","2qjyspkk","Policy distr","0.6489726305007935","clear-aardvark-491","-0.18920810520648956"
"10","2qjyspkk","Policy distr","0.6665043830871582","clear-aardvark-491","-0.18782196938991547"
"10","2qjyspkk","Policy distr","0.6843755841255188","clear-aardvark-491","-0.18643581867218018"
"10","2qjyspkk","Policy distr","0.7025880217552185","clear-aardvark-491","-0.18504968285560608"
"10","2qjyspkk","Policy distr","0.7211437821388245","clear-aardvark-491","-0.18366354703903198"
"10","2qjyspkk","Policy distr","0.7400445938110352","clear-aardvark-491","-0.18227741122245789"
"10","2qjyspkk","Policy distr","0.7592920660972595","clear-aardvark-491","-0.1808912754058838"
"10","2qjyspkk","Policy distr","0.7788875102996826","clear-aardvark-491","-0.1795051246881485"
"10","2qjyspkk","Policy distr","0.7988319396972656","clear-aardvark-491","-0.1781189888715744"
"10","2qjyspkk","Policy distr","0.8191267848014832","clear-aardvark-491","-0.1767328381538391"
"10","2qjyspkk","Policy distr","0.8397723436355591","clear-aardvark-491","-0.17534670233726501"
"10","2qjyspkk","Policy distr","0.860769510269165","clear-aardvark-491","-0.17396056652069092"
"10","2qjyspkk","Policy distr","0.8821187019348145","clear-aardvark-491","-0.17257443070411682"
"10","2qjyspkk","Policy distr","0.903820276260376","clear-aardvark-491","-0.17118829488754272"
"10","2qjyspkk","Policy distr","0.9258744120597839","clear-aardvark-491","-0.16980214416980743"
"10","2qjyspkk","Policy distr","0.9482807517051697","clear-aardvark-491","-0.16841600835323334"
"10","2qjyspkk","Policy distr","0.9710391759872437","clear-aardvark-491","-0.16702985763549805"
"10","2qjyspkk","Policy distr","0.9941487312316895","clear-aardvark-491","-0.16564372181892395"
"10","2qjyspkk","Policy distr","1.017608642578125","clear-aardvark-491","-0.16425758600234985"
"10","2qjyspkk","Policy distr","1.041418194770813","clear-aardvark-491","-0.16287145018577576"
"10","2qjyspkk","Policy distr","1.0655758380889893","clear-aardvark-491","-0.16148531436920166"
"10","2qjyspkk","Policy distr","1.0900802612304688","clear-aardvark-491","-0.16009916365146637"
"10","2qjyspkk","Policy distr","1.1149297952651978","clear-aardvark-491","-0.15871302783489227"
"10","2qjyspkk","Policy distr","1.1401220560073853","clear-aardvark-491","-0.15732689201831818"
"10","2qjyspkk","Policy distr","1.1656553745269775","clear-aardvark-491","-0.15594074130058289"
"10","2qjyspkk","Policy distr","1.1915266513824463","clear-aardvark-491","-0.1545546054840088"
"10","2qjyspkk","Policy distr","1.2177335023880005","clear-aardvark-491","-0.1531684696674347"
"10","2qjyspkk","Policy distr","1.2442727088928223","clear-aardvark-491","-0.1517823338508606"
"10","2qjyspkk","Policy distr","1.271141529083252","clear-aardvark-491","-0.1503961831331253"
"10","2qjyspkk","Policy distr","1.2983359098434448","clear-aardvark-491","-0.1490100473165512"
"10","2qjyspkk","Policy distr","1.3258520364761353","clear-aardvark-491","-0.1476239114999771"
"10","2qjyspkk","Policy distr","1.3536862134933472","clear-aardvark-491","-0.14623776078224182"
"10","2qjyspkk","Policy distr","1.3818339109420776","clear-aardvark-491","-0.14485162496566772"
"10","2qjyspkk","Policy distr","1.4102901220321655","clear-aardvark-491","-0.14346548914909363"
"10","2qjyspkk","Policy distr","1.4390500783920288","clear-aardvark-491","-0.14207935333251953"
"10","2qjyspkk","Policy distr","1.468109130859375","clear-aardvark-491","-0.14069320261478424"
"10","2qjyspkk","Policy distr","1.4974617958068848","clear-aardvark-491","-0.13930706679821014"
"10","2qjyspkk","Policy distr","1.5271010398864746","clear-aardvark-491","-0.13792093098163605"
"10","2qjyspkk","Policy distr","1.5570226907730103","clear-aardvark-491","-0.13653478026390076"
"10","2qjyspkk","Policy distr","1.587218999862671","clear-aardvark-491","-0.13514864444732666"
"10","2qjyspkk","Policy distr","1.6176836490631104","clear-aardvark-491","-0.13376250863075256"
"10","2qjyspkk","Policy distr","1.6484103202819824","clear-aardvark-491","-0.13237637281417847"
"10","2qjyspkk","Policy distr","1.6793909072875977","clear-aardvark-491","-0.13099023699760437"
"10","2qjyspkk","Policy distr","1.710619330406189","clear-aardvark-491","-0.12960408627986908"
"10","2qjyspkk","Policy distr","1.7420861721038818","clear-aardvark-491","-0.12821795046329498"
"10","2qjyspkk","Policy distr","1.773784875869751","clear-aardvark-491","-0.1268317997455597"
"10","2qjyspkk","Policy distr","1.8057056665420532","clear-aardvark-491","-0.1254456639289856"
"10","2qjyspkk","Policy distr","1.8378406763076782","clear-aardvark-491","-0.1240595281124115"
"10","2qjyspkk","Policy distr","1.8701815605163574","clear-aardvark-491","-0.1226733922958374"
"10","2qjyspkk","Policy distr","1.9027180671691895","clear-aardvark-491","-0.12128724902868271"
"10","2qjyspkk","Policy distr","1.9354413747787476","clear-aardvark-491","-0.11990110576152802"
"10","2qjyspkk","Policy distr","1.968341588973999","clear-aardvark-491","-0.11851496994495392"
"10","2qjyspkk","Policy distr","2.001408815383911","clear-aardvark-491","-0.11712882667779922"
"10","2qjyspkk","Policy distr","2.034633159637451","clear-aardvark-491","-0.11574268341064453"
"10","2qjyspkk","Policy distr","2.068002939224243","clear-aardvark-491","-0.11435654759407043"
"10","2qjyspkk","Policy distr","2.101508378982544","clear-aardvark-491","-0.11297041177749634"
"10","2qjyspkk","Policy distr","2.135138511657715","clear-aardvark-491","-0.11158426851034164"
"10","2qjyspkk","Policy distr","2.1688811779022217","clear-aardvark-491","-0.11019812524318695"
"10","2qjyspkk","Policy distr","2.202725410461426","clear-aardvark-491","-0.10881198942661285"
"10","2qjyspkk","Policy distr","2.236659049987793","clear-aardvark-491","-0.10742585361003876"
"10","2qjyspkk","Policy distr","2.2706713676452637","clear-aardvark-491","-0.10603970289230347"
"10","2qjyspkk","Policy distr","2.304748058319092","clear-aardvark-491","-0.10465356707572937"
"10","2qjyspkk","Policy distr","2.3388779163360596","clear-aardvark-491","-0.10326743125915527"
"10","2qjyspkk","Policy distr","2.3730485439300537","clear-aardvark-491","-0.10188128799200058"
"10","2qjyspkk","Policy distr","2.4072463512420654","clear-aardvark-491","-0.10049514472484589"
"10","2qjyspkk","Policy distr","2.441457986831665","clear-aardvark-491","-0.09910900890827179"
"10","2qjyspkk","Policy distr","2.475670576095581","clear-aardvark-491","-0.09772287309169769"
"10","2qjyspkk","Policy distr","2.509871244430542","clear-aardvark-491","-0.096336729824543"
"10","2qjyspkk","Policy distr","2.5440454483032227","clear-aardvark-491","-0.0949505865573883"
"10","2qjyspkk","Policy distr","2.578179359436035","clear-aardvark-491","-0.09356445074081421"
"10","2qjyspkk","Policy distr","2.6122591495513916","clear-aardvark-491","-0.09217830747365952"
"10","2qjyspkk","Policy distr","2.646270990371704","clear-aardvark-491","-0.09079216420650482"
"10","2qjyspkk","Policy distr","2.68019962310791","clear-aardvark-491","-0.08940602838993073"
"10","2qjyspkk","Policy distr","2.7140321731567383","clear-aardvark-491","-0.08801989257335663"
"10","2qjyspkk","Policy distr","2.7477526664733887","clear-aardvark-491","-0.08663374930620193"
"10","2qjyspkk","Policy distr","2.7813472747802734","clear-aardvark-491","-0.08524760603904724"
"10","2qjyspkk","Policy distr","2.814800500869751","clear-aardvark-491","-0.08386147022247314"
"10","2qjyspkk","Policy distr","2.848098039627075","clear-aardvark-491","-0.08247532695531845"
"10","2qjyspkk","Policy distr","2.8812243938446045","clear-aardvark-491","-0.08108918368816376"
"10","2qjyspkk","Policy distr","2.9141650199890137","clear-aardvark-491","-0.07970304787158966"
"10","2qjyspkk","Policy distr","2.9469046592712402","clear-aardvark-491","-0.07831691205501556"
"10","2qjyspkk","Policy distr","2.9794280529022217","clear-aardvark-491","-0.07693076878786087"
"10","2qjyspkk","Policy distr","3.0117199420928955","clear-aardvark-491","-0.07554462552070618"
"10","2qjyspkk","Policy distr","3.0437655448913574","clear-aardvark-491","-0.07415848970413208"
"10","2qjyspkk","Policy distr","3.0755488872528076","clear-aardvark-491","-0.07277235388755798"
"10","2qjyspkk","Policy distr","3.107055425643921","clear-aardvark-491","-0.07138620316982269"
"10","2qjyspkk","Policy distr","3.1382694244384766","clear-aardvark-491","-0.0700000673532486"
"10","2qjyspkk","Policy distr","3.169175386428833","clear-aardvark-491","-0.0686139315366745"
"10","2qjyspkk","Policy distr","3.199758529663086","clear-aardvark-491","-0.0672277882695198"
"10","2qjyspkk","Policy distr","3.23000431060791","clear-aardvark-491","-0.06584164500236511"
"10","2qjyspkk","Policy distr","3.2598965167999268","clear-aardvark-491","-0.06445550918579102"
"10","2qjyspkk","Policy distr","3.2894206047058105","clear-aardvark-491","-0.06306937336921692"
"10","2qjyspkk","Policy distr","3.318561315536499","clear-aardvark-491","-0.061683230102062225"
"10","2qjyspkk","Policy distr","3.347304582595825","clear-aardvark-491","-0.06029708683490753"
"10","2qjyspkk","Policy distr","3.3756349086761475","clear-aardvark-491","-0.058910951018333435"
"10","2qjyspkk","Policy distr","3.4035379886627197","clear-aardvark-491","-0.05752480775117874"
"10","2qjyspkk","Policy distr","3.4309988021850586","clear-aardvark-491","-0.056138671934604645"
"10","2qjyspkk","Policy distr","3.458003520965576","clear-aardvark-491","-0.05475252866744995"
"10","2qjyspkk","Policy distr","3.4845378398895264","clear-aardvark-491","-0.053366389125585556"
"10","2qjyspkk","Policy distr","3.510587215423584","clear-aardvark-491","-0.05198024958372116"
"10","2qjyspkk","Policy distr","3.5361392498016357","clear-aardvark-491","-0.05059410631656647"
"10","2qjyspkk","Policy distr","3.561177968978882","clear-aardvark-491","-0.04920797049999237"
"10","2qjyspkk","Policy distr","3.5856919288635254","clear-aardvark-491","-0.04782182723283768"
"10","2qjyspkk","Policy distr","3.609666347503662","clear-aardvark-491","-0.04643569141626358"
"10","2qjyspkk","Policy distr","3.633089780807495","clear-aardvark-491","-0.04504954814910889"
"10","2qjyspkk","Policy distr","3.6559479236602783","clear-aardvark-491","-0.04366341233253479"
"10","2qjyspkk","Policy distr","3.6782290935516357","clear-aardvark-491","-0.042277269065380096"
"10","2qjyspkk","Policy distr","3.699921131134033","clear-aardvark-491","-0.0408911257982254"
"10","2qjyspkk","Policy distr","3.72101092338562","clear-aardvark-491","-0.039504989981651306"
"10","2qjyspkk","Policy distr","3.741488218307495","clear-aardvark-491","-0.03811884671449661"
"10","2qjyspkk","Policy distr","3.761340856552124","clear-aardvark-491","-0.036732710897922516"
"10","2qjyspkk","Policy distr","3.780557155609131","clear-aardvark-491","-0.03534656763076782"
"10","2qjyspkk","Policy distr","3.7991275787353516","clear-aardvark-491","-0.033960431814193726"
"10","2qjyspkk","Policy distr","3.8170409202575684","clear-aardvark-491","-0.03257428854703903"
"10","2qjyspkk","Policy distr","3.83428692817688","clear-aardvark-491","-0.031188149005174637"
"10","2qjyspkk","Policy distr","3.850855827331543","clear-aardvark-491","-0.02980200946331024"
"10","2qjyspkk","Policy distr","3.8667385578155518","clear-aardvark-491","-0.028415869921445847"
"10","2qjyspkk","Policy distr","3.8819260597229004","clear-aardvark-491","-0.02702973037958145"
"10","2qjyspkk","Policy distr","3.896409034729004","clear-aardvark-491","-0.025643588975071907"
"10","2qjyspkk","Policy distr","3.91018009185791","clear-aardvark-491","-0.024257449433207512"
"10","2qjyspkk","Policy distr","3.9232304096221924","clear-aardvark-491","-0.022871309891343117"
"10","2qjyspkk","Policy distr","3.9355533123016357","clear-aardvark-491","-0.021485168486833572"
"10","2qjyspkk","Policy distr","3.947140693664551","clear-aardvark-491","-0.020099028944969177"
"10","2qjyspkk","Policy distr","3.957986354827881","clear-aardvark-491","-0.018712889403104782"
"10","2qjyspkk","Policy distr","3.9680843353271484","clear-aardvark-491","-0.017326749861240387"
"10","2qjyspkk","Policy distr","3.977428436279297","clear-aardvark-491","-0.015940610319375992"
"10","2qjyspkk","Policy distr","3.9860129356384277","clear-aardvark-491","-0.014554469846189022"
"10","2qjyspkk","Policy distr","3.993833303451538","clear-aardvark-491","-0.013168329373002052"
"10","2qjyspkk","Policy distr","4.000884532928467","clear-aardvark-491","-0.011782189831137657"
"10","2qjyspkk","Policy distr","4.007162570953369","clear-aardvark-491","-0.010396050289273262"
"10","2qjyspkk","Policy distr","4.012664318084717","clear-aardvark-491","-0.009009909816086292"
"10","2qjyspkk","Policy distr","4.017385959625244","clear-aardvark-491","-0.007623770274221897"
"10","2qjyspkk","Policy distr","4.021324634552002","clear-aardvark-491","-0.006237629801034927"
"10","2qjyspkk","Policy distr","4.024478912353516","clear-aardvark-491","-0.004851490259170532"
"10","2qjyspkk","Policy distr","4.026846408843994","clear-aardvark-491","-0.003465350018814206"
"10","2qjyspkk","Policy distr","4.0284247398376465","clear-aardvark-491","-0.0020792100112885237"
"10","2qjyspkk","Policy distr","4.029214859008789","clear-aardvark-491","-0.0006930700037628412"
"10","2qjyspkk","Policy distr","4.029214859008789","clear-aardvark-491","0.0006930700037628412"
"10","2qjyspkk","Policy distr","4.0284247398376465","clear-aardvark-491","0.0020792100112885237"
"10","2qjyspkk","Policy distr","4.026846408843994","clear-aardvark-491","0.003465350018814206"
"10","2qjyspkk","Policy distr","4.024478912353516","clear-aardvark-491","0.004851490259170532"
"10","2qjyspkk","Policy distr","4.021324634552002","clear-aardvark-491","0.006237629801034927"
"10","2qjyspkk","Policy distr","4.017385959625244","clear-aardvark-491","0.007623770274221897"
"10","2qjyspkk","Policy distr","4.012664318084717","clear-aardvark-491","0.009009909816086292"
"10","2qjyspkk","Policy distr","4.007162570953369","clear-aardvark-491","0.010396050289273262"
"10","2qjyspkk","Policy distr","4.000884532928467","clear-aardvark-491","0.011782189831137657"
"10","2qjyspkk","Policy distr","3.993833303451538","clear-aardvark-491","0.013168329373002052"
"10","2qjyspkk","Policy distr","3.9860129356384277","clear-aardvark-491","0.014554469846189022"
"10","2qjyspkk","Policy distr","3.977428436279297","clear-aardvark-491","0.015940610319375992"
"10","2qjyspkk","Policy distr","3.9680843353271484","clear-aardvark-491","0.017326749861240387"
"10","2qjyspkk","Policy distr","3.957986354827881","clear-aardvark-491","0.018712889403104782"
"10","2qjyspkk","Policy distr","3.947140693664551","clear-aardvark-491","0.020099028944969177"
"10","2qjyspkk","Policy distr","3.9355533123016357","clear-aardvark-491","0.021485168486833572"
"10","2qjyspkk","Policy distr","3.9232304096221924","clear-aardvark-491","0.022871309891343117"
"10","2qjyspkk","Policy distr","3.91018009185791","clear-aardvark-491","0.024257449433207512"
"10","2qjyspkk","Policy distr","3.896409034729004","clear-aardvark-491","0.025643588975071907"
"10","2qjyspkk","Policy distr","3.8819260597229004","clear-aardvark-491","0.02702973037958145"
"10","2qjyspkk","Policy distr","3.8667385578155518","clear-aardvark-491","0.028415869921445847"
"10","2qjyspkk","Policy distr","3.850855827331543","clear-aardvark-491","0.02980200946331024"
"10","2qjyspkk","Policy distr","3.83428692817688","clear-aardvark-491","0.031188149005174637"
"10","2qjyspkk","Policy distr","3.8170409202575684","clear-aardvark-491","0.03257428854703903"
"10","2qjyspkk","Policy distr","3.7991275787353516","clear-aardvark-491","0.033960431814193726"
"10","2qjyspkk","Policy distr","3.780557155609131","clear-aardvark-491","0.03534656763076782"
"10","2qjyspkk","Policy distr","3.761340856552124","clear-aardvark-491","0.036732710897922516"
"10","2qjyspkk","Policy distr","3.741488218307495","clear-aardvark-491","0.03811884671449661"
"10","2qjyspkk","Policy distr","3.72101092338562","clear-aardvark-491","0.039504989981651306"
"10","2qjyspkk","Policy distr","3.699921131134033","clear-aardvark-491","0.0408911257982254"
"10","2qjyspkk","Policy distr","3.6782290935516357","clear-aardvark-491","0.042277269065380096"
"10","2qjyspkk","Policy distr","3.6559479236602783","clear-aardvark-491","0.04366341233253479"
"10","2qjyspkk","Policy distr","3.633089780807495","clear-aardvark-491","0.04504954814910889"
"10","2qjyspkk","Policy distr","3.609666347503662","clear-aardvark-491","0.04643569141626358"
"10","2qjyspkk","Policy distr","3.5856919288635254","clear-aardvark-491","0.04782182723283768"
"10","2qjyspkk","Policy distr","3.561177968978882","clear-aardvark-491","0.04920797049999237"
"10","2qjyspkk","Policy distr","3.5361392498016357","clear-aardvark-491","0.05059410631656647"
"10","2qjyspkk","Policy distr","3.510587215423584","clear-aardvark-491","0.05198024958372116"
"10","2qjyspkk","Policy distr","3.4845378398895264","clear-aardvark-491","0.053366389125585556"
"10","2qjyspkk","Policy distr","3.458003520965576","clear-aardvark-491","0.05475252866744995"
"10","2qjyspkk","Policy distr","3.4309988021850586","clear-aardvark-491","0.056138671934604645"
"10","2qjyspkk","Policy distr","3.4035379886627197","clear-aardvark-491","0.05752480775117874"
"10","2qjyspkk","Policy distr","3.3756349086761475","clear-aardvark-491","0.058910951018333435"
"10","2qjyspkk","Policy distr","3.347304582595825","clear-aardvark-491","0.06029708683490753"
"10","2qjyspkk","Policy distr","3.318561315536499","clear-aardvark-491","0.061683230102062225"
"10","2qjyspkk","Policy distr","3.2894206047058105","clear-aardvark-491","0.06306937336921692"
"10","2qjyspkk","Policy distr","3.2598965167999268","clear-aardvark-491","0.06445550918579102"
"10","2qjyspkk","Policy distr","3.23000431060791","clear-aardvark-491","0.06584164500236511"
"10","2qjyspkk","Policy distr","3.199758529663086","clear-aardvark-491","0.0672277882695198"
"10","2qjyspkk","Policy distr","3.169175386428833","clear-aardvark-491","0.0686139315366745"
"10","2qjyspkk","Policy distr","3.1382694244384766","clear-aardvark-491","0.0700000673532486"
"10","2qjyspkk","Policy distr","3.107055425643921","clear-aardvark-491","0.07138620316982269"
"10","2qjyspkk","Policy distr","3.0755488872528076","clear-aardvark-491","0.07277235388755798"
"10","2qjyspkk","Policy distr","3.0437655448913574","clear-aardvark-491","0.07415848970413208"
"10","2qjyspkk","Policy distr","3.0117199420928955","clear-aardvark-491","0.07554462552070618"
"10","2qjyspkk","Policy distr","2.9794280529022217","clear-aardvark-491","0.07693076878786087"
"10","2qjyspkk","Policy distr","2.9469046592712402","clear-aardvark-491","0.07831691205501556"
"10","2qjyspkk","Policy distr","2.9141650199890137","clear-aardvark-491","0.07970304787158966"
"10","2qjyspkk","Policy distr","2.8812243938446045","clear-aardvark-491","0.08108918368816376"
"10","2qjyspkk","Policy distr","2.848098039627075","clear-aardvark-491","0.08247532695531845"
"10","2qjyspkk","Policy distr","2.814800500869751","clear-aardvark-491","0.08386147022247314"
"10","2qjyspkk","Policy distr","2.7813472747802734","clear-aardvark-491","0.08524760603904724"
"10","2qjyspkk","Policy distr","2.7477526664733887","clear-aardvark-491","0.08663374930620193"
"10","2qjyspkk","Policy distr","2.7140321731567383","clear-aardvark-491","0.08801989257335663"
"10","2qjyspkk","Policy distr","2.68019962310791","clear-aardvark-491","0.08940602838993073"
"10","2qjyspkk","Policy distr","2.646270990371704","clear-aardvark-491","0.09079216420650482"
"10","2qjyspkk","Policy distr","2.6122591495513916","clear-aardvark-491","0.09217830747365952"
"10","2qjyspkk","Policy distr","2.578179359436035","clear-aardvark-491","0.09356445074081421"
"10","2qjyspkk","Policy distr","2.5440454483032227","clear-aardvark-491","0.0949505865573883"
"10","2qjyspkk","Policy distr","2.509871244430542","clear-aardvark-491","0.096336729824543"
"10","2qjyspkk","Policy distr","2.475670576095581","clear-aardvark-491","0.09772287309169769"
"10","2qjyspkk","Policy distr","2.441457986831665","clear-aardvark-491","0.09910900890827179"
"10","2qjyspkk","Policy distr","2.4072463512420654","clear-aardvark-491","0.10049514472484589"
"10","2qjyspkk","Policy distr","2.3730485439300537","clear-aardvark-491","0.10188128799200058"
"10","2qjyspkk","Policy distr","2.3388779163360596","clear-aardvark-491","0.10326743125915527"
"10","2qjyspkk","Policy distr","2.304748058319092","clear-aardvark-491","0.10465356707572937"
"10","2qjyspkk","Policy distr","2.2706713676452637","clear-aardvark-491","0.10603970289230347"
"10","2qjyspkk","Policy distr","2.236659049987793","clear-aardvark-491","0.10742585361003876"
"10","2qjyspkk","Policy distr","2.202725410461426","clear-aardvark-491","0.10881198942661285"
"10","2qjyspkk","Policy distr","2.1688811779022217","clear-aardvark-491","0.11019812524318695"
"10","2qjyspkk","Policy distr","2.135138511657715","clear-aardvark-491","0.11158426851034164"
"10","2qjyspkk","Policy distr","2.101508378982544","clear-aardvark-491","0.11297041177749634"
"10","2qjyspkk","Policy distr","2.068002939224243","clear-aardvark-491","0.11435654759407043"
"10","2qjyspkk","Policy distr","2.034633159637451","clear-aardvark-491","0.11574268341064453"
"10","2qjyspkk","Policy distr","2.001408815383911","clear-aardvark-491","0.11712882667779922"
"10","2qjyspkk","Policy distr","1.968341588973999","clear-aardvark-491","0.11851496994495392"
"10","2qjyspkk","Policy distr","1.9354413747787476","clear-aardvark-491","0.11990110576152802"
"10","2qjyspkk","Policy distr","1.9027180671691895","clear-aardvark-491","0.12128724902868271"
"10","2qjyspkk","Policy distr","1.8701815605163574","clear-aardvark-491","0.1226733922958374"
"10","2qjyspkk","Policy distr","1.8378406763076782","clear-aardvark-491","0.1240595281124115"
"10","2qjyspkk","Policy distr","1.8057056665420532","clear-aardvark-491","0.1254456639289856"
"10","2qjyspkk","Policy distr","1.773784875869751","clear-aardvark-491","0.1268317997455597"
"10","2qjyspkk","Policy distr","1.7420861721038818","clear-aardvark-491","0.12821795046329498"
"10","2qjyspkk","Policy distr","1.710619330406189","clear-aardvark-491","0.12960408627986908"
"10","2qjyspkk","Policy distr","1.6793909072875977","clear-aardvark-491","0.13099023699760437"
"10","2qjyspkk","Policy distr","1.6484103202819824","clear-aardvark-491","0.13237637281417847"
"10","2qjyspkk","Policy distr","1.6176836490631104","clear-aardvark-491","0.13376250863075256"
"10","2qjyspkk","Policy distr","1.587218999862671","clear-aardvark-491","0.13514864444732666"
"10","2qjyspkk","Policy distr","1.5570226907730103","clear-aardvark-491","0.13653478026390076"
"10","2qjyspkk","Policy distr","1.5271010398864746","clear-aardvark-491","0.13792093098163605"
"10","2qjyspkk","Policy distr","1.4974617958068848","clear-aardvark-491","0.13930706679821014"
"10","2qjyspkk","Policy distr","1.468109130859375","clear-aardvark-491","0.14069320261478424"
"10","2qjyspkk","Policy distr","1.4390500783920288","clear-aardvark-491","0.14207935333251953"
"10","2qjyspkk","Policy distr","1.4102901220321655","clear-aardvark-491","0.14346548914909363"
"10","2qjyspkk","Policy distr","1.3818339109420776","clear-aardvark-491","0.14485162496566772"
"10","2qjyspkk","Policy distr","1.3536862134933472","clear-aardvark-491","0.14623776078224182"
"10","2qjyspkk","Policy distr","1.3258520364761353","clear-aardvark-491","0.1476239114999771"
"10","2qjyspkk","Policy distr","1.2983359098434448","clear-aardvark-491","0.1490100473165512"
"10","2qjyspkk","Policy distr","1.271141529083252","clear-aardvark-491","0.1503961831331253"
"10","2qjyspkk","Policy distr","1.2442727088928223","clear-aardvark-491","0.1517823338508606"
"10","2qjyspkk","Policy distr","1.2177335023880005","clear-aardvark-491","0.1531684696674347"
"10","2qjyspkk","Policy distr","1.1915266513824463","clear-aardvark-491","0.1545546054840088"
"10","2qjyspkk","Policy distr","1.1656553745269775","clear-aardvark-491","0.15594074130058289"
"10","2qjyspkk","Policy distr","1.1401220560073853","clear-aardvark-491","0.15732689201831818"
"10","2qjyspkk","Policy distr","1.1149297952651978","clear-aardvark-491","0.15871302783489227"
"10","2qjyspkk","Policy distr","1.0900802612304688","clear-aardvark-491","0.16009916365146637"
"10","2qjyspkk","Policy distr","1.0655758380889893","clear-aardvark-491","0.16148531436920166"
"10","2qjyspkk","Policy distr","1.041418194770813","clear-aardvark-491","0.16287145018577576"
"10","2qjyspkk","Policy distr","1.017608642578125","clear-aardvark-491","0.16425758600234985"
"10","2qjyspkk","Policy distr","0.9941487312316895","clear-aardvark-491","0.16564372181892395"
"10","2qjyspkk","Policy distr","0.9710391759872437","clear-aardvark-491","0.16702985763549805"
"10","2qjyspkk","Policy distr","0.9482807517051697","clear-aardvark-491","0.16841600835323334"
"10","2qjyspkk","Policy distr","0.9258744120597839","clear-aardvark-491","0.16980214416980743"
"10","2qjyspkk","Policy distr","0.903820276260376","clear-aardvark-491","0.17118829488754272"
"10","2qjyspkk","Policy distr","0.8821187019348145","clear-aardvark-491","0.17257443070411682"
"10","2qjyspkk","Policy distr","0.860769510269165","clear-aardvark-491","0.17396056652069092"
"10","2qjyspkk","Policy distr","0.8397723436355591","clear-aardvark-491","0.17534670233726501"
"10","2qjyspkk","Policy distr","0.8191267848014832","clear-aardvark-491","0.1767328381538391"
"10","2qjyspkk","Policy distr","0.7988319396972656","clear-aardvark-491","0.1781189888715744"
"10","2qjyspkk","Policy distr","0.7788875102996826","clear-aardvark-491","0.1795051246881485"
"10","2qjyspkk","Policy distr","0.7592920660972595","clear-aardvark-491","0.1808912754058838"
"10","2qjyspkk","Policy distr","0.7400445938110352","clear-aardvark-491","0.18227741122245789"
"10","2qjyspkk","Policy distr","0.7211437821388245","clear-aardvark-491","0.18366354703903198"
"10","2qjyspkk","Policy distr","0.7025880217552185","clear-aardvark-491","0.18504968285560608"
"10","2qjyspkk","Policy distr","0.6843755841255188","clear-aardvark-491","0.18643581867218018"
"10","2qjyspkk","Policy distr","0.6665043830871582","clear-aardvark-491","0.18782196938991547"
"10","2qjyspkk","Policy distr","0.6489726305007935","clear-aardvark-491","0.18920810520648956"
"10","2qjyspkk","Policy distr","0.6317782998085022","clear-aardvark-491","0.19059425592422485"
"10","2qjyspkk","Policy distr","0.6149189472198486","clear-aardvark-491","0.19198039174079895"
"10","2qjyspkk","Policy distr","0.5983923077583313","clear-aardvark-491","0.19336652755737305"
"10","2qjyspkk","Policy distr","0.5821957588195801","clear-aardvark-491","0.19475266337394714"
"10","2qjyspkk","Policy distr","0.5663264989852905","clear-aardvark-491","0.19613879919052124"
"10","2qjyspkk","Policy distr","0.5507817268371582","clear-aardvark-491","0.19752494990825653"
"10","2qjyspkk","Policy distr","0.5355588793754578","clear-aardvark-491","0.19891108572483063"
"10","2qjyspkk","Policy distr","0.520654559135437","clear-aardvark-491","0.20029722154140472"
"10","2qjyspkk","Policy distr","0.5060656070709229","clear-aardvark-491","0.20168337225914001"
"10","2qjyspkk","Policy distr","0.49178946018218994","clear-aardvark-491","0.2030695080757141"
"10","2qjyspkk","Policy distr","0.4778221845626831","clear-aardvark-491","0.2044556438922882"
"10","2qjyspkk","Policy distr","0.46416065096855164","clear-aardvark-491","0.2058417797088623"
"10","2qjyspkk","Policy distr","0.450801283121109","clear-aardvark-491","0.2072279304265976"
"10","2qjyspkk","Policy distr","0.43774062395095825","clear-aardvark-491","0.2086140662431717"
"10","2qjyspkk","Policy distr","0.4249751567840576","clear-aardvark-491","0.2100002020597458"
"10","2qjyspkk","Policy distr","0.41250088810920715","clear-aardvark-491","0.21138635277748108"
"10","2qjyspkk","Policy distr","0.4003145396709442","clear-aardvark-491","0.21277248859405518"
"10","2qjyspkk","Policy distr","0.3884120583534241","clear-aardvark-491","0.21415862441062927"
"10","2qjyspkk","Policy distr","0.37678951025009155","clear-aardvark-491","0.21554476022720337"
"10","2qjyspkk","Policy distr","0.3654431104660034","clear-aardvark-491","0.21693091094493866"
"10","2qjyspkk","Policy distr","0.3543689548969269","clear-aardvark-491","0.21831704676151276"
"10","2qjyspkk","Policy distr","0.343563050031662","clear-aardvark-491","0.21970318257808685"
"10","2qjyspkk","Policy distr","0.3330213129520416","clear-aardvark-491","0.22108933329582214"
"10","2qjyspkk","Policy distr","0.322739839553833","clear-aardvark-491","0.22247546911239624"
"10","2qjyspkk","Policy distr","0.31271451711654663","clear-aardvark-491","0.22386160492897034"
"10","2qjyspkk","Policy distr","0.30294111371040344","clear-aardvark-491","0.22524774074554443"
"10","2qjyspkk","Policy distr","0.2934158742427826","clear-aardvark-491","0.22663387656211853"
"10","2qjyspkk","Policy distr","0.284134179353714","clear-aardvark-491","0.22802002727985382"
"10","2qjyspkk","Policy distr","0.27509236335754395","clear-aardvark-491","0.22940616309642792"
"10","2qjyspkk","Policy distr","0.2662859261035919","clear-aardvark-491","0.2307923138141632"
"10","2qjyspkk","Policy distr","0.25771090388298035","clear-aardvark-491","0.2321784496307373"
"10","2qjyspkk","Policy distr","0.2493632286787033","clear-aardvark-491","0.2335645854473114"
"10","2qjyspkk","Policy distr","0.24123869836330414","clear-aardvark-491","0.2349507212638855"
"10","2qjyspkk","Policy distr","0.2333330661058426","clear-aardvark-491","0.2363368570804596"
"10","2qjyspkk","Policy distr","0.22564217448234558","clear-aardvark-491","0.23772300779819489"
"10","2qjyspkk","Policy distr","0.2181621789932251","clear-aardvark-491","0.23910914361476898"
"10","2qjyspkk","Policy distr","0.21088865399360657","clear-aardvark-491","0.24049529433250427"
"10","2qjyspkk","Policy distr","0.20381782948970795","clear-aardvark-491","0.24188143014907837"
"10","2qjyspkk","Policy distr","0.1969454288482666","clear-aardvark-491","0.24326756596565247"
"10","2qjyspkk","Policy distr","0.1902674287557602","clear-aardvark-491","0.24465370178222656"
"10","2qjyspkk","Policy distr","0.18377988040447235","clear-aardvark-491","0.24603983759880066"
"10","2qjyspkk","Policy distr","0.17747870087623596","clear-aardvark-491","0.24742598831653595"
"10","2qjyspkk","Policy distr","0.17135998606681824","clear-aardvark-491","0.24881212413311005"
"10","2qjyspkk","Policy distr","0.16541993618011475","clear-aardvark-491","0.25019824504852295"
"10","2qjyspkk","Policy distr","0.15965421497821808","clear-aardvark-491","0.25158441066741943"
"10","2qjyspkk","Policy distr","0.15405945479869843","clear-aardvark-491","0.25297054648399353"
"10","2qjyspkk","Policy distr","0.14863155782222748","clear-aardvark-491","0.2543566823005676"
"10","2qjyspkk","Policy distr","0.1433667242527008","clear-aardvark-491","0.2557428479194641"
"10","2qjyspkk","Policy distr","0.13826149702072144","clear-aardvark-491","0.2571289539337158"
"10","2qjyspkk","Policy distr","0.13331171870231628","clear-aardvark-491","0.2585151195526123"
"10","2qjyspkk","Policy distr","0.12851417064666748","clear-aardvark-491","0.259901225566864"
"10","2qjyspkk","Policy distr","0.1238647848367691","clear-aardvark-491","0.2612873911857605"
"10","2qjyspkk","Policy distr","0.1193602979183197","clear-aardvark-491","0.2626735270023346"
"10","2qjyspkk","Policy distr","0.11499708890914917","clear-aardvark-491","0.2640596628189087"
"10","2qjyspkk","Policy distr","0.110771544277668","clear-aardvark-491","0.2654458284378052"
"10","2qjyspkk","Policy distr","0.10668054223060608","clear-aardvark-491","0.2668319344520569"
"10","2qjyspkk","Policy distr","0.10272032767534256","clear-aardvark-491","0.26821810007095337"
"10","2qjyspkk","Policy distr","0.09888792037963867","clear-aardvark-491","0.2696042060852051"
"10","2qjyspkk","Policy distr","0.09517965465784073","clear-aardvark-491","0.27099037170410156"
"10","2qjyspkk","Policy distr","0.09159266948699951","clear-aardvark-491","0.27237647771835327"
"10","2qjyspkk","Policy distr","0.08812343329191208","clear-aardvark-491","0.27376264333724976"
"10","2qjyspkk","Policy distr","0.08476899564266205","clear-aardvark-491","0.27514880895614624"
"10","2qjyspkk","Policy distr","0.08152639865875244","clear-aardvark-491","0.27653491497039795"
"10","2qjyspkk","Policy distr","0.07839234173297882","clear-aardvark-491","0.27792108058929443"
"10","2qjyspkk","Policy distr","0.07536410540342331","clear-aardvark-491","0.27930718660354614"
"10","2qjyspkk","Policy distr","0.07243853062391281","clear-aardvark-491","0.2806933522224426"
"10","2qjyspkk","Policy distr","0.069613017141819","clear-aardvark-491","0.28207945823669434"
"10","2qjyspkk","Policy distr","0.06688444316387177","clear-aardvark-491","0.2834656238555908"
"10","2qjyspkk","Policy distr","0.06425028294324875","clear-aardvark-491","0.2848517894744873"
"10","2qjyspkk","Policy distr","0.061707835644483566","clear-aardvark-491","0.286237895488739"
"10","2qjyspkk","Policy distr","0.05925427004694939","clear-aardvark-491","0.2876240611076355"
"10","2qjyspkk","Policy distr","0.05688723921775818","clear-aardvark-491","0.2890101671218872"
"10","2qjyspkk","Policy distr","0.05460396036505699","clear-aardvark-491","0.2903963327407837"
"10","2qjyspkk","Policy distr","0.052402134984731674","clear-aardvark-491","0.2917824387550354"
"10","2qjyspkk","Policy distr","0.05027914047241211","clear-aardvark-491","0.2931686043739319"
"10","2qjyspkk","Policy distr","0.04823272302746773","clear-aardvark-491","0.29455476999282837"
"10","2qjyspkk","Policy distr","0.04626059904694557","clear-aardvark-491","0.2959408760070801"
"10","2qjyspkk","Policy distr","0.04436035454273224","clear-aardvark-491","0.29732704162597656"
"10","2qjyspkk","Policy distr","0.042529888451099396","clear-aardvark-491","0.29871314764022827"
"10","2qjyspkk","Policy distr","0.0407668836414814","clear-aardvark-491","0.30009931325912476"
"10","2qjyspkk","Policy distr","0.03906939923763275","clear-aardvark-491","0.30148541927337646"
"10","2qjyspkk","Policy distr","0.037435173988342285","clear-aardvark-491","0.30287158489227295"
"10","2qjyspkk","Policy distr","0.0358622744679451","clear-aardvark-491","0.30425775051116943"
"10","2qjyspkk","Policy distr","0.03434879332780838","clear-aardvark-491","0.30564385652542114"
"10","2qjyspkk","Policy distr","0.032892677932977676","clear-aardvark-491","0.3070300221443176"
"10","2qjyspkk","Policy distr","0.03149217367172241","clear-aardvark-491","0.30841612815856934"
"10","2qjyspkk","Policy distr","0.03014533780515194","clear-aardvark-491","0.3098022937774658"
"10","2qjyspkk","Policy distr","0.028850503265857697","clear-aardvark-491","0.31118839979171753"
"10","2qjyspkk","Policy distr","0.027605809271335602","clear-aardvark-491","0.312574565410614"
"10","2qjyspkk","Policy distr","0.026409661397337914","clear-aardvark-491","0.3139607310295105"
"10","2qjyspkk","Policy distr","0.02526041679084301","clear-aardvark-491","0.3153468370437622"
"10","2qjyspkk","Policy distr","0.024156412109732628","clear-aardvark-491","0.3167330026626587"
"10","2qjyspkk","Policy distr","0.023096177726984024","clear-aardvark-491","0.3181191086769104"
"10","2qjyspkk","Policy distr","0.022078096866607666","clear-aardvark-491","0.3195052742958069"
"10","2qjyspkk","Policy distr","0.021100807934999466","clear-aardvark-491","0.3208913803100586"
"10","2qjyspkk","Policy distr","0.020162785425782204","clear-aardvark-491","0.3222775459289551"
"10","2qjyspkk","Policy distr","0.019262682646512985","clear-aardvark-491","0.32366371154785156"
"10","2qjyspkk","Policy distr","0.0183991938829422","clear-aardvark-491","0.32504981756210327"
"10","2qjyspkk","Policy distr","0.01757093146443367","clear-aardvark-491","0.32643598318099976"
"10","2qjyspkk","Policy distr","0.01677669584751129","clear-aardvark-491","0.32782208919525146"
"10","2qjyspkk","Policy distr","0.016015199944376945","clear-aardvark-491","0.32920825481414795"
"10","2qjyspkk","Policy distr","0.015285293571650982","clear-aardvark-491","0.33059436082839966"
"10","2qjyspkk","Policy distr","0.014585775323212147","clear-aardvark-491","0.33198052644729614"
"10","2qjyspkk","Policy distr","0.013915548101067543","clear-aardvark-491","0.33336666226387024"
"10","2qjyspkk","Policy distr","0.013273514807224274","clear-aardvark-491","0.33475279808044434"
"10","2qjyspkk","Policy distr","0.012658612802624702","clear-aardvark-491","0.3361389636993408"
"10","2qjyspkk","Policy distr","0.01206985767930746","clear-aardvark-491","0.33752506971359253"
"10","2qjyspkk","Policy distr","0.011506198905408382","clear-aardvark-491","0.338911235332489"
"10","2qjyspkk","Policy distr","0.010966739617288113","clear-aardvark-491","0.3402973413467407"
"10","2qjyspkk","Policy distr","0.010450504720211029","clear-aardvark-491","0.3416835069656372"
"10","2qjyspkk","Policy distr","0.009956631809473038","clear-aardvark-491","0.3430696427822113"
"10","2qjyspkk","Policy distr","0.009484232403337955","clear-aardvark-491","0.3444557785987854"
"10","2qjyspkk","Policy distr","0.009032469242811203","clear-aardvark-491","0.3458419442176819"

==> plot_scripts/data/prediction_errors/HalfCheetah-v3/autoregressive_diffusion_HalfCheetah-v3.csv <==
Steps,MeanError,StdDev
1,0.16670754541341204,0.08619301226132013
2,0.21691972866914067,0.04403782304948261
3,0.3220327986268949,0.08176763862170201
4,0.3860969809332322,0.07263996379840967
5,0.6161702109118504,0.170972864206696
6,0.7075038712698559,0.10117317246269195
7,0.9451844819965185,0.14833439622805908
8,1.179666417370071,0.15323122014666432
9,1.5470751918559646,0.19488511866992772
10,1.8051024290534932,0.2005145856718993
11,2.231832832402423,0.18200030481059426
12,2.2203864193154015,0.17431490668687966
13,2.842490922630994,0.07482593898533603
14,3.0112711068245708,0.23729985808777593
15,3.5330863364061926,0.09689506428614973
16,3.6345786369670328,0.27113468705900223
17,4.235135499460072,0.2445949839877638
18,4.442636595877582,0.2725132015640957
19,4.744509379654795,0.1556308756016441
20,4.7161427152553514,0.32163073812893184
25,5.6118930968198635,0.33435951806740727
30,5.890704171021127,0.4533128754405759
35,6.2432409918578875,0.37208995091465996
40,6.376965438950587,0.15552884498758957
45,6.51181201921555,0.2981930966741958
50,6.452928920331196,0.3294023290807621
55,6.450306045716143,0.2587408988536597
60,6.459134703627306,0.27262662683048955
65,6.1472485450433565,0.3518456175772588
70,6.564838277844998,0.3559045509444006
75,6.3887881807031475,0.3071224687741523
80,6.378045575265364,0.266766154729
85,6.5683748301299145,0.3520109926445597
90,6.305646250622925,0.38722063275253493
95,6.513017358977581,0.2550051177319426
100,6.334214622541282,0.42397267303069497
105,6.559222314084707,0.37705789273332413
110,6.509028192631109,0.255761127222405
115,6.407848709313012,0.22451551631417874
120,6.359306082965159,0.2795503544413395
125,6.368074933744945,0.20578046718795473
130,6.582670015848151,0.3844070848198924
135,6.586145092244951,0.2890147840500685
140,6.369175060649748,0.34195171475764463
145,6.323294755990659,0.31950626862939663
150,6.585667347414135,0.23506302232899154
155,6.442752474000763,0.4400978286159649
160,6.612977905046823,0.3125035500280373
165,6.46145280640004,0.26788960954481583
170,6.770698822409737,0.2337733080390121
175,6.430687286346462,0.4228533116189605
180,6.482980892448054,0.2561117859725641
185,6.247510793889795,0.22297938550432916
190,6.382609778448519,0.2824768181148148
195,6.3595015552582295,0.12249121606439152
200,6.671478701450691,0.13296953438197892
205,6.496595577061311,0.31650963218041533
210,6.5516033577617705,0.32276457024999705
215,6.644497141848686,0.31184597764219835
220,6.435130313522998,0.31144926997824696
225,6.557435362344151,0.17425787700714032
230,6.492430329423523,0.4027449008297296
235,6.531626651734669,0.42493285394193986
240,6.542966938908613,0.33357153950873714
245,6.4974044279933585,0.2980690603095668
250,6.40699391382309,0.24405853028127797
255,6.562647088037902,0.23833572905009875
260,6.3770177501942555,0.3403175819974524
265,6.46303424109523,0.28500982890836263
270,6.566487475480474,0.40588969503871125
275,6.439378891725073,0.21080277303759376
280,6.5647378888050065,0.20509369662814517
285,6.517463936947737,0.30590259715288215
290,6.363261348521015,0.4646687093929033
295,6.5520042216291685,0.28695361304824224
299,6.436863052621181,0.19981855490339834


==> plot_scripts/data/prediction_errors/HalfCheetah-v3/dreamer_HalfCheetah-v3.csv <==
Steps,MeanError,StdDev
1,2.0908484733781894,0.5533191447641773
2,4.65902673245346,1.6231109008709002
3,4.4811630706939525,1.433461996370578
4,4.382175761679138,1.7516832647044922
5,4.1899358742756005,1.449677804302607
6,4.466000883591997,1.0897075382200367
7,4.881977816135047,1.7514038764610647
8,4.527597633472938,0.7509773358315556
9,4.067391587566328,1.5051520575407982
10,5.020901562751486,1.457386979083791
11,4.78800780490563,1.576214806650942
12,6.953381158753719,1.221120242625661
13,6.60703284126325,1.8472204242287806
14,7.124458935909429,2.01154499287249
15,5.289473562371231,1.3799210498387071
16,5.683076161087692,1.165956600000494
17,5.9306419880781664,2.6559621961531508
18,7.088416930950428,1.4898764564464078
19,6.84551475745815,1.4630794618987246
20,7.888499337085188,2.538966636502244
25,5.663372338763945,0.28652078901467537
30,5.685453879633765,2.138140525139577
35,6.083881032120113,1.1846704596906357
40,7.12616640131547,2.7584305307946315
45,8.409941077558967,1.9321959297973328
50,6.165305397545386,1.6324618984817878
55,7.051670357674364,1.726918940777308
60,5.625511117146675,1.3769061425608504
65,7.770578205266605,1.5249732672141625
70,6.357227122407241,1.4815344360862714
75,6.200143833461881,1.035534790908473
80,6.288067247508021,1.3436441286748053
85,7.08439193955906,1.8065648201958606
90,6.534202274279439,2.165167321300491
95,6.795602851166398,2.0182273261448174
100,6.650318522668573,0.4968768281097552
105,7.295888280059657,2.714474437499862
110,6.834878229399775,1.4214660644439367
115,6.428679502864644,1.9669856662980336
120,5.974444178812736,1.3315957794463573
125,6.736382335879003,1.9825322790118138
130,7.91287583820786,2.692484032897914
135,6.696812004790845,1.834044879851981
140,5.619662772361911,2.201101968763399
145,5.794451437025764,1.7483198534954494
150,7.333130336885648,2.0214524927755804
155,6.2136144677515155,2.205607720354297
160,6.063610343275328,2.355810976696009
165,7.982050678288374,1.7238694128457999
170,7.365488079249269,1.0905172473138833
175,7.737564837031319,1.8699730107800432
180,6.489730585273319,1.4967502935162602
185,7.845030209656999,1.2962699231580077
190,7.0301281430105265,2.425892569077548
195,5.97042951936672,1.394947873524473
200,6.850338177607874,2.7137601012777615
205,6.439262931010471,1.2841113684792127
210,6.030438841319724,1.6163210468236042
215,5.790510727034556,2.0339766257431724
220,7.055303132879051,1.5914678505129531


==> plot_scripts/data/prediction_errors/HalfCheetah-v3/polygrad_mlp_h10_HalfCheetah-v3.csv <==
Steps,MeanError,StdDev
1,0.314352366301169,0.050976010085089465
2,0.5191039136917471,0.060430409349005405
3,0.7539245690087231,0.04475294973983835
4,0.8512265839541975,0.08540743019373631
5,1.2192218855406995,0.10691691181643621
6,1.5938641275642949,0.271172870903209
7,2.177794002844352,0.25918803178701405
8,2.3494725592995946,0.18297978119212574
9,2.8551511387150112,0.10929433778932172


==> plot_scripts/data/prediction_errors/HalfCheetah-v3/polygrad_mlp_h200_HalfCheetah-v3.csv <==
Steps,MeanError,StdDev
1,3.8220857807149784,0.17246716723813213
2,4.227408902033224,0.05125867921032332
3,4.541819904094984,0.26729292462397836
4,4.628539211779741,0.09842271480549489
5,5.075420511021761,0.2903341469984678
6,5.269874502123364,0.2177435160752162
7,5.055361953349797,0.18724160062096953
8,5.399485215263787,0.40168143353258984
9,5.288127010854986,0.2645601375163707
10,5.495524809088908,0.4018395902594031
11,5.521103966718499,0.31922150563970886
12,5.940104099343554,0.11445879004324475
13,5.697728088339028,0.2254331829592123
14,5.841044198623327,0.20450849752302308
15,5.7244362265961835,0.3054883161740134
16,5.8923435995631905,0.14289560860947778
17,5.924211716079262,0.23440896150722795
18,5.974481441063174,0.34526394776684577
19,5.916234693450862,0.11233042259202464
20,6.067690377102925,0.19988981749642776
25,5.980029375693998,0.14825389530630378
30,6.075014043165874,0.21086723618697692
35,6.0515920350191195,0.2264158225625256
40,6.217458123172867,0.1919866813419648
45,6.089199632673706,0.35825409174545353
50,6.323492854517964,0.22452382122595124
55,6.195215073779084,0.1794761438591203
60,6.215878825507019,0.32800159421510344
65,6.124665203972015,0.27298681648998957
70,6.098209730520659,0.3084955353332253
75,6.0075876078196515,0.18526093940941035
80,6.094571115576817,0.05422026701631504
85,6.084746744297375,0.24776764679097943
90,6.201087090306646,0.25296739748940567
95,6.046452577121483,0.2595598077054181
100,6.041163282145919,0.23887037567614094
105,6.379680146449436,0.2064537043997195
110,6.2861390295258355,0.21874926430006533
115,6.086731470743336,0.1967072946870334
120,6.1546936066381654,0.20318126262686795
125,6.157842099099715,0.2933076460001531
130,6.307711320452272,0.17811252176726383
135,6.096231596039399,0.14758373052275625
140,6.224061355076863,0.29841203105139147
145,5.980727429730669,0.14931967733997661
150,6.202850631982389,0.2711394899780304
155,6.095638012046602,0.2414447303396182
160,6.178335761051593,0.36629688535913174
165,6.342111817911958,0.15648192707740244
170,5.93592715183864,0.21118474903743256
175,6.147361128518147,0.10087293514649327
180,6.295138314904515,0.2896327672361233
185,6.120767766240317,0.3093129850157976
190,5.773016428581197,0.06813339140622271
195,6.08636552509445,0.2809953912688755
199,5.8562798906175155,0.15518066354120486


==> plot_scripts/data/prediction_errors/HalfCheetah-v3/polygrad_mlp_h50_HalfCheetah-v3.csv <==
Steps,MeanError,StdDev
1,0.9485433409263289,0.06842179515127832
2,1.2790247189872626,0.13515724364521162
3,1.603804811241428,0.07676604032747653
4,1.8576555911790222,0.1635674791114576
5,2.3985587898379896,0.1098697720534251
6,2.902345671247054,0.19784098494000033
7,3.2844027396313793,0.18039612704018715
8,3.9366000859673376,0.27956197789705906
9,4.357298813968768,0.2659136937259293
10,5.030739693717831,0.17303325494023053
11,5.295898291252792,0.27574999951646206
12,5.953097825977059,0.04367146150799466
13,6.265769093369039,0.3242594827041528
14,6.199352083476666,0.36239692542087004
15,6.11958971784869,0.2894392384203635
16,6.310364677258356,0.07580354030575699
17,6.289550678542111,0.2136956443927175
18,6.312759543026159,0.17501322381418946
19,6.279977319550624,0.1677293718498185
20,6.130186622482698,0.24140058803164194
25,6.416827459133605,0.4143667737157324
30,5.952313953836497,0.11571330983390117
35,6.165843989768837,0.4420701331989777
40,6.116612359235283,0.38221097048422337
45,6.294056173857573,0.3112506752078601
49,6.076526971096653,0.2331589557690636


==> plot_scripts/data/prediction_errors/HalfCheetah-v3/polygrad_transformer_h10_HalfCheetah-v3.csv <==
Steps,MeanError,StdDev
1,0.3059828706800213,0.08159376170562925
2,0.44814854130674964,0.1262236581956105
3,0.6535465272951119,0.13375035983751468
4,0.7530774199325926,0.09063382001088247
5,1.1182992106241234,0.14479913714426554
6,1.412071072230425,0.06358014426157753
7,1.7248812059956455,0.20783092761665686
8,1.9498483574025218,0.12871553307324377
9,2.3223361505858455,0.12941861084878575


==> plot_scripts/data/prediction_errors/HalfCheetah-v3/polygrad_transformer_h200_HalfCheetah-v3.csv <==
Steps,MeanError,StdDev
1,0.7806175795173302,0.06192162455173359
2,0.9694152786614729,0.10296316006883409
3,1.3300936571483137,0.18163668687526136
4,1.5908208179319805,0.1302994249512982
5,2.1347909769358004,0.1958703446174185
6,2.623399019497981,0.2262498501890646
7,2.902488589167469,0.17957934348206878
8,3.329709027801626,0.2745835135695473
9,3.8711347472528184,0.2136297303252391
10,4.389902930427953,0.28540324174310944
11,4.783542661679429,0.28026779576763733
12,4.976727399237783,0.23942989187384886
13,5.423815467837585,0.32001396375030733
14,5.751238951133593,0.312828345233343
15,6.004996507430435,0.20953546339536408
16,6.538189070472624,0.5863004166039625
17,6.52744825762123,0.39612059051752985
18,6.643816471443045,0.5851825285774476
19,6.909830086726771,0.3216912346625058
20,6.84749566122921,0.4361170377113371
25,7.094933746185191,0.2523082996262074
30,7.551691564477208,0.6236289037242191
35,7.4341067600459985,0.38073030313532813
40,8.019649992865567,0.3990647289427163
45,8.057549895563339,0.3609682901390695
50,8.631353250085528,0.6037842481843911
55,8.758248150090822,0.7117253240614545
60,8.953654526332937,0.8412980330090548
65,9.528129078923033,0.7380797730684813
70,9.517116231884746,0.7173685950351543
75,9.697548014262184,0.8261895882783176
80,9.68845258129445,0.5798408609678471
85,9.881486581740594,0.555560637340696
90,9.826808689521144,0.8492627953990319
95,9.998462300747034,0.7006509522650529
100,10.29474124587749,0.8409745282643141
105,10.182804709374798,0.5756720631565931
110,10.612755809984721,0.9328532089855415
115,10.473241142549826,0.6377316632740145
120,10.445515710362793,0.6955390885398827
125,10.634721691088581,0.6647605047988652
130,10.225628324404255,0.48863649649842134
135,10.791102892300996,0.9624821027463125
140,10.497927053681298,0.7896623815689486
145,10.0147833432582,0.4838996539081424
150,10.157035732890222,0.8691194468205593
155,10.37242024464466,0.7232678002675831
160,10.556568611786867,0.8328978601430408
165,10.381848026253397,0.8501187156663139
170,10.028491438920287,0.7498200052329992
175,10.05965314906462,0.8055425141742586
180,10.191349391430252,0.8398965883816562
185,10.15238149025802,0.7462012836572367
190,9.740828923826545,0.7921216301158404
195,10.035788615434083,0.48441963888633904
199,10.042794893752482,0.6674394471624352


==> plot_scripts/data/prediction_errors/HalfCheetah-v3/polygrad_transformer_h50_HalfCheetah-v3.csv <==
Steps,MeanError,StdDev
1,0.5274257063888421,0.07024355641698111
2,0.7839057607688797,0.09808193383932928
3,1.1287469931177097,0.169838544553829
4,1.2786390328295527,0.06357226486055863
5,1.753314959878533,0.11767842514292512
6,2.2012423403593133,0.12117803578209903
7,2.7210464038698907,0.1540624701738241
8,3.0315929335789535,0.23246497731306598
9,3.496533296521797,0.18935472067600964
10,3.8081837692204203,0.16467723137239887
11,4.242901679454552,0.2832773393202756
12,4.296782112985379,0.3635543150593753
13,4.696335666364293,0.274025926348451
14,4.628914227749098,0.1527645273701809
15,5.007970945780423,0.5037900800188911
16,5.089435361922336,0.28270153547867627
17,5.392943886834447,0.28306993030743977
18,5.25211238013888,0.15060251319138623
19,6.012080652781936,0.30494527990073983
20,5.683156410714666,0.3136991817473587
25,6.244948771995685,0.43869811092175354
30,5.790339657137363,0.33897529118151115
35,6.320936231687672,0.20808252466977112
40,6.291608235872239,0.5044013539254173
45,6.46146370689867,0.23038700950315413
49,6.33275181686402,0.2994364617708515


==> plot_scripts/data/prediction_errors/HalfCheetah-v3/probabilistic_mlp_ensemble_HalfCheetah-v3.csv <==
Steps,MeanError,StdDev
1,0.35623304211917833,0.00425012220684441
2,0.6967434472375058,0.2175009461740063
3,1.2181099628797456,0.6691341346772388
4,1.2497555227495574,0.21474785356353474
5,1.9491728464305254,1.1217485488440124
6,1.9884414394475194,0.38998796952814846
7,2.274216248061424,0.19791048227237265
8,2.7016792511335557,0.25707928117234763
9,2.8748751046906316,0.29561020124020077
10,3.284344309660816,0.37980458655485805
11,3.7003930453105314,0.35530965044147833
12,4.073226681875338,0.34742397902144484
13,4.635712340722867,0.8162413718046876
14,4.841476536802876,0.40801946038297865
15,5.259246127560994,0.6657744742181312
16,5.252225225237995,0.3306581483851608
17,5.632683730156643,0.44696999593570197
18,5.854368595469507,0.3031588948859621
19,5.855673566346087,0.20889298274772564
20,6.098107623180324,0.3388461507260936
25,8.430552059389829,2.7275424202379175
30,230.8901920653475,279.92938607945587
35,323.5655272460083,319.5833701119247
40,527.4613126194021,498.5671379260609
45,1050.7800575919787,992.4608788925453
50,1224.9732303940073,866.4579397798838
55,1689.6634957625229,1051.5787647687007
60,2126.337901640126,1100.9113410898424
65,2493.1269682185884,1364.5675454804154
70,3154.69691127681,1814.7262624880084
75,3142.153821474157,1864.1169689002195
80,3112.627586274698,1821.8076516431088
85,3198.6287770921517,1588.599552144918
90,3455.5511360471637,1783.492200263632
95,4051.074662760252,2057.127125485409
100,4325.486822333328,1866.8838356638369
105,4410.605005278409,1704.0466774421488
110,4413.6729138101555,1735.8049335404082
115,4939.668544840725,2000.0094040221763
120,5075.596305769817,2132.2735198699347
125,5318.183749277528,2676.2643470416883
130,5330.438906549223,2546.400760137328
135,5601.723934079712,2887.6366516369326
140,6027.493018417527,2901.084775233601
145,6293.001100660765,3369.9270740462266
150,6355.694623734249,3049.8887504704167
155,6832.681869069051,3324.4306631051463
160,7397.592306885764,3258.2388796347523
165,7632.683874690474,3359.38282085497
170,7866.103245953195,3341.978235061297
175,8365.259162467679,3672.4434790168216
180,8553.679470866833,3536.46476280508
185,8839.908159632685,4075.949149228989
190,8793.750542907937,3923.8582670485234
195,8869.422834439707,4041.4831547496487
200,9130.722033299753,4106.640682838217
205,8981.38299142123,4132.9715310807505
210,9314.781807955169,4312.899552432748
215,9694.402504164012,4484.579073523352
220,9744.651045113653,4388.090292352153
225,9899.732256920839,4322.222976374749
230,10192.965353059004,4031.901497679261
235,10100.638969067337,3866.1409301294048
240,10459.077053732492,4158.248134230022
245,11362.728229528777,4521.235281456097
250,11340.928999095198,4518.321357933559
255,11439.493225973072,4531.916281673455
260,12030.480360495842,4472.476130958191
265,12677.434432205659,4583.045634440145
270,12992.276529581564,4923.197526604994
275,12816.96102102991,4721.667564417243
280,13299.132727765633,5161.232934400001
285,13956.366163479464,5116.196782083244
290,14221.360985095791,4853.826919898609
295,14208.111440220415,5300.358861049582
299,13773.841025113845,5544.42903991669


==> plot_scripts/data/prediction_errors/HalfCheetah-v3/transformer_HalfCheetah-v3.csv <==
Steps,MeanError,StdDev
1,0.45016827948115273,0.03537858901455333
2,0.8268118773441114,0.14199989079596445
3,1.1440060213519054,0.12773966414087096
4,1.2329092126115226,0.06921008147059948
5,1.8006486969592064,0.24969856421432787
6,2.0398398800296262,0.20634554540750813
7,2.529395508784757,0.38342767727922666
8,3.09486886641003,0.28355011010520825
9,3.47626303952401,0.4517220290713473
10,3.9209623333291574,0.23886670666352677
11,4.3943073270927195,0.26445734330776693
12,4.232043331661782,0.4192976684274863
13,4.610177529282423,0.4385605893592372
14,4.643525200683436,0.6127893277583396
15,4.846292640244292,0.39042037830894843
16,5.1857267752757945,0.27531435266804
17,5.280778152811265,0.4016636647353825
18,5.276528212699231,0.4530361332925213
19,5.3444927938691755,0.45024691551501533
20,5.379636881252906,0.27547459368589094
25,5.801715027851391,0.16123981863227096
30,5.927614170518598,0.18334031718333269
35,6.19479541462114,0.20846008017855586
40,5.8167263835527905,0.48261231374275504
45,5.991028553909345,0.4059196538039993
50,5.803596812458818,0.39631296606880534
55,6.126140712663628,0.3971296650846455
60,6.169712041417353,0.34836980659605976
65,6.144788434718838,0.4157933760817623
70,6.010805280075153,0.4645634816389438
75,6.1811996387189305,0.304378206824413
80,6.2550547539405095,0.4215927893999673
85,5.845421449333496,0.4865136730646495
90,6.188269454766799,0.3557509869018989
95,6.349783141756066,0.21885031059760413
100,6.0794046254063305,0.2783957692575503
105,6.050004999540996,0.3107156604758898
110,6.369461979209113,0.25869803919369744
115,5.972271862537756,0.38673074323280043
120,6.1043655142065525,0.4147207664000763
125,6.150826972940803,0.35552176297161325
130,6.300601607058327,0.30706733190654373
135,6.123590137685043,0.5325461141776592
140,6.053001500192301,0.30154924876346706
145,6.160384363156098,0.40368202107132917
150,5.996208540788859,0.3064856035104588
155,5.990979779093749,0.2413439421709539
160,6.059177559794097,0.2708900071276497
165,6.005383362511502,0.3747866802141871
170,6.149249883991584,0.5832539437624915
175,5.884816114695284,0.3325573011535854
180,6.1618007772723375,0.363709476827693
185,5.8189447589343155,0.4156605809986942
190,6.128134415539836,0.4467268833386906
195,6.062496771253344,0.3258790626285846
200,5.773199544204555,0.5030633638536256
205,6.168029535741717,0.33067739700252224
210,5.935424568178733,0.36834515333468976
215,6.066966057288588,0.3129987761299808
220,5.975438676925889,0.4467520556612727
225,6.229837334488099,0.3721626279014905
230,5.857710551731223,0.21798778330991395
235,6.217752213898425,0.47521276861378803
240,6.193417164839683,0.4379147997007877
245,6.233979518975931,0.44548635937983594
250,6.200857108959813,0.3182143145109055
255,6.357013475203268,0.48043670012288686
260,5.808396430434278,0.4605968880735253
265,5.8709401646328985,0.29378040800142385
270,6.039515153716355,0.5210867232997494
275,6.178490050544035,0.577419273453522
280,5.787519620118732,0.3387908419086003
285,5.683000554767358,0.3096617435388607
290,6.006720790168103,0.6039575101090422
295,6.2533465543753275,0.3884848729253644
299,6.43151559415502,0.5471743698491683


==> plot_scripts/data/prediction_errors/Hopper-v3/autoregressive_diffusion_Hopper-v3.csv <==
Steps,MeanError,StdDev
1,0.0006456873661599103,0.0001116598127616992
2,0.0012701407524817107,0.0002992162608332913
3,0.002041196358555242,0.0006196468302267482
4,0.0029614777698504214,0.0008169441384900812
5,0.00506922103709076,0.0020223635249562834
6,0.005849660538313297,0.001995769366527918
7,0.007958488389497757,0.0037140510717123994
8,0.009840966071834068,0.0054756805988924115
9,0.013624189228914717,0.006442892462998712
10,0.01612559531531774,0.009697546933161811
11,0.01881208870091407,0.010367823977976785
12,0.024612509652882586,0.010355247427948239
13,0.027847162142264504,0.012609880664703822
14,0.027951371004518232,0.013095482881444657
15,0.03456818633891206,0.012212270526802026
16,0.04231904105331443,0.019126193172417913
17,0.04821142396678551,0.02611599976692781
18,0.05561756501189264,0.028651222735296925
19,0.05987977011520371,0.0286306061175935
20,0.0628783825172188,0.027925013774588326
25,0.08681212307833101,0.02334238504955423
30,0.11141693636860033,0.043463237067146984
35,0.12220181718604856,0.03712007749474586
40,0.14091122482480353,0.037504178722293266
45,0.1594605149718854,0.052917710124167586
50,0.1946732486597713,0.042735359705624365
55,0.22054186193953898,0.04744514890685021
60,0.275719622975619,0.055886219571775426
65,0.3113151463653155,0.061147815613218685
70,0.3311414530973537,0.050124886631784514
75,0.363534440611265,0.06543581496167358
80,0.3910720723352193,0.04645352860044253
85,0.43211599456987343,0.05438754457624227
90,0.4477899441420749,0.055243932553794554
95,0.48698321265408295,0.050647916982847103
100,0.5712592059103022,0.05906471623961258
105,0.5950328146864067,0.08460773622502121
110,0.629939824044316,0.087900080566792
115,0.6914737738619623,0.1076623788502297
120,0.7624588595645151,0.10880431357125321
125,0.8184254781595439,0.16527402790393883
130,0.8754482813199639,0.16387542793751492
135,0.9755863543225001,0.18799032300993107
140,1.0803596478511979,0.1937384333727352
145,1.1552084146542627,0.22883409397274304
150,1.3081895939669295,0.33173970376959916
155,1.4062326764902426,0.3111125429935351
160,1.533836477706841,0.4698018201856825
165,1.633093377748267,0.4951501442731548
170,1.8355473864554768,0.5552703013744403
175,2.0026596477337124,0.5916715901159945
180,2.1276068445592156,0.6250426603428562
185,2.311489773139101,0.7035029684196072
190,2.4097456311589855,0.7294201579538621
195,2.666088188241884,0.6641164144713042
200,2.730007284589311,0.6517605118429662
205,2.8046647706503673,0.4808254241657854
210,2.927687545757001,0.45435545496363783
215,2.987806264575669,0.38426405407207787
220,3.0247959256892964,0.3644185407400963
225,3.1356556036384924,0.2910190922860961
230,3.1982198421045833,0.17704514196581037
235,3.252744427801653,0.16267278238762095
240,3.1795717001613375,0.16900543163684648
245,3.1967732643888653,0.20073805634035924
250,3.223782099874668,0.0722648093775265
255,3.2992357331482594,0.14077599974901472
260,3.268464881812142,0.07442562425878674
265,3.2774002618986393,0.13537761950658808
270,3.25229834408146,0.10715756594868402
275,3.3632176976081904,0.2424268531086739
280,3.5066682364011625,0.29677629789197413
285,3.4525137632782985,0.31112516619283737
290,3.5937371827613234,0.2011085930343578
295,3.6484765827050905,0.21056876668528407
299,3.743032387441074,0.22936049466656308


==> plot_scripts/data/prediction_errors/Hopper-v3/dreamer_Hopper-v3.csv <==
Steps,MeanError,StdDev
1,0.03051295165693916,0.01225323608674271
2,0.047126711948579314,0.03924778514530555
3,0.04520835638813637,0.032786744998068024
4,0.03181305216528828,0.012611200899989607
5,0.029416383220987823,0.007784741986506114
6,0.027571073184689064,0.006917950760817061
7,0.08383796319950643,0.09436024041227607
8,0.10565847550378797,0.08637854631593041
9,0.14238461992423448,0.07062544311279084
10,0.21032559533724374,0.11187307532126167
11,0.1878553167645589,0.13797651173174647
12,0.09028059926560682,0.04634343259548194
13,0.12929714833661013,0.12612090758764807
14,0.2095947358731442,0.22832813162248314
15,0.172562701973479,0.12570448235306206
16,0.1613615521555512,0.1192406717193948
17,0.15859803923517107,0.08909990476987245
18,0.16165165773500018,0.15120058311432177
19,0.19178732254717973,0.25591257570404985
20,0.17204927431903635,0.215506459709749
25,0.13304727000901467,0.08650717569097499
30,0.08981032092805105,0.020329233755294617
35,0.20036076263510832,0.1285928583327049
40,0.15503001148832635,0.12990386545695184
45,0.3174462188305395,0.1994511127475967
50,0.43729039927884283,0.41056074149873467
55,0.4302176846923822,0.5858868244003461
60,0.46826444603995443,0.33419509362279176
65,0.40349670621040074,0.31791049702137136
70,0.40166282320005847,0.4495666428454621
75,0.5945871069219243,0.5187272883930305
80,0.463204593504575,0.30834360921834764
85,0.5759655802242538,0.5045579995625465
90,0.5989921188610617,0.38881387229648273
95,0.6721539571942718,0.4007074566763776
100,0.8820466475193781,0.5823583623954904
105,0.9570296224828994,0.7955967942641011
110,1.0951949650543988,0.4780156840703735
115,1.0282031912557348,0.5465512511432453
120,1.1919276351041799,0.7445832961656325
125,1.3812369143246979,0.8912284622953167
130,1.1085693345951546,0.5526015956211933
135,1.4245044419680535,0.6360411525726448
140,1.7036840312000425,0.6100005700135088
145,1.7366110306108422,0.47710385558935686
150,1.5996640326634861,0.600325464928978
155,1.914410664652512,1.0000440677357898
160,2.0656685638753087,0.9828177830560447
165,2.5659003679024397,0.5503139449388517
170,2.9886172896724683,0.7767078215828803
175,2.755715750693046,0.7725502193613591
180,2.8857095559764026,1.090908050299602
185,2.874876889730781,0.673746111525871
190,3.466105587514588,0.7815236322498922
195,3.6488469649505193,0.8024911234896146
200,3.174460171945639,1.1153411456685163
205,3.3145733402081143,0.7244150712892314
210,3.095885713520316,0.4759451437758658
215,3.279011368638076,0.5959209240249045
220,3.810364022943704,0.7071221163416803


==> plot_scripts/data/prediction_errors/Hopper-v3/polygrad_mlp_h10_Hopper-v3.csv <==
Steps,MeanError,StdDev
1,0.001299294488084142,0.00028188693595633296
2,0.0012135604834254388,0.0003143786711770932
3,0.0023277436345337304,0.0007993542700046196
4,0.004053609949146783,0.0017032124618281909
5,0.008377600706857547,0.0027231209145976917
6,0.015937276922594085,0.004013513941029514
7,0.019258992045780906,0.005979276452520995
8,0.025779127700884884,0.011333576170542939
9,0.0321005900510317,0.014961515188069605


==> plot_scripts/data/prediction_errors/Hopper-v3/polygrad_mlp_h200_Hopper-v3.csv <==
Steps,MeanError,StdDev
1,0.2647924840514215,0.021782960307400186
2,0.5337818399637038,0.04056384659911804
3,0.9033500274790356,0.07386983835710306
4,1.3367570591894573,0.11730984476732548
5,1.8024074643132473,0.17577205125622802
6,2.3113528786482234,0.2385632319206956
7,2.854788696634462,0.31857687024559606
8,3.438858242836133,0.3921030888649673
9,3.9692418677334826,0.47074698966600315
10,4.408104399562799,0.4859749275006719
11,4.7744503922238755,0.46821438445336216
12,5.090526381604275,0.45578280453886844
13,5.347630336146795,0.41762257534957903
14,5.54610338430207,0.3612480317421722
15,5.71829658615417,0.3589767931163374
16,5.88443326583707,0.3424735207431644
17,6.040459289724634,0.3097951348322069
18,6.138960746949963,0.2684939145002284
19,6.2644458537532275,0.24523703949028797
20,6.378736450770226,0.2770536136013701
25,6.660126769404982,0.33640525047132097
30,6.759117203252238,0.2997390004868811
35,6.354622956465663,0.08449809891618405
40,6.1263708715107175,0.11998869375864123
45,6.494955414624533,0.15549031787686077
50,6.745841150495005,0.20330905567973653
55,7.112184987555125,0.18291102632570883
60,7.228890486846711,0.2653259487135077
65,7.845815652819377,0.22576967329815972
70,7.934816448694898,0.188595609605245
75,8.222880677623186,0.1156309361203944
80,8.258862975489672,0.14224122494096833
85,8.280938166817256,0.30545760202149264
90,8.26801098712104,0.3738595524460088
95,8.150078795691002,0.37412171266056254
100,8.255763265784536,0.2502130963420995
105,8.202522836189186,0.4134586220416631
110,7.998705986478875,0.39281384606634
115,7.539854016711388,0.3558318940567873
120,7.3127617453198095,0.23522883791122243
125,7.724313970435527,0.4893844813556035
130,8.092660630903735,0.40404631546768677
135,8.076302320665615,0.3114958326285127
140,7.697015229955193,0.2060327067325635
145,7.343072924818673,0.22200539358601593
150,7.06071831435826,0.3784947177735659
155,6.769983444105226,0.13477523660310375
160,6.807929315984073,0.18027341127211874
165,6.877397071815226,0.13581155392488894
170,6.725950382741933,0.13169598152208045
175,6.481415745605547,0.2404350298700754
180,6.2952398226223085,0.2233132120881002
185,6.268986484217682,0.19848289298086255
190,6.006133907272401,0.12276632383955856
195,6.010673885959107,0.2985330435977921
199,5.804408648169407,0.48139704523722654


==> plot_scripts/data/prediction_errors/Hopper-v3/polygrad_mlp_h50_Hopper-v3.csv <==
Steps,MeanError,StdDev
1,0.12718590151399603,0.008987750729916932
2,0.3371740974423353,0.02229441669824723
3,0.6357022045712186,0.038123359097181106
4,1.0139874341577353,0.06311429787127246
5,1.4691380358674404,0.08791574570729027
6,1.9762821278936502,0.10332070596967971
7,2.533390377056756,0.12166056400217691
8,3.0998042458167694,0.14029791377202208
9,3.628022161398293,0.18823889219551573
10,4.074839234658667,0.20674892500879732
11,4.380211485833303,0.18864733516306953
12,4.571214366233056,0.20733783856451757
13,4.720836103341202,0.27090012340653663
14,4.8762960187073485,0.3079860130134474
15,4.996071142448949,0.33046391826712995
16,5.108117207945068,0.3511675862264996
17,5.169540928146439,0.3472358336526665
18,5.202971288622934,0.2956924983215611
19,5.228943883714454,0.2832217678712572
20,5.272925473327653,0.27946938749224237
25,5.712048688002925,0.278890698858001
30,5.735672042995601,0.4065579809526201
35,5.225099994892649,0.33024153666795386
40,5.1328707165737555,0.34181788072241903
45,5.160875744989889,0.214273348784885
49,4.8447056535519835,0.24204722885043936


==> plot_scripts/data/prediction_errors/Hopper-v3/polygrad_transformer_h10_Hopper-v3.csv <==
Steps,MeanError,StdDev
1,0.0022152108523891974,0.000851892173854551
2,0.002410799241571469,0.0005142693926430533
3,0.002855115645634569,0.0009820905163943783
4,0.003801930898266957,0.0012664047550430444
5,0.006073367602344014,0.0017729543516035965
6,0.007940860586438852,0.003502427937279368
7,0.010888968578899169,0.005628020699749812
8,0.016929969182085367,0.009714834281418488
9,0.023244269620733903,0.011101098047775903


==> plot_scripts/data/prediction_errors/Hopper-v3/polygrad_transformer_h200_Hopper-v3.csv <==
Steps,MeanError,StdDev
1,0.007935615439699603,0.0010425405535107245
2,0.010278957618938333,0.0011538919252672628
3,0.011321930100611546,0.0015504902290565978
4,0.014072977247525329,0.0029500974222888476
5,0.01955141346239475,0.0035309361534295405
6,0.025778499600070587,0.010538210958294296
7,0.035189232053923075,0.01851261901183531
8,0.04192876862910105,0.02191885245887474
9,0.04638787720696881,0.02650413536137062
10,0.05271126453685966,0.02388983437194137
11,0.059610238157772846,0.022554855894857524
12,0.06608178134084182,0.014804393533312853
13,0.07314480765657508,0.013734576682636232
14,0.08629356251950755,0.014781312058192185
15,0.0929972825188173,0.023084685732522096
16,0.10027767111247625,0.03020523829589522
17,0.10380364977817354,0.030059139282815155
18,0.11536554091263171,0.02196009469097353
19,0.12101877307154207,0.01165306063190359
20,0.12627051406373893,0.017043527774948126
25,0.14258122501034015,0.037120136428884294
30,0.18500624436322172,0.059356710019230145
35,0.25433773092356127,0.0930588566786218
40,0.3236805220904958,0.10433391417063387
45,0.4208924658179803,0.08860228066887761
50,0.4485724440174481,0.08442824357587629
55,0.53196384023746,0.10845236294414495
60,0.6037920473477882,0.07035410728651124
65,0.6834302103558604,0.09918856385891993
70,0.7741910159143341,0.08175995707593628
75,0.7943934901508095,0.0738309901268878
80,0.9335575722711873,0.0539797973194508
85,1.0070520076290184,0.08935400268397312
90,1.1162422058872,0.0839220649600881
95,1.1338598081017828,0.041036183780773415
100,1.1749059795267907,0.03265279764801583
105,1.247194438854479,0.0583402786090038
110,1.3873708496165846,0.06740333121057479
115,1.5357197514820093,0.04920104543512944
120,1.5834812454185667,0.09553704691128591
125,1.7958717728309286,0.05465502787430573
130,1.8502938800040547,0.092415061317765
135,1.9558812126501952,0.07414617512103372
140,2.0493226895133114,0.09459933658966944
145,2.217667760871023,0.18026971881758366
150,2.390698653381975,0.2166082262354944
155,2.6021238365475368,0.18194850056480955
160,2.8677844556279593,0.20570360428832335
165,3.0506013062353166,0.28153062161617787
170,3.2371876348735498,0.18126841667275462
175,3.2786922895703148,0.1863425200575769
180,3.398850483240077,0.12485357056656612
185,3.5103550158566703,0.11903431532867008
190,3.631708258323397,0.09739692463622128
195,3.719180524158341,0.10495988253184318
199,3.864184991971713,0.24714097041177233


==> plot_scripts/data/prediction_errors/Hopper-v3/polygrad_transformer_h50_Hopper-v3.csv <==
Steps,MeanError,StdDev
1,0.002996640590429095,0.00029698571419699174
2,0.003435441211641682,0.0007579065853565112
3,0.004825508122302861,0.001620133000384963
4,0.00546017079727804,0.0013205936276931025
5,0.00941502199091242,0.004112241158748977
6,0.011901192403180697,0.004702877845108593
7,0.014709065558610415,0.0050479008414128605
8,0.0177419651997252,0.0056660186863824015
9,0.02068630584656241,0.007860587432699422
10,0.025645336510174716,0.008739196713226786
11,0.026586574377809667,0.012512278427814036
12,0.032771826617324376,0.017734051504683192
13,0.042414569739960675,0.026987261777865222
14,0.05250190965110668,0.034985418293343666
15,0.06360836247497928,0.043865306286087626
16,0.07614802052104006,0.05280985532299594
17,0.08419163186853588,0.062192419416316015
18,0.09170603554137599,0.06891922982472885
19,0.10250225734561183,0.07034749728132808
20,0.10637578737089828,0.0627925179300638
25,0.1380675473773615,0.0558861158790182
30,0.18691459585199416,0.06344579461387458
35,0.24252826843901193,0.06886713534480327
40,0.3173533648003019,0.07036797497831697
45,0.33625108699891326,0.08400862931572299
49,0.3766678186283129,0.08528082489566931


==> plot_scripts/data/prediction_errors/Hopper-v3/probabilistic_mlp_ensemble_Hopper-v3.csv <==
Steps,MeanError,StdDev
1,0.002731843145170694,0.0008555800061866262
2,0.015631118082833195,0.0012653765380064297
3,0.027069681982185078,0.0021313730707910477
4,0.03596818667367457,0.0006903794706058664
5,0.04362635208058637,0.003142772925787577
6,0.04746586791363753,0.0060667290074073845
7,0.05179355990854419,0.003512393400991966
8,0.060089943138249814,0.008570890317601268
9,0.06869264490379245,0.010834932987054707
10,0.07538937269630089,0.008215155300433683
11,0.08239868392208263,0.00917025819461515
12,0.08798338394671903,0.01073043834588276
13,0.09056867297807886,0.008864215750729565
14,0.09460996816796521,0.007824202479682126
15,0.10486256619875511,0.01256183467500902
16,0.11684281340529683,0.01296514890403973
17,0.13254975316241485,0.018934311012139684
18,0.15313945458827657,0.027923966730053675
19,0.16313220224199176,0.043377716795717156
20,0.18075795833298858,0.04554172910567675
25,1.8109785354570493,3.02986801140318
30,10.77582226011757,20.420031416771813
35,206.62707055200772,406.5474937165139
40,257.6980993786714,491.91027353919003
45,425.9647062712349,787.003708967084
50,959.415979757004,1656.4957274968701
55,1595.1652717801883,2392.913844987314
60,2431.207871895517,3340.8122283170173
65,3517.775280651931,4623.577991867697
70,4644.999822817168,5408.171180272766
75,6146.634870436759,6826.958604981272
80,7434.644136461606,7266.532301531834
85,9553.669022902322,7739.646354545937
90,11665.743982357348,8885.38667924602
95,14055.887797474425,9758.517645161302
100,16862.68019545113,11243.613406609984
105,19475.108166117254,12439.206151473492
110,22916.072012878965,14194.182346153559
115,26100.164901010317,14688.611648726848
120,28968.077641793447,16008.221748602284
125,32478.634115436194,17460.35961376119
130,35604.4162057739,17663.590577833565
135,38439.141731804804,18752.771128429078
140,41998.61422994234,19826.566328489585
145,45854.69206511989,21571.127583222806
150,49977.109211323834,23243.010755678722
155,54020.73134013468,24674.65995160971
160,59036.706648848645,26516.069683132784
165,63244.76635028012,27563.10427446368
170,68308.81000192338,29435.087840561795
175,73407.8700263269,30587.779809111074
180,79504.60676837733,33307.33122240716
185,85768.1830107277,36896.294287759614
190,93483.3401346885,40740.718107283195
195,99616.39479179961,43849.71587743981
200,107414.70195061128,46297.23484924408
205,114709.99283514074,48234.601973179255
210,123816.45926883226,52032.10951904848
215,132326.186854025,54923.39766650829
220,141963.30977811618,57395.72737468728
225,151536.1534873753,61352.89834622605
230,161617.96955359005,65228.64764103834
235,172869.96729928095,68277.98883005239
240,183508.02679730253,69889.38389813642
245,194861.34853037848,74688.16843307584
250,206006.86594959017,77653.66804467683
255,217755.90132106966,80983.18715166877
260,230243.67945097107,82716.46354450267
265,243928.8658799518,84951.58031310214
270,255815.8390083435,85481.69033076554
275,267182.7792258786,84932.85379436341
280,279373.36027029704,86040.40925271418
285,290197.0885176569,88784.57601511422
290,304104.71633433714,89963.64455972091
295,315653.3959622495,89659.75518258188
299,324583.8532649113,90855.6581090973


==> plot_scripts/data/prediction_errors/Hopper-v3/transformer_Hopper-v3.csv <==
Steps,MeanError,StdDev
1,0.004711627046023307,0.0007749556455871878
2,0.0059378968453885584,0.0013695483478505615
3,0.009711796253596704,0.003371208024889111
4,0.013407086957263288,0.004787442126607063
5,0.018196420533450098,0.00768470830698564
6,0.024138285867172288,0.01021168377238615
7,0.03477720553576621,0.014470513373836827
8,0.046835822798400074,0.02372723054491071
9,0.057234280765099836,0.033355897510105044
10,0.06486063827175119,0.040442046740688554
11,0.07457876584522292,0.04529448386734985
12,0.08267538479177557,0.05178922194523619
13,0.09355321807502387,0.056143339907523473
14,0.10746825556929018,0.06059575749683615
15,0.12080007929539534,0.05978841321312731
16,0.13698228351924938,0.06612551173948232
17,0.14710888777155426,0.0673828070393093
18,0.15895060373855577,0.07173046692911982
19,0.16895093766127253,0.07362681176097388
20,0.17140349288051018,0.05398425516343783
25,0.2479015909936012,0.05589528442694062
30,0.35407646879411164,0.10496571753700659
35,0.5107357278710078,0.19104441198935468
40,0.5700530357588731,0.22557699486982227
45,0.6894418143234536,0.3561915103201137
50,0.7806059644488793,0.35177527086412386
55,0.8006687823376452,0.3724401495409031
60,0.8981756641603824,0.4142381412885672
65,1.0825184036316744,0.5453633687297662
70,1.2447921205575418,0.5000596522529231
75,1.223124440984998,0.42445588583269783
80,1.5288274426089803,0.44397361474722485
85,1.5782536614449085,0.42844925937850986
90,1.6460439064539567,0.32026557667314487
95,1.689928392024865,0.43660663872872457
100,1.6914917547646535,0.4201519373004619
105,1.6093187628214398,0.4719330065577798
110,1.7286591872328672,0.47409722037843866
115,1.9860147727207125,0.559870167927387
120,2.183341628076553,0.59036179323582
125,2.3823580209703206,0.5583422083136176
130,2.558244970490476,0.6760567988255956
135,2.789316720702917,0.5953270653179852
140,2.9201738472864562,0.6392875378083733
145,3.1797404352267105,0.651033152058103
150,3.3647933122999163,0.5626948938749989
155,3.413351011394141,0.678507564363181
160,3.3466121909498803,0.6172661437755917
165,3.4496247787239622,0.6060774293170323
170,3.4508009116895555,0.6759237387079824
175,3.502538077110742,0.6791976047631977
180,3.591827158998719,0.6918891096526493
185,3.948135832581085,0.7260229282139032
190,3.9672094251986816,0.6208448160916505
195,4.167764606383461,0.709141576088756
200,4.533195378650617,0.7813394375278072
205,4.750881351197332,0.7587131965826192
210,4.86236463590219,0.9051633967682964
215,4.995935981553861,1.0073646779674492
220,4.994125278570839,0.9481954614986801
225,4.944088187180398,1.0049792042408232
230,5.07577286474976,0.8736469658500438
235,5.14553181057757,0.8008150942841733
240,5.044770666412478,0.8372625832493485
245,4.976994488355756,0.9645985607265982
250,5.102551773797843,0.9446508238688841
255,5.370301604665958,1.1206324570813284
260,5.343428768840156,1.2412068069549926
265,5.44572898620957,1.261247882783022
270,5.443023229874392,1.206507151030974
275,5.436138905411155,1.2519404377996797
280,5.590785229568129,1.1188455545237668
285,5.630963922957423,1.0190776550376224
290,5.645251359048505,1.0487344913911762
295,5.744911017284039,1.0481822871589157
299,5.613800172325697,1.2296460543259313


==> plot_scripts/data/prediction_errors/Walker2d-v3/autoregressive_diffusion_Walker2d-v3.csv <==
Steps,MeanError,StdDev
1,0.34412307052477464,0.02474133319620651
2,0.5606446999507518,0.03399592348993501
3,0.6987109910612078,0.06613884096388786
4,0.8407695765166577,0.04622491834582303
5,1.1791977780583585,0.07402622429325746
6,1.5072163993386154,0.11846256407685135
7,1.8244124376520618,0.17001417536497035
8,2.1290780647438923,0.19863090282047216
9,2.310945446819723,0.22677994278343264
10,2.418468599046315,0.3066193340289408
11,2.5282273306841536,0.2043822694364177
12,2.612780832314528,0.22491375625022278
13,2.8596715497305127,0.26101901078079576
14,3.059634106734127,0.28639494411117855
15,3.2445200864288957,0.24638586292102332
16,3.480246673456859,0.13349877343501812
17,3.749732323328519,0.11554015093774932
18,4.01345071964849,0.1506915830833939
19,4.208482382396762,0.16139355935798252
20,4.225846105825478,0.0959698934381741
25,4.985630528215587,0.11228959885232752
30,5.807974838402511,0.1712110214373963
35,6.4970142249779315,0.264258870838792
40,7.381053730812702,0.3349361746240463
45,7.705145581763475,0.41486198706606126
50,8.685063020552336,0.23815280151610038
55,8.56680626388363,0.3174199260236735
60,9.180434262694513,0.5001413821921517
65,9.276801072369473,0.14577215793129356
70,10.085218804555248,0.36631457939565476
75,10.202430158577956,0.5001574925126224
80,10.079066255022639,0.4885061935521847
85,10.494492111186828,0.40416687880755503
90,10.588019347727299,0.46230651697303093
95,10.588641040486678,0.5834931976004899
100,10.912382163356973,0.4544846265807436
105,11.432192649104415,0.4008495131704316
110,12.063576113943293,0.5057668056392725
115,12.909434682776658,0.485507492405399
120,13.295522082190416,0.6624520142680733
125,14.014793531144372,0.49711300014769005
130,13.973824682577098,0.5256507908284318
135,13.6926282314436,0.45373237447487696
140,13.49111216621946,0.32348310318029944
145,13.73055299594406,0.23299953887949346
150,13.803234613386635,0.37661980612405455
155,13.524645689243762,1.0282265644069724
160,13.12177231161517,0.5607394605197097
165,13.051455591669162,0.5487310798270859
170,13.090616564410427,0.3852617282344999
175,13.005697432931248,0.5530828841627556
180,12.674405636107236,0.5888146309803154
185,12.54489602945523,0.5331934330638618
190,12.277073863735161,0.7512461762692594
195,12.582250456291662,0.8643578437838081
200,12.460740192093043,0.9164318428782192
205,12.880915789942122,0.9763617418496776
210,12.702008967478369,0.6023375501432703
215,12.940197704549322,0.8480853806988906
220,13.147473680025604,0.7356738648471701
225,12.916626930955104,0.8266134645768678
230,12.773906733073522,0.5238662975604625
235,12.843134572577902,0.7905431759401408
240,12.53999911698908,0.7240683159093521
245,12.77561239335619,0.838283629987557
250,12.602119535867823,0.547014647770958
255,12.641772707596912,0.7688589562864838
260,12.305191785740144,0.6570520437367263
265,12.09539260801415,0.4053658146267904
270,12.335373248174625,0.4815803259136253
275,11.958483573519901,0.4263078696237458
280,12.192647602246216,0.5690647772992917
285,12.642082120212613,0.38282310346910225
290,12.336619732985225,0.7817226153011089
295,12.008920091098894,0.62212419297303
299,12.005200862328598,0.8276208939964932


==> plot_scripts/data/prediction_errors/Walker2d-v3/dreamer_Walker2d-v3.csv <==
Steps,MeanError,StdDev
1,0.7990279687762675,0.3215659877913496
2,0.7566346479215763,0.3014327426473782
3,1.2562438526407425,0.746405435869333
4,1.492063449199557,0.8930038627732441
5,1.9727736477130076,0.9729869213635809
6,1.5727935486477624,0.8761737355107082
7,1.7863567493213197,0.4841429673930411
8,1.9462549739346513,0.5427558788569248
9,2.088435095682668,0.7481837433058475
10,2.1106803814190327,0.9074851671222165
11,2.5393764338717824,1.0937013257022279
12,2.5294278203200045,0.9760959495022616
13,2.4206320952567077,0.576163366907221
14,2.743634253673368,1.0605546075519272
15,2.6634916519019702,0.8756657895062854
16,2.659338812515958,0.9108282791208235
17,3.0702594614763172,0.8663665768435121
18,3.262002634943987,1.328539473229195
19,3.0461469952613625,0.913744740374696
20,3.4514816228048284,0.7598369684904737
25,3.259761362701659,1.1941339077266648
30,4.263730819710562,1.9542527537367538
35,5.353258066406286,1.6091653396264025
40,5.32126048850822,1.5529064474110357
45,5.754739459721554,1.4751668372792939
50,7.244876723995285,1.3664189991436613
55,5.9290901143873525,1.0213385729971045
60,7.713823889132574,3.820296874808687
65,9.609802353940491,1.2621596373028727
70,9.833941587635907,2.341420091547637
75,9.321762697591597,2.794407054723238
80,11.143010379078266,2.638306148735481
85,9.533013202893496,1.2384640096088917
90,8.21994167543271,2.388760846889027
95,7.688405007594733,1.4711895812447373
100,10.100595834562153,4.09918281688767
105,8.805377435656812,2.607625400199611
110,8.659808045555682,3.2092876163098847
115,10.766429503925329,2.10628900396672
120,10.78876039107828,3.2206590224197686
125,8.903298986241847,1.092056003771438
130,9.635534517522085,3.0725555127968294
135,10.791305093921753,2.40378449294883
140,10.156939931752994,3.1415461674488303
145,11.367828142573247,1.5546390255608753
150,11.474411484503687,1.8689385207212226
155,10.330927202326631,2.9357399793253447
160,13.28320109046214,2.7627282089103504
165,11.683444668520913,3.835143366995418
170,13.671215561367475,3.7683138848335935
175,10.21315329714343,2.861887310568306
180,10.457534629509635,1.9822740671591845
185,13.082205473796595,3.2730848191564412
190,12.910230768081842,2.9795457563257064
195,13.131943700537187,4.5768176984844
200,12.26567121376618,3.0774730059790456
205,11.978596473988764,2.0211102492353654
210,14.211685652316408,1.8718550298175918
215,12.317068430130329,1.9906000640235104
220,12.17323760033124,2.1150219663358714


==> plot_scripts/data/prediction_errors/Walker2d-v3/polygrad_mlp_h10_Walker2d-v3.csv <==
Steps,MeanError,StdDev
1,0.5847644155298118,0.07753272908056588
2,0.7764503085353726,0.12327667492283431
3,0.7079339402419926,0.014347929229812966
4,0.7797891518822645,0.06982129969415718
5,0.9596564523476563,0.03513054847233471
6,1.166277629715267,0.12297933934028807
7,1.4070229771244964,0.13597059001302558
8,1.6452866689531327,0.13991775537496287
9,1.8540968927862465,0.08628373618926956


==> plot_scripts/data/prediction_errors/Walker2d-v3/polygrad_mlp_h200_Walker2d-v3.csv <==
Steps,MeanError,StdDev
1,4.053696250254498,0.15904663615083825
2,6.7126566272699915,0.540265019053295
3,7.938051531055537,0.8366422700268783
4,8.639011829740216,0.5907566064373416
5,9.797976778659752,0.1735325831660006
6,10.732334552569778,0.3991494347946325
7,11.550077645022572,0.544622849556473
8,12.60175281755121,0.3760956218868495
9,13.99293684431826,0.6258208945499973
10,15.257406669979082,1.0632958580640954
11,16.124371016629443,0.918340397166456
12,16.375233189863188,0.49006740748663186
13,16.806958711911175,0.5710974618696653
14,17.084713194435796,0.4065899905254907
15,17.624861507376743,0.5008747315989015
16,18.031512693583455,0.511606997517657
17,18.412848104309898,0.6126233760926123
18,18.979090488346934,0.82393348950321
19,19.09543800390154,0.7453759347396465
20,18.82974666315884,0.5740410177859021
25,20.322493102352773,0.5944281325472648
30,20.159546238955947,0.5556906129541517
35,20.33297694198037,0.32938095185256927
40,19.961066707354558,0.6878837446167396
45,19.848708400277893,0.885903666626896
50,19.493169456058006,0.6028810324729107
55,19.339198386292843,0.24376258089444242
60,19.268587019257872,0.8666533933994536
65,18.083532034721514,0.9337356598344548
70,17.058145013466,0.5415055018523319
75,17.381524455301506,0.9984024826275436
80,16.93141046513115,0.516479187326214
85,17.301280823767716,0.7580386287214508
90,16.466554483619724,0.6084823390607342
95,16.56676432862073,0.46721095913034894
100,16.22220533730009,1.0136927342986868
105,16.223889074897016,0.7677098452714622
110,16.149754196165716,0.2760208988390016
115,15.740326354000535,0.5454921074026391
120,15.827756455684153,0.307607318169079
125,15.634944587293907,0.4264180376040762
130,15.70105942047034,0.4027759495122252
135,15.963484131254507,0.42163127029950603
140,15.505906139849372,0.43475364297124736
145,15.395018201870897,0.3206908198557489
150,15.205256317658769,0.34506550219277
155,15.042005703350256,0.8308841394471335
160,14.353958432543365,0.5394442118927351
165,14.700721681859914,0.19763908366524224
170,14.60330264555075,0.5891806130520625
175,14.306292372248862,0.39333299690491047
180,14.132708770719926,0.6421983624818823
185,14.365811553992122,0.8339142951759423
190,14.137485418219574,0.6119606590327498
195,14.56514170102366,0.2544020948907417
199,13.615235222636404,0.5146088735873615


==> plot_scripts/data/prediction_errors/Walker2d-v3/polygrad_mlp_h50_Walker2d-v3.csv <==
Steps,MeanError,StdDev
1,3.1892313486533306,0.1974264567865058
2,5.059143345163484,0.23256201037642377
3,5.8123767123298835,0.4742341367778466
4,6.401552164734531,0.5365672421832864
5,7.614119320861971,0.3326144754452999
6,8.64666852192742,0.5158407339663142
7,9.857126771622486,0.6386237202992955
8,11.2997419248142,0.5275909325247771
9,12.683011889055617,0.39594969765971927
10,13.586298806936435,0.6501654476565194
11,14.035110981307648,0.7790950774435645
12,14.301396373532071,0.7021724782409242
13,14.880055988339118,1.0584726759679857
14,15.44370305580083,1.000216260190535
15,15.865882704851686,0.8911265070580368
16,16.240892532165066,0.7605964982842457
17,16.905335286763208,0.9877929816657448
18,17.349369189613487,1.0200478060272076
19,17.809721624246144,1.2129787202071567
20,18.120316114948256,1.335484080623051
25,18.048141914088582,0.8979036476168882
30,17.819964661947495,0.32647817989263545
35,18.22686517629979,0.5789496759909275
40,18.471001869872516,0.7044289966340108
45,18.500886092968983,0.7795270122394878
49,17.39454608622152,0.31878426802343096


==> plot_scripts/data/prediction_errors/Walker2d-v3/polygrad_transformer_h10_Walker2d-v3.csv <==
Steps,MeanError,StdDev
1,0.5034598314058678,0.09075369408129166
2,0.5990214362115911,0.11367221723179666
3,0.61541455561306,0.11185329592802506
4,0.6921800301656624,0.13447750688943452
5,0.920196410867971,0.1351600805642615
6,1.1835617951104667,0.10387890033185881
7,1.4441944226271783,0.1467109724235023
8,1.71360388165057,0.12454379604174175
9,1.9792878473256916,0.07731350755130868


==> plot_scripts/data/prediction_errors/Walker2d-v3/polygrad_transformer_h200_Walker2d-v3.csv <==
Steps,MeanError,StdDev
1,0.9920856119920048,0.05757739509334361
2,1.14909224057463,0.11054420471739619
3,1.2717556505556824,0.12219279891527318
4,1.425394960942325,0.16863906530703146
5,1.7654781227159746,0.183706212604064
6,2.0251124714340536,0.19719536809550084
7,2.2611605234089662,0.06931945986650365
8,2.5726443516927313,0.081279748145151
9,2.71283705445503,0.060974154722057076
10,2.948812039359015,0.1496887423767755
11,3.1933945488534006,0.0626806765168525
12,3.358029558321131,0.13912501095636653
13,3.533604125243855,0.12640609683343226
14,3.9809369833710204,0.27988452505884504
15,4.3835695031587045,0.3266837714985624
16,4.613487994858022,0.1069876513428858
17,4.702489076314013,0.20208105018630462
18,4.830699844550907,0.316213662216908
19,4.887683688951363,0.16673868976125236
20,4.901707888413648,0.12950998905273578
25,6.070703921826591,0.1378131972538831
30,6.432198437898648,0.3010627682983349
35,7.557462421460935,0.22353844740759898
40,8.747190076536539,0.698344204272509
45,8.9155530863379,0.31038630072606427
50,9.930720669058761,0.5716611828987098
55,9.972037122441863,0.2245756387809105
60,10.569616027119846,0.3043455364992137
65,11.09962651926926,0.5927110518436017
70,11.241132480209131,0.5417676184970389
75,11.310449066831646,0.4514487440757661
80,11.287953821801274,0.5577988998224664
85,11.154608605996854,0.4923251612913354
90,11.149664311232772,0.37209010824057287
95,11.37336425619522,0.7892104777303206
100,11.805261705391015,0.3019319706018888
105,12.64024209595322,0.698095748847695
110,13.016980884139931,0.6641737748171211
115,12.94252959184901,0.09018231662028268
120,12.751493898815951,0.4830710907937689
125,12.821044555024343,0.6475166646344473
130,13.427601252305122,0.4990255549656353
135,13.699191063989158,0.9763326742478273
140,14.023899116023959,1.0466587235117935
145,13.9120594237951,0.7130769969618999
150,13.974760977006834,0.4750865714336327
155,13.564025584403637,0.5304219865476385
160,13.418016035451672,0.3490664468524412
165,13.583097026929186,0.46184247106198983
170,13.370581003640638,0.7574113797702068
175,13.339353225036147,0.4762242464578667
180,12.566596062385626,0.7213117230565849
185,12.951504341015715,0.566965122398786
190,12.776656936079128,0.5786342330433731
195,12.337313769971065,0.7225618080513873
199,12.003850782866566,0.646685691039344


==> plot_scripts/data/prediction_errors/Walker2d-v3/polygrad_transformer_h50_Walker2d-v3.csv <==
Steps,MeanError,StdDev
1,0.732529213218631,0.0324527339893429
2,0.9708225809767891,0.06311416013544842
3,0.9915372049377069,0.08169516169106665
4,1.1638115155314417,0.07546786256182049
5,1.4115977078758375,0.042146990104186696
6,1.750128808912767,0.07112326702319355
7,1.9721775065577716,0.09080778603967983
8,2.281450868466552,0.12365809395718057
9,2.537117414350258,0.15789377412956823
10,2.718291833105928,0.16372890034051607
11,2.8778605403917172,0.2186153018034576
12,3.0767629175943703,0.23946589897402176
13,3.262502696428694,0.2032175959083724
14,3.532360990165599,0.3231020404995852
15,3.7972415570012075,0.4800184132402139
16,3.8808848048262474,0.3815380020862215
17,4.006269371464548,0.22998357363652105
18,4.281609434856609,0.18863900478011014
19,4.334970044953396,0.20982887901389732
20,4.537859335182529,0.2665674213099786
25,5.295658156646928,0.3362684851189549
30,5.940098948830558,0.19906728752874492
35,6.937878042828369,0.3481937382087695
40,7.655834796043905,0.15858262204771245
45,8.904279110680601,0.5545624343373962
49,9.344694202830672,0.369874273787666


==> plot_scripts/data/prediction_errors/Walker2d-v3/probabilistic_mlp_ensemble_Walker2d-v3.csv <==
Steps,MeanError,StdDev
1,0.9877782500352945,0.05569925717225752
2,1.6964262915233772,0.04960044640721898
3,2.2075587730107906,0.1819726487064213
4,3.0070352144501054,0.23088332986142426
5,4.004749751914877,0.501898879191112
6,5.166888120238788,0.6556451217213041
7,6.4616832234660935,0.9326034425489732
8,7.934190879540845,1.298696835738043
9,9.264807088309695,1.7694742570899793
10,10.875421577039148,2.4945873182020937
11,12.356330995900048,2.2132911976813006
12,14.71955214418881,2.197441540613171
13,18.098302425038256,2.5876733955030367
14,21.97919583191059,4.146284515021964
15,28.098516151779716,7.179650481468805
16,35.242391205730385,11.243664167633021
17,42.105803422766215,16.058860127011304
18,48.663128635303494,20.96276476963451
19,56.023676015675086,25.954132299262643
20,64.2852315655533,29.62985982020461
25,137.05833980737847,79.36286907870466
30,235.48047321470094,133.52133334646211
35,464.96461343538874,309.90228172218974
40,893.0653605930053,672.0831490652613
45,1423.8847604810794,1127.044032917838
50,2115.179065509343,1669.116246841879
55,3090.5366225284406,2395.269730294102
60,4283.178603891225,3398.451158870142
65,5600.971486450428,4521.693019081771
70,7099.609005447256,5740.057219673765
75,8858.06003804104,7054.144571797479
80,10403.059730574507,8356.522435734903
85,12553.275523622762,10015.573265026884
90,14390.393890839565,11666.302634553747
95,17067.886302565603,13882.967400826237
100,19190.491704118853,15606.578611081446
105,22220.515152492713,18413.80886988583
110,24796.388322640796,20517.846183971324
115,27789.841567273816,23248.578401301802
120,30628.00642606223,25936.065015523065
125,33892.199129072906,29061.453542784002
130,37636.21280234831,32508.25709015061
135,41095.43734702537,36576.15583397232
140,45360.63716229541,40695.37784166018
145,49793.42411989703,44763.751056105335
150,54885.78724834976,49724.347750255045
155,59607.40787147464,54307.693146934034
160,64345.236509203714,58486.010761174875
165,69373.9124176144,63217.73568135813
170,74338.28154135097,67597.75226410764
175,80059.14107954722,71079.50706586809
180,85516.41059277768,75857.37916217926
185,91877.42377473947,79889.74265951883
190,97446.98210401811,83102.41287131447
195,102785.99491949106,87112.20850239653
200,108573.18404420686,89920.15623317912
205,114667.78151690261,93436.12005228574
210,121521.0423870697,95474.74633549526
215,127296.00717060131,97852.9440061772
220,134560.09128929273,101720.23181199226
225,141232.3457546663,104572.76762411687
230,148479.7028648635,107750.72606095267
235,154624.94587272478,109037.20394685185
240,161043.62555824616,111906.64859716465
245,167670.49222625492,113093.2877879213
250,174891.3671654076,115576.79073737851
255,181759.55893390946,116895.5447385292
260,189629.10223412816,119026.65443732931
265,195659.29199397992,118780.3386727844
270,202432.91147885026,120986.1822729684
275,210507.49940006278,121431.20227548448
280,216594.49442767358,120973.20126261686
285,223158.18974720518,123054.18641406535
290,231110.31271413906,123982.39493104219
295,236258.4387464351,123319.1284955806
299,241639.77087846404,124327.21988309236


==> plot_scripts/data/prediction_errors/Walker2d-v3/transformer_Walker2d-v3.csv <==
Steps,MeanError,StdDev
1,0.5822520617906387,0.08593452930422156
2,0.8840687247256711,0.058513470070750896
3,1.0193604988862803,0.12332315401386408
4,1.175269186801651,0.16696510541620518
5,1.6050236964116495,0.21869247697326155
6,1.8504489252710277,0.2518345719427196
7,2.170344157535286,0.3749377427962163
8,2.4924854261115605,0.36063519033028557
9,2.886331511306133,0.2508793393453793
10,2.948554010514604,0.2405215841822893
11,3.1418174206805314,0.2581875405700618
12,3.3700990509067332,0.33473807139942346
13,3.563462574743505,0.39069495238142893
14,3.8211677326569635,0.2270706009782452
15,4.135143206660408,0.29086307745611706
16,4.354321735387035,0.48584985449201584
17,4.566674391835732,0.4387374932319517
18,4.647758166800907,0.5029762182617412
19,4.830906294369838,0.5994424845533166
20,5.17306124511605,0.709453997736696
25,6.812732392102916,0.9856683096252715
30,7.889065611736857,0.879656686476121
35,9.299537705522015,1.236894160629339
40,10.900120789415915,1.3917795757392575
45,12.687638639970011,1.7931846707969359
50,13.354927498440105,2.1152985575841954
55,15.002690598249083,2.2359887829781178
60,16.501098758058557,2.999587001163022
65,18.345138092174395,2.7967354530086164
70,19.74779025099352,3.313335387247284
75,21.281586240473942,4.053441964248241
80,22.400310580713057,4.212999048684433
85,23.62370636034204,4.103350529833943
90,24.55736606146418,4.221586816730156
95,25.584563416625823,4.5266326182338075
100,25.68884460162256,4.457474566023508
105,26.419893937562847,4.740642671775832
110,26.498657174047334,4.66078970765337
115,27.08601637928734,4.3425063512735935
120,26.799980796515353,4.413432020407769
125,27.343381357842077,4.37832786141423
130,27.464373139215557,3.960457223046392
135,27.75890538517301,3.829045242283586
140,28.324662326275387,4.162912045495866
145,28.53222164168196,4.8855623552718646
150,28.93079403466697,4.481485460101015
155,29.25277772318243,3.9591704971766997
160,29.191468944547466,4.185086386402735
165,29.949856669322212,4.361455554959684
170,30.407756546226455,4.460773406629062
175,30.230271646593735,4.3787121829158355
180,30.275471435656986,4.161745390837585
185,30.827489772510585,4.5259536541126595
190,31.134735140472085,5.04386344235258
195,31.205077475809585,5.486212364263927
200,31.394752156938313,5.076212018260695
205,31.494085845609067,4.986034292565591
210,32.017516237009,4.9554528911704905
215,32.231387028812115,5.517909817833778
220,32.2362409989218,5.342584688141446
225,32.846211494894085,4.923683214767817
230,32.91717145663213,5.41763336547339
235,32.90952781618774,5.142295922922723
240,32.47706038834317,5.2260249306741855
245,32.4548603442688,5.678581709197803
250,33.18683435872027,5.971306959737201
255,33.594100747847726,6.279937408376964
260,33.60589029579629,6.515273765783283
265,33.44603595149663,6.517354279248172
270,33.791688346250304,6.562839983778026
275,34.024318869086734,6.518134946872155
280,34.16769846551097,6.3925078421562
285,34.00565781413991,6.961243255337634
290,34.114988171698386,6.590756473425385
295,34.45693328216472,6.8990850481709804
299,34.53721403462523,7.201643367939846


==> plot_scripts/data/reward_curves/halfcheetah/a2c_cheetah.csv <==
"Step","graceful-morning-50 - mean_reward","graceful-morning-50 - mean_reward__MIN","graceful-morning-50 - mean_reward__MAX","effortless-energy-48 - mean_reward","effortless-energy-48 - mean_reward__MIN","effortless-energy-48 - mean_reward__MAX","efficient-bird-46 - mean_reward","efficient-bird-46 - mean_reward__MIN","efficient-bird-46 - mean_reward__MAX","revived-sky-43 - mean_reward","revived-sky-43 - mean_reward__MIN","revived-sky-43 - mean_reward__MAX","blooming-brook-41 - mean_reward","blooming-brook-41 - mean_reward__MIN","blooming-brook-41 - mean_reward__MAX"
"10000","121.48043060302734","121.48043060302734","121.48043060302734","-80.09638214111328","-80.09638214111328","-80.09638214111328","-216.5725860595703","-216.5725860595703","-216.5725860595703","-693.1504516601562","-693.1504516601562","-693.1504516601562","-100.40562438964844","-100.40562438964844","-100.40562438964844"
"20000","420.34490966796875","420.34490966796875","420.34490966796875","86.2223129272461","86.2223129272461","86.2223129272461","-47.23575973510742","-47.23575973510742","-47.23575973510742","-763.5712280273438","-763.5712280273438","-763.5712280273438","209.0309295654297","209.0309295654297","209.0309295654297"
"30000","719.1402587890625","719.1402587890625","719.1402587890625","217.66171264648438","217.66171264648438","217.66171264648438","-328.87481689453125","-328.87481689453125","-328.87481689453125","-915.02685546875","-915.02685546875","-915.02685546875","-146.05836486816406","-146.05836486816406","-146.05836486816406"
"40000","89.49296569824219","89.49296569824219","89.49296569824219","376.82635498046875","376.82635498046875","376.82635498046875","-244.37057495117188","-244.37057495117188","-244.37057495117188","-793.0401000976562","-793.0401000976562","-793.0401000976562","-49.76396179199219","-49.76396179199219","-49.76396179199219"
"50000","-237.6177520751953","-237.6177520751953","-237.6177520751953","505.09466552734375","505.09466552734375","505.09466552734375","-231.00900268554688","-231.00900268554688","-231.00900268554688","71.15412902832031","71.15412902832031","71.15412902832031","-269.2344665527344","-269.2344665527344","-269.2344665527344"
"60000","249.0167999267578","249.0167999267578","249.0167999267578","623.3939208984375","623.3939208984375","623.3939208984375","-88.5107421875","-88.5107421875","-88.5107421875","319.60760498046875","319.60760498046875","319.60760498046875","-403.5791931152344","-403.5791931152344","-403.5791931152344"
"70000","186.51556396484375","186.51556396484375","186.51556396484375","453.009765625","453.009765625","453.009765625","-396.85943603515625","-396.85943603515625","-396.85943603515625","815.9445190429688","815.9445190429688","815.9445190429688","380.72930908203125","380.72930908203125","380.72930908203125"
"80000","184.58792114257812","184.58792114257812","184.58792114257812","-342.9221496582031","-342.9221496582031","-342.9221496582031","-9.884099960327148","-9.884099960327148","-9.884099960327148","662.0330200195312","662.0330200195312","662.0330200195312","-510.99005126953125","-510.99005126953125","-510.99005126953125"
"90000","-69.16730499267578","-69.16730499267578","-69.16730499267578","64.5622787475586","64.5622787475586","64.5622787475586","-227.5922393798828","-227.5922393798828","-227.5922393798828","762.9888916015625","762.9888916015625","762.9888916015625","577.2281494140625","577.2281494140625","577.2281494140625"
"100000","155.41555786132812","155.41555786132812","155.41555786132812","-79.2607650756836","-79.2607650756836","-79.2607650756836","-166.065673828125","-166.065673828125","-166.065673828125","922.6985473632812","922.6985473632812","922.6985473632812","292.5741271972656","292.5741271972656","292.5741271972656"
"110000","-698.1830444335938","-698.1830444335938","-698.1830444335938","-281.42626953125","-281.42626953125","-281.42626953125","-55.890625","-55.890625","-55.890625","686.1727905273438","686.1727905273438","686.1727905273438","103.3564224243164","103.3564224243164","103.3564224243164"
"120000","-113.31544494628906","-113.31544494628906","-113.31544494628906","-429.31488037109375","-429.31488037109375","-429.31488037109375","197.908935546875","197.908935546875","197.908935546875","630.5914306640625","630.5914306640625","630.5914306640625","266.49017333984375","266.49017333984375","266.49017333984375"
"130000","-635.7076416015625","-635.7076416015625","-635.7076416015625","68.15983581542969","68.15983581542969","68.15983581542969","257.8116760253906","257.8116760253906","257.8116760253906","577.024169921875","577.024169921875","577.024169921875","420.46124267578125","420.46124267578125","420.46124267578125"
"140000","100.64383697509766","100.64383697509766","100.64383697509766","338.72662353515625","338.72662353515625","338.72662353515625","520.28271484375","520.28271484375","520.28271484375","-8.782676696777344","-8.782676696777344","-8.782676696777344","-59.75757598876953","-59.75757598876953","-59.75757598876953"
"150000","790.9373168945312","790.9373168945312","790.9373168945312","-459.76885986328125","-459.76885986328125","-459.76885986328125","510.8856506347656","510.8856506347656","510.8856506347656","107.0744857788086","107.0744857788086","107.0744857788086","116.38777160644531","116.38777160644531","116.38777160644531"
"160000","666.8073120117188","666.8073120117188","666.8073120117188","-135.5030517578125","-135.5030517578125","-135.5030517578125","573.2987670898438","573.2987670898438","573.2987670898438","1241.1920166015625","1241.1920166015625","1241.1920166015625","-177.48104858398438","-177.48104858398438","-177.48104858398438"
"170000","756.4011840820312","756.4011840820312","756.4011840820312","170.7769012451172","170.7769012451172","170.7769012451172","671.116943359375","671.116943359375","671.116943359375","757.7249755859375","757.7249755859375","757.7249755859375","-42.06831741333008","-42.06831741333008","-42.06831741333008"
"180000","737.5728759765625","737.5728759765625","737.5728759765625","423.1134338378906","423.1134338378906","423.1134338378906","687.7343139648438","687.7343139648438","687.7343139648438","878.9639892578125","878.9639892578125","878.9639892578125","39.59733963012695","39.59733963012695","39.59733963012695"
"190000","479.31353759765625","479.31353759765625","479.31353759765625","30.51604652404785","30.51604652404785","30.51604652404785","738.8397216796875","738.8397216796875","738.8397216796875","767.0852661132812","767.0852661132812","767.0852661132812","673.62548828125","673.62548828125","673.62548828125"
"200000","559.0850830078125","559.0850830078125","559.0850830078125","426.2015686035156","426.2015686035156","426.2015686035156","668.0675659179688","668.0675659179688","668.0675659179688","743.8618774414062","743.8618774414062","743.8618774414062","310.96697998046875","310.96697998046875","310.96697998046875"
"210000","491.94439697265625","491.94439697265625","491.94439697265625","640.9220581054688","640.9220581054688","640.9220581054688","551.5406494140625","551.5406494140625","551.5406494140625","823.92578125","823.92578125","823.92578125","165.2516326904297","165.2516326904297","165.2516326904297"
"220000","390.5832824707031","390.5832824707031","390.5832824707031","285.1059875488281","285.1059875488281","285.1059875488281","615.4899291992188","615.4899291992188","615.4899291992188","530.2344970703125","530.2344970703125","530.2344970703125","403.3333740234375","403.3333740234375","403.3333740234375"
"230000","607.4619140625","607.4619140625","607.4619140625","633.9556884765625","633.9556884765625","633.9556884765625","778.7864990234375","778.7864990234375","778.7864990234375","675.9892578125","675.9892578125","675.9892578125","575.1302490234375","575.1302490234375","575.1302490234375"
"240000","834.4466552734375","834.4466552734375","834.4466552734375","69.46058654785156","69.46058654785156","69.46058654785156","642.4149780273438","642.4149780273438","642.4149780273438","741.1438598632812","741.1438598632812","741.1438598632812","286.3190612792969","286.3190612792969","286.3190612792969"
"250000","886.7839965820312","886.7839965820312","886.7839965820312","0.5608917474746704","0.5608917474746704","0.5608917474746704","707.2347412109375","707.2347412109375","707.2347412109375","799.2670288085938","799.2670288085938","799.2670288085938","469.84796142578125","469.84796142578125","469.84796142578125"
"260000","750.7330322265625","750.7330322265625","750.7330322265625","165.264404296875","165.264404296875","165.264404296875","784.9319458007812","784.9319458007812","784.9319458007812","389.17437744140625","389.17437744140625","389.17437744140625","640.3656616210938","640.3656616210938","640.3656616210938"
"270000","679.9146728515625","679.9146728515625","679.9146728515625","471.396484375","471.396484375","471.396484375","790.0443115234375","790.0443115234375","790.0443115234375","727.0035400390625","727.0035400390625","727.0035400390625","571.0115966796875","571.0115966796875","571.0115966796875"
"280000","482.3121643066406","482.3121643066406","482.3121643066406","751.04052734375","751.04052734375","751.04052734375","821.34814453125","821.34814453125","821.34814453125","592.2094116210938","592.2094116210938","592.2094116210938","626.6433715820312","626.6433715820312","626.6433715820312"
"290000","633.7562866210938","633.7562866210938","633.7562866210938","-158.52926635742188","-158.52926635742188","-158.52926635742188","660.191650390625","660.191650390625","660.191650390625","868.1234130859375","868.1234130859375","868.1234130859375","720.9073486328125","720.9073486328125","720.9073486328125"
"300000","595.5391235351562","595.5391235351562","595.5391235351562","-30.938426971435547","-30.938426971435547","-30.938426971435547","776.0867309570312","776.0867309570312","776.0867309570312","928.34375","928.34375","928.34375","397.06396484375","397.06396484375","397.06396484375"
"310000","702.9830932617188","702.9830932617188","702.9830932617188","-230.41824340820312","-230.41824340820312","-230.41824340820312","819.2537231445312","819.2537231445312","819.2537231445312","891.6036987304688","891.6036987304688","891.6036987304688","409.47991943359375","409.47991943359375","409.47991943359375"
"320000","805.6820068359375","805.6820068359375","805.6820068359375","795.5261840820312","795.5261840820312","795.5261840820312","692.0972290039062","692.0972290039062","692.0972290039062","733.0379638671875","733.0379638671875","733.0379638671875","522.8179321289062","522.8179321289062","522.8179321289062"
"330000","637.4490966796875","637.4490966796875","637.4490966796875","65.57518005371094","65.57518005371094","65.57518005371094","673.862548828125","673.862548828125","673.862548828125","940.3327026367188","940.3327026367188","940.3327026367188","627.6651611328125","627.6651611328125","627.6651611328125"
"340000","772.9832763671875","772.9832763671875","772.9832763671875","863.2424926757812","863.2424926757812","863.2424926757812","930.5360107421875","930.5360107421875","930.5360107421875","707.7200317382812","707.7200317382812","707.7200317382812","769.5135498046875","769.5135498046875","769.5135498046875"
"350000","556.4450073242188","556.4450073242188","556.4450073242188","649.3306884765625","649.3306884765625","649.3306884765625","707.0601806640625","707.0601806640625","707.0601806640625","918.0418090820312","918.0418090820312","918.0418090820312","583.7809448242188","583.7809448242188","583.7809448242188"
"360000","617.9501342773438","617.9501342773438","617.9501342773438","927.8557739257812","927.8557739257812","927.8557739257812","855.5679931640625","855.5679931640625","855.5679931640625","886.6785278320312","886.6785278320312","886.6785278320312","439.1891174316406","439.1891174316406","439.1891174316406"
"370000","782.2340087890625","782.2340087890625","782.2340087890625","336.3572082519531","336.3572082519531","336.3572082519531","777.6204833984375","777.6204833984375","777.6204833984375","944.525390625","944.525390625","944.525390625","925.7156982421875","925.7156982421875","925.7156982421875"
"380000","553.3104248046875","553.3104248046875","553.3104248046875","579.818603515625","579.818603515625","579.818603515625","837.9996337890625","837.9996337890625","837.9996337890625","1000.9420776367188","1000.9420776367188","1000.9420776367188","791.8008422851562","791.8008422851562","791.8008422851562"
"390000","520.190673828125","520.190673828125","520.190673828125","151.80477905273438","151.80477905273438","151.80477905273438","865.8245239257812","865.8245239257812","865.8245239257812","1084.501708984375","1084.501708984375","1084.501708984375","626.8194580078125","626.8194580078125","626.8194580078125"
"400000","374.25494384765625","374.25494384765625","374.25494384765625","402.5831604003906","402.5831604003906","402.5831604003906","940.9412231445312","940.9412231445312","940.9412231445312","1063.744384765625","1063.744384765625","1063.744384765625","820.1213989257812","820.1213989257812","820.1213989257812"
"410000","701.5728759765625","701.5728759765625","701.5728759765625","855.4152221679688","855.4152221679688","855.4152221679688","827.4655151367188","827.4655151367188","827.4655151367188","922.1842041015625","922.1842041015625","922.1842041015625","542.34228515625","542.34228515625","542.34228515625"
"420000","772.9368286132812","772.9368286132812","772.9368286132812","968.0411376953125","968.0411376953125","968.0411376953125","876.7908935546875","876.7908935546875","876.7908935546875","941.0965576171875","941.0965576171875","941.0965576171875","281.3296203613281","281.3296203613281","281.3296203613281"
"430000","347.0742492675781","347.0742492675781","347.0742492675781","634.786376953125","634.786376953125","634.786376953125","877.5721435546875","877.5721435546875","877.5721435546875","922.1810302734375","922.1810302734375","922.1810302734375","871.1112060546875","871.1112060546875","871.1112060546875"
"440000","739.0763549804688","739.0763549804688","739.0763549804688","727.2733764648438","727.2733764648438","727.2733764648438","837.3580322265625","837.3580322265625","837.3580322265625","912.40625","912.40625","912.40625","744.7272338867188","744.7272338867188","744.7272338867188"
"450000","758.9437255859375","758.9437255859375","758.9437255859375","246.90451049804688","246.90451049804688","246.90451049804688","863.4685668945312","863.4685668945312","863.4685668945312","1449.984130859375","1449.984130859375","1449.984130859375","958.0347900390625","958.0347900390625","958.0347900390625"
"460000","721.8919677734375","721.8919677734375","721.8919677734375","19.86502456665039","19.86502456665039","19.86502456665039","876.6470947265625","876.6470947265625","876.6470947265625","438.833251953125","438.833251953125","438.833251953125","686.9898071289062","686.9898071289062","686.9898071289062"
"470000","747.9046020507812","747.9046020507812","747.9046020507812","569.788818359375","569.788818359375","569.788818359375","784.7222900390625","784.7222900390625","784.7222900390625","704.6243896484375","704.6243896484375","704.6243896484375","638.5430297851562","638.5430297851562","638.5430297851562"
"480000","783.5587768554688","783.5587768554688","783.5587768554688","621.7294921875","621.7294921875","621.7294921875","806.0411987304688","806.0411987304688","806.0411987304688","1274.83740234375","1274.83740234375","1274.83740234375","647.219970703125","647.219970703125","647.219970703125"
"490000","616.6838989257812","616.6838989257812","616.6838989257812","577.7049560546875","577.7049560546875","577.7049560546875","969.6256713867188","969.6256713867188","969.6256713867188","1280.288818359375","1280.288818359375","1280.288818359375","733.7478637695312","733.7478637695312","733.7478637695312"
"500000","493.5201110839844","493.5201110839844","493.5201110839844","633.7991943359375","633.7991943359375","633.7991943359375","858.1494140625","858.1494140625","858.1494140625","928.78125","928.78125","928.78125","776.0072021484375","776.0072021484375","776.0072021484375"
"510000","543.5750732421875","543.5750732421875","543.5750732421875","607.3143310546875","607.3143310546875","607.3143310546875","766.414794921875","766.414794921875","766.414794921875","1024.924072265625","1024.924072265625","1024.924072265625","597.3974609375","597.3974609375","597.3974609375"
"520000","806.0115356445312","806.0115356445312","806.0115356445312","917.1213989257812","917.1213989257812","917.1213989257812","946.6553955078125","946.6553955078125","946.6553955078125","369.8343505859375","369.8343505859375","369.8343505859375","580.4743041992188","580.4743041992188","580.4743041992188"
"530000","675.6412963867188","675.6412963867188","675.6412963867188","451.7223205566406","451.7223205566406","451.7223205566406","793.6446533203125","793.6446533203125","793.6446533203125","1372.9613037109375","1372.9613037109375","1372.9613037109375","746.7132568359375","746.7132568359375","746.7132568359375"
"540000","798.259765625","798.259765625","798.259765625","955.3411865234375","955.3411865234375","955.3411865234375","844.0562744140625","844.0562744140625","844.0562744140625","1245.686767578125","1245.686767578125","1245.686767578125","821.3693237304688","821.3693237304688","821.3693237304688"
"550000","702.8004150390625","702.8004150390625","702.8004150390625","756.4205322265625","756.4205322265625","756.4205322265625","922.048828125","922.048828125","922.048828125","1908.11328125","1908.11328125","1908.11328125","753.3961791992188","753.3961791992188","753.3961791992188"
"560000","793.4610595703125","793.4610595703125","793.4610595703125","533.4393310546875","533.4393310546875","533.4393310546875","868.9822387695312","868.9822387695312","868.9822387695312","974.1281127929688","974.1281127929688","974.1281127929688","785.8078002929688","785.8078002929688","785.8078002929688"
"570000","923.3854370117188","923.3854370117188","923.3854370117188","801.7617797851562","801.7617797851562","801.7617797851562","1027.434814453125","1027.434814453125","1027.434814453125","1903.381103515625","1903.381103515625","1903.381103515625","578.802734375","578.802734375","578.802734375"
"580000","896.9470825195312","896.9470825195312","896.9470825195312","648.3384399414062","648.3384399414062","648.3384399414062","931.5183715820312","931.5183715820312","931.5183715820312","1233.0263671875","1233.0263671875","1233.0263671875","769.08642578125","769.08642578125","769.08642578125"
"590000","612.903076171875","612.903076171875","612.903076171875","860.3483276367188","860.3483276367188","860.3483276367188","961.2841796875","961.2841796875","961.2841796875","1419.810302734375","1419.810302734375","1419.810302734375","883.8610229492188","883.8610229492188","883.8610229492188"
"600000","413.33673095703125","413.33673095703125","413.33673095703125","198.32803344726562","198.32803344726562","198.32803344726562","1022.0465087890625","1022.0465087890625","1022.0465087890625","1182.5135498046875","1182.5135498046875","1182.5135498046875","813.9986572265625","813.9986572265625","813.9986572265625"
"610000","291.8653564453125","291.8653564453125","291.8653564453125","893.4271240234375","893.4271240234375","893.4271240234375","1010.04833984375","1010.04833984375","1010.04833984375","970.6994018554688","970.6994018554688","970.6994018554688","798.7310180664062","798.7310180664062","798.7310180664062"
"620000","597.31640625","597.31640625","597.31640625","972.46337890625","972.46337890625","972.46337890625","828.7438354492188","828.7438354492188","828.7438354492188","1168.49365234375","1168.49365234375","1168.49365234375","665.5304565429688","665.5304565429688","665.5304565429688"
"630000","588.6856689453125","588.6856689453125","588.6856689453125","867.3688354492188","867.3688354492188","867.3688354492188","1007.4108276367188","1007.4108276367188","1007.4108276367188","2149.498779296875","2149.498779296875","2149.498779296875","764.5821533203125","764.5821533203125","764.5821533203125"
"640000","445.1787109375","445.1787109375","445.1787109375","-191.91024780273438","-191.91024780273438","-191.91024780273438","1082.0816650390625","1082.0816650390625","1082.0816650390625","1074.0184326171875","1074.0184326171875","1074.0184326171875","851.63818359375","851.63818359375","851.63818359375"
"650000","698.94970703125","698.94970703125","698.94970703125","548.0803833007812","548.0803833007812","548.0803833007812","838.9613037109375","838.9613037109375","838.9613037109375","1194.477783203125","1194.477783203125","1194.477783203125","796.1185913085938","796.1185913085938","796.1185913085938"
"660000","781.6478881835938","781.6478881835938","781.6478881835938","1093.670166015625","1093.670166015625","1093.670166015625","606.6385498046875","606.6385498046875","606.6385498046875","1264.5390625","1264.5390625","1264.5390625","900.6390380859375","900.6390380859375","900.6390380859375"
"670000","691.8786010742188","691.8786010742188","691.8786010742188","736.0390014648438","736.0390014648438","736.0390014648438","980.7713623046875","980.7713623046875","980.7713623046875","1106.242431640625","1106.242431640625","1106.242431640625","916.9513549804688","916.9513549804688","916.9513549804688"
"680000","977.4641723632812","977.4641723632812","977.4641723632812","722.3634643554688","722.3634643554688","722.3634643554688","1005.6744384765625","1005.6744384765625","1005.6744384765625","1293.393310546875","1293.393310546875","1293.393310546875","607.4679565429688","607.4679565429688","607.4679565429688"
"690000","824.3341674804688","824.3341674804688","824.3341674804688","988.6057739257812","988.6057739257812","988.6057739257812","1019.6806640625","1019.6806640625","1019.6806640625","1810.52734375","1810.52734375","1810.52734375","814.2778930664062","814.2778930664062","814.2778930664062"
"700000","671.1578369140625","671.1578369140625","671.1578369140625","909.9921875","909.9921875","909.9921875","987.9517822265625","987.9517822265625","987.9517822265625","2104.042236328125","2104.042236328125","2104.042236328125","928.3987426757812","928.3987426757812","928.3987426757812"
"710000","720.7186279296875","720.7186279296875","720.7186279296875","880.8064575195312","880.8064575195312","880.8064575195312","1009.7435302734375","1009.7435302734375","1009.7435302734375","1566.229736328125","1566.229736328125","1566.229736328125","819.4293212890625","819.4293212890625","819.4293212890625"
"720000","817.1505126953125","817.1505126953125","817.1505126953125","489.5150451660156","489.5150451660156","489.5150451660156","1175.71435546875","1175.71435546875","1175.71435546875","2867.794189453125","2867.794189453125","2867.794189453125","804.0130004882812","804.0130004882812","804.0130004882812"
"730000","676.6965942382812","676.6965942382812","676.6965942382812","806.2328491210938","806.2328491210938","806.2328491210938","1012.9072265625","1012.9072265625","1012.9072265625","1232.191162109375","1232.191162109375","1232.191162109375","921.28173828125","921.28173828125","921.28173828125"
"740000","534.3402099609375","534.3402099609375","534.3402099609375","1069.946533203125","1069.946533203125","1069.946533203125","1204.51904296875","1204.51904296875","1204.51904296875","1401.5213623046875","1401.5213623046875","1401.5213623046875","841.537109375","841.537109375","841.537109375"
"750000","749.5687255859375","749.5687255859375","749.5687255859375","692.0820922851562","692.0820922851562","692.0820922851562","1080.861083984375","1080.861083984375","1080.861083984375","1346.374755859375","1346.374755859375","1346.374755859375","779.9044189453125","779.9044189453125","779.9044189453125"
"760000","358.7495422363281","358.7495422363281","358.7495422363281","596.1714477539062","596.1714477539062","596.1714477539062","1148.214599609375","1148.214599609375","1148.214599609375","1295.1500244140625","1295.1500244140625","1295.1500244140625","826.6927490234375","826.6927490234375","826.6927490234375"
"770000","638.8878173828125","638.8878173828125","638.8878173828125","745.6373291015625","745.6373291015625","745.6373291015625","1060.4803466796875","1060.4803466796875","1060.4803466796875","1205.52685546875","1205.52685546875","1205.52685546875","831.7384643554688","831.7384643554688","831.7384643554688"
"780000","758.2920532226562","758.2920532226562","758.2920532226562","1014.896484375","1014.896484375","1014.896484375","1005.3145751953125","1005.3145751953125","1005.3145751953125","1016.6848754882812","1016.6848754882812","1016.6848754882812","960.3328247070312","960.3328247070312","960.3328247070312"
"790000","748.6922607421875","748.6922607421875","748.6922607421875","994.32177734375","994.32177734375","994.32177734375","1043.6409912109375","1043.6409912109375","1043.6409912109375","1101.1136474609375","1101.1136474609375","1101.1136474609375","823.4363403320312","823.4363403320312","823.4363403320312"
"800000","669.5764770507812","669.5764770507812","669.5764770507812","1095.2191162109375","1095.2191162109375","1095.2191162109375","1055.523193359375","1055.523193359375","1055.523193359375","1099.676513671875","1099.676513671875","1099.676513671875","932.564453125","932.564453125","932.564453125"
"810000","550.7144775390625","550.7144775390625","550.7144775390625","836.8466796875","836.8466796875","836.8466796875","1069.1590576171875","1069.1590576171875","1069.1590576171875","1149.85498046875","1149.85498046875","1149.85498046875","999.2337036132812","999.2337036132812","999.2337036132812"
"820000","776.550537109375","776.550537109375","776.550537109375","775.1927490234375","775.1927490234375","775.1927490234375","1088.665283203125","1088.665283203125","1088.665283203125","1039.6094970703125","1039.6094970703125","1039.6094970703125","354.8992614746094","354.8992614746094","354.8992614746094"
"830000","956.4241333007812","956.4241333007812","956.4241333007812","773.0783081054688","773.0783081054688","773.0783081054688","1066.5234375","1066.5234375","1066.5234375","848.8099365234375","848.8099365234375","848.8099365234375","716.0648193359375","716.0648193359375","716.0648193359375"
"840000","848.8097534179688","848.8097534179688","848.8097534179688","640.1209716796875","640.1209716796875","640.1209716796875","1000.5281982421875","1000.5281982421875","1000.5281982421875","971.8645629882812","971.8645629882812","971.8645629882812","835.0934448242188","835.0934448242188","835.0934448242188"
"850000","121.77711486816406","121.77711486816406","121.77711486816406","1009.669921875","1009.669921875","1009.669921875","1116.056640625","1116.056640625","1116.056640625","1092.0987548828125","1092.0987548828125","1092.0987548828125","724.19091796875","724.19091796875","724.19091796875"
"860000","690.7698364257812","690.7698364257812","690.7698364257812","997.3956298828125","997.3956298828125","997.3956298828125","1097.450439453125","1097.450439453125","1097.450439453125","817.9048461914062","817.9048461914062","817.9048461914062","984.7649536132812","984.7649536132812","984.7649536132812"
"870000","744.0636596679688","744.0636596679688","744.0636596679688","1011.2098388671875","1011.2098388671875","1011.2098388671875","1069.2933349609375","1069.2933349609375","1069.2933349609375","903.7761840820312","903.7761840820312","903.7761840820312","966.9851684570312","966.9851684570312","966.9851684570312"
"880000","797.5245361328125","797.5245361328125","797.5245361328125","1117.409912109375","1117.409912109375","1117.409912109375","868.9989013671875","868.9989013671875","868.9989013671875","518.4583129882812","518.4583129882812","518.4583129882812","896.9285278320312","896.9285278320312","896.9285278320312"
"890000","799.9342041015625","799.9342041015625","799.9342041015625","903.3062744140625","903.3062744140625","903.3062744140625","1003.6954956054688","1003.6954956054688","1003.6954956054688","737.9136352539062","737.9136352539062","737.9136352539062","985.9462890625","985.9462890625","985.9462890625"
"900000","894.6994018554688","894.6994018554688","894.6994018554688","1053.385009765625","1053.385009765625","1053.385009765625","979.5595703125","979.5595703125","979.5595703125","1570.717529296875","1570.717529296875","1570.717529296875","860.3118896484375","860.3118896484375","860.3118896484375"
"910000","638.3245849609375","638.3245849609375","638.3245849609375","847.2996215820312","847.2996215820312","847.2996215820312","1047.138427734375","1047.138427734375","1047.138427734375","1284.6663818359375","1284.6663818359375","1284.6663818359375","1001.6500244140625","1001.6500244140625","1001.6500244140625"
"920000","664.8707885742188","664.8707885742188","664.8707885742188","930.330078125","930.330078125","930.330078125","414.76226806640625","414.76226806640625","414.76226806640625","1587.071533203125","1587.071533203125","1587.071533203125","1021.1891479492188","1021.1891479492188","1021.1891479492188"
"930000","398.52862548828125","398.52862548828125","398.52862548828125","917.4736328125","917.4736328125","917.4736328125","951.8526611328125","951.8526611328125","951.8526611328125","1462.9300537109375","1462.9300537109375","1462.9300537109375","889.77197265625","889.77197265625","889.77197265625"
"940000","706.1430053710938","706.1430053710938","706.1430053710938","766.1829833984375","766.1829833984375","766.1829833984375","859.9619140625","859.9619140625","859.9619140625","1303.73095703125","1303.73095703125","1303.73095703125","1304.6409912109375","1304.6409912109375","1304.6409912109375"
"950000","608.7362060546875","608.7362060546875","608.7362060546875","991.9846801757812","991.9846801757812","991.9846801757812","863.4249877929688","863.4249877929688","863.4249877929688","2114.196533203125","2114.196533203125","2114.196533203125","935.3414916992188","935.3414916992188","935.3414916992188"
"960000","608.9125366210938","608.9125366210938","608.9125366210938","953.3575439453125","953.3575439453125","953.3575439453125","834.0841674804688","834.0841674804688","834.0841674804688","1257.694580078125","1257.694580078125","1257.694580078125","973.1187744140625","973.1187744140625","973.1187744140625"
"970000","130.9463348388672","130.9463348388672","130.9463348388672","976.7314453125","976.7314453125","976.7314453125","862.3287353515625","862.3287353515625","862.3287353515625","1218.531982421875","1218.531982421875","1218.531982421875","995.2555541992188","995.2555541992188","995.2555541992188"
"980000","119.69496154785156","119.69496154785156","119.69496154785156","862.6007690429688","862.6007690429688","862.6007690429688","905.51318359375","905.51318359375","905.51318359375","1145.1739501953125","1145.1739501953125","1145.1739501953125","895.7732543945312","895.7732543945312","895.7732543945312"
"990000","456.0132751464844","456.0132751464844","456.0132751464844","877.8690185546875","877.8690185546875","877.8690185546875","908.7380981445312","908.7380981445312","908.7380981445312","1196.297607421875","1196.297607421875","1196.297607421875","216.514892578125","216.514892578125","216.514892578125"
"1000000","-417.7451171875","-417.7451171875","-417.7451171875","851.4728393554688","851.4728393554688","851.4728393554688","924.4054565429688","924.4054565429688","924.4054565429688","1849.1060791015625","1849.1060791015625","1849.1060791015625","112.32796478271484","112.32796478271484","112.32796478271484"
"1010000","-349.0308532714844","-349.0308532714844","-349.0308532714844","864.4989013671875","864.4989013671875","864.4989013671875","905.3707275390625","905.3707275390625","905.3707275390625","1687.9869384765625","1687.9869384765625","1687.9869384765625","828.0149536132812","828.0149536132812","828.0149536132812"
"1020000","-39.79735565185547","-39.79735565185547","-39.79735565185547","906.0650634765625","906.0650634765625","906.0650634765625","924.5316162109375","924.5316162109375","924.5316162109375","1213.142822265625","1213.142822265625","1213.142822265625","787.1904296875","787.1904296875","787.1904296875"
"1030000","-489.762939453125","-489.762939453125","-489.762939453125","986.4820556640625","986.4820556640625","986.4820556640625","963.5390625","963.5390625","963.5390625","271.1580505371094","271.1580505371094","271.1580505371094","874.3555908203125","874.3555908203125","874.3555908203125"
"1040000","63.000648498535156","63.000648498535156","63.000648498535156","925.7669067382812","925.7669067382812","925.7669067382812","1052.6993408203125","1052.6993408203125","1052.6993408203125","1052.991455078125","1052.991455078125","1052.991455078125","745.0914916992188","745.0914916992188","745.0914916992188"
"1050000","282.9002990722656","282.9002990722656","282.9002990722656","673.248046875","673.248046875","673.248046875","983.0462646484375","983.0462646484375","983.0462646484375","1939.482666015625","1939.482666015625","1939.482666015625","667.6764526367188","667.6764526367188","667.6764526367188"
"1060000","307.6851501464844","307.6851501464844","307.6851501464844","986.2142333984375","986.2142333984375","986.2142333984375","993.89453125","993.89453125","993.89453125","1872.073974609375","1872.073974609375","1872.073974609375","532.6676025390625","532.6676025390625","532.6676025390625"
"1070000","248.9266357421875","248.9266357421875","248.9266357421875","555.0601806640625","555.0601806640625","555.0601806640625","1048.4443359375","1048.4443359375","1048.4443359375","2098.48388671875","2098.48388671875","2098.48388671875","873.2060546875","873.2060546875","873.2060546875"
"1080000","317.5689392089844","317.5689392089844","317.5689392089844","820.4783325195312","820.4783325195312","820.4783325195312","1075.1839599609375","1075.1839599609375","1075.1839599609375","1413.2828369140625","1413.2828369140625","1413.2828369140625","794.2852172851562","794.2852172851562","794.2852172851562"
"1090000","550.1767578125","550.1767578125","550.1767578125","981.7745361328125","981.7745361328125","981.7745361328125","501.5814514160156","501.5814514160156","501.5814514160156","1672.7294921875","1672.7294921875","1672.7294921875","752.0836181640625","752.0836181640625","752.0836181640625"
"1100000","335.3521728515625","335.3521728515625","335.3521728515625","945.2822265625","945.2822265625","945.2822265625","801.8471069335938","801.8471069335938","801.8471069335938","1651.230712890625","1651.230712890625","1651.230712890625","595.4668579101562","595.4668579101562","595.4668579101562"
"1110000","837.8152465820312","837.8152465820312","837.8152465820312","541.8250732421875","541.8250732421875","541.8250732421875","674.0651245117188","674.0651245117188","674.0651245117188","1839.458740234375","1839.458740234375","1839.458740234375","324.9541931152344","324.9541931152344","324.9541931152344"
"1120000","744.6761474609375","744.6761474609375","744.6761474609375","729.7491455078125","729.7491455078125","729.7491455078125","923.7664794921875","923.7664794921875","923.7664794921875","1429.109619140625","1429.109619140625","1429.109619140625","278.84625244140625","278.84625244140625","278.84625244140625"
"1130000","755.7860717773438","755.7860717773438","755.7860717773438","717.287109375","717.287109375","717.287109375","842.419921875","842.419921875","842.419921875","1616.3519287109375","1616.3519287109375","1616.3519287109375","346.79010009765625","346.79010009765625","346.79010009765625"
"1140000","328.71337890625","328.71337890625","328.71337890625","614.7146606445312","614.7146606445312","614.7146606445312","706.2730102539062","706.2730102539062","706.2730102539062","1102.5849609375","1102.5849609375","1102.5849609375","718.8982543945312","718.8982543945312","718.8982543945312"
"1150000","648.9669189453125","648.9669189453125","648.9669189453125","1035.737548828125","1035.737548828125","1035.737548828125","936.2127685546875","936.2127685546875","936.2127685546875","1868.2279052734375","1868.2279052734375","1868.2279052734375","723.0433349609375","723.0433349609375","723.0433349609375"
"1160000","746.5249633789062","746.5249633789062","746.5249633789062","966.0119018554688","966.0119018554688","966.0119018554688","872.1783447265625","872.1783447265625","872.1783447265625","1990.711181640625","1990.711181640625","1990.711181640625","758.0997314453125","758.0997314453125","758.0997314453125"
"1170000","667.7015380859375","667.7015380859375","667.7015380859375","933.056640625","933.056640625","933.056640625","495.65142822265625","495.65142822265625","495.65142822265625","1172.38818359375","1172.38818359375","1172.38818359375","680.4863891601562","680.4863891601562","680.4863891601562"
"1180000","281.6019287109375","281.6019287109375","281.6019287109375","588.7380981445312","588.7380981445312","588.7380981445312","549.1487426757812","549.1487426757812","549.1487426757812","1419.304931640625","1419.304931640625","1419.304931640625","676.4754638671875","676.4754638671875","676.4754638671875"
"1190000","662.8043212890625","662.8043212890625","662.8043212890625","133.37197875976562","133.37197875976562","133.37197875976562","719.043701171875","719.043701171875","719.043701171875","1485.5318603515625","1485.5318603515625","1485.5318603515625","678.7271728515625","678.7271728515625","678.7271728515625"
"1200000","852.5691528320312","852.5691528320312","852.5691528320312","828.4322509765625","828.4322509765625","828.4322509765625","385.36907958984375","385.36907958984375","385.36907958984375","1031.7218017578125","1031.7218017578125","1031.7218017578125","755.3250122070312","755.3250122070312","755.3250122070312"
"1210000","782.3917846679688","782.3917846679688","782.3917846679688","417.1712341308594","417.1712341308594","417.1712341308594","824.9036254882812","824.9036254882812","824.9036254882812","1789.758056640625","1789.758056640625","1789.758056640625","873.7892456054688","873.7892456054688","873.7892456054688"
"1220000","226.92977905273438","226.92977905273438","226.92977905273438","718.9133911132812","718.9133911132812","718.9133911132812","1020.2830200195312","1020.2830200195312","1020.2830200195312","1994.6500244140625","1994.6500244140625","1994.6500244140625","893.8624877929688","893.8624877929688","893.8624877929688"
"1230000","806.36083984375","806.36083984375","806.36083984375","1002.8347778320312","1002.8347778320312","1002.8347778320312","996.8455810546875","996.8455810546875","996.8455810546875","1414.403076171875","1414.403076171875","1414.403076171875","741.8447265625","741.8447265625","741.8447265625"
"1240000","972.1798095703125","972.1798095703125","972.1798095703125","695.5908203125","695.5908203125","695.5908203125","1032.968505859375","1032.968505859375","1032.968505859375","1014.63525390625","1014.63525390625","1014.63525390625","790.315185546875","790.315185546875","790.315185546875"
"1250000","886.5811767578125","886.5811767578125","886.5811767578125","531.3253173828125","531.3253173828125","531.3253173828125","1001.2725830078125","1001.2725830078125","1001.2725830078125","1452.3658447265625","1452.3658447265625","1452.3658447265625","821.0947265625","821.0947265625","821.0947265625"
"1260000","852.7189331054688","852.7189331054688","852.7189331054688","753.1513061523438","753.1513061523438","753.1513061523438","870.4386596679688","870.4386596679688","870.4386596679688","1084.72900390625","1084.72900390625","1084.72900390625","924.9821166992188","924.9821166992188","924.9821166992188"
"1270000","869.3821411132812","869.3821411132812","869.3821411132812","964.5369262695312","964.5369262695312","964.5369262695312","1070.1357421875","1070.1357421875","1070.1357421875","1273.7191162109375","1273.7191162109375","1273.7191162109375","929.4111328125","929.4111328125","929.4111328125"
"1280000","519.84912109375","519.84912109375","519.84912109375","866.0850830078125","866.0850830078125","866.0850830078125","1202.8919677734375","1202.8919677734375","1202.8919677734375","1134.852783203125","1134.852783203125","1134.852783203125","840.3336181640625","840.3336181640625","840.3336181640625"
"1290000","871.1441650390625","871.1441650390625","871.1441650390625","609.191162109375","609.191162109375","609.191162109375","1179.7786865234375","1179.7786865234375","1179.7786865234375","1266.73095703125","1266.73095703125","1266.73095703125","849.2947998046875","849.2947998046875","849.2947998046875"
"1300000","638.8348388671875","638.8348388671875","638.8348388671875","723.9876098632812","723.9876098632812","723.9876098632812","1018.2139892578125","1018.2139892578125","1018.2139892578125","1165.8043212890625","1165.8043212890625","1165.8043212890625","794.3216552734375","794.3216552734375","794.3216552734375"
"1310000","781.6926879882812","781.6926879882812","781.6926879882812","653.0621337890625","653.0621337890625","653.0621337890625","949.5284423828125","949.5284423828125","949.5284423828125","1029.541748046875","1029.541748046875","1029.541748046875","848.3284912109375","848.3284912109375","848.3284912109375"
"1320000","682.9171142578125","682.9171142578125","682.9171142578125","964.9576416015625","964.9576416015625","964.9576416015625","1130.5162353515625","1130.5162353515625","1130.5162353515625","1316.0499267578125","1316.0499267578125","1316.0499267578125","-45.157676696777344","-45.157676696777344","-45.157676696777344"
"1330000","800.8424072265625","800.8424072265625","800.8424072265625","597.4752197265625","597.4752197265625","597.4752197265625","1155.8629150390625","1155.8629150390625","1155.8629150390625","1636.4215087890625","1636.4215087890625","1636.4215087890625","25.267391204833984","25.267391204833984","25.267391204833984"
"1340000","938.8348388671875","938.8348388671875","938.8348388671875","738.421630859375","738.421630859375","738.421630859375","1014.1484375","1014.1484375","1014.1484375","1605.0015869140625","1605.0015869140625","1605.0015869140625","813.0626220703125","813.0626220703125","813.0626220703125"
"1350000","869.5323486328125","869.5323486328125","869.5323486328125","850.1800537109375","850.1800537109375","850.1800537109375","1090.492919921875","1090.492919921875","1090.492919921875","1378.03662109375","1378.03662109375","1378.03662109375","680.5525512695312","680.5525512695312","680.5525512695312"
"1360000","747.0655517578125","747.0655517578125","747.0655517578125","1050.4346923828125","1050.4346923828125","1050.4346923828125","1297.680419921875","1297.680419921875","1297.680419921875","1290.78271484375","1290.78271484375","1290.78271484375","631.7142333984375","631.7142333984375","631.7142333984375"
"1370000","379.6138610839844","379.6138610839844","379.6138610839844","580.8482666015625","580.8482666015625","580.8482666015625","1150.4879150390625","1150.4879150390625","1150.4879150390625","1457.342041015625","1457.342041015625","1457.342041015625","496.1915588378906","496.1915588378906","496.1915588378906"
"1380000","688.5621337890625","688.5621337890625","688.5621337890625","746.8570556640625","746.8570556640625","746.8570556640625","1018.2821044921875","1018.2821044921875","1018.2821044921875","1304.205810546875","1304.205810546875","1304.205810546875","601.8600463867188","601.8600463867188","601.8600463867188"
"1390000","597.51416015625","597.51416015625","597.51416015625","796.0018310546875","796.0018310546875","796.0018310546875","1131.5006103515625","1131.5006103515625","1131.5006103515625","1440.510986328125","1440.510986328125","1440.510986328125","657.2464599609375","657.2464599609375","657.2464599609375"
"1400000","471.0831604003906","471.0831604003906","471.0831604003906","649.9135131835938","649.9135131835938","649.9135131835938","804.1657104492188","804.1657104492188","804.1657104492188","1248.86376953125","1248.86376953125","1248.86376953125","549.189453125","549.189453125","549.189453125"
"1410000","885.86474609375","885.86474609375","885.86474609375","850.6951293945312","850.6951293945312","850.6951293945312","1289.1561279296875","1289.1561279296875","1289.1561279296875","1021.77392578125","1021.77392578125","1021.77392578125","858.7937622070312","858.7937622070312","858.7937622070312"
"1420000","797.98583984375","797.98583984375","797.98583984375","1079.2012939453125","1079.2012939453125","1079.2012939453125","1171.292724609375","1171.292724609375","1171.292724609375","1314.618408203125","1314.618408203125","1314.618408203125","797.1404418945312","797.1404418945312","797.1404418945312"
"1430000","711.763427734375","711.763427734375","711.763427734375","886.8262939453125","886.8262939453125","886.8262939453125","1024.9151611328125","1024.9151611328125","1024.9151611328125","1030.3817138671875","1030.3817138671875","1030.3817138671875","756.3421630859375","756.3421630859375","756.3421630859375"
"1440000","955.11767578125","955.11767578125","955.11767578125","795.7857055664062","795.7857055664062","795.7857055664062","1133.9505615234375","1133.9505615234375","1133.9505615234375","1162.05712890625","1162.05712890625","1162.05712890625","820.62451171875","820.62451171875","820.62451171875"
"1450000","951.2340698242188","951.2340698242188","951.2340698242188","746.5191650390625","746.5191650390625","746.5191650390625","1237.45751953125","1237.45751953125","1237.45751953125","1207.1029052734375","1207.1029052734375","1207.1029052734375","850.6365966796875","850.6365966796875","850.6365966796875"
"1460000","824.6065673828125","824.6065673828125","824.6065673828125","867.15478515625","867.15478515625","867.15478515625","1039.7259521484375","1039.7259521484375","1039.7259521484375","1306.8203125","1306.8203125","1306.8203125","802.0429077148438","802.0429077148438","802.0429077148438"
"1470000","747.9669189453125","747.9669189453125","747.9669189453125","831.3570556640625","831.3570556640625","831.3570556640625","976.2825317382812","976.2825317382812","976.2825317382812","1040.354248046875","1040.354248046875","1040.354248046875","702.1953735351562","702.1953735351562","702.1953735351562"
"1480000","785.2708740234375","785.2708740234375","785.2708740234375","842.7529296875","842.7529296875","842.7529296875","1165.0421142578125","1165.0421142578125","1165.0421142578125","965.6310424804688","965.6310424804688","965.6310424804688","851.9279174804688","851.9279174804688","851.9279174804688"
"1490000","865.0538940429688","865.0538940429688","865.0538940429688","365.8671875","365.8671875","365.8671875","1137.125244140625","1137.125244140625","1137.125244140625","953.2294921875","953.2294921875","953.2294921875","760.6590576171875","760.6590576171875","760.6590576171875"
"1500000","816.4611206054688","816.4611206054688","816.4611206054688","-84.97191619873047","-84.97191619873047","-84.97191619873047","1074.3792724609375","1074.3792724609375","1074.3792724609375","1265.816162109375","1265.816162109375","1265.816162109375","794.444091796875","794.444091796875","794.444091796875"

==> plot_scripts/data/reward_curves/halfcheetah/dreamer_cheetah.csv <==
"Step","firm-moon-407 - eval_return","firm-moon-407 - eval_return__MIN","firm-moon-407 - eval_return__MAX","pretty-snowflake-376 - eval_return","pretty-snowflake-376 - eval_return__MIN","pretty-snowflake-376 - eval_return__MAX","devout-rain-371 - eval_return","devout-rain-371 - eval_return__MIN","devout-rain-371 - eval_return__MAX","dark-shadow-369 - eval_return","dark-shadow-369 - eval_return__MIN","dark-shadow-369 - eval_return__MAX","pious-plasma-368 - eval_return","pious-plasma-368 - eval_return__MIN","pious-plasma-368 - eval_return__MAX"
"2500","-197.42987976074218","-197.42987976074218","-197.42987976074218","-187.3337188720703","-187.3337188720703","-187.3337188720703","-134.7861526489258","-134.7861526489258","-134.7861526489258","-193.34547271728516","-193.34547271728516","-193.34547271728516","-255.42656860351562","-255.42656860351562","-255.42656860351562"
"12500","907.1647369384766","907.1647369384766","907.1647369384766","528.0964080810547","528.0964080810547","528.0964080810547","827.4956604003906","827.4956604003906","827.4956604003906","720.5476379394531","720.5476379394531","720.5476379394531","658.8577514648438","658.8577514648438","658.8577514648438"
"22500","1200.406640625","1200.406640625","1200.406640625","1108.8034545898438","1108.8034545898438","1108.8034545898438","1345.6916748046874","1345.6916748046874","1345.6916748046874","1258.5046752929688","1258.5046752929688","1258.5046752929688","991.0132873535156","991.0132873535156","991.0132873535156"
"32500","2018.516650390625","2018.516650390625","2018.516650390625","1202.4713745117188","1202.4713745117188","1202.4713745117188","1294.360821533203","1294.360821533203","1294.360821533203","1270.8228759765625","1270.8228759765625","1270.8228759765625","1245.8977081298829","1245.8977081298829","1245.8977081298829"
"42500","2157.0406494140625","2157.0406494140625","2157.0406494140625","1169.1437454223633","1169.1437454223633","1169.1437454223633","1534.6706298828126","1534.6706298828126","1534.6706298828126","1512.277783203125","1512.277783203125","1512.277783203125","1434.659130859375","1434.659130859375","1434.659130859375"
"52500","2405.7693359375","2405.7693359375","2405.7693359375","1265.1276611328126","1265.1276611328126","1265.1276611328126","3611.232080078125","3611.232080078125","3611.232080078125","1602.6943115234376","1602.6943115234376","1602.6943115234376","1488.8688720703126","1488.8688720703126","1488.8688720703126"
"62500","2904.940966796875","2904.940966796875","2904.940966796875","1527.909912109375","1527.909912109375","1527.909912109375","3835.332666015625","3835.332666015625","3835.332666015625","1601.9789184570313","1601.9789184570313","1601.9789184570313","1403.4099143981935","1403.4099143981935","1403.4099143981935"
"72500","2715.7710083007814","2715.7710083007814","2715.7710083007814","1602.439501953125","1602.439501953125","1602.439501953125","3280.600634765625","3280.600634765625","3280.600634765625","1847.307421875","1847.307421875","1847.307421875","1648.6455688476562","1648.6455688476562","1648.6455688476562"
"82500","3219.607275390625","3219.607275390625","3219.607275390625","1653.2065307617188","1653.2065307617188","1653.2065307617188","2359.962838745117","2359.962838745117","2359.962838745117","1846.474365234375","1846.474365234375","1846.474365234375","1386.457763671875","1386.457763671875","1386.457763671875"
"92500","2172.8097534179688","2172.8097534179688","2172.8097534179688","1707.0453735351562","1707.0453735351562","1707.0453735351562","3653.9515014648437","3653.9515014648437","3653.9515014648437","1914.287939453125","1914.287939453125","1914.287939453125","1927.1698425292968","1927.1698425292968","1927.1698425292968"
"102500","4875.80849609375","4875.80849609375","4875.80849609375","1751.2279052734375","1751.2279052734375","1751.2279052734375","3659.7843017578125","3659.7843017578125","3659.7843017578125","1956.7194458007812","1956.7194458007812","1956.7194458007812","3173.3769775390624","3173.3769775390624","3173.3769775390624"
"112500","4760.678955078125","4760.678955078125","4760.678955078125","1781.6466430664063","1781.6466430664063","1781.6466430664063","5003.611328125","5003.611328125","5003.611328125","1953.4115234375","1953.4115234375","1953.4115234375","1738.0965270996094","1738.0965270996094","1738.0965270996094"
"122500","4933.884619140625","4933.884619140625","4933.884619140625","1753.4803466796875","1753.4803466796875","1753.4803466796875","3388.727185058594","3388.727185058594","3388.727185058594","1991.2822143554688","1991.2822143554688","1991.2822143554688","3219.718231201172","3219.718231201172","3219.718231201172"
"132500","2210.929815673828","2210.929815673828","2210.929815673828","1871.2752075195312","1871.2752075195312","1871.2752075195312","4560.800048828125","4560.800048828125","4560.800048828125","1928.36630859375","1928.36630859375","1928.36630859375","4196.651220703125","4196.651220703125","4196.651220703125"
"142500","5176.830322265625","5176.830322265625","5176.830322265625","1907.0173095703126","1907.0173095703126","1907.0173095703126","4460.856610107422","4460.856610107422","4460.856610107422","1884.6725830078126","1884.6725830078126","1884.6725830078126","4628.204931640625","4628.204931640625","4628.204931640625"
"152500","4901.5501953125","4901.5501953125","4901.5501953125","1855.1801025390625","1855.1801025390625","1855.1801025390625","5626.84697265625","5626.84697265625","5626.84697265625","1873.4067749023438","1873.4067749023438","1873.4067749023438","3002.1661743164063","3002.1661743164063","3002.1661743164063"
"162500","5408.81298828125","5408.81298828125","5408.81298828125","1909.2763305664062","1909.2763305664062","1909.2763305664062","4480.72177734375","4480.72177734375","4480.72177734375","1753.9314453125","1753.9314453125","1753.9314453125","2653.459867858887","2653.459867858887","2653.459867858887"
"172500","5778.702490234375","5778.702490234375","5778.702490234375","1823.40185546875","1823.40185546875","1823.40185546875","5200.606591796875","5200.606591796875","5200.606591796875","1830.2718505859375","1830.2718505859375","1830.2718505859375","4260.719946289062","4260.719946289062","4260.719946289062"
"182500","4637.424963378906","4637.424963378906","4637.424963378906","1863.9983642578125","1863.9983642578125","1863.9983642578125","6494.476318359375","6494.476318359375","6494.476318359375","1885.5668701171876","1885.5668701171876","1885.5668701171876","4122.885278320313","4122.885278320313","4122.885278320313"
"192500","5289.052294921875","5289.052294921875","5289.052294921875","1939.48486328125","1939.48486328125","1939.48486328125","5117.422534179687","5117.422534179687","5117.422534179687","1938.1925415039063","1938.1925415039063","1938.1925415039063","4363.5900390625","4363.5900390625","4363.5900390625"
"202500","5078.670935058593","5078.670935058593","5078.670935058593","1889.4607543945312","1889.4607543945312","1889.4607543945312","6574.817822265625","6574.817822265625","6574.817822265625","1946.109423828125","1946.109423828125","1946.109423828125","4773.28388671875","4773.28388671875","4773.28388671875"
"212500","5484.223828125","5484.223828125","5484.223828125","1891.1783325195313","1891.1783325195313","1891.1783325195313","5427.0837890625","5427.0837890625","5427.0837890625","1993.524169921875","1993.524169921875","1993.524169921875","5090.0408203125","5090.0408203125","5090.0408203125"
"222500","5309.06181640625","5309.06181640625","5309.06181640625","1958.1935546875","1958.1935546875","1958.1935546875","6015.517626953125","6015.517626953125","6015.517626953125","1958.2211059570313","1958.2211059570313","1958.2211059570313","5650.014111328125","5650.014111328125","5650.014111328125"
"232500","5635.21220703125","5635.21220703125","5635.21220703125","1998.367724609375","1998.367724609375","1998.367724609375","4163.71455078125","4163.71455078125","4163.71455078125","1994.6947998046876","1994.6947998046876","1994.6947998046876","5511.916162109375","5511.916162109375","5511.916162109375"
"242500","6583.596923828125","6583.596923828125","6583.596923828125","2005.859765625","2005.859765625","2005.859765625","4920.431396484375","4920.431396484375","4920.431396484375","1534.9213623046876","1534.9213623046876","1534.9213623046876","4903.6037109375","4903.6037109375","4903.6037109375"
"252500","3419.415412902832","3419.415412902832","3419.415412902832","1993.0967651367187","1993.0967651367187","1993.0967651367187","6747.974462890625","6747.974462890625","6747.974462890625","1109.5562133789062","1109.5562133789062","1109.5562133789062","6021.229931640625","6021.229931640625","6021.229931640625"
"262500","6529.16083984375","6529.16083984375","6529.16083984375","2147.6948974609377","2147.6948974609377","2147.6948974609377","5432.607650756836","5432.607650756836","5432.607650756836","1489.234423828125","1489.234423828125","1489.234423828125","5452.563696289062","5452.563696289062","5452.563696289062"
"272500","5996.084692382812","5996.084692382812","5996.084692382812","2414.60947265625","2414.60947265625","2414.60947265625","6596.69189453125","6596.69189453125","6596.69189453125","1701.9903686523437","1701.9903686523437","1701.9903686523437","5724.667919921875","5724.667919921875","5724.667919921875"
"282500","6935.944775390625","6935.944775390625","6935.944775390625","2477.7123779296876","2477.7123779296876","2477.7123779296876","6126.65009765625","6126.65009765625","6126.65009765625","1983.4150634765624","1983.4150634765624","1983.4150634765624","6075.40166015625","6075.40166015625","6075.40166015625"
"292500","5709.147534179688","5709.147534179688","5709.147534179688","2011.970263671875","2011.970263671875","2011.970263671875","6215.8337890625","6215.8337890625","6215.8337890625","2047.035791015625","2047.035791015625","2047.035791015625","5692.693896484375","5692.693896484375","5692.693896484375"
"302500","4959.286108398437","4959.286108398437","4959.286108398437","2876.5041748046874","2876.5041748046874","2876.5041748046874","6444.471630859375","6444.471630859375","6444.471630859375","1955.1609741210937","1955.1609741210937","1955.1609741210937","5834.0083984375","5834.0083984375","5834.0083984375"
"312500","4315.808587646485","4315.808587646485","4315.808587646485","3176.7874267578127","3176.7874267578127","3176.7874267578127","6796.957421875","6796.957421875","6796.957421875","1978.2259033203125","1978.2259033203125","1978.2259033203125","5670.23642578125","5670.23642578125","5670.23642578125"
"322500","5668.001489257813","5668.001489257813","5668.001489257813","3383.6550048828126","3383.6550048828126","3383.6550048828126","5985.992041015625","5985.992041015625","5985.992041015625","2051.208740234375","2051.208740234375","2051.208740234375","5621.318359375","5621.318359375","5621.318359375"
"332500","5614.0701904296875","5614.0701904296875","5614.0701904296875","2366.6730346679688","2366.6730346679688","2366.6730346679688","4899.835693359375","4899.835693359375","4899.835693359375","2034.1010375976562","2034.1010375976562","2034.1010375976562","5728.5616455078125","5728.5616455078125","5728.5616455078125"
"342500","6485.875927734375","6485.875927734375","6485.875927734375","2624.62275390625","2624.62275390625","2624.62275390625","5746.736279296875","5746.736279296875","5746.736279296875","2066.621435546875","2066.621435546875","2066.621435546875","5718.400390625","5718.400390625","5718.400390625"
"352500","4580.895532226563","4580.895532226563","4580.895532226563","3437.207568359375","3437.207568359375","3437.207568359375","6508.05966796875","6508.05966796875","6508.05966796875","2129.86640625","2129.86640625","2129.86640625","5221.188262939453","5221.188262939453","5221.188262939453"
"362500","6774.035546875","6774.035546875","6774.035546875","3760.5304931640626","3760.5304931640626","3760.5304931640626","6160.53408203125","6160.53408203125","6160.53408203125","1989.4634887695313","1989.4634887695313","1989.4634887695313","5827.976904296875","5827.976904296875","5827.976904296875"
"372500","6353.86220703125","6353.86220703125","6353.86220703125","4060.392626953125","4060.392626953125","4060.392626953125","6856.249609375","6856.249609375","6856.249609375","2089.540869140625","2089.540869140625","2089.540869140625","3680.142333984375","3680.142333984375","3680.142333984375"
"382500","5369.759490966797","5369.759490966797","5369.759490966797","3739.576416015625","3739.576416015625","3739.576416015625","6281.03203125","6281.03203125","6281.03203125","2149.0078125","2149.0078125","2149.0078125","4797.289123535156","4797.289123535156","4797.289123535156"
"392500","5985.001171875","5985.001171875","5985.001171875","4101.184912109375","4101.184912109375","4101.184912109375","6344.114208984375","6344.114208984375","6344.114208984375","2122.8410034179688","2122.8410034179688","2122.8410034179688","5841.693115234375","5841.693115234375","5841.693115234375"
"402500","3660.681005859375","3660.681005859375","3660.681005859375","4393.188037109375","4393.188037109375","4393.188037109375","6587.614892578125","6587.614892578125","6587.614892578125","2096.0908203125","2096.0908203125","2096.0908203125","5270.279833984375","5270.279833984375","5270.279833984375"
"412500","6240.4927734375","6240.4927734375","6240.4927734375","4464.118701171875","4464.118701171875","4464.118701171875","6444.054736328125","6444.054736328125","6444.054736328125","1889.79921875","1889.79921875","1889.79921875","5334.720617675781","5334.720617675781","5334.720617675781"
"422500","5824.985546875","5824.985546875","5824.985546875","4489.243115234375","4489.243115234375","4489.243115234375","6230.181494140625","6230.181494140625","6230.181494140625","2067.6546264648437","2067.6546264648437","2067.6546264648437","5780.867211914063","5780.867211914063","5780.867211914063"
"432500","5071.621667480469","5071.621667480469","5071.621667480469","4018.541093444824","4018.541093444824","4018.541093444824","6292.5216796875","6292.5216796875","6292.5216796875","2161.2059326171875","2161.2059326171875","2161.2059326171875","6454.9219970703125","6454.9219970703125","6454.9219970703125"
"442500","6756.262158203125","6756.262158203125","6756.262158203125","4647.732592773437","4647.732592773437","4647.732592773437","6347.30029296875","6347.30029296875","6347.30029296875","2121.1564208984373","2121.1564208984373","2121.1564208984373","6867.746826171875","6867.746826171875","6867.746826171875"
"452500","4889.674584960938","4889.674584960938","4889.674584960938","3857.650109863281","3857.650109863281","3857.650109863281","7093.7931640625","7093.7931640625","7093.7931640625","2168.919091796875","2168.919091796875","2168.919091796875","3495.3695556640623","3495.3695556640623","3495.3695556640623"
"462500","6515.991748046875","6515.991748046875","6515.991748046875","5082.491357421875","5082.491357421875","5082.491357421875","5877.107006835938","5877.107006835938","5877.107006835938","2164.1000244140623","2164.1000244140623","2164.1000244140623","6279.692626953125","6279.692626953125","6279.692626953125"
"472500","5745.074731445313","5745.074731445313","5745.074731445313","5118.094482421875","5118.094482421875","5118.094482421875","6227.56220703125","6227.56220703125","6227.56220703125","2196.420849609375","2196.420849609375","2196.420849609375","5381.637060546875","5381.637060546875","5381.637060546875"
"482500","4614.787329101562","4614.787329101562","4614.787329101562","4429.352954101562","4429.352954101562","4429.352954101562","7077.79482421875","7077.79482421875","7077.79482421875","1825.3589599609375","1825.3589599609375","1825.3589599609375","6033.431909179688","6033.431909179688","6033.431909179688"
"492500","4249.393334960938","4249.393334960938","4249.393334960938","4658.51298828125","4658.51298828125","4658.51298828125","6643.654516601562","6643.654516601562","6643.654516601562","2055.2146606445312","2055.2146606445312","2055.2146606445312","4429.937329101563","4429.937329101563","4429.937329101563"
"502500","5820.407421875","5820.407421875","5820.407421875","4756.310205078125","4756.310205078125","4756.310205078125","7205.181201171875","7205.181201171875","7205.181201171875","2168.32900390625","2168.32900390625","2168.32900390625","4049.3954956054686","4049.3954956054686","4049.3954956054686"
"512500","4132.905676269531","4132.905676269531","4132.905676269531","5088.68203125","5088.68203125","5088.68203125","6711.793017578125","6711.793017578125","6711.793017578125","2190.0924072265625","2190.0924072265625","2190.0924072265625","2847.9497802734377","2847.9497802734377","2847.9497802734377"
"522500","5286.218530273438","5286.218530273438","5286.218530273438","5352.8802734375","5352.8802734375","5352.8802734375","5695.701123046875","5695.701123046875","5695.701123046875","2122.7470458984376","2122.7470458984376","2122.7470458984376","5964.3005859375","5964.3005859375","5964.3005859375"
"532500","6144.012377929687","6144.012377929687","6144.012377929687","5214.80341796875","5214.80341796875","5214.80341796875","7806.636572265625","7806.636572265625","7806.636572265625","2193.3956787109373","2193.3956787109373","2193.3956787109373","6473.403247070312","6473.403247070312","6473.403247070312"
"542500","6295.408374023437","6295.408374023437","6295.408374023437","5608.8380859375","5608.8380859375","5608.8380859375","6831.1625","6831.1625","6831.1625","2214.55927734375","2214.55927734375","2214.55927734375","6123.531713867187","6123.531713867187","6123.531713867187"
"552500","4939.675024414062","4939.675024414062","4939.675024414062","4827.274114990234","4827.274114990234","4827.274114990234","7392.039501953125","7392.039501953125","7392.039501953125","2285.8899658203127","2285.8899658203127","2285.8899658203127","3345.43564453125","3345.43564453125","3345.43564453125"
"562500","3162.652099609375","3162.652099609375","3162.652099609375","5493.989697265625","5493.989697265625","5493.989697265625","6209.441375732422","6209.441375732422","6209.441375732422","2193.6870239257814","2193.6870239257814","2193.6870239257814","6232.26044921875","6232.26044921875","6232.26044921875"
"572500","6566.869921875","6566.869921875","6566.869921875","5505.55400390625","5505.55400390625","5505.55400390625","6465.49482421875","6465.49482421875","6465.49482421875","2473.1753173828124","2473.1753173828124","2473.1753173828124","4106.964562988282","4106.964562988282","4106.964562988282"
"582500","3983.9106689453124","3983.9106689453124","3983.9106689453124","5543.895703125","5543.895703125","5543.895703125","6722.8986328125","6722.8986328125","6722.8986328125","2614.0095947265627","2614.0095947265627","2614.0095947265627","6724.3779296875","6724.3779296875","6724.3779296875"
"592500","4812.1900634765625","4812.1900634765625","4812.1900634765625","5223.74228515625","5223.74228515625","5223.74228515625","6649.746630859375","6649.746630859375","6649.746630859375","2662.02265625","2662.02265625","2662.02265625","5676.717004394532","5676.717004394532","5676.717004394532"
"602500","5351.609210205078","5351.609210205078","5351.609210205078","5621.73759765625","5621.73759765625","5621.73759765625","5923.286572265625","5923.286572265625","5923.286572265625","2509.88935546875","2509.88935546875","2509.88935546875","4982.253833007812","4982.253833007812","4982.253833007812"
"612500","4257.004150390625","4257.004150390625","4257.004150390625","5705.69814453125","5705.69814453125","5705.69814453125","6952.38427734375","6952.38427734375","6952.38427734375","2571.4449951171873","2571.4449951171873","2571.4449951171873","7113.635986328125","7113.635986328125","7113.635986328125"
"622500","6271.569677734375","6271.569677734375","6271.569677734375","5361.902734375","5361.902734375","5361.902734375","6869.860791015625","6869.860791015625","6869.860791015625","3383.0685302734373","3383.0685302734373","3383.0685302734373","6346.73876953125","6346.73876953125","6346.73876953125"
"632500","3485.417724609375","3485.417724609375","3485.417724609375","5873.867822265625","5873.867822265625","5873.867822265625","6799.59609375","6799.59609375","6799.59609375","3250.844104003906","3250.844104003906","3250.844104003906","5894.07607421875","5894.07607421875","5894.07607421875"
"642500","5678.230224609375","5678.230224609375","5678.230224609375","5584.19033203125","5584.19033203125","5584.19033203125","6300.343713378907","6300.343713378907","6300.343713378907","3284.9310302734375","3284.9310302734375","3284.9310302734375","6219.012756347656","6219.012756347656","6219.012756347656"
"652500","5966.546875","5966.546875","5966.546875","5428.255419921875","5428.255419921875","5428.255419921875","5871.242687988281","5871.242687988281","5871.242687988281","3508.4540283203123","3508.4540283203123","3508.4540283203123","4960.101586914063","4960.101586914063","4960.101586914063"
"662500","5201.195458984375","5201.195458984375","5201.195458984375","5649.074853515625","5649.074853515625","5649.074853515625","6404.295361328125","6404.295361328125","6404.295361328125","3694.085009765625","3694.085009765625","3694.085009765625","6684.723095703125","6684.723095703125","6684.723095703125"
"672500","4197.639651489258","4197.639651489258","4197.639651489258","5333.1716796875","5333.1716796875","5333.1716796875","6268.8625","6268.8625","6268.8625","3559.7894287109375","3559.7894287109375","3559.7894287109375","6873.2833984375","6873.2833984375","6873.2833984375"
"682500","6465.99677734375","6465.99677734375","6465.99677734375","5418.032421875","5418.032421875","5418.032421875","6522.85166015625","6522.85166015625","6522.85166015625","3208.3975341796877","3208.3975341796877","3208.3975341796877","7015.977197265625","7015.977197265625","7015.977197265625"
"692500","6303.973876953125","6303.973876953125","6303.973876953125","5496.407666015625","5496.407666015625","5496.407666015625","6681.447998046875","6681.447998046875","6681.447998046875","2711.5717346191404","2711.5717346191404","2711.5717346191404","6835.312744140625","6835.312744140625","6835.312744140625"
"702500","5459.621276855469","5459.621276855469","5459.621276855469","5454.499951171875","5454.499951171875","5454.499951171875","6962.361376953125","6962.361376953125","6962.361376953125","2681.364126586914","2681.364126586914","2681.364126586914","6993.327490234375","6993.327490234375","6993.327490234375"
"712500","5100.09921875","5100.09921875","5100.09921875","5679.679052734375","5679.679052734375","5679.679052734375","6753.923193359375","6753.923193359375","6753.923193359375","3615.3090087890623","3615.3090087890623","3615.3090087890623","7241.41708984375","7241.41708984375","7241.41708984375"
"722500","6907.10859375","6907.10859375","6907.10859375","5837.525927734375","5837.525927734375","5837.525927734375","6736.278857421875","6736.278857421875","6736.278857421875","3361.9680297851564","3361.9680297851564","3361.9680297851564","5801.539794921875","5801.539794921875","5801.539794921875"
"732500","4718.395202636719","4718.395202636719","4718.395202636719","5927.65263671875","5927.65263671875","5927.65263671875","6478.156982421875","6478.156982421875","6478.156982421875","2343.9383911132813","2343.9383911132813","2343.9383911132813","6411.7970703125","6411.7970703125","6411.7970703125"
"742500","3762.930456542969","3762.930456542969","3762.930456542969","5972.99013671875","5972.99013671875","5972.99013671875","6995.009619140625","6995.009619140625","6995.009619140625","2776.77575378418","2776.77575378418","2776.77575378418","7365.595751953125","7365.595751953125","7365.595751953125"
"752500","6074.932238769531","6074.932238769531","6074.932238769531","6147.238037109375","6147.238037109375","6147.238037109375","6488.748974609375","6488.748974609375","6488.748974609375","3843.95927734375","3843.95927734375","3843.95927734375","7018.619775390625","7018.619775390625","7018.619775390625"
"762500","5842.515625","5842.515625","5842.515625","6021.7361328125","6021.7361328125","6021.7361328125","5620.291943359375","5620.291943359375","5620.291943359375","4620.731884765625","4620.731884765625","4620.731884765625","6919.860107421875","6919.860107421875","6919.860107421875"
"772500","7101.982373046875","7101.982373046875","7101.982373046875","6390.030419921875","6390.030419921875","6390.030419921875","6471.0633544921875","6471.0633544921875","6471.0633544921875","3980.06708984375","3980.06708984375","3980.06708984375","6136.044885253907","6136.044885253907","6136.044885253907"
"782500","6998.7404296875","6998.7404296875","6998.7404296875","6361.278173828125","6361.278173828125","6361.278173828125","6583.881005859375","6583.881005859375","6583.881005859375","4829.64677734375","4829.64677734375","4829.64677734375","7173.483056640625","7173.483056640625","7173.483056640625"
"792500","6762.052392578125","6762.052392578125","6762.052392578125","6431.702490234375","6431.702490234375","6431.702490234375","7037.930078125","7037.930078125","7037.930078125","4506.544140625","4506.544140625","4506.544140625","6907.0662109375","6907.0662109375","6907.0662109375"
"802500","5794.7401123046875","5794.7401123046875","5794.7401123046875","6104.63642578125","6104.63642578125","6104.63642578125","6833.06474609375","6833.06474609375","6833.06474609375","3723.4708740234373","3723.4708740234373","3723.4708740234373","6609.0353515625","6609.0353515625","6609.0353515625"
"812500","5331.0689453125","5331.0689453125","5331.0689453125","6516.713427734375","6516.713427734375","6516.713427734375","7129.84775390625","7129.84775390625","7129.84775390625","4336.050048828125","4336.050048828125","4336.050048828125","5256.8653564453125","5256.8653564453125","5256.8653564453125"
"822500","7108.396240234375","7108.396240234375","7108.396240234375","6674.3796875","6674.3796875","6674.3796875","6754.418359375","6754.418359375","6754.418359375","4626.579614257813","4626.579614257813","4626.579614257813","5534.84404296875","5534.84404296875","5534.84404296875"
"832500","6128.902368164063","6128.902368164063","6128.902368164063","5885.26982421875","5885.26982421875","5885.26982421875","6512.066796875","6512.066796875","6512.066796875","5077.48056640625","5077.48056640625","5077.48056640625","5941.85146484375","5941.85146484375","5941.85146484375"
"842500","6271.334008789063","6271.334008789063","6271.334008789063","6041.5545654296875","6041.5545654296875","6041.5545654296875","7129.446923828125","7129.446923828125","7129.446923828125","5250.292236328125","5250.292236328125","5250.292236328125","6293.24521484375","6293.24521484375","6293.24521484375"
"852500","6437.059130859375","6437.059130859375","6437.059130859375","6725.219677734375","6725.219677734375","6725.219677734375","6918.489404296875","6918.489404296875","6918.489404296875","5232.1193359375","5232.1193359375","5232.1193359375","5878.188452148437","5878.188452148437","5878.188452148437"
"862500","7189.525244140625","7189.525244140625","7189.525244140625","6742.127734375","6742.127734375","6742.127734375","6848.11669921875","6848.11669921875","6848.11669921875","5338.2146484375","5338.2146484375","5338.2146484375","6538.7938232421875","6538.7938232421875","6538.7938232421875"
"872500","6527.050805664063","6527.050805664063","6527.050805664063","6895.42041015625","6895.42041015625","6895.42041015625","7245.56689453125","7245.56689453125","7245.56689453125","5158.72490234375","5158.72490234375","5158.72490234375","6831.591943359375","6831.591943359375","6831.591943359375"
"882500","6812.72666015625","6812.72666015625","6812.72666015625","6657.18447265625","6657.18447265625","6657.18447265625","6847.1810546875","6847.1810546875","6847.1810546875","5170.1333984375","5170.1333984375","5170.1333984375","7309.13740234375","7309.13740234375","7309.13740234375"
"892500","6235.973583984375","6235.973583984375","6235.973583984375","6924.290380859375","6924.290380859375","6924.290380859375","7409.458203125","7409.458203125","7409.458203125","5211.097509765625","5211.097509765625","5211.097509765625","6682.569091796875","6682.569091796875","6682.569091796875"
"902500","5996.051025390625","5996.051025390625","5996.051025390625","6625.070751953125","6625.070751953125","6625.070751953125","6689.904833984375","6689.904833984375","6689.904833984375","5004.947924804687","5004.947924804687","5004.947924804687","6993.939794921875","6993.939794921875","6993.939794921875"
"912500","7219.89248046875","7219.89248046875","7219.89248046875","6993.239013671875","6993.239013671875","6993.239013671875","6914.58291015625","6914.58291015625","6914.58291015625","5186.915698242187","5186.915698242187","5186.915698242187","6570.9794921875","6570.9794921875","6570.9794921875"
"922500","6741.021923828125","6741.021923828125","6741.021923828125","6461.158154296875","6461.158154296875","6461.158154296875","6739.03330078125","6739.03330078125","6739.03330078125","5403.394287109375","5403.394287109375","5403.394287109375","6740.4419921875","6740.4419921875","6740.4419921875"
"932500","6921.47802734375","6921.47802734375","6921.47802734375","6596.19736328125","6596.19736328125","6596.19736328125","7358.55341796875","7358.55341796875","7358.55341796875","5453.175341796875","5453.175341796875","5453.175341796875","6858.258349609375","6858.258349609375","6858.258349609375"
"942500","7019.96103515625","7019.96103515625","7019.96103515625","6683.7994140625","6683.7994140625","6683.7994140625","7407.188525390625","7407.188525390625","7407.188525390625","5344.718701171875","5344.718701171875","5344.718701171875","7086.6072265625","7086.6072265625","7086.6072265625"
"952500","5533.9632568359375","5533.9632568359375","5533.9632568359375","6855.00234375","6855.00234375","6855.00234375","7026.29248046875","7026.29248046875","7026.29248046875","5555.77275390625","5555.77275390625","5555.77275390625","6834.991455078125","6834.991455078125","6834.991455078125"
"962500","6808.251513671875","6808.251513671875","6808.251513671875","6712.82001953125","6712.82001953125","6712.82001953125","5878.919091796875","5878.919091796875","5878.919091796875","5119.3392333984375","5119.3392333984375","5119.3392333984375","6053.242431640625","6053.242431640625","6053.242431640625"
"972500","6826.867578125","6826.867578125","6826.867578125","6797.550830078125","6797.550830078125","6797.550830078125","7262.380322265625","7262.380322265625","7262.380322265625","5649.2388671875","5649.2388671875","5649.2388671875","6231.970654296875","6231.970654296875","6231.970654296875"
"982500","6484.600048828125","6484.600048828125","6484.600048828125","6898.245947265625","6898.245947265625","6898.245947265625","7441.934130859375","7441.934130859375","7441.934130859375","5708.2091796875","5708.2091796875","5708.2091796875","6352.227111816406","6352.227111816406","6352.227111816406"
"992500","6606.381982421875","6606.381982421875","6606.381982421875","6198.100476074219","6198.100476074219","6198.100476074219","7440.886865234375","7440.886865234375","7440.886865234375","5727.74853515625","5727.74853515625","5727.74853515625","6864.2701171875","6864.2701171875","6864.2701171875"
"1002500","6963.872802734375","6963.872802734375","6963.872802734375","6958.36455078125","6958.36455078125","6958.36455078125","7084.752758789063","7084.752758789063","7084.752758789063","5002.447973632812","5002.447973632812","5002.447973632812","7068.371875","7068.371875","7068.371875"
"1012500","6206.837963867188","6206.837963867188","6206.837963867188","7046.387646484375","7046.387646484375","7046.387646484375","7278.937890625","7278.937890625","7278.937890625","5502.08232421875","5502.08232421875","5502.08232421875","6631.30751953125","6631.30751953125","6631.30751953125"
"1022500","7277.69326171875","7277.69326171875","7277.69326171875","6758.1095703125","6758.1095703125","6758.1095703125","6497.12275390625","6497.12275390625","6497.12275390625","6001.6208984375","6001.6208984375","6001.6208984375","7182.858056640625","7182.858056640625","7182.858056640625"
"1032500","6719.607080078125","6719.607080078125","6719.607080078125","6816.95791015625","6816.95791015625","6816.95791015625","7821.858251953125","7821.858251953125","7821.858251953125","6142.174609375","6142.174609375","6142.174609375","7260.6025390625","7260.6025390625","7260.6025390625"
"1042500","6231.453540039062","6231.453540039062","6231.453540039062","6727.420703125","6727.420703125","6727.420703125","7726.61220703125","7726.61220703125","7726.61220703125","5439.175048828125","5439.175048828125","5439.175048828125","7348.73701171875","7348.73701171875","7348.73701171875"
"1052500","6558.114819335938","6558.114819335938","6558.114819335938","7047.43095703125","7047.43095703125","7047.43095703125","6440.96201171875","6440.96201171875","6440.96201171875","6169.274072265625","6169.274072265625","6169.274072265625","6560.740869140625","6560.740869140625","6560.740869140625"
"1062500","6957.31103515625","6957.31103515625","6957.31103515625","6864.3138671875","6864.3138671875","6864.3138671875","6776.137023925781","6776.137023925781","6776.137023925781","6090.797216796875","6090.797216796875","6090.797216796875","7271.4119140625","7271.4119140625","7271.4119140625"
"1072500","4981.286975097656","4981.286975097656","4981.286975097656","6767.443408203125","6767.443408203125","6767.443408203125","5831.411303710937","5831.411303710937","5831.411303710937","5838.439038085938","5838.439038085938","5838.439038085938","6816.7371826171875","6816.7371826171875","6816.7371826171875"
"1082500","6240.180615234375","6240.180615234375","6240.180615234375","6709.3521484375","6709.3521484375","6709.3521484375","7862.251416015625","7862.251416015625","7862.251416015625","5892.972216796875","5892.972216796875","5892.972216796875","6910.920263671875","6910.920263671875","6910.920263671875"
"1092500","6478.427563476563","6478.427563476563","6478.427563476563","6894.366748046875","6894.366748046875","6894.366748046875","7193.619482421875","7193.619482421875","7193.619482421875","5810.450634765625","5810.450634765625","5810.450634765625","7109.027001953125","7109.027001953125","7109.027001953125"
"1102500","6871.04697265625","6871.04697265625","6871.04697265625","6758.8513671875","6758.8513671875","6758.8513671875","7153.53466796875","7153.53466796875","7153.53466796875","6444.685595703125","6444.685595703125","6444.685595703125","6898.859130859375","6898.859130859375","6898.859130859375"
"1112500","5300.877233886718","5300.877233886718","5300.877233886718","7163.120654296875","7163.120654296875","7163.120654296875","6845.423321533203","6845.423321533203","6845.423321533203","6512.23876953125","6512.23876953125","6512.23876953125","6402.548657226563","6402.548657226563","6402.548657226563"
"1122500","6948.405517578125","6948.405517578125","6948.405517578125","6935.8701171875","6935.8701171875","6935.8701171875","6601.314019775391","6601.314019775391","6601.314019775391","6465.183203125","6465.183203125","6465.183203125","8223.94990234375","8223.94990234375","8223.94990234375"
"1132500","7089.30419921875","7089.30419921875","7089.30419921875","7155.9791015625","7155.9791015625","7155.9791015625","7155.58310546875","7155.58310546875","7155.58310546875","6375.22646484375","6375.22646484375","6375.22646484375","7551.8015625","7551.8015625","7551.8015625"
"1142500","6459.113793945313","6459.113793945313","6459.113793945313","7066.5244140625","7066.5244140625","7066.5244140625","6658.329150390625","6658.329150390625","6658.329150390625","5953.798681640625","5953.798681640625","5953.798681640625","6713.624609375","6713.624609375","6713.624609375"
"1152500","6116.70986328125","6116.70986328125","6116.70986328125","7169.205859375","7169.205859375","7169.205859375","7278.54619140625","7278.54619140625","7278.54619140625","6006.812097167969","6006.812097167969","6006.812097167969","8621.5302734375","8621.5302734375","8621.5302734375"
"1162500","3302.17177734375","3302.17177734375","3302.17177734375","6005.57158203125","6005.57158203125","6005.57158203125","7327.12353515625","7327.12353515625","7327.12353515625","6351.12138671875","6351.12138671875","6351.12138671875","6747.830126953125","6747.830126953125","6747.830126953125"
"1172500","5765.384851074219","5765.384851074219","5765.384851074219","6880.99990234375","6880.99990234375","6880.99990234375","7368.364233398437","7368.364233398437","7368.364233398437","6215.9478515625","6215.9478515625","6215.9478515625","6701.41962890625","6701.41962890625","6701.41962890625"
"1182500","6722.00556640625","6722.00556640625","6722.00556640625","7272.471728515625","7272.471728515625","7272.471728515625","7000.073681640625","7000.073681640625","7000.073681640625","6448.12109375","6448.12109375","6448.12109375","6747.759912109375","6747.759912109375","6747.759912109375"
"1192500","6326.78974609375","6326.78974609375","6326.78974609375","6966.81171875","6966.81171875","6966.81171875","7316.28359375","7316.28359375","7316.28359375","6965.823779296875","6965.823779296875","6965.823779296875","7301.851416015625","7301.851416015625","7301.851416015625"
"1202500","6423.242150878907","6423.242150878907","6423.242150878907","7357.301220703125","7357.301220703125","7357.301220703125","7779.61572265625","7779.61572265625","7779.61572265625","6976.865087890625","6976.865087890625","6976.865087890625","7834.098681640625","7834.098681640625","7834.098681640625"
"1212500","7569.811328125","7569.811328125","7569.811328125","7304.19287109375","7304.19287109375","7304.19287109375","7930.751123046875","7930.751123046875","7930.751123046875","6943.088720703125","6943.088720703125","6943.088720703125","7479.00673828125","7479.00673828125","7479.00673828125"
"1222500","7299.762890625","7299.762890625","7299.762890625","7235.234521484375","7235.234521484375","7235.234521484375","7464.24970703125","7464.24970703125","7464.24970703125","6992.95087890625","6992.95087890625","6992.95087890625","7300.171533203125","7300.171533203125","7300.171533203125"
"1232500","7213.1455078125","7213.1455078125","7213.1455078125","7306.08056640625","7306.08056640625","7306.08056640625","7485.471484375","7485.471484375","7485.471484375","7002.872216796875","7002.872216796875","7002.872216796875","6997.914501953125","6997.914501953125","6997.914501953125"
"1242500","7039.413049316407","7039.413049316407","7039.413049316407","7093.199169921875","7093.199169921875","7093.199169921875","7633.141064453125","7633.141064453125","7633.141064453125","6841.9306640625","6841.9306640625","6841.9306640625","7874.843994140625","7874.843994140625","7874.843994140625"
"1252500","6051.097265625","6051.097265625","6051.097265625","7081.577490234375","7081.577490234375","7081.577490234375","7375.157958984375","7375.157958984375","7375.157958984375","6982.797314453125","6982.797314453125","6982.797314453125","7825.640234375","7825.640234375","7825.640234375"
"1262500","7889.78076171875","7889.78076171875","7889.78076171875","7050.106396484375","7050.106396484375","7050.106396484375","7215.4818359375","7215.4818359375","7215.4818359375","7060.40634765625","7060.40634765625","7060.40634765625","7305.494775390625","7305.494775390625","7305.494775390625"
"1272500","7071.4685546875","7071.4685546875","7071.4685546875","7005.468115234375","7005.468115234375","7005.468115234375","7836.823974609375","7836.823974609375","7836.823974609375","6943.800146484375","6943.800146484375","6943.800146484375","6651.131494140625","6651.131494140625","6651.131494140625"
"1282500","7252.535302734375","7252.535302734375","7252.535302734375","7407.164404296875","7407.164404296875","7407.164404296875","7908.464404296875","7908.464404296875","7908.464404296875","6927.7431640625","6927.7431640625","6927.7431640625","7870.1169921875","7870.1169921875","7870.1169921875"
"1292500","7097.5146484375","7097.5146484375","7097.5146484375","7455.510986328125","7455.510986328125","7455.510986328125","7891.82138671875","7891.82138671875","7891.82138671875","6790.87841796875","6790.87841796875","6790.87841796875","6618.909130859375","6618.909130859375","6618.909130859375"
"1302500","8028.35146484375","8028.35146484375","8028.35146484375","7309.69765625","7309.69765625","7309.69765625","7346.383984375","7346.383984375","7346.383984375","7332.9966796875","7332.9966796875","7332.9966796875","6673.125537109375","6673.125537109375","6673.125537109375"
"1312500","7529.198876953125","7529.198876953125","7529.198876953125","7435.062060546875","7435.062060546875","7435.062060546875","6738.89794921875","6738.89794921875","6738.89794921875","7398.164892578125","7398.164892578125","7398.164892578125","7233.69609375","7233.69609375","7233.69609375"
"1322500","6997.7825927734375","6997.7825927734375","6997.7825927734375","7303.32216796875","7303.32216796875","7303.32216796875","7337.782470703125","7337.782470703125","7337.782470703125","7283.61484375","7283.61484375","7283.61484375","7037.366455078125","7037.366455078125","7037.366455078125"
"1332500","7094.846606445312","7094.846606445312","7094.846606445312","7111.83974609375","7111.83974609375","7111.83974609375","7514.716064453125","7514.716064453125","7514.716064453125","7145.80869140625","7145.80869140625","7145.80869140625","6805.169287109375","6805.169287109375","6805.169287109375"
"1342500","7344.04912109375","7344.04912109375","7344.04912109375","7226.9451171875","7226.9451171875","7226.9451171875","7363.247314453125","7363.247314453125","7363.247314453125","7490.1919921875","7490.1919921875","7490.1919921875","7215.421826171875","7215.421826171875","7215.421826171875"
"1352500","8220.137060546875","8220.137060546875","8220.137060546875","7246.081005859375","7246.081005859375","7246.081005859375","7582.60986328125","7582.60986328125","7582.60986328125","7611.014697265625","7611.014697265625","7611.014697265625","7159.68583984375","7159.68583984375","7159.68583984375"
"1362500","6534.078271484375","6534.078271484375","6534.078271484375","7073.701513671875","7073.701513671875","7073.701513671875","7642.619140625","7642.619140625","7642.619140625","7584.100390625","7584.100390625","7584.100390625","7898.54013671875","7898.54013671875","7898.54013671875"
"1372500","7020.346166992187","7020.346166992187","7020.346166992187","7339.74892578125","7339.74892578125","7339.74892578125","7090.089770507812","7090.089770507812","7090.089770507812","7424.2306640625","7424.2306640625","7424.2306640625","7352.089794921875","7352.089794921875","7352.089794921875"
"1382500","7590.447802734375","7590.447802734375","7590.447802734375","7020.043408203125","7020.043408203125","7020.043408203125","7864.3783203125","7864.3783203125","7864.3783203125","7488.78681640625","7488.78681640625","7488.78681640625","7471.9888671875","7471.9888671875","7471.9888671875"
"1392500","7724.222998046875","7724.222998046875","7724.222998046875","7025.227783203125","7025.227783203125","7025.227783203125","8054.809375","8054.809375","8054.809375","7293.55078125","7293.55078125","7293.55078125","7427.983984375","7427.983984375","7427.983984375"
"1402500","7852.94873046875","7852.94873046875","7852.94873046875","7293.44228515625","7293.44228515625","7293.44228515625","7801.741357421875","7801.741357421875","7801.741357421875","7306.18681640625","7306.18681640625","7306.18681640625","7559.739697265625","7559.739697265625","7559.739697265625"
"1412500","6380.920764160156","6380.920764160156","6380.920764160156","7178.2611328125","7178.2611328125","7178.2611328125","8238.515673828126","8238.515673828126","8238.515673828126","7472.21337890625","7472.21337890625","7472.21337890625","7744.340673828125","7744.340673828125","7744.340673828125"
"1422500","7440.485205078125","7440.485205078125","7440.485205078125","6840.76484375","6840.76484375","6840.76484375","7837.1587890625","7837.1587890625","7837.1587890625","7580.881640625","7580.881640625","7580.881640625","7694.957470703125","7694.957470703125","7694.957470703125"
"1432500","6973.69296875","6973.69296875","6973.69296875","7449.46669921875","7449.46669921875","7449.46669921875","7605.851806640625","7605.851806640625","7605.851806640625","7712.685546875","7712.685546875","7712.685546875","7267.721728515625","7267.721728515625","7267.721728515625"
"1442500","7862.9388671875","7862.9388671875","7862.9388671875","7370.634716796875","7370.634716796875","7370.634716796875","7855.8671875","7855.8671875","7855.8671875","7768.56474609375","7768.56474609375","7768.56474609375","7388.73291015625","7388.73291015625","7388.73291015625"
"1452500","7728.089306640625","7728.089306640625","7728.089306640625","6837.939282226563","6837.939282226563","6837.939282226563","7513.758544921875","7513.758544921875","7513.758544921875","7577.6333984375","7577.6333984375","7577.6333984375","7159.9740234375","7159.9740234375","7159.9740234375"
"1462500","7396.2025390625","7396.2025390625","7396.2025390625","7435.912353515625","7435.912353515625","7435.912353515625","7858.546630859375","7858.546630859375","7858.546630859375","7714.321630859375","7714.321630859375","7714.321630859375","7281.98291015625","7281.98291015625","7281.98291015625"
"1472500","7227.766186523438","7227.766186523438","7227.766186523438","7524.4373046875","7524.4373046875","7524.4373046875","7838.707861328125","7838.707861328125","7838.707861328125","7801.347900390625","7801.347900390625","7801.347900390625","7370.2884765625","7370.2884765625","7370.2884765625"
"1482500","7031.1875","7031.1875","7031.1875","7271.3796875","7271.3796875","7271.3796875","7694.058251953125","7694.058251953125","7694.058251953125","7470.552001953125","7470.552001953125","7470.552001953125","7955.946435546875","7955.946435546875","7955.946435546875"
"1492500","7095.6021484375","7095.6021484375","7095.6021484375","7296.545654296875","7296.545654296875","7296.545654296875","7298.6828125","7298.6828125","7298.6828125","7612.041455078125","7612.041455078125","7612.041455078125","8236.088671875","8236.088671875","8236.088671875"
"1502500","7692.78564453125","7692.78564453125","7692.78564453125","7308.19443359375","7308.19443359375","7308.19443359375","7454.59189453125","7454.59189453125","7454.59189453125","7211.528564453125","7211.528564453125","7211.528564453125","7803.36318359375","7803.36318359375","7803.36318359375"

==> plot_scripts/data/reward_curves/halfcheetah/polygrad_ablate_clipstd.csv <==
"Step","sweet-chrysanthemum-551 - eval/avg_return","sweet-chrysanthemum-551 - eval/avg_return__MIN","sweet-chrysanthemum-551 - eval/avg_return__MAX","giddy-aardvark-462 - eval/avg_return","giddy-aardvark-462 - eval/avg_return__MIN","giddy-aardvark-462 - eval/avg_return__MAX","unique-pond-461 - eval/avg_return","unique-pond-461 - eval/avg_return__MIN","unique-pond-461 - eval/avg_return__MAX","vivid-frost-460 - eval/avg_return","vivid-frost-460 - eval/avg_return__MIN","vivid-frost-460 - eval/avg_return__MAX","swept-fog-458 - eval/avg_return","swept-fog-458 - eval/avg_return__MIN","swept-fog-458 - eval/avg_return__MAX"
"0","256.68453023420415","256.68453023420415","256.68453023420415","-165.8438515246285","-165.8438515246285","-165.8438515246285","-1078.353782031399","-1078.353782031399","-1078.353782031399","-787.92904784152","-787.92904784152","-787.92904784152","-439.3163729028996","-439.3163729028996","-439.3163729028996"
"10000","-303.6933642862882","-303.6933642862882","-303.6933642862882","-583.0974115442204","-583.0974115442204","-583.0974115442204","-556.91497233758","-556.91497233758","-556.91497233758","-434.58171800637047","-434.58171800637047","-434.58171800637047","-527.2637495147121","-527.2637495147121","-527.2637495147121"
"20000","-50.17231947005557","-50.17231947005557","-50.17231947005557","1232.1316594218204","1232.1316594218204","1232.1316594218204","-536.8129209002927","-536.8129209002927","-536.8129209002927","1475.151261741921","1475.151261741921","1475.151261741921","698.3471904831076","698.3471904831076","698.3471904831076"
"30000","179.88649720945904","179.88649720945904","179.88649720945904","2191.25578382916","2191.25578382916","2191.25578382916","702.4411521639173","702.4411521639173","702.4411521639173","1837.9831875225955","1837.9831875225955","1837.9831875225955","596.8225172211905","596.8225172211905","596.8225172211905"
"40000","307.797009025583","307.797009025583","307.797009025583","1495.7916523540011","1495.7916523540011","1495.7916523540011","1320.820240895791","1320.820240895791","1320.820240895791","1777.9433261446466","1777.9433261446466","1777.9433261446466","-235.96232484344046","-235.96232484344046","-235.96232484344046"
"50000","264.27232291465504","264.27232291465504","264.27232291465504","1449.4727377749275","1449.4727377749275","1449.4727377749275","1356.8874019891296","1356.8874019891296","1356.8874019891296","2008.8657659838868","2008.8657659838868","2008.8657659838868","-82.95760213231956","-82.95760213231956","-82.95760213231956"
"60000","299.345553915442","299.345553915442","299.345553915442","1425.709879655704","1425.709879655704","1425.709879655704","1963.4098517366274","1963.4098517366274","1963.4098517366274","2051.485429797721","2051.485429797721","2051.485429797721","7.379669837936541","7.379669837936541","7.379669837936541"
"70000","413.68877960405626","413.68877960405626","413.68877960405626","1810.5212444369433","1810.5212444369433","1810.5212444369433","2397.4121701823483","2397.4121701823483","2397.4121701823483","2339.6492463958175","2339.6492463958175","2339.6492463958175","-49.24630132264677","-49.24630132264677","-49.24630132264677"
"80000","562.447548578821","562.447548578821","562.447548578821","1785.448571670007","1785.448571670007","1785.448571670007","2858.576343511193","2858.576343511193","2858.576343511193","2316.8818997152985","2316.8818997152985","2316.8818997152985","1077.1328314773025","1077.1328314773025","1077.1328314773025"
"90000","503.38629758432336","503.38629758432336","503.38629758432336","2032.5980803743216","2032.5980803743216","2032.5980803743216","2849.0869990561605","2849.0869990561605","2849.0869990561605","2634.593452714108","2634.593452714108","2634.593452714108","932.9641152442733","932.9641152442733","932.9641152442733"
"100000","559.2730002855685","559.2730002855685","559.2730002855685","2040.0829892508605","2040.0829892508605","2040.0829892508605","3158.558002480261","3158.558002480261","3158.558002480261","2762.3896075563093","2762.3896075563093","2762.3896075563093","917.9187123191102","917.9187123191102","917.9187123191102"
"110000","565.1778961856982","565.1778961856982","565.1778961856982","2192.504460628095","2192.504460628095","2192.504460628095","3114.5397473258163","3114.5397473258163","3114.5397473258163","2678.6374256538743","2678.6374256538743","2678.6374256538743","1501.9061847862972","1501.9061847862972","1501.9061847862972"
"120000","576.0787423594568","576.0787423594568","576.0787423594568","2077.7604051086455","2077.7604051086455","2077.7604051086455","2899.5625991440475","2899.5625991440475","2899.5625991440475","2882.4609500323636","2882.4609500323636","2882.4609500323636","976.5064155850463","976.5064155850463","976.5064155850463"
"130000","674.4256534004292","674.4256534004292","674.4256534004292","2589.777931499166","2589.777931499166","2589.777931499166","3205.8151767692843","3205.8151767692843","3205.8151767692843","2842.8742330452023","2842.8742330452023","2842.8742330452023","1451.083690343806","1451.083690343806","1451.083690343806"
"140000","779.8521755205566","779.8521755205566","779.8521755205566","2860.599529086566","2860.599529086566","2860.599529086566","3477.812496628771","3477.812496628771","3477.812496628771","2959.3760356507637","2959.3760356507637","2959.3760356507637","1679.775343592452","1679.775343592452","1679.775343592452"
"150000","846.7021209204597","846.7021209204597","846.7021209204597","2895.3058664409914","2895.3058664409914","2895.3058664409914","3389.152923037019","3389.152923037019","3389.152923037019","2924.619556667547","2924.619556667547","2924.619556667547","1874.3447327797178","1874.3447327797178","1874.3447327797178"
"160000","856.006299294726","856.006299294726","856.006299294726","2857.788129895476","2857.788129895476","2857.788129895476","3393.3431256159784","3393.3431256159784","3393.3431256159784","3145.021473869033","3145.021473869033","3145.021473869033","2086.936621906781","2086.936621906781","2086.936621906781"
"170000","934.4432935506771","934.4432935506771","934.4432935506771","3423.8790777897025","3423.8790777897025","3423.8790777897025","3339.7860706640686","3339.7860706640686","3339.7860706640686","3020.3323971310087","3020.3323971310087","3020.3323971310087","2187.2026362287215","2187.2026362287215","2187.2026362287215"
"180000","968.5688815044534","968.5688815044534","968.5688815044534","3171.802794751231","3171.802794751231","3171.802794751231","3520.194222396981","3520.194222396981","3520.194222396981","3174.4440711502057","3174.4440711502057","3174.4440711502057","1962.412049585794","1962.412049585794","1962.412049585794"
"190000","1019.3943580208277","1019.3943580208277","1019.3943580208277","3167.133279909045","3167.133279909045","3167.133279909045","3277.6598424988465","3277.6598424988465","3277.6598424988465","3218.154558842668","3218.154558842668","3218.154558842668","1524.7194542835437","1524.7194542835437","1524.7194542835437"
"200000","900.7993537833418","900.7993537833418","900.7993537833418","3147.5182210977073","3147.5182210977073","3147.5182210977073","3344.575155378774","3344.575155378774","3344.575155378774","3314.033257810067","3314.033257810067","3314.033257810067","1934.6135402915475","1934.6135402915475","1934.6135402915475"
"210000","906.6329754655659","906.6329754655659","906.6329754655659","3298.523471950159","3298.523471950159","3298.523471950159","3419.926155816446","3419.926155816446","3419.926155816446","3228.1073736706394","3228.1073736706394","3228.1073736706394","1847.1225563917055","1847.1225563917055","1847.1225563917055"
"220000","1017.9755582583006","1017.9755582583006","1017.9755582583006","3262.9512654366213","3262.9512654366213","3262.9512654366213","3637.66175708417","3637.66175708417","3637.66175708417","3276.2615471097083","3276.2615471097083","3276.2615471097083","2325.158607057837","2325.158607057837","2325.158607057837"
"230000","1014.1839437923657","1014.1839437923657","1014.1839437923657","3378.667453586655","3378.667453586655","3378.667453586655","3599.149311450137","3599.149311450137","3599.149311450137","3384.3749858127353","3384.3749858127353","3384.3749858127353","2025.346650153304","2025.346650153304","2025.346650153304"
"240000","932.413100076262","932.413100076262","932.413100076262","3422.9043484823487","3422.9043484823487","3422.9043484823487","3451.463222515825","3451.463222515825","3451.463222515825","3417.3525064071605","3417.3525064071605","3417.3525064071605","1697.5022464601238","1697.5022464601238","1697.5022464601238"
"250000","964.7039503888238","964.7039503888238","964.7039503888238","3227.6294309398777","3227.6294309398777","3227.6294309398777","3631.5816518025736","3631.5816518025736","3631.5816518025736","3398.459903017409","3398.459903017409","3398.459903017409","1419.0851348012866","1419.0851348012866","1419.0851348012866"
"260000","989.2938941623767","989.2938941623767","989.2938941623767","3280.9848648267352","3280.9848648267352","3280.9848648267352","3715.062437012919","3715.062437012919","3715.062437012919","3459.9352223481183","3459.9352223481183","3459.9352223481183","1936.9835802251866","1936.9835802251866","1936.9835802251866"
"270000","1060.2092221674284","1060.2092221674284","1060.2092221674284","3247.5783610108906","3247.5783610108906","3247.5783610108906","3556.281722116568","3556.281722116568","3556.281722116568","3511.3502219597417","3511.3502219597417","3511.3502219597417","1201.9530698030132","1201.9530698030132","1201.9530698030132"
"280000","1051.5324041700228","1051.5324041700228","1051.5324041700228","3234.739982625517","3234.739982625517","3234.739982625517","3729.6736917535213","3729.6736917535213","3729.6736917535213","3449.892622052571","3449.892622052571","3449.892622052571","1650.6076949008643","1650.6076949008643","1650.6076949008643"
"290000","1044.2555816878653","1044.2555816878653","1044.2555816878653","3234.317529715405","3234.317529715405","3234.317529715405","3737.6598514195657","3737.6598514195657","3737.6598514195657","3539.809799670666","3539.809799670666","3539.809799670666","1561.6382572549028","1561.6382572549028","1561.6382572549028"
"300000","1056.5741694103028","1056.5741694103028","1056.5741694103028","3241.2719535642655","3241.2719535642655","3241.2719535642655","3688.1901036458817","3688.1901036458817","3688.1901036458817","3579.0679801359065","3579.0679801359065","3579.0679801359065","1897.327070028196","1897.327070028196","1897.327070028196"
"310000","1073.0318067204032","1073.0318067204032","1073.0318067204032","3242.0463092249","3242.0463092249","3242.0463092249","3768.505514836178","3768.505514836178","3768.505514836178","3580.970331954419","3580.970331954419","3580.970331954419","1745.4957132359093","1745.4957132359093","1745.4957132359093"
"320000","1077.9942297775438","1077.9942297775438","1077.9942297775438","3232.104707891403","3232.104707891403","3232.104707891403","3759.450448630737","3759.450448630737","3759.450448630737","3553.8823894383886","3553.8823894383886","3553.8823894383886","1402.4148714050107","1402.4148714050107","1402.4148714050107"
"330000","1091.510290739601","1091.510290739601","1091.510290739601","3291.171965845512","3291.171965845512","3291.171965845512","3493.2549918994096","3493.2549918994096","3493.2549918994096","3594.0302711398062","3594.0302711398062","3594.0302711398062","1910.1741354252645","1910.1741354252645","1910.1741354252645"
"340000","1100.7125370445076","1100.7125370445076","1100.7125370445076","3514.085579084447","3514.085579084447","3514.085579084447","3876.9280370596925","3876.9280370596925","3876.9280370596925","3375.7440372108294","3375.7440372108294","3375.7440372108294","1525.5365123596748","1525.5365123596748","1525.5365123596748"
"350000","1151.1975683104329","1151.1975683104329","1151.1975683104329","3488.4337600603467","3488.4337600603467","3488.4337600603467","3812.953618634611","3812.953618634611","3812.953618634611","3608.6263517501675","3608.6263517501675","3608.6263517501675","1738.4026706803518","1738.4026706803518","1738.4026706803518"
"360000","1127.3303402988668","1127.3303402988668","1127.3303402988668","3529.5461750646455","3529.5461750646455","3529.5461750646455","3909.818512367311","3909.818512367311","3909.818512367311","3394.2686383906175","3394.2686383906175","3394.2686383906175","1458.622753081818","1458.622753081818","1458.622753081818"
"370000","1161.1377021212838","1161.1377021212838","1161.1377021212838","3449.490920053585","3449.490920053585","3449.490920053585","3894.2309867049707","3894.2309867049707","3894.2309867049707","3169.36483830813","3169.36483830813","3169.36483830813","2162.4112031347204","2162.4112031347204","2162.4112031347204"
"380000","1145.6503820076728","1145.6503820076728","1145.6503820076728","3485.421610690234","3485.421610690234","3485.421610690234","3665.3501050871105","3665.3501050871105","3665.3501050871105","3143.2691498478816","3143.2691498478816","3143.2691498478816","1773.8600804211223","1773.8600804211223","1773.8600804211223"
"390000","1149.3497715153394","1149.3497715153394","1149.3497715153394","3480.1871718594293","3480.1871718594293","3480.1871718594293","3839.6483533442033","3839.6483533442033","3839.6483533442033","3350.6859305416133","3350.6859305416133","3350.6859305416133","1928.3707565985028","1928.3707565985028","1928.3707565985028"
"400000","1166.9358581764993","1166.9358581764993","1166.9358581764993","3451.727928474367","3451.727928474367","3451.727928474367","3785.2657887945265","3785.2657887945265","3785.2657887945265","2983.8297177721456","2983.8297177721456","2983.8297177721456","2016.4044812476507","2016.4044812476507","2016.4044812476507"
"410000","1146.1012112437172","1146.1012112437172","1146.1012112437172","3465.307545065504","3465.307545065504","3465.307545065504","3788.7213598126946","3788.7213598126946","3788.7213598126946","2944.487559929429","2944.487559929429","2944.487559929429","1673.9694393322036","1673.9694393322036","1673.9694393322036"
"420000","1132.2214180506442","1132.2214180506442","1132.2214180506442","3463.198453917673","3463.198453917673","3463.198453917673","3903.7676170778022","3903.7676170778022","3903.7676170778022","3248.232301725676","3248.232301725676","3248.232301725676","1768.0715215942757","1768.0715215942757","1768.0715215942757"
"430000","1198.2844840420057","1198.2844840420057","1198.2844840420057","3478.651062868435","3478.651062868435","3478.651062868435","3902.4192616137275","3902.4192616137275","3902.4192616137275","3099.670655636647","3099.670655636647","3099.670655636647","2274.0365717288096","2274.0365717288096","2274.0365717288096"
"440000","1186.4923015555137","1186.4923015555137","1186.4923015555137","3571.214546375285","3571.214546375285","3571.214546375285","3896.6241975740777","3896.6241975740777","3896.6241975740777","2487.5891277241194","2487.5891277241194","2487.5891277241194","1894.9190500947655","1894.9190500947655","1894.9190500947655"
"450000","1164.574218458791","1164.574218458791","1164.574218458791","3500.6417900155866","3500.6417900155866","3500.6417900155866","3729.0850398111843","3729.0850398111843","3729.0850398111843","2814.636755519265","2814.636755519265","2814.636755519265","2356.1908411620984","2356.1908411620984","2356.1908411620984"
"460000","1163.457736827848","1163.457736827848","1163.457736827848","3538.0659209794007","3538.0659209794007","3538.0659209794007","3618.09235402583","3618.09235402583","3618.09235402583","3081.2281240762504","3081.2281240762504","3081.2281240762504","2113.4654125022953","2113.4654125022953","2113.4654125022953"
"470000","1192.691116200151","1192.691116200151","1192.691116200151","3506.029224226889","3506.029224226889","3506.029224226889","3790.8582273127804","3790.8582273127804","3790.8582273127804","3359.473375544692","3359.473375544692","3359.473375544692","2292.4692915883234","2292.4692915883234","2292.4692915883234"
"480000","1192.4259030973449","1192.4259030973449","1192.4259030973449","3526.397498502081","3526.397498502081","3526.397498502081","3813.928733015764","3813.928733015764","3813.928733015764","3156.564911251105","3156.564911251105","3156.564911251105","2285.952070505401","2285.952070505401","2285.952070505401"
"490000","1176.1515932048492","1176.1515932048492","1176.1515932048492","3511.2591462234695","3511.2591462234695","3511.2591462234695","3814.129399441902","3814.129399441902","3814.129399441902","3443.7782606446794","3443.7782606446794","3443.7782606446794","2438.3913578286356","2438.3913578286356","2438.3913578286356"
"500000","1174.6198569252197","1174.6198569252197","1174.6198569252197","3565.3831682587975","3565.3831682587975","3565.3831682587975","3911.447444871468","3911.447444871468","3911.447444871468","3290.0758254753177","3290.0758254753177","3290.0758254753177","2294.4351840505947","2294.4351840505947","2294.4351840505947"
"510000","1210.9526946015242","1210.9526946015242","1210.9526946015242","3702.8025585860314","3702.8025585860314","3702.8025585860314","3885.387922686031","3885.387922686031","3885.387922686031","3265.248084608423","3265.248084608423","3265.248084608423","2937.773247214591","2937.773247214591","2937.773247214591"
"520000","1167.6747384744936","1167.6747384744936","1167.6747384744936","3662.5341283511434","3662.5341283511434","3662.5341283511434","3834.2735865478826","3834.2735865478826","3834.2735865478826","3480.3388090422695","3480.3388090422695","3480.3388090422695","2393.223933797059","2393.223933797059","2393.223933797059"
"530000","1191.4291676943153","1191.4291676943153","1191.4291676943153","3661.7326532061948","3661.7326532061948","3661.7326532061948","3843.2597797929657","3843.2597797929657","3843.2597797929657","3325.4997421820794","3325.4997421820794","3325.4997421820794","2319.117212412838","2319.117212412838","2319.117212412838"
"540000","1178.4489451851966","1178.4489451851966","1178.4489451851966","3663.116770733017","3663.116770733017","3663.116770733017","3716.9773082600723","3716.9773082600723","3716.9773082600723","3412.3950561582496","3412.3950561582496","3412.3950561582496","2471.3140936771947","2471.3140936771947","2471.3140936771947"
"550000","1186.156245515474","1186.156245515474","1186.156245515474","3683.7703113516836","3683.7703113516836","3683.7703113516836","3882.450726485772","3882.450726485772","3882.450726485772","3369.005568133461","3369.005568133461","3369.005568133461","2559.286090756015","2559.286090756015","2559.286090756015"
"560000","1169.6010629602733","1169.6010629602733","1169.6010629602733","3684.6353978646903","3684.6353978646903","3684.6353978646903","3880.3538932589463","3880.3538932589463","3880.3538932589463","2644.5594064705538","2644.5594064705538","2644.5594064705538","2340.9015627837534","2340.9015627837534","2340.9015627837534"
"570000","1182.3363574491648","1182.3363574491648","1182.3363574491648","3674.037672057205","3674.037672057205","3674.037672057205","3895.4784736853376","3895.4784736853376","3895.4784736853376","3240.592843270778","3240.592843270778","3240.592843270778","2251.8905024675973","2251.8905024675973","2251.8905024675973"
"580000","1215.3472013842932","1215.3472013842932","1215.3472013842932","3684.134991873695","3684.134991873695","3684.134991873695","3980.175327868948","3980.175327868948","3980.175327868948","3334.4624276031946","3334.4624276031946","3334.4624276031946","3073.7705400745353","3073.7705400745353","3073.7705400745353"
"590000","1181.4716885219755","1181.4716885219755","1181.4716885219755","3662.8137503426165","3662.8137503426165","3662.8137503426165","3759.662098117642","3759.662098117642","3759.662098117642","3635.9864603261194","3635.9864603261194","3635.9864603261194","2616.4031415422082","2616.4031415422082","2616.4031415422082"
"600000","1162.3474578837736","1162.3474578837736","1162.3474578837736","3694.660370283451","3694.660370283451","3694.660370283451","3962.725177938112","3962.725177938112","3962.725177938112","3242.1647852788274","3242.1647852788274","3242.1647852788274","2179.5286868926805","2179.5286868926805","2179.5286868926805"
"610000","1174.532306488609","1174.532306488609","1174.532306488609","3707.7932947209365","3707.7932947209365","3707.7932947209365","3871.963154892014","3871.963154892014","3871.963154892014","3352.61678316657","3352.61678316657","3352.61678316657","2639.4912554437024","2639.4912554437024","2639.4912554437024"
"620000","1187.038679746678","1187.038679746678","1187.038679746678","3655.6438253144065","3655.6438253144065","3655.6438253144065","3968.2201439818114","3968.2201439818114","3968.2201439818114","3414.1691255203914","3414.1691255203914","3414.1691255203914","2166.0232143477238","2166.0232143477238","2166.0232143477238"
"630000","1197.4673707031707","1197.4673707031707","1197.4673707031707","3715.278540426121","3715.278540426121","3715.278540426121","3886.8101478887315","3886.8101478887315","3886.8101478887315","3710.7094837556783","3710.7094837556783","3710.7094837556783","2735.1352863121947","2735.1352863121947","2735.1352863121947"
"640000","1180.7196066696556","1180.7196066696556","1180.7196066696556","3723.6087745973064","3723.6087745973064","3723.6087745973064","3997.8524065238735","3997.8524065238735","3997.8524065238735","3282.454898862264","3282.454898862264","3282.454898862264","2452.6701651529897","2452.6701651529897","2452.6701651529897"
"650000","1193.6726451730042","1193.6726451730042","1193.6726451730042","3644.1566015147023","3644.1566015147023","3644.1566015147023","3949.255743303735","3949.255743303735","3949.255743303735","3642.799127880212","3642.799127880212","3642.799127880212","2797.476657662109","2797.476657662109","2797.476657662109"
"660000","1170.5719418038811","1170.5719418038811","1170.5719418038811","3731.4882419713795","3731.4882419713795","3731.4882419713795","4056.5921529166308","4056.5921529166308","4056.5921529166308","3457.367283872377","3457.367283872377","3457.367283872377","2727.749838037019","2727.749838037019","2727.749838037019"
"670000","1196.32953926739","1196.32953926739","1196.32953926739","3717.960367852845","3717.960367852845","3717.960367852845","4048.2833631791264","4048.2833631791264","4048.2833631791264","3706.7657032872826","3706.7657032872826","3706.7657032872826","2643.9017714052193","2643.9017714052193","2643.9017714052193"
"680000","1181.4811065251583","1181.4811065251583","1181.4811065251583","3687.363916158019","3687.363916158019","3687.363916158019","4179.907547908351","4179.907547908351","4179.907547908351","3649.5438294654823","3649.5438294654823","3649.5438294654823","2715.5051213811926","2715.5051213811926","2715.5051213811926"
"690000","1220.0964899764394","1220.0964899764394","1220.0964899764394","3714.747173256532","3714.747173256532","3714.747173256532","4095.749918216889","4095.749918216889","4095.749918216889","3806.75903474646","3806.75903474646","3806.75903474646","2338.7989537012063","2338.7989537012063","2338.7989537012063"
"700000","1209.3937216600648","1209.3937216600648","1209.3937216600648","3716.356885795564","3716.356885795564","3716.356885795564","4131.042416347265","4131.042416347265","4131.042416347265","3417.412646738434","3417.412646738434","3417.412646738434","2912.840970528251","2912.840970528251","2912.840970528251"
"710000","1184.9137324270087","1184.9137324270087","1184.9137324270087","3718.1998512652344","3718.1998512652344","3718.1998512652344","4037.743654702216","4037.743654702216","4037.743654702216","3463.5255250503797","3463.5255250503797","3463.5255250503797","2874.665929280318","2874.665929280318","2874.665929280318"
"720000","1199.206469132418","1199.206469132418","1199.206469132418","3711.6425393639765","3711.6425393639765","3711.6425393639765","4095.4554671914566","4095.4554671914566","4095.4554671914566","3769.0480018558474","3769.0480018558474","3769.0480018558474","3267.871896398412","3267.871896398412","3267.871896398412"
"730000","1214.7826681629651","1214.7826681629651","1214.7826681629651","3700.1732492841315","3700.1732492841315","3700.1732492841315","4117.0248229190765","4117.0248229190765","4117.0248229190765","3908.4198976101957","3908.4198976101957","3908.4198976101957","2888.1350259349815","2888.1350259349815","2888.1350259349815"
"740000","1233.2335803079263","1233.2335803079263","1233.2335803079263","3710.242185954759","3710.242185954759","3710.242185954759","4014.2404692632927","4014.2404692632927","4014.2404692632927","3709.925160502034","3709.925160502034","3709.925160502034","3076.1023536408966","3076.1023536408966","3076.1023536408966"
"750000","1206.3290089193647","1206.3290089193647","1206.3290089193647","3769.9423134989966","3769.9423134989966","3769.9423134989966","4072.2152210128975","4072.2152210128975","4072.2152210128975","3515.8632287544815","3515.8632287544815","3515.8632287544815","2838.595432340774","2838.595432340774","2838.595432340774"
"760000","1214.8925068877604","1214.8925068877604","1214.8925068877604","3749.9866796647793","3749.9866796647793","3749.9866796647793","4153.420285238685","4153.420285238685","4153.420285238685","3511.650929016572","3511.650929016572","3511.650929016572","3122.50884609976","3122.50884609976","3122.50884609976"
"770000","1225.7289457248867","1225.7289457248867","1225.7289457248867","3774.8122439571807","3774.8122439571807","3774.8122439571807","4048.4869875203767","4048.4869875203767","4048.4869875203767","3541.4541617940936","3541.4541617940936","3541.4541617940936","2999.3203554946867","2999.3203554946867","2999.3203554946867"
"780000","1232.4344401953313","1232.4344401953313","1232.4344401953313","3851.347427322826","3851.347427322826","3851.347427322826","4286.788288736866","4286.788288736866","4286.788288736866","3771.1523370187874","3771.1523370187874","3771.1523370187874","3370.7771550658917","3370.7771550658917","3370.7771550658917"
"790000","1207.0578364766757","1207.0578364766757","1207.0578364766757","3890.7333522372974","3890.7333522372974","3890.7333522372974","4064.5413124303473","4064.5413124303473","4064.5413124303473","3656.1149102899544","3656.1149102899544","3656.1149102899544","3449.417453306508","3449.417453306508","3449.417453306508"
"800000","1233.089579506879","1233.089579506879","1233.089579506879","3881.6843302827583","3881.6843302827583","3881.6843302827583","4209.748715136411","4209.748715136411","4209.748715136411","3946.800596365064","3946.800596365064","3946.800596365064","3272.161565512039","3272.161565512039","3272.161565512039"
"810000","1238.297575531609","1238.297575531609","1238.297575531609","3882.225109388287","3882.225109388287","3882.225109388287","4140.208327024702","4140.208327024702","4140.208327024702","3665.695624685931","3665.695624685931","3665.695624685931","3413.705216729948","3413.705216729948","3413.705216729948"
"820000","1220.0785206311443","1220.0785206311443","1220.0785206311443","3858.6917273599815","3858.6917273599815","3858.6917273599815","4146.655265931592","4146.655265931592","4146.655265931592","3695.4061615409905","3695.4061615409905","3695.4061615409905","2744.9839070905045","2744.9839070905045","2744.9839070905045"
"830000","1212.7042809927698","1212.7042809927698","1212.7042809927698","3767.02641745936","3767.02641745936","3767.02641745936","4178.02383290041","4178.02383290041","4178.02383290041","3452.1771946654735","3452.1771946654735","3452.1771946654735","3307.5832340398238","3307.5832340398238","3307.5832340398238"
"840000","1226.7930399516765","1226.7930399516765","1226.7930399516765","3863.916394115772","3863.916394115772","3863.916394115772","4196.556030422618","4196.556030422618","4196.556030422618","3369.702561352028","3369.702561352028","3369.702561352028","3320.7357573887334","3320.7357573887334","3320.7357573887334"
"850000","1237.8290080013994","1237.8290080013994","1237.8290080013994","3921.2557621743117","3921.2557621743117","3921.2557621743117","4273.965296005101","4273.965296005101","4273.965296005101","3619.0301607740707","3619.0301607740707","3619.0301607740707","3301.7372686226468","3301.7372686226468","3301.7372686226468"
"860000","1248.319502989991","1248.319502989991","1248.319502989991","3892.3127879746817","3892.3127879746817","3892.3127879746817","4199.0107762191565","4199.0107762191565","4199.0107762191565","3982.5850789095884","3982.5850789095884","3982.5850789095884","3429.2346691610364","3429.2346691610364","3429.2346691610364"
"870000","1234.736682301453","1234.736682301453","1234.736682301453","3923.552801792254","3923.552801792254","3923.552801792254","4266.254645416715","4266.254645416715","4266.254645416715","3282.732341363975","3282.732341363975","3282.732341363975","3089.8096747408467","3089.8096747408467","3089.8096747408467"
"880000","1256.4378919321155","1256.4378919321155","1256.4378919321155","3891.459813137214","3891.459813137214","3891.459813137214","4271.491978141332","4271.491978141332","4271.491978141332","3845.0774750284327","3845.0774750284327","3845.0774750284327","3163.3657415608095","3163.3657415608095","3163.3657415608095"
"890000","1233.5547888518086","1233.5547888518086","1233.5547888518086","3863.5309333577766","3863.5309333577766","3863.5309333577766","4345.037295220517","4345.037295220517","4345.037295220517","3731.863265440493","3731.863265440493","3731.863265440493","3086.893851289776","3086.893851289776","3086.893851289776"
"900000","1254.60489431478","1254.60489431478","1254.60489431478","3947.437931333107","3947.437931333107","3947.437931333107","4306.569551451985","4306.569551451985","4306.569551451985","3598.471262896609","3598.471262896609","3598.471262896609","3063.449806574924","3063.449806574924","3063.449806574924"
"910000","1249.0325442975163","1249.0325442975163","1249.0325442975163","3842.69436130853","3842.69436130853","3842.69436130853","4329.092728083424","4329.092728083424","4329.092728083424","3783.7042586057696","3783.7042586057696","3783.7042586057696","2855.524326274703","2855.524326274703","2855.524326274703"
"920000","1240.8119382186594","1240.8119382186594","1240.8119382186594","3870.999292226997","3870.999292226997","3870.999292226997","4283.144157591689","4283.144157591689","4283.144157591689","3841.548183110641","3841.548183110641","3841.548183110641","3296.3128955304005","3296.3128955304005","3296.3128955304005"
"930000","1249.303530343443","1249.303530343443","1249.303530343443","3899.6257510319133","3899.6257510319133","3899.6257510319133","4326.151000386418","4326.151000386418","4326.151000386418","3349.0063469628744","3349.0063469628744","3349.0063469628744","2748.752383598282","2748.752383598282","2748.752383598282"
"940000","1245.3301035374216","1245.3301035374216","1245.3301035374216","3890.462137497861","3890.462137497861","3890.462137497861","4341.731395413965","4341.731395413965","4341.731395413965","3754.226403678736","3754.226403678736","3754.226403678736","3216.9052840859904","3216.9052840859904","3216.9052840859904"
"950000","1215.0580975410799","1215.0580975410799","1215.0580975410799","3884.740386021793","3884.740386021793","3884.740386021793","4274.850087481756","4274.850087481756","4274.850087481756","3774.355238032536","3774.355238032536","3774.355238032536","3081.680652441485","3081.680652441485","3081.680652441485"
"960000","1234.211025690073","1234.211025690073","1234.211025690073","3904.528871890349","3904.528871890349","3904.528871890349","4242.544024967648","4242.544024967648","4242.544024967648","3951.1279890068095","3951.1279890068095","3951.1279890068095","2958.0119290546263","2958.0119290546263","2958.0119290546263"
"970000","1233.1773584191737","1233.1773584191737","1233.1773584191737","3886.9825555015136","3886.9825555015136","3886.9825555015136","4185.094514496847","4185.094514496847","4185.094514496847","4051.486653972188","4051.486653972188","4051.486653972188","3286.309894317192","3286.309894317192","3286.309894317192"
"980000","1251.494764856435","1251.494764856435","1251.494764856435","3933.0204239738077","3933.0204239738077","3933.0204239738077","4373.790157352192","4373.790157352192","4373.790157352192","3956.2169202555197","3956.2169202555197","3956.2169202555197","3294.316188080515","3294.316188080515","3294.316188080515"
"990000","1233.4950918259592","1233.4950918259592","1233.4950918259592","3929.662771843189","3929.662771843189","3929.662771843189","4301.074179323342","4301.074179323342","4301.074179323342","3947.7437479061045","3947.7437479061045","3947.7437479061045","3168.7943732907625","3168.7943732907625","3168.7943732907625"
"1000000","1240.383384737845","1240.383384737845","1240.383384737845","3860.4115019223273","3860.4115019223273","3860.4115019223273","4267.693230395021","4267.693230395021","4267.693230395021","3865.6143741545916","3865.6143741545916","3865.6143741545916","2768.181217241746","2768.181217241746","2768.181217241746"
"1010000","1255.886340623937","1255.886340623937","1255.886340623937","3886.9269463685428","3886.9269463685428","3886.9269463685428","4378.096541507678","4378.096541507678","4378.096541507678","4136.131541081317","4136.131541081317","4136.131541081317","2745.997826798086","2745.997826798086","2745.997826798086"
"1020000","1239.6195833647614","1239.6195833647614","1239.6195833647614","3910.522415577132","3910.522415577132","3910.522415577132","4375.9398930924","4375.9398930924","4375.9398930924","3947.3987501901456","3947.3987501901456","3947.3987501901456","2983.527393186236","2983.527393186236","2983.527393186236"
"1030000","1244.77302231908","1244.77302231908","1244.77302231908","3894.7484219251846","3894.7484219251846","3894.7484219251846","4365.152734006972","4365.152734006972","4365.152734006972","4065.404676860042","4065.404676860042","4065.404676860042","3555.3996335516567","3555.3996335516567","3555.3996335516567"
"1040000","1261.4412034714642","1261.4412034714642","1261.4412034714642","3895.7254979677587","3895.7254979677587","3895.7254979677587","4391.687724885523","4391.687724885523","4391.687724885523","4133.433737147336","4133.433737147336","4133.433737147336","3106.1389599522904","3106.1389599522904","3106.1389599522904"
"1050000","1254.979544514656","1254.979544514656","1254.979544514656","3930.7314697248075","3930.7314697248075","3930.7314697248075","4361.008584965185","4361.008584965185","4361.008584965185","3979.067770754346","3979.067770754346","3979.067770754346","2721.2290397759116","2721.2290397759116","2721.2290397759116"
"1060000","1237.566483352716","1237.566483352716","1237.566483352716","3881.6959503025782","3881.6959503025782","3881.6959503025782","4356.83771499925","4356.83771499925","4356.83771499925","4064.272676357883","4064.272676357883","4064.272676357883","2875.17967233471","2875.17967233471","2875.17967233471"
"1070000","1248.2349063281727","1248.2349063281727","1248.2349063281727","3854.2679947916017","3854.2679947916017","3854.2679947916017","4101.359536120477","4101.359536120477","4101.359536120477","4246.921062467748","4246.921062467748","4246.921062467748","3039.482305568862","3039.482305568862","3039.482305568862"
"1080000","1251.643740036966","1251.643740036966","1251.643740036966","3855.640917616972","3855.640917616972","3855.640917616972","4385.831811862804","4385.831811862804","4385.831811862804","4086.7953215364723","4086.7953215364723","4086.7953215364723","2887.2825605624685","2887.2825605624685","2887.2825605624685"
"1090000","1236.306598737428","1236.306598737428","1236.306598737428","3845.3466946193744","3845.3466946193744","3845.3466946193744","4319.548273270024","4319.548273270024","4319.548273270024","3987.1727010802524","3987.1727010802524","3987.1727010802524","3203.47886245649","3203.47886245649","3203.47886245649"
"1100000","1246.8660145473154","1246.8660145473154","1246.8660145473154","3781.864788413271","3781.864788413271","3781.864788413271","4400.353345100039","4400.353345100039","4400.353345100039","4127.435948924585","4127.435948924585","4127.435948924585","3127.489611113536","3127.489611113536","3127.489611113536"
"1110000","1238.2290634344213","1238.2290634344213","1238.2290634344213","3851.8374948391815","3851.8374948391815","3851.8374948391815","4322.723050874111","4322.723050874111","4322.723050874111","4244.001380722972","4244.001380722972","4244.001380722972","2941.4278975232633","2941.4278975232633","2941.4278975232633"
"1120000","1264.3686786902522","1264.3686786902522","1264.3686786902522","3886.487746035857","3886.487746035857","3886.487746035857","4114.118092301599","4114.118092301599","4114.118092301599","4107.810478101526","4107.810478101526","4107.810478101526","3005.0964779820783","3005.0964779820783","3005.0964779820783"
"1130000","1168.9983319006878","1168.9983319006878","1168.9983319006878","3800.616713419569","3800.616713419569","3800.616713419569","4406.227955687197","4406.227955687197","4406.227955687197","3834.0547733739318","3834.0547733739318","3834.0547733739318","3116.1836902340265","3116.1836902340265","3116.1836902340265"
"1140000","1220.075682173649","1220.075682173649","1220.075682173649","3856.8963688334675","3856.8963688334675","3856.8963688334675","4422.412133157195","4422.412133157195","4422.412133157195","4158.410433645731","4158.410433645731","4158.410433645731","3216.61534974907","3216.61534974907","3216.61534974907"
"1150000","1242.7961016880195","1242.7961016880195","1242.7961016880195","3852.329785018178","3852.329785018178","3852.329785018178","4412.045630928116","4412.045630928116","4412.045630928116","4048.615062971721","4048.615062971721","4048.615062971721","3136.2068847534947","3136.2068847534947","3136.2068847534947"
"1160000","1235.9716211385785","1235.9716211385785","1235.9716211385785","3838.881001154049","3838.881001154049","3838.881001154049","4298.112106308941","4298.112106308941","4298.112106308941","4171.553636298719","4171.553636298719","4171.553636298719","3368.717947457438","3368.717947457438","3368.717947457438"
"1170000","1228.4993815254352","1228.4993815254352","1228.4993815254352","3899.7748763310883","3899.7748763310883","3899.7748763310883","4464.922574436977","4464.922574436977","4464.922574436977","4138.561631856114","4138.561631856114","4138.561631856114","3294.294981313056","3294.294981313056","3294.294981313056"
"1180000","1249.4470549816037","1249.4470549816037","1249.4470549816037","3856.5581508816017","3856.5581508816017","3856.5581508816017","4405.439267437245","4405.439267437245","4405.439267437245","4208.032545948162","4208.032545948162","4208.032545948162","3216.6318365278375","3216.6318365278375","3216.6318365278375"
"1190000","1252.0630644295782","1252.0630644295782","1252.0630644295782","3709.7493819424176","3709.7493819424176","3709.7493819424176","4331.204597106958","4331.204597106958","4331.204597106958","4220.333601097124","4220.333601097124","4220.333601097124","2938.065323929242","2938.065323929242","2938.065323929242"
"1200000","1228.0212995269615","1228.0212995269615","1228.0212995269615","3816.647828125156","3816.647828125156","3816.647828125156","4300.406991749214","4300.406991749214","4300.406991749214","4078.4693276121898","4078.4693276121898","4078.4693276121898","2934.324170147886","2934.324170147886","2934.324170147886"
"1210000","1250.2322435769252","1250.2322435769252","1250.2322435769252","3808.4380113680772","3808.4380113680772","3808.4380113680772","4427.426904851707","4427.426904851707","4427.426904851707","3536.4786613964848","3536.4786613964848","3536.4786613964848","3192.7783136079743","3192.7783136079743","3192.7783136079743"
"1220000","1235.2182811699656","1235.2182811699656","1235.2182811699656","3829.7841124023457","3829.7841124023457","3829.7841124023457","4380.776109010671","4380.776109010671","4380.776109010671","4039.8203075799743","4039.8203075799743","4039.8203075799743","3038.1906171984306","3038.1906171984306","3038.1906171984306"
"1230000","1246.8341311082781","1246.8341311082781","1246.8341311082781","3871.868847139307","3871.868847139307","3871.868847139307","4402.169910729086","4402.169910729086","4402.169910729086","4121.732654939214","4121.732654939214","4121.732654939214","2952.4398276666466","2952.4398276666466","2952.4398276666466"
"1240000","1248.1666995289513","1248.1666995289513","1248.1666995289513","3895.8037869188206","3895.8037869188206","3895.8037869188206","4239.830426503653","4239.830426503653","4239.830426503653","4095.4574778251545","4095.4574778251545","4095.4574778251545","2397.871302204209","2397.871302204209","2397.871302204209"
"1250000","1229.4659442818993","1229.4659442818993","1229.4659442818993","3710.137836529345","3710.137836529345","3710.137836529345","4335.81259023222","4335.81259023222","4335.81259023222","3902.5253171637983","3902.5253171637983","3902.5253171637983","3031.371737720307","3031.371737720307","3031.371737720307"
"1260000","1258.652448071822","1258.652448071822","1258.652448071822","3840.7782760550604","3840.7782760550604","3840.7782760550604","4365.792714606008","4365.792714606008","4365.792714606008","4006.837725314423","4006.837725314423","4006.837725314423","3305.832183420487","3305.832183420487","3305.832183420487"
"1270000","1247.923915555298","1247.923915555298","1247.923915555298","3875.900273594036","3875.900273594036","3875.900273594036","4385.279610966541","4385.279610966541","4385.279610966541","3878.9998302986887","3878.9998302986887","3878.9998302986887","3166.55981168126","3166.55981168126","3166.55981168126"
"1280000","1258.2213615934122","1258.2213615934122","1258.2213615934122","3825.698254827158","3825.698254827158","3825.698254827158","4392.558738569684","4392.558738569684","4392.558738569684","4131.348585632741","4131.348585632741","4131.348585632741","3342.33419824496","3342.33419824496","3342.33419824496"
"1290000","1243.116083253622","1243.116083253622","1243.116083253622","3864.4792181261246","3864.4792181261246","3864.4792181261246","4334.729516808375","4334.729516808375","4334.729516808375","4218.00958969021","4218.00958969021","4218.00958969021","3071.2945218175573","3071.2945218175573","3071.2945218175573"
"1300000","1256.4812819315825","1256.4812819315825","1256.4812819315825","3874.2810659142997","3874.2810659142997","3874.2810659142997","4288.853231863824","4288.853231863824","4288.853231863824","3936.7717994152617","3936.7717994152617","3936.7717994152617","3248.777549480845","3248.777549480845","3248.777549480845"
"1310000","1242.090702199005","1242.090702199005","1242.090702199005","3879.501683532779","3879.501683532779","3879.501683532779","4300.3799051093565","4300.3799051093565","4300.3799051093565","3881.577633889929","3881.577633889929","3881.577633889929","3645.2843791997793","3645.2843791997793","3645.2843791997793"
"1320000","1177.3023484106477","1177.3023484106477","1177.3023484106477","3857.2645581956203","3857.2645581956203","3857.2645581956203","4293.462167567681","4293.462167567681","4293.462167567681","4051.0731964216307","4051.0731964216307","4051.0731964216307","3221.102256616025","3221.102256616025","3221.102256616025"
"1330000","1254.6820727521708","1254.6820727521708","1254.6820727521708","3642.437688749422","3642.437688749422","3642.437688749422","4308.284592776273","4308.284592776273","4308.284592776273","3995.7059387035283","3995.7059387035283","3995.7059387035283","3314.994065245901","3314.994065245901","3314.994065245901"
"1340000","1249.1626594507045","1249.1626594507045","1249.1626594507045","3863.9086747543465","3863.9086747543465","3863.9086747543465","4128.125095615353","4128.125095615353","4128.125095615353","3676.4336252738635","3676.4336252738635","3676.4336252738635","2682.5764430370828","2682.5764430370828","2682.5764430370828"
"1350000","1255.887068647193","1255.887068647193","1255.887068647193","3889.9607340767107","3889.9607340767107","3889.9607340767107","4266.6847768599055","4266.6847768599055","4266.6847768599055","4019.3223213717256","4019.3223213717256","4019.3223213717256","3178.0852162995225","3178.0852162995225","3178.0852162995225"
"1360000","1235.8339219054901","1235.8339219054901","1235.8339219054901","3839.075727164715","3839.075727164715","3839.075727164715","4129.255179808473","4129.255179808473","4129.255179808473","3995.1547875699944","3995.1547875699944","3995.1547875699944","3124.3178073608597","3124.3178073608597","3124.3178073608597"
"1370000","1245.2632112917825","1245.2632112917825","1245.2632112917825","3665.8698801287233","3665.8698801287233","3665.8698801287233","4278.178552496534","4278.178552496534","4278.178552496534","3625.14017300235","3625.14017300235","3625.14017300235","3156.514022146137","3156.514022146137","3156.514022146137"
"1380000","1272.7707013856011","1272.7707013856011","1272.7707013856011","3819.8200842433494","3819.8200842433494","3819.8200842433494","4074.9738392978775","4074.9738392978775","4074.9738392978775","4059.1103537054123","4059.1103537054123","4059.1103537054123","3354.2540681458386","3354.2540681458386","3354.2540681458386"
"1390000","1242.3278402146511","1242.3278402146511","1242.3278402146511","3779.0378501444475","3779.0378501444475","3779.0378501444475","4271.364219420922","4271.364219420922","4271.364219420922","3942.874955949869","3942.874955949869","3942.874955949869","3358.802731211891","3358.802731211891","3358.802731211891"
"1400000","1255.4544727545622","1255.4544727545622","1255.4544727545622","3706.5642296369856","3706.5642296369856","3706.5642296369856","4210.019909235218","4210.019909235218","4210.019909235218","3959.2860274602413","3959.2860274602413","3959.2860274602413","2859.8281268048477","2859.8281268048477","2859.8281268048477"
"1410000","1272.9185285098263","1272.9185285098263","1272.9185285098263","3818.9665140760967","3818.9665140760967","3818.9665140760967","4218.567197857913","4218.567197857913","4218.567197857913","4192.2505895982595","4192.2505895982595","4192.2505895982595","2816.136618882527","2816.136618882527","2816.136618882527"
"1420000","1259.2646441452448","1259.2646441452448","1259.2646441452448","3840.3118625193492","3840.3118625193492","3840.3118625193492","4320.930500372344","4320.930500372344","4320.930500372344","3956.141111519171","3956.141111519171","3956.141111519171","3295.3578982968183","3295.3578982968183","3295.3578982968183"
"1430000","1270.3719937784717","1270.3719937784717","1270.3719937784717","3889.6763083315213","3889.6763083315213","3889.6763083315213","4177.920756158535","4177.920756158535","4177.920756158535","3778.9815152064157","3778.9815152064157","3778.9815152064157","2669.613797294192","2669.613797294192","2669.613797294192"
"1440000","1261.9319530037787","1261.9319530037787","1261.9319530037787","3292.442093345063","3292.442093345063","3292.442093345063","4069.3681605758456","4069.3681605758456","4069.3681605758456","4091.7695892226743","4091.7695892226743","4091.7695892226743","3314.5158093115306","3314.5158093115306","3314.5158093115306"
"1450000","1258.1598008185817","1258.1598008185817","1258.1598008185817","3865.8686786609965","3865.8686786609965","3865.8686786609965","4170.261033293312","4170.261033293312","4170.261033293312","4042.4145821173383","4042.4145821173383","4042.4145821173383","3873.417795562798","3873.417795562798","3873.417795562798"
"1460000","1264.264516310864","1264.264516310864","1264.264516310864","3859.755900660714","3859.755900660714","3859.755900660714","4238.396082797742","4238.396082797742","4238.396082797742","3847.9705945144647","3847.9705945144647","3847.9705945144647","2991.2051404084405","2991.2051404084405","2991.2051404084405"
"1470000","1244.6502808929513","1244.6502808929513","1244.6502808929513","3811.8183763787383","3811.8183763787383","3811.8183763787383","4063.873501045232","4063.873501045232","4063.873501045232","3869.2932560683453","3869.2932560683453","3869.2932560683453","2618.8878811035647","2618.8878811035647","2618.8878811035647"
"1480000","1247.5224558052912","1247.5224558052912","1247.5224558052912","3804.4958924414486","3804.4958924414486","3804.4958924414486","4128.316331765543","4128.316331765543","4128.316331765543","3973.8110891693514","3973.8110891693514","3973.8110891693514","3268.7313590065505","3268.7313590065505","3268.7313590065505"
"1490000","1255.2328553126133","1255.2328553126133","1255.2328553126133","3814.2749266488563","3814.2749266488563","3814.2749266488563","4123.258539713452","4123.258539713452","4123.258539713452","4064.974005989773","4064.974005989773","4064.974005989773","2626.7499419392034","2626.7499419392034","2626.7499419392034"

==> plot_scripts/data/reward_curves/halfcheetah/polygrad_add_state_update.csv <==
"Step","crimson-springroll-550 - eval/avg_return","crimson-springroll-550 - eval/avg_return__MIN","crimson-springroll-550 - eval/avg_return__MAX","legendary-butterfly-495 - eval/avg_return","legendary-butterfly-495 - eval/avg_return__MIN","legendary-butterfly-495 - eval/avg_return__MAX","glad-frost-495 - eval/avg_return","glad-frost-495 - eval/avg_return__MIN","glad-frost-495 - eval/avg_return__MAX","vocal-wildflower-493 - eval/avg_return","vocal-wildflower-493 - eval/avg_return__MIN","vocal-wildflower-493 - eval/avg_return__MAX","spring-dawn-493 - eval/avg_return","spring-dawn-493 - eval/avg_return__MIN","spring-dawn-493 - eval/avg_return__MAX"
"0","201.50211960303596","201.50211960303596","201.50211960303596","-1077.675795531006","-1077.675795531006","-1077.675795531006","-157.27049131357006","-157.27049131357006","-157.27049131357006","-773.8870984910368","-773.8870984910368","-773.8870984910368","-440.2716322390546","-440.2716322390546","-440.2716322390546"
"10000","-590.5618106481887","-590.5618106481887","-590.5618106481887","-472.70044753067594","-472.70044753067594","-472.70044753067594","-517.5818523968085","-517.5818523968085","-517.5818523968085","-550.6454738667977","-550.6454738667977","-550.6454738667977","-778.3841988070202","-778.3841988070202","-778.3841988070202"
"20000","826.8402815881179","826.8402815881179","826.8402815881179","537.3303831779864","537.3303831779864","537.3303831779864","-228.51039019396416","-228.51039019396416","-228.51039019396416","128.36915051733143","128.36915051733143","128.36915051733143","-422.5704664874982","-422.5704664874982","-422.5704664874982"
"30000","598.2275032673409","598.2275032673409","598.2275032673409","209.25153825762874","209.25153825762874","209.25153825762874","625.4039364093776","625.4039364093776","625.4039364093776","491.57941806401016","491.57941806401016","491.57941806401016","255.88971896224757","255.88971896224757","255.88971896224757"
"40000","597.2037736120539","597.2037736120539","597.2037736120539","1235.2944277913164","1235.2944277913164","1235.2944277913164","1321.3941483670121","1321.3941483670121","1321.3941483670121","1314.5456607151566","1314.5456607151566","1314.5456607151566","805.3966212544765","805.3966212544765","805.3966212544765"
"50000","525.0454414284046","525.0454414284046","525.0454414284046","697.8002795417905","697.8002795417905","697.8002795417905","2136.604333617145","2136.604333617145","2136.604333617145","1601.9404773555943","1601.9404773555943","1601.9404773555943","370.6902801553614","370.6902801553614","370.6902801553614"
"60000","603.2594623932675","603.2594623932675","603.2594623932675","1036.117756013031","1036.117756013031","1036.117756013031","2027.089312105676","2027.089312105676","2027.089312105676","1660.8982021508323","1660.8982021508323","1660.8982021508323","-201.43085072956882","-201.43085072956882","-201.43085072956882"
"70000","855.5687519393983","855.5687519393983","855.5687519393983","941.0490914709866","941.0490914709866","941.0490914709866","2046.043536509263","2046.043536509263","2046.043536509263","1459.0043677481312","1459.0043677481312","1459.0043677481312","84.8128570453521","84.8128570453521","84.8128570453521"
"80000","1070.986103978406","1070.986103978406","1070.986103978406","1174.9383478448874","1174.9383478448874","1174.9383478448874","2342.7917213454157","2342.7917213454157","2342.7917213454157","1681.1488249585814","1681.1488249585814","1681.1488249585814","431.04148296857045","431.04148296857045","431.04148296857045"
"90000","1698.1968167876944","1698.1968167876944","1698.1968167876944","1144.677184134767","1144.677184134767","1144.677184134767","2394.554366630689","2394.554366630689","2394.554366630689","1873.9940312752544","1873.9940312752544","1873.9940312752544","340.1194050970852","340.1194050970852","340.1194050970852"
"100000","1491.2389417979987","1491.2389417979987","1491.2389417979987","987.6585254211332","987.6585254211332","987.6585254211332","2319.8608166743625","2319.8608166743625","2319.8608166743625","2188.939911408731","2188.939911408731","2188.939911408731","623.8177960556317","623.8177960556317","623.8177960556317"
"110000","1439.427637836358","1439.427637836358","1439.427637836358","1428.6611686174963","1428.6611686174963","1428.6611686174963","3214.826498409893","3214.826498409893","3214.826498409893","2446.127919682597","2446.127919682597","2446.127919682597","484.5609158748107","484.5609158748107","484.5609158748107"
"120000","2165.141574174713","2165.141574174713","2165.141574174713","1718.1267207689457","1718.1267207689457","1718.1267207689457","3390.5072208095917","3390.5072208095917","3390.5072208095917","2472.590333859515","2472.590333859515","2472.590333859515","938.9228491543797","938.9228491543797","938.9228491543797"
"130000","2622.7728864812543","2622.7728864812543","2622.7728864812543","1711.6738810840693","1711.6738810840693","1711.6738810840693","3419.3455932608135","3419.3455932608135","3419.3455932608135","2686.179798345303","2686.179798345303","2686.179798345303","1307.4022393887526","1307.4022393887526","1307.4022393887526"
"140000","2755.2192330447097","2755.2192330447097","2755.2192330447097","1552.5942647579684","1552.5942647579684","1552.5942647579684","3196.2643397229554","3196.2643397229554","3196.2643397229554","2337.2080244945764","2337.2080244945764","2337.2080244945764","1369.2611014031932","1369.2611014031932","1369.2611014031932"
"150000","3106.451883875957","3106.451883875957","3106.451883875957","2020.0682571266461","2020.0682571266461","2020.0682571266461","3287.9881851679593","3287.9881851679593","3287.9881851679593","2973.7003805308404","2973.7003805308404","2973.7003805308404","1322.936044457701","1322.936044457701","1322.936044457701"
"160000","3364.2009671984247","3364.2009671984247","3364.2009671984247","2249.013081853771","2249.013081853771","2249.013081853771","2800.864405575926","2800.864405575926","2800.864405575926","2945.85696332347","2945.85696332347","2945.85696332347","1517.595445889739","1517.595445889739","1517.595445889739"
"170000","3232.7195788860827","3232.7195788860827","3232.7195788860827","2601.7281913039046","2601.7281913039046","2601.7281913039046","3391.955295044741","3391.955295044741","3391.955295044741","2992.86173248167","2992.86173248167","2992.86173248167","1589.894728412549","1589.894728412549","1589.894728412549"
"180000","3518.7491719472127","3518.7491719472127","3518.7491719472127","2562.4393527016564","2562.4393527016564","2562.4393527016564","3667.3082618193102","3667.3082618193102","3667.3082618193102","2965.51404334446","2965.51404334446","2965.51404334446","1934.7473068218958","1934.7473068218958","1934.7473068218958"
"190000","3671.4902530579993","3671.4902530579993","3671.4902530579993","2984.025908700296","2984.025908700296","2984.025908700296","3629.862271960484","3629.862271960484","3629.862271960484","3050.3595643913422","3050.3595643913422","3050.3595643913422","1603.8734251123383","1603.8734251123383","1603.8734251123383"
"200000","3468.915786867764","3468.915786867764","3468.915786867764","3320.859245400352","3320.859245400352","3320.859245400352","3818.599060676609","3818.599060676609","3818.599060676609","3198.0501224463733","3198.0501224463733","3198.0501224463733","1844.1509887648638","1844.1509887648638","1844.1509887648638"
"210000","3576.4501013275394","3576.4501013275394","3576.4501013275394","2804.977011339932","2804.977011339932","2804.977011339932","3805.918286251478","3805.918286251478","3805.918286251478","3056.420591307253","3056.420591307253","3056.420591307253","1869.508702953774","1869.508702953774","1869.508702953774"
"220000","3707.283204477159","3707.283204477159","3707.283204477159","2942.162211575256","2942.162211575256","2942.162211575256","3821.5569415107952","3821.5569415107952","3821.5569415107952","3148.652683373738","3148.652683373738","3148.652683373738","1968.0338051901285","1968.0338051901285","1968.0338051901285"
"230000","3560.0485973588357","3560.0485973588357","3560.0485973588357","3208.791936454429","3208.791936454429","3208.791936454429","3789.203056808871","3789.203056808871","3789.203056808871","3147.298068933592","3147.298068933592","3147.298068933592","2035.4940748324057","2035.4940748324057","2035.4940748324057"
"240000","3908.1304354501362","3908.1304354501362","3908.1304354501362","2736.6404347711295","2736.6404347711295","2736.6404347711295","4083.478927995139","4083.478927995139","4083.478927995139","3593.9122643606306","3593.9122643606306","3593.9122643606306","1803.441205088836","1803.441205088836","1803.441205088836"
"250000","3761.692185639096","3761.692185639096","3761.692185639096","3201.2248983895647","3201.2248983895647","3201.2248983895647","4012.4541417684995","4012.4541417684995","4012.4541417684995","3513.1406750874075","3513.1406750874075","3513.1406750874075","2233.6794907604517","2233.6794907604517","2233.6794907604517"
"260000","3698.4178912279654","3698.4178912279654","3698.4178912279654","3519.724110416213","3519.724110416213","3519.724110416213","4005.4340215452794","4005.4340215452794","4005.4340215452794","3287.4650733982317","3287.4650733982317","3287.4650733982317","2119.929013872597","2119.929013872597","2119.929013872597"
"270000","3952.8049884592097","3952.8049884592097","3952.8049884592097","2698.1035506285257","2698.1035506285257","2698.1035506285257","4135.45454105283","4135.45454105283","4135.45454105283","3602.373768981971","3602.373768981971","3602.373768981971","2279.5167196090238","2279.5167196090238","2279.5167196090238"
"280000","3947.7199380038714","3947.7199380038714","3947.7199380038714","2915.819348378332","2915.819348378332","2915.819348378332","3932.9179731411505","3932.9179731411505","3932.9179731411505","3570.550603758563","3570.550603758563","3570.550603758563","2476.9312982435335","2476.9312982435335","2476.9312982435335"
"290000","3973.2065105847714","3973.2065105847714","3973.2065105847714","3256.8993363129766","3256.8993363129766","3256.8993363129766","3861.985914169146","3861.985914169146","3861.985914169146","3654.43712951317","3654.43712951317","3654.43712951317","2482.411216538311","2482.411216538311","2482.411216538311"
"300000","4095.1787749859295","4095.1787749859295","4095.1787749859295","2696.0946387003887","2696.0946387003887","2696.0946387003887","4042.774692609969","4042.774692609969","4042.774692609969","3495.4071014183137","3495.4071014183137","3495.4071014183137","2606.8795651191094","2606.8795651191094","2606.8795651191094"
"310000","4146.399665926982","4146.399665926982","4146.399665926982","3538.260035218483","3538.260035218483","3538.260035218483","4054.226386394747","4054.226386394747","4054.226386394747","3794.4708437829804","3794.4708437829804","3794.4708437829804","2605.6196970051915","2605.6196970051915","2605.6196970051915"
"320000","4040.93564593847","4040.93564593847","4040.93564593847","4011.079744689597","4011.079744689597","4011.079744689597","3855.0779805524667","3855.0779805524667","3855.0779805524667","3614.571560894505","3614.571560894505","3614.571560894505","2520.362369811186","2520.362369811186","2520.362369811186"
"330000","4170.76242809432","4170.76242809432","4170.76242809432","3024.3852764388434","3024.3852764388434","3024.3852764388434","4158.210205550172","4158.210205550172","4158.210205550172","3718.323267933214","3718.323267933214","3718.323267933214","2556.1800685678254","2556.1800685678254","2556.1800685678254"
"340000","4297.1148339846095","4297.1148339846095","4297.1148339846095","3066.356401856267","3066.356401856267","3066.356401856267","3966.279830307797","3966.279830307797","3966.279830307797","3892.4158115102778","3892.4158115102778","3892.4158115102778","2329.5388285710446","2329.5388285710446","2329.5388285710446"
"350000","4362.195151797379","4362.195151797379","4362.195151797379","3744.196194645757","3744.196194645757","3744.196194645757","3814.433389213745","3814.433389213745","3814.433389213745","3718.13288379285","3718.13288379285","3718.13288379285","2562.62687483257","2562.62687483257","2562.62687483257"
"360000","4384.408810500359","4384.408810500359","4384.408810500359","3147.465116907235","3147.465116907235","3147.465116907235","3928.2179646546165","3928.2179646546165","3928.2179646546165","3999.9908116337488","3999.9908116337488","3999.9908116337488","2651.28573124468","2651.28573124468","2651.28573124468"
"370000","4358.467066161775","4358.467066161775","4358.467066161775","3746.22413146177","3746.22413146177","3746.22413146177","3728.563141443693","3728.563141443693","3728.563141443693","3925.615219784232","3925.615219784232","3925.615219784232","2562.375915662995","2562.375915662995","2562.375915662995"
"380000","4277.404868233984","4277.404868233984","4277.404868233984","3349.3992823116046","3349.3992823116046","3349.3992823116046","4028.5021334230237","4028.5021334230237","4028.5021334230237","3790.4074557097642","3790.4074557097642","3790.4074557097642","2654.4588274525545","2654.4588274525545","2654.4588274525545"
"390000","3811.9581005318396","3811.9581005318396","3811.9581005318396","3609.820522228257","3609.820522228257","3609.820522228257","3722.1404776976533","3722.1404776976533","3722.1404776976533","3578.1142666132196","3578.1142666132196","3578.1142666132196","2603.2155408993467","2603.2155408993467","2603.2155408993467"
"400000","4416.8963479437125","4416.8963479437125","4416.8963479437125","3305.9456866778564","3305.9456866778564","3305.9456866778564","4053.3248030576187","4053.3248030576187","4053.3248030576187","3902.9467608678824","3902.9467608678824","3902.9467608678824","2571.047278074617","2571.047278074617","2571.047278074617"
"410000","4519.723179743856","4519.723179743856","4519.723179743856","3650.9726228737477","3650.9726228737477","3650.9726228737477","4085.4748272591814","4085.4748272591814","4085.4748272591814","3758.748740739934","3758.748740739934","3758.748740739934","2496.6621514030116","2496.6621514030116","2496.6621514030116"
"420000","4190.7700660399305","4190.7700660399305","4190.7700660399305","3751.955968304878","3751.955968304878","3751.955968304878","4037.8046079105734","4037.8046079105734","4037.8046079105734","4054.7017514069785","4054.7017514069785","4054.7017514069785","2369.3732430061873","2369.3732430061873","2369.3732430061873"
"430000","4512.653653877669","4512.653653877669","4512.653653877669","3354.4977042762002","3354.4977042762002","3354.4977042762002","4126.757511630684","4126.757511630684","4126.757511630684","4108.9666604660815","4108.9666604660815","4108.9666604660815","2424.0673245241865","2424.0673245241865","2424.0673245241865"
"440000","4657.127097716032","4657.127097716032","4657.127097716032","3821.4104230104713","3821.4104230104713","3821.4104230104713","4127.798040243202","4127.798040243202","4127.798040243202","3790.0389086091463","3790.0389086091463","3790.0389086091463","2553.9386094897113","2553.9386094897113","2553.9386094897113"
"450000","4453.642906028621","4453.642906028621","4453.642906028621","3908.6732019228803","3908.6732019228803","3908.6732019228803","3958.623520624499","3958.623520624499","3958.623520624499","3974.2623492502703","3974.2623492502703","3974.2623492502703","2397.6396299629696","2397.6396299629696","2397.6396299629696"
"460000","4444.586472714566","4444.586472714566","4444.586472714566","4124.6811515862555","4124.6811515862555","4124.6811515862555","4127.432576352802","4127.432576352802","4127.432576352802","3527.0712617466443","3527.0712617466443","3527.0712617466443","2507.8973633792666","2507.8973633792666","2507.8973633792666"
"470000","4615.45237532395","4615.45237532395","4615.45237532395","3245.4336506314976","3245.4336506314976","3245.4336506314976","4177.128232654526","4177.128232654526","4177.128232654526","4325.783119457468","4325.783119457468","4325.783119457468","2476.4116037703434","2476.4116037703434","2476.4116037703434"
"480000","4705.277453275355","4705.277453275355","4705.277453275355","3183.579665483109","3183.579665483109","3183.579665483109","4124.727203406142","4124.727203406142","4124.727203406142","4214.498775013724","4214.498775013724","4214.498775013724","2607.2150196239595","2607.2150196239595","2607.2150196239595"
"490000","4535.417451979369","4535.417451979369","4535.417451979369","2965.10387761904","2965.10387761904","2965.10387761904","4050.6642144255406","4050.6642144255406","4050.6642144255406","4204.1160151694785","4204.1160151694785","4204.1160151694785","2800.0744217367387","2800.0744217367387","2800.0744217367387"
"500000","4508.616176086562","4508.616176086562","4508.616176086562","4088.469540360557","4088.469540360557","4088.469540360557","4253.319879345294","4253.319879345294","4253.319879345294","3964.3987873763313","3964.3987873763313","3964.3987873763313","2264.5095029910876","2264.5095029910876","2264.5095029910876"
"510000","4566.076608530716","4566.076608530716","4566.076608530716","3700.573165237923","3700.573165237923","3700.573165237923","4148.958166225574","4148.958166225574","4148.958166225574","4218.407380706836","4218.407380706836","4218.407380706836","2409.0698753782317","2409.0698753782317","2409.0698753782317"
"520000","4687.091226733561","4687.091226733561","4687.091226733561","4286.590462040835","4286.590462040835","4286.590462040835","4313.269320923168","4313.269320923168","4313.269320923168","3769.2530887015687","3769.2530887015687","3769.2530887015687","2418.666627503059","2418.666627503059","2418.666627503059"
"530000","4775.788787013854","4775.788787013854","4775.788787013854","3184.9453429558343","3184.9453429558343","3184.9453429558343","4200.710879809021","4200.710879809021","4200.710879809021","4040.40487699735","4040.40487699735","4040.40487699735","2483.977309409193","2483.977309409193","2483.977309409193"
"540000","4635.662343664017","4635.662343664017","4635.662343664017","3821.521332558853","3821.521332558853","3821.521332558853","3657.298333127772","3657.298333127772","3657.298333127772","4407.074197463361","4407.074197463361","4407.074197463361","2088.0681923545926","2088.0681923545926","2088.0681923545926"
"550000","4545.08219750261","4545.08219750261","4545.08219750261","3949.121829601246","3949.121829601246","3949.121829601246","4415.068769717638","4415.068769717638","4415.068769717638","4027.278624698139","4027.278624698139","4027.278624698139","2699.68568371275","2699.68568371275","2699.68568371275"
"560000","4632.846113902886","4632.846113902886","4632.846113902886","3987.70147508452","3987.70147508452","3987.70147508452","4477.6362476501245","4477.6362476501245","4477.6362476501245","4555.781026814928","4555.781026814928","4555.781026814928","2346.1352905764206","2346.1352905764206","2346.1352905764206"
"570000","4547.792825907078","4547.792825907078","4547.792825907078","3625.62666443654","3625.62666443654","3625.62666443654","4181.989877820494","4181.989877820494","4181.989877820494","4257.243693426924","4257.243693426924","4257.243693426924","2487.070887848532","2487.070887848532","2487.070887848532"
"580000","4668.761917974313","4668.761917974313","4668.761917974313","4074.8515389464133","4074.8515389464133","4074.8515389464133","4366.878406740891","4366.878406740891","4366.878406740891","4344.0042005717305","4344.0042005717305","4344.0042005717305","2597.315482603292","2597.315482603292","2597.315482603292"
"590000","4724.653871427619","4724.653871427619","4724.653871427619","3451.6400475883297","3451.6400475883297","3451.6400475883297","4437.062742765179","4437.062742765179","4437.062742765179","4409.202395155776","4409.202395155776","4409.202395155776","2471.338843247739","2471.338843247739","2471.338843247739"
"600000","4786.469559522919","4786.469559522919","4786.469559522919","4265.313936136431","4265.313936136431","4265.313936136431","4514.43955957689","4514.43955957689","4514.43955957689","4532.697533686724","4532.697533686724","4532.697533686724","2479.198377713712","2479.198377713712","2479.198377713712"
"610000","4795.267198390246","4795.267198390246","4795.267198390246","4123.44697735958","4123.44697735958","4123.44697735958","4358.89409256916","4358.89409256916","4358.89409256916","4525.217346950508","4525.217346950508","4525.217346950508","2568.0403224949596","2568.0403224949596","2568.0403224949596"
"620000","4669.5191405032565","4669.5191405032565","4669.5191405032565","4092.2659273124323","4092.2659273124323","4092.2659273124323","4541.856701527684","4541.856701527684","4541.856701527684","4441.575526077858","4441.575526077858","4441.575526077858","2631.2310498224697","2631.2310498224697","2631.2310498224697"
"630000","4419.408719356387","4419.408719356387","4419.408719356387","4330.497834695823","4330.497834695823","4330.497834695823","4295.743909843579","4295.743909843579","4295.743909843579","4622.180026466298","4622.180026466298","4622.180026466298","2490.9288663056273","2490.9288663056273","2490.9288663056273"
"640000","4329.401995890139","4329.401995890139","4329.401995890139","3679.987134339227","3679.987134339227","3679.987134339227","4565.866433915198","4565.866433915198","4565.866433915198","4517.098074724136","4517.098074724136","4517.098074724136","2602.1494857023426","2602.1494857023426","2602.1494857023426"
"650000","4763.229435587289","4763.229435587289","4763.229435587289","2645.0565737221305","2645.0565737221305","2645.0565737221305","4505.738096564846","4505.738096564846","4505.738096564846","4450.317119266178","4450.317119266178","4450.317119266178","2894.810935546141","2894.810935546141","2894.810935546141"
"660000","4787.141583371692","4787.141583371692","4787.141583371692","3820.9355577708266","3820.9355577708266","3820.9355577708266","4447.762783747334","4447.762783747334","4447.762783747334","4354.452905947951","4354.452905947951","4354.452905947951","2802.6545886958006","2802.6545886958006","2802.6545886958006"
"670000","4405.531166525488","4405.531166525488","4405.531166525488","3481.620229073595","3481.620229073595","3481.620229073595","4484.693530172076","4484.693530172076","4484.693530172076","4403.128116375596","4403.128116375596","4403.128116375596","2909.868435061434","2909.868435061434","2909.868435061434"
"680000","4544.096182387441","4544.096182387441","4544.096182387441","3930.11997327903","3930.11997327903","3930.11997327903","4510.3567677882265","4510.3567677882265","4510.3567677882265","4651.540882949647","4651.540882949647","4651.540882949647","2879.0716617123026","2879.0716617123026","2879.0716617123026"
"690000","4469.885469017113","4469.885469017113","4469.885469017113","4033.2153692074594","4033.2153692074594","4033.2153692074594","4469.622254571068","4469.622254571068","4469.622254571068","4652.296420376803","4652.296420376803","4652.296420376803","3015.4941922270336","3015.4941922270336","3015.4941922270336"
"700000","4930.9387327579525","4930.9387327579525","4930.9387327579525","4028.643862515414","4028.643862515414","4028.643862515414","4510.483984173389","4510.483984173389","4510.483984173389","4657.492331487311","4657.492331487311","4657.492331487311","2894.3787542309638","2894.3787542309638","2894.3787542309638"
"710000","4802.256283368628","4802.256283368628","4802.256283368628","3915.162837365464","3915.162837365464","3915.162837365464","4508.182640305559","4508.182640305559","4508.182640305559","4499.888931076202","4499.888931076202","4499.888931076202","3008.869256154567","3008.869256154567","3008.869256154567"
"720000","4959.147433628395","4959.147433628395","4959.147433628395","3638.684800680955","3638.684800680955","3638.684800680955","4526.38235910372","4526.38235910372","4526.38235910372","4641.285588789897","4641.285588789897","4641.285588789897","2955.5847677489996","2955.5847677489996","2955.5847677489996"
"730000","4844.014255471424","4844.014255471424","4844.014255471424","3995.3943004377893","3995.3943004377893","3995.3943004377893","4492.38189129179","4492.38189129179","4492.38189129179","4634.550144812568","4634.550144812568","4634.550144812568","3093.2852191154084","3093.2852191154084","3093.2852191154084"
"740000","4812.304363904348","4812.304363904348","4812.304363904348","3789.97889897867","3789.97889897867","3789.97889897867","4529.534139188977","4529.534139188977","4529.534139188977","4488.598083555484","4488.598083555484","4488.598083555484","3136.7983305127627","3136.7983305127627","3136.7983305127627"
"750000","5029.789802757682","5029.789802757682","5029.789802757682","3334.6768807289022","3334.6768807289022","3334.6768807289022","4541.12339497127","4541.12339497127","4541.12339497127","4555.963811707815","4555.963811707815","4555.963811707815","3179.329480290985","3179.329480290985","3179.329480290985"
"760000","4738.89817653861","4738.89817653861","4738.89817653861","3394.3377244017147","3394.3377244017147","3394.3377244017147","4484.981844771899","4484.981844771899","4484.981844771899","4454.691927432388","4454.691927432388","4454.691927432388","2867.325483041181","2867.325483041181","2867.325483041181"
"770000","5036.484467055165","5036.484467055165","5036.484467055165","3460.47931774475","3460.47931774475","3460.47931774475","4495.908411946963","4495.908411946963","4495.908411946963","4600.135219056321","4600.135219056321","4600.135219056321","3178.757162940393","3178.757162940393","3178.757162940393"
"780000","4989.100601249479","4989.100601249479","4989.100601249479","3595.325698469564","3595.325698469564","3595.325698469564","4485.948969877787","4485.948969877787","4485.948969877787","4493.917121693308","4493.917121693308","4493.917121693308","3053.961945006816","3053.961945006816","3053.961945006816"
"790000","5142.6728943770495","5142.6728943770495","5142.6728943770495","3810.45881846051","3810.45881846051","3810.45881846051","4522.803154150015","4522.803154150015","4522.803154150015","4682.093004603863","4682.093004603863","4682.093004603863","2898.285819430078","2898.285819430078","2898.285819430078"
"800000","5124.703828573955","5124.703828573955","5124.703828573955","3903.6126237513963","3903.6126237513963","3903.6126237513963","4525.447174898791","4525.447174898791","4525.447174898791","4502.194151729086","4502.194151729086","4502.194151729086","3247.4343160214967","3247.4343160214967","3247.4343160214967"
"810000","5170.472958859926","5170.472958859926","5170.472958859926","3812.1365356510314","3812.1365356510314","3812.1365356510314","4527.866805407382","4527.866805407382","4527.866805407382","4585.401295525335","4585.401295525335","4585.401295525335","3242.5345834540917","3242.5345834540917","3242.5345834540917"
"820000","4602.588230480224","4602.588230480224","4602.588230480224","3468.074197297029","3468.074197297029","3468.074197297029","4556.832831460487","4556.832831460487","4556.832831460487","4602.438965418368","4602.438965418368","4602.438965418368","3136.215391107061","3136.215391107061","3136.215391107061"
"830000","4951.947034727151","4951.947034727151","4951.947034727151","3075.227694826625","3075.227694826625","3075.227694826625","4550.879490480462","4550.879490480462","4550.879490480462","4530.358228464445","4530.358228464445","4530.358228464445","3140.609980319453","3140.609980319453","3140.609980319453"
"840000","4694.055945132708","4694.055945132708","4694.055945132708","4140.085334426412","4140.085334426412","4140.085334426412","4563.510796928292","4563.510796928292","4563.510796928292","4633.955932565256","4633.955932565256","4633.955932565256","3189.5381223382747","3189.5381223382747","3189.5381223382747"
"850000","4820.61263284333","4820.61263284333","4820.61263284333","3970.445295538842","3970.445295538842","3970.445295538842","4607.712372539386","4607.712372539386","4607.712372539386","4097.678485327606","4097.678485327606","4097.678485327606","3166.7815812254576","3166.7815812254576","3166.7815812254576"
"860000","4545.559777650333","4545.559777650333","4545.559777650333","3529.376197147564","3529.376197147564","3529.376197147564","4562.864301754039","4562.864301754039","4562.864301754039","4660.913344763711","4660.913344763711","4660.913344763711","3110.476713123353","3110.476713123353","3110.476713123353"
"870000","3709.687335807751","3709.687335807751","3709.687335807751","3907.0851472852473","3907.0851472852473","3907.0851472852473","4577.221736282276","4577.221736282276","4577.221736282276","4623.005082757678","4623.005082757678","4623.005082757678","3225.500700868214","3225.500700868214","3225.500700868214"
"880000","4174.570230894311","4174.570230894311","4174.570230894311","3720.330441848787","3720.330441848787","3720.330441848787","4588.506928844823","4588.506928844823","4588.506928844823","4517.613201311301","4517.613201311301","4517.613201311301","3157.80488702943","3157.80488702943","3157.80488702943"
"890000","4133.978110954277","4133.978110954277","4133.978110954277","3951.7332271631212","3951.7332271631212","3951.7332271631212","4538.753252777998","4538.753252777998","4538.753252777998","4496.904206741321","4496.904206741321","4496.904206741321","2783.5833098036514","2783.5833098036514","2783.5833098036514"
"900000","4331.610628667544","4331.610628667544","4331.610628667544","3794.1522253399403","3794.1522253399403","3794.1522253399403","4585.515264086464","4585.515264086464","4585.515264086464","4519.962326868492","4519.962326868492","4519.962326868492","3123.781842066124","3123.781842066124","3123.781842066124"
"910000","4454.790572293705","4454.790572293705","4454.790572293705","3634.65873134309","3634.65873134309","3634.65873134309","4580.405277987829","4580.405277987829","4580.405277987829","4302.004543501759","4302.004543501759","4302.004543501759","3232.9757456008797","3232.9757456008797","3232.9757456008797"
"920000","4544.483379703508","4544.483379703508","4544.483379703508","3985.744891764271","3985.744891764271","3985.744891764271","4551.884921313618","4551.884921313618","4551.884921313618","4086.9988332902803","4086.9988332902803","4086.9988332902803","3287.348125437266","3287.348125437266","3287.348125437266"
"930000","4940.293018120316","4940.293018120316","4940.293018120316","4671.251119948394","4671.251119948394","4671.251119948394","4565.647380978562","4565.647380978562","4565.647380978562","4390.960335128371","4390.960335128371","4390.960335128371","3283.0311744923397","3283.0311744923397","3283.0311744923397"
"940000","4728.397867174645","4728.397867174645","4728.397867174645","4363.279879702229","4363.279879702229","4363.279879702229","4596.058155832803","4596.058155832803","4596.058155832803","4666.747836231979","4666.747836231979","4666.747836231979","3310.7587478215173","3310.7587478215173","3310.7587478215173"
"950000","5192.202693046983","5192.202693046983","5192.202693046983","5202.587477986603","5202.587477986603","5202.587477986603","4585.043192124127","4585.043192124127","4585.043192124127","4105.035111310211","4105.035111310211","4105.035111310211","3306.36002152134","3306.36002152134","3306.36002152134"
"960000","4474.761725010727","4474.761725010727","4474.761725010727","5186.9235619739975","5186.9235619739975","5186.9235619739975","4569.609278865867","4569.609278865867","4569.609278865867","4623.470503250129","4623.470503250129","4623.470503250129","3226.053787911776","3226.053787911776","3226.053787911776"
"970000","4861.337279698909","4861.337279698909","4861.337279698909","4696.5775109034175","4696.5775109034175","4696.5775109034175","4606.306121214623","4606.306121214623","4606.306121214623","4600.169720777021","4600.169720777021","4600.169720777021","3192.507249460472","3192.507249460472","3192.507249460472"
"980000","5120.0154625157265","5120.0154625157265","5120.0154625157265","4377.435191052855","4377.435191052855","4377.435191052855","4571.930177923941","4571.930177923941","4571.930177923941","3745.381057481437","3745.381057481437","3745.381057481437","3066.704280112482","3066.704280112482","3066.704280112482"
"990000","4333.3690083729225","4333.3690083729225","4333.3690083729225","4800.2798406050715","4800.2798406050715","4800.2798406050715","4623.797077246942","4623.797077246942","4623.797077246942","4546.234921511301","4546.234921511301","4546.234921511301","3341.942463023038","3341.942463023038","3341.942463023038"
"1000000","4131.928790364064","4131.928790364064","4131.928790364064","4860.675396728589","4860.675396728589","4860.675396728589","4635.79258279193","4635.79258279193","4635.79258279193","4136.489704671823","4136.489704671823","4136.489704671823","3181.6447312923146","3181.6447312923146","3181.6447312923146"
"1010000","3890.540635753326","3890.540635753326","3890.540635753326","5087.357332405922","5087.357332405922","5087.357332405922","4659.011780330958","4659.011780330958","4659.011780330958","4582.120802698437","4582.120802698437","4582.120802698437","3255.8673142524467","3255.8673142524467","3255.8673142524467"
"1020000","4355.796103609178","4355.796103609178","4355.796103609178","4274.3054164442365","4274.3054164442365","4274.3054164442365","4587.61719974946","4587.61719974946","4587.61719974946","4380.290814266447","4380.290814266447","4380.290814266447","3409.8418822293656","3409.8418822293656","3409.8418822293656"
"1030000","3673.987994381509","3673.987994381509","3673.987994381509","4397.012625210182","4397.012625210182","4397.012625210182","4552.490631775715","4552.490631775715","4552.490631775715","4117.679915238163","4117.679915238163","4117.679915238163","3351.465465382179","3351.465465382179","3351.465465382179"
"1040000","4236.960572613058","4236.960572613058","4236.960572613058","4670.075190390877","4670.075190390877","4670.075190390877","4610.249942817785","4610.249942817785","4610.249942817785","4477.622399366813","4477.622399366813","4477.622399366813","3208.484386450277","3208.484386450277","3208.484386450277"
"1050000","4422.00213871692","4422.00213871692","4422.00213871692","5326.974999129478","5326.974999129478","5326.974999129478","4634.680028857761","4634.680028857761","4634.680028857761","4636.501409468649","4636.501409468649","4636.501409468649","3293.543551337436","3293.543551337436","3293.543551337436"
"1060000","4023.433636375503","4023.433636375503","4023.433636375503","4303.3177187188285","4303.3177187188285","4303.3177187188285","4637.455971489189","4637.455971489189","4637.455971489189","4453.02939088088","4453.02939088088","4453.02939088088","3310.130415408124","3310.130415408124","3310.130415408124"
"1070000","4681.226406310005","4681.226406310005","4681.226406310005","4947.210502849202","4947.210502849202","4947.210502849202","4560.129885204024","4560.129885204024","4560.129885204024","4694.369556268688","4694.369556268688","4694.369556268688","3336.7647689404475","3336.7647689404475","3336.7647689404475"
"1080000","4176.9194281049595","4176.9194281049595","4176.9194281049595","5245.820164394611","5245.820164394611","5245.820164394611","4640.706255164936","4640.706255164936","4640.706255164936","4624.612703996296","4624.612703996296","4624.612703996296","3464.4469509786913","3464.4469509786913","3464.4469509786913"
"1090000","4307.441146029619","4307.441146029619","4307.441146029619","4876.819342733141","4876.819342733141","4876.819342733141","4612.558957423582","4612.558957423582","4612.558957423582","4732.932153625354","4732.932153625354","4732.932153625354","3433.821011099666","3433.821011099666","3433.821011099666"
"1100000","4505.869317629868","4505.869317629868","4505.869317629868","5256.933470560021","5256.933470560021","5256.933470560021","4598.765938907307","4598.765938907307","4598.765938907307","4751.557934349191","4751.557934349191","4751.557934349191","3299.015412586733","3299.015412586733","3299.015412586733"
"1110000","4541.315831619807","4541.315831619807","4541.315831619807","4783.373054312815","4783.373054312815","4783.373054312815","4589.470690464319","4589.470690464319","4589.470690464319","4650.291821636372","4650.291821636372","4650.291821636372","3543.8825274502","3543.8825274502","3543.8825274502"
"1120000","4421.398434984248","4421.398434984248","4421.398434984248","4871.791840409411","4871.791840409411","4871.791840409411","4651.314354723241","4651.314354723241","4651.314354723241","4514.224042579845","4514.224042579845","4514.224042579845","3468.1818367571623","3468.1818367571623","3468.1818367571623"
"1130000","4056.47747963993","4056.47747963993","4056.47747963993","4509.35618325482","4509.35618325482","4509.35618325482","4608.692468373755","4608.692468373755","4608.692468373755","4745.46931654495","4745.46931654495","4745.46931654495","3224.6041435661823","3224.6041435661823","3224.6041435661823"
"1140000","4281.714533625889","4281.714533625889","4281.714533625889","4327.14177449281","4327.14177449281","4327.14177449281","4558.538345864855","4558.538345864855","4558.538345864855","4632.822436289463","4632.822436289463","4632.822436289463","3355.035543954377","3355.035543954377","3355.035543954377"
"1150000","4553.220724651995","4553.220724651995","4553.220724651995","4160.2813721841685","4160.2813721841685","4160.2813721841685","4620.975410501984","4620.975410501984","4620.975410501984","4381.138535304982","4381.138535304982","4381.138535304982","3269.2431455950887","3269.2431455950887","3269.2431455950887"
"1160000","4441.902602726014","4441.902602726014","4441.902602726014","4526.793929474831","4526.793929474831","4526.793929474831","4634.1889418163355","4634.1889418163355","4634.1889418163355","4404.343238531807","4404.343238531807","4404.343238531807","3553.3118386806173","3553.3118386806173","3553.3118386806173"
"1170000","4490.683716782784","4490.683716782784","4490.683716782784","4623.165472405689","4623.165472405689","4623.165472405689","4602.2568646128","4602.2568646128","4602.2568646128","4696.072724870652","4696.072724870652","4696.072724870652","3387.2233532362707","3387.2233532362707","3387.2233532362707"
"1180000","4822.595690513579","4822.595690513579","4822.595690513579","4529.086972134393","4529.086972134393","4529.086972134393","4658.161753555586","4658.161753555586","4658.161753555586","4338.456564054041","4338.456564054041","4338.456564054041","3588.1595811188863","3588.1595811188863","3588.1595811188863"
"1190000","4800.608406830503","4800.608406830503","4800.608406830503","4170.501355819389","4170.501355819389","4170.501355819389","4599.6831139178175","4599.6831139178175","4599.6831139178175","4699.529662431746","4699.529662431746","4699.529662431746","3525.4652459025538","3525.4652459025538","3525.4652459025538"
"1200000","4625.50150341949","4625.50150341949","4625.50150341949","4287.766859091976","4287.766859091976","4287.766859091976","4692.231107778528","4692.231107778528","4692.231107778528","4614.43237788597","4614.43237788597","4614.43237788597","3551.8175152772174","3551.8175152772174","3551.8175152772174"
"1210000","4868.345998746107","4868.345998746107","4868.345998746107","4246.158576698412","4246.158576698412","4246.158576698412","4655.788908336338","4655.788908336338","4655.788908336338","4245.431922859458","4245.431922859458","4245.431922859458","3404.0850021129763","3404.0850021129763","3404.0850021129763"
"1220000","4458.309802213922","4458.309802213922","4458.309802213922","3867.676907777912","3867.676907777912","3867.676907777912","4658.074649419376","4658.074649419376","4658.074649419376","4707.4782700541455","4707.4782700541455","4707.4782700541455","3302.7263581920697","3302.7263581920697","3302.7263581920697"
"1230000","4650.301508665858","4650.301508665858","4650.301508665858","3795.2770752895276","3795.2770752895276","3795.2770752895276","4650.590156505534","4650.590156505534","4650.590156505534","4513.966927628764","4513.966927628764","4513.966927628764","3521.475187618659","3521.475187618659","3521.475187618659"
"1240000","4289.662016754589","4289.662016754589","4289.662016754589","4955.623162507081","4955.623162507081","4955.623162507081","4614.474090064035","4614.474090064035","4614.474090064035","4384.108502074873","4384.108502074873","4384.108502074873","3418.3373423287208","3418.3373423287208","3418.3373423287208"
"1250000","4297.956816029104","4297.956816029104","4297.956816029104","4792.320433417013","4792.320433417013","4792.320433417013","4623.979429818422","4623.979429818422","4623.979429818422","4657.217812127921","4657.217812127921","4657.217812127921","3631.4698707850503","3631.4698707850503","3631.4698707850503"
"1260000","4520.593044991094","4520.593044991094","4520.593044991094","4316.09428438006","4316.09428438006","4316.09428438006","4666.444709603742","4666.444709603742","4666.444709603742","4777.490772962643","4777.490772962643","4777.490772962643","3493.8121990295817","3493.8121990295817","3493.8121990295817"
"1270000","4764.652548432835","4764.652548432835","4764.652548432835","4704.123424528112","4704.123424528112","4704.123424528112","4624.0852659444245","4624.0852659444245","4624.0852659444245","4436.969528781608","4436.969528781608","4436.969528781608","3537.736197446885","3537.736197446885","3537.736197446885"
"1280000","4133.885364077754","4133.885364077754","4133.885364077754","4443.5649036701925","4443.5649036701925","4443.5649036701925","4678.76099546191","4678.76099546191","4678.76099546191","4557.679190071697","4557.679190071697","4557.679190071697","3650.370377066826","3650.370377066826","3650.370377066826"
"1290000","4700.155067443533","4700.155067443533","4700.155067443533","4679.062426706724","4679.062426706724","4679.062426706724","4673.26231557051","4673.26231557051","4673.26231557051","4742.831760879814","4742.831760879814","4742.831760879814","3456.563307324593","3456.563307324593","3456.563307324593"
"1300000","5008.30149081533","5008.30149081533","5008.30149081533","4901.711156372994","4901.711156372994","4901.711156372994","4648.118182011733","4648.118182011733","4648.118182011733","4496.570202640831","4496.570202640831","4496.570202640831","3598.5324146773796","3598.5324146773796","3598.5324146773796"
"1310000","4431.7514080217625","4431.7514080217625","4431.7514080217625","4943.269061798492","4943.269061798492","4943.269061798492","4696.279736217048","4696.279736217048","4696.279736217048","4272.837938472447","4272.837938472447","4272.837938472447","3693.31644779173","3693.31644779173","3693.31644779173"
"1320000","4139.3108046828165","4139.3108046828165","4139.3108046828165","4857.237365623405","4857.237365623405","4857.237365623405","4661.688582959079","4661.688582959079","4661.688582959079","4458.301765916125","4458.301765916125","4458.301765916125","3657.6473313065558","3657.6473313065558","3657.6473313065558"
"1330000","4625.223121013387","4625.223121013387","4625.223121013387","4730.855705674336","4730.855705674336","4730.855705674336","4630.942793545228","4630.942793545228","4630.942793545228","4564.273399704012","4564.273399704012","4564.273399704012","3517.7581017413604","3517.7581017413604","3517.7581017413604"
"1340000","3433.4464665718697","3433.4464665718697","3433.4464665718697","5200.112323965566","5200.112323965566","5200.112323965566","4637.337943420863","4637.337943420863","4637.337943420863","4625.041421676262","4625.041421676262","4625.041421676262","3457.375897831959","3457.375897831959","3457.375897831959"
"1350000","4741.588589689611","4741.588589689611","4741.588589689611","3751.038202242943","3751.038202242943","3751.038202242943","4684.173595679109","4684.173595679109","4684.173595679109","4008.308781772409","4008.308781772409","4008.308781772409","3625.0941332776783","3625.0941332776783","3625.0941332776783"
"1360000","5099.340222438425","5099.340222438425","5099.340222438425","4548.139673498398","4548.139673498398","4548.139673498398","4692.005874894164","4692.005874894164","4692.005874894164","4470.748256520566","4470.748256520566","4470.748256520566","3642.4610264824505","3642.4610264824505","3642.4610264824505"
"1370000","5093.956627428453","5093.956627428453","5093.956627428453","4904.48748285101","4904.48748285101","4904.48748285101","4640.288207524749","4640.288207524749","4640.288207524749","4451.085658948234","4451.085658948234","4451.085658948234","3600.7859853991126","3600.7859853991126","3600.7859853991126"
"1380000","5519.118177907259","5519.118177907259","5519.118177907259","5047.257077345903","5047.257077345903","5047.257077345903","4619.060905758728","4619.060905758728","4619.060905758728","3982.9500640230735","3982.9500640230735","3982.9500640230735","3829.621223799904","3829.621223799904","3829.621223799904"
"1390000","5095.82681343425","5095.82681343425","5095.82681343425","4928.300954971146","4928.300954971146","4928.300954971146","4609.250080956304","4609.250080956304","4609.250080956304","3691.2241847743935","3691.2241847743935","3691.2241847743935","3732.016917972479","3732.016917972479","3732.016917972479"
"1400000","4799.4964953795225","4799.4964953795225","4799.4964953795225","4730.223967288519","4730.223967288519","4730.223967288519","4579.934500498286","4579.934500498286","4579.934500498286","4290.263474790592","4290.263474790592","4290.263474790592","3430.787809744731","3430.787809744731","3430.787809744731"
"1410000","4678.279457419676","4678.279457419676","4678.279457419676","4612.417367806274","4612.417367806274","4612.417367806274","4645.259643682461","4645.259643682461","4645.259643682461","4462.499582609248","4462.499582609248","4462.499582609248","3863.601193381298","3863.601193381298","3863.601193381298"
"1420000","4828.667466351215","4828.667466351215","4828.667466351215","4776.226539302399","4776.226539302399","4776.226539302399","4698.206753821823","4698.206753821823","4698.206753821823","4427.649846619269","4427.649846619269","4427.649846619269","3724.9669692374578","3724.9669692374578","3724.9669692374578"
"1430000","4874.333906297569","4874.333906297569","4874.333906297569","4598.4311946112475","4598.4311946112475","4598.4311946112475","4512.89781773729","4512.89781773729","4512.89781773729","4686.385285838474","4686.385285838474","4686.385285838474","3641.9466919664183","3641.9466919664183","3641.9466919664183"
"1440000","4740.812423170453","4740.812423170453","4740.812423170453","5298.139405806169","5298.139405806169","5298.139405806169","4651.44266082853","4651.44266082853","4651.44266082853","4216.436770991391","4216.436770991391","4216.436770991391","3826.14198173638","3826.14198173638","3826.14198173638"
"1450000","4464.695617895151","4464.695617895151","4464.695617895151","4902.114723416816","4902.114723416816","4902.114723416816","4514.620773448801","4514.620773448801","4514.620773448801","4328.952535391536","4328.952535391536","4328.952535391536","3811.5720260789576","3811.5720260789576","3811.5720260789576"
"1460000","4537.91793656245","4537.91793656245","4537.91793656245","4804.3028471530215","4804.3028471530215","4804.3028471530215","4558.294913426659","4558.294913426659","4558.294913426659","4264.2201184412","4264.2201184412","4264.2201184412","3856.220975600844","3856.220975600844","3856.220975600844"
"1470000","4859.06725154993","4859.06725154993","4859.06725154993","4790.599145487185","4790.599145487185","4790.599145487185","4608.014999159879","4608.014999159879","4608.014999159879","4556.401325534211","4556.401325534211","4556.401325534211","3922.382450014558","3922.382450014558","3922.382450014558"
"1480000","4417.78279693211","4417.78279693211","4417.78279693211","5397.305793985443","5397.305793985443","5397.305793985443","4699.652547168223","4699.652547168223","4699.652547168223","4093.195626740956","4093.195626740956","4093.195626740956","3859.5543577630015","3859.5543577630015","3859.5543577630015"
"1490000","4122.912727597799","4122.912727597799","4122.912727597799","4726.427499389898","4726.427499389898","4726.427499389898","4614.545181604482","4614.545181604482","4614.545181604482","4574.5002443793055","4574.5002443793055","4574.5002443793055","3679.187889930534","3679.187889930534","3679.187889930534"

==> plot_scripts/data/reward_curves/halfcheetah/polygrad_cheetah.csv <==
"Step","vocal-bee-535 - eval/avg_return","vocal-bee-535 - eval/avg_return__MIN","vocal-bee-535 - eval/avg_return__MAX","hearty-mountain-534 - eval/avg_return","hearty-mountain-534 - eval/avg_return__MIN","hearty-mountain-534 - eval/avg_return__MAX","amber-field-533 - eval/avg_return","amber-field-533 - eval/avg_return__MIN","amber-field-533 - eval/avg_return__MAX","electric-durian-532 - eval/avg_return","electric-durian-532 - eval/avg_return__MIN","electric-durian-532 - eval/avg_return__MAX","lyric-forest-530 - eval/avg_return","lyric-forest-530 - eval/avg_return__MIN","lyric-forest-530 - eval/avg_return__MAX"
"0","201.22770769342452","201.22770769342452","201.22770769342452","-167.36666680523717","-167.36666680523717","-167.36666680523717","-1073.4023699965999","-1073.4023699965999","-1073.4023699965999","-786.0290505930132","-786.0290505930132","-786.0290505930132","-447.4951152086748","-447.4951152086748","-447.4951152086748"
"10000","-242.24310764156303","-242.24310764156303","-242.24310764156303","130.3287628397022","130.3287628397022","130.3287628397022","-531.2700655810881","-531.2700655810881","-531.2700655810881","-482.3363756746115","-482.3363756746115","-482.3363756746115","-94.39705894877474","-94.39705894877474","-94.39705894877474"
"20000","903.7652368463614","903.7652368463614","903.7652368463614","1027.0599919492497","1027.0599919492497","1027.0599919492497","144.28586980095463","144.28586980095463","144.28586980095463","464.9229664749212","464.9229664749212","464.9229664749212","460.25264046382955","460.25264046382955","460.25264046382955"
"30000","965.452309703923","965.452309703923","965.452309703923","1302.9557972688156","1302.9557972688156","1302.9557972688156","713.7338628779439","713.7338628779439","713.7338628779439","1324.8041561300615","1324.8041561300615","1324.8041561300615","660.9774900445404","660.9774900445404","660.9774900445404"
"40000","1820.9409822950097","1820.9409822950097","1820.9409822950097","534.9363445252555","534.9363445252555","534.9363445252555","807.2535672179235","807.2535672179235","807.2535672179235","1853.4113009235098","1853.4113009235098","1853.4113009235098","585.5638306747619","585.5638306747619","585.5638306747619"
"50000","1798.4419664188704","1798.4419664188704","1798.4419664188704","155.1113534320619","155.1113534320619","155.1113534320619","1074.714757641425","1074.714757641425","1074.714757641425","1908.8079267931018","1908.8079267931018","1908.8079267931018","790.466583790353","790.466583790353","790.466583790353"
"60000","2105.679494241513","2105.679494241513","2105.679494241513","503.7330055192432","503.7330055192432","503.7330055192432","1909.541209668489","1909.541209668489","1909.541209668489","2310.083571121467","2310.083571121467","2310.083571121467","1002.348729715329","1002.348729715329","1002.348729715329"
"70000","2147.958521136064","2147.958521136064","2147.958521136064","572.0031299555304","572.0031299555304","572.0031299555304","1885.6897495670771","1885.6897495670771","1885.6897495670771","2479.3066896920905","2479.3066896920905","2479.3066896920905","1512.259800824821","1512.259800824821","1512.259800824821"
"80000","2249.701512330812","2249.701512330812","2249.701512330812","934.9405706520616","934.9405706520616","934.9405706520616","2086.3554163593844","2086.3554163593844","2086.3554163593844","2786.0573235997986","2786.0573235997986","2786.0573235997986","2792.093178984741","2792.093178984741","2792.093178984741"
"90000","2145.2198075758374","2145.2198075758374","2145.2198075758374","1143.5241232689093","1143.5241232689093","1143.5241232689093","2513.303467975459","2513.303467975459","2513.303467975459","2711.6534934253987","2711.6534934253987","2711.6534934253987","3015.784024743094","3015.784024743094","3015.784024743094"
"100000","2129.683922545347","2129.683922545347","2129.683922545347","1369.1322327057558","1369.1322327057558","1369.1322327057558","2620.1270284342854","2620.1270284342854","2620.1270284342854","2674.118344354342","2674.118344354342","2674.118344354342","3387.8340568254403","3387.8340568254403","3387.8340568254403"
"110000","2714.042721697715","2714.042721697715","2714.042721697715","1365.2791979924702","1365.2791979924702","1365.2791979924702","2936.67419456173","2936.67419456173","2936.67419456173","3016.775446686153","3016.775446686153","3016.775446686153","3603.389668189981","3603.389668189981","3603.389668189981"
"120000","3118.385549010208","3118.385549010208","3118.385549010208","1408.4518999992847","1408.4518999992847","1408.4518999992847","3125.4476088283554","3125.4476088283554","3125.4476088283554","2882.38097888213","2882.38097888213","2882.38097888213","3471.615094243499","3471.615094243499","3471.615094243499"
"130000","3131.843031530443","3131.843031530443","3131.843031530443","2163.938304457116","2163.938304457116","2163.938304457116","3272.10497908363","3272.10497908363","3272.10497908363","3088.17469110408","3088.17469110408","3088.17469110408","3390.770094755529","3390.770094755529","3390.770094755529"
"140000","3186.4989080484165","3186.4989080484165","3186.4989080484165","1990.7022281068398","1990.7022281068398","1990.7022281068398","3276.972245683844","3276.972245683844","3276.972245683844","3135.1499319761997","3135.1499319761997","3135.1499319761997","3494.618414314575","3494.618414314575","3494.618414314575"
"150000","3290.2974428121706","3290.2974428121706","3290.2974428121706","2313.511455336334","2313.511455336334","2313.511455336334","3260.073875865701","3260.073875865701","3260.073875865701","3018.9210028091643","3018.9210028091643","3018.9210028091643","3505.0514481308937","3505.0514481308937","3505.0514481308937"
"160000","3328.1320203440664","3328.1320203440664","3328.1320203440664","2130.0763766547693","2130.0763766547693","2130.0763766547693","3368.7778242885784","3368.7778242885784","3368.7778242885784","3088.235106323497","3088.235106323497","3088.235106323497","3557.291351212951","3557.291351212951","3557.291351212951"
"170000","3439.392790410293","3439.392790410293","3439.392790410293","2447.0785488292904","2447.0785488292904","2447.0785488292904","3420.846477247041","3420.846477247041","3420.846477247041","3081.5974938927916","3081.5974938927916","3081.5974938927916","3543.076476247992","3543.076476247992","3543.076476247992"
"180000","3611.289074378048","3611.289074378048","3611.289074378048","2317.5253916361507","2317.5253916361507","2317.5253916361507","3433.2172244926687","3433.2172244926687","3433.2172244926687","3196.7274792751855","3196.7274792751855","3196.7274792751855","3520.792834852302","3520.792834852302","3520.792834852302"
"190000","3548.2813274079417","3548.2813274079417","3548.2813274079417","2099.3186060669336","2099.3186060669336","2099.3186060669336","3283.3423016806373","3283.3423016806373","3283.3423016806373","3272.7789194418897","3272.7789194418897","3272.7789194418897","3728.643329166146","3728.643329166146","3728.643329166146"
"200000","3801.413042431428","3801.413042431428","3801.413042431428","2188.157896948561","2188.157896948561","2188.157896948561","3626.7888670204693","3626.7888670204693","3626.7888670204693","3152.364804318164","3152.364804318164","3152.364804318164","3726.0575536290644","3726.0575536290644","3726.0575536290644"
"210000","3836.065079676517","3836.065079676517","3836.065079676517","2195.8850259525434","2195.8850259525434","2195.8850259525434","3656.015705209918","3656.015705209918","3656.015705209918","3429.6411652916613","3429.6411652916613","3429.6411652916613","3812.807937869549","3812.807937869549","3812.807937869549"
"220000","3596.324513932924","3596.324513932924","3596.324513932924","2224.078586697872","2224.078586697872","2224.078586697872","3666.447753898771","3666.447753898771","3666.447753898771","3524.3705344419855","3524.3705344419855","3524.3705344419855","3921.189991462002","3921.189991462002","3921.189991462002"
"230000","3702.970488246718","3702.970488246718","3702.970488246718","2318.6643384484973","2318.6643384484973","2318.6643384484973","3730.917676930033","3730.917676930033","3730.917676930033","3531.478608866918","3531.478608866918","3531.478608866918","3975.4029741042186","3975.4029741042186","3975.4029741042186"
"240000","3946.8377199177644","3946.8377199177644","3946.8377199177644","2414.8074232732693","2414.8074232732693","2414.8074232732693","3610.208487861896","3610.208487861896","3610.208487861896","3379.2607807736467","3379.2607807736467","3379.2607807736467","3960.686147721876","3960.686147721876","3960.686147721876"
"250000","3568.8259779198256","3568.8259779198256","3568.8259779198256","2630.4673280122233","2630.4673280122233","2630.4673280122233","3613.365595975941","3613.365595975941","3613.365595975941","3453.6765069035087","3453.6765069035087","3453.6765069035087","3932.4668751996383","3932.4668751996383","3932.4668751996383"
"260000","3602.800549972708","3602.800549972708","3602.800549972708","2406.8352960725915","2406.8352960725915","2406.8352960725915","3747.2624234435148","3747.2624234435148","3747.2624234435148","3679.779833405481","3679.779833405481","3679.779833405481","3951.2114632118128","3951.2114632118128","3951.2114632118128"
"270000","3590.867974293223","3590.867974293223","3590.867974293223","3080.6125522396806","3080.6125522396806","3080.6125522396806","3836.7668082865894","3836.7668082865894","3836.7668082865894","3743.159872471761","3743.159872471761","3743.159872471761","3858.079943388687","3858.079943388687","3858.079943388687"
"280000","3681.7660105705254","3681.7660105705254","3681.7660105705254","2996.9992824248534","2996.9992824248534","2996.9992824248534","3707.671603734998","3707.671603734998","3707.671603734998","3622.0692857543227","3622.0692857543227","3622.0692857543227","4024.013033549766","4024.013033549766","4024.013033549766"
"290000","3679.5690660464525","3679.5690660464525","3679.5690660464525","3355.865711455646","3355.865711455646","3355.865711455646","3572.143655858945","3572.143655858945","3572.143655858945","3558.7128014025875","3558.7128014025875","3558.7128014025875","4106.267906816741","4106.267906816741","4106.267906816741"
"300000","3530.182001737565","3530.182001737565","3530.182001737565","2501.74863757206","2501.74863757206","2501.74863757206","3965.864520022574","3965.864520022574","3965.864520022574","3638.6637250882704","3638.6637250882704","3638.6637250882704","4244.796085081172","4244.796085081172","4244.796085081172"
"310000","3725.5426046765724","3725.5426046765724","3725.5426046765724","2744.2063509342447","2744.2063509342447","2744.2063509342447","3889.087930884472","3889.087930884472","3889.087930884472","3789.5407342764365","3789.5407342764365","3789.5407342764365","4330.103845804311","4330.103845804311","4330.103845804311"
"320000","3691.651996529656","3691.651996529656","3691.651996529656","2882.558564693051","2882.558564693051","2882.558564693051","3904.0167979782505","3904.0167979782505","3904.0167979782505","3794.721653193582","3794.721653193582","3794.721653193582","4342.664363769602","4342.664363769602","4342.664363769602"
"330000","3474.14313564694","3474.14313564694","3474.14313564694","2610.7027162945233","2610.7027162945233","2610.7027162945233","3846.9998366870286","3846.9998366870286","3846.9998366870286","3827.2036290590668","3827.2036290590668","3827.2036290590668","4180.28974126568","4180.28974126568","4180.28974126568"
"340000","3791.000076044342","3791.000076044342","3791.000076044342","2416.5159137731603","2416.5159137731603","2416.5159137731603","4006.237741633164","4006.237741633164","4006.237741633164","3970.6180166810846","3970.6180166810846","3970.6180166810846","4194.8996236460725","4194.8996236460725","4194.8996236460725"
"350000","3697.183934691648","3697.183934691648","3697.183934691648","2878.9522348589353","2878.9522348589353","2878.9522348589353","3889.436231493826","3889.436231493826","3889.436231493826","3810.086373927776","3810.086373927776","3810.086373927776","4238.533214080635","4238.533214080635","4238.533214080635"
"360000","3800.894374597866","3800.894374597866","3800.894374597866","2381.773061085184","2381.773061085184","2381.773061085184","3951.5297770258926","3951.5297770258926","3951.5297770258926","3746.3197827106014","3746.3197827106014","3746.3197827106014","4288.572666869222","4288.572666869222","4288.572666869222"
"370000","4093.445518170228","4093.445518170228","4093.445518170228","2153.5834805334825","2153.5834805334825","2153.5834805334825","3708.0864937595134","3708.0864937595134","3708.0864937595134","3887.1939718196663","3887.1939718196663","3887.1939718196663","4314.656494525679","4314.656494525679","4314.656494525679"
"380000","3841.6344469023825","3841.6344469023825","3841.6344469023825","2809.4239946914813","2809.4239946914813","2809.4239946914813","3988.7061527372707","3988.7061527372707","3988.7061527372707","3789.064162093121","3789.064162093121","3789.064162093121","4345.42224333171","4345.42224333171","4345.42224333171"
"390000","4101.774863439286","4101.774863439286","4101.774863439286","2342.3083699436947","2342.3083699436947","2342.3083699436947","4066.5798687363067","4066.5798687363067","4066.5798687363067","3955.120822197042","3955.120822197042","3955.120822197042","4327.376142460709","4327.376142460709","4327.376142460709"
"400000","3992.4970276982735","3992.4970276982735","3992.4970276982735","2730.771238784105","2730.771238784105","2730.771238784105","4059.8583660536983","4059.8583660536983","4059.8583660536983","4038.8606789638384","4038.8606789638384","4038.8606789638384","4136.600283125761","4136.600283125761","4136.600283125761"
"410000","4084.7603231566923","4084.7603231566923","4084.7603231566923","2824.5664163484607","2824.5664163484607","2824.5664163484607","3958.4132544087342","3958.4132544087342","3958.4132544087342","3937.48303905184","3937.48303905184","3937.48303905184","4275.857570074003","4275.857570074003","4275.857570074003"
"420000","4103.541812137009","4103.541812137009","4103.541812137009","3017.344790072054","3017.344790072054","3017.344790072054","3927.1131397732106","3927.1131397732106","3927.1131397732106","4132.918074698044","4132.918074698044","4132.918074698044","4341.845530170873","4341.845530170873","4341.845530170873"
"430000","3469.445453198735","3469.445453198735","3469.445453198735","2559.6138339998593","2559.6138339998593","2559.6138339998593","4151.044597097992","4151.044597097992","4151.044597097992","3987.4405648686943","3987.4405648686943","3987.4405648686943","4315.312099999772","4315.312099999772","4315.312099999772"
"440000","3935.898218313135","3935.898218313135","3935.898218313135","2500.7168234766477","2500.7168234766477","2500.7168234766477","3980.240992000037","3980.240992000037","3980.240992000037","4168.530037198978","4168.530037198978","4168.530037198978","4263.56316439613","4263.56316439613","4263.56316439613"
"450000","3663.258532098401","3663.258532098401","3663.258532098401","2065.7072077036355","2065.7072077036355","2065.7072077036355","4097.02538259507","4097.02538259507","4097.02538259507","3812.9994154420137","3812.9994154420137","3812.9994154420137","4321.335271536738","4321.335271536738","4321.335271536738"
"460000","4120.329560197798","4120.329560197798","4120.329560197798","2796.1776918641517","2796.1776918641517","2796.1776918641517","4245.349232100805","4245.349232100805","4245.349232100805","4212.485260119969","4212.485260119969","4212.485260119969","4333.24494899334","4333.24494899334","4333.24494899334"
"470000","3818.896739071126","3818.896739071126","3818.896739071126","2380.775932365655","2380.775932365655","2380.775932365655","4047.785677205943","4047.785677205943","4047.785677205943","4201.069669850061","4201.069669850061","4201.069669850061","4371.680326371183","4371.680326371183","4371.680326371183"
"480000","3590.8797355807706","3590.8797355807706","3590.8797355807706","2329.8736913978873","2329.8736913978873","2329.8736913978873","4159.124324725868","4159.124324725868","4159.124324725868","4297.082881176149","4297.082881176149","4297.082881176149","4340.655990606976","4340.655990606976","4340.655990606976"
"490000","3838.4171968294227","3838.4171968294227","3838.4171968294227","2960.8336176405946","2960.8336176405946","2960.8336176405946","4142.905210116214","4142.905210116214","4142.905210116214","4088.1163994527865","4088.1163994527865","4088.1163994527865","4385.7835427835535","4385.7835427835535","4385.7835427835535"
"500000","3884.227687917839","3884.227687917839","3884.227687917839","3274.7843867582296","3274.7843867582296","3274.7843867582296","4264.146091101265","4264.146091101265","4264.146091101265","4390.858126941398","4390.858126941398","4390.858126941398","4399.084356425092","4399.084356425092","4399.084356425092"
"510000","3751.3214906707253","3751.3214906707253","3751.3214906707253","2650.1525574042394","2650.1525574042394","2650.1525574042394","4255.912387766313","4255.912387766313","4255.912387766313","4386.214911899338","4386.214911899338","4386.214911899338","4409.149596505584","4409.149596505584","4409.149596505584"
"520000","3774.6737054237865","3774.6737054237865","3774.6737054237865","2798.238263622222","2798.238263622222","2798.238263622222","4161.808118191313","4161.808118191313","4161.808118191313","4401.947276481942","4401.947276481942","4401.947276481942","4289.162628628399","4289.162628628399","4289.162628628399"
"530000","3919.3683884562597","3919.3683884562597","3919.3683884562597","3160.232274584191","3160.232274584191","3160.232274584191","4100.689664627954","4100.689664627954","4100.689664627954","4361.48999495618","4361.48999495618","4361.48999495618","4423.466122092124","4423.466122092124","4423.466122092124"
"540000","3971.1579253368072","3971.1579253368072","3971.1579253368072","2434.5135418302057","2434.5135418302057","2434.5135418302057","4125.049820662786","4125.049820662786","4125.049820662786","4435.289125634832","4435.289125634832","4435.289125634832","4295.960172361299","4295.960172361299","4295.960172361299"
"550000","4544.462184498957","4544.462184498957","4544.462184498957","3178.974103491574","3178.974103491574","3178.974103491574","3969.226513557163","3969.226513557163","3969.226513557163","4363.391914271169","4363.391914271169","4363.391914271169","4405.11956413296","4405.11956413296","4405.11956413296"
"560000","3939.046595011273","3939.046595011273","3939.046595011273","2870.875940974585","2870.875940974585","2870.875940974585","3880.7420925733945","3880.7420925733945","3880.7420925733945","4392.174269773703","4392.174269773703","4392.174269773703","4396.254247040621","4396.254247040621","4396.254247040621"
"570000","3799.4399968595703","3799.4399968595703","3799.4399968595703","2548.2673381972277","2548.2673381972277","2548.2673381972277","4266.584515481067","4266.584515481067","4266.584515481067","4601.243484472104","4601.243484472104","4601.243484472104","4408.278188863853","4408.278188863853","4408.278188863853"
"580000","3689.6763697164643","3689.6763697164643","3689.6763697164643","2808.586919264727","2808.586919264727","2808.586919264727","4205.439594231307","4205.439594231307","4205.439594231307","4544.248105765276","4544.248105765276","4544.248105765276","4428.478701372302","4428.478701372302","4428.478701372302"
"590000","4099.64600817959","4099.64600817959","4099.64600817959","2807.5750669831714","2807.5750669831714","2807.5750669831714","4375.425625246166","4375.425625246166","4375.425625246166","4441.801684388006","4441.801684388006","4441.801684388006","4372.14936358062","4372.14936358062","4372.14936358062"
"600000","3730.3981258405665","3730.3981258405665","3730.3981258405665","2619.966297683328","2619.966297683328","2619.966297683328","4382.5202380757855","4382.5202380757855","4382.5202380757855","4596.240892546548","4596.240892546548","4596.240892546548","4440.764146190848","4440.764146190848","4440.764146190848"
"610000","4259.309641053983","4259.309641053983","4259.309641053983","2746.0422262198663","2746.0422262198663","2746.0422262198663","4395.541528833759","4395.541528833759","4395.541528833759","4525.292139374821","4525.292139374821","4525.292139374821","4442.36351634801","4442.36351634801","4442.36351634801"
"620000","3902.3622501222367","3902.3622501222367","3902.3622501222367","2899.569926897891","2899.569926897891","2899.569926897891","4396.702618346308","4396.702618346308","4396.702618346308","4377.705241027342","4377.705241027342","4377.705241027342","4403.261405977945","4403.261405977945","4403.261405977945"
"630000","3544.695882547997","3544.695882547997","3544.695882547997","2703.3210319542245","2703.3210319542245","2703.3210319542245","4204.079622366981","4204.079622366981","4204.079622366981","4452.996479753553","4452.996479753553","4452.996479753553","4416.185776258429","4416.185776258429","4416.185776258429"
"640000","4118.451742721222","4118.451742721222","4118.451742721222","2795.951223959716","2795.951223959716","2795.951223959716","4424.122750116609","4424.122750116609","4424.122750116609","4369.855985217788","4369.855985217788","4369.855985217788","4403.228724863128","4403.228724863128","4403.228724863128"
"650000","3675.9237321408095","3675.9237321408095","3675.9237321408095","2682.210631077988","2682.210631077988","2682.210631077988","4325.313016115169","4325.313016115169","4325.313016115169","4393.57003624471","4393.57003624471","4393.57003624471","4392.659962438496","4392.659962438496","4392.659962438496"
"660000","4005.135133065399","4005.135133065399","4005.135133065399","2272.076975943773","2272.076975943773","2272.076975943773","4344.138627241","4344.138627241","4344.138627241","4485.449692628814","4485.449692628814","4485.449692628814","4433.06422063367","4433.06422063367","4433.06422063367"
"670000","3596.4643924899246","3596.4643924899246","3596.4643924899246","2660.1036627472636","2660.1036627472636","2660.1036627472636","4499.785580637404","4499.785580637404","4499.785580637404","4433.762522122273","4433.762522122273","4433.762522122273","4451.628264528352","4451.628264528352","4451.628264528352"
"680000","4214.23959667777","4214.23959667777","4214.23959667777","2915.1733001964985","2915.1733001964985","2915.1733001964985","4281.611871478589","4281.611871478589","4281.611871478589","4515.270849496073","4515.270849496073","4515.270849496073","4428.180069026283","4428.180069026283","4428.180069026283"
"690000","3850.0117815981735","3850.0117815981735","3850.0117815981735","2589.3506615251977","2589.3506615251977","2589.3506615251977","4354.190005127733","4354.190005127733","4354.190005127733","4590.882345962297","4590.882345962297","4590.882345962297","4416.125484081134","4416.125484081134","4416.125484081134"
"700000","3700.878472729135","3700.878472729135","3700.878472729135","2540.1791247722613","2540.1791247722613","2540.1791247722613","4208.560043555718","4208.560043555718","4208.560043555718","4543.942223531493","4543.942223531493","4543.942223531493","4510.342134281578","4510.342134281578","4510.342134281578"
"710000","3729.9567805365177","3729.9567805365177","3729.9567805365177","2897.922256982413","2897.922256982413","2897.922256982413","4481.095268835364","4481.095268835364","4481.095268835364","4649.163152884838","4649.163152884838","4649.163152884838","4445.935525881851","4445.935525881851","4445.935525881851"
"720000","3993.1012250826197","3993.1012250826197","3993.1012250826197","2753.7529869287036","2753.7529869287036","2753.7529869287036","4425.378004012242","4425.378004012242","4425.378004012242","4463.654164524582","4463.654164524582","4463.654164524582","4454.437930734365","4454.437930734365","4454.437930734365"
"730000","4252.940280367638","4252.940280367638","4252.940280367638","3469.541191501504","3469.541191501504","3469.541191501504","4467.733773321999","4467.733773321999","4467.733773321999","4512.78458475591","4512.78458475591","4512.78458475591","4518.0684027547195","4518.0684027547195","4518.0684027547195"
"740000","3979.402955700648","3979.402955700648","3979.402955700648","3298.7679240545613","3298.7679240545613","3298.7679240545613","4512.1425538391395","4512.1425538391395","4512.1425538391395","4659.603551257924","4659.603551257924","4659.603551257924","4457.5736232530635","4457.5736232530635","4457.5736232530635"
"750000","4323.332250469397","4323.332250469397","4323.332250469397","3357.222472295165","3357.222472295165","3357.222472295165","4456.138741325894","4456.138741325894","4456.138741325894","4236.766028296151","4236.766028296151","4236.766028296151","4441.205134572827","4441.205134572827","4441.205134572827"
"760000","4649.625692955666","4649.625692955666","4649.625692955666","3591.4898629908575","3591.4898629908575","3591.4898629908575","4545.587232795026","4545.587232795026","4545.587232795026","4538.501566113705","4538.501566113705","4538.501566113705","4447.646570616065","4447.646570616065","4447.646570616065"
"770000","3828.6898723987433","3828.6898723987433","3828.6898723987433","3642.261168807889","3642.261168807889","3642.261168807889","4610.790330140202","4610.790330140202","4610.790330140202","4635.679595661677","4635.679595661677","4635.679595661677","4408.96138034091","4408.96138034091","4408.96138034091"
"780000","4217.266783596936","4217.266783596936","4217.266783596936","3612.190155405482","3612.190155405482","3612.190155405482","4537.497626287868","4537.497626287868","4537.497626287868","4538.551536853211","4538.551536853211","4538.551536853211","4390.666026267733","4390.666026267733","4390.666026267733"
"790000","4452.733146979289","4452.733146979289","4452.733146979289","2862.022466483825","2862.022466483825","2862.022466483825","4456.240895713958","4456.240895713958","4456.240895713958","4664.569317832969","4664.569317832969","4664.569317832969","4403.539194600244","4403.539194600244","4403.539194600244"
"800000","4058.711129384774","4058.711129384774","4058.711129384774","3607.8049906481874","3607.8049906481874","3607.8049906481874","4629.613512855359","4629.613512855359","4629.613512855359","4532.190704238552","4532.190704238552","4532.190704238552","4410.348747273394","4410.348747273394","4410.348747273394"
"810000","4187.308549449813","4187.308549449813","4187.308549449813","3005.0079012090646","3005.0079012090646","3005.0079012090646","4672.182043931456","4672.182043931456","4672.182043931456","4781.470454185541","4781.470454185541","4781.470454185541","4394.465745598428","4394.465745598428","4394.465745598428"
"820000","4401.794710831861","4401.794710831861","4401.794710831861","3682.557792692136","3682.557792692136","3682.557792692136","4509.783882185356","4509.783882185356","4509.783882185356","4893.179282674103","4893.179282674103","4893.179282674103","4385.0872134133715","4385.0872134133715","4385.0872134133715"
"830000","4452.973966239354","4452.973966239354","4452.973966239354","3902.774795325697","3902.774795325697","3902.774795325697","4600.772450142572","4600.772450142572","4600.772450142572","4727.680318525629","4727.680318525629","4727.680318525629","4393.848426729576","4393.848426729576","4393.848426729576"
"840000","3937.603846479834","3937.603846479834","3937.603846479834","3609.8417619891857","3609.8417619891857","3609.8417619891857","4600.882863242092","4600.882863242092","4600.882863242092","4746.814069035601","4746.814069035601","4746.814069035601","4430.88665489486","4430.88665489486","4430.88665489486"
"850000","3800.5337044661696","3800.5337044661696","3800.5337044661696","3651.173212713505","3651.173212713505","3651.173212713505","4461.10645576881","4461.10645576881","4461.10645576881","4709.71907490652","4709.71907490652","4709.71907490652","4337.355044003665","4337.355044003665","4337.355044003665"
"860000","4719.301810418092","4719.301810418092","4719.301810418092","3578.2177267072025","3578.2177267072025","3578.2177267072025","4671.11614705944","4671.11614705944","4671.11614705944","4665.111304198827","4665.111304198827","4665.111304198827","4376.600793789451","4376.600793789451","4376.600793789451"
"870000","4112.100354014388","4112.100354014388","4112.100354014388","3462.968678958132","3462.968678958132","3462.968678958132","4552.665556960768","4552.665556960768","4552.665556960768","4840.113308840277","4840.113308840277","4840.113308840277","4439.702014761213","4439.702014761213","4439.702014761213"
"880000","3945.5361828262057","3945.5361828262057","3945.5361828262057","3977.7519020859168","3977.7519020859168","3977.7519020859168","4369.30831842265","4369.30831842265","4369.30831842265","4686.076362302133","4686.076362302133","4686.076362302133","4430.474852020351","4430.474852020351","4430.474852020351"
"890000","4695.151688338685","4695.151688338685","4695.151688338685","3735.7543005303146","3735.7543005303146","3735.7543005303146","4618.109926536365","4618.109926536365","4618.109926536365","4803.63345431833","4803.63345431833","4803.63345431833","4435.691207902335","4435.691207902335","4435.691207902335"
"900000","4575.0752483247825","4575.0752483247825","4575.0752483247825","3647.499351352195","3647.499351352195","3647.499351352195","3977.857710439638","3977.857710439638","3977.857710439638","4861.389694821831","4861.389694821831","4861.389694821831","4455.45140929961","4455.45140929961","4455.45140929961"
"910000","4464.997468028988","4464.997468028988","4464.997468028988","3303.213169151245","3303.213169151245","3303.213169151245","4215.876659130432","4215.876659130432","4215.876659130432","4898.586812432191","4898.586812432191","4898.586812432191","4440.29206949609","4440.29206949609","4440.29206949609"
"920000","4687.37361578131","4687.37361578131","4687.37361578131","3348.892546091857","3348.892546091857","3348.892546091857","4394.036691653133","4394.036691653133","4394.036691653133","4967.179354803694","4967.179354803694","4967.179354803694","4441.026477521027","4441.026477521027","4441.026477521027"
"930000","4603.063328640828","4603.063328640828","4603.063328640828","3424.0319257351634","3424.0319257351634","3424.0319257351634","4678.143853376083","4678.143853376083","4678.143853376083","4826.260752882357","4826.260752882357","4826.260752882357","4459.251500070941","4459.251500070941","4459.251500070941"
"940000","4877.748072592059","4877.748072592059","4877.748072592059","4230.129468063531","4230.129468063531","4230.129468063531","4594.6415879623455","4594.6415879623455","4594.6415879623455","4876.118210481667","4876.118210481667","4876.118210481667","4515.344471341724","4515.344471341724","4515.344471341724"
"950000","4446.120741069984","4446.120741069984","4446.120741069984","3636.5171468551744","3636.5171468551744","3636.5171468551744","4699.073320120936","4699.073320120936","4699.073320120936","5002.017236562761","5002.017236562761","5002.017236562761","4522.809525797494","4522.809525797494","4522.809525797494"
"960000","3888.03257388957","3888.03257388957","3888.03257388957","3688.464597276174","3688.464597276174","3688.464597276174","4679.683421749107","4679.683421749107","4679.683421749107","5049.704124458534","5049.704124458534","5049.704124458534","4532.1014770939355","4532.1014770939355","4532.1014770939355"
"970000","4111.644350336106","4111.644350336106","4111.644350336106","3960.959557977724","3960.959557977724","3960.959557977724","4659.143037618976","4659.143037618976","4659.143037618976","5002.965537819699","5002.965537819699","5002.965537819699","4522.759867799835","4522.759867799835","4522.759867799835"
"980000","4331.156117511883","4331.156117511883","4331.156117511883","3120.795386039777","3120.795386039777","3120.795386039777","4250.628929441337","4250.628929441337","4250.628929441337","4731.918014012759","4731.918014012759","4731.918014012759","4508.131963270725","4508.131963270725","4508.131963270725"
"990000","4444.620347240656","4444.620347240656","4444.620347240656","3843.950620610317","3843.950620610317","3843.950620610317","4539.770079013537","4539.770079013537","4539.770079013537","4922.79445927755","4922.79445927755","4922.79445927755","4564.12127328225","4564.12127328225","4564.12127328225"
"1000000","4367.263600281107","4367.263600281107","4367.263600281107","3546.3670291912795","3546.3670291912795","3546.3670291912795","4586.123972898423","4586.123972898423","4586.123972898423","4953.2524666215595","4953.2524666215595","4953.2524666215595","4621.976527615217","4621.976527615217","4621.976527615217"
"1010000","4452.632072289694","4452.632072289694","4452.632072289694","3601.4496633410686","3601.4496633410686","3601.4496633410686","4460.84583794879","4460.84583794879","4460.84583794879","4928.589695845276","4928.589695845276","4928.589695845276","4567.18454039134","4567.18454039134","4567.18454039134"
"1020000","4457.493772249334","4457.493772249334","4457.493772249334","4189.520056186006","4189.520056186006","4189.520056186006","4666.373521183808","4666.373521183808","4666.373521183808","4892.803352280733","4892.803352280733","4892.803352280733","4497.802836759716","4497.802836759716","4497.802836759716"
"1030000","4411.564652060622","4411.564652060622","4411.564652060622","3908.4984616985275","3908.4984616985275","3908.4984616985275","4714.009856042661","4714.009856042661","4714.009856042661","5036.82058853579","5036.82058853579","5036.82058853579","4591.5985791548355","4591.5985791548355","4591.5985791548355"
"1040000","4294.84553134637","4294.84553134637","4294.84553134637","4144.78039655497","4144.78039655497","4144.78039655497","4682.106206069416","4682.106206069416","4682.106206069416","5059.150484604993","5059.150484604993","5059.150484604993","4612.103520283375","4612.103520283375","4612.103520283375"
"1050000","4945.984928713637","4945.984928713637","4945.984928713637","3804.9473512075447","3804.9473512075447","3804.9473512075447","4659.352853150744","4659.352853150744","4659.352853150744","5203.004578229335","5203.004578229335","5203.004578229335","4618.029373655227","4618.029373655227","4618.029373655227"
"1060000","4825.068381331291","4825.068381331291","4825.068381331291","3463.7715669394347","3463.7715669394347","3463.7715669394347","4672.280441562028","4672.280441562028","4672.280441562028","5160.752015130385","5160.752015130385","5160.752015130385","4630.923257168474","4630.923257168474","4630.923257168474"
"1070000","4525.709231792715","4525.709231792715","4525.709231792715","4175.523855816736","4175.523855816736","4175.523855816736","4745.294939043336","4745.294939043336","4745.294939043336","5037.193380789122","5037.193380789122","5037.193380789122","4562.268758456965","4562.268758456965","4562.268758456965"
"1080000","4593.371088717683","4593.371088717683","4593.371088717683","3516.124558720214","3516.124558720214","3516.124558720214","4754.505792843283","4754.505792843283","4754.505792843283","5183.953264637201","5183.953264637201","5183.953264637201","4671.746001512973","4671.746001512973","4671.746001512973"
"1090000","4279.134288328097","4279.134288328097","4279.134288328097","3254.0779857995276","3254.0779857995276","3254.0779857995276","4712.007528329238","4712.007528329238","4712.007528329238","5237.560171490666","5237.560171490666","5237.560171490666","4613.034766010582","4613.034766010582","4613.034766010582"
"1100000","4497.380243744699","4497.380243744699","4497.380243744699","3523.3018547492575","3523.3018547492575","3523.3018547492575","4654.453137092565","4654.453137092565","4654.453137092565","5223.260576154484","5223.260576154484","5223.260576154484","4640.113386779794","4640.113386779794","4640.113386779794"
"1110000","4536.510798599011","4536.510798599011","4536.510798599011","3296.408353087584","3296.408353087584","3296.408353087584","4622.058071811155","4622.058071811155","4622.058071811155","5191.90592186038","5191.90592186038","5191.90592186038","4659.219688770367","4659.219688770367","4659.219688770367"
"1120000","3932.4652593669985","3932.4652593669985","3932.4652593669985","3827.9580129425544","3827.9580129425544","3827.9580129425544","4667.347750563591","4667.347750563591","4667.347750563591","5240.261102356608","5240.261102356608","5240.261102356608","4639.2745570663865","4639.2745570663865","4639.2745570663865"
"1130000","4340.516709850514","4340.516709850514","4340.516709850514","3440.7304148185185","3440.7304148185185","3440.7304148185185","4786.240446278369","4786.240446278369","4786.240446278369","5222.3923250804955","5222.3923250804955","5222.3923250804955","4718.981619753606","4718.981619753606","4718.981619753606"
"1140000","4248.5062964188755","4248.5062964188755","4248.5062964188755","3473.4289984354828","3473.4289984354828","3473.4289984354828","4774.918949423236","4774.918949423236","4774.918949423236","5050.257470776092","5050.257470776092","5050.257470776092","4637.291333805416","4637.291333805416","4637.291333805416"
"1150000","4428.370773513593","4428.370773513593","4428.370773513593","3805.086789099617","3805.086789099617","3805.086789099617","4647.5142569473255","4647.5142569473255","4647.5142569473255","5177.700293620404","5177.700293620404","5177.700293620404","4657.238714651033","4657.238714651033","4657.238714651033"
"1160000","4207.530892532284","4207.530892532284","4207.530892532284","3510.110349522433","3510.110349522433","3510.110349522433","4759.378708899606","4759.378708899606","4759.378708899606","5282.662261429698","5282.662261429698","5282.662261429698","4786.7525208496345","4786.7525208496345","4786.7525208496345"
"1170000","4355.902053542779","4355.902053542779","4355.902053542779","3292.194155297688","3292.194155297688","3292.194155297688","4555.458564585468","4555.458564585468","4555.458564585468","5332.263475955913","5332.263475955913","5332.263475955913","4725.015065897818","4725.015065897818","4725.015065897818"
"1180000","4512.598929281844","4512.598929281844","4512.598929281844","2920.0003225809796","2920.0003225809796","2920.0003225809796","4391.863805795733","4391.863805795733","4391.863805795733","5215.465846122788","5215.465846122788","5215.465846122788","4762.098750619978","4762.098750619978","4762.098750619978"
"1190000","4749.261164225465","4749.261164225465","4749.261164225465","3455.9190409349953","3455.9190409349953","3455.9190409349953","4774.399237932693","4774.399237932693","4774.399237932693","4936.42724823505","4936.42724823505","4936.42724823505","4739.3313388934275","4739.3313388934275","4739.3313388934275"
"1200000","4839.624492614358","4839.624492614358","4839.624492614358","3171.686402844164","3171.686402844164","3171.686402844164","4674.072706795381","4674.072706795381","4674.072706795381","5207.84569616182","5207.84569616182","5207.84569616182","4718.919202885199","4718.919202885199","4718.919202885199"
"1210000","4785.564364075555","4785.564364075555","4785.564364075555","3401.564482243677","3401.564482243677","3401.564482243677","4615.82625214902","4615.82625214902","4615.82625214902","5248.619131248977","5248.619131248977","5248.619131248977","4771.979162892944","4771.979162892944","4771.979162892944"
"1220000","4394.603271557991","4394.603271557991","4394.603271557991","3766.726251653382","3766.726251653382","3766.726251653382","4683.670428738012","4683.670428738012","4683.670428738012","5263.756282596585","5263.756282596585","5263.756282596585","4797.799204271165","4797.799204271165","4797.799204271165"
"1230000","4358.400414270341","4358.400414270341","4358.400414270341","4005.254775041426","4005.254775041426","4005.254775041426","4673.727316262246","4673.727316262246","4673.727316262246","5300.692088135884","5300.692088135884","5300.692088135884","4748.59758311703","4748.59758311703","4748.59758311703"
"1240000","4440.837859980392","4440.837859980392","4440.837859980392","3612.209997414142","3612.209997414142","3612.209997414142","4779.037982745561","4779.037982745561","4779.037982745561","5116.251246539044","5116.251246539044","5116.251246539044","4799.183166335005","4799.183166335005","4799.183166335005"
"1250000","4765.360534976195","4765.360534976195","4765.360534976195","3439.4677754027107","3439.4677754027107","3439.4677754027107","4663.701860301374","4663.701860301374","4663.701860301374","4962.50237584477","4962.50237584477","4962.50237584477","4734.52775180885","4734.52775180885","4734.52775180885"
"1260000","4364.827248080041","4364.827248080041","4364.827248080041","2822.438844598519","2822.438844598519","2822.438844598519","4605.995729142123","4605.995729142123","4605.995729142123","5326.46671450608","5326.46671450608","5326.46671450608","4763.506529520246","4763.506529520246","4763.506529520246"
"1270000","4499.135655143162","4499.135655143162","4499.135655143162","3819.673398747619","3819.673398747619","3819.673398747619","4600.320546674381","4600.320546674381","4600.320546674381","5323.07587827331","5323.07587827331","5323.07587827331","4809.293699671032","4809.293699671032","4809.293699671032"
"1280000","4174.29063851421","4174.29063851421","4174.29063851421","3397.547533043248","3397.547533043248","3397.547533043248","4784.089623766684","4784.089623766684","4784.089623766684","5076.889754896447","5076.889754896447","5076.889754896447","4847.57812374841","4847.57812374841","4847.57812374841"
"1290000","5058.714526053493","5058.714526053493","5058.714526053493","3912.1821671869693","3912.1821671869693","3912.1821671869693","4341.170730921504","4341.170730921504","4341.170730921504","5307.034535913464","5307.034535913464","5307.034535913464","4774.327613121894","4774.327613121894","4774.327613121894"
"1300000","4251.7925547366485","4251.7925547366485","4251.7925547366485","3598.910743851457","3598.910743851457","3598.910743851457","4623.41868649851","4623.41868649851","4623.41868649851","5254.98670280491","5254.98670280491","5254.98670280491","4801.199777105703","4801.199777105703","4801.199777105703"
"1310000","4518.328181665046","4518.328181665046","4518.328181665046","3154.9373988494235","3154.9373988494235","3154.9373988494235","4677.731474533692","4677.731474533692","4677.731474533692","5220.274199669557","5220.274199669557","5220.274199669557","4824.107879376643","4824.107879376643","4824.107879376643"
"1320000","4562.599444262628","4562.599444262628","4562.599444262628","3370.856492577812","3370.856492577812","3370.856492577812","4368.714602493625","4368.714602493625","4368.714602493625","5221.293259868162","5221.293259868162","5221.293259868162","4839.131066854081","4839.131066854081","4839.131066854081"
"1330000","4327.688005100581","4327.688005100581","4327.688005100581","3835.617243500315","3835.617243500315","3835.617243500315","4531.556319941798","4531.556319941798","4531.556319941798","5324.229046503353","5324.229046503353","5324.229046503353","4764.827173547396","4764.827173547396","4764.827173547396"
"1340000","4306.364553235816","4306.364553235816","4306.364553235816","4071.405867349873","4071.405867349873","4071.405867349873","4559.137963144771","4559.137963144771","4559.137963144771","5300.7622153997345","5300.7622153997345","5300.7622153997345","4777.985132303584","4777.985132303584","4777.985132303584"
"1350000","4746.395963897221","4746.395963897221","4746.395963897221","3075.509236211636","3075.509236211636","3075.509236211636","4811.4604740787945","4811.4604740787945","4811.4604740787945","5346.357650425896","5346.357650425896","5346.357650425896","4833.817534644897","4833.817534644897","4833.817534644897"
"1360000","4335.989983441263","4335.989983441263","4335.989983441263","3702.5826786244625","3702.5826786244625","3702.5826786244625","4819.472786676148","4819.472786676148","4819.472786676148","5307.729589987264","5307.729589987264","5307.729589987264","4847.985217891912","4847.985217891912","4847.985217891912"
"1370000","4794.867165820269","4794.867165820269","4794.867165820269","4054.9698565419785","4054.9698565419785","4054.9698565419785","4660.0539278807855","4660.0539278807855","4660.0539278807855","5254.999582728958","5254.999582728958","5254.999582728958","4851.744792939642","4851.744792939642","4851.744792939642"
"1380000","4652.324273605864","4652.324273605864","4652.324273605864","3640.851379286419","3640.851379286419","3640.851379286419","4715.933133793378","4715.933133793378","4715.933133793378","5276.8137465020345","5276.8137465020345","5276.8137465020345","4827.658281364947","4827.658281364947","4827.658281364947"
"1390000","4702.699030827427","4702.699030827427","4702.699030827427","4178.49991817427","4178.49991817427","4178.49991817427","4695.530320170865","4695.530320170865","4695.530320170865","5364.753188693415","5364.753188693415","5364.753188693415","4701.065117210957","4701.065117210957","4701.065117210957"
"1400000","4722.131607697736","4722.131607697736","4722.131607697736","3429.0378378263986","3429.0378378263986","3429.0378378263986","4798.112291708648","4798.112291708648","4798.112291708648","5346.9618148198215","5346.9618148198215","5346.9618148198215","4878.995330601557","4878.995330601557","4878.995330601557"
"1410000","4845.760005728787","4845.760005728787","4845.760005728787","4392.737520260788","4392.737520260788","4392.737520260788","4706.731059390533","4706.731059390533","4706.731059390533","5401.197533006869","5401.197533006869","5401.197533006869","4847.296631452262","4847.296631452262","4847.296631452262"
"1420000","4541.828645314918","4541.828645314918","4541.828645314918","3780.490352910963","3780.490352910963","3780.490352910963","4713.729718103535","4713.729718103535","4713.729718103535","5413.035970586746","5413.035970586746","5413.035970586746","4815.597732021344","4815.597732021344","4815.597732021344"
"1430000","4174.891327610697","4174.891327610697","4174.891327610697","3547.188547411766","3547.188547411766","3547.188547411766","4850.584726059546","4850.584726059546","4850.584726059546","5201.880899412345","5201.880899412345","5201.880899412345","4740.562242907041","4740.562242907041","4740.562242907041"
"1440000","4914.040349330428","4914.040349330428","4914.040349330428","4060.4166059314134","4060.4166059314134","4060.4166059314134","4823.064920868023","4823.064920868023","4823.064920868023","5420.224705107387","5420.224705107387","5420.224705107387","4812.412647444273","4812.412647444273","4812.412647444273"
"1450000","4501.6731708292755","4501.6731708292755","4501.6731708292755","3911.6047874874007","3911.6047874874007","3911.6047874874007","4788.721711154963","4788.721711154963","4788.721711154963","5407.988334851571","5407.988334851571","5407.988334851571","4874.397996531283","4874.397996531283","4874.397996531283"
"1460000","4717.176131175236","4717.176131175236","4717.176131175236","3657.5160990340337","3657.5160990340337","3657.5160990340337","4797.3816029616","4797.3816029616","4797.3816029616","5356.249454271234","5356.249454271234","5356.249454271234","4854.299109137539","4854.299109137539","4854.299109137539"
"1470000","4518.511847589409","4518.511847589409","4518.511847589409","3731.7220217633176","3731.7220217633176","3731.7220217633176","4655.3177696796865","4655.3177696796865","4655.3177696796865","5175.679643974508","5175.679643974508","5175.679643974508","4923.435639481414","4923.435639481414","4923.435639481414"
"1480000","4660.451026975536","4660.451026975536","4660.451026975536","3862.7526444773125","3862.7526444773125","3862.7526444773125","4641.627093882724","4641.627093882724","4641.627093882724","5396.95361323425","5396.95361323425","5396.95361323425","4870.107551866532","4870.107551866532","4870.107551866532"
"1490000","4840.509322180501","4840.509322180501","4840.509322180501","3601.8224801123715","3601.8224801123715","3601.8224801123715","4625.422714397155","4625.422714397155","4625.422714397155","5275.38095691323","5275.38095691323","5275.38095691323","4847.162363483153","4847.162363483153","4847.162363483153"

==> plot_scripts/data/reward_curves/halfcheetah/polygrad_guide_with_noisy_states.csv <==
"Step","virtuous-tiger-552 - eval/avg_return","virtuous-tiger-552 - eval/avg_return__MIN","virtuous-tiger-552 - eval/avg_return__MAX","pretty-capybara-514 - eval/avg_return","pretty-capybara-514 - eval/avg_return__MIN","pretty-capybara-514 - eval/avg_return__MAX","devout-sun-513 - eval/avg_return","devout-sun-513 - eval/avg_return__MIN","devout-sun-513 - eval/avg_return__MAX","misunderstood-elevator-512 - eval/avg_return","misunderstood-elevator-512 - eval/avg_return__MIN","misunderstood-elevator-512 - eval/avg_return__MAX","icy-disco-505 - eval/avg_return","icy-disco-505 - eval/avg_return__MIN","icy-disco-505 - eval/avg_return__MAX"
"0","216.14269959240931","216.14269959240931","216.14269959240931","-163.52817653360188","-163.52817653360188","-163.52817653360188","-1074.5080423708287","-1074.5080423708287","-1074.5080423708287","-787.0226044231765","-787.0226044231765","-787.0226044231765","-436.7283120370663","-436.7283120370663","-436.7283120370663"
"10000","-433.6489432815388","-433.6489432815388","-433.6489432815388","-486.1025989610627","-486.1025989610627","-486.1025989610627","-561.4427668887831","-561.4427668887831","-561.4427668887831","-598.8295197103168","-598.8295197103168","-598.8295197103168","-531.1679890643771","-531.1679890643771","-531.1679890643771"
"20000","-91.24316117535675","-91.24316117535675","-91.24316117535675","159.522448317271","159.522448317271","159.522448317271","-575.1720715408047","-575.1720715408047","-575.1720715408047","-140.7835935875351","-140.7835935875351","-140.7835935875351","-385.3741483282769","-385.3741483282769","-385.3741483282769"
"30000","509.18281160079704","509.18281160079704","509.18281160079704","817.0075511373257","817.0075511373257","817.0075511373257","39.51276279018913","39.51276279018913","39.51276279018913","527.6018030750373","527.6018030750373","527.6018030750373","49.62233591519582","49.62233591519582","49.62233591519582"
"40000","498.66027974639763","498.66027974639763","498.66027974639763","-387.1812928061232","-387.1812928061232","-387.1812928061232","376.14460451462384","376.14460451462384","376.14460451462384","684.3778648107976","684.3778648107976","684.3778648107976","-293.7338992538764","-293.7338992538764","-293.7338992538764"
"50000","674.0557192332406","674.0557192332406","674.0557192332406","480.3495225443771","480.3495225443771","480.3495225443771","595.7819745305917","595.7819745305917","595.7819745305917","971.0873758918117","971.0873758918117","971.0873758918117","703.5464818986889","703.5464818986889","703.5464818986889"
"60000","610.054106052941","610.054106052941","610.054106052941","928.6550247730889","928.6550247730889","928.6550247730889","711.0153220211428","711.0153220211428","711.0153220211428","1732.9332659166248","1732.9332659166248","1732.9332659166248","517.7708799935197","517.7708799935197","517.7708799935197"
"70000","473.3995427240892","473.3995427240892","473.3995427240892","1097.2476865197277","1097.2476865197277","1097.2476865197277","745.8072235944411","745.8072235944411","745.8072235944411","2272.360213547249","2272.360213547249","2272.360213547249","452.5249322172298","452.5249322172298","452.5249322172298"
"80000","477.82453775142767","477.82453775142767","477.82453775142767","1205.2855471665582","1205.2855471665582","1205.2855471665582","718.0688039773504","718.0688039773504","718.0688039773504","2571.263455146148","2571.263455146148","2571.263455146148","348.8539428315945","348.8539428315945","348.8539428315945"
"90000","859.3443047389371","859.3443047389371","859.3443047389371","1075.486922452714","1075.486922452714","1075.486922452714","723.6393061355346","723.6393061355346","723.6393061355346","2677.0005551839317","2677.0005551839317","2677.0005551839317","704.9929451320568","704.9929451320568","704.9929451320568"
"100000","1208.8366679450542","1208.8366679450542","1208.8366679450542","1282.243700566675","1282.243700566675","1282.243700566675","798.7133564539897","798.7133564539897","798.7133564539897","2786.8305737910878","2786.8305737910878","2786.8305737910878","1480.033864213029","1480.033864213029","1480.033864213029"
"110000","1752.4600433690612","1752.4600433690612","1752.4600433690612","1465.2442949554957","1465.2442949554957","1465.2442949554957","896.425657874052","896.425657874052","896.425657874052","2743.9342130059576","2743.9342130059576","2743.9342130059576","1040.215947528143","1040.215947528143","1040.215947528143"
"120000","1138.4540787040337","1138.4540787040337","1138.4540787040337","1469.677130384784","1469.677130384784","1469.677130384784","990.3636865792145","990.3636865792145","990.3636865792145","2836.5097079140455","2836.5097079140455","2836.5097079140455","1287.7774101818925","1287.7774101818925","1287.7774101818925"
"130000","1185.034610743714","1185.034610743714","1185.034610743714","1548.5889728420789","1548.5889728420789","1548.5889728420789","1048.948651767741","1048.948651767741","1048.948651767741","3067.0065407213956","3067.0065407213956","3067.0065407213956","595.4311689979419","595.4311689979419","595.4311689979419"
"140000","923.7914389330984","923.7914389330984","923.7914389330984","1328.9286198892921","1328.9286198892921","1328.9286198892921","1001.7242959293604","1001.7242959293604","1001.7242959293604","3318.2150872472894","3318.2150872472894","3318.2150872472894","1009.2497470521482","1009.2497470521482","1009.2497470521482"
"150000","918.624594956699","918.624594956699","918.624594956699","1974.711210462868","1974.711210462868","1974.711210462868","914.9705789071359","914.9705789071359","914.9705789071359","2852.6994644717915","2852.6994644717915","2852.6994644717915","638.9111918038849","638.9111918038849","638.9111918038849"
"160000","1459.6661705057081","1459.6661705057081","1459.6661705057081","1940.8946198397352","1940.8946198397352","1940.8946198397352","953.310227281632","953.310227281632","953.310227281632","3127.930518885515","3127.930518885515","3127.930518885515","1295.7749087526934","1295.7749087526934","1295.7749087526934"
"170000","1592.327201588276","1592.327201588276","1592.327201588276","1774.4635514159138","1774.4635514159138","1774.4635514159138","1270.6741166904528","1270.6741166904528","1270.6741166904528","3258.3769205983017","3258.3769205983017","3258.3769205983017","1618.1045466179712","1618.1045466179712","1618.1045466179712"
"180000","1600.3297238349135","1600.3297238349135","1600.3297238349135","2121.2041213532825","2121.2041213532825","2121.2041213532825","1150.1538237857212","1150.1538237857212","1150.1538237857212","3379.9910258240916","3379.9910258240916","3379.9910258240916","1651.1717232564456","1651.1717232564456","1651.1717232564456"
"190000","1741.8443349968952","1741.8443349968952","1741.8443349968952","1857.2891064745713","1857.2891064745713","1857.2891064745713","1095.4863955746866","1095.4863955746866","1095.4863955746866","3511.1475773574507","3511.1475773574507","3511.1475773574507","1596.9868174102292","1596.9868174102292","1596.9868174102292"
"200000","1806.490884605398","1806.490884605398","1806.490884605398","2058.97484558325","2058.97484558325","2058.97484558325","1109.3637312106562","1109.3637312106562","1109.3637312106562","3595.6619082402917","3595.6619082402917","3595.6619082402917","1359.982553001198","1359.982553001198","1359.982553001198"
"210000","1726.2464393122525","1726.2464393122525","1726.2464393122525","2454.119334875928","2454.119334875928","2454.119334875928","1192.4102983410983","1192.4102983410983","1192.4102983410983","3450.375658322587","3450.375658322587","3450.375658322587","1727.0974135927124","1727.0974135927124","1727.0974135927124"
"220000","1823.8765529459822","1823.8765529459822","1823.8765529459822","2179.551199270906","2179.551199270906","2179.551199270906","1260.1654957381993","1260.1654957381993","1260.1654957381993","3415.125209160844","3415.125209160844","3415.125209160844","1827.5983074468804","1827.5983074468804","1827.5983074468804"
"230000","1626.7858378245055","1626.7858378245055","1626.7858378245055","2586.19526312896","2586.19526312896","2586.19526312896","1130.2783680249752","1130.2783680249752","1130.2783680249752","3471.912859570045","3471.912859570045","3471.912859570045","1782.4335744192626","1782.4335744192626","1782.4335744192626"
"240000","1605.7313652859125","1605.7313652859125","1605.7313652859125","2288.1734601060675","2288.1734601060675","2288.1734601060675","1178.8223124534202","1178.8223124534202","1178.8223124534202","3505.5501525603154","3505.5501525603154","3505.5501525603154","1296.0263709318617","1296.0263709318617","1296.0263709318617"
"250000","1742.3974666095048","1742.3974666095048","1742.3974666095048","2492.6163307091997","2492.6163307091997","2492.6163307091997","1176.747299992655","1176.747299992655","1176.747299992655","3475.534271389527","3475.534271389527","3475.534271389527","1244.823659373371","1244.823659373371","1244.823659373371"
"260000","2073.766315613878","2073.766315613878","2073.766315613878","2323.265879889486","2323.265879889486","2323.265879889486","1447.8267804536615","1447.8267804536615","1447.8267804536615","3444.614732869822","3444.614732869822","3444.614732869822","1100.3531709090657","1100.3531709090657","1100.3531709090657"
"270000","1784.2783482295076","1784.2783482295076","1784.2783482295076","2116.8116895538938","2116.8116895538938","2116.8116895538938","1372.4109267016588","1372.4109267016588","1372.4109267016588","3492.168733994617","3492.168733994617","3492.168733994617","1884.3315397378713","1884.3315397378713","1884.3315397378713"
"280000","1995.94144888677","1995.94144888677","1995.94144888677","2408.708763801585","2408.708763801585","2408.708763801585","1283.1434964696289","1283.1434964696289","1283.1434964696289","3562.586019861336","3562.586019861336","3562.586019861336","1441.030230700398","1441.030230700398","1441.030230700398"
"290000","1631.4710399741004","1631.4710399741004","1631.4710399741004","2421.7264038099665","2421.7264038099665","2421.7264038099665","1516.9368043264253","1516.9368043264253","1516.9368043264253","3587.1664733513476","3587.1664733513476","3587.1664733513476","1716.2509129419655","1716.2509129419655","1716.2509129419655"
"300000","1609.5918939953947","1609.5918939953947","1609.5918939953947","2076.471971301992","2076.471971301992","2076.471971301992","1459.0516960523296","1459.0516960523296","1459.0516960523296","3621.402209866511","3621.402209866511","3621.402209866511","1444.7871406728168","1444.7871406728168","1444.7871406728168"
"310000","1827.5316733566578","1827.5316733566578","1827.5316733566578","2475.627683865855","2475.627683865855","2475.627683865855","1555.3933946299476","1555.3933946299476","1555.3933946299476","3634.104688012028","3634.104688012028","3634.104688012028","1415.6528779626665","1415.6528779626665","1415.6528779626665"
"320000","2183.6959853009907","2183.6959853009907","2183.6959853009907","2276.408192161327","2276.408192161327","2276.408192161327","1609.1803532384924","1609.1803532384924","1609.1803532384924","3632.129151066746","3632.129151066746","3632.129151066746","1374.6249796275383","1374.6249796275383","1374.6249796275383"
"330000","2088.085736115411","2088.085736115411","2088.085736115411","2308.679499008122","2308.679499008122","2308.679499008122","1452.1731727557317","1452.1731727557317","1452.1731727557317","3597.8401193363434","3597.8401193363434","3597.8401193363434","1737.245170438729","1737.245170438729","1737.245170438729"
"340000","2047.9299653921712","2047.9299653921712","2047.9299653921712","2926.275338313131","2926.275338313131","2926.275338313131","1835.5674684070732","1835.5674684070732","1835.5674684070732","3628.7637992197515","3628.7637992197515","3628.7637992197515","1595.3975663787319","1595.3975663787319","1595.3975663787319"
"350000","1850.0365697526838","1850.0365697526838","1850.0365697526838","3174.11666330525","3174.11666330525","3174.11666330525","1746.7271948109308","1746.7271948109308","1746.7271948109308","3644.583518304039","3644.583518304039","3644.583518304039","1673.7339185619253","1673.7339185619253","1673.7339185619253"
"360000","1667.910171410317","1667.910171410317","1667.910171410317","3088.787373711086","3088.787373711086","3088.787373711086","1689.8361120649301","1689.8361120649301","1689.8361120649301","3636.214546086166","3636.214546086166","3636.214546086166","1707.631191856049","1707.631191856049","1707.631191856049"
"370000","2148.6277624053437","2148.6277624053437","2148.6277624053437","3237.138695302555","3237.138695302555","3237.138695302555","1701.8486092018416","1701.8486092018416","1701.8486092018416","3630.1825227770146","3630.1825227770146","3630.1825227770146","1831.188403305471","1831.188403305471","1831.188403305471"
"380000","2345.9281350066117","2345.9281350066117","2345.9281350066117","3205.4956066375403","3205.4956066375403","3205.4956066375403","1890.7335218790918","1890.7335218790918","1890.7335218790918","3618.7134734137762","3618.7134734137762","3618.7134734137762","1939.786898807349","1939.786898807349","1939.786898807349"
"390000","2616.5311981365776","2616.5311981365776","2616.5311981365776","3369.3781159412297","3369.3781159412297","3369.3781159412297","1992.6172900769022","1992.6172900769022","1992.6172900769022","3586.0742165083966","3586.0742165083966","3586.0742165083966","1356.662742711995","1356.662742711995","1356.662742711995"
"400000","1891.6761618515618","1891.6761618515618","1891.6761618515618","3181.955030256636","3181.955030256636","3181.955030256636","2013.2416062307718","2013.2416062307718","2013.2416062307718","3647.3999024177765","3647.3999024177765","3647.3999024177765","1496.9415183794097","1496.9415183794097","1496.9415183794097"
"410000","2928.7739251820335","2928.7739251820335","2928.7739251820335","3404.134516356906","3404.134516356906","3404.134516356906","2061.7484483613475","2061.7484483613475","2061.7484483613475","3606.7004396366465","3606.7004396366465","3606.7004396366465","2142.188810902994","2142.188810902994","2142.188810902994"
"420000","2812.069781117665","2812.069781117665","2812.069781117665","3555.7142652414614","3555.7142652414614","3555.7142652414614","2113.7485022243504","2113.7485022243504","2113.7485022243504","3555.32376350619","3555.32376350619","3555.32376350619","1768.4054902463765","1768.4054902463765","1768.4054902463765"
"430000","3440.313943306679","3440.313943306679","3440.313943306679","3540.2709433516843","3540.2709433516843","3540.2709433516843","2269.6898183848402","2269.6898183848402","2269.6898183848402","3664.870902650143","3664.870902650143","3664.870902650143","1881.523162190785","1881.523162190785","1881.523162190785"
"440000","3255.5596400816503","3255.5596400816503","3255.5596400816503","3535.3915637223313","3535.3915637223313","3535.3915637223313","2154.776361176096","2154.776361176096","2154.776361176096","3659.304250585963","3659.304250585963","3659.304250585963","2201.937825418419","2201.937825418419","2201.937825418419"
"450000","3499.607662887755","3499.607662887755","3499.607662887755","3477.3722297872323","3477.3722297872323","3477.3722297872323","2072.204003268182","2072.204003268182","2072.204003268182","3605.272563752641","3605.272563752641","3605.272563752641","1615.0681521876966","1615.0681521876966","1615.0681521876966"
"460000","2985.167343589689","2985.167343589689","2985.167343589689","3489.200898096386","3489.200898096386","3489.200898096386","2140.3520289154767","2140.3520289154767","2140.3520289154767","3612.1882804350544","3612.1882804350544","3612.1882804350544","2125.839457086303","2125.839457086303","2125.839457086303"
"470000","3074.3939460033666","3074.3939460033666","3074.3939460033666","3554.9752103498627","3554.9752103498627","3554.9752103498627","1865.1144454683752","1865.1144454683752","1865.1144454683752","3639.6557086816065","3639.6557086816065","3639.6557086816065","1998.2885831414346","1998.2885831414346","1998.2885831414346"
"480000","3435.056241555844","3435.056241555844","3435.056241555844","3759.5613556073286","3759.5613556073286","3759.5613556073286","2179.626447911272","2179.626447911272","2179.626447911272","3653.521290334941","3653.521290334941","3653.521290334941","1870.1548392625562","1870.1548392625562","1870.1548392625562"
"490000","3344.1226231849164","3344.1226231849164","3344.1226231849164","3798.1408247560844","3798.1408247560844","3798.1408247560844","2278.4202104680653","2278.4202104680653","2278.4202104680653","3638.0345745778163","3638.0345745778163","3638.0345745778163","2121.431490928345","2121.431490928345","2121.431490928345"
"500000","3805.324279268442","3805.324279268442","3805.324279268442","3641.4673950035817","3641.4673950035817","3641.4673950035817","2100.3408253619336","2100.3408253619336","2100.3408253619336","3646.612335770139","3646.612335770139","3646.612335770139","2317.060703355872","2317.060703355872","2317.060703355872"
"510000","3734.4599532977313","3734.4599532977313","3734.4599532977313","3718.4907450720602","3718.4907450720602","3718.4907450720602","2270.0269713235925","2270.0269713235925","2270.0269713235925","3633.2321644454883","3633.2321644454883","3633.2321644454883","2067.245128397947","2067.245128397947","2067.245128397947"
"520000","3322.985132193569","3322.985132193569","3322.985132193569","3730.0801293931895","3730.0801293931895","3730.0801293931895","2267.837669571144","2267.837669571144","2267.837669571144","3629.0206958753233","3629.0206958753233","3629.0206958753233","2723.5094200764624","2723.5094200764624","2723.5094200764624"
"530000","3605.676068873467","3605.676068873467","3605.676068873467","3918.7725492022787","3918.7725492022787","3918.7725492022787","2264.5662404974846","2264.5662404974846","2264.5662404974846","3663.604312419061","3663.604312419061","3663.604312419061","1957.3604457546849","1957.3604457546849","1957.3604457546849"
"540000","3274.784904961574","3274.784904961574","3274.784904961574","3913.465949859069","3913.465949859069","3913.465949859069","2356.40672932159","2356.40672932159","2356.40672932159","3661.4163901259353","3661.4163901259353","3661.4163901259353","2402.3347167451016","2402.3347167451016","2402.3347167451016"
"550000","3868.7502806345437","3868.7502806345437","3868.7502806345437","3847.787777949684","3847.787777949684","3847.787777949684","2308.987132009953","2308.987132009953","2308.987132009953","3582.3832322265835","3582.3832322265835","3582.3832322265835","2030.3015957110897","2030.3015957110897","2030.3015957110897"
"560000","3801.0398937171476","3801.0398937171476","3801.0398937171476","3745.8413702337675","3745.8413702337675","3745.8413702337675","2095.6027847769124","2095.6027847769124","2095.6027847769124","3617.145057842195","3617.145057842195","3617.145057842195","2724.334519325725","2724.334519325725","2724.334519325725"
"570000","3758.228817343565","3758.228817343565","3758.228817343565","3681.6054447675524","3681.6054447675524","3681.6054447675524","2364.9983315771506","2364.9983315771506","2364.9983315771506","3584.6258808399384","3584.6258808399384","3584.6258808399384","2517.0416330046255","2517.0416330046255","2517.0416330046255"
"580000","3833.2482616234206","3833.2482616234206","3833.2482616234206","3854.8414847748973","3854.8414847748973","3854.8414847748973","2326.3181083396807","2326.3181083396807","2326.3181083396807","3627.8441943189728","3627.8441943189728","3627.8441943189728","2572.4571734030833","2572.4571734030833","2572.4571734030833"
"590000","4047.1858939034123","4047.1858939034123","4047.1858939034123","3834.1526290454885","3834.1526290454885","3834.1526290454885","2431.5402148970456","2431.5402148970456","2431.5402148970456","3582.7478608095707","3582.7478608095707","3582.7478608095707","2757.6099820770505","2757.6099820770505","2757.6099820770505"
"600000","4084.896714327372","4084.896714327372","4084.896714327372","4078.374398135694","4078.374398135694","4078.374398135694","2147.631075097045","2147.631075097045","2147.631075097045","3591.60144452261","3591.60144452261","3591.60144452261","2653.1175896858213","2653.1175896858213","2653.1175896858213"
"610000","3967.41804543558","3967.41804543558","3967.41804543558","3681.6776252007708","3681.6776252007708","3681.6776252007708","2239.2219370460743","2239.2219370460743","2239.2219370460743","3632.60977084637","3632.60977084637","3632.60977084637","2935.9055280788743","2935.9055280788743","2935.9055280788743"
"620000","3910.0172506546464","3910.0172506546464","3910.0172506546464","3971.712249735843","3971.712249735843","3971.712249735843","2424.579448972143","2424.579448972143","2424.579448972143","3585.3112583198913","3585.3112583198913","3585.3112583198913","2480.9206311959324","2480.9206311959324","2480.9206311959324"
"630000","3998.0941416730775","3998.0941416730775","3998.0941416730775","4119.616414082342","4119.616414082342","4119.616414082342","2393.5470579556336","2393.5470579556336","2393.5470579556336","3556.5702987196664","3556.5702987196664","3556.5702987196664","2394.3444073714186","2394.3444073714186","2394.3444073714186"
"640000","4144.316027995541","4144.316027995541","4144.316027995541","4064.5634692007857","4064.5634692007857","4064.5634692007857","2289.714199603955","2289.714199603955","2289.714199603955","3541.330535455355","3541.330535455355","3541.330535455355","2398.8872652727314","2398.8872652727314","2398.8872652727314"
"650000","3919.1739723668993","3919.1739723668993","3919.1739723668993","4090.6607742168294","4090.6607742168294","4090.6607742168294","2270.2629449386104","2270.2629449386104","2270.2629449386104","3589.3815752893643","3589.3815752893643","3589.3815752893643","2290.644920466023","2290.644920466023","2290.644920466023"
"660000","3995.3842677686853","3995.3842677686853","3995.3842677686853","4082.8151367973005","4082.8151367973005","4082.8151367973005","2517.2818742301297","2517.2818742301297","2517.2818742301297","3578.6518128997413","3578.6518128997413","3578.6518128997413","2274.4164695074346","2274.4164695074346","2274.4164695074346"
"670000","4101.831571487895","4101.831571487895","4101.831571487895","4208.979334075343","4208.979334075343","4208.979334075343","2321.0941683126725","2321.0941683126725","2321.0941683126725","3529.392189142066","3529.392189142066","3529.392189142066","2726.0286129174706","2726.0286129174706","2726.0286129174706"
"680000","4147.999604179299","4147.999604179299","4147.999604179299","4301.573848983772","4301.573848983772","4301.573848983772","2385.9504376818218","2385.9504376818218","2385.9504376818218","3546.1401738159866","3546.1401738159866","3546.1401738159866","2408.8521450033586","2408.8521450033586","2408.8521450033586"
"690000","4070.2929982915316","4070.2929982915316","4070.2929982915316","4078.5448108810997","4078.5448108810997","4078.5448108810997","2454.3741371691062","2454.3741371691062","2454.3741371691062","3581.9903233604637","3581.9903233604637","3581.9903233604637","2324.039288861151","2324.039288861151","2324.039288861151"
"700000","4083.214290745617","4083.214290745617","4083.214290745617","4509.9023052578095","4509.9023052578095","4509.9023052578095","2504.2994886309834","2504.2994886309834","2504.2994886309834","3581.324747504505","3581.324747504505","3581.324747504505","2363.406325011796","2363.406325011796","2363.406325011796"
"710000","4028.1879372300973","4028.1879372300973","4028.1879372300973","4078.1402040190287","4078.1402040190287","4078.1402040190287","2174.7617203527284","2174.7617203527284","2174.7617203527284","3538.4736508417145","3538.4736508417145","3538.4736508417145","2592.599327158955","2592.599327158955","2592.599327158955"
"720000","4178.5924175427035","4178.5924175427035","4178.5924175427035","4219.728697830079","4219.728697830079","4219.728697830079","2505.1632884773235","2505.1632884773235","2505.1632884773235","3547.3680365962","3547.3680365962","3547.3680365962","2246.1110675310406","2246.1110675310406","2246.1110675310406"
"730000","4168.470080250265","4168.470080250265","4168.470080250265","4203.028662942364","4203.028662942364","4203.028662942364","2432.9160067028265","2432.9160067028265","2432.9160067028265","3601.3048600188486","3601.3048600188486","3601.3048600188486","2280.333124844419","2280.333124844419","2280.333124844419"
"740000","3997.970697007553","3997.970697007553","3997.970697007553","3918.115006516268","3918.115006516268","3918.115006516268","2425.0305603674497","2425.0305603674497","2425.0305603674497","3614.146151358832","3614.146151358832","3614.146151358832","2751.7474345138025","2751.7474345138025","2751.7474345138025"
"750000","4204.610437542784","4204.610437542784","4204.610437542784","4397.991863227702","4397.991863227702","4397.991863227702","2387.14858672403","2387.14858672403","2387.14858672403","3561.747048616514","3561.747048616514","3561.747048616514","2584.9157455343434","2584.9157455343434","2584.9157455343434"
"760000","4186.659958583712","4186.659958583712","4186.659958583712","4197.285717512462","4197.285717512462","4197.285717512462","2501.9272292770474","2501.9272292770474","2501.9272292770474","3598.658711779117","3598.658711779117","3598.658711779117","2908.273844503415","2908.273844503415","2908.273844503415"
"770000","4235.790962800438","4235.790962800438","4235.790962800438","4121.129083424901","4121.129083424901","4121.129083424901","2507.6416381354074","2507.6416381354074","2507.6416381354074","3627.3889510733984","3627.3889510733984","3627.3889510733984","2563.9431911726847","2563.9431911726847","2563.9431911726847"
"780000","4162.790715151195","4162.790715151195","4162.790715151195","4272.566347124353","4272.566347124353","4272.566347124353","2604.4611853952542","2604.4611853952542","2604.4611853952542","3613.1460934586657","3613.1460934586657","3613.1460934586657","3024.449416280168","3024.449416280168","3024.449416280168"
"790000","4180.594026234905","4180.594026234905","4180.594026234905","4183.686577348802","4183.686577348802","4183.686577348802","2532.751652593792","2532.751652593792","2532.751652593792","3586.538275617548","3586.538275617548","3586.538275617548","2753.324072653936","2753.324072653936","2753.324072653936"
"800000","4230.56033520169","4230.56033520169","4230.56033520169","4288.26848648237","4288.26848648237","4288.26848648237","2472.2069844030025","2472.2069844030025","2472.2069844030025","3624.8713570438836","3624.8713570438836","3624.8713570438836","2812.6466626698657","2812.6466626698657","2812.6466626698657"
"810000","4143.535689347614","4143.535689347614","4143.535689347614","4454.317711166291","4454.317711166291","4454.317711166291","2475.3951968185274","2475.3951968185274","2475.3951968185274","3642.462029287257","3642.462029287257","3642.462029287257","2444.7521145151027","2444.7521145151027","2444.7521145151027"
"820000","4104.615927951927","4104.615927951927","4104.615927951927","4436.2817591864095","4436.2817591864095","4436.2817591864095","2443.300386016177","2443.300386016177","2443.300386016177","3522.7760543449476","3522.7760543449476","3522.7760543449476","2495.4634434273994","2495.4634434273994","2495.4634434273994"
"830000","4293.977296520619","4293.977296520619","4293.977296520619","4334.096374895392","4334.096374895392","4334.096374895392","2517.1900388060812","2517.1900388060812","2517.1900388060812","3607.458630412726","3607.458630412726","3607.458630412726","2125.4792797618857","2125.4792797618857","2125.4792797618857"
"840000","4271.791541284435","4271.791541284435","4271.791541284435","4690.184202369377","4690.184202369377","4690.184202369377","2616.379637286958","2616.379637286958","2616.379637286958","3647.3222728445444","3647.3222728445444","3647.3222728445444","2796.3333102823226","2796.3333102823226","2796.3333102823226"
"850000","4392.557223177182","4392.557223177182","4392.557223177182","4341.966558677604","4341.966558677604","4341.966558677604","2537.406998605956","2537.406998605956","2537.406998605956","3579.289646833736","3579.289646833736","3579.289646833736","2787.295247389063","2787.295247389063","2787.295247389063"
"860000","4218.313831543464","4218.313831543464","4218.313831543464","4556.351105201221","4556.351105201221","4556.351105201221","2577.8393177060057","2577.8393177060057","2577.8393177060057","3629.505236973951","3629.505236973951","3629.505236973951","3160.5840379995543","3160.5840379995543","3160.5840379995543"
"870000","4236.877465773337","4236.877465773337","4236.877465773337","4488.827168121979","4488.827168121979","4488.827168121979","2691.645641286561","2691.645641286561","2691.645641286561","3615.864174265355","3615.864174265355","3615.864174265355","2326.877988927358","2326.877988927358","2326.877988927358"
"880000","4210.688217252527","4210.688217252527","4210.688217252527","4615.686048198143","4615.686048198143","4615.686048198143","2574.379909161713","2574.379909161713","2574.379909161713","3645.207847481136","3645.207847481136","3645.207847481136","2959.8657344615494","2959.8657344615494","2959.8657344615494"
"890000","4209.897368159523","4209.897368159523","4209.897368159523","4752.4807835164","4752.4807835164","4752.4807835164","2574.54286228487","2574.54286228487","2574.54286228487","3506.457978624894","3506.457978624894","3506.457978624894","2935.881358978103","2935.881358978103","2935.881358978103"
"900000","4313.9757270230275","4313.9757270230275","4313.9757270230275","4200.879267274888","4200.879267274888","4200.879267274888","2627.8788148113745","2627.8788148113745","2627.8788148113745","3671.195688749421","3671.195688749421","3671.195688749421","2710.1329910388313","2710.1329910388313","2710.1329910388313"
"910000","4315.458397016141","4315.458397016141","4315.458397016141","4403.546134076329","4403.546134076329","4403.546134076329","2624.2501988371623","2624.2501988371623","2624.2501988371623","3717.838262008453","3717.838262008453","3717.838262008453","2811.3505155188664","2811.3505155188664","2811.3505155188664"
"920000","3928.041902431773","3928.041902431773","3928.041902431773","4153.299285499108","4153.299285499108","4153.299285499108","2724.540831832886","2724.540831832886","2724.540831832886","3712.3236895821924","3712.3236895821924","3712.3236895821924","2742.6221555308343","2742.6221555308343","2742.6221555308343"
"930000","4249.372469163912","4249.372469163912","4249.372469163912","4580.985187032405","4580.985187032405","4580.985187032405","2750.3340418859816","2750.3340418859816","2750.3340418859816","3758.0721173636366","3758.0721173636366","3758.0721173636366","3006.8649002017964","3006.8649002017964","3006.8649002017964"
"940000","4364.569425977328","4364.569425977328","4364.569425977328","4538.430016781163","4538.430016781163","4538.430016781163","2621.971480658409","2621.971480658409","2621.971480658409","3593.90978723215","3593.90978723215","3593.90978723215","3106.030630207136","3106.030630207136","3106.030630207136"
"950000","4370.8227311539795","4370.8227311539795","4370.8227311539795","4612.708118266854","4612.708118266854","4612.708118266854","2559.390504383348","2559.390504383348","2559.390504383348","3709.774449528622","3709.774449528622","3709.774449528622","3286.8694946964943","3286.8694946964943","3286.8694946964943"
"960000","4352.624501417198","4352.624501417198","4352.624501417198","4527.483226410028","4527.483226410028","4527.483226410028","2590.3009707573324","2590.3009707573324","2590.3009707573324","3726.408131229513","3726.408131229513","3726.408131229513","3022.275965811867","3022.275965811867","3022.275965811867"
"970000","4387.310313014808","4387.310313014808","4387.310313014808","4538.307972199944","4538.307972199944","4538.307972199944","2710.4670289179603","2710.4670289179603","2710.4670289179603","3723.828735121139","3723.828735121139","3723.828735121139","2818.4321107618007","2818.4321107618007","2818.4321107618007"
"980000","4329.718564260833","4329.718564260833","4329.718564260833","4228.725070527276","4228.725070527276","4228.725070527276","2604.595449553263","2604.595449553263","2604.595449553263","3734.700008257341","3734.700008257341","3734.700008257341","3028.366762472265","3028.366762472265","3028.366762472265"
"990000","4275.971539446779","4275.971539446779","4275.971539446779","4936.692057640803","4936.692057640803","4936.692057640803","2743.1829238802156","2743.1829238802156","2743.1829238802156","3676.34567509025","3676.34567509025","3676.34567509025","3168.052232058155","3168.052232058155","3168.052232058155"
"1000000","4379.6811380527","4379.6811380527","4379.6811380527","4595.097129432132","4595.097129432132","4595.097129432132","2741.6197453591035","2741.6197453591035","2741.6197453591035","3751.077276302477","3751.077276302477","3751.077276302477","3447.641203663069","3447.641203663069","3447.641203663069"
"1010000","4257.530875438443","4257.530875438443","4257.530875438443","4514.501363941186","4514.501363941186","4514.501363941186","2713.254428245058","2713.254428245058","2713.254428245058","3653.100618126779","3653.100618126779","3653.100618126779","3167.9643412482096","3167.9643412482096","3167.9643412482096"
"1020000","4239.151468572772","4239.151468572772","4239.151468572772","4799.425970644048","4799.425970644048","4799.425970644048","2687.473538422555","2687.473538422555","2687.473538422555","3722.251680794435","3722.251680794435","3722.251680794435","3082.2919851185","3082.2919851185","3082.2919851185"
"1030000","4370.711816710103","4370.711816710103","4370.711816710103","4679.990533198324","4679.990533198324","4679.990533198324","2622.8132657838955","2622.8132657838955","2622.8132657838955","3722.4917721102947","3722.4917721102947","3722.4917721102947","3444.739358212771","3444.739358212771","3444.739358212771"
"1040000","4460.622117595491","4460.622117595491","4460.622117595491","4801.726555436411","4801.726555436411","4801.726555436411","2796.4935524390557","2796.4935524390557","2796.4935524390557","3465.2680014745847","3465.2680014745847","3465.2680014745847","3174.0298010525808","3174.0298010525808","3174.0298010525808"
"1050000","4372.657946635716","4372.657946635716","4372.657946635716","4706.712761507726","4706.712761507726","4706.712761507726","2821.4650073820094","2821.4650073820094","2821.4650073820094","3699.723540619143","3699.723540619143","3699.723540619143","3244.298467700214","3244.298467700214","3244.298467700214"
"1060000","4296.961608122225","4296.961608122225","4296.961608122225","4581.754559361729","4581.754559361729","4581.754559361729","2872.1700747645714","2872.1700747645714","2872.1700747645714","3670.9845852479193","3670.9845852479193","3670.9845852479193","3352.8045876751603","3352.8045876751603","3352.8045876751603"
"1070000","4399.271276197101","4399.271276197101","4399.271276197101","4605.731029672018","4605.731029672018","4605.731029672018","2970.420390459578","2970.420390459578","2970.420390459578","3753.621375170633","3753.621375170633","3753.621375170633","3263.974607912286","3263.974607912286","3263.974607912286"
"1080000","4386.732166427273","4386.732166427273","4386.732166427273","4542.369878657862","4542.369878657862","4542.369878657862","2972.3096440637282","2972.3096440637282","2972.3096440637282","3747.4518996523743","3747.4518996523743","3747.4518996523743","3174.5807728986647","3174.5807728986647","3174.5807728986647"
"1090000","4359.61397094438","4359.61397094438","4359.61397094438","4728.875769522485","4728.875769522485","4728.875769522485","2942.7529178673167","2942.7529178673167","2942.7529178673167","3815.3050445800372","3815.3050445800372","3815.3050445800372","3304.6202276952813","3304.6202276952813","3304.6202276952813"
"1100000","4420.164243898134","4420.164243898134","4420.164243898134","4824.611387611831","4824.611387611831","4824.611387611831","2830.575442171634","2830.575442171634","2830.575442171634","3759.6035178559823","3759.6035178559823","3759.6035178559823","3307.0992383148196","3307.0992383148196","3307.0992383148196"
"1110000","4162.1252090977705","4162.1252090977705","4162.1252090977705","4815.009968682504","4815.009968682504","4815.009968682504","3052.8572060690317","3052.8572060690317","3052.8572060690317","3761.635862000049","3761.635862000049","3761.635862000049","3264.763518795846","3264.763518795846","3264.763518795846"
"1120000","4351.296897505809","4351.296897505809","4351.296897505809","4857.317422497401","4857.317422497401","4857.317422497401","3004.5926737685486","3004.5926737685486","3004.5926737685486","3797.8553241925424","3797.8553241925424","3797.8553241925424","3029.0639618009186","3029.0639618009186","3029.0639618009186"
"1130000","4482.3616199433945","4482.3616199433945","4482.3616199433945","4791.301905362225","4791.301905362225","4791.301905362225","2952.8515675523586","2952.8515675523586","2952.8515675523586","3748.336551788313","3748.336551788313","3748.336551788313","3285.0590951798645","3285.0590951798645","3285.0590951798645"
"1140000","4381.37974796344","4381.37974796344","4381.37974796344","4484.403525408539","4484.403525408539","4484.403525408539","3112.7486011546252","3112.7486011546252","3112.7486011546252","3800.317610404242","3800.317610404242","3800.317610404242","3166.9219506975805","3166.9219506975805","3166.9219506975805"
"1150000","4287.591016824959","4287.591016824959","4287.591016824959","4937.736452321499","4937.736452321499","4937.736452321499","3142.165429811367","3142.165429811367","3142.165429811367","3799.6672333338074","3799.6672333338074","3799.6672333338074","3232.942422988695","3232.942422988695","3232.942422988695"
"1160000","4389.152620100409","4389.152620100409","4389.152620100409","4752.486670357894","4752.486670357894","4752.486670357894","3042.279258443331","3042.279258443331","3042.279258443331","3790.082802561786","3790.082802561786","3790.082802561786","3122.7771509147724","3122.7771509147724","3122.7771509147724"
"1170000","4352.870048041927","4352.870048041927","4352.870048041927","4535.951651596291","4535.951651596291","4535.951651596291","3159.4126620660522","3159.4126620660522","3159.4126620660522","3813.178420275805","3813.178420275805","3813.178420275805","3156.671239106648","3156.671239106648","3156.671239106648"
"1180000","4349.447892986151","4349.447892986151","4349.447892986151","4464.963488210288","4464.963488210288","4464.963488210288","3047.8956613139553","3047.8956613139553","3047.8956613139553","3787.557575624994","3787.557575624994","3787.557575624994","3295.7017416826066","3295.7017416826066","3295.7017416826066"
"1190000","4437.797759459065","4437.797759459065","4437.797759459065","4719.882232903256","4719.882232903256","4719.882232903256","2809.5195229578408","2809.5195229578408","2809.5195229578408","3685.4295487925783","3685.4295487925783","3685.4295487925783","3082.394036933856","3082.394036933856","3082.394036933856"
"1200000","4421.872459323817","4421.872459323817","4421.872459323817","4874.763856037934","4874.763856037934","4874.763856037934","3133.1404382754195","3133.1404382754195","3133.1404382754195","3630.914441722467","3630.914441722467","3630.914441722467","3096.9238010351173","3096.9238010351173","3096.9238010351173"
"1210000","4365.006591871487","4365.006591871487","4365.006591871487","4945.833272695437","4945.833272695437","4945.833272695437","3037.654191361612","3037.654191361612","3037.654191361612","3752.8035521054335","3752.8035521054335","3752.8035521054335","3336.0664889359914","3336.0664889359914","3336.0664889359914"
"1220000","4381.5445263677","4381.5445263677","4381.5445263677","4682.497624927398","4682.497624927398","4682.497624927398","3036.215227559086","3036.215227559086","3036.215227559086","3778.115604433648","3778.115604433648","3778.115604433648","3285.2470749773865","3285.2470749773865","3285.2470749773865"
"1230000","4325.796251559043","4325.796251559043","4325.796251559043","4724.2274382441265","4724.2274382441265","4724.2274382441265","3049.771465871861","3049.771465871861","3049.771465871861","3773.9401808717776","3773.9401808717776","3773.9401808717776","3177.115894427298","3177.115894427298","3177.115894427298"
"1240000","4236.110734240855","4236.110734240855","4236.110734240855","4477.818863296087","4477.818863296087","4477.818863296087","3177.499225452386","3177.499225452386","3177.499225452386","3784.152405783991","3784.152405783991","3784.152405783991","3053.0378497855236","3053.0378497855236","3053.0378497855236"
"1250000","4421.267943477738","4421.267943477738","4421.267943477738","4938.16075824882","4938.16075824882","4938.16075824882","3308.3347395470723","3308.3347395470723","3308.3347395470723","3791.200606803441","3791.200606803441","3791.200606803441","3434.872175504925","3434.872175504925","3434.872175504925"
"1260000","4441.168875019205","4441.168875019205","4441.168875019205","4586.441379883278","4586.441379883278","4586.441379883278","3476.2513045410437","3476.2513045410437","3476.2513045410437","3733.7299663915824","3733.7299663915824","3733.7299663915824","3267.2421876960557","3267.2421876960557","3267.2421876960557"
"1270000","4401.399989831956","4401.399989831956","4401.399989831956","4858.464702805082","4858.464702805082","4858.464702805082","3548.878382458127","3548.878382458127","3548.878382458127","3803.9735381042265","3803.9735381042265","3803.9735381042265","3412.7482132669306","3412.7482132669306","3412.7482132669306"
"1280000","4362.565507952134","4362.565507952134","4362.565507952134","4824.016416099836","4824.016416099836","4824.016416099836","3527.224085956694","3527.224085956694","3527.224085956694","3795.9115287004943","3795.9115287004943","3795.9115287004943","3110.1869547968736","3110.1869547968736","3110.1869547968736"
"1290000","4329.824239568673","4329.824239568673","4329.824239568673","4938.491681877994","4938.491681877994","4938.491681877994","3575.854770269216","3575.854770269216","3575.854770269216","3794.8325549849696","3794.8325549849696","3794.8325549849696","3534.700785892339","3534.700785892339","3534.700785892339"
"1300000","4339.58311189834","4339.58311189834","4339.58311189834","4992.701570463858","4992.701570463858","4992.701570463858","3618.8025733898735","3618.8025733898735","3618.8025733898735","3784.6098086189595","3784.6098086189595","3784.6098086189595","3211.0432220872312","3211.0432220872312","3211.0432220872312"
"1310000","4416.938639843756","4416.938639843756","4416.938639843756","5081.178785845125","5081.178785845125","5081.178785845125","3595.114796523595","3595.114796523595","3595.114796523595","3782.8631001446565","3782.8631001446565","3782.8631001446565","3356.77379042659","3356.77379042659","3356.77379042659"
"1320000","4316.369003140347","4316.369003140347","4316.369003140347","4892.532109757711","4892.532109757711","4892.532109757711","3636.5169192236485","3636.5169192236485","3636.5169192236485","3769.9768265059624","3769.9768265059624","3769.9768265059624","3497.7253698995287","3497.7253698995287","3497.7253698995287"
"1330000","4375.429969638448","4375.429969638448","4375.429969638448","5221.102282660717","5221.102282660717","5221.102282660717","3449.3757996234426","3449.3757996234426","3449.3757996234426","3816.9737685389023","3816.9737685389023","3816.9737685389023","3610.3397669116666","3610.3397669116666","3610.3397669116666"
"1340000","4327.709820099486","4327.709820099486","4327.709820099486","5145.6876736512995","5145.6876736512995","5145.6876736512995","3584.7810228014596","3584.7810228014596","3584.7810228014596","3833.1034950380154","3833.1034950380154","3833.1034950380154","3577.215572835959","3577.215572835959","3577.215572835959"
"1350000","4378.234807429752","4378.234807429752","4378.234807429752","5178.877450343326","5178.877450343326","5178.877450343326","3488.5061850344637","3488.5061850344637","3488.5061850344637","3544.728320167755","3544.728320167755","3544.728320167755","3549.7588982063608","3549.7588982063608","3549.7588982063608"
"1360000","4316.382816861171","4316.382816861171","4316.382816861171","5000.588495385769","5000.588495385769","5000.588495385769","3525.3906323714027","3525.3906323714027","3525.3906323714027","3858.0208557055907","3858.0208557055907","3858.0208557055907","3279.1424726937926","3279.1424726937926","3279.1424726937926"
"1370000","4291.587037428409","4291.587037428409","4291.587037428409","4922.662769183443","4922.662769183443","4922.662769183443","3572.7695636801973","3572.7695636801973","3572.7695636801973","3873.067074952129","3873.067074952129","3873.067074952129","3346.0006065243406","3346.0006065243406","3346.0006065243406"
"1380000","4367.803632785959","4367.803632785959","4367.803632785959","5027.647544577867","5027.647544577867","5027.647544577867","3537.8249511642557","3537.8249511642557","3537.8249511642557","3817.279922727708","3817.279922727708","3817.279922727708","3527.908184439429","3527.908184439429","3527.908184439429"
"1390000","4353.1285685252315","4353.1285685252315","4353.1285685252315","5272.036667177021","5272.036667177021","5272.036667177021","3582.082916648253","3582.082916648253","3582.082916648253","3792.1715138420905","3792.1715138420905","3792.1715138420905","3310.449421579439","3310.449421579439","3310.449421579439"
"1400000","4426.646207752352","4426.646207752352","4426.646207752352","5156.346107102675","5156.346107102675","5156.346107102675","3389.951915747262","3389.951915747262","3389.951915747262","3766.6884432693855","3766.6884432693855","3766.6884432693855","3162.5275979771372","3162.5275979771372","3162.5275979771372"
"1410000","4476.652522274681","4476.652522274681","4476.652522274681","5176.779937801623","5176.779937801623","5176.779937801623","3446.1517514042816","3446.1517514042816","3446.1517514042816","3887.7916170098956","3887.7916170098956","3887.7916170098956","3322.8435929501575","3322.8435929501575","3322.8435929501575"
"1420000","4349.689584543836","4349.689584543836","4349.689584543836","4977.17767872006","4977.17767872006","4977.17767872006","3518.980014115948","3518.980014115948","3518.980014115948","3892.214006071513","3892.214006071513","3892.214006071513","3404.2021551272073","3404.2021551272073","3404.2021551272073"
"1430000","4420.406737528457","4420.406737528457","4420.406737528457","5175.014354891444","5175.014354891444","5175.014354891444","3632.9630500820763","3632.9630500820763","3632.9630500820763","3888.693780245669","3888.693780245669","3888.693780245669","3087.9539344899595","3087.9539344899595","3087.9539344899595"
"1440000","4362.656703065572","4362.656703065572","4362.656703065572","4978.898316433618","4978.898316433618","4978.898316433618","3457.5858954948367","3457.5858954948367","3457.5858954948367","3838.927216365543","3838.927216365543","3838.927216365543","3582.363620607694","3582.363620607694","3582.363620607694"
"1450000","4364.831455586916","4364.831455586916","4364.831455586916","4975.872644782898","4975.872644782898","4975.872644782898","3564.8928188308937","3564.8928188308937","3564.8928188308937","3872.912546070438","3872.912546070438","3872.912546070438","3545.74655149644","3545.74655149644","3545.74655149644"
"1460000","4419.6111142963655","4419.6111142963655","4419.6111142963655","5077.9836191633585","5077.9836191633585","5077.9836191633585","3586.8393126475976","3586.8393126475976","3586.8393126475976","3847.9691936073955","3847.9691936073955","3847.9691936073955","3198.9577993580638","3198.9577993580638","3198.9577993580638"
"1470000","4352.877655162294","4352.877655162294","4352.877655162294","5272.334868234769","5272.334868234769","5272.334868234769","3564.635470978731","3564.635470978731","3564.635470978731","3820.6407727636506","3820.6407727636506","3820.6407727636506","3342.48222945231","3342.48222945231","3342.48222945231"
"1480000","4415.974293754867","4415.974293754867","4415.974293754867","5413.666758867314","5413.666758867314","5413.666758867314","3563.536038116453","3563.536038116453","3563.536038116453","3861.739330248967","3861.739330248967","3861.739330248967","3459.9723543597233","3459.9723543597233","3459.9723543597233"
"1490000","4422.11699355378","4422.11699355378","4422.11699355378","5048.107260784427","5048.107260784427","5048.107260784427","3582.3434672555013","3582.3434672555013","3582.3434672555013","3928.9525885892085","3928.9525885892085","3928.9525885892085","3548.885712789061","3548.885712789061","3548.885712789061"

==> plot_scripts/data/reward_curves/halfcheetah/polygrad_random_actions_cheetah.csv <==
"Step","flashing-laughter-553 - eval/avg_return","flashing-laughter-553 - eval/avg_return__MIN","flashing-laughter-553 - eval/avg_return__MAX","dulcet-breeze-409 - eval/avg_return","dulcet-breeze-409 - eval/avg_return__MIN","dulcet-breeze-409 - eval/avg_return__MAX","efficient-microwave-395 - eval/avg_return","efficient-microwave-395 - eval/avg_return__MIN","efficient-microwave-395 - eval/avg_return__MAX","comic-rain-394 - eval/avg_return","comic-rain-394 - eval/avg_return__MIN","comic-rain-394 - eval/avg_return__MAX","wild-sound-393 - eval/avg_return","wild-sound-393 - eval/avg_return__MIN","wild-sound-393 - eval/avg_return__MAX"
"0","218.84962628588718","218.84962628588718","218.84962628588718","-156.35663532746395","-156.35663532746395","-156.35663532746395","-445.32628900281134","-445.32628900281134","-445.32628900281134","-1075.2823706012646","-1075.2823706012646","-1075.2823706012646","-757.7011040011629","-757.7011040011629","-757.7011040011629"
"10000","-381.9775196646756","-381.9775196646756","-381.9775196646756","-736.1161763133548","-736.1161763133548","-736.1161763133548","-597.1169517774618","-597.1169517774618","-597.1169517774618","-410.92067065106056","-410.92067065106056","-410.92067065106056","-761.940337664988","-761.940337664988","-761.940337664988"
"20000","-567.9749282190656","-567.9749282190656","-567.9749282190656","-562.1387345404737","-562.1387345404737","-562.1387345404737","-708.3628120593013","-708.3628120593013","-708.3628120593013","-502.07490846270883","-502.07490846270883","-502.07490846270883","-350.72385261885046","-350.72385261885046","-350.72385261885046"
"30000","-59.157794487474085","-59.157794487474085","-59.157794487474085","-538.3662351155205","-538.3662351155205","-538.3662351155205","-584.8222699724217","-584.8222699724217","-584.8222699724217","-533.0116358059616","-533.0116358059616","-533.0116358059616","-579.7993626968199","-579.7993626968199","-579.7993626968199"
"40000","-160.35326231446874","-160.35326231446874","-160.35326231446874","-561.7652597497429","-561.7652597497429","-561.7652597497429","-594.1052112549281","-594.1052112549281","-594.1052112549281","-437.3604164758817","-437.3604164758817","-437.3604164758817","-493.4092958638257","-493.4092958638257","-493.4092958638257"
"50000","-67.99392575079756","-67.99392575079756","-67.99392575079756","-497.10925244702014","-497.10925244702014","-497.10925244702014","-564.6706953190882","-564.6706953190882","-564.6706953190882","-302.0095404802801","-302.0095404802801","-302.0095404802801","-489.45686527228673","-489.45686527228673","-489.45686527228673"
"60000","-456.676707359804","-456.676707359804","-456.676707359804","-169.77307986548692","-169.77307986548692","-169.77307986548692","-532.6406473087507","-532.6406473087507","-532.6406473087507","-404.9586362500462","-404.9586362500462","-404.9586362500462","-677.1804278515243","-677.1804278515243","-677.1804278515243"
"70000","-288.6364299942297","-288.6364299942297","-288.6364299942297","638.4608941860491","638.4608941860491","638.4608941860491","-549.1981597217158","-549.1981597217158","-549.1981597217158","-369.5685031507128","-369.5685031507128","-369.5685031507128","-437.87979786806244","-437.87979786806244","-437.87979786806244"
"80000","503.0432810574333","503.0432810574333","503.0432810574333","-153.04035288505924","-153.04035288505924","-153.04035288505924","-413.02601293481877","-413.02601293481877","-413.02601293481877","-197.01429353664278","-197.01429353664278","-197.01429353664278","-465.9169020967964","-465.9169020967964","-465.9169020967964"
"90000","80.07466299205997","80.07466299205997","80.07466299205997","-13.029571996509452","-13.029571996509452","-13.029571996509452","-313.26419381297706","-313.26419381297706","-313.26419381297706","-53.15419886581842","-53.15419886581842","-53.15419886581842","-105.66360869436546","-105.66360869436546","-105.66360869436546"
"100000","550.888816547545","550.888816547545","550.888816547545","-115.71786195424689","-115.71786195424689","-115.71786195424689","-447.2115457903994","-447.2115457903994","-447.2115457903994","-104.10136061084063","-104.10136061084063","-104.10136061084063","264.0695963906827","264.0695963906827","264.0695963906827"
"110000","219.89266414032267","219.89266414032267","219.89266414032267","265.77720144490434","265.77720144490434","265.77720144490434","-238.43695274617977","-238.43695274617977","-238.43695274617977","-241.6338665121162","-241.6338665121162","-241.6338665121162","412.05113234156227","412.05113234156227","412.05113234156227"
"120000","180.14896067603541","180.14896067603541","180.14896067603541","299.0312164518677","299.0312164518677","299.0312164518677","-222.44735369315373","-222.44735369315373","-222.44735369315373","-339.0764356729122","-339.0764356729122","-339.0764356729122","332.8119934754409","332.8119934754409","332.8119934754409"
"130000","415.0841665512139","415.0841665512139","415.0841665512139","123.3495517686262","123.3495517686262","123.3495517686262","-187.7610932036063","-187.7610932036063","-187.7610932036063","-126.12887577273484","-126.12887577273484","-126.12887577273484","236.8002584072721","236.8002584072721","236.8002584072721"
"140000","449.55136356802757","449.55136356802757","449.55136356802757","131.33028658110842","131.33028658110842","131.33028658110842","-127.28287963170835","-127.28287963170835","-127.28287963170835","-33.395588370229916","-33.395588370229916","-33.395588370229916","235.25411940201698","235.25411940201698","235.25411940201698"
"150000","381.6934825078815","381.6934825078815","381.6934825078815","294.71058663887527","294.71058663887527","294.71058663887527","-79.9589502848386","-79.9589502848386","-79.9589502848386","-64.7066003612667","-64.7066003612667","-64.7066003612667","262.71642364905165","262.71642364905165","262.71642364905165"
"160000","367.0939789157968","367.0939789157968","367.0939789157968","253.56870949839282","253.56870949839282","253.56870949839282","-129.96630652395908","-129.96630652395908","-129.96630652395908","-118.2686038542978","-118.2686038542978","-118.2686038542978","237.665199346383","237.665199346383","237.665199346383"
"170000","127.31595431644564","127.31595431644564","127.31595431644564","132.34105060892432","132.34105060892432","132.34105060892432","-109.37678554023837","-109.37678554023837","-109.37678554023837","-150.76824195283473","-150.76824195283473","-150.76824195283473","384.21957843386565","384.21957843386565","384.21957843386565"
"180000","363.55531609584386","363.55531609584386","363.55531609584386","204.5835128189286","204.5835128189286","204.5835128189286","-68.39304846824068","-68.39304846824068","-68.39304846824068","-119.9203217649933","-119.9203217649933","-119.9203217649933","447.99536805153576","447.99536805153576","447.99536805153576"
"190000","246.09727741433773","246.09727741433773","246.09727741433773","266.5968012890704","266.5968012890704","266.5968012890704","-81.01727353393491","-81.01727353393491","-81.01727353393491","-103.05855689551595","-103.05855689551595","-103.05855689551595","343.25007216218813","343.25007216218813","343.25007216218813"
"200000","238.77735718882482","238.77735718882482","238.77735718882482","194.97027611844638","194.97027611844638","194.97027611844638","-127.81691847482594","-127.81691847482594","-127.81691847482594","46.56757028153705","46.56757028153705","46.56757028153705","401.65352903447933","401.65352903447933","401.65352903447933"
"210000","192.74091930871185","192.74091930871185","192.74091930871185","240.61085615755223","240.61085615755223","240.61085615755223","-136.2368693548225","-136.2368693548225","-136.2368693548225","130.17600487043956","130.17600487043956","130.17600487043956","304.25608202074244","304.25608202074244","304.25608202074244"
"220000","13.532661047964273","13.532661047964273","13.532661047964273","76.5738126940735","76.5738126940735","76.5738126940735","-116.79733935990309","-116.79733935990309","-116.79733935990309","-12.98736228494349","-12.98736228494349","-12.98736228494349","-40.17606748528901","-40.17606748528901","-40.17606748528901"
"230000","270.52745943884685","270.52745943884685","270.52745943884685","323.81105738536047","323.81105738536047","323.81105738536047","-174.50849224400346","-174.50849224400346","-174.50849224400346","38.614584542235825","38.614584542235825","38.614584542235825","-116.17315069635629","-116.17315069635629","-116.17315069635629"
"240000","273.0798647860361","273.0798647860361","273.0798647860361","211.2024401089975","211.2024401089975","211.2024401089975","-246.4479377474218","-246.4479377474218","-246.4479377474218","78.62826519635124","78.62826519635124","78.62826519635124","19.11997985942582","19.11997985942582","19.11997985942582"
"250000","137.35622791412524","137.35622791412524","137.35622791412524","154.62921307445066","154.62921307445066","154.62921307445066","-111.88128417373294","-111.88128417373294","-111.88128417373294","199.5362431779488","199.5362431779488","199.5362431779488","-83.81799196964899","-83.81799196964899","-83.81799196964899"
"260000","260.4008364930503","260.4008364930503","260.4008364930503","129.84657236716868","129.84657236716868","129.84657236716868","-104.16546265032225","-104.16546265032225","-104.16546265032225","136.3038839113373","136.3038839113373","136.3038839113373","-132.71517765549197","-132.71517765549197","-132.71517765549197"
"270000","151.89397337741275","151.89397337741275","151.89397337741275","125.79376513948569","125.79376513948569","125.79376513948569","-105.72855424119572","-105.72855424119572","-105.72855424119572","117.62137338962324","117.62137338962324","117.62137338962324","-191.97141891905483","-191.97141891905483","-191.97141891905483"
"280000","343.8974025442538","343.8974025442538","343.8974025442538","48.906739134797924","48.906739134797924","48.906739134797924","-136.3282351223069","-136.3282351223069","-136.3282351223069","272.37387752873167","272.37387752873167","272.37387752873167","-248.46197079756945","-248.46197079756945","-248.46197079756945"
"290000","234.98600149257692","234.98600149257692","234.98600149257692","-220.06460275585073","-220.06460275585073","-220.06460275585073","-122.0914713953005","-122.0914713953005","-122.0914713953005","394.63578725009035","394.63578725009035","394.63578725009035","-277.1410602037266","-277.1410602037266","-277.1410602037266"
"300000","455.0243720670751","455.0243720670751","455.0243720670751","-6.82207528094664","-6.82207528094664","-6.82207528094664","-67.10535765622708","-67.10535765622708","-67.10535765622708","448.7427300355845","448.7427300355845","448.7427300355845","-260.6797443486864","-260.6797443486864","-260.6797443486864"
"310000","432.7413300625711","432.7413300625711","432.7413300625711","-158.83942851233363","-158.83942851233363","-158.83942851233363","-101.12064974333461","-101.12064974333461","-101.12064974333461","371.1686658348927","371.1686658348927","371.1686658348927","-275.3712881307393","-275.3712881307393","-275.3712881307393"
"320000","440.0434492629773","440.0434492629773","440.0434492629773","-190.04148478520065","-190.04148478520065","-190.04148478520065","-53.515401147971374","-53.515401147971374","-53.515401147971374","355.9821459144443","355.9821459144443","355.9821459144443","-288.65982889277404","-288.65982889277404","-288.65982889277404"
"330000","410.3380414542081","410.3380414542081","410.3380414542081","-299.2247667822615","-299.2247667822615","-299.2247667822615","-46.936706130743595","-46.936706130743595","-46.936706130743595","106.95730496174738","106.95730496174738","106.95730496174738","-307.2448493205925","-307.2448493205925","-307.2448493205925"
"340000","629.5615593205463","629.5615593205463","629.5615593205463","-217.97026721548445","-217.97026721548445","-217.97026721548445","-41.70886261134984","-41.70886261134984","-41.70886261134984","285.66623867439074","285.66623867439074","285.66623867439074","-274.86212733305854","-274.86212733305854","-274.86212733305854"
"350000","455.36475643511557","455.36475643511557","455.36475643511557","-438.7810954571058","-438.7810954571058","-438.7810954571058","-47.00783439341734","-47.00783439341734","-47.00783439341734","492.0767101522818","492.0767101522818","492.0767101522818","-254.0627804299893","-254.0627804299893","-254.0627804299893"
"360000","223.84901016992845","223.84901016992845","223.84901016992845","-472.96241786718065","-472.96241786718065","-472.96241786718065","-49.70391645476442","-49.70391645476442","-49.70391645476442","503.6896278144287","503.6896278144287","503.6896278144287","-265.59449139916336","-265.59449139916336","-265.59449139916336"
"370000","405.17395456140025","405.17395456140025","405.17395456140025","-560.4272117612745","-560.4272117612745","-560.4272117612745","-52.61970138361259","-52.61970138361259","-52.61970138361259","305.30120027236273","305.30120027236273","305.30120027236273","-228.72534781425117","-228.72534781425117","-228.72534781425117"
"380000","291.3918757030989","291.3918757030989","291.3918757030989","-454.04721925500615","-454.04721925500615","-454.04721925500615","-31.265653236854337","-31.265653236854337","-31.265653236854337","247.480243016388","247.480243016388","247.480243016388","-249.0601826103381","-249.0601826103381","-249.0601826103381"
"390000","339.50875868954796","339.50875868954796","339.50875868954796","-412.4855765789853","-412.4855765789853","-412.4855765789853","-29.32339695231148","-29.32339695231148","-29.32339695231148","144.96906166112745","144.96906166112745","144.96906166112745","-262.37750800159574","-262.37750800159574","-262.37750800159574"
"400000","206.1163734399992","206.1163734399992","206.1163734399992","-380.99788697127184","-380.99788697127184","-380.99788697127184","-43.15400344271087","-43.15400344271087","-43.15400344271087","398.3647593722563","398.3647593722563","398.3647593722563","-215.08971543578946","-215.08971543578946","-215.08971543578946"
"410000","182.75050352976515","182.75050352976515","182.75050352976515","-345.2526454135757","-345.2526454135757","-345.2526454135757","28.071248732554476","28.071248732554476","28.071248732554476","549.1450243893987","549.1450243893987","549.1450243893987","-71.65125977082222","-71.65125977082222","-71.65125977082222"
"420000","253.47006396683014","253.47006396683014","253.47006396683014","-117.14319265053473","-117.14319265053473","-117.14319265053473","-122.15796715929062","-122.15796715929062","-122.15796715929062","531.979436155898","531.979436155898","531.979436155898","80.92622067437837","80.92622067437837","80.92622067437837"
"430000","362.34981791891596","362.34981791891596","362.34981791891596","-364.3165146811179","-364.3165146811179","-364.3165146811179","-5.810933804454001","-5.810933804454001","-5.810933804454001","509.42266384822744","509.42266384822744","509.42266384822744","177.11889699550355","177.11889699550355","177.11889699550355"
"440000","402.8918855686187","402.8918855686187","402.8918855686187","-311.54324835572186","-311.54324835572186","-311.54324835572186","-21.997802690012165","-21.997802690012165","-21.997802690012165","542.1902519740986","542.1902519740986","542.1902519740986","206.06687066483602","206.06687066483602","206.06687066483602"
"450000","436.14303228483504","436.14303228483504","436.14303228483504","-277.4213785053952","-277.4213785053952","-277.4213785053952","-36.85213282856817","-36.85213282856817","-36.85213282856817","403.0687050435538","403.0687050435538","403.0687050435538","263.86253286562066","263.86253286562066","263.86253286562066"
"460000","189.51610970541822","189.51610970541822","189.51610970541822","-599.8819830894901","-599.8819830894901","-599.8819830894901","-13.062082123858648","-13.062082123858648","-13.062082123858648","387.01929084147656","387.01929084147656","387.01929084147656","279.406086911948","279.406086911948","279.406086911948"
"470000","248.97843864879732","248.97843864879732","248.97843864879732","-294.85745041022994","-294.85745041022994","-294.85745041022994","-126.95937848299207","-126.95937848299207","-126.95937848299207","557.2043035696302","557.2043035696302","557.2043035696302","329.784089049419","329.784089049419","329.784089049419"
"480000","88.33230700954184","88.33230700954184","88.33230700954184","-473.73188586756595","-473.73188586756595","-473.73188586756595","-94.1272128986316","-94.1272128986316","-94.1272128986316","516.757955960481","516.757955960481","516.757955960481","359.9851495538999","359.9851495538999","359.9851495538999"
"490000","326.31231443029253","326.31231443029253","326.31231443029253","-490.4032131829901","-490.4032131829901","-490.4032131829901","40.26352865686283","40.26352865686283","40.26352865686283","673.4606490449353","673.4606490449353","673.4606490449353","316.5061377714918","316.5061377714918","316.5061377714918"
"500000","425.09766699532673","425.09766699532673","425.09766699532673","-300.08814642030455","-300.08814642030455","-300.08814642030455","-121.01453152865793","-121.01453152865793","-121.01453152865793","527.6321242118927","527.6321242118927","527.6321242118927","337.7145680064188","337.7145680064188","337.7145680064188"
"510000","213.02905476444485","213.02905476444485","213.02905476444485","-323.18334392095886","-323.18334392095886","-323.18334392095886","-2.9551237002476967","-2.9551237002476967","-2.9551237002476967","571.2031461975035","571.2031461975035","571.2031461975035","368.7673032586514","368.7673032586514","368.7673032586514"
"520000","382.5996289869936","382.5996289869936","382.5996289869936","-214.82552718592493","-214.82552718592493","-214.82552718592493","-34.86774750687714","-34.86774750687714","-34.86774750687714","472.2494656477599","472.2494656477599","472.2494656477599","385.957739549082","385.957739549082","385.957739549082"
"530000","340.1436679471174","340.1436679471174","340.1436679471174","-310.7529514462589","-310.7529514462589","-310.7529514462589","-17.800639155863294","-17.800639155863294","-17.800639155863294","590.3915144126266","590.3915144126266","590.3915144126266","297.72209105339783","297.72209105339783","297.72209105339783"
"540000","65.453047891858","65.453047891858","65.453047891858","-371.21866713429347","-371.21866713429347","-371.21866713429347","-80.23723544023373","-80.23723544023373","-80.23723544023373","471.68173488959803","471.68173488959803","471.68173488959803","356.07020073835866","356.07020073835866","356.07020073835866"
"550000","338.6737472812985","338.6737472812985","338.6737472812985","-103.93512144841426","-103.93512144841426","-103.93512144841426","-89.8455920757838","-89.8455920757838","-89.8455920757838","337.079486893456","337.079486893456","337.079486893456","434.4905051052774","434.4905051052774","434.4905051052774"
"560000","205.91087842658595","205.91087842658595","205.91087842658595","-279.0045470835127","-279.0045470835127","-279.0045470835127","-175.99587321053818","-175.99587321053818","-175.99587321053818","467.31796527191955","467.31796527191955","467.31796527191955","419.2485016153886","419.2485016153886","419.2485016153886"
"570000","-44.554215987204266","-44.554215987204266","-44.554215987204266","-250.57504738116148","-250.57504738116148","-250.57504738116148","-59.90183249024049","-59.90183249024049","-59.90183249024049","281.26272831776595","281.26272831776595","281.26272831776595","446.08761825745285","446.08761825745285","446.08761825745285"
"580000","198.23476893682815","198.23476893682815","198.23476893682815","-162.44802887372276","-162.44802887372276","-162.44802887372276","-30.066130229635274","-30.066130229635274","-30.066130229635274","199.8448175635553","199.8448175635553","199.8448175635553","448.98469849647927","448.98469849647927","448.98469849647927"
"590000","310.61266867063296","310.61266867063296","310.61266867063296","-235.12542001150186","-235.12542001150186","-235.12542001150186","-65.47810193006634","-65.47810193006634","-65.47810193006634","440.8263311582509","440.8263311582509","440.8263311582509","489.52698984933824","489.52698984933824","489.52698984933824"
"600000","240.781865393733","240.781865393733","240.781865393733","-225.06386184748877","-225.06386184748877","-225.06386184748877","28.297423535763933","28.297423535763933","28.297423535763933","246.70248424213688","246.70248424213688","246.70248424213688","524.4549535365579","524.4549535365579","524.4549535365579"
"610000","325.8925714041044","325.8925714041044","325.8925714041044","-284.52197929105614","-284.52197929105614","-284.52197929105614","-124.96640374040533","-124.96640374040533","-124.96640374040533","136.18908353762146","136.18908353762146","136.18908353762146","461.979244868975","461.979244868975","461.979244868975"
"620000","123.5914646003808","123.5914646003808","123.5914646003808","-160.061135396652","-160.061135396652","-160.061135396652","-97.39711813076357","-97.39711813076357","-97.39711813076357","70.70817002408316","70.70817002408316","70.70817002408316","502.4561826595077","502.4561826595077","502.4561826595077"
"630000","331.0967843006328","331.0967843006328","331.0967843006328","-78.7866277700783","-78.7866277700783","-78.7866277700783","-52.92398087168912","-52.92398087168912","-52.92398087168912","-22.666502451755996","-22.666502451755996","-22.666502451755996","484.6801877267582","484.6801877267582","484.6801877267582"
"640000","380.6134697956433","380.6134697956433","380.6134697956433","-216.10566276951278","-216.10566276951278","-216.10566276951278","-190.54700917592726","-190.54700917592726","-190.54700917592726","99.10631843122192","99.10631843122192","99.10631843122192","378.2348215084219","378.2348215084219","378.2348215084219"
"650000","128.19600236156649","128.19600236156649","128.19600236156649","-42.57750109591364","-42.57750109591364","-42.57750109591364","-159.635443516046","-159.635443516046","-159.635443516046","-20.276296507070402","-20.276296507070402","-20.276296507070402","409.8101462758758","409.8101462758758","409.8101462758758"
"660000","375.1228797536617","375.1228797536617","375.1228797536617","-218.1633368465284","-218.1633368465284","-218.1633368465284","-268.0647230570759","-268.0647230570759","-268.0647230570759","-160.51733096375847","-160.51733096375847","-160.51733096375847","420.7006882558191","420.7006882558191","420.7006882558191"
"670000","242.19401678781531","242.19401678781531","242.19401678781531","-220.81511969392682","-220.81511969392682","-220.81511969392682","-192.44531079500268","-192.44531079500268","-192.44531079500268","-160.25876111587678","-160.25876111587678","-160.25876111587678","428.15770640930776","428.15770640930776","428.15770640930776"
"680000","530.6092857789064","530.6092857789064","530.6092857789064","-207.4847415288062","-207.4847415288062","-207.4847415288062","-107.23862896541057","-107.23862896541057","-107.23862896541057","-324.7082803134928","-324.7082803134928","-324.7082803134928","460.3688149776398","460.3688149776398","460.3688149776398"
"690000","344.14444289363416","344.14444289363416","344.14444289363416","-120.918015390644","-120.918015390644","-120.918015390644","-280.6511238806242","-280.6511238806242","-280.6511238806242","-435.59602080201586","-435.59602080201586","-435.59602080201586","441.6869947663454","441.6869947663454","441.6869947663454"
"700000","383.15592216176265","383.15592216176265","383.15592216176265","-80.58151910037607","-80.58151910037607","-80.58151910037607","-298.49028370839795","-298.49028370839795","-298.49028370839795","-153.72670699796373","-153.72670699796373","-153.72670699796373","350.5160695785301","350.5160695785301","350.5160695785301"
"710000","290.32032853903684","290.32032853903684","290.32032853903684","-176.7743363985991","-176.7743363985991","-176.7743363985991","-252.69226245317978","-252.69226245317978","-252.69226245317978","-191.05597875910627","-191.05597875910627","-191.05597875910627","396.06078952887697","396.06078952887697","396.06078952887697"
"720000","523.8384527419381","523.8384527419381","523.8384527419381","-312.9381938729776","-312.9381938729776","-312.9381938729776","-229.63251645258862","-229.63251645258862","-229.63251645258862","-277.88269166415387","-277.88269166415387","-277.88269166415387","440.8001244617727","440.8001244617727","440.8001244617727"
"730000","521.2227212084075","521.2227212084075","521.2227212084075","-208.8735078256499","-208.8735078256499","-208.8735078256499","-215.0747652969299","-215.0747652969299","-215.0747652969299","-84.90955980344054","-84.90955980344054","-84.90955980344054","420.2845613060719","420.2845613060719","420.2845613060719"
"740000","382.41531290051364","382.41531290051364","382.41531290051364","-117.52887292439084","-117.52887292439084","-117.52887292439084","-201.51264832301842","-201.51264832301842","-201.51264832301842","-214.65308677466055","-214.65308677466055","-214.65308677466055","369.9800683177859","369.9800683177859","369.9800683177859"
"750000","666.8398333552849","666.8398333552849","666.8398333552849","-263.2594166610902","-263.2594166610902","-263.2594166610902","-285.0340789744622","-285.0340789744622","-285.0340789744622","-218.50967178908772","-218.50967178908772","-218.50967178908772","454.3425219558106","454.3425219558106","454.3425219558106"
"760000","683.9676029441513","683.9676029441513","683.9676029441513","-259.7602440981638","-259.7602440981638","-259.7602440981638","-289.60161146132043","-289.60161146132043","-289.60161146132043","-321.7499331627074","-321.7499331627074","-321.7499331627074","526.2455872120803","526.2455872120803","526.2455872120803"
"770000","471.75062691047424","471.75062691047424","471.75062691047424","-75.07788200397543","-75.07788200397543","-75.07788200397543","-219.14888303073994","-219.14888303073994","-219.14888303073994","-254.95650477015866","-254.95650477015866","-254.95650477015866","240.21832623306028","240.21832623306028","240.21832623306028"
"780000","503.57482544109655","503.57482544109655","503.57482544109655","-135.78882483438355","-135.78882483438355","-135.78882483438355","-212.37339886871487","-212.37339886871487","-212.37339886871487","-182.17525087629255","-182.17525087629255","-182.17525087629255","137.21580466507137","137.21580466507137","137.21580466507137"
"790000","437.6073522248137","437.6073522248137","437.6073522248137","-192.6426014318866","-192.6426014318866","-192.6426014318866","-193.46612971168037","-193.46612971168037","-193.46612971168037","-228.3287272251227","-228.3287272251227","-228.3287272251227","229.3953630569596","229.3953630569596","229.3953630569596"
"800000","458.0703291923604","458.0703291923604","458.0703291923604","-176.73670622610607","-176.73670622610607","-176.73670622610607","-253.31425347234017","-253.31425347234017","-253.31425347234017","-149.7642282255945","-149.7642282255945","-149.7642282255945","223.48309008830591","223.48309008830591","223.48309008830591"
"810000","439.2823601049924","439.2823601049924","439.2823601049924","97.29229753937025","97.29229753937025","97.29229753937025","-241.3391305365726","-241.3391305365726","-241.3391305365726","-47.90901160575912","-47.90901160575912","-47.90901160575912","274.5671924184664","274.5671924184664","274.5671924184664"
"820000","409.21815373736626","409.21815373736626","409.21815373736626","-265.87488881332945","-265.87488881332945","-265.87488881332945","-329.3195774616802","-329.3195774616802","-329.3195774616802","-223.55642842027677","-223.55642842027677","-223.55642842027677","226.98713474460948","226.98713474460948","226.98713474460948"
"830000","598.400360323788","598.400360323788","598.400360323788","-205.5031912731612","-205.5031912731612","-205.5031912731612","-281.59388010479694","-281.59388010479694","-281.59388010479694","-227.97412172142526","-227.97412172142526","-227.97412172142526","321.8111586000283","321.8111586000283","321.8111586000283"
"840000","536.1607333847026","536.1607333847026","536.1607333847026","1.9779561022539724","1.9779561022539724","1.9779561022539724","-275.6512089760282","-275.6512089760282","-275.6512089760282","-99.7139228791003","-99.7139228791003","-99.7139228791003","375.85200904962596","375.85200904962596","375.85200904962596"
"850000","479.7982768126756","479.7982768126756","479.7982768126756","-161.20572063748693","-161.20572063748693","-161.20572063748693","-191.15919273658346","-191.15919273658346","-191.15919273658346","-289.9610751052146","-289.9610751052146","-289.9610751052146","319.3981549873591","319.3981549873591","319.3981549873591"
"860000","742.555131599842","742.555131599842","742.555131599842","-130.73297865800842","-130.73297865800842","-130.73297865800842","-101.48094153904312","-101.48094153904312","-101.48094153904312","-222.23022065784525","-222.23022065784525","-222.23022065784525","281.50853027968316","281.50853027968316","281.50853027968316"
"870000","638.5833990155379","638.5833990155379","638.5833990155379","61.197881917002654","61.197881917002654","61.197881917002654","-143.82483817615838","-143.82483817615838","-143.82483817615838","-135.2307319888993","-135.2307319888993","-135.2307319888993","341.1035618307013","341.1035618307013","341.1035618307013"
"880000","430.72292930815036","430.72292930815036","430.72292930815036","-144.78914067683985","-144.78914067683985","-144.78914067683985","-253.76120139566655","-253.76120139566655","-253.76120139566655","-234.09502352268723","-234.09502352268723","-234.09502352268723","327.7524627174438","327.7524627174438","327.7524627174438"
"890000","642.8940295974455","642.8940295974455","642.8940295974455","-206.432117159085","-206.432117159085","-206.432117159085","-245.4593876321316","-245.4593876321316","-245.4593876321316","-214.6978914107803","-214.6978914107803","-214.6978914107803","340.15047109211525","340.15047109211525","340.15047109211525"
"900000","664.464757906017","664.464757906017","664.464757906017","-101.11959260038498","-101.11959260038498","-101.11959260038498","-281.1321583381977","-281.1321583381977","-281.1321583381977","-238.3255108571681","-238.3255108571681","-238.3255108571681","291.0961322776921","291.0961322776921","291.0961322776921"
"910000","631.2715100065319","631.2715100065319","631.2715100065319","-206.70792768456477","-206.70792768456477","-206.70792768456477","-216.17074743337315","-216.17074743337315","-216.17074743337315","-208.25734079297916","-208.25734079297916","-208.25734079297916","277.665688062129","277.665688062129","277.665688062129"
"920000","331.4435269806493","331.4435269806493","331.4435269806493","-155.45909460522165","-155.45909460522165","-155.45909460522165","-240.1156171053391","-240.1156171053391","-240.1156171053391","-221.01009627459575","-221.01009627459575","-221.01009627459575","367.2098273911771","367.2098273911771","367.2098273911771"
"930000","674.6551795240234","674.6551795240234","674.6551795240234","-78.07944780528884","-78.07944780528884","-78.07944780528884","-336.9277142402237","-336.9277142402237","-336.9277142402237","-156.4935921853238","-156.4935921853238","-156.4935921853238","268.11611528946327","268.11611528946327","268.11611528946327"
"940000","586.412228003781","586.412228003781","586.412228003781","29.936695880005608","29.936695880005608","29.936695880005608","-231.21327785076627","-231.21327785076627","-231.21327785076627","-67.43327052874535","-67.43327052874535","-67.43327052874535","233.49819963857863","233.49819963857863","233.49819963857863"
"950000","649.2253444198948","649.2253444198948","649.2253444198948","291.8411627459708","291.8411627459708","291.8411627459708","-293.51471518479616","-293.51471518479616","-293.51471518479616","-14.597706109994423","-14.597706109994423","-14.597706109994423","234.6962892487566","234.6962892487566","234.6962892487566"
"960000","500.93308783818776","500.93308783818776","500.93308783818776","222.8649222521577","222.8649222521577","222.8649222521577","-221.91008967121934","-221.91008967121934","-221.91008967121934","-29.716817045365673","-29.716817045365673","-29.716817045365673","232.70389929633538","232.70389929633538","232.70389929633538"
"970000","694.3623734663682","694.3623734663682","694.3623734663682","167.5446865782751","167.5446865782751","167.5446865782751","-214.6422996225066","-214.6422996225066","-214.6422996225066","-142.3961450383769","-142.3961450383769","-142.3961450383769","184.40766077451178","184.40766077451178","184.40766077451178"
"980000","590.0269750683958","590.0269750683958","590.0269750683958","209.67106008690342","209.67106008690342","209.67106008690342","-178.97619926267842","-178.97619926267842","-178.97619926267842","-143.45255044254137","-143.45255044254137","-143.45255044254137","353.7742574544437","353.7742574544437","353.7742574544437"
"990000","567.4261081229796","567.4261081229796","567.4261081229796","236.62884155753324","236.62884155753324","236.62884155753324","-278.0699144081759","-278.0699144081759","-278.0699144081759","-65.16424404069787","-65.16424404069787","-65.16424404069787","245.23848950904363","245.23848950904363","245.23848950904363"
"1000000","883.2304490763638","883.2304490763638","883.2304490763638","277.9459974389253","277.9459974389253","277.9459974389253","-242.9710718506448","-242.9710718506448","-242.9710718506448","-285.2980811539703","-285.2980811539703","-285.2980811539703","211.6295947674367","211.6295947674367","211.6295947674367"
"1010000","668.7411815358147","668.7411815358147","668.7411815358147","106.24734208870946","106.24734208870946","106.24734208870946","-217.99362060751997","-217.99362060751997","-217.99362060751997","-229.6320001910804","-229.6320001910804","-229.6320001910804","210.37476887744978","210.37476887744978","210.37476887744978"
"1020000","810.8883407108167","810.8883407108167","810.8883407108167","247.09666599030442","247.09666599030442","247.09666599030442","-249.8882674745298","-249.8882674745298","-249.8882674745298","-103.07581093203471","-103.07581093203471","-103.07581093203471","186.3471376430867","186.3471376430867","186.3471376430867"
"1030000","288.11833491335113","288.11833491335113","288.11833491335113","59.73621899511701","59.73621899511701","59.73621899511701","-242.73183282235132","-242.73183282235132","-242.73183282235132","-78.05285871274069","-78.05285871274069","-78.05285871274069","231.17886168475647","231.17886168475647","231.17886168475647"
"1040000","991.6897842042587","991.6897842042587","991.6897842042587","30.791639984622236","30.791639984622236","30.791639984622236","-248.51640967306656","-248.51640967306656","-248.51640967306656","-79.08463778803446","-79.08463778803446","-79.08463778803446","192.11506815130454","192.11506815130454","192.11506815130454"
"1050000","916.2959435669958","916.2959435669958","916.2959435669958","266.16961698883154","266.16961698883154","266.16961698883154","-315.5372700974934","-315.5372700974934","-315.5372700974934","-123.53582008246012","-123.53582008246012","-123.53582008246012","221.47930607624625","221.47930607624625","221.47930607624625"
"1060000","723.6119099181727","723.6119099181727","723.6119099181727","269.24610996768564","269.24610996768564","269.24610996768564","-208.02098896181738","-208.02098896181738","-208.02098896181738","-183.6774178491843","-183.6774178491843","-183.6774178491843","206.27164660578","206.27164660578","206.27164660578"
"1070000","830.264773374303","830.264773374303","830.264773374303","102.2045363400829","102.2045363400829","102.2045363400829","-222.93436739626722","-222.93436739626722","-222.93436739626722","113.10594423340035","113.10594423340035","113.10594423340035","95.19873661250355","95.19873661250355","95.19873661250355"
"1080000","881.1639715907528","881.1639715907528","881.1639715907528","197.53931257602568","197.53931257602568","197.53931257602568","-229.61510500430796","-229.61510500430796","-229.61510500430796","-95.17426117054853","-95.17426117054853","-95.17426117054853","132.17930192910603","132.17930192910603","132.17930192910603"
"1090000","750.3783303953246","750.3783303953246","750.3783303953246","161.53784950078878","161.53784950078878","161.53784950078878","-167.78805107477507","-167.78805107477507","-167.78805107477507","-61.75914815122144","-61.75914815122144","-61.75914815122144","184.09098186658088","184.09098186658088","184.09098186658088"
"1100000","685.4082078902541","685.4082078902541","685.4082078902541","38.49527801984563","38.49527801984563","38.49527801984563","-133.9235263239087","-133.9235263239087","-133.9235263239087","-73.02133538440394","-73.02133538440394","-73.02133538440394","160.4837704928588","160.4837704928588","160.4837704928588"
"1110000","1020.7665309318294","1020.7665309318294","1020.7665309318294","315.44126607548554","315.44126607548554","315.44126607548554","-244.71221515343933","-244.71221515343933","-244.71221515343933","232.85033034027816","232.85033034027816","232.85033034027816","182.37170242600357","182.37170242600357","182.37170242600357"
"1120000","701.9670553651546","701.9670553651546","701.9670553651546","155.24089833579987","155.24089833579987","155.24089833579987","-289.3617333027825","-289.3617333027825","-289.3617333027825","341.92198067410993","341.92198067410993","341.92198067410993","169.07875721219588","169.07875721219588","169.07875721219588"
"1130000","882.6720781066297","882.6720781066297","882.6720781066297","128.74015788874132","128.74015788874132","128.74015788874132","-316.2622945251984","-316.2622945251984","-316.2622945251984","43.73238330080846","43.73238330080846","43.73238330080846","205.89569286617362","205.89569286617362","205.89569286617362"
"1140000","812.4213608387513","812.4213608387513","812.4213608387513","33.49440810552974","33.49440810552974","33.49440810552974","-263.3670449943215","-263.3670449943215","-263.3670449943215","-5.343182315958714","-5.343182315958714","-5.343182315958714","193.4590231093604","193.4590231093604","193.4590231093604"
"1150000","667.5032738093262","667.5032738093262","667.5032738093262","-20.184759456671742","-20.184759456671742","-20.184759456671742","-142.13084479652804","-142.13084479652804","-142.13084479652804","69.70477510679385","69.70477510679385","69.70477510679385","142.13713987374416","142.13713987374416","142.13713987374416"
"1160000","741.5226496967305","741.5226496967305","741.5226496967305","-13.662292009693488","-13.662292009693488","-13.662292009693488","-219.93606370795413","-219.93606370795413","-219.93606370795413","-61.08149268003999","-61.08149268003999","-61.08149268003999","181.8052945881791","181.8052945881791","181.8052945881791"
"1170000","674.5940999674438","674.5940999674438","674.5940999674438","-11.901085633259383","-11.901085633259383","-11.901085633259383","-268.07402744595595","-268.07402744595595","-268.07402744595595","92.92257817904816","92.92257817904816","92.92257817904816","119.2416553720625","119.2416553720625","119.2416553720625"
"1180000","759.0200498890041","759.0200498890041","759.0200498890041","37.531600352340504","37.531600352340504","37.531600352340504","-243.12499654806098","-243.12499654806098","-243.12499654806098","-177.60867421773168","-177.60867421773168","-177.60867421773168","161.04594993515374","161.04594993515374","161.04594993515374"
"1190000","658.7355727231848","658.7355727231848","658.7355727231848","-0.9303843495867712","-0.9303843495867712","-0.9303843495867712","-148.44443728689288","-148.44443728689288","-148.44443728689288","165.50280179503872","165.50280179503872","165.50280179503872","210.84906790754198","210.84906790754198","210.84906790754198"
"1200000","584.1721883620601","584.1721883620601","584.1721883620601","-42.59376040707104","-42.59376040707104","-42.59376040707104","-285.39658535249333","-285.39658535249333","-285.39658535249333","138.3549705617923","138.3549705617923","138.3549705617923","204.350854232385","204.350854232385","204.350854232385"
"1210000","772.6589914889912","772.6589914889912","772.6589914889912","-16.307452222906036","-16.307452222906036","-16.307452222906036","-184.45062176402075","-184.45062176402075","-184.45062176402075","240.67859930271098","240.67859930271098","240.67859930271098","135.18782221385032","135.18782221385032","135.18782221385032"
"1220000","921.4183600827873","921.4183600827873","921.4183600827873","9.685259590808409","9.685259590808409","9.685259590808409","-286.37549679669945","-286.37549679669945","-286.37549679669945","192.3548011073284","192.3548011073284","192.3548011073284","227.4640687723084","227.4640687723084","227.4640687723084"
"1230000","629.9259787169481","629.9259787169481","629.9259787169481","44.36924102472194","44.36924102472194","44.36924102472194","-145.3379546819927","-145.3379546819927","-145.3379546819927","118.41138458556131","118.41138458556131","118.41138458556131","69.88679083159079","69.88679083159079","69.88679083159079"
"1240000","990.4592534611129","990.4592534611129","990.4592534611129","135.40069190561002","135.40069190561002","135.40069190561002","-207.34359193137","-207.34359193137","-207.34359193137","218.3912111916937","218.3912111916937","218.3912111916937","140.3426262332536","140.3426262332536","140.3426262332536"
"1250000","780.8838862576844","780.8838862576844","780.8838862576844","25.256483741835627","25.256483741835627","25.256483741835627","-221.04378805153743","-221.04378805153743","-221.04378805153743","97.56115298835341","97.56115298835341","97.56115298835341","241.2099412650003","241.2099412650003","241.2099412650003"
"1260000","479.587194133092","479.587194133092","479.587194133092","-13.303396379427692","-13.303396379427692","-13.303396379427692","-234.84441057183508","-234.84441057183508","-234.84441057183508","-51.81948852836287","-51.81948852836287","-51.81948852836287","188.92998760325435","188.92998760325435","188.92998760325435"
"1270000","550.663277426088","550.663277426088","550.663277426088","271.78487003828775","271.78487003828775","271.78487003828775","-157.05256725205783","-157.05256725205783","-157.05256725205783","172.46462891836984","172.46462891836984","172.46462891836984","211.843765016325","211.843765016325","211.843765016325"
"1280000","517.8324462752287","517.8324462752287","517.8324462752287","68.46969313245116","68.46969313245116","68.46969313245116","-169.17757145363703","-169.17757145363703","-169.17757145363703","-61.485234768138035","-61.485234768138035","-61.485234768138035","185.39959744686246","185.39959744686246","185.39959744686246"
"1290000","595.7950654753561","595.7950654753561","595.7950654753561","517.3490127846535","517.3490127846535","517.3490127846535","-67.09320908011718","-67.09320908011718","-67.09320908011718","82.79867106918054","82.79867106918054","82.79867106918054","289.2481779463769","289.2481779463769","289.2481779463769"
"1300000","869.8962238770825","869.8962238770825","869.8962238770825","490.9857889820796","490.9857889820796","490.9857889820796","-79.70024383185243","-79.70024383185243","-79.70024383185243","275.93279054907725","275.93279054907725","275.93279054907725","147.33582320178493","147.33582320178493","147.33582320178493"
"1310000","805.406621593659","805.406621593659","805.406621593659","550.664447537905","550.664447537905","550.664447537905","-119.81169981330284","-119.81169981330284","-119.81169981330284","26.109290399663745","26.109290399663745","26.109290399663745","381.99800923246164","381.99800923246164","381.99800923246164"
"1320000","730.0928209331464","730.0928209331464","730.0928209331464","450.3799473807916","450.3799473807916","450.3799473807916","-70.70760743098423","-70.70760743098423","-70.70760743098423","92.08160261686685","92.08160261686685","92.08160261686685","270.14024889258246","270.14024889258246","270.14024889258246"
"1330000","905.612636198873","905.612636198873","905.612636198873","323.2501736279507","323.2501736279507","323.2501736279507","-86.28199597237271","-86.28199597237271","-86.28199597237271","49.37118314752924","49.37118314752924","49.37118314752924","233.7030958368451","233.7030958368451","233.7030958368451"
"1340000","999.6045367337322","999.6045367337322","999.6045367337322","337.186097068354","337.186097068354","337.186097068354","-1.282955567878807","-1.282955567878807","-1.282955567878807","68.2560607300405","68.2560607300405","68.2560607300405","194.7126647795546","194.7126647795546","194.7126647795546"
"1350000","1060.3071493368366","1060.3071493368366","1060.3071493368366","338.71914073408914","338.71914073408914","338.71914073408914","-90.38308508069915","-90.38308508069915","-90.38308508069915","48.96917348782644","48.96917348782644","48.96917348782644","245.62045621305083","245.62045621305083","245.62045621305083"
"1360000","981.8956633529945","981.8956633529945","981.8956633529945","256.6104537539972","256.6104537539972","256.6104537539972","-122.79344603025302","-122.79344603025302","-122.79344603025302","86.11530009227371","86.11530009227371","86.11530009227371","175.7367218064566","175.7367218064566","175.7367218064566"
"1370000","865.4832051356027","865.4832051356027","865.4832051356027","251.27896382505145","251.27896382505145","251.27896382505145","-122.77665846288396","-122.77665846288396","-122.77665846288396","260.8474742770946","260.8474742770946","260.8474742770946","177.08141579653142","177.08141579653142","177.08141579653142"
"1380000","995.8512502111871","995.8512502111871","995.8512502111871","30.635248964837803","30.635248964837803","30.635248964837803","-113.4827083330819","-113.4827083330819","-113.4827083330819","118.14389163510816","118.14389163510816","118.14389163510816","51.41928196588877","51.41928196588877","51.41928196588877"
"1390000","924.8894981016405","924.8894981016405","924.8894981016405","3.2126084524483987","3.2126084524483987","3.2126084524483987","-137.16404026232394","-137.16404026232394","-137.16404026232394","165.79971458678347","165.79971458678347","165.79971458678347","264.4588815667899","264.4588815667899","264.4588815667899"
"1400000","750.0411787141265","750.0411787141265","750.0411787141265","-25.987428747292455","-25.987428747292455","-25.987428747292455","-116.9328777241149","-116.9328777241149","-116.9328777241149","266.57460955188117","266.57460955188117","266.57460955188117","255.78005241484524","255.78005241484524","255.78005241484524"
"1410000","905.5409263648146","905.5409263648146","905.5409263648146","213.07368502300764","213.07368502300764","213.07368502300764","-99.6918216227544","-99.6918216227544","-99.6918216227544","60.03413730841022","60.03413730841022","60.03413730841022","180.93571924342916","180.93571924342916","180.93571924342916"
"1420000","970.7328909830854","970.7328909830854","970.7328909830854","238.28910501673175","238.28910501673175","238.28910501673175","-114.90243545030057","-114.90243545030057","-114.90243545030057","184.04576927682646","184.04576927682646","184.04576927682646","238.61965045038056","238.61965045038056","238.61965045038056"
"1430000","960.083709444345","960.083709444345","960.083709444345","179.7223620740669","179.7223620740669","179.7223620740669","-185.72311641520577","-185.72311641520577","-185.72311641520577","210.66612138424208","210.66612138424208","210.66612138424208","188.43347372239825","188.43347372239825","188.43347372239825"
"1440000","970.7978329185931","970.7978329185931","970.7978329185931","245.12084218259398","245.12084218259398","245.12084218259398","-118.75082573064705","-118.75082573064705","-118.75082573064705","204.61684567132204","204.61684567132204","204.61684567132204","287.2534114250875","287.2534114250875","287.2534114250875"
"1450000","873.3912034364057","873.3912034364057","873.3912034364057","169.60849556072029","169.60849556072029","169.60849556072029","-96.8765942257127","-96.8765942257127","-96.8765942257127","294.860376938274","294.860376938274","294.860376938274","139.7874944358309","139.7874944358309","139.7874944358309"
"1460000","999.4536068999727","999.4536068999727","999.4536068999727","37.02490389234815","37.02490389234815","37.02490389234815","-158.95968582639665","-158.95968582639665","-158.95968582639665","317.8259046249222","317.8259046249222","317.8259046249222","251.69479569593213","251.69479569593213","251.69479569593213"
"1470000","919.4677837745901","919.4677837745901","919.4677837745901","49.70966240379276","49.70966240379276","49.70966240379276","-237.6079047180956","-237.6079047180956","-237.6079047180956","267.8165620802712","267.8165620802712","267.8165620802712","-30.159993375869742","-30.159993375869742","-30.159993375869742"
"1480000","1029.1521512080742","1029.1521512080742","1029.1521512080742","39.541213534080384","39.541213534080384","39.541213534080384","-86.37761795678378","-86.37761795678378","-86.37761795678378","112.85560128279572","112.85560128279572","112.85560128279572","122.15950314574275","122.15950314574275","122.15950314574275"
"1490000","1005.4731953090113","1005.4731953090113","1005.4731953090113","166.4689550010093","166.4689550010093","166.4689550010093","-175.445880675003","-175.445880675003","-175.445880675003","311.5737844752572","311.5737844752572","311.5737844752572","194.74951456038272","194.74951456038272","194.74951456038272"

==> plot_scripts/data/reward_curves/halfcheetah/polygrad_sample_policy_cheetah.csv <==
"Step","festive-snake-554 - eval/avg_return","festive-snake-554 - eval/avg_return__MIN","festive-snake-554 - eval/avg_return__MAX","unique-music-433 - eval/avg_return","unique-music-433 - eval/avg_return__MIN","unique-music-433 - eval/avg_return__MAX","summer-sound-432 - eval/avg_return","summer-sound-432 - eval/avg_return__MIN","summer-sound-432 - eval/avg_return__MAX","dry-morning-431 - eval/avg_return","dry-morning-431 - eval/avg_return__MIN","dry-morning-431 - eval/avg_return__MAX","ancient-disco-430 - eval/avg_return","ancient-disco-430 - eval/avg_return__MIN","ancient-disco-430 - eval/avg_return__MAX"
"0","229.27390357285958","229.27390357285958","229.27390357285958","-149.23351457135146","-149.23351457135146","-149.23351457135146","-802.7409484382282","-802.7409484382282","-802.7409484382282","-1075.426879593821","-1075.426879593821","-1075.426879593821","-441.6809897935499","-441.6809897935499","-441.6809897935499"
"10000","-553.6833053136236","-553.6833053136236","-553.6833053136236","-575.7616123206171","-575.7616123206171","-575.7616123206171","-985.7268947335994","-985.7268947335994","-985.7268947335994","-389.8622925177245","-389.8622925177245","-389.8622925177245","-417.5638131992493","-417.5638131992493","-417.5638131992493"
"20000","-518.6113973051988","-518.6113973051988","-518.6113973051988","180.87479990968933","180.87479990968933","180.87479990968933","-546.1466278241859","-546.1466278241859","-546.1466278241859","-499.94631932745625","-499.94631932745625","-499.94631932745625","-354.18614978401354","-354.18614978401354","-354.18614978401354"
"30000","-296.14528002987095","-296.14528002987095","-296.14528002987095","-504.1910559383884","-504.1910559383884","-504.1910559383884","-566.6461253066777","-566.6461253066777","-566.6461253066777","-600.3168500848217","-600.3168500848217","-600.3168500848217","-245.34633979098243","-245.34633979098243","-245.34633979098243"
"40000","550.8285853663774","550.8285853663774","550.8285853663774","-99.95414751657829","-99.95414751657829","-99.95414751657829","103.47260715306201","103.47260715306201","103.47260715306201","-599.6602804116916","-599.6602804116916","-599.6602804116916","-229.17379342450403","-229.17379342450403","-229.17379342450403"
"50000","447.6687876221019","447.6687876221019","447.6687876221019","754.5528635504866","754.5528635504866","754.5528635504866","979.9427461315117","979.9427461315117","979.9427461315117","-479.55106819830536","-479.55106819830536","-479.55106819830536","641.4455379548688","641.4455379548688","641.4455379548688"
"60000","533.6425616600724","533.6425616600724","533.6425616600724","919.8544151580684","919.8544151580684","919.8544151580684","1070.430461811005","1070.430461811005","1070.430461811005","-296.20112665466723","-296.20112665466723","-296.20112665466723","656.086174715301","656.086174715301","656.086174715301"
"70000","462.1392409796366","462.1392409796366","462.1392409796366","897.3989267306545","897.3989267306545","897.3989267306545","711.7821835599874","711.7821835599874","711.7821835599874","-412.55003408140556","-412.55003408140556","-412.55003408140556","936.1843757608849","936.1843757608849","936.1843757608849"
"80000","817.3746793840128","817.3746793840128","817.3746793840128","381.1190521597887","381.1190521597887","381.1190521597887","718.3554425058021","718.3554425058021","718.3554425058021","-435.6635737905273","-435.6635737905273","-435.6635737905273","776.968784704479","776.968784704479","776.968784704479"
"90000","688.8058242388279","688.8058242388279","688.8058242388279","-290.05497642261986","-290.05497642261986","-290.05497642261986","767.3654646720275","767.3654646720275","767.3654646720275","110.94046031231237","110.94046031231237","110.94046031231237","544.3357342611357","544.3357342611357","544.3357342611357"
"100000","352.42579886085207","352.42579886085207","352.42579886085207","734.7720148645576","734.7720148645576","734.7720148645576","644.4449530870745","644.4449530870745","644.4449530870745","-593.0146640835293","-593.0146640835293","-593.0146640835293","720.4247200937664","720.4247200937664","720.4247200937664"
"110000","627.905400998916","627.905400998916","627.905400998916","-159.36974678650458","-159.36974678650458","-159.36974678650458","561.6352480819597","561.6352480819597","561.6352480819597","-385.2870890975198","-385.2870890975198","-385.2870890975198","903.1744092092625","903.1744092092625","903.1744092092625"
"120000","837.3691428976041","837.3691428976041","837.3691428976041","329.2571316126265","329.2571316126265","329.2571316126265","659.8434191951203","659.8434191951203","659.8434191951203","407.2764279002997","407.2764279002997","407.2764279002997","809.8941329368621","809.8941329368621","809.8941329368621"
"130000","600.2166869610385","600.2166869610385","600.2166869610385","289.67250340591335","289.67250340591335","289.67250340591335","709.1100412721174","709.1100412721174","709.1100412721174","-600.58932839106","-600.58932839106","-600.58932839106","739.869377012629","739.869377012629","739.869377012629"
"140000","742.8771787971858","742.8771787971858","742.8771787971858","382.54106150889","382.54106150889","382.54106150889","569.2045924178665","569.2045924178665","569.2045924178665","-505.76784822145993","-505.76784822145993","-505.76784822145993","684.5469460178973","684.5469460178973","684.5469460178973"
"150000","566.406577926844","566.406577926844","566.406577926844","253.58554154964827","253.58554154964827","253.58554154964827","785.9773591758888","785.9773591758888","785.9773591758888","-594.2048382137734","-594.2048382137734","-594.2048382137734","711.271422183927","711.271422183927","711.271422183927"
"160000","692.4603604276743","692.4603604276743","692.4603604276743","490.53134375534944","490.53134375534944","490.53134375534944","708.0257729444692","708.0257729444692","708.0257729444692","-596.510127617253","-596.510127617253","-596.510127617253","677.648263287649","677.648263287649","677.648263287649"
"170000","596.4630951368032","596.4630951368032","596.4630951368032","536.0619958305863","536.0619958305863","536.0619958305863","863.8058241322284","863.8058241322284","863.8058241322284","-107.4528588215848","-107.4528588215848","-107.4528588215848","707.5150758740817","707.5150758740817","707.5150758740817"
"180000","567.6812019961574","567.6812019961574","567.6812019961574","361.7953244864492","361.7953244864492","361.7953244864492","833.6633151754602","833.6633151754602","833.6633151754602","235.6760683217643","235.6760683217643","235.6760683217643","736.4495621373275","736.4495621373275","736.4495621373275"
"190000","335.63741468802766","335.63741468802766","335.63741468802766","584.886559394119","584.886559394119","584.886559394119","996.8580285239528","996.8580285239528","996.8580285239528","-523.5425889626521","-523.5425889626521","-523.5425889626521","784.4136237093974","784.4136237093974","784.4136237093974"
"200000","340.0434367497346","340.0434367497346","340.0434367497346","517.2637106102525","517.2637106102525","517.2637106102525","1024.123769040745","1024.123769040745","1024.123769040745","-594.8258426525732","-594.8258426525732","-594.8258426525732","728.0040904245548","728.0040904245548","728.0040904245548"
"210000","131.18078544047816","131.18078544047816","131.18078544047816","88.21833581844972","88.21833581844972","88.21833581844972","945.3326563814242","945.3326563814242","945.3326563814242","-600.9028394923719","-600.9028394923719","-600.9028394923719","761.8691894331841","761.8691894331841","761.8691894331841"
"220000","299.4426413589723","299.4426413589723","299.4426413589723","73.919473221624","73.919473221624","73.919473221624","768.8124124179983","768.8124124179983","768.8124124179983","-469.7010657361392","-469.7010657361392","-469.7010657361392","824.1794533437229","824.1794533437229","824.1794533437229"
"230000","66.54657563258074","66.54657563258074","66.54657563258074","136.74391912066017","136.74391912066017","136.74391912066017","1173.6232099963913","1173.6232099963913","1173.6232099963913","-575.3690634302466","-575.3690634302466","-575.3690634302466","779.4693227989255","779.4693227989255","779.4693227989255"
"240000","77.81411447503923","77.81411447503923","77.81411447503923","97.09014962066584","97.09014962066584","97.09014962066584","923.8563660741556","923.8563660741556","923.8563660741556","-585.198295078337","-585.198295078337","-585.198295078337","876.7802509360697","876.7802509360697","876.7802509360697"
"250000","306.5067048997709","306.5067048997709","306.5067048997709","54.59138757995354","54.59138757995354","54.59138757995354","1265.2156256957346","1265.2156256957346","1265.2156256957346","-567.37634889163","-567.37634889163","-567.37634889163","880.2502576037152","880.2502576037152","880.2502576037152"
"260000","-110.20127286177951","-110.20127286177951","-110.20127286177951","383.1534121515979","383.1534121515979","383.1534121515979","731.7606180399459","731.7606180399459","731.7606180399459","168.21522085952722","168.21522085952722","168.21522085952722","947.0882160562712","947.0882160562712","947.0882160562712"
"270000","-86.11737618054347","-86.11737618054347","-86.11737618054347","61.87024683123466","61.87024683123466","61.87024683123466","1066.6344691657807","1066.6344691657807","1066.6344691657807","631.5072759556282","631.5072759556282","631.5072759556282","872.5910510416319","872.5910510416319","872.5910510416319"
"280000","389.93903424889623","389.93903424889623","389.93903424889623","406.7012560149041","406.7012560149041","406.7012560149041","1109.0104321864078","1109.0104321864078","1109.0104321864078","-31.622906236038638","-31.622906236038638","-31.622906236038638","902.8534589596844","902.8534589596844","902.8534589596844"
"290000","55.693886617316686","55.693886617316686","55.693886617316686","493.8479669390361","493.8479669390361","493.8479669390361","1154.0523101486356","1154.0523101486356","1154.0523101486356","614.7710387982539","614.7710387982539","614.7710387982539","987.1166935198987","987.1166935198987","987.1166935198987"
"300000","-169.1061078290281","-169.1061078290281","-169.1061078290281","654.2348167790811","654.2348167790811","654.2348167790811","1119.5442019812008","1119.5442019812008","1119.5442019812008","792.3921871711966","792.3921871711966","792.3921871711966","1003.8455111401414","1003.8455111401414","1003.8455111401414"
"310000","-158.44319463278384","-158.44319463278384","-158.44319463278384","781.2554800289294","781.2554800289294","781.2554800289294","973.8623249397293","973.8623249397293","973.8623249397293","893.2938123005479","893.2938123005479","893.2938123005479","997.18038093761","997.18038093761","997.18038093761"
"320000","236.4159930247967","236.4159930247967","236.4159930247967","206.75361224606405","206.75361224606405","206.75361224606405","932.1873180846312","932.1873180846312","932.1873180846312","644.1182937123663","644.1182937123663","644.1182937123663","1037.6132381804996","1037.6132381804996","1037.6132381804996"
"330000","536.7671700583487","536.7671700583487","536.7671700583487","512.1104465696858","512.1104465696858","512.1104465696858","892.7368769462113","892.7368769462113","892.7368769462113","891.9118451939166","891.9118451939166","891.9118451939166","923.9653501665989","923.9653501665989","923.9653501665989"
"340000","446.42404769392124","446.42404769392124","446.42404769392124","744.9428645941758","744.9428645941758","744.9428645941758","923.1090007684712","923.1090007684712","923.1090007684712","940.930008036501","940.930008036501","940.930008036501","988.0222367025912","988.0222367025912","988.0222367025912"
"350000","486.73162164116945","486.73162164116945","486.73162164116945","263.54365021076666","263.54365021076666","263.54365021076666","903.2834207744385","903.2834207744385","903.2834207744385","201.9866539388916","201.9866539388916","201.9866539388916","1035.158866961911","1035.158866961911","1035.158866961911"
"360000","434.0017509179914","434.0017509179914","434.0017509179914","695.0589737098038","695.0589737098038","695.0589737098038","852.9137616065485","852.9137616065485","852.9137616065485","1151.6075183587557","1151.6075183587557","1151.6075183587557","1060.298606046114","1060.298606046114","1060.298606046114"
"370000","437.8456807202251","437.8456807202251","437.8456807202251","515.3292990560233","515.3292990560233","515.3292990560233","893.4529181898628","893.4529181898628","893.4529181898628","947.5642960575351","947.5642960575351","947.5642960575351","1097.3833214534366","1097.3833214534366","1097.3833214534366"
"380000","429.35889898552733","429.35889898552733","429.35889898552733","1017.048254355194","1017.048254355194","1017.048254355194","829.9680731197219","829.9680731197219","829.9680731197219","1094.3811232704702","1094.3811232704702","1094.3811232704702","1025.3147408806242","1025.3147408806242","1025.3147408806242"
"390000","425.5553292954954","425.5553292954954","425.5553292954954","530.5370047734306","530.5370047734306","530.5370047734306","880.9590418118723","880.9590418118723","880.9590418118723","368.1761041351484","368.1761041351484","368.1761041351484","1020.1938554372139","1020.1938554372139","1020.1938554372139"
"400000","358.024986207637","358.024986207637","358.024986207637","533.4963252118598","533.4963252118598","533.4963252118598","736.410200305058","736.410200305058","736.410200305058","421.27647269369083","421.27647269369083","421.27647269369083","1015.5062235256368","1015.5062235256368","1015.5062235256368"
"410000","343.4954032000179","343.4954032000179","343.4954032000179","778.725480269738","778.725480269738","778.725480269738","643.8361564915303","643.8361564915303","643.8361564915303","687.1792327155126","687.1792327155126","687.1792327155126","1042.9483027543292","1042.9483027543292","1042.9483027543292"
"420000","292.36457565893755","292.36457565893755","292.36457565893755","560.4178627889659","560.4178627889659","560.4178627889659","690.6493371657384","690.6493371657384","690.6493371657384","1235.251707685557","1235.251707685557","1235.251707685557","1010.0680165113303","1010.0680165113303","1010.0680165113303"
"430000","237.96788897427209","237.96788897427209","237.96788897427209","844.6349672604547","844.6349672604547","844.6349672604547","636.9501217404861","636.9501217404861","636.9501217404861","1221.6159824318186","1221.6159824318186","1221.6159824318186","1052.7167081759567","1052.7167081759567","1052.7167081759567"
"440000","9.776109456617387","9.776109456617387","9.776109456617387","444.4476139098447","444.4476139098447","444.4476139098447","647.2270683668037","647.2270683668037","647.2270683668037","1234.5071052410754","1234.5071052410754","1234.5071052410754","1053.330171650743","1053.330171650743","1053.330171650743"
"450000","113.18211075083215","113.18211075083215","113.18211075083215","388.8021332794193","388.8021332794193","388.8021332794193","634.7649891350139","634.7649891350139","634.7649891350139","-13.190253189414317","-13.190253189414317","-13.190253189414317","1073.9341790103472","1073.9341790103472","1073.9341790103472"
"460000","327.4587474617007","327.4587474617007","327.4587474617007","910.9243615451394","910.9243615451394","910.9243615451394","591.3952777390655","591.3952777390655","591.3952777390655","867.6240817995647","867.6240817995647","867.6240817995647","1093.3528464555436","1093.3528464555436","1093.3528464555436"
"470000","491.75533572892425","491.75533572892425","491.75533572892425","808.7100038976938","808.7100038976938","808.7100038976938","642.719290858472","642.719290858472","642.719290858472","998.135215564323","998.135215564323","998.135215564323","1095.8935482885745","1095.8935482885745","1095.8935482885745"
"480000","54.125079742906074","54.125079742906074","54.125079742906074","862.8359322936637","862.8359322936637","862.8359322936637","698.8065904155054","698.8065904155054","698.8065904155054","1074.837784245562","1074.837784245562","1074.837784245562","962.4187735545092","962.4187735545092","962.4187735545092"
"490000","378.1398103857757","378.1398103857757","378.1398103857757","624.7412386862704","624.7412386862704","624.7412386862704","740.4580515805453","740.4580515805453","740.4580515805453","847.3019114536758","847.3019114536758","847.3019114536758","943.8457781279656","943.8457781279656","943.8457781279656"
"500000","441.9080193709545","441.9080193709545","441.9080193709545","687.6612350654541","687.6612350654541","687.6612350654541","804.005328573304","804.005328573304","804.005328573304","909.5371791026712","909.5371791026712","909.5371791026712","1031.321526067672","1031.321526067672","1031.321526067672"
"510000","91.14396306211714","91.14396306211714","91.14396306211714","884.6517521349631","884.6517521349631","884.6517521349631","897.0423472768218","897.0423472768218","897.0423472768218","298.13252961705996","298.13252961705996","298.13252961705996","988.0189952328298","988.0189952328298","988.0189952328298"
"520000","371.287463528019","371.287463528019","371.287463528019","628.3162568394685","628.3162568394685","628.3162568394685","801.3611318454907","801.3611318454907","801.3611318454907","660.3725979177933","660.3725979177933","660.3725979177933","1001.6001333662283","1001.6001333662283","1001.6001333662283"
"530000","550.2509342586524","550.2509342586524","550.2509342586524","518.1973621656178","518.1973621656178","518.1973621656178","914.297498153451","914.297498153451","914.297498153451","184.40685444632715","184.40685444632715","184.40685444632715","996.5853179851241","996.5853179851241","996.5853179851241"
"540000","553.9849659394167","553.9849659394167","553.9849659394167","656.5684719846158","656.5684719846158","656.5684719846158","929.7209755272659","929.7209755272659","929.7209755272659","304.64172494184453","304.64172494184453","304.64172494184453","983.7171322494805","983.7171322494805","983.7171322494805"
"550000","595.8130105933242","595.8130105933242","595.8130105933242","723.2175424803725","723.2175424803725","723.2175424803725","984.3427389622675","984.3427389622675","984.3427389622675","614.4672813195126","614.4672813195126","614.4672813195126","1045.1943634497147","1045.1943634497147","1045.1943634497147"
"560000","530.6514864485932","530.6514864485932","530.6514864485932","774.8654769198558","774.8654769198558","774.8654769198558","987.8360459132543","987.8360459132543","987.8360459132543","731.0594413135831","731.0594413135831","731.0594413135831","1028.0071949785138","1028.0071949785138","1028.0071949785138"
"570000","435.07804670283895","435.07804670283895","435.07804670283895","614.2768589866675","614.2768589866675","614.2768589866675","1015.2099909750777","1015.2099909750777","1015.2099909750777","225.9667114901104","225.9667114901104","225.9667114901104","985.4177655085866","985.4177655085866","985.4177655085866"
"580000","466.21114643158944","466.21114643158944","466.21114643158944","681.0286121446829","681.0286121446829","681.0286121446829","1093.3817550429249","1093.3817550429249","1093.3817550429249","1054.8719122142918","1054.8719122142918","1054.8719122142918","990.1381596860834","990.1381596860834","990.1381596860834"
"590000","749.1009744004168","749.1009744004168","749.1009744004168","666.62851912368","666.62851912368","666.62851912368","1116.6793552678437","1116.6793552678437","1116.6793552678437","1126.3966782287519","1126.3966782287519","1126.3966782287519","998.6475505979346","998.6475505979346","998.6475505979346"
"600000","365.24521248541294","365.24521248541294","365.24521248541294","711.0683124616282","711.0683124616282","711.0683124616282","1095.6420560675938","1095.6420560675938","1095.6420560675938","1152.488888321759","1152.488888321759","1152.488888321759","945.0268421793422","945.0268421793422","945.0268421793422"
"610000","324.1818056217127","324.1818056217127","324.1818056217127","581.9211138380571","581.9211138380571","581.9211138380571","1087.3681430875763","1087.3681430875763","1087.3681430875763","852.9102712980655","852.9102712980655","852.9102712980655","893.5772575858471","893.5772575858471","893.5772575858471"
"620000","518.971897147533","518.971897147533","518.971897147533","624.0594643146344","624.0594643146344","624.0594643146344","1134.5517932575053","1134.5517932575053","1134.5517932575053","868.3240657337292","868.3240657337292","868.3240657337292","871.6343714810866","871.6343714810866","871.6343714810866"
"630000","414.50001596496895","414.50001596496895","414.50001596496895","613.0046228712597","613.0046228712597","613.0046228712597","1132.1932891390463","1132.1932891390463","1132.1932891390463","932.2189255724095","932.2189255724095","932.2189255724095","888.5377329373372","888.5377329373372","888.5377329373372"
"640000","563.4990149985105","563.4990149985105","563.4990149985105","675.8116979091699","675.8116979091699","675.8116979091699","1165.4176693172528","1165.4176693172528","1165.4176693172528","845.3391650933602","845.3391650933602","845.3391650933602","893.1870928950187","893.1870928950187","893.1870928950187"
"650000","596.3323887775615","596.3323887775615","596.3323887775615","616.0232400434319","616.0232400434319","616.0232400434319","1041.9911146135041","1041.9911146135041","1041.9911146135041","759.3813948186643","759.3813948186643","759.3813948186643","970.142955219233","970.142955219233","970.142955219233"
"660000","612.6431204209208","612.6431204209208","612.6431204209208","633.5347312209555","633.5347312209555","633.5347312209555","1070.3168454454376","1070.3168454454376","1070.3168454454376","666.7957684505054","666.7957684505054","666.7957684505054","748.9359403412916","748.9359403412916","748.9359403412916"
"670000","617.8689724764878","617.8689724764878","617.8689724764878","528.0422235784388","528.0422235784388","528.0422235784388","1076.3494945765938","1076.3494945765938","1076.3494945765938","773.1030014660738","773.1030014660738","773.1030014660738","746.0418309495801","746.0418309495801","746.0418309495801"
"680000","678.8287180583982","678.8287180583982","678.8287180583982","643.6928484742627","643.6928484742627","643.6928484742627","1070.0185764982612","1070.0185764982612","1070.0185764982612","818.3182117704457","818.3182117704457","818.3182117704457","869.6405494714666","869.6405494714666","869.6405494714666"
"690000","250.13661721614463","250.13661721614463","250.13661721614463","570.8327726635255","570.8327726635255","570.8327726635255","1070.2246088253112","1070.2246088253112","1070.2246088253112","671.0996457374167","671.0996457374167","671.0996457374167","653.3270503737145","653.3270503737145","653.3270503737145"
"700000","409.9588813207042","409.9588813207042","409.9588813207042","567.6793625341854","567.6793625341854","567.6793625341854","1131.7093235508567","1131.7093235508567","1131.7093235508567","784.3213821195435","784.3213821195435","784.3213821195435","861.3735326828628","861.3735326828628","861.3735326828628"
"710000","282.0439849782624","282.0439849782624","282.0439849782624","597.0792958955248","597.0792958955248","597.0792958955248","1101.8983999067766","1101.8983999067766","1101.8983999067766","718.4991867831079","718.4991867831079","718.4991867831079","939.8798909608142","939.8798909608142","939.8798909608142"
"720000","260.96248809271594","260.96248809271594","260.96248809271594","549.7894578201735","549.7894578201735","549.7894578201735","1057.913357946267","1057.913357946267","1057.913357946267","798.918876594637","798.918876594637","798.918876594637","985.3126913993076","985.3126913993076","985.3126913993076"
"730000","616.2856561513229","616.2856561513229","616.2856561513229","509.945014182446","509.945014182446","509.945014182446","1083.1847806762137","1083.1847806762137","1083.1847806762137","949.6162824287994","949.6162824287994","949.6162824287994","845.7766380428156","845.7766380428156","845.7766380428156"
"740000","832.7107123053886","832.7107123053886","832.7107123053886","587.7712150343166","587.7712150343166","587.7712150343166","1089.404355325887","1089.404355325887","1089.404355325887","822.8309043532099","822.8309043532099","822.8309043532099","753.4968800949108","753.4968800949108","753.4968800949108"
"750000","880.6483097175384","880.6483097175384","880.6483097175384","551.2270708890676","551.2270708890676","551.2270708890676","1067.1129671789288","1067.1129671789288","1067.1129671789288","900.7679962317186","900.7679962317186","900.7679962317186","884.5513508102653","884.5513508102653","884.5513508102653"
"760000","997.7607546475585","997.7607546475585","997.7607546475585","569.5411018772307","569.5411018772307","569.5411018772307","1088.7515993901602","1088.7515993901602","1088.7515993901602","745.0529135480062","745.0529135480062","745.0529135480062","845.7761057695603","845.7761057695603","845.7761057695603"
"770000","724.0276047746091","724.0276047746091","724.0276047746091","529.2277993011228","529.2277993011228","529.2277993011228","1087.1581116131472","1087.1581116131472","1087.1581116131472","799.2291948734825","799.2291948734825","799.2291948734825","847.6705844261245","847.6705844261245","847.6705844261245"
"780000","326.19233182257096","326.19233182257096","326.19233182257096","459.84667080357076","459.84667080357076","459.84667080357076","923.8937189845277","923.8937189845277","923.8937189845277","860.900424412867","860.900424412867","860.900424412867","954.8785800526657","954.8785800526657","954.8785800526657"
"790000","938.7132364132647","938.7132364132647","938.7132364132647","380.0142919176619","380.0142919176619","380.0142919176619","958.5318536719387","958.5318536719387","958.5318536719387","822.9326285822135","822.9326285822135","822.9326285822135","910.0059454526238","910.0059454526238","910.0059454526238"
"800000","781.5422921509912","781.5422921509912","781.5422921509912","519.4030134106816","519.4030134106816","519.4030134106816","860.9013982659405","860.9013982659405","860.9013982659405","733.4161843057838","733.4161843057838","733.4161843057838","868.5369057600589","868.5369057600589","868.5369057600589"
"810000","792.5608731180639","792.5608731180639","792.5608731180639","421.46023793914503","421.46023793914503","421.46023793914503","878.9159960292512","878.9159960292512","878.9159960292512","827.9300037522368","827.9300037522368","827.9300037522368","870.7779423979716","870.7779423979716","870.7779423979716"
"820000","942.4660238782217","942.4660238782217","942.4660238782217","498.36020996292666","498.36020996292666","498.36020996292666","728.2196942887081","728.2196942887081","728.2196942887081","794.2148386673962","794.2148386673962","794.2148386673962","769.5213886575184","769.5213886575184","769.5213886575184"
"830000","861.8115278617579","861.8115278617579","861.8115278617579","449.8841515881436","449.8841515881436","449.8841515881436","652.7171243257272","652.7171243257272","652.7171243257272","817.693348525237","817.693348525237","817.693348525237","739.0786593589078","739.0786593589078","739.0786593589078"
"840000","749.0879055328458","749.0879055328458","749.0879055328458","473.0367509763046","473.0367509763046","473.0367509763046","618.7588642167672","618.7588642167672","618.7588642167672","803.2887627548579","803.2887627548579","803.2887627548579","781.4023710751051","781.4023710751051","781.4023710751051"
"850000","316.0886078389641","316.0886078389641","316.0886078389641","409.54082110718275","409.54082110718275","409.54082110718275","467.712361521082","467.712361521082","467.712361521082","779.8456677621222","779.8456677621222","779.8456677621222","866.8673341045571","866.8673341045571","866.8673341045571"
"860000","709.912166111727","709.912166111727","709.912166111727","362.81905795107383","362.81905795107383","362.81905795107383","497.88131427296895","497.88131427296895","497.88131427296895","787.1953129093844","787.1953129093844","787.1953129093844","753.9505919983926","753.9505919983926","753.9505919983926"
"870000","748.8795864343222","748.8795864343222","748.8795864343222","466.8300664888496","466.8300664888496","466.8300664888496","334.7861689924377","334.7861689924377","334.7861689924377","779.5594075803515","779.5594075803515","779.5594075803515","722.4855695270177","722.4855695270177","722.4855695270177"
"880000","755.4799266536463","755.4799266536463","755.4799266536463","417.4211146776618","417.4211146776618","417.4211146776618","474.6591010516678","474.6591010516678","474.6591010516678","807.8047826449098","807.8047826449098","807.8047826449098","658.1319064667073","658.1319064667073","658.1319064667073"
"890000","1037.7718788182008","1037.7718788182008","1037.7718788182008","383.0731742872413","383.0731742872413","383.0731742872413","398.75666791386965","398.75666791386965","398.75666791386965","793.2363522866082","793.2363522866082","793.2363522866082","750.7281682670558","750.7281682670558","750.7281682670558"
"900000","334.20867888271744","334.20867888271744","334.20867888271744","420.74756962289194","420.74756962289194","420.74756962289194","470.3717507761906","470.3717507761906","470.3717507761906","776.9530288060738","776.9530288060738","776.9530288060738","589.7640902811606","589.7640902811606","589.7640902811606"
"910000","812.5851000408309","812.5851000408309","812.5851000408309","416.4156923494611","416.4156923494611","416.4156923494611","484.2022726186634","484.2022726186634","484.2022726186634","729.3368172840543","729.3368172840543","729.3368172840543","697.450365110526","697.450365110526","697.450365110526"
"920000","868.8303870089469","868.8303870089469","868.8303870089469","361.9277082805435","361.9277082805435","361.9277082805435","432.93705741479135","432.93705741479135","432.93705741479135","693.0449234842972","693.0449234842972","693.0449234842972","745.0472702510452","745.0472702510452","745.0472702510452"
"930000","911.449324475788","911.449324475788","911.449324475788","379.00453653113095","379.00453653113095","379.00453653113095","608.6110658876944","608.6110658876944","608.6110658876944","681.6455630712474","681.6455630712474","681.6455630712474","611.807739029419","611.807739029419","611.807739029419"
"940000","386.04696132708534","386.04696132708534","386.04696132708534","349.9516072230501","349.9516072230501","349.9516072230501","567.8631767986112","567.8631767986112","567.8631767986112","721.4938126181484","721.4938126181484","721.4938126181484","668.773930804006","668.773930804006","668.773930804006"
"950000","641.546795346289","641.546795346289","641.546795346289","416.8295552079288","416.8295552079288","416.8295552079288","618.9172035732483","618.9172035732483","618.9172035732483","680.8726500201782","680.8726500201782","680.8726500201782","648.647415660955","648.647415660955","648.647415660955"
"960000","814.5095870835141","814.5095870835141","814.5095870835141","396.92337716664895","396.92337716664895","396.92337716664895","553.8472594440382","553.8472594440382","553.8472594440382","635.9933583161113","635.9933583161113","635.9933583161113","676.5249064870229","676.5249064870229","676.5249064870229"
"970000","642.9358428543503","642.9358428543503","642.9358428543503","413.2492940031849","413.2492940031849","413.2492940031849","613.4105448632172","613.4105448632172","613.4105448632172","742.3214524135492","742.3214524135492","742.3214524135492","659.292296323509","659.292296323509","659.292296323509"
"980000","878.5419861099814","878.5419861099814","878.5419861099814","266.31076810179144","266.31076810179144","266.31076810179144","547.8155493053488","547.8155493053488","547.8155493053488","680.8240381307604","680.8240381307604","680.8240381307604","552.5800741646842","552.5800741646842","552.5800741646842"
"990000","869.6163126841515","869.6163126841515","869.6163126841515","354.6457520202523","354.6457520202523","354.6457520202523","744.610876385106","744.610876385106","744.610876385106","707.7837981732035","707.7837981732035","707.7837981732035","597.8935841957697","597.8935841957697","597.8935841957697"
"1000000","798.0199653584859","798.0199653584859","798.0199653584859","405.3673054379922","405.3673054379922","405.3673054379922","555.106733661272","555.106733661272","555.106733661272","734.5769703237274","734.5769703237274","734.5769703237274","588.5708266150186","588.5708266150186","588.5708266150186"
"1010000","465.76383623876484","465.76383623876484","465.76383623876484","474.1677340819594","474.1677340819594","474.1677340819594","687.7385639783737","687.7385639783737","687.7385639783737","747.645102606548","747.645102606548","747.645102606548","567.0626484905953","567.0626484905953","567.0626484905953"
"1020000","590.8551884429677","590.8551884429677","590.8551884429677","327.6610204447997","327.6610204447997","327.6610204447997","639.4510299602509","639.4510299602509","639.4510299602509","677.9665511682822","677.9665511682822","677.9665511682822","648.4874288224598","648.4874288224598","648.4874288224598"
"1030000","610.6813370741205","610.6813370741205","610.6813370741205","430.9431564856494","430.9431564856494","430.9431564856494","591.7376723355453","591.7376723355453","591.7376723355453","616.1897131912843","616.1897131912843","616.1897131912843","613.6744837914986","613.6744837914986","613.6744837914986"
"1040000","949.0735018709863","949.0735018709863","949.0735018709863","452.516134127363","452.516134127363","452.516134127363","681.7947446207811","681.7947446207811","681.7947446207811","708.3390764852995","708.3390764852995","708.3390764852995","862.95358786873","862.95358786873","862.95358786873"
"1050000","761.4057696618282","761.4057696618282","761.4057696618282","457.5171838805968","457.5171838805968","457.5171838805968","588.1035156250666","588.1035156250666","588.1035156250666","710.5995548866148","710.5995548866148","710.5995548866148","686.826268349827","686.826268349827","686.826268349827"
"1060000","667.7202992955756","667.7202992955756","667.7202992955756","327.0495871550107","327.0495871550107","327.0495871550107","684.1211681627215","684.1211681627215","684.1211681627215","756.3860188727451","756.3860188727451","756.3860188727451","636.9336008720632","636.9336008720632","636.9336008720632"
"1070000","550.8736805048763","550.8736805048763","550.8736805048763","329.4377210973274","329.4377210973274","329.4377210973274","665.3862063296099","665.3862063296099","665.3862063296099","678.9820863543405","678.9820863543405","678.9820863543405","631.609621931879","631.609621931879","631.609621931879"
"1080000","579.2433485097104","579.2433485097104","579.2433485097104","363.3636738515269","363.3636738515269","363.3636738515269","604.5005976599588","604.5005976599588","604.5005976599588","670.0937660102522","670.0937660102522","670.0937660102522","571.3577945686502","571.3577945686502","571.3577945686502"
"1090000","624.4424695381929","624.4424695381929","624.4424695381929","259.10518902498757","259.10518902498757","259.10518902498757","551.8723065639256","551.8723065639256","551.8723065639256","743.1239717679448","743.1239717679448","743.1239717679448","676.2966286382157","676.2966286382157","676.2966286382157"
"1100000","703.7996532271097","703.7996532271097","703.7996532271097","381.7264376159902","381.7264376159902","381.7264376159902","584.2954965744132","584.2954965744132","584.2954965744132","668.5972047009944","668.5972047009944","668.5972047009944","607.7493852341254","607.7493852341254","607.7493852341254"
"1110000","590.1657311172414","590.1657311172414","590.1657311172414","352.3431825859037","352.3431825859037","352.3431825859037","627.2956541314807","627.2956541314807","627.2956541314807","645.4845752811514","645.4845752811514","645.4845752811514","510.7236097802458","510.7236097802458","510.7236097802458"
"1120000","543.247940209428","543.247940209428","543.247940209428","344.8084487489811","344.8084487489811","344.8084487489811","759.7430902045486","759.7430902045486","759.7430902045486","662.156820830096","662.156820830096","662.156820830096","574.7707543836207","574.7707543836207","574.7707543836207"
"1130000","610.3320972115646","610.3320972115646","610.3320972115646","374.3904281172521","374.3904281172521","374.3904281172521","587.7215702345935","587.7215702345935","587.7215702345935","651.7881409423078","651.7881409423078","651.7881409423078","623.1072242729008","623.1072242729008","623.1072242729008"
"1140000","741.0346424843945","741.0346424843945","741.0346424843945","327.67237779921186","327.67237779921186","327.67237779921186","560.441342292592","560.441342292592","560.441342292592","619.6666879878469","619.6666879878469","619.6666879878469","656.7200328291729","656.7200328291729","656.7200328291729"
"1150000","615.8304685472419","615.8304685472419","615.8304685472419","378.23994406784885","378.23994406784885","378.23994406784885","641.1897906474873","641.1897906474873","641.1897906474873","681.4374882914044","681.4374882914044","681.4374882914044","634.7427469218476","634.7427469218476","634.7427469218476"
"1160000","712.3688426088854","712.3688426088854","712.3688426088854","354.35955452856274","354.35955452856274","354.35955452856274","518.3130093217342","518.3130093217342","518.3130093217342","647.6515426784957","647.6515426784957","647.6515426784957","677.2829693679112","677.2829693679112","677.2829693679112"
"1170000","725.5220431203104","725.5220431203104","725.5220431203104","305.47965432831467","305.47965432831467","305.47965432831467","541.7925487732058","541.7925487732058","541.7925487732058","741.7597696524074","741.7597696524074","741.7597696524074","518.2699195552386","518.2699195552386","518.2699195552386"
"1180000","542.9817853928105","542.9817853928105","542.9817853928105","287.46502960669585","287.46502960669585","287.46502960669585","673.2283388204274","673.2283388204274","673.2283388204274","692.3357477528581","692.3357477528581","692.3357477528581","681.3501961706472","681.3501961706472","681.3501961706472"
"1190000","538.6651318365905","538.6651318365905","538.6651318365905","252.15285286492173","252.15285286492173","252.15285286492173","489.2563108531235","489.2563108531235","489.2563108531235","588.7949262881205","588.7949262881205","588.7949262881205","430.73996140531443","430.73996140531443","430.73996140531443"
"1200000","641.327359029162","641.327359029162","641.327359029162","259.8061703194874","259.8061703194874","259.8061703194874","518.4789040438629","518.4789040438629","518.4789040438629","622.6872948054557","622.6872948054557","622.6872948054557","581.5652837108754","581.5652837108754","581.5652837108754"
"1210000","466.7726516407871","466.7726516407871","466.7726516407871","385.2660345930432","385.2660345930432","385.2660345930432","671.3910737479799","671.3910737479799","671.3910737479799","631.049213228928","631.049213228928","631.049213228928","671.0004555807457","671.0004555807457","671.0004555807457"
"1220000","745.3088587605052","745.3088587605052","745.3088587605052","355.7032132472835","355.7032132472835","355.7032132472835","788.0378527575227","788.0378527575227","788.0378527575227","567.6734005442053","567.6734005442053","567.6734005442053","778.9034074046328","778.9034074046328","778.9034074046328"
"1230000","691.1538802796058","691.1538802796058","691.1538802796058","339.01383222587873","339.01383222587873","339.01383222587873","782.8805609478677","782.8805609478677","782.8805609478677","654.8378586762516","654.8378586762516","654.8378586762516","669.4304894668846","669.4304894668846","669.4304894668846"
"1240000","753.0841858416378","753.0841858416378","753.0841858416378","324.9320236726854","324.9320236726854","324.9320236726854","681.4379760969672","681.4379760969672","681.4379760969672","596.2186853490364","596.2186853490364","596.2186853490364","765.4945308513486","765.4945308513486","765.4945308513486"
"1250000","398.0868605834345","398.0868605834345","398.0868605834345","371.51576612807605","371.51576612807605","371.51576612807605","841.4961262003823","841.4961262003823","841.4961262003823","574.4236774966926","574.4236774966926","574.4236774966926","700.6131879068923","700.6131879068923","700.6131879068923"
"1260000","658.8804549011622","658.8804549011622","658.8804549011622","375.8760174045178","375.8760174045178","375.8760174045178","805.3737734470873","805.3737734470873","805.3737734470873","666.3795472416341","666.3795472416341","666.3795472416341","867.7856231413746","867.7856231413746","867.7856231413746"
"1270000","589.8399782655506","589.8399782655506","589.8399782655506","276.36057560537654","276.36057560537654","276.36057560537654","785.5310542714012","785.5310542714012","785.5310542714012","625.5021512568073","625.5021512568073","625.5021512568073","897.5611187730195","897.5611187730195","897.5611187730195"
"1280000","599.9519222112197","599.9519222112197","599.9519222112197","378.13801180267876","378.13801180267876","378.13801180267876","577.3504302199758","577.3504302199758","577.3504302199758","581.728401068528","581.728401068528","581.728401068528","592.8124724934621","592.8124724934621","592.8124724934621"
"1290000","730.1412597798542","730.1412597798542","730.1412597798542","331.604752661768","331.604752661768","331.604752661768","672.4444673855876","672.4444673855876","672.4444673855876","609.1980078901985","609.1980078901985","609.1980078901985","718.8992309133176","718.8992309133176","718.8992309133176"
"1300000","639.6699168409407","639.6699168409407","639.6699168409407","353.2728116249984","353.2728116249984","353.2728116249984","556.8492380877835","556.8492380877835","556.8492380877835","636.8855638018218","636.8855638018218","636.8855638018218","474.2988933153523","474.2988933153523","474.2988933153523"
"1310000","763.9917939890395","763.9917939890395","763.9917939890395","341.0914827574088","341.0914827574088","341.0914827574088","662.6871104475694","662.6871104475694","662.6871104475694","571.0096505402786","571.0096505402786","571.0096505402786","509.07401330073327","509.07401330073327","509.07401330073327"
"1320000","927.4488893256596","927.4488893256596","927.4488893256596","285.36614924252564","285.36614924252564","285.36614924252564","746.5918527168926","746.5918527168926","746.5918527168926","612.2203066973489","612.2203066973489","612.2203066973489","605.1214520070406","605.1214520070406","605.1214520070406"
"1330000","813.3655904884242","813.3655904884242","813.3655904884242","306.1545718996438","306.1545718996438","306.1545718996438","694.7281261283355","694.7281261283355","694.7281261283355","622.9525189044401","622.9525189044401","622.9525189044401","816.8148730090818","816.8148730090818","816.8148730090818"
"1340000","722.6823790035972","722.6823790035972","722.6823790035972","346.5730130221041","346.5730130221041","346.5730130221041","686.851478390637","686.851478390637","686.851478390637","649.5338163673082","649.5338163673082","649.5338163673082","704.1691248851992","704.1691248851992","704.1691248851992"
"1350000","690.6842720898215","690.6842720898215","690.6842720898215","333.1167065531087","333.1167065531087","333.1167065531087","536.2094718743085","536.2094718743085","536.2094718743085","570.0123870081216","570.0123870081216","570.0123870081216","872.5956257765872","872.5956257765872","872.5956257765872"
"1360000","886.7134097339158","886.7134097339158","886.7134097339158","271.2443538959355","271.2443538959355","271.2443538959355","657.8491956424853","657.8491956424853","657.8491956424853","622.7855395978197","622.7855395978197","622.7855395978197","769.0510084174936","769.0510084174936","769.0510084174936"
"1370000","736.6692098487308","736.6692098487308","736.6692098487308","333.5780299967593","333.5780299967593","333.5780299967593","498.36471184678476","498.36471184678476","498.36471184678476","567.5907928971639","567.5907928971639","567.5907928971639","886.2396457626553","886.2396457626553","886.2396457626553"
"1380000","810.593130600487","810.593130600487","810.593130600487","234.160040721124","234.160040721124","234.160040721124","706.8104768776738","706.8104768776738","706.8104768776738","567.6637375073794","567.6637375073794","567.6637375073794","831.8087187520066","831.8087187520066","831.8087187520066"
"1390000","701.3159255666781","701.3159255666781","701.3159255666781","252.2908051787536","252.2908051787536","252.2908051787536","395.36535827500995","395.36535827500995","395.36535827500995","586.1944932984206","586.1944932984206","586.1944932984206","855.4044982101559","855.4044982101559","855.4044982101559"
"1400000","671.5026728852657","671.5026728852657","671.5026728852657","316.0760574986775","316.0760574986775","316.0760574986775","627.669669764239","627.669669764239","627.669669764239","569.6391478429337","569.6391478429337","569.6391478429337","824.2080198116098","824.2080198116098","824.2080198116098"
"1410000","675.8915944338147","675.8915944338147","675.8915944338147","257.39475344383004","257.39475344383004","257.39475344383004","653.8544126494184","653.8544126494184","653.8544126494184","515.1161577556583","515.1161577556583","515.1161577556583","749.2788722870094","749.2788722870094","749.2788722870094"
"1420000","674.0726935003635","674.0726935003635","674.0726935003635","280.3208729351566","280.3208729351566","280.3208729351566","619.1153925013034","619.1153925013034","619.1153925013034","614.5968996046367","614.5968996046367","614.5968996046367","816.3667511754377","816.3667511754377","816.3667511754377"
"1430000","856.2323314918183","856.2323314918183","856.2323314918183","214.93523840820671","214.93523840820671","214.93523840820671","600.3855961977536","600.3855961977536","600.3855961977536","560.9146112997656","560.9146112997656","560.9146112997656","810.4668407235841","810.4668407235841","810.4668407235841"
"1440000","760.4014371843884","760.4014371843884","760.4014371843884","267.65472517650005","267.65472517650005","267.65472517650005","611.2565473344063","611.2565473344063","611.2565473344063","513.9407235216191","513.9407235216191","513.9407235216191","889.2839694150604","889.2839694150604","889.2839694150604"
"1450000","759.8414061560088","759.8414061560088","759.8414061560088","364.4870419871597","364.4870419871597","364.4870419871597","728.5495396068703","728.5495396068703","728.5495396068703","515.0579595299158","515.0579595299158","515.0579595299158","861.2033458239637","861.2033458239637","861.2033458239637"
"1460000","704.778237524702","704.778237524702","704.778237524702","268.4010395749632","268.4010395749632","268.4010395749632","546.2604569508574","546.2604569508574","546.2604569508574","576.1212716927907","576.1212716927907","576.1212716927907","862.5424723942931","862.5424723942931","862.5424723942931"
"1470000","678.6496300244384","678.6496300244384","678.6496300244384","246.91361250482208","246.91361250482208","246.91361250482208","563.0033383432776","563.0033383432776","563.0033383432776","524.5191851130655","524.5191851130655","524.5191851130655","849.6470005590215","849.6470005590215","849.6470005590215"
"1480000","637.6982464262751","637.6982464262751","637.6982464262751","273.6369617540684","273.6369617540684","273.6369617540684","664.6004684013581","664.6004684013581","664.6004684013581","557.1161602519136","557.1161602519136","557.1161602519136","850.7123797225074","850.7123797225074","850.7123797225074"
"1490000","725.4563426828014","725.4563426828014","725.4563426828014","340.7605578881476","340.7605578881476","340.7605578881476","631.5207998405174","631.5207998405174","631.5207998405174","492.05218319868146","492.05218319868146","492.05218319868146","889.1895712858341","889.1895712858341","889.1895712858341"

==> plot_scripts/data/reward_curves/halfcheetah/ppo_cheetah.csv <==
"Step","fragrant-terrain-10 - mean_reward","fragrant-terrain-10 - mean_reward__MIN","fragrant-terrain-10 - mean_reward__MAX","fragrant-feather-9 - mean_reward","fragrant-feather-9 - mean_reward__MIN","fragrant-feather-9 - mean_reward__MAX","balmy-capybara-8 - mean_reward","balmy-capybara-8 - mean_reward__MIN","balmy-capybara-8 - mean_reward__MAX","pleasant-dust-7 - mean_reward","pleasant-dust-7 - mean_reward__MIN","pleasant-dust-7 - mean_reward__MAX","glamorous-dragon-6 - mean_reward","glamorous-dragon-6 - mean_reward__MIN","glamorous-dragon-6 - mean_reward__MAX"
"10000","-20.57036781311035","-20.57036781311035","-20.57036781311035","-8.901750564575195","-8.901750564575195","-8.901750564575195","-5.445122718811035","-5.445122718811035","-5.445122718811035","-2.8384487628936768","-2.8384487628936768","-2.8384487628936768","-0.8870301246643066","-0.8870301246643066","-0.8870301246643066"
"20000","-37.831199645996094","-37.831199645996094","-37.831199645996094","-9.880956649780273","-9.880956649780273","-9.880956649780273","-65.52018737792969","-65.52018737792969","-65.52018737792969","86.02342987060547","86.02342987060547","86.02342987060547","-649.7709350585938","-649.7709350585938","-649.7709350585938"
"30000","-4.119593620300293","-4.119593620300293","-4.119593620300293","-6.682140350341797","-6.682140350341797","-6.682140350341797","-14.252105712890625","-14.252105712890625","-14.252105712890625","331.6340637207031","331.6340637207031","331.6340637207031","273.8138427734375","273.8138427734375","273.8138427734375"
"40000","10.253802299499512","10.253802299499512","10.253802299499512","-43.80823516845703","-43.80823516845703","-43.80823516845703","247.9687957763672","247.9687957763672","247.9687957763672","-324.5289001464844","-324.5289001464844","-324.5289001464844","308.9623107910156","308.9623107910156","308.9623107910156"
"50000","40.11226272583008","40.11226272583008","40.11226272583008","128.247314453125","128.247314453125","128.247314453125","342.7120361328125","342.7120361328125","342.7120361328125","-69.3188247680664","-69.3188247680664","-69.3188247680664","107.64461517333984","107.64461517333984","107.64461517333984"
"60000","421.48944091796875","421.48944091796875","421.48944091796875","303.7115173339844","303.7115173339844","303.7115173339844","-46.651344299316406","-46.651344299316406","-46.651344299316406","47.975486755371094","47.975486755371094","47.975486755371094","205.11080932617188","205.11080932617188","205.11080932617188"
"70000","530.3486328125","530.3486328125","530.3486328125","401.76361083984375","401.76361083984375","401.76361083984375","-31.265207290649414","-31.265207290649414","-31.265207290649414","255.8899383544922","255.8899383544922","255.8899383544922","150.29403686523438","150.29403686523438","150.29403686523438"
"80000","625.5999145507812","625.5999145507812","625.5999145507812","379.8559265136719","379.8559265136719","379.8559265136719","13.355090141296387","13.355090141296387","13.355090141296387","368.22222900390625","368.22222900390625","368.22222900390625","276.01312255859375","276.01312255859375","276.01312255859375"
"90000","584.22314453125","584.22314453125","584.22314453125","417.8035583496094","417.8035583496094","417.8035583496094","-86.08833312988281","-86.08833312988281","-86.08833312988281","298.1177062988281","298.1177062988281","298.1177062988281","413.2547302246094","413.2547302246094","413.2547302246094"
"100000","697.6505126953125","697.6505126953125","697.6505126953125","462.12249755859375","462.12249755859375","462.12249755859375","-66.34852600097656","-66.34852600097656","-66.34852600097656","344.2889404296875","344.2889404296875","344.2889404296875","513.41015625","513.41015625","513.41015625"
"110000","749.4442138671875","749.4442138671875","749.4442138671875","478.0450744628906","478.0450744628906","478.0450744628906","-117.55692291259766","-117.55692291259766","-117.55692291259766","372.231201171875","372.231201171875","372.231201171875","486.1615295410156","486.1615295410156","486.1615295410156"
"120000","757.2208251953125","757.2208251953125","757.2208251953125","520.4395751953125","520.4395751953125","520.4395751953125","-94.73311614990234","-94.73311614990234","-94.73311614990234","335.6812438964844","335.6812438964844","335.6812438964844","533.94140625","533.94140625","533.94140625"
"130000","780.377197265625","780.377197265625","780.377197265625","580.6446533203125","580.6446533203125","580.6446533203125","-213.99118041992188","-213.99118041992188","-213.99118041992188","562.4918212890625","562.4918212890625","562.4918212890625","465.0467224121094","465.0467224121094","465.0467224121094"
"140000","760.4710083007812","760.4710083007812","760.4710083007812","619.9381103515625","619.9381103515625","619.9381103515625","84.59025573730469","84.59025573730469","84.59025573730469","697.0215454101562","697.0215454101562","697.0215454101562","543.0729370117188","543.0729370117188","543.0729370117188"
"150000","756.0675048828125","756.0675048828125","756.0675048828125","698.7017822265625","698.7017822265625","698.7017822265625","256.66766357421875","256.66766357421875","256.66766357421875","749.7293701171875","749.7293701171875","749.7293701171875","620.9718017578125","620.9718017578125","620.9718017578125"
"160000","790.8087158203125","790.8087158203125","790.8087158203125","657.9961547851562","657.9961547851562","657.9961547851562","292.0212097167969","292.0212097167969","292.0212097167969","886.7609252929688","886.7609252929688","886.7609252929688","709.8025512695312","709.8025512695312","709.8025512695312"
"170000","836.19873046875","836.19873046875","836.19873046875","648.3582153320312","648.3582153320312","648.3582153320312","557.9825439453125","557.9825439453125","557.9825439453125","1017.5281982421875","1017.5281982421875","1017.5281982421875","741.1024169921875","741.1024169921875","741.1024169921875"
"180000","852.1677856445312","852.1677856445312","852.1677856445312","704.5491943359375","704.5491943359375","704.5491943359375","684.4906005859375","684.4906005859375","684.4906005859375","1128.2279052734375","1128.2279052734375","1128.2279052734375","784.77099609375","784.77099609375","784.77099609375"
"190000","864.8853759765625","864.8853759765625","864.8853759765625","725.525146484375","725.525146484375","725.525146484375","468.56695556640625","468.56695556640625","468.56695556640625","1195.0870361328125","1195.0870361328125","1195.0870361328125","729.263671875","729.263671875","729.263671875"
"200000","867.8843994140625","867.8843994140625","867.8843994140625","736.6458740234375","736.6458740234375","736.6458740234375","850.4754638671875","850.4754638671875","850.4754638671875","1257.32421875","1257.32421875","1257.32421875","799.5845947265625","799.5845947265625","799.5845947265625"
"210000","832.1618041992188","832.1618041992188","832.1618041992188","816.2701416015625","816.2701416015625","816.2701416015625","690.4772338867188","690.4772338867188","690.4772338867188","1379.98828125","1379.98828125","1379.98828125","794.1779174804688","794.1779174804688","794.1779174804688"
"220000","973.1435546875","973.1435546875","973.1435546875","855.5398559570312","855.5398559570312","855.5398559570312","841.8165893554688","841.8165893554688","841.8165893554688","1504.840576171875","1504.840576171875","1504.840576171875","827.2978515625","827.2978515625","827.2978515625"
"230000","979.7646484375","979.7646484375","979.7646484375","802.0406494140625","802.0406494140625","802.0406494140625","700.458984375","700.458984375","700.458984375","1445.5709228515625","1445.5709228515625","1445.5709228515625","829.3059692382812","829.3059692382812","829.3059692382812"
"240000","1130.6668701171875","1130.6668701171875","1130.6668701171875","856.93603515625","856.93603515625","856.93603515625","627.8150634765625","627.8150634765625","627.8150634765625","1449.6717529296875","1449.6717529296875","1449.6717529296875","875.8557739257812","875.8557739257812","875.8557739257812"
"250000","1091.3887939453125","1091.3887939453125","1091.3887939453125","900.7932739257812","900.7932739257812","900.7932739257812","761.90673828125","761.90673828125","761.90673828125","1475.1253662109375","1475.1253662109375","1475.1253662109375","909.4815673828125","909.4815673828125","909.4815673828125"
"260000","1108.883544921875","1108.883544921875","1108.883544921875","875.2625122070312","875.2625122070312","875.2625122070312","779.7909545898438","779.7909545898438","779.7909545898438","1374.427978515625","1374.427978515625","1374.427978515625","887.9256591796875","887.9256591796875","887.9256591796875"
"270000","1228.1195068359375","1228.1195068359375","1228.1195068359375","905.3759765625","905.3759765625","905.3759765625","867.7833251953125","867.7833251953125","867.7833251953125","1520.9681396484375","1520.9681396484375","1520.9681396484375","1001.05712890625","1001.05712890625","1001.05712890625"
"280000","1245.3243408203125","1245.3243408203125","1245.3243408203125","933.3171997070312","933.3171997070312","933.3171997070312","753.33544921875","753.33544921875","753.33544921875","1645.259765625","1645.259765625","1645.259765625","1034.828369140625","1034.828369140625","1034.828369140625"
"290000","1266.577392578125","1266.577392578125","1266.577392578125","1012.7996826171875","1012.7996826171875","1012.7996826171875","701.0916748046875","701.0916748046875","701.0916748046875","1723.0579833984375","1723.0579833984375","1723.0579833984375","984.9139404296875","984.9139404296875","984.9139404296875"
"300000","1289.328857421875","1289.328857421875","1289.328857421875","1025.695068359375","1025.695068359375","1025.695068359375","860.5916137695312","860.5916137695312","860.5916137695312","1812.4293212890625","1812.4293212890625","1812.4293212890625","1032.9588623046875","1032.9588623046875","1032.9588623046875"
"310000","1196.5750732421875","1196.5750732421875","1196.5750732421875","1114.4837646484375","1114.4837646484375","1114.4837646484375","923.1988525390625","923.1988525390625","923.1988525390625","1899.1644287109375","1899.1644287109375","1899.1644287109375","1069.4093017578125","1069.4093017578125","1069.4093017578125"
"320000","1274.919921875","1274.919921875","1274.919921875","1167.870361328125","1167.870361328125","1167.870361328125","831.6978759765625","831.6978759765625","831.6978759765625","1936.957763671875","1936.957763671875","1936.957763671875","1073.2547607421875","1073.2547607421875","1073.2547607421875"
"330000","1228.0904541015625","1228.0904541015625","1228.0904541015625","1197.565185546875","1197.565185546875","1197.565185546875","1000.3074951171875","1000.3074951171875","1000.3074951171875","2026.6527099609375","2026.6527099609375","2026.6527099609375","1158.812744140625","1158.812744140625","1158.812744140625"
"340000","1286.6544189453125","1286.6544189453125","1286.6544189453125","1257.8011474609375","1257.8011474609375","1257.8011474609375","1049.6405029296875","1049.6405029296875","1049.6405029296875","2023.4892578125","2023.4892578125","2023.4892578125","1136.595703125","1136.595703125","1136.595703125"
"350000","1180.0482177734375","1180.0482177734375","1180.0482177734375","1215.0767822265625","1215.0767822265625","1215.0767822265625","1040.53759765625","1040.53759765625","1040.53759765625","2113.7216796875","2113.7216796875","2113.7216796875","1148.637451171875","1148.637451171875","1148.637451171875"
"360000","1255.660888671875","1255.660888671875","1255.660888671875","1244.9332275390625","1244.9332275390625","1244.9332275390625","863.5821533203125","863.5821533203125","863.5821533203125","2193.81591796875","2193.81591796875","2193.81591796875","1210.9683837890625","1210.9683837890625","1210.9683837890625"
"370000","1435.36572265625","1435.36572265625","1435.36572265625","1208.1986083984375","1208.1986083984375","1208.1986083984375","1041.444091796875","1041.444091796875","1041.444091796875","2122.34521484375","2122.34521484375","2122.34521484375","1171.026123046875","1171.026123046875","1171.026123046875"
"380000","1418.3349609375","1418.3349609375","1418.3349609375","1254.6578369140625","1254.6578369140625","1254.6578369140625","1127.6300048828125","1127.6300048828125","1127.6300048828125","2237.25146484375","2237.25146484375","2237.25146484375","1186.8599853515625","1186.8599853515625","1186.8599853515625"
"390000","1404.8558349609375","1404.8558349609375","1404.8558349609375","1222.787353515625","1222.787353515625","1222.787353515625","1100.1041259765625","1100.1041259765625","1100.1041259765625","2231.47412109375","2231.47412109375","2231.47412109375","1211.6507568359375","1211.6507568359375","1211.6507568359375"
"400000","1355.003173828125","1355.003173828125","1355.003173828125","1204.588623046875","1204.588623046875","1204.588623046875","944.7760620117188","944.7760620117188","944.7760620117188","2207.38671875","2207.38671875","2207.38671875","1233.974853515625","1233.974853515625","1233.974853515625"
"410000","1468.8173828125","1468.8173828125","1468.8173828125","1188.7342529296875","1188.7342529296875","1188.7342529296875","1001.3562622070312","1001.3562622070312","1001.3562622070312","2281.6435546875","2281.6435546875","2281.6435546875","1255.136962890625","1255.136962890625","1255.136962890625"
"420000","1350.298583984375","1350.298583984375","1350.298583984375","1219.4139404296875","1219.4139404296875","1219.4139404296875","1122.6602783203125","1122.6602783203125","1122.6602783203125","2298.5888671875","2298.5888671875","2298.5888671875","1230.4017333984375","1230.4017333984375","1230.4017333984375"
"430000","1401.7760009765625","1401.7760009765625","1401.7760009765625","1250.90771484375","1250.90771484375","1250.90771484375","1165.9974365234375","1165.9974365234375","1165.9974365234375","2291.37646484375","2291.37646484375","2291.37646484375","1247.301513671875","1247.301513671875","1247.301513671875"
"440000","1403.131591796875","1403.131591796875","1403.131591796875","1267.9615478515625","1267.9615478515625","1267.9615478515625","1125.618896484375","1125.618896484375","1125.618896484375","2240.38671875","2240.38671875","2240.38671875","1265.835205078125","1265.835205078125","1265.835205078125"
"450000","1393.078857421875","1393.078857421875","1393.078857421875","1212.6634521484375","1212.6634521484375","1212.6634521484375","1144.593017578125","1144.593017578125","1144.593017578125","2379.540771484375","2379.540771484375","2379.540771484375","1283.8258056640625","1283.8258056640625","1283.8258056640625"
"460000","1448.960693359375","1448.960693359375","1448.960693359375","1301.421630859375","1301.421630859375","1301.421630859375","1176.802734375","1176.802734375","1176.802734375","2270.646484375","2270.646484375","2270.646484375","1316.143798828125","1316.143798828125","1316.143798828125"
"470000","1389.5849609375","1389.5849609375","1389.5849609375","1364.80419921875","1364.80419921875","1364.80419921875","1149.432373046875","1149.432373046875","1149.432373046875","2325.361083984375","2325.361083984375","2325.361083984375","1302.376708984375","1302.376708984375","1302.376708984375"
"480000","1436.0443115234375","1436.0443115234375","1436.0443115234375","1380.657470703125","1380.657470703125","1380.657470703125","1185.427734375","1185.427734375","1185.427734375","2447.84033203125","2447.84033203125","2447.84033203125","1313.02099609375","1313.02099609375","1313.02099609375"
"490000","1444.033447265625","1444.033447265625","1444.033447265625","1399.689697265625","1399.689697265625","1399.689697265625","1144.536376953125","1144.536376953125","1144.536376953125","2335.607177734375","2335.607177734375","2335.607177734375","1340.2200927734375","1340.2200927734375","1340.2200927734375"
"500000","1456.580322265625","1456.580322265625","1456.580322265625","1368.8555908203125","1368.8555908203125","1368.8555908203125","1036.0452880859375","1036.0452880859375","1036.0452880859375","2520.063720703125","2520.063720703125","2520.063720703125","1338.053955078125","1338.053955078125","1338.053955078125"
"510000","1477.0675048828125","1477.0675048828125","1477.0675048828125","1378.0816650390625","1378.0816650390625","1378.0816650390625","1063.1810302734375","1063.1810302734375","1063.1810302734375","2631.3427734375","2631.3427734375","2631.3427734375","1374.3477783203125","1374.3477783203125","1374.3477783203125"
"520000","1435.0224609375","1435.0224609375","1435.0224609375","1406.8179931640625","1406.8179931640625","1406.8179931640625","808.4689331054688","808.4689331054688","808.4689331054688","2720.814208984375","2720.814208984375","2720.814208984375","1382.4971923828125","1382.4971923828125","1382.4971923828125"
"530000","1461.054931640625","1461.054931640625","1461.054931640625","1331.8792724609375","1331.8792724609375","1331.8792724609375","1113.9361572265625","1113.9361572265625","1113.9361572265625","2637.177734375","2637.177734375","2637.177734375","1383.6673583984375","1383.6673583984375","1383.6673583984375"
"540000","1452.521728515625","1452.521728515625","1452.521728515625","1344.395751953125","1344.395751953125","1344.395751953125","1387.7960205078125","1387.7960205078125","1387.7960205078125","2784.96875","2784.96875","2784.96875","1371.22998046875","1371.22998046875","1371.22998046875"
"550000","1430.7861328125","1430.7861328125","1430.7861328125","1345.215087890625","1345.215087890625","1345.215087890625","1382.1400146484375","1382.1400146484375","1382.1400146484375","2756.884521484375","2756.884521484375","2756.884521484375","1332.6314697265625","1332.6314697265625","1332.6314697265625"
"560000","1495.4443359375","1495.4443359375","1495.4443359375","1395.1739501953125","1395.1739501953125","1395.1739501953125","1295.6820068359375","1295.6820068359375","1295.6820068359375","2681.970703125","2681.970703125","2681.970703125","1349.99658203125","1349.99658203125","1349.99658203125"
"570000","1490.2685546875","1490.2685546875","1490.2685546875","1364.3753662109375","1364.3753662109375","1364.3753662109375","1354.661865234375","1354.661865234375","1354.661865234375","2753.861328125","2753.861328125","2753.861328125","1343.0675048828125","1343.0675048828125","1343.0675048828125"
"580000","1480.860107421875","1480.860107421875","1480.860107421875","1455.4603271484375","1455.4603271484375","1455.4603271484375","1287.340087890625","1287.340087890625","1287.340087890625","2750.29833984375","2750.29833984375","2750.29833984375","1387.805908203125","1387.805908203125","1387.805908203125"
"590000","1452.007080078125","1452.007080078125","1452.007080078125","1462.518798828125","1462.518798828125","1462.518798828125","1360.01806640625","1360.01806640625","1360.01806640625","2586.312744140625","2586.312744140625","2586.312744140625","1396.757568359375","1396.757568359375","1396.757568359375"
"600000","1503.5382080078125","1503.5382080078125","1503.5382080078125","1452.369384765625","1452.369384765625","1452.369384765625","1316.01025390625","1316.01025390625","1316.01025390625","2828.88037109375","2828.88037109375","2828.88037109375","1425.09765625","1425.09765625","1425.09765625"
"610000","1505.578125","1505.578125","1505.578125","1456.8746337890625","1456.8746337890625","1456.8746337890625","1267.7581787109375","1267.7581787109375","1267.7581787109375","2852.3779296875","2852.3779296875","2852.3779296875","1419.660888671875","1419.660888671875","1419.660888671875"
"620000","1544.325439453125","1544.325439453125","1544.325439453125","1426.141845703125","1426.141845703125","1426.141845703125","1215.522216796875","1215.522216796875","1215.522216796875","2809.247802734375","2809.247802734375","2809.247802734375","1430.6500244140625","1430.6500244140625","1430.6500244140625"
"630000","1518.611083984375","1518.611083984375","1518.611083984375","1433.0159912109375","1433.0159912109375","1433.0159912109375","1400.493896484375","1400.493896484375","1400.493896484375","2886.051025390625","2886.051025390625","2886.051025390625","1392.5179443359375","1392.5179443359375","1392.5179443359375"
"640000","1540.990966796875","1540.990966796875","1540.990966796875","1466.617431640625","1466.617431640625","1466.617431640625","1285.75537109375","1285.75537109375","1285.75537109375","2927.39111328125","2927.39111328125","2927.39111328125","1431.760986328125","1431.760986328125","1431.760986328125"
"650000","1438.387939453125","1438.387939453125","1438.387939453125","1484.746826171875","1484.746826171875","1484.746826171875","1238.42822265625","1238.42822265625","1238.42822265625","3045.88134765625","3045.88134765625","3045.88134765625","1410.889892578125","1410.889892578125","1410.889892578125"
"660000","1465.3690185546875","1465.3690185546875","1465.3690185546875","1455.5177001953125","1455.5177001953125","1455.5177001953125","1069.1871337890625","1069.1871337890625","1069.1871337890625","3017.369873046875","3017.369873046875","3017.369873046875","1459.8118896484375","1459.8118896484375","1459.8118896484375"
"670000","1461.82373046875","1461.82373046875","1461.82373046875","1481.5009765625","1481.5009765625","1481.5009765625","1109.1357421875","1109.1357421875","1109.1357421875","3110.020751953125","3110.020751953125","3110.020751953125","1397.345947265625","1397.345947265625","1397.345947265625"
"680000","1565.7432861328125","1565.7432861328125","1565.7432861328125","1506.2008056640625","1506.2008056640625","1506.2008056640625","1130.4891357421875","1130.4891357421875","1130.4891357421875","3173.340576171875","3173.340576171875","3173.340576171875","1446.724853515625","1446.724853515625","1446.724853515625"
"690000","1531.822998046875","1531.822998046875","1531.822998046875","1488.251220703125","1488.251220703125","1488.251220703125","1185.0244140625","1185.0244140625","1185.0244140625","3159.5771484375","3159.5771484375","3159.5771484375","1448.5416259765625","1448.5416259765625","1448.5416259765625"
"700000","1507.8157958984375","1507.8157958984375","1507.8157958984375","1456.5291748046875","1456.5291748046875","1456.5291748046875","1152.73193359375","1152.73193359375","1152.73193359375","3076.891845703125","3076.891845703125","3076.891845703125","1375.052490234375","1375.052490234375","1375.052490234375"
"710000","1436.8150634765625","1436.8150634765625","1436.8150634765625","1475.3355712890625","1475.3355712890625","1475.3355712890625","1177.1358642578125","1177.1358642578125","1177.1358642578125","3208.79638671875","3208.79638671875","3208.79638671875","1443.834228515625","1443.834228515625","1443.834228515625"
"720000","1523.263916015625","1523.263916015625","1523.263916015625","1540.322998046875","1540.322998046875","1540.322998046875","1312.9031982421875","1312.9031982421875","1312.9031982421875","3113.407470703125","3113.407470703125","3113.407470703125","1415.1607666015625","1415.1607666015625","1415.1607666015625"
"730000","1524.1614990234375","1524.1614990234375","1524.1614990234375","1539.4625244140625","1539.4625244140625","1539.4625244140625","1293.7105712890625","1293.7105712890625","1293.7105712890625","3263.33203125","3263.33203125","3263.33203125","1483.142333984375","1483.142333984375","1483.142333984375"
"740000","1543.1234130859375","1543.1234130859375","1543.1234130859375","1509.31591796875","1509.31591796875","1509.31591796875","1306.568603515625","1306.568603515625","1306.568603515625","3249.96044921875","3249.96044921875","3249.96044921875","1437.0128173828125","1437.0128173828125","1437.0128173828125"
"750000","1547.557861328125","1547.557861328125","1547.557861328125","1513.313720703125","1513.313720703125","1513.313720703125","1305.556396484375","1305.556396484375","1305.556396484375","3230.165771484375","3230.165771484375","3230.165771484375","1459.021240234375","1459.021240234375","1459.021240234375"
"760000","1548.71044921875","1548.71044921875","1548.71044921875","1472.703857421875","1472.703857421875","1472.703857421875","1411.1824951171875","1411.1824951171875","1411.1824951171875","3295.18212890625","3295.18212890625","3295.18212890625","1455.2615966796875","1455.2615966796875","1455.2615966796875"
"770000","1589.630126953125","1589.630126953125","1589.630126953125","1489.6827392578125","1489.6827392578125","1489.6827392578125","1336.96728515625","1336.96728515625","1336.96728515625","3354.457763671875","3354.457763671875","3354.457763671875","1455.31396484375","1455.31396484375","1455.31396484375"
"780000","1564.147216796875","1564.147216796875","1564.147216796875","1545.90087890625","1545.90087890625","1545.90087890625","1415.103759765625","1415.103759765625","1415.103759765625","3384.33740234375","3384.33740234375","3384.33740234375","1496.5701904296875","1496.5701904296875","1496.5701904296875"
"790000","1525.378662109375","1525.378662109375","1525.378662109375","1513.737548828125","1513.737548828125","1513.737548828125","1365.6043701171875","1365.6043701171875","1365.6043701171875","3302.69189453125","3302.69189453125","3302.69189453125","1455.3665771484375","1455.3665771484375","1455.3665771484375"
"800000","1512.944580078125","1512.944580078125","1512.944580078125","1495.87353515625","1495.87353515625","1495.87353515625","1212.55419921875","1212.55419921875","1212.55419921875","3357.26611328125","3357.26611328125","3357.26611328125","1444.8541259765625","1444.8541259765625","1444.8541259765625"
"810000","1502.0450439453125","1502.0450439453125","1502.0450439453125","1551.169677734375","1551.169677734375","1551.169677734375","1405.8182373046875","1405.8182373046875","1405.8182373046875","3300.544921875","3300.544921875","3300.544921875","1464.8035888671875","1464.8035888671875","1464.8035888671875"
"820000","1544.53564453125","1544.53564453125","1544.53564453125","1568.64208984375","1568.64208984375","1568.64208984375","1469.046142578125","1469.046142578125","1469.046142578125","3325.123779296875","3325.123779296875","3325.123779296875","1412.65673828125","1412.65673828125","1412.65673828125"
"830000","1497.412109375","1497.412109375","1497.412109375","1573.87548828125","1573.87548828125","1573.87548828125","1270.545166015625","1270.545166015625","1270.545166015625","3415.81103515625","3415.81103515625","3415.81103515625","1325.411865234375","1325.411865234375","1325.411865234375"
"840000","1496.682861328125","1496.682861328125","1496.682861328125","1559.85986328125","1559.85986328125","1559.85986328125","1328.704833984375","1328.704833984375","1328.704833984375","3422.41552734375","3422.41552734375","3422.41552734375","1415.4698486328125","1415.4698486328125","1415.4698486328125"
"850000","1578.734130859375","1578.734130859375","1578.734130859375","1541.89892578125","1541.89892578125","1541.89892578125","1263.54345703125","1263.54345703125","1263.54345703125","3364.13330078125","3364.13330078125","3364.13330078125","1464.8343505859375","1464.8343505859375","1464.8343505859375"
"860000","1587.9400634765625","1587.9400634765625","1587.9400634765625","1484.81396484375","1484.81396484375","1484.81396484375","1445.1895751953125","1445.1895751953125","1445.1895751953125","3052.462158203125","3052.462158203125","3052.462158203125","1501.9429931640625","1501.9429931640625","1501.9429931640625"
"870000","1494.521240234375","1494.521240234375","1494.521240234375","1519.75732421875","1519.75732421875","1519.75732421875","1310.369384765625","1310.369384765625","1310.369384765625","3406.452392578125","3406.452392578125","3406.452392578125","1508.808349609375","1508.808349609375","1508.808349609375"
"880000","1544.9974365234375","1544.9974365234375","1544.9974365234375","1495.0567626953125","1495.0567626953125","1495.0567626953125","1390.1107177734375","1390.1107177734375","1390.1107177734375","3402.313232421875","3402.313232421875","3402.313232421875","1486.3125","1486.3125","1486.3125"
"890000","1543.46484375","1543.46484375","1543.46484375","1536.12744140625","1536.12744140625","1536.12744140625","1427.15966796875","1427.15966796875","1427.15966796875","3469.15380859375","3469.15380859375","3469.15380859375","1519.386962890625","1519.386962890625","1519.386962890625"
"900000","1511.2222900390625","1511.2222900390625","1511.2222900390625","1531.3463134765625","1531.3463134765625","1531.3463134765625","1382.8599853515625","1382.8599853515625","1382.8599853515625","3494.70703125","3494.70703125","3494.70703125","1427.014404296875","1427.014404296875","1427.014404296875"
"910000","1557.2098388671875","1557.2098388671875","1557.2098388671875","1558.560302734375","1558.560302734375","1558.560302734375","1417.4942626953125","1417.4942626953125","1417.4942626953125","3499.631591796875","3499.631591796875","3499.631591796875","1496.3048095703125","1496.3048095703125","1496.3048095703125"
"920000","1465.10595703125","1465.10595703125","1465.10595703125","1476.594970703125","1476.594970703125","1476.594970703125","1299.4835205078125","1299.4835205078125","1299.4835205078125","3530.65576171875","3530.65576171875","3530.65576171875","1403.2894287109375","1403.2894287109375","1403.2894287109375"
"930000","1544.1429443359375","1544.1429443359375","1544.1429443359375","1602.476318359375","1602.476318359375","1602.476318359375","1303.6837158203125","1303.6837158203125","1303.6837158203125","3563.660888671875","3563.660888671875","3563.660888671875","1483.6282958984375","1483.6282958984375","1483.6282958984375"
"940000","1542.3807373046875","1542.3807373046875","1542.3807373046875","1553.307861328125","1553.307861328125","1553.307861328125","1425.2711181640625","1425.2711181640625","1425.2711181640625","3521.063232421875","3521.063232421875","3521.063232421875","1514.0997314453125","1514.0997314453125","1514.0997314453125"
"950000","1503.6529541015625","1503.6529541015625","1503.6529541015625","1561.347900390625","1561.347900390625","1561.347900390625","1315.3466796875","1315.3466796875","1315.3466796875","3592.102783203125","3592.102783203125","3592.102783203125","1545.48291015625","1545.48291015625","1545.48291015625"
"960000","1573.3668212890625","1573.3668212890625","1573.3668212890625","1550.587890625","1550.587890625","1550.587890625","1233.8623046875","1233.8623046875","1233.8623046875","3692.64013671875","3692.64013671875","3692.64013671875","1534.8424072265625","1534.8424072265625","1534.8424072265625"
"970000","1575.2867431640625","1575.2867431640625","1575.2867431640625","1548.4378662109375","1548.4378662109375","1548.4378662109375","1438.0006103515625","1438.0006103515625","1438.0006103515625","3604.669189453125","3604.669189453125","3604.669189453125","1550.140380859375","1550.140380859375","1550.140380859375"
"980000","1499.0430908203125","1499.0430908203125","1499.0430908203125","1572.55078125","1572.55078125","1572.55078125","1327.1922607421875","1327.1922607421875","1327.1922607421875","3554.739501953125","3554.739501953125","3554.739501953125","1410.898681640625","1410.898681640625","1410.898681640625"
"990000","1547.8931884765625","1547.8931884765625","1547.8931884765625","1601.9827880859375","1601.9827880859375","1601.9827880859375","1192.7945556640625","1192.7945556640625","1192.7945556640625","3577.89892578125","3577.89892578125","3577.89892578125","1547.422119140625","1547.422119140625","1547.422119140625"
"1000000","1540.1661376953125","1540.1661376953125","1540.1661376953125","1553.433349609375","1553.433349609375","1553.433349609375","1366.55859375","1366.55859375","1366.55859375","3674.799560546875","3674.799560546875","3674.799560546875","1524.3719482421875","1524.3719482421875","1524.3719482421875"
"1010000","1566.507080078125","1566.507080078125","1566.507080078125","1636.6546630859375","1636.6546630859375","1636.6546630859375","1339.3197021484375","1339.3197021484375","1339.3197021484375","3482.742919921875","3482.742919921875","3482.742919921875","1499.5833740234375","1499.5833740234375","1499.5833740234375"
"1020000","1601.982666015625","1601.982666015625","1601.982666015625","1636.985107421875","1636.985107421875","1636.985107421875","1346.132568359375","1346.132568359375","1346.132568359375","3744.13134765625","3744.13134765625","3744.13134765625","1536.536865234375","1536.536865234375","1536.536865234375"
"1030000","1610.185302734375","1610.185302734375","1610.185302734375","1587.642578125","1587.642578125","1587.642578125","1343.509033203125","1343.509033203125","1343.509033203125","3771.35986328125","3771.35986328125","3771.35986328125","1531.0196533203125","1531.0196533203125","1531.0196533203125"
"1040000","1623.034423828125","1623.034423828125","1623.034423828125","1627.3636474609375","1627.3636474609375","1627.3636474609375","1339.3714599609375","1339.3714599609375","1339.3714599609375","3781.014892578125","3781.014892578125","3781.014892578125","1455.27197265625","1455.27197265625","1455.27197265625"
"1050000","1529.109619140625","1529.109619140625","1529.109619140625","1641.235107421875","1641.235107421875","1641.235107421875","1249.6851806640625","1249.6851806640625","1249.6851806640625","3800.03662109375","3800.03662109375","3800.03662109375","1446.091552734375","1446.091552734375","1446.091552734375"
"1060000","1536.7293701171875","1536.7293701171875","1536.7293701171875","1585.2525634765625","1585.2525634765625","1585.2525634765625","1377.530029296875","1377.530029296875","1377.530029296875","3683.62548828125","3683.62548828125","3683.62548828125","1560.461181640625","1560.461181640625","1560.461181640625"
"1070000","1563.099609375","1563.099609375","1563.099609375","1618.620849609375","1618.620849609375","1618.620849609375","1325.196533203125","1325.196533203125","1325.196533203125","3805.680908203125","3805.680908203125","3805.680908203125","1545.0687255859375","1545.0687255859375","1545.0687255859375"
"1080000","1590.349609375","1590.349609375","1590.349609375","1645.4281005859375","1645.4281005859375","1645.4281005859375","1401.0009765625","1401.0009765625","1401.0009765625","3869.97509765625","3869.97509765625","3869.97509765625","1557.784912109375","1557.784912109375","1557.784912109375"
"1090000","1488.105712890625","1488.105712890625","1488.105712890625","1635.502197265625","1635.502197265625","1635.502197265625","1323.17529296875","1323.17529296875","1323.17529296875","3869.676513671875","3869.676513671875","3869.676513671875","1576.479248046875","1576.479248046875","1576.479248046875"
"1100000","1501.3482666015625","1501.3482666015625","1501.3482666015625","1583.7392578125","1583.7392578125","1583.7392578125","1441.755615234375","1441.755615234375","1441.755615234375","3945.92724609375","3945.92724609375","3945.92724609375","1556.2713623046875","1556.2713623046875","1556.2713623046875"
"1110000","1557.1309814453125","1557.1309814453125","1557.1309814453125","1608.6051025390625","1608.6051025390625","1608.6051025390625","1368.232666015625","1368.232666015625","1368.232666015625","3996.354736328125","3996.354736328125","3996.354736328125","1606.2738037109375","1606.2738037109375","1606.2738037109375"
"1120000","1523.169677734375","1523.169677734375","1523.169677734375","1639.192626953125","1639.192626953125","1639.192626953125","1499.9791259765625","1499.9791259765625","1499.9791259765625","3889.53515625","3889.53515625","3889.53515625","1551.61572265625","1551.61572265625","1551.61572265625"
"1130000","1556.2734375","1556.2734375","1556.2734375","1545.6046142578125","1545.6046142578125","1545.6046142578125","1481.800537109375","1481.800537109375","1481.800537109375","3914.389404296875","3914.389404296875","3914.389404296875","1559.840576171875","1559.840576171875","1559.840576171875"
"1140000","1545.831298828125","1545.831298828125","1545.831298828125","1648.19140625","1648.19140625","1648.19140625","1480.704345703125","1480.704345703125","1480.704345703125","3829.287841796875","3829.287841796875","3829.287841796875","1560.4554443359375","1560.4554443359375","1560.4554443359375"
"1150000","1521.245849609375","1521.245849609375","1521.245849609375","1629.4913330078125","1629.4913330078125","1629.4913330078125","1396.8150634765625","1396.8150634765625","1396.8150634765625","3956.94580078125","3956.94580078125","3956.94580078125","1505.520751953125","1505.520751953125","1505.520751953125"
"1160000","1579.68359375","1579.68359375","1579.68359375","1587.997314453125","1587.997314453125","1587.997314453125","1371.461669921875","1371.461669921875","1371.461669921875","3891.8203125","3891.8203125","3891.8203125","1559.7218017578125","1559.7218017578125","1559.7218017578125"
"1170000","1587.4578857421875","1587.4578857421875","1587.4578857421875","1642.3046875","1642.3046875","1642.3046875","1432.5478515625","1432.5478515625","1432.5478515625","3889.591064453125","3889.591064453125","3889.591064453125","1567.496826171875","1567.496826171875","1567.496826171875"
"1180000","1575.8857421875","1575.8857421875","1575.8857421875","1641.5810546875","1641.5810546875","1641.5810546875","1437.0106201171875","1437.0106201171875","1437.0106201171875","3834.199951171875","3834.199951171875","3834.199951171875","1580.5955810546875","1580.5955810546875","1580.5955810546875"
"1190000","1408.5687255859375","1408.5687255859375","1408.5687255859375","1628.401611328125","1628.401611328125","1628.401611328125","1459.1195068359375","1459.1195068359375","1459.1195068359375","3862.89501953125","3862.89501953125","3862.89501953125","1582.017333984375","1582.017333984375","1582.017333984375"
"1200000","1621.869140625","1621.869140625","1621.869140625","1589.4613037109375","1589.4613037109375","1589.4613037109375","1466.704345703125","1466.704345703125","1466.704345703125","3892.727294921875","3892.727294921875","3892.727294921875","1560.2684326171875","1560.2684326171875","1560.2684326171875"
"1210000","1618.603271484375","1618.603271484375","1618.603271484375","1582.882568359375","1582.882568359375","1582.882568359375","1474.7591552734375","1474.7591552734375","1474.7591552734375","3928.873779296875","3928.873779296875","3928.873779296875","1600.610107421875","1600.610107421875","1600.610107421875"
"1220000","1448.496337890625","1448.496337890625","1448.496337890625","1605.0650634765625","1605.0650634765625","1605.0650634765625","1256.6533203125","1256.6533203125","1256.6533203125","3876.765625","3876.765625","3876.765625","1569.770263671875","1569.770263671875","1569.770263671875"
"1230000","1475.3328857421875","1475.3328857421875","1475.3328857421875","1610.40673828125","1610.40673828125","1610.40673828125","1472.325439453125","1472.325439453125","1472.325439453125","4027.188720703125","4027.188720703125","4027.188720703125","1591.1396484375","1591.1396484375","1591.1396484375"
"1240000","1572.926513671875","1572.926513671875","1572.926513671875","1682.791748046875","1682.791748046875","1682.791748046875","1489.1033935546875","1489.1033935546875","1489.1033935546875","3966.593017578125","3966.593017578125","3966.593017578125","1581.418212890625","1581.418212890625","1581.418212890625"
"1250000","1517.551025390625","1517.551025390625","1517.551025390625","1609.336669921875","1609.336669921875","1609.336669921875","1442.1949462890625","1442.1949462890625","1442.1949462890625","3963.97314453125","3963.97314453125","3963.97314453125","1583.321533203125","1583.321533203125","1583.321533203125"
"1260000","1612.8883056640625","1612.8883056640625","1612.8883056640625","1655.1929931640625","1655.1929931640625","1655.1929931640625","1407.993896484375","1407.993896484375","1407.993896484375","3852.206298828125","3852.206298828125","3852.206298828125","1591.552978515625","1591.552978515625","1591.552978515625"
"1270000","1615.782470703125","1615.782470703125","1615.782470703125","1665.074462890625","1665.074462890625","1665.074462890625","1503.12890625","1503.12890625","1503.12890625","4003.6171875","4003.6171875","4003.6171875","1499.882568359375","1499.882568359375","1499.882568359375"
"1280000","1416.6787109375","1416.6787109375","1416.6787109375","1644.6767578125","1644.6767578125","1644.6767578125","1420.7362060546875","1420.7362060546875","1420.7362060546875","3967.917236328125","3967.917236328125","3967.917236328125","1629.531005859375","1629.531005859375","1629.531005859375"
"1290000","1622.4638671875","1622.4638671875","1622.4638671875","1613.106689453125","1613.106689453125","1613.106689453125","1448.1632080078125","1448.1632080078125","1448.1632080078125","3952.62451171875","3952.62451171875","3952.62451171875","1619.285400390625","1619.285400390625","1619.285400390625"
"1300000","1563.8599853515625","1563.8599853515625","1563.8599853515625","1661.5126953125","1661.5126953125","1661.5126953125","1354.99658203125","1354.99658203125","1354.99658203125","3933.94482421875","3933.94482421875","3933.94482421875","1623.3455810546875","1623.3455810546875","1623.3455810546875"
"1310000","1593.021728515625","1593.021728515625","1593.021728515625","1676.735595703125","1676.735595703125","1676.735595703125","1423.4691162109375","1423.4691162109375","1423.4691162109375","4102.43359375","4102.43359375","4102.43359375","1621.384033203125","1621.384033203125","1621.384033203125"
"1320000","1613.126220703125","1613.126220703125","1613.126220703125","1599.54931640625","1599.54931640625","1599.54931640625","1392.910400390625","1392.910400390625","1392.910400390625","4063.07666015625","4063.07666015625","4063.07666015625","1647.713134765625","1647.713134765625","1647.713134765625"
"1330000","1634.4151611328125","1634.4151611328125","1634.4151611328125","1664.025634765625","1664.025634765625","1664.025634765625","1499.8795166015625","1499.8795166015625","1499.8795166015625","4019.86279296875","4019.86279296875","4019.86279296875","1629.556640625","1629.556640625","1629.556640625"
"1340000","1576.53564453125","1576.53564453125","1576.53564453125","1621.9520263671875","1621.9520263671875","1621.9520263671875","1445.456298828125","1445.456298828125","1445.456298828125","4157.7060546875","4157.7060546875","4157.7060546875","1601.459716796875","1601.459716796875","1601.459716796875"
"1350000","1587.487060546875","1587.487060546875","1587.487060546875","1618.085205078125","1618.085205078125","1618.085205078125","1486.0740966796875","1486.0740966796875","1486.0740966796875","4123.8271484375","4123.8271484375","4123.8271484375","1607.596435546875","1607.596435546875","1607.596435546875"
"1360000","1494.7535400390625","1494.7535400390625","1494.7535400390625","1632.090087890625","1632.090087890625","1632.090087890625","1408.2230224609375","1408.2230224609375","1408.2230224609375","4107.3857421875","4107.3857421875","4107.3857421875","1527.2818603515625","1527.2818603515625","1527.2818603515625"
"1370000","1606.685791015625","1606.685791015625","1606.685791015625","1546.61279296875","1546.61279296875","1546.61279296875","1447.2431640625","1447.2431640625","1447.2431640625","4034.6640625","4034.6640625","4034.6640625","1606.75146484375","1606.75146484375","1606.75146484375"
"1380000","1620.74365234375","1620.74365234375","1620.74365234375","1614.089599609375","1614.089599609375","1614.089599609375","1479.33349609375","1479.33349609375","1479.33349609375","4071.884033203125","4071.884033203125","4071.884033203125","1625.69970703125","1625.69970703125","1625.69970703125"
"1390000","1568.0921630859375","1568.0921630859375","1568.0921630859375","1593.373046875","1593.373046875","1593.373046875","1420.510009765625","1420.510009765625","1420.510009765625","3958.87109375","3958.87109375","3958.87109375","1536.4769287109375","1536.4769287109375","1536.4769287109375"
"1400000","1610.334716796875","1610.334716796875","1610.334716796875","1611.896728515625","1611.896728515625","1611.896728515625","1475.2330322265625","1475.2330322265625","1475.2330322265625","3948.225341796875","3948.225341796875","3948.225341796875","1640.6302490234375","1640.6302490234375","1640.6302490234375"
"1410000","1645.488525390625","1645.488525390625","1645.488525390625","1607.023681640625","1607.023681640625","1607.023681640625","1504.461181640625","1504.461181640625","1504.461181640625","4030.79833984375","4030.79833984375","4030.79833984375","1605.3409423828125","1605.3409423828125","1605.3409423828125"
"1420000","1649.3095703125","1649.3095703125","1649.3095703125","1643.853515625","1643.853515625","1643.853515625","1493.2686767578125","1493.2686767578125","1493.2686767578125","3863.051513671875","3863.051513671875","3863.051513671875","1626.368896484375","1626.368896484375","1626.368896484375"
"1430000","1616.732177734375","1616.732177734375","1616.732177734375","1598.531005859375","1598.531005859375","1598.531005859375","1481.237548828125","1481.237548828125","1481.237548828125","3875.510498046875","3875.510498046875","3875.510498046875","1630.1312255859375","1630.1312255859375","1630.1312255859375"
"1440000","1625.2718505859375","1625.2718505859375","1625.2718505859375","1522.326904296875","1522.326904296875","1522.326904296875","1530.4580078125","1530.4580078125","1530.4580078125","4005.033203125","4005.033203125","4005.033203125","1657.7652587890625","1657.7652587890625","1657.7652587890625"
"1450000","1578.039306640625","1578.039306640625","1578.039306640625","1600.973876953125","1600.973876953125","1600.973876953125","1425.9505615234375","1425.9505615234375","1425.9505615234375","4010.57373046875","4010.57373046875","4010.57373046875","1666.1064453125","1666.1064453125","1666.1064453125"
"1460000","1573.631103515625","1573.631103515625","1573.631103515625","1600.6962890625","1600.6962890625","1600.6962890625","1524.8956298828125","1524.8956298828125","1524.8956298828125","3911.25","3911.25","3911.25","1541.124267578125","1541.124267578125","1541.124267578125"
"1470000","1557.0648193359375","1557.0648193359375","1557.0648193359375","1629.733642578125","1629.733642578125","1629.733642578125","1547.451904296875","1547.451904296875","1547.451904296875","4109.1943359375","4109.1943359375","4109.1943359375","1637.978759765625","1637.978759765625","1637.978759765625"
"1480000","1563.663330078125","1563.663330078125","1563.663330078125","1628.827392578125","1628.827392578125","1628.827392578125","1430.798095703125","1430.798095703125","1430.798095703125","3921.452392578125","3921.452392578125","3921.452392578125","1648.2933349609375","1648.2933349609375","1648.2933349609375"
"1490000","1591.8533935546875","1591.8533935546875","1591.8533935546875","1612.023681640625","1612.023681640625","1612.023681640625","1493.364501953125","1493.364501953125","1493.364501953125","4181.541015625","4181.541015625","4181.541015625","1616.5538330078125","1616.5538330078125","1616.5538330078125"
"1500000","1595.1895751953125","1595.1895751953125","1595.1895751953125","1611.2515869140625","1611.2515869140625","1611.2515869140625","1497.381591796875","1497.381591796875","1497.381591796875","3935.40869140625","3935.40869140625","3935.40869140625","1604.33544921875","1604.33544921875","1604.33544921875"

==> plot_scripts/data/reward_curves/halfcheetah/trpo_cheetah.csv <==
"Step","hopeful-rain-49 - mean_reward","hopeful-rain-49 - mean_reward__MIN","hopeful-rain-49 - mean_reward__MAX","likely-dragon-47 - mean_reward","likely-dragon-47 - mean_reward__MIN","likely-dragon-47 - mean_reward__MAX","worthy-glitter-45 - mean_reward","worthy-glitter-45 - mean_reward__MIN","worthy-glitter-45 - mean_reward__MAX","colorful-bush-44 - mean_reward","colorful-bush-44 - mean_reward__MIN","colorful-bush-44 - mean_reward__MAX","young-frost-42 - mean_reward","young-frost-42 - mean_reward__MIN","young-frost-42 - mean_reward__MAX"
"10000","-75.42032623291016","-75.42032623291016","-75.42032623291016","14.042407035827637","14.042407035827637","14.042407035827637","49.619239807128906","49.619239807128906","49.619239807128906","-141.95602416992188","-141.95602416992188","-141.95602416992188","-20.713134765625","-20.713134765625","-20.713134765625"
"20000","-47.55927276611328","-47.55927276611328","-47.55927276611328","43.58580780029297","43.58580780029297","43.58580780029297","328.42626953125","328.42626953125","328.42626953125","-54.45363235473633","-54.45363235473633","-54.45363235473633","-34.032493591308594","-34.032493591308594","-34.032493591308594"
"30000","38.58570861816406","38.58570861816406","38.58570861816406","113.2031021118164","113.2031021118164","113.2031021118164","341.97052001953125","341.97052001953125","341.97052001953125","466.4593200683594","466.4593200683594","466.4593200683594","107.8502426147461","107.8502426147461","107.8502426147461"
"40000","-82.50341796875","-82.50341796875","-82.50341796875","267.09100341796875","267.09100341796875","267.09100341796875","210.32421875","210.32421875","210.32421875","413.04449462890625","413.04449462890625","413.04449462890625","16.54972267150879","16.54972267150879","16.54972267150879"
"50000","-17.534053802490234","-17.534053802490234","-17.534053802490234","357.66046142578125","357.66046142578125","357.66046142578125","-37.478294372558594","-37.478294372558594","-37.478294372558594","314.45111083984375","314.45111083984375","314.45111083984375","13.810824394226074","13.810824394226074","13.810824394226074"
"60000","6.86453104019165","6.86453104019165","6.86453104019165","538.7683715820312","538.7683715820312","538.7683715820312","71.76679229736328","71.76679229736328","71.76679229736328","-4.073169708251953","-4.073169708251953","-4.073169708251953","18.106189727783203","18.106189727783203","18.106189727783203"
"70000","100.0592269897461","100.0592269897461","100.0592269897461","550.653564453125","550.653564453125","550.653564453125","203.30166625976562","203.30166625976562","203.30166625976562","-461.97344970703125","-461.97344970703125","-461.97344970703125","112.84150695800781","112.84150695800781","112.84150695800781"
"80000","101.22480010986328","101.22480010986328","101.22480010986328","669.8831787109375","669.8831787109375","669.8831787109375","324.5486755371094","324.5486755371094","324.5486755371094","-73.78227233886719","-73.78227233886719","-73.78227233886719","113.71939849853516","113.71939849853516","113.71939849853516"
"90000","115.51075744628906","115.51075744628906","115.51075744628906","761.1790771484375","761.1790771484375","761.1790771484375","563.0447998046875","563.0447998046875","563.0447998046875","25.621883392333984","25.621883392333984","25.621883392333984","266.458740234375","266.458740234375","266.458740234375"
"100000","89.64004516601562","89.64004516601562","89.64004516601562","711.4232177734375","711.4232177734375","711.4232177734375","652.8441162109375","652.8441162109375","652.8441162109375","-370.8421325683594","-370.8421325683594","-370.8421325683594","189.08798217773438","189.08798217773438","189.08798217773438"
"110000","26.532527923583984","26.532527923583984","26.532527923583984","758.5103149414062","758.5103149414062","758.5103149414062","800.3125","800.3125","800.3125","-32.34405517578125","-32.34405517578125","-32.34405517578125","337.0794372558594","337.0794372558594","337.0794372558594"
"120000","45.599830627441406","45.599830627441406","45.599830627441406","761.6207885742188","761.6207885742188","761.6207885742188","716.6766967773438","716.6766967773438","716.6766967773438","-157.9386444091797","-157.9386444091797","-157.9386444091797","473.68914794921875","473.68914794921875","473.68914794921875"
"130000","49.14702606201172","49.14702606201172","49.14702606201172","750.7351684570312","750.7351684570312","750.7351684570312","706.928955078125","706.928955078125","706.928955078125","-16.434240341186523","-16.434240341186523","-16.434240341186523","550.2281494140625","550.2281494140625","550.2281494140625"
"140000","7.449635982513428","7.449635982513428","7.449635982513428","787.173583984375","787.173583984375","787.173583984375","724.0606689453125","724.0606689453125","724.0606689453125","-121.5982894897461","-121.5982894897461","-121.5982894897461","702.6737060546875","702.6737060546875","702.6737060546875"
"150000","91.53446197509766","91.53446197509766","91.53446197509766","847.8341064453125","847.8341064453125","847.8341064453125","720.3924560546875","720.3924560546875","720.3924560546875","-98.97892761230469","-98.97892761230469","-98.97892761230469","712.0789794921875","712.0789794921875","712.0789794921875"
"160000","180.62998962402344","180.62998962402344","180.62998962402344","861.2364501953125","861.2364501953125","861.2364501953125","750.6163330078125","750.6163330078125","750.6163330078125","-48.83416748046875","-48.83416748046875","-48.83416748046875","747.1348266601562","747.1348266601562","747.1348266601562"
"170000","262.14630126953125","262.14630126953125","262.14630126953125","912.2507934570312","912.2507934570312","912.2507934570312","714.2264404296875","714.2264404296875","714.2264404296875","-86.79122161865234","-86.79122161865234","-86.79122161865234","776.6607055664062","776.6607055664062","776.6607055664062"
"180000","354.3992004394531","354.3992004394531","354.3992004394531","871.1700439453125","871.1700439453125","871.1700439453125","687.9718627929688","687.9718627929688","687.9718627929688","389.76007080078125","389.76007080078125","389.76007080078125","819.4931640625","819.4931640625","819.4931640625"
"190000","435.218505859375","435.218505859375","435.218505859375","932.9375","932.9375","932.9375","757.4370727539062","757.4370727539062","757.4370727539062","572.7974853515625","572.7974853515625","572.7974853515625","747.2674560546875","747.2674560546875","747.2674560546875"
"200000","524.9152221679688","524.9152221679688","524.9152221679688","899.7409057617188","899.7409057617188","899.7409057617188","773.0698852539062","773.0698852539062","773.0698852539062","615.4700317382812","615.4700317382812","615.4700317382812","945.4865112304688","945.4865112304688","945.4865112304688"
"210000","495.5980529785156","495.5980529785156","495.5980529785156","953.8814697265625","953.8814697265625","953.8814697265625","802.2940673828125","802.2940673828125","802.2940673828125","732.8424682617188","732.8424682617188","732.8424682617188","901.3724365234375","901.3724365234375","901.3724365234375"
"220000","516.2135009765625","516.2135009765625","516.2135009765625","1000.8040161132812","1000.8040161132812","1000.8040161132812","789.888916015625","789.888916015625","789.888916015625","841.8160400390625","841.8160400390625","841.8160400390625","959.6392822265625","959.6392822265625","959.6392822265625"
"230000","558.3388671875","558.3388671875","558.3388671875","1018.7615966796875","1018.7615966796875","1018.7615966796875","915.5304565429688","915.5304565429688","915.5304565429688","722.9171752929688","722.9171752929688","722.9171752929688","1014.47119140625","1014.47119140625","1014.47119140625"
"240000","462.43463134765625","462.43463134765625","462.43463134765625","1021.8477783203125","1021.8477783203125","1021.8477783203125","990.2683715820312","990.2683715820312","990.2683715820312","913.0794677734375","913.0794677734375","913.0794677734375","1047.8770751953125","1047.8770751953125","1047.8770751953125"
"250000","508.29095458984375","508.29095458984375","508.29095458984375","1020.3206176757812","1020.3206176757812","1020.3206176757812","967.88134765625","967.88134765625","967.88134765625","979.97314453125","979.97314453125","979.97314453125","1032.237548828125","1032.237548828125","1032.237548828125"
"260000","498.57391357421875","498.57391357421875","498.57391357421875","1083.391845703125","1083.391845703125","1083.391845703125","1024.9761962890625","1024.9761962890625","1024.9761962890625","1130.4302978515625","1130.4302978515625","1130.4302978515625","1061.6368408203125","1061.6368408203125","1061.6368408203125"
"270000","475.7903747558594","475.7903747558594","475.7903747558594","1052.458251953125","1052.458251953125","1052.458251953125","1050.18212890625","1050.18212890625","1050.18212890625","949.1564331054688","949.1564331054688","949.1564331054688","1045.4576416015625","1045.4576416015625","1045.4576416015625"
"280000","499.8229064941406","499.8229064941406","499.8229064941406","1096.635009765625","1096.635009765625","1096.635009765625","1093.074462890625","1093.074462890625","1093.074462890625","1180.7490234375","1180.7490234375","1180.7490234375","1098.370849609375","1098.370849609375","1098.370849609375"
"290000","602.2886962890625","602.2886962890625","602.2886962890625","1138.8348388671875","1138.8348388671875","1138.8348388671875","1144.4652099609375","1144.4652099609375","1144.4652099609375","1146.1982421875","1146.1982421875","1146.1982421875","1078.5361328125","1078.5361328125","1078.5361328125"
"300000","584.7124633789062","584.7124633789062","584.7124633789062","1121.8145751953125","1121.8145751953125","1121.8145751953125","1164.347412109375","1164.347412109375","1164.347412109375","1447.137451171875","1447.137451171875","1447.137451171875","1094.994384765625","1094.994384765625","1094.994384765625"
"310000","627.4049072265625","627.4049072265625","627.4049072265625","1137.201904296875","1137.201904296875","1137.201904296875","1269.5413818359375","1269.5413818359375","1269.5413818359375","1288.97216796875","1288.97216796875","1288.97216796875","1164.371337890625","1164.371337890625","1164.371337890625"
"320000","669.4736328125","669.4736328125","669.4736328125","1127.9547119140625","1127.9547119140625","1127.9547119140625","1311.3006591796875","1311.3006591796875","1311.3006591796875","1471.5057373046875","1471.5057373046875","1471.5057373046875","1198.2755126953125","1198.2755126953125","1198.2755126953125"
"330000","739.4090576171875","739.4090576171875","739.4090576171875","1148.710205078125","1148.710205078125","1148.710205078125","1315.5362548828125","1315.5362548828125","1315.5362548828125","1539.4244384765625","1539.4244384765625","1539.4244384765625","1131.260009765625","1131.260009765625","1131.260009765625"
"340000","778.3817749023438","778.3817749023438","778.3817749023438","1149.390869140625","1149.390869140625","1149.390869140625","1344.2952880859375","1344.2952880859375","1344.2952880859375","1650.5693359375","1650.5693359375","1650.5693359375","1155.3570556640625","1155.3570556640625","1155.3570556640625"
"350000","749.0028076171875","749.0028076171875","749.0028076171875","1143.997802734375","1143.997802734375","1143.997802734375","1379.9691162109375","1379.9691162109375","1379.9691162109375","1433.689208984375","1433.689208984375","1433.689208984375","1148.9593505859375","1148.9593505859375","1148.9593505859375"
"360000","799.1160888671875","799.1160888671875","799.1160888671875","1165.040283203125","1165.040283203125","1165.040283203125","1392.023193359375","1392.023193359375","1392.023193359375","1833.441162109375","1833.441162109375","1833.441162109375","1145.822509765625","1145.822509765625","1145.822509765625"
"370000","844.2344970703125","844.2344970703125","844.2344970703125","1178.306396484375","1178.306396484375","1178.306396484375","1361.815673828125","1361.815673828125","1361.815673828125","2015.1500244140625","2015.1500244140625","2015.1500244140625","1185.6885986328125","1185.6885986328125","1185.6885986328125"
"380000","823.5220947265625","823.5220947265625","823.5220947265625","1167.114990234375","1167.114990234375","1167.114990234375","1334.449951171875","1334.449951171875","1334.449951171875","2203.08447265625","2203.08447265625","2203.08447265625","1166.2496337890625","1166.2496337890625","1166.2496337890625"
"390000","845.6212158203125","845.6212158203125","845.6212158203125","1211.047119140625","1211.047119140625","1211.047119140625","1361.85595703125","1361.85595703125","1361.85595703125","2311.095458984375","2311.095458984375","2311.095458984375","1196.1134033203125","1196.1134033203125","1196.1134033203125"
"400000","833.0799560546875","833.0799560546875","833.0799560546875","1220.33447265625","1220.33447265625","1220.33447265625","1389.092041015625","1389.092041015625","1389.092041015625","2385.0126953125","2385.0126953125","2385.0126953125","1168.9534912109375","1168.9534912109375","1168.9534912109375"
"410000","885.5155029296875","885.5155029296875","885.5155029296875","1184.629150390625","1184.629150390625","1184.629150390625","1385.551025390625","1385.551025390625","1385.551025390625","2386.558837890625","2386.558837890625","2386.558837890625","1195.859619140625","1195.859619140625","1195.859619140625"
"420000","834.54833984375","834.54833984375","834.54833984375","1237.3377685546875","1237.3377685546875","1237.3377685546875","1396.37890625","1396.37890625","1396.37890625","2592.91162109375","2592.91162109375","2592.91162109375","1233.516357421875","1233.516357421875","1233.516357421875"
"430000","815.0765380859375","815.0765380859375","815.0765380859375","1214.53466796875","1214.53466796875","1214.53466796875","1380.4432373046875","1380.4432373046875","1380.4432373046875","2704.41357421875","2704.41357421875","2704.41357421875","1215.1322021484375","1215.1322021484375","1215.1322021484375"
"440000","845.1849365234375","845.1849365234375","845.1849365234375","1275.1240234375","1275.1240234375","1275.1240234375","1377.070556640625","1377.070556640625","1377.070556640625","2738.01806640625","2738.01806640625","2738.01806640625","1276.07958984375","1276.07958984375","1276.07958984375"
"450000","833.0720825195312","833.0720825195312","833.0720825195312","1256.049560546875","1256.049560546875","1256.049560546875","1343.83251953125","1343.83251953125","1343.83251953125","2766.485595703125","2766.485595703125","2766.485595703125","1244.215576171875","1244.215576171875","1244.215576171875"
"460000","902.2448120117188","902.2448120117188","902.2448120117188","1242.385986328125","1242.385986328125","1242.385986328125","1441.252685546875","1441.252685546875","1441.252685546875","2755.572265625","2755.572265625","2755.572265625","1230.603515625","1230.603515625","1230.603515625"
"470000","865.1589965820312","865.1589965820312","865.1589965820312","1288.8302001953125","1288.8302001953125","1288.8302001953125","1366.229736328125","1366.229736328125","1366.229736328125","2824.30224609375","2824.30224609375","2824.30224609375","1272.3907470703125","1272.3907470703125","1272.3907470703125"
"480000","881.9298706054688","881.9298706054688","881.9298706054688","1291.8699951171875","1291.8699951171875","1291.8699951171875","1393.6334228515625","1393.6334228515625","1393.6334228515625","2829.77490234375","2829.77490234375","2829.77490234375","1302.7100830078125","1302.7100830078125","1302.7100830078125"
"490000","918.72998046875","918.72998046875","918.72998046875","1203.969970703125","1203.969970703125","1203.969970703125","1407.186767578125","1407.186767578125","1407.186767578125","2881.103271484375","2881.103271484375","2881.103271484375","1269.7646484375","1269.7646484375","1269.7646484375"
"500000","933.9285888671875","933.9285888671875","933.9285888671875","1296.963134765625","1296.963134765625","1296.963134765625","1418.30419921875","1418.30419921875","1418.30419921875","3044.04833984375","3044.04833984375","3044.04833984375","1211.6500244140625","1211.6500244140625","1211.6500244140625"
"510000","853.7019653320312","853.7019653320312","853.7019653320312","1292.368896484375","1292.368896484375","1292.368896484375","1387.8919677734375","1387.8919677734375","1387.8919677734375","3153.437744140625","3153.437744140625","3153.437744140625","1285.0655517578125","1285.0655517578125","1285.0655517578125"
"520000","945.9373168945312","945.9373168945312","945.9373168945312","1305.0118408203125","1305.0118408203125","1305.0118408203125","1305.75732421875","1305.75732421875","1305.75732421875","3148.718017578125","3148.718017578125","3148.718017578125","1300.358642578125","1300.358642578125","1300.358642578125"
"530000","987.0108642578125","987.0108642578125","987.0108642578125","1290.6318359375","1290.6318359375","1290.6318359375","1438.2822265625","1438.2822265625","1438.2822265625","3262.099365234375","3262.099365234375","3262.099365234375","1281.836669921875","1281.836669921875","1281.836669921875"
"540000","969.1845703125","969.1845703125","969.1845703125","1292.427490234375","1292.427490234375","1292.427490234375","1434.7545166015625","1434.7545166015625","1434.7545166015625","3169.39208984375","3169.39208984375","3169.39208984375","1289.0986328125","1289.0986328125","1289.0986328125"
"550000","964.09326171875","964.09326171875","964.09326171875","1335.3404541015625","1335.3404541015625","1335.3404541015625","1342.16455078125","1342.16455078125","1342.16455078125","3300.080078125","3300.080078125","3300.080078125","1270.171875","1270.171875","1270.171875"
"560000","1001.4568481445312","1001.4568481445312","1001.4568481445312","1298.3280029296875","1298.3280029296875","1298.3280029296875","1449.387451171875","1449.387451171875","1449.387451171875","3427.141357421875","3427.141357421875","3427.141357421875","1293.1273193359375","1293.1273193359375","1293.1273193359375"
"570000","969.50048828125","969.50048828125","969.50048828125","1307.7060546875","1307.7060546875","1307.7060546875","1453.104248046875","1453.104248046875","1453.104248046875","3416.69921875","3416.69921875","3416.69921875","1293.1964111328125","1293.1964111328125","1293.1964111328125"
"580000","973.3699340820312","973.3699340820312","973.3699340820312","1325.2608642578125","1325.2608642578125","1325.2608642578125","1314.609130859375","1314.609130859375","1314.609130859375","3301.20068359375","3301.20068359375","3301.20068359375","1312.4840087890625","1312.4840087890625","1312.4840087890625"
"590000","987.6580200195312","987.6580200195312","987.6580200195312","1311.621337890625","1311.621337890625","1311.621337890625","1441.088623046875","1441.088623046875","1441.088623046875","3571.71533203125","3571.71533203125","3571.71533203125","1327.731689453125","1327.731689453125","1327.731689453125"
"600000","924.1647338867188","924.1647338867188","924.1647338867188","1336.840576171875","1336.840576171875","1336.840576171875","1455.785400390625","1455.785400390625","1455.785400390625","3661.41650390625","3661.41650390625","3661.41650390625","1342.6690673828125","1342.6690673828125","1342.6690673828125"
"610000","1017.5106201171875","1017.5106201171875","1017.5106201171875","1344.438232421875","1344.438232421875","1344.438232421875","1489.315673828125","1489.315673828125","1489.315673828125","3642.794921875","3642.794921875","3642.794921875","1365.5335693359375","1365.5335693359375","1365.5335693359375"
"620000","1013.8595581054688","1013.8595581054688","1013.8595581054688","1357.3199462890625","1357.3199462890625","1357.3199462890625","1465.646484375","1465.646484375","1465.646484375","3532.225341796875","3532.225341796875","3532.225341796875","1349.1689453125","1349.1689453125","1349.1689453125"
"630000","1031.9488525390625","1031.9488525390625","1031.9488525390625","1365.3916015625","1365.3916015625","1365.3916015625","1459.7801513671875","1459.7801513671875","1459.7801513671875","3564.352783203125","3564.352783203125","3564.352783203125","1335.168701171875","1335.168701171875","1335.168701171875"
"640000","1007.2877197265625","1007.2877197265625","1007.2877197265625","1382.32373046875","1382.32373046875","1382.32373046875","1490.978759765625","1490.978759765625","1490.978759765625","3566.522216796875","3566.522216796875","3566.522216796875","1338.530517578125","1338.530517578125","1338.530517578125"
"650000","1050.431884765625","1050.431884765625","1050.431884765625","1366.3765869140625","1366.3765869140625","1366.3765869140625","1465.729736328125","1465.729736328125","1465.729736328125","3591.81689453125","3591.81689453125","3591.81689453125","1334.9434814453125","1334.9434814453125","1334.9434814453125"
"660000","1045.315673828125","1045.315673828125","1045.315673828125","1367.9249267578125","1367.9249267578125","1367.9249267578125","1464.2969970703125","1464.2969970703125","1464.2969970703125","3656.735107421875","3656.735107421875","3656.735107421875","1308.669189453125","1308.669189453125","1308.669189453125"
"670000","1025.085693359375","1025.085693359375","1025.085693359375","1378.5611572265625","1378.5611572265625","1378.5611572265625","1443.35498046875","1443.35498046875","1443.35498046875","3433.3046875","3433.3046875","3433.3046875","1364.936279296875","1364.936279296875","1364.936279296875"
"680000","1067.0257568359375","1067.0257568359375","1067.0257568359375","1375.0689697265625","1375.0689697265625","1375.0689697265625","1533.793212890625","1533.793212890625","1533.793212890625","3776.73681640625","3776.73681640625","3776.73681640625","1314.5257568359375","1314.5257568359375","1314.5257568359375"
"690000","1118.7039794921875","1118.7039794921875","1118.7039794921875","1356.0972900390625","1356.0972900390625","1356.0972900390625","1526.2021484375","1526.2021484375","1526.2021484375","3866.257080078125","3866.257080078125","3866.257080078125","1340.601318359375","1340.601318359375","1340.601318359375"
"700000","1130.343505859375","1130.343505859375","1130.343505859375","1380.581298828125","1380.581298828125","1380.581298828125","1470.193115234375","1470.193115234375","1470.193115234375","3879.670654296875","3879.670654296875","3879.670654296875","1340.755126953125","1340.755126953125","1340.755126953125"
"710000","1128.814697265625","1128.814697265625","1128.814697265625","1378.684814453125","1378.684814453125","1378.684814453125","1504.205322265625","1504.205322265625","1504.205322265625","3950.026611328125","3950.026611328125","3950.026611328125","1310.7445068359375","1310.7445068359375","1310.7445068359375"
"720000","1133.432861328125","1133.432861328125","1133.432861328125","1401.8321533203125","1401.8321533203125","1401.8321533203125","1499.1666259765625","1499.1666259765625","1499.1666259765625","3787.31787109375","3787.31787109375","3787.31787109375","1325.7425537109375","1325.7425537109375","1325.7425537109375"
"730000","1119.1536865234375","1119.1536865234375","1119.1536865234375","1397.159423828125","1397.159423828125","1397.159423828125","1513.21142578125","1513.21142578125","1513.21142578125","3866.64599609375","3866.64599609375","3866.64599609375","1306.9144287109375","1306.9144287109375","1306.9144287109375"
"740000","1127.73388671875","1127.73388671875","1127.73388671875","1420.2056884765625","1420.2056884765625","1420.2056884765625","1530.911376953125","1530.911376953125","1530.911376953125","4014.024169921875","4014.024169921875","4014.024169921875","1342.5946044921875","1342.5946044921875","1342.5946044921875"
"750000","1153.6004638671875","1153.6004638671875","1153.6004638671875","1424.822998046875","1424.822998046875","1424.822998046875","1538.6544189453125","1538.6544189453125","1538.6544189453125","3950.22412109375","3950.22412109375","3950.22412109375","1332.4129638671875","1332.4129638671875","1332.4129638671875"
"760000","1158.228759765625","1158.228759765625","1158.228759765625","1424.1678466796875","1424.1678466796875","1424.1678466796875","1438.96728515625","1438.96728515625","1438.96728515625","4159.17431640625","4159.17431640625","4159.17431640625","1326.4527587890625","1326.4527587890625","1326.4527587890625"
"770000","1194.015625","1194.015625","1194.015625","1397.8494873046875","1397.8494873046875","1397.8494873046875","1529.8336181640625","1529.8336181640625","1529.8336181640625","4064.31640625","4064.31640625","4064.31640625","1376.689697265625","1376.689697265625","1376.689697265625"
"780000","1179.653564453125","1179.653564453125","1179.653564453125","1415.3636474609375","1415.3636474609375","1415.3636474609375","1533.3853759765625","1533.3853759765625","1533.3853759765625","3803.252685546875","3803.252685546875","3803.252685546875","1338.3465576171875","1338.3465576171875","1338.3465576171875"
"790000","1188.088134765625","1188.088134765625","1188.088134765625","1431.2535400390625","1431.2535400390625","1431.2535400390625","1556.9163818359375","1556.9163818359375","1556.9163818359375","4068.500732421875","4068.500732421875","4068.500732421875","1371.6788330078125","1371.6788330078125","1371.6788330078125"
"800000","1209.465087890625","1209.465087890625","1209.465087890625","1402.412109375","1402.412109375","1402.412109375","1532.30322265625","1532.30322265625","1532.30322265625","3811.65869140625","3811.65869140625","3811.65869140625","1349.896240234375","1349.896240234375","1349.896240234375"
"810000","1208.0970458984375","1208.0970458984375","1208.0970458984375","1369.4207763671875","1369.4207763671875","1369.4207763671875","1547.43212890625","1547.43212890625","1547.43212890625","3858.935546875","3858.935546875","3858.935546875","1388.962646484375","1388.962646484375","1388.962646484375"
"820000","1230.0517578125","1230.0517578125","1230.0517578125","1437.8641357421875","1437.8641357421875","1437.8641357421875","1544.3626708984375","1544.3626708984375","1544.3626708984375","4091.853515625","4091.853515625","4091.853515625","1376.34619140625","1376.34619140625","1376.34619140625"
"830000","1229.4146728515625","1229.4146728515625","1229.4146728515625","1434.722412109375","1434.722412109375","1434.722412109375","1549.6693115234375","1549.6693115234375","1549.6693115234375","4151.37353515625","4151.37353515625","4151.37353515625","1315.193115234375","1315.193115234375","1315.193115234375"
"840000","1235.359130859375","1235.359130859375","1235.359130859375","1448.7271728515625","1448.7271728515625","1448.7271728515625","1552.3497314453125","1552.3497314453125","1552.3497314453125","4153.9501953125","4153.9501953125","4153.9501953125","1385.334716796875","1385.334716796875","1385.334716796875"
"850000","1224.040283203125","1224.040283203125","1224.040283203125","1417.460693359375","1417.460693359375","1417.460693359375","1541.1187744140625","1541.1187744140625","1541.1187744140625","4207.43310546875","4207.43310546875","4207.43310546875","1373.04150390625","1373.04150390625","1373.04150390625"
"860000","1242.8275146484375","1242.8275146484375","1242.8275146484375","1415.218994140625","1415.218994140625","1415.218994140625","1587.334716796875","1587.334716796875","1587.334716796875","4237.34619140625","4237.34619140625","4237.34619140625","1375.3931884765625","1375.3931884765625","1375.3931884765625"
"870000","1238.6949462890625","1238.6949462890625","1238.6949462890625","1420.773681640625","1420.773681640625","1420.773681640625","1535.793701171875","1535.793701171875","1535.793701171875","4036.160888671875","4036.160888671875","4036.160888671875","1304.0252685546875","1304.0252685546875","1304.0252685546875"
"880000","1243.7950439453125","1243.7950439453125","1243.7950439453125","1432.776611328125","1432.776611328125","1432.776611328125","1390.642822265625","1390.642822265625","1390.642822265625","4220.15673828125","4220.15673828125","4220.15673828125","1422.640380859375","1422.640380859375","1422.640380859375"
"890000","1250.0865478515625","1250.0865478515625","1250.0865478515625","1424.1356201171875","1424.1356201171875","1424.1356201171875","1566.660400390625","1566.660400390625","1566.660400390625","4116.53515625","4116.53515625","4116.53515625","1425.089111328125","1425.089111328125","1425.089111328125"
"900000","1336.226318359375","1336.226318359375","1336.226318359375","1405.71044921875","1405.71044921875","1405.71044921875","1559.0638427734375","1559.0638427734375","1559.0638427734375","3984.274169921875","3984.274169921875","3984.274169921875","1412.77880859375","1412.77880859375","1412.77880859375"
"910000","1348.187255859375","1348.187255859375","1348.187255859375","1440.5787353515625","1440.5787353515625","1440.5787353515625","1441.32763671875","1441.32763671875","1441.32763671875","4287.9345703125","4287.9345703125","4287.9345703125","1392.16748046875","1392.16748046875","1392.16748046875"
"920000","1347.185791015625","1347.185791015625","1347.185791015625","1463.970947265625","1463.970947265625","1463.970947265625","1508.2431640625","1508.2431640625","1508.2431640625","4273.552734375","4273.552734375","4273.552734375","1403.672607421875","1403.672607421875","1403.672607421875"
"930000","1353.67236328125","1353.67236328125","1353.67236328125","1475.71435546875","1475.71435546875","1475.71435546875","1507.9229736328125","1507.9229736328125","1507.9229736328125","4351.0654296875","4351.0654296875","4351.0654296875","1420.7559814453125","1420.7559814453125","1420.7559814453125"
"940000","1371.7059326171875","1371.7059326171875","1371.7059326171875","1458.2613525390625","1458.2613525390625","1458.2613525390625","1547.62353515625","1547.62353515625","1547.62353515625","4368.84619140625","4368.84619140625","4368.84619140625","1409.6221923828125","1409.6221923828125","1409.6221923828125"
"950000","1377.7236328125","1377.7236328125","1377.7236328125","1454.5164794921875","1454.5164794921875","1454.5164794921875","1518.3560791015625","1518.3560791015625","1518.3560791015625","4262.22119140625","4262.22119140625","4262.22119140625","1420.990966796875","1420.990966796875","1420.990966796875"
"960000","1369.5074462890625","1369.5074462890625","1369.5074462890625","1488.0960693359375","1488.0960693359375","1488.0960693359375","1529.824462890625","1529.824462890625","1529.824462890625","4249.42724609375","4249.42724609375","4249.42724609375","1390.713134765625","1390.713134765625","1390.713134765625"
"970000","1367.095458984375","1367.095458984375","1367.095458984375","1450.950927734375","1450.950927734375","1450.950927734375","1536.1900634765625","1536.1900634765625","1536.1900634765625","4221.53125","4221.53125","4221.53125","1393.7105712890625","1393.7105712890625","1393.7105712890625"
"980000","1308.0888671875","1308.0888671875","1308.0888671875","1485.70703125","1485.70703125","1485.70703125","1534.5623779296875","1534.5623779296875","1534.5623779296875","4241.4033203125","4241.4033203125","4241.4033203125","1381.1658935546875","1381.1658935546875","1381.1658935546875"
"990000","1375.3895263671875","1375.3895263671875","1375.3895263671875","1474.8004150390625","1474.8004150390625","1474.8004150390625","1552.9949951171875","1552.9949951171875","1552.9949951171875","4252.8046875","4252.8046875","4252.8046875","1430.8480224609375","1430.8480224609375","1430.8480224609375"
"1000000","1409.8624267578125","1409.8624267578125","1409.8624267578125","1502.043212890625","1502.043212890625","1502.043212890625","1552.67138671875","1552.67138671875","1552.67138671875","4263.375","4263.375","4263.375","1365.841552734375","1365.841552734375","1365.841552734375"
"1010000","1402.2703857421875","1402.2703857421875","1402.2703857421875","1479.507080078125","1479.507080078125","1479.507080078125","1564.775390625","1564.775390625","1564.775390625","4319.13037109375","4319.13037109375","4319.13037109375","1419.283447265625","1419.283447265625","1419.283447265625"
"1020000","1399.570556640625","1399.570556640625","1399.570556640625","1501.463623046875","1501.463623046875","1501.463623046875","1525.8028564453125","1525.8028564453125","1525.8028564453125","4348.6513671875","4348.6513671875","4348.6513671875","1436.150390625","1436.150390625","1436.150390625"
"1030000","1418.847900390625","1418.847900390625","1418.847900390625","1481.990966796875","1481.990966796875","1481.990966796875","1548.7003173828125","1548.7003173828125","1548.7003173828125","4356.2705078125","4356.2705078125","4356.2705078125","1417.2789306640625","1417.2789306640625","1417.2789306640625"
"1040000","1422.209716796875","1422.209716796875","1422.209716796875","1499.369384765625","1499.369384765625","1499.369384765625","1556.0980224609375","1556.0980224609375","1556.0980224609375","4351.419921875","4351.419921875","4351.419921875","1356.90966796875","1356.90966796875","1356.90966796875"
"1050000","1260.419921875","1260.419921875","1260.419921875","1502.3043212890625","1502.3043212890625","1502.3043212890625","1547.693359375","1547.693359375","1547.693359375","4367.16943359375","4367.16943359375","4367.16943359375","1427.447021484375","1427.447021484375","1427.447021484375"
"1060000","1449.720458984375","1449.720458984375","1449.720458984375","1509.534912109375","1509.534912109375","1509.534912109375","1577.851806640625","1577.851806640625","1577.851806640625","4343.4501953125","4343.4501953125","4343.4501953125","1452.5198974609375","1452.5198974609375","1452.5198974609375"
"1070000","1420.110595703125","1420.110595703125","1420.110595703125","1504.8643798828125","1504.8643798828125","1504.8643798828125","1542.041259765625","1542.041259765625","1542.041259765625","4001.733642578125","4001.733642578125","4001.733642578125","1415.3077392578125","1415.3077392578125","1415.3077392578125"
"1080000","1445.06396484375","1445.06396484375","1445.06396484375","1503.423583984375","1503.423583984375","1503.423583984375","1499.408447265625","1499.408447265625","1499.408447265625","4048.11669921875","4048.11669921875","4048.11669921875","1445.006591796875","1445.006591796875","1445.006591796875"
"1090000","1434.31591796875","1434.31591796875","1434.31591796875","1487.389892578125","1487.389892578125","1487.389892578125","1580.421630859375","1580.421630859375","1580.421630859375","4369.04541015625","4369.04541015625","4369.04541015625","1410.6966552734375","1410.6966552734375","1410.6966552734375"
"1100000","1460.4940185546875","1460.4940185546875","1460.4940185546875","1482.19873046875","1482.19873046875","1482.19873046875","1568.03369140625","1568.03369140625","1568.03369140625","4390.23046875","4390.23046875","4390.23046875","1437.6685791015625","1437.6685791015625","1437.6685791015625"
"1110000","1477.02099609375","1477.02099609375","1477.02099609375","1499.7423095703125","1499.7423095703125","1499.7423095703125","1573.2720947265625","1573.2720947265625","1573.2720947265625","4360.4912109375","4360.4912109375","4360.4912109375","1473.2935791015625","1473.2935791015625","1473.2935791015625"
"1120000","1458.3599853515625","1458.3599853515625","1458.3599853515625","1493.969970703125","1493.969970703125","1493.969970703125","1582.5565185546875","1582.5565185546875","1582.5565185546875","4414.8974609375","4414.8974609375","4414.8974609375","1467.1259765625","1467.1259765625","1467.1259765625"
"1130000","1481.83544921875","1481.83544921875","1481.83544921875","1463.11572265625","1463.11572265625","1463.11572265625","1599.243408203125","1599.243408203125","1599.243408203125","4362.14306640625","4362.14306640625","4362.14306640625","1454.7572021484375","1454.7572021484375","1454.7572021484375"
"1140000","1458.532958984375","1458.532958984375","1458.532958984375","1487.466552734375","1487.466552734375","1487.466552734375","1585.0733642578125","1585.0733642578125","1585.0733642578125","3887.479736328125","3887.479736328125","3887.479736328125","1465.5174560546875","1465.5174560546875","1465.5174560546875"
"1150000","1457.920166015625","1457.920166015625","1457.920166015625","1465.2816162109375","1465.2816162109375","1465.2816162109375","1599.260009765625","1599.260009765625","1599.260009765625","3826.509033203125","3826.509033203125","3826.509033203125","1442.214111328125","1442.214111328125","1442.214111328125"
"1160000","1485.5726318359375","1485.5726318359375","1485.5726318359375","1479.977783203125","1479.977783203125","1479.977783203125","1580.2725830078125","1580.2725830078125","1580.2725830078125","4217.2578125","4217.2578125","4217.2578125","1513.6322021484375","1513.6322021484375","1513.6322021484375"
"1170000","1468.199462890625","1468.199462890625","1468.199462890625","1492.25927734375","1492.25927734375","1492.25927734375","1588.481689453125","1588.481689453125","1588.481689453125","3954.819580078125","3954.819580078125","3954.819580078125","1472.735595703125","1472.735595703125","1472.735595703125"
"1180000","1474.969482421875","1474.969482421875","1474.969482421875","1467.0784912109375","1467.0784912109375","1467.0784912109375","1588.04052734375","1588.04052734375","1588.04052734375","4270.939453125","4270.939453125","4270.939453125","1506.9046630859375","1506.9046630859375","1506.9046630859375"
"1190000","1455.919677734375","1455.919677734375","1455.919677734375","1479.60400390625","1479.60400390625","1479.60400390625","1584.354248046875","1584.354248046875","1584.354248046875","3984.190673828125","3984.190673828125","3984.190673828125","1481.654296875","1481.654296875","1481.654296875"
"1200000","1444.9078369140625","1444.9078369140625","1444.9078369140625","1486.026123046875","1486.026123046875","1486.026123046875","1538.035400390625","1538.035400390625","1538.035400390625","3794.119873046875","3794.119873046875","3794.119873046875","1508.822265625","1508.822265625","1508.822265625"
"1210000","1493.16552734375","1493.16552734375","1493.16552734375","1495.2786865234375","1495.2786865234375","1495.2786865234375","1581.2572021484375","1581.2572021484375","1581.2572021484375","3815.93603515625","3815.93603515625","3815.93603515625","1460.813720703125","1460.813720703125","1460.813720703125"
"1220000","1509.012451171875","1509.012451171875","1509.012451171875","1472.5028076171875","1472.5028076171875","1472.5028076171875","1580.4539794921875","1580.4539794921875","1580.4539794921875","4226.96826171875","4226.96826171875","4226.96826171875","1456.0992431640625","1456.0992431640625","1456.0992431640625"
"1230000","1501.193359375","1501.193359375","1501.193359375","1476.1881103515625","1476.1881103515625","1476.1881103515625","1581.7410888671875","1581.7410888671875","1581.7410888671875","4243.5048828125","4243.5048828125","4243.5048828125","1470.9302978515625","1470.9302978515625","1470.9302978515625"
"1240000","1503.2032470703125","1503.2032470703125","1503.2032470703125","1475.3741455078125","1475.3741455078125","1475.3741455078125","1566.902587890625","1566.902587890625","1566.902587890625","4230.45556640625","4230.45556640625","4230.45556640625","1504.885009765625","1504.885009765625","1504.885009765625"
"1250000","1523.51318359375","1523.51318359375","1523.51318359375","1473.6878662109375","1473.6878662109375","1473.6878662109375","1560.0980224609375","1560.0980224609375","1560.0980224609375","4324.46337890625","4324.46337890625","4324.46337890625","1487.7442626953125","1487.7442626953125","1487.7442626953125"
"1260000","1513.5675048828125","1513.5675048828125","1513.5675048828125","1504.3392333984375","1504.3392333984375","1504.3392333984375","1574.1268310546875","1574.1268310546875","1574.1268310546875","4403.3818359375","4403.3818359375","4403.3818359375","1478.447509765625","1478.447509765625","1478.447509765625"
"1270000","1500.3662109375","1500.3662109375","1500.3662109375","1518.7999267578125","1518.7999267578125","1518.7999267578125","1593.1614990234375","1593.1614990234375","1593.1614990234375","4482.7177734375","4482.7177734375","4482.7177734375","1478.718505859375","1478.718505859375","1478.718505859375"
"1280000","1513.0775146484375","1513.0775146484375","1513.0775146484375","1507.717041015625","1507.717041015625","1507.717041015625","1585.663330078125","1585.663330078125","1585.663330078125","4493.404296875","4493.404296875","4493.404296875","1469.86962890625","1469.86962890625","1469.86962890625"
"1290000","1525.2235107421875","1525.2235107421875","1525.2235107421875","1528.63916015625","1528.63916015625","1528.63916015625","1595.558837890625","1595.558837890625","1595.558837890625","4564.35205078125","4564.35205078125","4564.35205078125","1476.3673095703125","1476.3673095703125","1476.3673095703125"
"1300000","1530.0963134765625","1530.0963134765625","1530.0963134765625","1493.047607421875","1493.047607421875","1493.047607421875","1581.76318359375","1581.76318359375","1581.76318359375","4684.04931640625","4684.04931640625","4684.04931640625","1503.9393310546875","1503.9393310546875","1503.9393310546875"
"1310000","1539.0362548828125","1539.0362548828125","1539.0362548828125","1518.46240234375","1518.46240234375","1518.46240234375","1575.9393310546875","1575.9393310546875","1575.9393310546875","4681.16162109375","4681.16162109375","4681.16162109375","1473.7890625","1473.7890625","1473.7890625"
"1320000","1544.4100341796875","1544.4100341796875","1544.4100341796875","1500.561767578125","1500.561767578125","1500.561767578125","1549.1636962890625","1549.1636962890625","1549.1636962890625","4591.2109375","4591.2109375","4591.2109375","1521.8050537109375","1521.8050537109375","1521.8050537109375"
"1330000","1538.582275390625","1538.582275390625","1538.582275390625","1513.468017578125","1513.468017578125","1513.468017578125","1570.4091796875","1570.4091796875","1570.4091796875","4612.52001953125","4612.52001953125","4612.52001953125","1526.793701171875","1526.793701171875","1526.793701171875"
"1340000","1496.279541015625","1496.279541015625","1496.279541015625","1501.0914306640625","1501.0914306640625","1501.0914306640625","1561.3533935546875","1561.3533935546875","1561.3533935546875","4213.5087890625","4213.5087890625","4213.5087890625","1449.490478515625","1449.490478515625","1449.490478515625"
"1350000","1559.131591796875","1559.131591796875","1559.131591796875","1505.7373046875","1505.7373046875","1505.7373046875","1581.43310546875","1581.43310546875","1581.43310546875","4582.8486328125","4582.8486328125","4582.8486328125","1525.6746826171875","1525.6746826171875","1525.6746826171875"
"1360000","1571.1339111328125","1571.1339111328125","1571.1339111328125","1507.49169921875","1507.49169921875","1507.49169921875","1575.858642578125","1575.858642578125","1575.858642578125","4553.46337890625","4553.46337890625","4553.46337890625","1516.5682373046875","1516.5682373046875","1516.5682373046875"
"1370000","1550.9287109375","1550.9287109375","1550.9287109375","1504.1796875","1504.1796875","1504.1796875","1551.9410400390625","1551.9410400390625","1551.9410400390625","4226.1748046875","4226.1748046875","4226.1748046875","1498.9012451171875","1498.9012451171875","1498.9012451171875"
"1380000","1539.2269287109375","1539.2269287109375","1539.2269287109375","1534.5283203125","1534.5283203125","1534.5283203125","1580.406494140625","1580.406494140625","1580.406494140625","4218.1298828125","4218.1298828125","4218.1298828125","1523.2969970703125","1523.2969970703125","1523.2969970703125"
"1390000","1560.2935791015625","1560.2935791015625","1560.2935791015625","1538.209228515625","1538.209228515625","1538.209228515625","1561.8731689453125","1561.8731689453125","1561.8731689453125","4313.8564453125","4313.8564453125","4313.8564453125","1482.1016845703125","1482.1016845703125","1482.1016845703125"
"1400000","1573.4849853515625","1573.4849853515625","1573.4849853515625","1524.706298828125","1524.706298828125","1524.706298828125","1584.89697265625","1584.89697265625","1584.89697265625","4605.5810546875","4605.5810546875","4605.5810546875","1493.0625","1493.0625","1493.0625"
"1410000","1570.8980712890625","1570.8980712890625","1570.8980712890625","1527.695556640625","1527.695556640625","1527.695556640625","1591.6134033203125","1591.6134033203125","1591.6134033203125","4216.9130859375","4216.9130859375","4216.9130859375","1457.666259765625","1457.666259765625","1457.666259765625"
"1420000","1560.1566162109375","1560.1566162109375","1560.1566162109375","1529.760498046875","1529.760498046875","1529.760498046875","1568.318359375","1568.318359375","1568.318359375","4288.7705078125","4288.7705078125","4288.7705078125","1488.2303466796875","1488.2303466796875","1488.2303466796875"
"1430000","1529.975341796875","1529.975341796875","1529.975341796875","1544.8922119140625","1544.8922119140625","1544.8922119140625","1571.0390625","1571.0390625","1571.0390625","4635.53564453125","4635.53564453125","4635.53564453125","1505.396484375","1505.396484375","1505.396484375"
"1440000","1325.3056640625","1325.3056640625","1325.3056640625","1530.0037841796875","1530.0037841796875","1530.0037841796875","1567.245849609375","1567.245849609375","1567.245849609375","4632.14794921875","4632.14794921875","4632.14794921875","1524.3739013671875","1524.3739013671875","1524.3739013671875"
"1450000","1501.7867431640625","1501.7867431640625","1501.7867431640625","1551.978271484375","1551.978271484375","1551.978271484375","1590.0159912109375","1590.0159912109375","1590.0159912109375","4543.2216796875","4543.2216796875","4543.2216796875","1430.063720703125","1430.063720703125","1430.063720703125"
"1460000","1576.4268798828125","1576.4268798828125","1576.4268798828125","1538.885009765625","1538.885009765625","1538.885009765625","1587.457275390625","1587.457275390625","1587.457275390625","4230.228515625","4230.228515625","4230.228515625","1524.83740234375","1524.83740234375","1524.83740234375"
"1470000","1575.67529296875","1575.67529296875","1575.67529296875","1533.641357421875","1533.641357421875","1533.641357421875","1591.738037109375","1591.738037109375","1591.738037109375","4503.365234375","4503.365234375","4503.365234375","1512.936767578125","1512.936767578125","1512.936767578125"
"1480000","1531.3900146484375","1531.3900146484375","1531.3900146484375","1548.182861328125","1548.182861328125","1548.182861328125","1574.61328125","1574.61328125","1574.61328125","4230.27734375","4230.27734375","4230.27734375","1533.9149169921875","1533.9149169921875","1533.9149169921875"
"1490000","1517.702392578125","1517.702392578125","1517.702392578125","1520.458251953125","1520.458251953125","1520.458251953125","1592.089599609375","1592.089599609375","1592.089599609375","4545.8515625","4545.8515625","4545.8515625","1540.022705078125","1540.022705078125","1540.022705078125"
"1500000","1530.2508544921875","1530.2508544921875","1530.2508544921875","1532.7716064453125","1532.7716064453125","1532.7716064453125","1581.6961669921875","1581.6961669921875","1581.6961669921875","4284.8388671875","4284.8388671875","4284.8388671875","1558.1575927734375","1558.1575927734375","1558.1575927734375"

==> plot_scripts/data/reward_curves/hopper/a2c_hopper.csv <==
"Step","flowing-pyramid-39 - mean_reward","flowing-pyramid-39 - mean_reward__MIN","flowing-pyramid-39 - mean_reward__MAX","playful-valley-37 - mean_reward","playful-valley-37 - mean_reward__MIN","playful-valley-37 - mean_reward__MAX","robust-grass-34 - mean_reward","robust-grass-34 - mean_reward__MIN","robust-grass-34 - mean_reward__MAX","robust-forest-32 - mean_reward","robust-forest-32 - mean_reward__MIN","robust-forest-32 - mean_reward__MAX","efficient-sound-31 - mean_reward","efficient-sound-31 - mean_reward__MIN","efficient-sound-31 - mean_reward__MAX"
"10000","672.9558715820312","672.9558715820312","672.9558715820312","155.34347534179688","155.34347534179688","155.34347534179688","269.15875244140625","269.15875244140625","269.15875244140625","181.54226684570312","181.54226684570312","181.54226684570312","72.67037963867188","72.67037963867188","72.67037963867188"
"20000","193.85304260253906","193.85304260253906","193.85304260253906","197.74444580078125","197.74444580078125","197.74444580078125","227.156494140625","227.156494140625","227.156494140625","270.39007568359375","270.39007568359375","270.39007568359375","222.28408813476562","222.28408813476562","222.28408813476562"
"30000","128.2660369873047","128.2660369873047","128.2660369873047","102.6803970336914","102.6803970336914","102.6803970336914","198.09103393554688","198.09103393554688","198.09103393554688","215.21743774414062","215.21743774414062","215.21743774414062","71.27237701416016","71.27237701416016","71.27237701416016"
"40000","116.35612487792969","116.35612487792969","116.35612487792969","77.32086944580078","77.32086944580078","77.32086944580078","194.5270538330078","194.5270538330078","194.5270538330078","206.26010131835938","206.26010131835938","206.26010131835938","88.94688415527344","88.94688415527344","88.94688415527344"
"50000","183.89385986328125","183.89385986328125","183.89385986328125","69.13668060302734","69.13668060302734","69.13668060302734","190.95449829101562","190.95449829101562","190.95449829101562","170.33758544921875","170.33758544921875","170.33758544921875","102.08128356933594","102.08128356933594","102.08128356933594"
"60000","43.31670379638672","43.31670379638672","43.31670379638672","66.47857666015625","66.47857666015625","66.47857666015625","61.621299743652344","61.621299743652344","61.621299743652344","67.90758514404297","67.90758514404297","67.90758514404297","52.7193603515625","52.7193603515625","52.7193603515625"
"70000","47.42021942138672","47.42021942138672","47.42021942138672","41.05197525024414","41.05197525024414","41.05197525024414","39.90943908691406","39.90943908691406","39.90943908691406","52.7149543762207","52.7149543762207","52.7149543762207","58.39970016479492","58.39970016479492","58.39970016479492"
"80000","38.90212631225586","38.90212631225586","38.90212631225586","38.957496643066406","38.957496643066406","38.957496643066406","40.919898986816406","40.919898986816406","40.919898986816406","47.460670471191406","47.460670471191406","47.460670471191406","47.580535888671875","47.580535888671875","47.580535888671875"
"90000","48.59337615966797","48.59337615966797","48.59337615966797","39.046844482421875","39.046844482421875","39.046844482421875","38.991943359375","38.991943359375","38.991943359375","44.18331527709961","44.18331527709961","44.18331527709961","46.16122055053711","46.16122055053711","46.16122055053711"
"100000","42.27277755737305","42.27277755737305","42.27277755737305","40.215736389160156","40.215736389160156","40.215736389160156","108.4482421875","108.4482421875","108.4482421875","44.511627197265625","44.511627197265625","44.511627197265625","50.464332580566406","50.464332580566406","50.464332580566406"
"110000","40.393184661865234","40.393184661865234","40.393184661865234","47.074378967285156","47.074378967285156","47.074378967285156","73.87940979003906","73.87940979003906","73.87940979003906","45.33856964111328","45.33856964111328","45.33856964111328","157.82066345214844","157.82066345214844","157.82066345214844"
"120000","42.88542938232422","42.88542938232422","42.88542938232422","39.530357360839844","39.530357360839844","39.530357360839844","91.93506622314453","91.93506622314453","91.93506622314453","48.757972717285156","48.757972717285156","48.757972717285156","49.60560607910156","49.60560607910156","49.60560607910156"
"130000","63.582183837890625","63.582183837890625","63.582183837890625","39.0534782409668","39.0534782409668","39.0534782409668","76.52271270751953","76.52271270751953","76.52271270751953","45.358009338378906","45.358009338378906","45.358009338378906","42.788734436035156","42.788734436035156","42.788734436035156"
"140000","42.38743209838867","42.38743209838867","42.38743209838867","47.59170913696289","47.59170913696289","47.59170913696289","75.3458023071289","75.3458023071289","75.3458023071289","42.67060089111328","42.67060089111328","42.67060089111328","44.88045120239258","44.88045120239258","44.88045120239258"
"150000","47.02797317504883","47.02797317504883","47.02797317504883","49.95875930786133","49.95875930786133","49.95875930786133","173.71189880371094","173.71189880371094","173.71189880371094","54.68062210083008","54.68062210083008","54.68062210083008","49.028709411621094","49.028709411621094","49.028709411621094"
"160000","43.269264221191406","43.269264221191406","43.269264221191406","42.51166915893555","42.51166915893555","42.51166915893555","178.25511169433594","178.25511169433594","178.25511169433594","53.144126892089844","53.144126892089844","53.144126892089844","47.27581024169922","47.27581024169922","47.27581024169922"
"170000","50.07401657104492","50.07401657104492","50.07401657104492","40.357948303222656","40.357948303222656","40.357948303222656","178.76516723632812","178.76516723632812","178.76516723632812","43.89154815673828","43.89154815673828","43.89154815673828","112.36592864990234","112.36592864990234","112.36592864990234"
"180000","53.385292053222656","53.385292053222656","53.385292053222656","39.02756881713867","39.02756881713867","39.02756881713867","174.79298400878906","174.79298400878906","174.79298400878906","43.22682571411133","43.22682571411133","43.22682571411133","170.32406616210938","170.32406616210938","170.32406616210938"
"190000","50.44527816772461","50.44527816772461","50.44527816772461","39.509803771972656","39.509803771972656","39.509803771972656","124.77861022949219","124.77861022949219","124.77861022949219","41.34897232055664","41.34897232055664","41.34897232055664","102.9577407836914","102.9577407836914","102.9577407836914"
"200000","172.84454345703125","172.84454345703125","172.84454345703125","172.80189514160156","172.80189514160156","172.80189514160156","132.80978393554688","132.80978393554688","132.80978393554688","42.01108169555664","42.01108169555664","42.01108169555664","87.32954406738281","87.32954406738281","87.32954406738281"
"210000","74.40410614013672","74.40410614013672","74.40410614013672","51.34825897216797","51.34825897216797","51.34825897216797","82.66325378417969","82.66325378417969","82.66325378417969","47.40167999267578","47.40167999267578","47.40167999267578","73.60676574707031","73.60676574707031","73.60676574707031"
"220000","173.09092712402344","173.09092712402344","173.09092712402344","48.482208251953125","48.482208251953125","48.482208251953125","70.80270385742188","70.80270385742188","70.80270385742188","47.4515495300293","47.4515495300293","47.4515495300293","60.282691955566406","60.282691955566406","60.282691955566406"
"230000","96.16548156738281","96.16548156738281","96.16548156738281","173.711181640625","173.711181640625","173.711181640625","99.10118103027344","99.10118103027344","99.10118103027344","51.6704216003418","51.6704216003418","51.6704216003418","168.71054077148438","168.71054077148438","168.71054077148438"
"240000","79.8848648071289","79.8848648071289","79.8848648071289","31.615188598632812","31.615188598632812","31.615188598632812","120.99015045166016","120.99015045166016","120.99015045166016","42.73289489746094","42.73289489746094","42.73289489746094","158.38226318359375","158.38226318359375","158.38226318359375"
"250000","70.6446533203125","70.6446533203125","70.6446533203125","80.30158233642578","80.30158233642578","80.30158233642578","233.1854705810547","233.1854705810547","233.1854705810547","54.93727493286133","54.93727493286133","54.93727493286133","147.72311401367188","147.72311401367188","147.72311401367188"
"260000","122.3834457397461","122.3834457397461","122.3834457397461","78.50221252441406","78.50221252441406","78.50221252441406","106.4931640625","106.4931640625","106.4931640625","83.04438781738281","83.04438781738281","83.04438781738281","118.23983001708984","118.23983001708984","118.23983001708984"
"270000","117.45047760009766","117.45047760009766","117.45047760009766","147.2471466064453","147.2471466064453","147.2471466064453","176.31747436523438","176.31747436523438","176.31747436523438","105.8108139038086","105.8108139038086","105.8108139038086","97.83573150634766","97.83573150634766","97.83573150634766"
"280000","116.549072265625","116.549072265625","116.549072265625","168.801025390625","168.801025390625","168.801025390625","157.78707885742188","157.78707885742188","157.78707885742188","140.62771606445312","140.62771606445312","140.62771606445312","99.97869873046875","99.97869873046875","99.97869873046875"
"290000","171.6804656982422","171.6804656982422","171.6804656982422","172.86380004882812","172.86380004882812","172.86380004882812","119.37370300292969","119.37370300292969","119.37370300292969","119.31935119628906","119.31935119628906","119.31935119628906","157.66012573242188","157.66012573242188","157.66012573242188"
"300000","171.49468994140625","171.49468994140625","171.49468994140625","166.66127014160156","166.66127014160156","166.66127014160156","117.86163330078125","117.86163330078125","117.86163330078125","119.33583068847656","119.33583068847656","119.33583068847656","175.5088653564453","175.5088653564453","175.5088653564453"
"310000","122.14176940917969","122.14176940917969","122.14176940917969","69.23567962646484","69.23567962646484","69.23567962646484","119.4511947631836","119.4511947631836","119.4511947631836","166.87962341308594","166.87962341308594","166.87962341308594","167.67112731933594","167.67112731933594","167.67112731933594"
"320000","170.09481811523438","170.09481811523438","170.09481811523438","172.47427368164062","172.47427368164062","172.47427368164062","141.04428100585938","141.04428100585938","141.04428100585938","143.30783081054688","143.30783081054688","143.30783081054688","145.86532592773438","145.86532592773438","145.86532592773438"
"330000","138.44874572753906","138.44874572753906","138.44874572753906","122.13493347167969","122.13493347167969","122.13493347167969","122.72431945800781","122.72431945800781","122.72431945800781","58.5004997253418","58.5004997253418","58.5004997253418","167.56716918945312","167.56716918945312","167.56716918945312"
"340000","119.02833557128906","119.02833557128906","119.02833557128906","105.07303619384766","105.07303619384766","105.07303619384766","113.62351989746094","113.62351989746094","113.62351989746094","77.61833190917969","77.61833190917969","77.61833190917969","167.68392944335938","167.68392944335938","167.68392944335938"
"350000","82.62849426269531","82.62849426269531","82.62849426269531","83.77143859863281","83.77143859863281","83.77143859863281","123.49920654296875","123.49920654296875","123.49920654296875","98.75505065917969","98.75505065917969","98.75505065917969","68.76759338378906","68.76759338378906","68.76759338378906"
"360000","81.82849884033203","81.82849884033203","81.82849884033203","110.22159576416016","110.22159576416016","110.22159576416016","171.51861572265625","171.51861572265625","171.51861572265625","122.56964111328125","122.56964111328125","122.56964111328125","154.92340087890625","154.92340087890625","154.92340087890625"
"370000","61.05198287963867","61.05198287963867","61.05198287963867","100.16452026367188","100.16452026367188","100.16452026367188","101.4046859741211","101.4046859741211","101.4046859741211","108.74241638183594","108.74241638183594","108.74241638183594","113.61833190917969","113.61833190917969","113.61833190917969"
"380000","60.62501907348633","60.62501907348633","60.62501907348633","100.7298355102539","100.7298355102539","100.7298355102539","267.513671875","267.513671875","267.513671875","61.4267692565918","61.4267692565918","61.4267692565918","161.79135131835938","161.79135131835938","161.79135131835938"
"390000","47.15757369995117","47.15757369995117","47.15757369995117","66.66278839111328","66.66278839111328","66.66278839111328","223.2103729248047","223.2103729248047","223.2103729248047","100.4968490600586","100.4968490600586","100.4968490600586","138.668212890625","138.668212890625","138.668212890625"
"400000","45.5826301574707","45.5826301574707","45.5826301574707","73.58049774169922","73.58049774169922","73.58049774169922","222.4249267578125","222.4249267578125","222.4249267578125","137.34860229492188","137.34860229492188","137.34860229492188","148.78428649902344","148.78428649902344","148.78428649902344"
"410000","168.04757690429688","168.04757690429688","168.04757690429688","87.3243179321289","87.3243179321289","87.3243179321289","168.09442138671875","168.09442138671875","168.09442138671875","168.83474731445312","168.83474731445312","168.83474731445312","70.68928527832031","70.68928527832031","70.68928527832031"
"420000","89.57041931152344","89.57041931152344","89.57041931152344","86.76836395263672","86.76836395263672","86.76836395263672","52.926177978515625","52.926177978515625","52.926177978515625","115.80244445800781","115.80244445800781","115.80244445800781","167.0596923828125","167.0596923828125","167.0596923828125"
"430000","109.37284851074219","109.37284851074219","109.37284851074219","75.13101959228516","75.13101959228516","75.13101959228516","136.4635772705078","136.4635772705078","136.4635772705078","165.31288146972656","165.31288146972656","165.31288146972656","175.9471435546875","175.9471435546875","175.9471435546875"
"440000","161.92620849609375","161.92620849609375","161.92620849609375","68.23560333251953","68.23560333251953","68.23560333251953","67.20694732666016","67.20694732666016","67.20694732666016","123.514404296875","123.514404296875","123.514404296875","224.6122283935547","224.6122283935547","224.6122283935547"
"450000","56.44942092895508","56.44942092895508","56.44942092895508","95.45818328857422","95.45818328857422","95.45818328857422","136.0797576904297","136.0797576904297","136.0797576904297","61.51295852661133","61.51295852661133","61.51295852661133","223.16323852539062","223.16323852539062","223.16323852539062"
"460000","58.88163375854492","58.88163375854492","58.88163375854492","116.96888732910156","116.96888732910156","116.96888732910156","151.4264678955078","151.4264678955078","151.4264678955078","168.02780151367188","168.02780151367188","168.02780151367188","195.8705291748047","195.8705291748047","195.8705291748047"
"470000","160.52508544921875","160.52508544921875","160.52508544921875","106.41896057128906","106.41896057128906","106.41896057128906","146.25851440429688","146.25851440429688","146.25851440429688","52.566490173339844","52.566490173339844","52.566490173339844","129.09896850585938","129.09896850585938","129.09896850585938"
"480000","161.61302185058594","161.61302185058594","161.61302185058594","170.49298095703125","170.49298095703125","170.49298095703125","130.93096923828125","130.93096923828125","130.93096923828125","149.04945373535156","149.04945373535156","149.04945373535156","105.75648498535156","105.75648498535156","105.75648498535156"
"490000","160.33261108398438","160.33261108398438","160.33261108398438","70.27262878417969","70.27262878417969","70.27262878417969","142.06692504882812","142.06692504882812","142.06692504882812","134.7735595703125","134.7735595703125","134.7735595703125","102.41019439697266","102.41019439697266","102.41019439697266"
"500000","151.43075561523438","151.43075561523438","151.43075561523438","43.38684844970703","43.38684844970703","43.38684844970703","155.34109497070312","155.34109497070312","155.34109497070312","167.10186767578125","167.10186767578125","167.10186767578125","221.92031860351562","221.92031860351562","221.92031860351562"
"510000","137.86279296875","137.86279296875","137.86279296875","66.86553192138672","66.86553192138672","66.86553192138672","142.91207885742188","142.91207885742188","142.91207885742188","53.74102783203125","53.74102783203125","53.74102783203125","176.39208984375","176.39208984375","176.39208984375"
"520000","46.85749816894531","46.85749816894531","46.85749816894531","47.15616226196289","47.15616226196289","47.15616226196289","181.84747314453125","181.84747314453125","181.84747314453125","50.777549743652344","50.777549743652344","50.777549743652344","106.0624008178711","106.0624008178711","106.0624008178711"
"530000","51.047401428222656","51.047401428222656","51.047401428222656","79.93997955322266","79.93997955322266","79.93997955322266","175.66070556640625","175.66070556640625","175.66070556640625","123.0431137084961","123.0431137084961","123.0431137084961","114.54832458496094","114.54832458496094","114.54832458496094"
"540000","46.982521057128906","46.982521057128906","46.982521057128906","104.2684555053711","104.2684555053711","104.2684555053711","139.4980926513672","139.4980926513672","139.4980926513672","38.989715576171875","38.989715576171875","38.989715576171875","113.81182861328125","113.81182861328125","113.81182861328125"
"550000","51.03326416015625","51.03326416015625","51.03326416015625","48.033599853515625","48.033599853515625","48.033599853515625","135.466796875","135.466796875","135.466796875","38.713096618652344","38.713096618652344","38.713096618652344","158.54835510253906","158.54835510253906","158.54835510253906"
"560000","44.8882942199707","44.8882942199707","44.8882942199707","215.85360717773438","215.85360717773438","215.85360717773438","175.03842163085938","175.03842163085938","175.03842163085938","38.629432678222656","38.629432678222656","38.629432678222656","89.76626586914062","89.76626586914062","89.76626586914062"
"570000","49.514286041259766","49.514286041259766","49.514286041259766","149.61959838867188","149.61959838867188","149.61959838867188","49.274757385253906","49.274757385253906","49.274757385253906","39.01813507080078","39.01813507080078","39.01813507080078","125.78800964355469","125.78800964355469","125.78800964355469"
"580000","170.35726928710938","170.35726928710938","170.35726928710938","141.88998413085938","141.88998413085938","141.88998413085938","116.4863052368164","116.4863052368164","116.4863052368164","38.73102569580078","38.73102569580078","38.73102569580078","76.72236633300781","76.72236633300781","76.72236633300781"
"590000","47.66790008544922","47.66790008544922","47.66790008544922","173.58901977539062","173.58901977539062","173.58901977539062","116.37252044677734","116.37252044677734","116.37252044677734","39.04681396484375","39.04681396484375","39.04681396484375","95.02653503417969","95.02653503417969","95.02653503417969"
"600000","107.17171478271484","107.17171478271484","107.17171478271484","100.00060272216797","100.00060272216797","100.00060272216797","69.6837387084961","69.6837387084961","69.6837387084961","39.27739334106445","39.27739334106445","39.27739334106445","112.0950698852539","112.0950698852539","112.0950698852539"
"610000","164.07432556152344","164.07432556152344","164.07432556152344","252.61642456054688","252.61642456054688","252.61642456054688","118.3606185913086","118.3606185913086","118.3606185913086","38.46782302856445","38.46782302856445","38.46782302856445","151.32675170898438","151.32675170898438","151.32675170898438"
"620000","49.10482406616211","49.10482406616211","49.10482406616211","250.61227416992188","250.61227416992188","250.61227416992188","227.62826538085938","227.62826538085938","227.62826538085938","38.77490997314453","38.77490997314453","38.77490997314453","108.94268798828125","108.94268798828125","108.94268798828125"
"630000","138.66734313964844","138.66734313964844","138.66734313964844","133.4775390625","133.4775390625","133.4775390625","225.93069458007812","225.93069458007812","225.93069458007812","39.05323791503906","39.05323791503906","39.05323791503906","122.33625793457031","122.33625793457031","122.33625793457031"
"640000","134.33871459960938","134.33871459960938","134.33871459960938","115.853759765625","115.853759765625","115.853759765625","104.51301574707031","104.51301574707031","104.51301574707031","38.38441467285156","38.38441467285156","38.38441467285156","124.2178726196289","124.2178726196289","124.2178726196289"
"650000","127.17561340332031","127.17561340332031","127.17561340332031","103.28597259521484","103.28597259521484","103.28597259521484","45.016868591308594","45.016868591308594","45.016868591308594","38.619163513183594","38.619163513183594","38.619163513183594","112.09468841552734","112.09468841552734","112.09468841552734"
"660000","230.1130828857422","230.1130828857422","230.1130828857422","175.21121215820312","175.21121215820312","175.21121215820312","44.460453033447266","44.460453033447266","44.460453033447266","39.221195220947266","39.221195220947266","39.221195220947266","92.92289733886719","92.92289733886719","92.92289733886719"
"670000","127.03297424316406","127.03297424316406","127.03297424316406","248.91952514648438","248.91952514648438","248.91952514648438","44.09592819213867","44.09592819213867","44.09592819213867","56.71074676513672","56.71074676513672","56.71074676513672","111.00248718261719","111.00248718261719","111.00248718261719"
"680000","118.84202575683594","118.84202575683594","118.84202575683594","107.47642517089844","107.47642517089844","107.47642517089844","90.68436431884766","90.68436431884766","90.68436431884766","55.353233337402344","55.353233337402344","55.353233337402344","114.5638427734375","114.5638427734375","114.5638427734375"
"690000","70.52945709228516","70.52945709228516","70.52945709228516","221.11575317382812","221.11575317382812","221.11575317382812","123.5139389038086","123.5139389038086","123.5139389038086","169.7229461669922","169.7229461669922","169.7229461669922","160.08651733398438","160.08651733398438","160.08651733398438"
"700000","172.5344696044922","172.5344696044922","172.5344696044922","253.4842529296875","253.4842529296875","253.4842529296875","150.6538543701172","150.6538543701172","150.6538543701172","164.9188690185547","164.9188690185547","164.9188690185547","198.36679077148438","198.36679077148438","198.36679077148438"
"710000","52.78063201904297","52.78063201904297","52.78063201904297","62.876304626464844","62.876304626464844","62.876304626464844","160.89065551757812","160.89065551757812","160.89065551757812","68.5162353515625","68.5162353515625","68.5162353515625","189.04067993164062","189.04067993164062","189.04067993164062"
"720000","117.09751892089844","117.09751892089844","117.09751892089844","155.2432098388672","155.2432098388672","155.2432098388672","166.360107421875","166.360107421875","166.360107421875","171.1493682861328","171.1493682861328","171.1493682861328","107.88304138183594","107.88304138183594","107.88304138183594"
"730000","102.98005676269531","102.98005676269531","102.98005676269531","98.68806457519531","98.68806457519531","98.68806457519531","161.37557983398438","161.37557983398438","161.37557983398438","170.79405212402344","170.79405212402344","170.79405212402344","226.4285888671875","226.4285888671875","226.4285888671875"
"740000","47.84481430053711","47.84481430053711","47.84481430053711","201.46493530273438","201.46493530273438","201.46493530273438","106.34903717041016","106.34903717041016","106.34903717041016","168.62265014648438","168.62265014648438","168.62265014648438","181.99441528320312","181.99441528320312","181.99441528320312"
"750000","56.911041259765625","56.911041259765625","56.911041259765625","117.82740783691406","117.82740783691406","117.82740783691406","42.22323226928711","42.22323226928711","42.22323226928711","158.8924560546875","158.8924560546875","158.8924560546875","156.17198181152344","156.17198181152344","156.17198181152344"
"760000","56.90549850463867","56.90549850463867","56.90549850463867","136.333251953125","136.333251953125","136.333251953125","43.14741516113281","43.14741516113281","43.14741516113281","164.09217834472656","164.09217834472656","164.09217834472656","102.98626708984375","102.98626708984375","102.98626708984375"
"770000","50.775794982910156","50.775794982910156","50.775794982910156","122.53538513183594","122.53538513183594","122.53538513183594","70.6500244140625","70.6500244140625","70.6500244140625","166.7692108154297","166.7692108154297","166.7692108154297","158.3849334716797","158.3849334716797","158.3849334716797"
"780000","178.6157989501953","178.6157989501953","178.6157989501953","106.37635803222656","106.37635803222656","106.37635803222656","56.80659103393555","56.80659103393555","56.80659103393555","163.47360229492188","163.47360229492188","163.47360229492188","173.2911376953125","173.2911376953125","173.2911376953125"
"790000","111.42982482910156","111.42982482910156","111.42982482910156","251.57833862304688","251.57833862304688","251.57833862304688","76.91009521484375","76.91009521484375","76.91009521484375","165.97962951660156","165.97962951660156","165.97962951660156","165.29368591308594","165.29368591308594","165.29368591308594"
"800000","54.171051025390625","54.171051025390625","54.171051025390625","232.609619140625","232.609619140625","232.609619140625","63.861244201660156","63.861244201660156","63.861244201660156","113.73333740234375","113.73333740234375","113.73333740234375","89.8841323852539","89.8841323852539","89.8841323852539"
"810000","57.59428787231445","57.59428787231445","57.59428787231445","203.71896362304688","203.71896362304688","203.71896362304688","46.95449447631836","46.95449447631836","46.95449447631836","112.03938293457031","112.03938293457031","112.03938293457031","138.8240509033203","138.8240509033203","138.8240509033203"
"820000","114.30189514160156","114.30189514160156","114.30189514160156","57.82759475708008","57.82759475708008","57.82759475708008","78.3645248413086","78.3645248413086","78.3645248413086","169.73367309570312","169.73367309570312","169.73367309570312","136.56680297851562","136.56680297851562","136.56680297851562"
"830000","244.2073974609375","244.2073974609375","244.2073974609375","83.54597473144531","83.54597473144531","83.54597473144531","43.213226318359375","43.213226318359375","43.213226318359375","171.03489685058594","171.03489685058594","171.03489685058594","72.30939483642578","72.30939483642578","72.30939483642578"
"840000","112.8406753540039","112.8406753540039","112.8406753540039","39.54749298095703","39.54749298095703","39.54749298095703","189.09129333496094","189.09129333496094","189.09129333496094","115.63444519042969","115.63444519042969","115.63444519042969","230.09835815429688","230.09835815429688","230.09835815429688"
"850000","137.48794555664062","137.48794555664062","137.48794555664062","49.43265914916992","49.43265914916992","49.43265914916992","139.77536010742188","139.77536010742188","139.77536010742188","113.12278747558594","113.12278747558594","113.12278747558594","73.97502899169922","73.97502899169922","73.97502899169922"
"860000","106.26776123046875","106.26776123046875","106.26776123046875","229.10848999023438","229.10848999023438","229.10848999023438","165.9803466796875","165.9803466796875","165.9803466796875","92.84903717041016","92.84903717041016","92.84903717041016","177.97091674804688","177.97091674804688","177.97091674804688"
"870000","93.12673950195312","93.12673950195312","93.12673950195312","322.2149353027344","322.2149353027344","322.2149353027344","165.66531372070312","165.66531372070312","165.66531372070312","171.10015869140625","171.10015869140625","171.10015869140625","221.3062286376953","221.3062286376953","221.3062286376953"
"880000","113.71881103515625","113.71881103515625","113.71881103515625","203.42996215820312","203.42996215820312","203.42996215820312","93.63533782958984","93.63533782958984","93.63533782958984","155.16343688964844","155.16343688964844","155.16343688964844","292.0010681152344","292.0010681152344","292.0010681152344"
"890000","211.86422729492188","211.86422729492188","211.86422729492188","338.67498779296875","338.67498779296875","338.67498779296875","160.00741577148438","160.00741577148438","160.00741577148438","167.07139587402344","167.07139587402344","167.07139587402344","153.60894775390625","153.60894775390625","153.60894775390625"
"900000","67.51778411865234","67.51778411865234","67.51778411865234","321.8601379394531","321.8601379394531","321.8601379394531","158.24200439453125","158.24200439453125","158.24200439453125","103.96467590332031","103.96467590332031","103.96467590332031","253.654541015625","253.654541015625","253.654541015625"
"910000","160.34921264648438","160.34921264648438","160.34921264648438","234.5951385498047","234.5951385498047","234.5951385498047","121.44383239746094","121.44383239746094","121.44383239746094","101.11096954345703","101.11096954345703","101.11096954345703","452.2720642089844","452.2720642089844","452.2720642089844"
"920000","103.32193756103516","103.32193756103516","103.32193756103516","321.006591796875","321.006591796875","321.006591796875","152.6067657470703","152.6067657470703","152.6067657470703","95.03496551513672","95.03496551513672","95.03496551513672","202.2832489013672","202.2832489013672","202.2832489013672"
"930000","113.38028717041016","113.38028717041016","113.38028717041016","222.4323272705078","222.4323272705078","222.4323272705078","161.75662231445312","161.75662231445312","161.75662231445312","95.13810729980469","95.13810729980469","95.13810729980469","154.62489318847656","154.62489318847656","154.62489318847656"
"940000","156.997314453125","156.997314453125","156.997314453125","198.34796142578125","198.34796142578125","198.34796142578125","162.76937866210938","162.76937866210938","162.76937866210938","77.08186340332031","77.08186340332031","77.08186340332031","123.12913513183594","123.12913513183594","123.12913513183594"
"950000","115.01399230957031","115.01399230957031","115.01399230957031","215.73828125","215.73828125","215.73828125","165.18563842773438","165.18563842773438","165.18563842773438","108.06733703613281","108.06733703613281","108.06733703613281","110.4783706665039","110.4783706665039","110.4783706665039"
"960000","87.49065399169922","87.49065399169922","87.49065399169922","211.3339080810547","211.3339080810547","211.3339080810547","162.55612182617188","162.55612182617188","162.55612182617188","164.90933227539062","164.90933227539062","164.90933227539062","84.2490463256836","84.2490463256836","84.2490463256836"
"970000","66.23802947998047","66.23802947998047","66.23802947998047","59.77362823486328","59.77362823486328","59.77362823486328","169.4265594482422","169.4265594482422","169.4265594482422","52.218177795410156","52.218177795410156","52.218177795410156","75.39298248291016","75.39298248291016","75.39298248291016"
"980000","133.92239379882812","133.92239379882812","133.92239379882812","217.8462371826172","217.8462371826172","217.8462371826172","169.27272033691406","169.27272033691406","169.27272033691406","170.91525268554688","170.91525268554688","170.91525268554688","338.8902587890625","338.8902587890625","338.8902587890625"
"990000","64.52198791503906","64.52198791503906","64.52198791503906","132.39260864257812","132.39260864257812","132.39260864257812","170.2812042236328","170.2812042236328","170.2812042236328","167.8735809326172","167.8735809326172","167.8735809326172","387.8189392089844","387.8189392089844","387.8189392089844"
"1000000","123.0633773803711","123.0633773803711","123.0633773803711","153.43577575683594","153.43577575683594","153.43577575683594","171.83206176757812","171.83206176757812","171.83206176757812","169.8417205810547","169.8417205810547","169.8417205810547","81.23665618896484","81.23665618896484","81.23665618896484"

==> plot_scripts/data/reward_curves/hopper/dreamer_hopper.csv <==
"Step","denim-aardvark-406 - eval_return","denim-aardvark-406 - eval_return__MIN","denim-aardvark-406 - eval_return__MAX","charmed-frost-375 - eval_return","charmed-frost-375 - eval_return__MIN","charmed-frost-375 - eval_return__MAX","icy-plant-374 - eval_return","icy-plant-374 - eval_return__MIN","icy-plant-374 - eval_return__MAX","divine-terrain-373 - eval_return","divine-terrain-373 - eval_return__MIN","divine-terrain-373 - eval_return__MAX","graceful-cloud-370 - eval_return","graceful-cloud-370 - eval_return__MIN","graceful-cloud-370 - eval_return__MAX"
"2500","14.043281412124633","14.043281412124633","14.043281412124633","6.978305435180664","6.978305435180664","6.978305435180664","51.358713483810426","51.358713483810426","51.358713483810426","23.008724308013917","23.008724308013917","23.008724308013917","21.294587326049804","21.294587326049804","21.294587326049804"
"12500","378.702783203125","378.702783203125","378.702783203125","172.6139892578125","172.6139892578125","172.6139892578125","183.6681701660156","183.6681701660156","183.6681701660156","161.41521606445312","161.41521606445312","161.41521606445312","173.47191314697267","173.47191314697267","173.47191314697267"
"22500","361.5507354736328","361.5507354736328","361.5507354736328","152.62183837890626","152.62183837890626","152.62183837890626","208.76763763427735","208.76763763427735","208.76763763427735","289.5986053466797","289.5986053466797","289.5986053466797","213.95652694702147","213.95652694702147","213.95652694702147"
"32500","474.03858337402346","474.03858337402346","474.03858337402346","245.35460205078124","245.35460205078124","245.35460205078124","382.56590270996094","382.56590270996094","382.56590270996094","304.8796928405762","304.8796928405762","304.8796928405762","427.1181243896484","427.1181243896484","427.1181243896484"
"42500","619.5715484619141","619.5715484619141","619.5715484619141","325.9562561035156","325.9562561035156","325.9562561035156","232.4200698852539","232.4200698852539","232.4200698852539","456.31322326660154","456.31322326660154","456.31322326660154","380.97059478759763","380.97059478759763","380.97059478759763"
"52500","868.8130462646484","868.8130462646484","868.8130462646484","148.93734436035157","148.93734436035157","148.93734436035157","1868.36298828125","1868.36298828125","1868.36298828125","838.244482421875","838.244482421875","838.244482421875","617.0385070800781","617.0385070800781","617.0385070800781"
"62500","1122.8207580566407","1122.8207580566407","1122.8207580566407","632.4288024902344","632.4288024902344","632.4288024902344","1310.4136489868165","1310.4136489868165","1310.4136489868165","1866.156527709961","1866.156527709961","1866.156527709961","654.0305084228515","654.0305084228515","654.0305084228515"
"72500","2005.1101196289062","2005.1101196289062","2005.1101196289062","1814.5144058227538","1814.5144058227538","1814.5144058227538","1175.8630004882812","1175.8630004882812","1175.8630004882812","115.80676651000977","115.80676651000977","115.80676651000977","2124.2888916015627","2124.2888916015627","2124.2888916015627"
"82500","1744.0269775390625","1744.0269775390625","1744.0269775390625","1423.3523254394531","1423.3523254394531","1423.3523254394531","239.65119476318358","239.65119476318358","239.65119476318358","530.0741836547852","530.0741836547852","530.0741836547852","2332.5902709960938","2332.5902709960938","2332.5902709960938"
"92500","2254.7539123535157","2254.7539123535157","2254.7539123535157","2304.3287353515625","2304.3287353515625","2304.3287353515625","2977.1031005859377","2977.1031005859377","2977.1031005859377","1672.336267709732","1672.336267709732","1672.336267709732","633.0338920593261","633.0338920593261","633.0338920593261"
"102500","1930.030517578125","1930.030517578125","1930.030517578125","2316.0720916748046","2316.0720916748046","2316.0720916748046","796.2998977661133","796.2998977661133","796.2998977661133","2112.7607421875","2112.7607421875","2112.7607421875","756.0237915039063","756.0237915039063","756.0237915039063"
"112500","1946.6240661621093","1946.6240661621093","1946.6240661621093","1285.8082992553711","1285.8082992553711","1285.8082992553711","510.23755950927733","510.23755950927733","510.23755950927733","2767.288037109375","2767.288037109375","2767.288037109375","1266.600464630127","1266.600464630127","1266.600464630127"
"122500","2206.2452713012694","2206.2452713012694","2206.2452713012694","2358.4427734375","2358.4427734375","2358.4427734375","2914.8025146484374","2914.8025146484374","2914.8025146484374","2929.7166259765627","2929.7166259765627","2929.7166259765627","2948.0843017578127","2948.0843017578127","2948.0843017578127"
"132500","751.8564834594727","751.8564834594727","751.8564834594727","958.494515991211","958.494515991211","958.494515991211","1514.9721130371095","1514.9721130371095","1514.9721130371095","2688.36748046875","2688.36748046875","2688.36748046875","406.38399810791014","406.38399810791014","406.38399810791014"
"142500","2460.4728759765626","2460.4728759765626","2460.4728759765626","2804.0875732421873","2804.0875732421873","2804.0875732421873","3469.5510986328127","3469.5510986328127","3469.5510986328127","598.0640051364899","598.0640051364899","598.0640051364899","2533.754345703125","2533.754345703125","2533.754345703125"
"152500","2743.5466346740723","2743.5466346740723","2743.5466346740723","2661.9733642578126","2661.9733642578126","2661.9733642578126","3049.059185791016","3049.059185791016","3049.059185791016","2550.7682970523833","2550.7682970523833","2550.7682970523833","2898.404248046875","2898.404248046875","2898.404248046875"
"162500","3096.781591796875","3096.781591796875","3096.781591796875","3259.3016357421875","3259.3016357421875","3259.3016357421875","2967.51005859375","2967.51005859375","2967.51005859375","3119.860302734375","3119.860302734375","3119.860302734375","2999.0773681640626","2999.0773681640626","2999.0773681640626"
"172500","561.5961242675781","561.5961242675781","561.5961242675781","3261.93837890625","3261.93837890625","3261.93837890625","3306.046923828125","3306.046923828125","3306.046923828125","2896.662158203125","2896.662158203125","2896.662158203125","3182.00732421875","3182.00732421875","3182.00732421875"
"182500","3299.146337890625","3299.146337890625","3299.146337890625","3477.9612060546874","3477.9612060546874","3477.9612060546874","3252.4239501953125","3252.4239501953125","3252.4239501953125","1162.7436797618866","1162.7436797618866","1162.7436797618866","2936.497537231445","2936.497537231445","2936.497537231445"
"192500","952.9917282104492","952.9917282104492","952.9917282104492","2574.4618896484376","2574.4618896484376","2574.4618896484376","3368.4006591796874","3368.4006591796874","3368.4006591796874","1515.0435699462892","1515.0435699462892","1515.0435699462892","3192.414208984375","3192.414208984375","3192.414208984375"
"202500","2728.3205078125","2728.3205078125","2728.3205078125","3173.5630126953124","3173.5630126953124","3173.5630126953124","3351.9674072265625","3351.9674072265625","3351.9674072265625","2987.507421875","2987.507421875","2987.507421875","3207.404736328125","3207.404736328125","3207.404736328125"
"212500","3065.8236083984375","3065.8236083984375","3065.8236083984375","2718.623677110672","2718.623677110672","2718.623677110672","3374.09013671875","3374.09013671875","3374.09013671875","3118.3320556640624","3118.3320556640624","3118.3320556640624","3173.4274658203126","3173.4274658203126","3173.4274658203126"
"222500","3266.2803955078125","3266.2803955078125","3266.2803955078125","3443.7583984375","3443.7583984375","3443.7583984375","3505.9108154296873","3505.9108154296873","3505.9108154296873","2862.3482452392577","2862.3482452392577","2862.3482452392577","2943.3052490234377","2943.3052490234377","2943.3052490234377"
"232500","3373.9109375","3373.9109375","3373.9109375","3515.8732421875","3515.8732421875","3515.8732421875","3485.5937255859376","3485.5937255859376","3485.5937255859376","3240.39345703125","3240.39345703125","3240.39345703125","3124.2765869140626","3124.2765869140626","3124.2765869140626"
"242500","3364.9443115234376","3364.9443115234376","3364.9443115234376","3514.7887451171873","3514.7887451171873","3514.7887451171873","3129.462830924988","3129.462830924988","3129.462830924988","3225.691552734375","3225.691552734375","3225.691552734375","3146.81337890625","3146.81337890625","3146.81337890625"
"252500","3362.371923828125","3362.371923828125","3362.371923828125","3506.934326171875","3506.934326171875","3506.934326171875","3350.98759765625","3350.98759765625","3350.98759765625","3271.7958740234376","3271.7958740234376","3271.7958740234376","3179.25888671875","3179.25888671875","3179.25888671875"
"262500","2333.585583496094","2333.585583496094","2333.585583496094","3178.2786878585816","3178.2786878585816","3178.2786878585816","3488.0644287109376","3488.0644287109376","3488.0644287109376","1992.3183710098267","1992.3183710098267","1992.3183710098267","3225.591552734375","3225.591552734375","3225.591552734375"
"272500","3444.9793212890627","3444.9793212890627","3444.9793212890627","3197.2729370117186","3197.2729370117186","3197.2729370117186","3143.7034114837647","3143.7034114837647","3143.7034114837647","2690.1444805145265","2690.1444805145265","2690.1444805145265","3234.5186767578125","3234.5186767578125","3234.5186767578125"
"282500","2804.042802429199","2804.042802429199","2804.042802429199","3538.1619873046875","3538.1619873046875","3538.1619873046875","3463.1273193359375","3463.1273193359375","3463.1273193359375","2215.918740415573","2215.918740415573","2215.918740415573","3299.9069580078126","3299.9069580078126","3299.9069580078126"
"292500","3470.9071533203123","3470.9071533203123","3470.9071533203123","3569.614013671875","3569.614013671875","3569.614013671875","3524.3020751953127","3524.3020751953127","3524.3020751953127","2710.5420978546144","2710.5420978546144","2710.5420978546144","411.5696598052979","411.5696598052979","411.5696598052979"
"302500","3511.8400390625","3511.8400390625","3511.8400390625","3573.2389404296873","3573.2389404296873","3573.2389404296873","3514.903857421875","3514.903857421875","3514.903857421875","3117.196193933487","3117.196193933487","3117.196193933487","3277.6405029296875","3277.6405029296875","3277.6405029296875"
"312500","3469.2718017578127","3469.2718017578127","3469.2718017578127","2451.446813964844","2451.446813964844","2451.446813964844","957.1495483398437","957.1495483398437","957.1495483398437","3208.397180175781","3208.397180175781","3208.397180175781","3253.8506591796877","3253.8506591796877","3253.8506591796877"
"322500","927.0128173828125","927.0128173828125","927.0128173828125","3558.9994140625","3558.9994140625","3558.9994140625","3502.5489990234373","3502.5489990234373","3502.5489990234373","2910.75029296875","2910.75029296875","2910.75029296875","3047.7368041992186","3047.7368041992186","3047.7368041992186"
"332500","3514.4363525390627","3514.4363525390627","3514.4363525390627","3576.5098388671877","3576.5098388671877","3576.5098388671877","360.40390024185183","360.40390024185183","360.40390024185183","3091.246738910675","3091.246738910675","3091.246738910675","716.7812252044678","716.7812252044678","716.7812252044678"
"342500","3541.7240478515623","3541.7240478515623","3541.7240478515623","3008.0218811035156","3008.0218811035156","3008.0218811035156","2179.711376953125","2179.711376953125","2179.711376953125","3445.2341796875","3445.2341796875","3445.2341796875","3008.1306091308593","3008.1306091308593","3008.1306091308593"
"352500","3019.942919921875","3019.942919921875","3019.942919921875","1660.7400115966798","1660.7400115966798","1660.7400115966798","3226.9211608886717","3226.9211608886717","3226.9211608886717","2122.3828659057617","2122.3828659057617","2122.3828659057617","3341.5089111328125","3341.5089111328125","3341.5089111328125"
"362500","13.671914005279541","13.671914005279541","13.671914005279541","3529.6529052734377","3529.6529052734377","3529.6529052734377","3334.736962890625","3334.736962890625","3334.736962890625","2444.3630172252656","2444.3630172252656","2444.3630172252656","3369.9048583984377","3369.9048583984377","3369.9048583984377"
"372500","3372.039697265625","3372.039697265625","3372.039697265625","3478.694921875","3478.694921875","3478.694921875","3350.8873291015625","3350.8873291015625","3350.8873291015625","3483.5802978515626","3483.5802978515626","3483.5802978515626","3345.087109375","3345.087109375","3345.087109375"
"382500","1081.9519592285155","1081.9519592285155","1081.9519592285155","3296.512030029297","3296.512030029297","3296.512030029297","3341.446044921875","3341.446044921875","3341.446044921875","3446.836962890625","3446.836962890625","3446.836962890625","3400.119091796875","3400.119091796875","3400.119091796875"
"392500","1702.94052734375","1702.94052734375","1702.94052734375","3554.8804443359377","3554.8804443359377","3554.8804443359377","3467.6873291015627","3467.6873291015627","3467.6873291015627","3464.33232421875","3464.33232421875","3464.33232421875","3435.9904052734373","3435.9904052734373","3435.9904052734373"
"402500","2672.81435546875","2672.81435546875","2672.81435546875","3526.240771484375","3526.240771484375","3526.240771484375","3069.8437351226808","3069.8437351226808","3069.8437351226808","3125.9739006042482","3125.9739006042482","3125.9739006042482","3390.5481689453127","3390.5481689453127","3390.5481689453127"
"412500","3514.3523681640627","3514.3523681640627","3514.3523681640627","3525.7371826171875","3525.7371826171875","3525.7371826171875","2810.7713850021364","2810.7713850021364","2810.7713850021364","3498.7531005859373","3498.7531005859373","3498.7531005859373","3353.80048828125","3353.80048828125","3353.80048828125"
"422500","3407.9791748046873","3407.9791748046873","3407.9791748046873","3236.611380004883","3236.611380004883","3236.611380004883","710.4642555713654","710.4642555713654","710.4642555713654","3509.87783203125","3509.87783203125","3509.87783203125","3408.262744140625","3408.262744140625","3408.262744140625"
"432500","1945.8058332443238","1945.8058332443238","1945.8058332443238","3422.6461669921873","3422.6461669921873","3422.6461669921873","3571.11103515625","3571.11103515625","3571.11103515625","3509.325732421875","3509.325732421875","3509.325732421875","3424.8634521484373","3424.8634521484373","3424.8634521484373"
"442500","3481.301611328125","3481.301611328125","3481.301611328125","3480.9028564453124","3480.9028564453124","3480.9028564453124","1863.3189346313477","1863.3189346313477","1863.3189346313477","3468.8764892578124","3468.8764892578124","3468.8764892578124","3413.3615234375","3413.3615234375","3413.3615234375"
"452500","3576.864453125","3576.864453125","3576.864453125","3514.2806396484375","3514.2806396484375","3514.2806396484375","3568.4336181640624","3568.4336181640624","3568.4336181640624","3513.336328125","3513.336328125","3513.336328125","3385.1570068359374","3385.1570068359374","3385.1570068359374"
"462500","3558.506689453125","3558.506689453125","3558.506689453125","3509.635986328125","3509.635986328125","3509.635986328125","3564.0706787109375","3564.0706787109375","3564.0706787109375","3479.233837890625","3479.233837890625","3479.233837890625","3404.7002197265624","3404.7002197265624","3404.7002197265624"
"472500","3541.0587646484373","3541.0587646484373","3541.0587646484373","3572.3379150390624","3572.3379150390624","3572.3379150390624","3585.748046875","3585.748046875","3585.748046875","3488.2549560546877","3488.2549560546877","3488.2549560546877","3472.942724609375","3472.942724609375","3472.942724609375"
"482500","3383.6609130859374","3383.6609130859374","3383.6609130859374","3559.41474609375","3559.41474609375","3559.41474609375","3633.0909912109373","3633.0909912109373","3633.0909912109373","3503.7158935546877","3503.7158935546877","3503.7158935546877","3452.34140625","3452.34140625","3452.34140625"
"492500","2760.7723105430605","2760.7723105430605","2760.7723105430605","3580.798486328125","3580.798486328125","3580.798486328125","3575.4411376953126","3575.4411376953126","3575.4411376953126","3486.9305908203123","3486.9305908203123","3486.9305908203123","3440.522412109375","3440.522412109375","3440.522412109375"
"502500","1058.4446201324463","1058.4446201324463","1058.4446201324463","3290.7799377441406","3290.7799377441406","3290.7799377441406","3581.2290771484377","3581.2290771484377","3581.2290771484377","3483.57666015625","3483.57666015625","3483.57666015625","3471.035693359375","3471.035693359375","3471.035693359375"
"512500","1091.5672920703887","1091.5672920703887","1091.5672920703887","2460.081677246094","2460.081677246094","2460.081677246094","3021.4594299316404","3021.4594299316404","3021.4594299316404","3493.484130859375","3493.484130859375","3493.484130859375","3494.4724609375","3494.4724609375","3494.4724609375"
"522500","1129.1108295440674","1129.1108295440674","1129.1108295440674","3597.492578125","3597.492578125","3597.492578125","3630.3407470703123","3630.3407470703123","3630.3407470703123","3509.8363525390623","3509.8363525390623","3509.8363525390623","3468.7203369140625","3468.7203369140625","3468.7203369140625"
"532500","3077.622366333008","3077.622366333008","3077.622366333008","3593.1673583984375","3593.1673583984375","3593.1673583984375","3619.8917236328125","3619.8917236328125","3619.8917236328125","3471.0203125","3471.0203125","3471.0203125","3471.4204345703124","3471.4204345703124","3471.4204345703124"
"542500","3636.7557373046875","3636.7557373046875","3636.7557373046875","3591.2246337890624","3591.2246337890624","3591.2246337890624","3138.3916870117187","3138.3916870117187","3138.3916870117187","3156.785801887512","3156.785801887512","3156.785801887512","3494.092138671875","3494.092138671875","3494.092138671875"
"552500","3619.97666015625","3619.97666015625","3619.97666015625","3600.172705078125","3600.172705078125","3600.172705078125","3622.4222412109375","3622.4222412109375","3622.4222412109375","3518.9332763671873","3518.9332763671873","3518.9332763671873","3474.2803955078125","3474.2803955078125","3474.2803955078125"
"562500","1982.3782196044922","1982.3782196044922","1982.3782196044922","3626.1748291015624","3626.1748291015624","3626.1748291015624","3598.9759033203127","3598.9759033203127","3598.9759033203127","3493.417822265625","3493.417822265625","3493.417822265625","3492.715087890625","3492.715087890625","3492.715087890625"
"572500","2458.8326932907103","2458.8326932907103","2458.8326932907103","3486.9479248046873","3486.9479248046873","3486.9479248046873","3496.241943359375","3496.241943359375","3496.241943359375","3528.367578125","3528.367578125","3528.367578125","3520.1849609375","3520.1849609375","3520.1849609375"
"582500","3626.1453125","3626.1453125","3626.1453125","1457.9218710899354","1457.9218710899354","1457.9218710899354","3641.774169921875","3641.774169921875","3641.774169921875","3489.523779296875","3489.523779296875","3489.523779296875","3480.0821533203125","3480.0821533203125","3480.0821533203125"
"592500","3244.7121227264406","3244.7121227264406","3244.7121227264406","3618.6922119140627","3618.6922119140627","3618.6922119140627","2647.8390991210936","2647.8390991210936","2647.8390991210936","3488.1018310546874","3488.1018310546874","3488.1018310546874","3513.9322021484377","3513.9322021484377","3513.9322021484377"
"602500","3643.7034423828127","3643.7034423828127","3643.7034423828127","3619.7673583984374","3619.7673583984374","3619.7673583984374","3654.477587890625","3654.477587890625","3654.477587890625","3523.8816650390627","3523.8816650390627","3523.8816650390627","3525.510693359375","3525.510693359375","3525.510693359375"
"612500","3592.053564453125","3592.053564453125","3592.053564453125","3638.4041259765627","3638.4041259765627","3638.4041259765627","3442.67587890625","3442.67587890625","3442.67587890625","3522.8666259765623","3522.8666259765623","3522.8666259765623","3464.1042236328126","3464.1042236328126","3464.1042236328126"
"622500","296.9080749511719","296.9080749511719","296.9080749511719","3637.9384033203123","3637.9384033203123","3637.9384033203123","3629.0686767578127","3629.0686767578127","3629.0686767578127","3513.555712890625","3513.555712890625","3513.555712890625","3518.6890625","3518.6890625","3518.6890625"
"632500","3321.4630493164063","3321.4630493164063","3321.4630493164063","3628.4601806640626","3628.4601806640626","3628.4601806640626","2241.22200088501","2241.22200088501","2241.22200088501","3505.384228515625","3505.384228515625","3505.384228515625","3505.9788818359375","3505.9788818359375","3505.9788818359375"
"642500","3297.548910522461","3297.548910522461","3297.548910522461","2999.2313537597656","2999.2313537597656","2999.2313537597656","3441.9376220703125","3441.9376220703125","3441.9376220703125","3515.4843017578123","3515.4843017578123","3515.4843017578123","3532.5477294921875","3532.5477294921875","3532.5477294921875"
"652500","3300.8151252746584","3300.8151252746584","3300.8151252746584","3641.19208984375","3641.19208984375","3641.19208984375","1657.6727416992187","1657.6727416992187","1657.6727416992187","2916.7122192382812","2916.7122192382812","2916.7122192382812","3495.006640625","3495.006640625","3495.006640625"
"662500","2931.6797790527344","2931.6797790527344","2931.6797790527344","2393.7883117675783","2393.7883117675783","2393.7883117675783","3645.4307373046877","3645.4307373046877","3645.4307373046877","3536.822607421875","3536.822607421875","3536.822607421875","3520.5140380859375","3520.5140380859375","3520.5140380859375"
"672500","2669.99443359375","2669.99443359375","2669.99443359375","3635.342919921875","3635.342919921875","3635.342919921875","3429.9217529296875","3429.9217529296875","3429.9217529296875","3492.230078125","3492.230078125","3492.230078125","3523.50927734375","3523.50927734375","3523.50927734375"
"682500","1977.136737060547","1977.136737060547","1977.136737060547","3650.711865234375","3650.711865234375","3650.711865234375","3661.906787109375","3661.906787109375","3661.906787109375","3502.62021484375","3502.62021484375","3502.62021484375","3517.9857177734375","3517.9857177734375","3517.9857177734375"
"692500","3640.9826416015626","3640.9826416015626","3640.9826416015626","3639.5277587890623","3639.5277587890623","3639.5277587890623","3660.3124267578123","3660.3124267578123","3660.3124267578123","3407.349609375","3407.349609375","3407.349609375","3479.3524658203123","3479.3524658203123","3479.3524658203123"
"702500","2882.245211791992","2882.245211791992","2882.245211791992","3620.897607421875","3620.897607421875","3620.897607421875","3661.30595703125","3661.30595703125","3661.30595703125","3511.90146484375","3511.90146484375","3511.90146484375","3535.6089111328124","3535.6089111328124","3535.6089111328124"
"712500","3328.409320068359","3328.409320068359","3328.409320068359","3623.851953125","3623.851953125","3623.851953125","3619.3616455078127","3619.3616455078127","3619.3616455078127","3541.749560546875","3541.749560546875","3541.749560546875","3516.0514404296873","3516.0514404296873","3516.0514404296873"
"722500","3664.12158203125","3664.12158203125","3664.12158203125","2289.1235778808596","2289.1235778808596","2289.1235778808596","3661.8041259765623","3661.8041259765623","3661.8041259765623","3533.658203125","3533.658203125","3533.658203125","3525.260595703125","3525.260595703125","3525.260595703125"
"732500","3662.806689453125","3662.806689453125","3662.806689453125","3682.22763671875","3682.22763671875","3682.22763671875","3647.21171875","3647.21171875","3647.21171875","3529.8041015625","3529.8041015625","3529.8041015625","3254.2239685058594","3254.2239685058594","3254.2239685058594"
"742500","3639.7377685546876","3639.7377685546876","3639.7377685546876","3660.1821533203124","3660.1821533203124","3660.1821533203124","3683.293310546875","3683.293310546875","3683.293310546875","3513.1488037109375","3513.1488037109375","3513.1488037109375","3523.1193603515626","3523.1193603515626","3523.1193603515626"
"752500","3688.0298095703124","3688.0298095703124","3688.0298095703124","3667.7066162109377","3667.7066162109377","3667.7066162109377","3675.7502685546874","3675.7502685546874","3675.7502685546874","3502.6904541015624","3502.6904541015624","3502.6904541015624","3529.59228515625","3529.59228515625","3529.59228515625"
"762500","3658.1264892578124","3658.1264892578124","3658.1264892578124","3661.6113525390624","3661.6113525390624","3661.6113525390624","3683.805859375","3683.805859375","3683.805859375","3498.361572265625","3498.361572265625","3498.361572265625","3525.9199462890624","3525.9199462890624","3525.9199462890624"
"772500","3578.761865234375","3578.761865234375","3578.761865234375","3663.247314453125","3663.247314453125","3663.247314453125","3690.966162109375","3690.966162109375","3690.966162109375","3526.474658203125","3526.474658203125","3526.474658203125","3557.0260986328126","3557.0260986328126","3557.0260986328126"
"782500","3671.54892578125","3671.54892578125","3671.54892578125","3658.5171630859377","3658.5171630859377","3658.5171630859377","3691.2455810546876","3691.2455810546876","3691.2455810546876","3530.4260498046874","3530.4260498046874","3530.4260498046874","3229.525183105469","3229.525183105469","3229.525183105469"
"792500","3085.3590759277345","3085.3590759277345","3085.3590759277345","3563.480322265625","3563.480322265625","3563.480322265625","3663.979736328125","3663.979736328125","3663.979736328125","3534.1443603515627","3534.1443603515627","3534.1443603515627","3539.7742919921875","3539.7742919921875","3539.7742919921875"
"802500","2924.47021484375","2924.47021484375","2924.47021484375","2306.2196350097656","2306.2196350097656","2306.2196350097656","3667.0323974609373","3667.0323974609373","3667.0323974609373","3547.764208984375","3547.764208984375","3547.764208984375","3547.583984375","3547.583984375","3547.583984375"
"812500","3678.60263671875","3678.60263671875","3678.60263671875","3292.704658508301","3292.704658508301","3292.704658508301","3691.3531982421873","3691.3531982421873","3691.3531982421873","3549.942822265625","3549.942822265625","3549.942822265625","2323.164587402344","2323.164587402344","2323.164587402344"
"822500","3674.471826171875","3674.471826171875","3674.471826171875","3679.2718505859375","3679.2718505859375","3679.2718505859375","3692.8739501953123","3692.8739501953123","3692.8739501953123","3520.8830322265626","3520.8830322265626","3520.8830322265626","2788.212774658203","2788.212774658203","2788.212774658203"
"832500","3667.1407470703125","3667.1407470703125","3667.1407470703125","3658.1122802734376","3658.1122802734376","3658.1122802734376","3678.18984375","3678.18984375","3678.18984375","3555.1460693359377","3555.1460693359377","3555.1460693359377","3229.30456237793","3229.30456237793","3229.30456237793"
"842500","3682.790576171875","3682.790576171875","3682.790576171875","3681.75009765625","3681.75009765625","3681.75009765625","3659.285498046875","3659.285498046875","3659.285498046875","3523.91923828125","3523.91923828125","3523.91923828125","860.0606475830078","860.0606475830078","860.0606475830078"
"852500","3684.066455078125","3684.066455078125","3684.066455078125","3655.2952880859375","3655.2952880859375","3655.2952880859375","2689.8496948242187","2689.8496948242187","2689.8496948242187","3110.9013916015624","3110.9013916015624","3110.9013916015624","3430.2215087890627","3430.2215087890627","3430.2215087890627"
"862500","3681.50625","3681.50625","3681.50625","3681.89794921875","3681.89794921875","3681.89794921875","3656.23125","3656.23125","3656.23125","3519.79765625","3519.79765625","3519.79765625","3542.2051513671877","3542.2051513671877","3542.2051513671877"
"872500","3671.735986328125","3671.735986328125","3671.735986328125","3675.92216796875","3675.92216796875","3675.92216796875","3649.3853515625","3649.3853515625","3649.3853515625","3525.9662353515623","3525.9662353515623","3525.9662353515623","3509.3039794921874","3509.3039794921874","3509.3039794921874"
"882500","3665.39814453125","3665.39814453125","3665.39814453125","3645.462060546875","3645.462060546875","3645.462060546875","3638.6870849609377","3638.6870849609377","3638.6870849609377","3523.26474609375","3523.26474609375","3523.26474609375","3328.154833984375","3328.154833984375","3328.154833984375"
"892500","2572.77516784668","2572.77516784668","2572.77516784668","3682.356103515625","3682.356103515625","3682.356103515625","3696.3090576171876","3696.3090576171876","3696.3090576171876","3522.4611083984373","3522.4611083984373","3522.4611083984373","2956.650338745117","2956.650338745117","2956.650338745117"
"902500","3676.46259765625","3676.46259765625","3676.46259765625","3685.6966796875","3685.6966796875","3685.6966796875","3680.779638671875","3680.779638671875","3680.779638671875","3537.5297119140623","3537.5297119140623","3537.5297119140623","2430.876351928711","2430.876351928711","2430.876351928711"
"912500","3703.6342041015623","3703.6342041015623","3703.6342041015623","3708.080078125","3708.080078125","3708.080078125","3659.9836181640626","3659.9836181640626","3659.9836181640626","3528.5711181640627","3528.5711181640627","3528.5711181640627","2926.7731384277345","2926.7731384277345","2926.7731384277345"
"922500","3678.28125","3678.28125","3678.28125","3686.6578369140625","3686.6578369140625","3686.6578369140625","3663.4965576171876","3663.4965576171876","3663.4965576171876","3517.3147216796874","3517.3147216796874","3517.3147216796874","3550.6695556640625","3550.6695556640625","3550.6695556640625"
"932500","3691.95078125","3691.95078125","3691.95078125","3715.0376220703124","3715.0376220703124","3715.0376220703124","3691.2569091796877","3691.2569091796877","3691.2569091796877","3546.733447265625","3546.733447265625","3546.733447265625","3578.558251953125","3578.558251953125","3578.558251953125"
"942500","3680.7458251953126","3680.7458251953126","3680.7458251953126","3696.835546875","3696.835546875","3696.835546875","3695.712548828125","3695.712548828125","3695.712548828125","3466.47763671875","3466.47763671875","3466.47763671875","2757.667333984375","2757.667333984375","2757.667333984375"
"952500","3690.3793212890623","3690.3793212890623","3690.3793212890623","3716.962060546875","3716.962060546875","3716.962060546875","3682.8008056640624","3682.8008056640624","3682.8008056640624","3568.0833984375","3568.0833984375","3568.0833984375","3283.3871215820313","3283.3871215820313","3283.3871215820313"
"962500","3686.522607421875","3686.522607421875","3686.522607421875","3712.677783203125","3712.677783203125","3712.677783203125","3087.746992492676","3087.746992492676","3087.746992492676","3598.99423828125","3598.99423828125","3598.99423828125","3547.91455078125","3547.91455078125","3547.91455078125"
"972500","3690.923095703125","3690.923095703125","3690.923095703125","3687.7507080078126","3687.7507080078126","3687.7507080078126","3718.049267578125","3718.049267578125","3718.049267578125","3249.781559753418","3249.781559753418","3249.781559753418","3576.71181640625","3576.71181640625","3576.71181640625"
"982500","3680.9931640625","3680.9931640625","3680.9931640625","3396.680856323242","3396.680856323242","3396.680856323242","3697.28369140625","3697.28369140625","3697.28369140625","3623.2846435546876","3623.2846435546876","3623.2846435546876","3546.5814453125","3546.5814453125","3546.5814453125"
"992500","3553.81513671875","3553.81513671875","3553.81513671875","1641.445297241211","1641.445297241211","1641.445297241211","3705.32822265625","3705.32822265625","3705.32822265625","3595.84052734375","3595.84052734375","3595.84052734375","3562.9786376953125","3562.9786376953125","3562.9786376953125"
"1002500","2321.847787475586","2321.847787475586","2321.847787475586","3092.5260620117188","3092.5260620117188","3092.5260620117188","3706.07841796875","3706.07841796875","3706.07841796875","3479.3850830078127","3479.3850830078127","3479.3850830078127","3578.910302734375","3578.910302734375","3578.910302734375"

==> plot_scripts/data/reward_curves/hopper/polygrad_ablate_clipstd.csv <==
"Step","thriving-rooster-559 - eval/avg_return","thriving-rooster-559 - eval/avg_return__MIN","thriving-rooster-559 - eval/avg_return__MAX","solar-totem-504 - eval/avg_return","solar-totem-504 - eval/avg_return__MIN","solar-totem-504 - eval/avg_return__MAX","misty-energy-503 - eval/avg_return","misty-energy-503 - eval/avg_return__MIN","misty-energy-503 - eval/avg_return__MAX","skilled-energy-502 - eval/avg_return","skilled-energy-502 - eval/avg_return__MIN","skilled-energy-502 - eval/avg_return__MAX","snowy-firefly-501 - eval/avg_return","snowy-firefly-501 - eval/avg_return__MIN","snowy-firefly-501 - eval/avg_return__MAX"
"0","21.40747360511062","21.40747360511062","21.40747360511062","10.646455065364162","10.646455065364162","10.646455065364162","83.88748088512092","83.88748088512092","83.88748088512092","6.492237130143151","6.492237130143151","6.492237130143151","10.179200113346477","10.179200113346477","10.179200113346477"
"10000","179.25389245877597","179.25389245877597","179.25389245877597","180.7213440254008","180.7213440254008","180.7213440254008","252.4826875339646","252.4826875339646","252.4826875339646","180.24195484401602","180.24195484401602","180.24195484401602","172.9325835412911","172.9325835412911","172.9325835412911"
"20000","191.26101411777867","191.26101411777867","191.26101411777867","399.5120232499995","399.5120232499995","399.5120232499995","343.0674727927589","343.0674727927589","343.0674727927589","324.64134261642005","324.64134261642005","324.64134261642005","344.8618183586417","344.8618183586417","344.8618183586417"
"30000","209.12817756616624","209.12817756616624","209.12817756616624","572.3777123983598","572.3777123983598","572.3777123983598","309.3932155318978","309.3932155318978","309.3932155318978","321.03063814976133","321.03063814976133","321.03063814976133","418.9642690038577","418.9642690038577","418.9642690038577"
"40000","213.3708510920069","213.3708510920069","213.3708510920069","699.6878473761843","699.6878473761843","699.6878473761843","492.62113759247296","492.62113759247296","492.62113759247296","328.70721724445616","328.70721724445616","328.70721724445616","881.6570831756899","881.6570831756899","881.6570831756899"
"50000","229.14789980585732","229.14789980585732","229.14789980585732","944.5733790967781","944.5733790967781","944.5733790967781","832.1333375029883","832.1333375029883","832.1333375029883","318.6151216772366","318.6151216772366","318.6151216772366","763.3374467991043","763.3374467991043","763.3374467991043"
"60000","228.25889728121325","228.25889728121325","228.25889728121325","260.6842684064997","260.6842684064997","260.6842684064997","611.088705317649","611.088705317649","611.088705317649","351.8190776927887","351.8190776927887","351.8190776927887","754.2407670897952","754.2407670897952","754.2407670897952"
"70000","228.79700501559643","228.79700501559643","228.79700501559643","959.1978759883739","959.1978759883739","959.1978759883739","895.3232017890505","895.3232017890505","895.3232017890505","363.8190058321233","363.8190058321233","363.8190058321233","684.6329919674744","684.6329919674744","684.6329919674744"
"80000","304.41124777174025","304.41124777174025","304.41124777174025","1103.6541750326132","1103.6541750326132","1103.6541750326132","295.1480691800969","295.1480691800969","295.1480691800969","715.1399209547938","715.1399209547938","715.1399209547938","838.9342655612676","838.9342655612676","838.9342655612676"
"90000","372.06317575220453","372.06317575220453","372.06317575220453","852.6280628303182","852.6280628303182","852.6280628303182","291.36164459187665","291.36164459187665","291.36164459187665","713.541346402345","713.541346402345","713.541346402345","1856.6399393498305","1856.6399393498305","1856.6399393498305"
"100000","322.6469959914642","322.6469959914642","322.6469959914642","1341.2814378976482","1341.2814378976482","1341.2814378976482","2556.9699119324405","2556.9699119324405","2556.9699119324405","281.4780122120611","281.4780122120611","281.4780122120611","986.0677913660136","986.0677913660136","986.0677913660136"
"110000","366.6732751352572","366.6732751352572","366.6732751352572","2045.9861949877418","2045.9861949877418","2045.9861949877418","415.799791034834","415.799791034834","415.799791034834","305.9908927192256","305.9908927192256","305.9908927192256","2550.002254757801","2550.002254757801","2550.002254757801"
"120000","324.01186039780794","324.01186039780794","324.01186039780794","2388.8934720105094","2388.8934720105094","2388.8934720105094","2684.9480388063703","2684.9480388063703","2684.9480388063703","274.33198458719676","274.33198458719676","274.33198458719676","2590.6091830118976","2590.6091830118976","2590.6091830118976"
"130000","360.58854345507314","360.58854345507314","360.58854345507314","789.1885139430481","789.1885139430481","789.1885139430481","976.989906511974","976.989906511974","976.989906511974","252.49489519023479","252.49489519023479","252.49489519023479","2490.324193801972","2490.324193801972","2490.324193801972"
"140000","432.7627050669547","432.7627050669547","432.7627050669547","2262.5933536549046","2262.5933536549046","2262.5933536549046","2417.8539146113235","2417.8539146113235","2417.8539146113235","290.4569284645771","290.4569284645771","290.4569284645771","2610.738131181348","2610.738131181348","2610.738131181348"
"150000","424.23156281309576","424.23156281309576","424.23156281309576","2068.223941067245","2068.223941067245","2068.223941067245","2600.747447320862","2600.747447320862","2600.747447320862","2640.0630119012994","2640.0630119012994","2640.0630119012994","2678.9719530331","2678.9719530331","2678.9719530331"
"160000","435.3583806817297","435.3583806817297","435.3583806817297","2626.3201474510206","2626.3201474510206","2626.3201474510206","2698.416150933036","2698.416150933036","2698.416150933036","2650.941710772066","2650.941710772066","2650.941710772066","2639.7608034517134","2639.7608034517134","2639.7608034517134"
"170000","646.8016996084618","646.8016996084618","646.8016996084618","2657.9644582573846","2657.9644582573846","2657.9644582573846","2630.631531690083","2630.631531690083","2630.631531690083","1683.239815096506","1683.239815096506","1683.239815096506","2593.290832718405","2593.290832718405","2593.290832718405"
"180000","243.73334807315823","243.73334807315823","243.73334807315823","2650.520693749854","2650.520693749854","2650.520693749854","2771.030831112646","2771.030831112646","2771.030831112646","2713.321656735109","2713.321656735109","2713.321656735109","2702.366046129192","2702.366046129192","2702.366046129192"
"190000","752.5842927992642","752.5842927992642","752.5842927992642","2691.0687756722627","2691.0687756722627","2691.0687756722627","2771.6183758907746","2771.6183758907746","2771.6183758907746","2837.3183544755398","2837.3183544755398","2837.3183544755398","2655.335118465942","2655.335118465942","2655.335118465942"
"200000","1003.995382272926","1003.995382272926","1003.995382272926","2661.259281377379","2661.259281377379","2661.259281377379","2777.780511823934","2777.780511823934","2777.780511823934","2777.6466381547366","2777.6466381547366","2777.6466381547366","2634.323997504177","2634.323997504177","2634.323997504177"
"210000","2662.6280760461277","2662.6280760461277","2662.6280760461277","2727.798431167489","2727.798431167489","2727.798431167489","2808.9191670845253","2808.9191670845253","2808.9191670845253","2746.687671248824","2746.687671248824","2746.687671248824","2729.8100812366065","2729.8100812366065","2729.8100812366065"
"220000","2826.2235675516354","2826.2235675516354","2826.2235675516354","2725.350059146252","2725.350059146252","2725.350059146252","2851.987376620329","2851.987376620329","2851.987376620329","2925.589853693864","2925.589853693864","2925.589853693864","2727.986252488981","2727.986252488981","2727.986252488981"
"230000","2513.3336426001506","2513.3336426001506","2513.3336426001506","2754.9425803658387","2754.9425803658387","2754.9425803658387","2822.2601744769404","2822.2601744769404","2822.2601744769404","2825.627116232238","2825.627116232238","2825.627116232238","2757.7165692743242","2757.7165692743242","2757.7165692743242"
"240000","2657.4597464379544","2657.4597464379544","2657.4597464379544","2802.446402851125","2802.446402851125","2802.446402851125","2884.255303524709","2884.255303524709","2884.255303524709","2991.117995212704","2991.117995212704","2991.117995212704","2760.6507583514967","2760.6507583514967","2760.6507583514967"
"250000","2705.6221102982554","2705.6221102982554","2705.6221102982554","2791.5414283471027","2791.5414283471027","2791.5414283471027","2885.2929322663085","2885.2929322663085","2885.2929322663085","2894.585693689414","2894.585693689414","2894.585693689414","2788.547360610824","2788.547360610824","2788.547360610824"
"260000","2472.017486323057","2472.017486323057","2472.017486323057","2788.450756079939","2788.450756079939","2788.450756079939","2924.1418971679395","2924.1418971679395","2924.1418971679395","2978.391478738723","2978.391478738723","2978.391478738723","2778.8076738716845","2778.8076738716845","2778.8076738716845"
"270000","2740.9020728266014","2740.9020728266014","2740.9020728266014","2794.503055367319","2794.503055367319","2794.503055367319","2912.219040764343","2912.219040764343","2912.219040764343","2907.6490212005574","2907.6490212005574","2907.6490212005574","2773.989747966275","2773.989747966275","2773.989747966275"
"280000","2689.3976806784367","2689.3976806784367","2689.3976806784367","2879.3767757641085","2879.3767757641085","2879.3767757641085","2900.696116193056","2900.696116193056","2900.696116193056","2977.698192349757","2977.698192349757","2977.698192349757","2774.0452518345487","2774.0452518345487","2774.0452518345487"
"290000","2818.528274742206","2818.528274742206","2818.528274742206","2858.924276554184","2858.924276554184","2858.924276554184","2918.7651521350294","2918.7651521350294","2918.7651521350294","3095.4548470383884","3095.4548470383884","3095.4548470383884","2828.44229872719","2828.44229872719","2828.44229872719"
"300000","2816.7955003030993","2816.7955003030993","2816.7955003030993","2849.4582245762376","2849.4582245762376","2849.4582245762376","2899.8096364250127","2899.8096364250127","2899.8096364250127","2978.8192622297925","2978.8192622297925","2978.8192622297925","2800.0070569156296","2800.0070569156296","2800.0070569156296"
"310000","1439.8679069567352","1439.8679069567352","1439.8679069567352","2916.740880879942","2916.740880879942","2916.740880879942","2883.869372233847","2883.869372233847","2883.869372233847","3064.813951056295","3064.813951056295","3064.813951056295","2826.2387626062978","2826.2387626062978","2826.2387626062978"
"320000","1462.3666906321605","1462.3666906321605","1462.3666906321605","2860.519094712922","2860.519094712922","2860.519094712922","2944.2992549504006","2944.2992549504006","2944.2992549504006","2964.4162089576103","2964.4162089576103","2964.4162089576103","2786.2020809688975","2786.2020809688975","2786.2020809688975"
"330000","2414.72812578653","2414.72812578653","2414.72812578653","2855.2256484814147","2855.2256484814147","2855.2256484814147","2929.1251235037344","2929.1251235037344","2929.1251235037344","3069.0844584791566","3069.0844584791566","3069.0844584791566","2846.743499334341","2846.743499334341","2846.743499334341"
"340000","1241.2750669193197","1241.2750669193197","1241.2750669193197","2915.217302393943","2915.217302393943","2915.217302393943","2936.2854723532587","2936.2854723532587","2936.2854723532587","3092.843873759156","3092.843873759156","3092.843873759156","2864.8676708023304","2864.8676708023304","2864.8676708023304"
"350000","2937.121087208871","2937.121087208871","2937.121087208871","2928.3333072896253","2928.3333072896253","2928.3333072896253","2899.647996655859","2899.647996655859","2899.647996655859","2978.175484353651","2978.175484353651","2978.175484353651","2867.2596522130943","2867.2596522130943","2867.2596522130943"
"360000","2222.9272008469975","2222.9272008469975","2222.9272008469975","2949.88226862866","2949.88226862866","2949.88226862866","2902.4840807447936","2902.4840807447936","2902.4840807447936","3047.2881505183805","3047.2881505183805","3047.2881505183805","2880.2294251652006","2880.2294251652006","2880.2294251652006"
"370000","2951.701636066271","2951.701636066271","2951.701636066271","2832.087211731587","2832.087211731587","2832.087211731587","2964.3897725018114","2964.3897725018114","2964.3897725018114","3194.519608730694","3194.519608730694","3194.519608730694","2901.2402649023306","2901.2402649023306","2901.2402649023306"
"380000","1428.1648228128925","1428.1648228128925","1428.1648228128925","2951.111691649398","2951.111691649398","2951.111691649398","2912.376649360417","2912.376649360417","2912.376649360417","3112.8893911063137","3112.8893911063137","3112.8893911063137","2910.9460958591485","2910.9460958591485","2910.9460958591485"
"390000","2999.0374171592193","2999.0374171592193","2999.0374171592193","2931.0066888214906","2931.0066888214906","2931.0066888214906","2943.9884868471","2943.9884868471","2943.9884868471","3147.9447897512796","3147.9447897512796","3147.9447897512796","2911.390041243739","2911.390041243739","2911.390041243739"
"400000","3007.3912920054536","3007.3912920054536","3007.3912920054536","2998.4963165796553","2998.4963165796553","2998.4963165796553","2930.829597824341","2930.829597824341","2930.829597824341","3160.019438463471","3160.019438463471","3160.019438463471","2915.881788351526","2915.881788351526","2915.881788351526"
"410000","2996.7834214471313","2996.7834214471313","2996.7834214471313","3013.3549186872306","3013.3549186872306","3013.3549186872306","2914.397692716696","2914.397692716696","2914.397692716696","3161.0150305478887","3161.0150305478887","3161.0150305478887","2919.3655700114928","2919.3655700114928","2919.3655700114928"
"420000","2998.998890974182","2998.998890974182","2998.998890974182","2988.625441366792","2988.625441366792","2988.625441366792","2962.1615855654995","2962.1615855654995","2962.1615855654995","3161.712150736254","3161.712150736254","3161.712150736254","2910.777355945788","2910.777355945788","2910.777355945788"
"430000","3013.388460718582","3013.388460718582","3013.388460718582","3020.67960830383","3020.67960830383","3020.67960830383","2914.2384947683536","2914.2384947683536","2914.2384947683536","3121.861448443804","3121.861448443804","3121.861448443804","2942.6971540662003","2942.6971540662003","2942.6971540662003"
"440000","3023.331530440122","3023.331530440122","3023.331530440122","3005.196264865098","3005.196264865098","3005.196264865098","2933.5909997653152","2933.5909997653152","2933.5909997653152","3089.43557660032","3089.43557660032","3089.43557660032","2940.490937630249","2940.490937630249","2940.490937630249"
"450000","2045.9101605115807","2045.9101605115807","2045.9101605115807","2996.21769997325","2996.21769997325","2996.21769997325","2966.8110596055812","2966.8110596055812","2966.8110596055812","3125.1815721294633","3125.1815721294633","3125.1815721294633","2931.4239444919103","2931.4239444919103","2931.4239444919103"
"460000","3038.383417075728","3038.383417075728","3038.383417075728","2979.7527098304367","2979.7527098304367","2979.7527098304367","2933.785655836461","2933.785655836461","2933.785655836461","3150.7971728178945","3150.7971728178945","3150.7971728178945","2929.9874769675503","2929.9874769675503","2929.9874769675503"
"470000","3028.235011339224","3028.235011339224","3028.235011339224","2990.508346169953","2990.508346169953","2990.508346169953","2975.142488940234","2975.142488940234","2975.142488940234","3188.3924593649913","3188.3924593649913","3188.3924593649913","2957.3097809770106","2957.3097809770106","2957.3097809770106"
"480000","3077.855296722136","3077.855296722136","3077.855296722136","3028.5475321137565","3028.5475321137565","3028.5475321137565","2949.0754674212612","2949.0754674212612","2949.0754674212612","3181.4357952950895","3181.4357952950895","3181.4357952950895","2941.0634641068928","2941.0634641068928","2941.0634641068928"
"490000","3112.5636306691754","3112.5636306691754","3112.5636306691754","3020.994287755503","3020.994287755503","3020.994287755503","2950.742755480979","2950.742755480979","2950.742755480979","3176.1557740617454","3176.1557740617454","3176.1557740617454","2938.661082274972","2938.661082274972","2938.661082274972"
"500000","542.0569500792737","542.0569500792737","542.0569500792737","2997.154727627305","2997.154727627305","2997.154727627305","2960.3000558897165","2960.3000558897165","2960.3000558897165","3168.2490276524354","3168.2490276524354","3168.2490276524354","2988.0303724169794","2988.0303724169794","2988.0303724169794"
"510000","3060.7060306065096","3060.7060306065096","3060.7060306065096","3050.7501465583537","3050.7501465583537","3050.7501465583537","2984.525786174955","2984.525786174955","2984.525786174955","3194.7263139044985","3194.7263139044985","3194.7263139044985","2985.7530428234613","2985.7530428234613","2985.7530428234613"
"520000","3107.1821255494165","3107.1821255494165","3107.1821255494165","3038.813546793249","3038.813546793249","3038.813546793249","2993.487596425136","2993.487596425136","2993.487596425136","3264.2835962505555","3264.2835962505555","3264.2835962505555","3044.9385045481527","3044.9385045481527","3044.9385045481527"
"530000","3062.3751673321294","3062.3751673321294","3062.3751673321294","3062.971132480112","3062.971132480112","3062.971132480112","2996.181260547448","2996.181260547448","2996.181260547448","3249.1343786358602","3249.1343786358602","3249.1343786358602","3025.293293921627","3025.293293921627","3025.293293921627"
"540000","3098.43890342612","3098.43890342612","3098.43890342612","3103.0610168532194","3103.0610168532194","3103.0610168532194","3006.0821183689945","3006.0821183689945","3006.0821183689945","3255.100704968219","3255.100704968219","3255.100704968219","2996.6284708723642","2996.6284708723642","2996.6284708723642"
"550000","3117.002983749574","3117.002983749574","3117.002983749574","3048.7358829443074","3048.7358829443074","3048.7358829443074","2984.7226411422034","2984.7226411422034","2984.7226411422034","3260.933734582192","3260.933734582192","3260.933734582192","3028.019819191298","3028.019819191298","3028.019819191298"
"560000","3059.7578980463477","3059.7578980463477","3059.7578980463477","3033.835392394699","3033.835392394699","3033.835392394699","3009.5081278325674","3009.5081278325674","3009.5081278325674","3196.590758478488","3196.590758478488","3196.590758478488","3020.4676032409407","3020.4676032409407","3020.4676032409407"
"570000","3123.9607534226748","3123.9607534226748","3123.9607534226748","3088.0404220436535","3088.0404220436535","3088.0404220436535","2989.623478617722","2989.623478617722","2989.623478617722","3259.079278372441","3259.079278372441","3259.079278372441","3009.565949803934","3009.565949803934","3009.565949803934"
"580000","3124.4430109723667","3124.4430109723667","3124.4430109723667","3088.9455199505787","3088.9455199505787","3088.9455199505787","3031.0587742547455","3031.0587742547455","3031.0587742547455","3224.6044464169636","3224.6044464169636","3224.6044464169636","3070.2940531427566","3070.2940531427566","3070.2940531427566"
"590000","3104.8991788817843","3104.8991788817843","3104.8991788817843","3071.5319847695137","3071.5319847695137","3071.5319847695137","3070.786573484772","3070.786573484772","3070.786573484772","3265.7498040429246","3265.7498040429246","3265.7498040429246","3011.8700144702443","3011.8700144702443","3011.8700144702443"
"600000","3111.5722380427146","3111.5722380427146","3111.5722380427146","3088.7308249622683","3088.7308249622683","3088.7308249622683","3006.5380612021518","3006.5380612021518","3006.5380612021518","3306.2983117310214","3306.2983117310214","3306.2983117310214","3054.227990027546","3054.227990027546","3054.227990027546"
"610000","3154.5382668316847","3154.5382668316847","3154.5382668316847","3062.2485775208334","3062.2485775208334","3062.2485775208334","3018.651567658634","3018.651567658634","3018.651567658634","3245.1996374859555","3245.1996374859555","3245.1996374859555","3048.6742944793123","3048.6742944793123","3048.6742944793123"
"620000","3117.36943881872","3117.36943881872","3117.36943881872","3078.6416285849973","3078.6416285849973","3078.6416285849973","3069.5159801474774","3069.5159801474774","3069.5159801474774","3235.630544806642","3235.630544806642","3235.630544806642","3039.7723722216256","3039.7723722216256","3039.7723722216256"
"630000","3139.7986849925305","3139.7986849925305","3139.7986849925305","3084.278548142506","3084.278548142506","3084.278548142506","3013.048863788307","3013.048863788307","3013.048863788307","3232.5401342277796","3232.5401342277796","3232.5401342277796","3074.592357691206","3074.592357691206","3074.592357691206"
"640000","3116.644698304388","3116.644698304388","3116.644698304388","3090.370467372672","3090.370467372672","3090.370467372672","3021.5817775207133","3021.5817775207133","3021.5817775207133","3255.3831592683573","3255.3831592683573","3255.3831592683573","3016.5055490515906","3016.5055490515906","3016.5055490515906"
"650000","3172.2936459279563","3172.2936459279563","3172.2936459279563","3054.903229640969","3054.903229640969","3054.903229640969","3048.7097779836668","3048.7097779836668","3048.7097779836668","3289.992844952331","3289.992844952331","3289.992844952331","3006.686819702645","3006.686819702645","3006.686819702645"
"660000","3157.3662542406814","3157.3662542406814","3157.3662542406814","3077.520907838454","3077.520907838454","3077.520907838454","3049.2748388670343","3049.2748388670343","3049.2748388670343","3311.5546806234015","3311.5546806234015","3311.5546806234015","3011.042998570291","3011.042998570291","3011.042998570291"
"670000","3178.5740542756766","3178.5740542756766","3178.5740542756766","3111.225520700042","3111.225520700042","3111.225520700042","3048.7189164535744","3048.7189164535744","3048.7189164535744","3310.581889455892","3310.581889455892","3310.581889455892","3107.0358835318357","3107.0358835318357","3107.0358835318357"
"680000","3201.4995202405685","3201.4995202405685","3201.4995202405685","3134.3463071392525","3134.3463071392525","3134.3463071392525","3089.5279099810878","3089.5279099810878","3089.5279099810878","3201.1985913286944","3201.1985913286944","3201.1985913286944","3057.4416869447223","3057.4416869447223","3057.4416869447223"
"690000","3208.538231619378","3208.538231619378","3208.538231619378","3156.495281267329","3156.495281267329","3156.495281267329","3077.83846076516","3077.83846076516","3077.83846076516","3337.100692585876","3337.100692585876","3337.100692585876","3077.496015592382","3077.496015592382","3077.496015592382"
"700000","3177.133024816876","3177.133024816876","3177.133024816876","3166.4012875096914","3166.4012875096914","3166.4012875096914","3041.7384329371826","3041.7384329371826","3041.7384329371826","3272.1145734195725","3272.1145734195725","3272.1145734195725","3078.7084157573786","3078.7084157573786","3078.7084157573786"
"710000","3179.3652807366666","3179.3652807366666","3179.3652807366666","3173.8169909097937","3173.8169909097937","3173.8169909097937","3113.6607043054278","3113.6607043054278","3113.6607043054278","3307.639091577639","3307.639091577639","3307.639091577639","3127.9233105013454","3127.9233105013454","3127.9233105013454"
"720000","3189.095001810062","3189.095001810062","3189.095001810062","3144.0310683958865","3144.0310683958865","3144.0310683958865","3074.8453982546826","3074.8453982546826","3074.8453982546826","3324.5661584709933","3324.5661584709933","3324.5661584709933","3123.3813647522197","3123.3813647522197","3123.3813647522197"
"730000","3159.282786958108","3159.282786958108","3159.282786958108","3190.5749397856807","3190.5749397856807","3190.5749397856807","3082.1364596846606","3082.1364596846606","3082.1364596846606","3278.344996700603","3278.344996700603","3278.344996700603","3098.1260496723226","3098.1260496723226","3098.1260496723226"
"740000","3207.8451224378596","3207.8451224378596","3207.8451224378596","3167.823735572311","3167.823735572311","3167.823735572311","3059.400143792821","3059.400143792821","3059.400143792821","202.02921058339618","202.02921058339618","202.02921058339618","3113.2509891886393","3113.2509891886393","3113.2509891886393"
"750000","3231.1689196074585","3231.1689196074585","3231.1689196074585","3167.722426090303","3167.722426090303","3167.722426090303","3094.141422695008","3094.141422695008","3094.141422695008","197.99291943392663","197.99291943392663","197.99291943392663","3161.878089432499","3161.878089432499","3161.878089432499"
"760000","3256.551726281755","3256.551726281755","3256.551726281755","3156.9954241640826","3156.9954241640826","3156.9954241640826","3109.9635391303896","3109.9635391303896","3109.9635391303896","3268.684860462303","3268.684860462303","3268.684860462303","3124.607848612898","3124.607848612898","3124.607848612898"
"770000","3227.1540007489434","3227.1540007489434","3227.1540007489434","3178.137410052311","3178.137410052311","3178.137410052311","3103.246486964734","3103.246486964734","3103.246486964734","49.06583434567051","49.06583434567051","49.06583434567051","3147.477343692629","3147.477343692629","3147.477343692629"
"780000","3194.296280931465","3194.296280931465","3194.296280931465","3172.101029869468","3172.101029869468","3172.101029869468","3113.34272236811","3113.34272236811","3113.34272236811","3301.029068816387","3301.029068816387","3301.029068816387","3157.0513394611507","3157.0513394611507","3157.0513394611507"
"790000","3183.381987714502","3183.381987714502","3183.381987714502","3167.145098753365","3167.145098753365","3167.145098753365","3136.2842023040675","3136.2842023040675","3136.2842023040675","23.917318129073166","23.917318129073166","23.917318129073166","3111.5586031563034","3111.5586031563034","3111.5586031563034"
"800000","3219.4198271174178","3219.4198271174178","3219.4198271174178","3180.63387310784","3180.63387310784","3180.63387310784","3093.81911366406","3093.81911366406","3093.81911366406","138.24755863502054","138.24755863502054","138.24755863502054","3155.679743983371","3155.679743983371","3155.679743983371"
"810000","3222.2535773032496","3222.2535773032496","3222.2535773032496","3197.8607794785153","3197.8607794785153","3197.8607794785153","3135.9260943308473","3135.9260943308473","3135.9260943308473","176.32876871411986","176.32876871411986","176.32876871411986","3187.6123224477665","3187.6123224477665","3187.6123224477665"
"820000","3193.711630057453","3193.711630057453","3193.711630057453","3174.179879648754","3174.179879648754","3174.179879648754","3138.210309331482","3138.210309331482","3138.210309331482","235.40747563481827","235.40747563481827","235.40747563481827","3181.5092001053868","3181.5092001053868","3181.5092001053868"
"830000","3223.785882652607","3223.785882652607","3223.785882652607","3175.529278248072","3175.529278248072","3175.529278248072","3109.8981537966856","3109.8981537966856","3109.8981537966856","445.7587899128659","445.7587899128659","445.7587899128659","3177.4002467773244","3177.4002467773244","3177.4002467773244"
"840000","3174.5201307730613","3174.5201307730613","3174.5201307730613","3189.380437915719","3189.380437915719","3189.380437915719","3116.163502370988","3116.163502370988","3116.163502370988","908.1913770993518","908.1913770993518","908.1913770993518","3156.409543856576","3156.409543856576","3156.409543856576"
"850000","3185.053565108749","3185.053565108749","3185.053565108749","3194.828120053027","3194.828120053027","3194.828120053027","3137.9222774756117","3137.9222774756117","3137.9222774756117","221.6743520325361","221.6743520325361","221.6743520325361","3170.1126213515454","3170.1126213515454","3170.1126213515454"
"860000","3258.0950537539566","3258.0950537539566","3258.0950537539566","3219.2244328687084","3219.2244328687084","3219.2244328687084","3115.0795227578406","3115.0795227578406","3115.0795227578406","91.66970373366226","91.66970373366226","91.66970373366226","3195.582232031383","3195.582232031383","3195.582232031383"
"870000","3272.934038767476","3272.934038767476","3272.934038767476","3178.615756982577","3178.615756982577","3178.615756982577","3144.043133403225","3144.043133403225","3144.043133403225","321.1389593224602","321.1389593224602","321.1389593224602","3186.186460231586","3186.186460231586","3186.186460231586"
"880000","3303.5469033506524","3303.5469033506524","3303.5469033506524","3209.879075337788","3209.879075337788","3209.879075337788","3154.4170620165073","3154.4170620165073","3154.4170620165073","305.9010554178194","305.9010554178194","305.9010554178194","3201.335678984752","3201.335678984752","3201.335678984752"
"890000","3326.631414096881","3326.631414096881","3326.631414096881","3234.969100464536","3234.969100464536","3234.969100464536","3163.5641475589928","3163.5641475589928","3163.5641475589928","71.98237295361423","71.98237295361423","71.98237295361423","3208.083636106562","3208.083636106562","3208.083636106562"
"900000","3299.1811052986427","3299.1811052986427","3299.1811052986427","3193.669482755674","3193.669482755674","3193.669482755674","3148.258902649687","3148.258902649687","3148.258902649687","19.664389953375363","19.664389953375363","19.664389953375363","3214.113259229069","3214.113259229069","3214.113259229069"
"910000","3329.0014464425403","3329.0014464425403","3329.0014464425403","3163.1451166922443","3163.1451166922443","3163.1451166922443","3153.579665270609","3153.579665270609","3153.579665270609","76.0722426727561","76.0722426727561","76.0722426727561","3226.2871531578644","3226.2871531578644","3226.2871531578644"
"920000","3318.066758412652","3318.066758412652","3318.066758412652","3216.924236495929","3216.924236495929","3216.924236495929","3152.229933210814","3152.229933210814","3152.229933210814","204.00501568055938","204.00501568055938","204.00501568055938","3203.403343448467","3203.403343448467","3203.403343448467"
"930000","15.564430868852403","15.564430868852403","15.564430868852403","3205.019309905836","3205.019309905836","3205.019309905836","3137.962448602905","3137.962448602905","3137.962448602905","249.45644739160662","249.45644739160662","249.45644739160662","3213.4349668562872","3213.4349668562872","3213.4349668562872"
"940000","32.33929924778198","32.33929924778198","32.33929924778198","3239.144406652389","3239.144406652389","3239.144406652389","3142.5465371323517","3142.5465371323517","3142.5465371323517","496.1361599379834","496.1361599379834","496.1361599379834","3229.867942355019","3229.867942355019","3229.867942355019"
"950000","5.874514611293001","5.874514611293001","5.874514611293001","3190.2164314950614","3190.2164314950614","3190.2164314950614","3214.743749003802","3214.743749003802","3214.743749003802","91.92324989439582","91.92324989439582","91.92324989439582","3236.290014844408","3236.290014844408","3236.290014844408"
"960000","56.806264359244906","56.806264359244906","56.806264359244906","3214.312782008995","3214.312782008995","3214.312782008995","3170.9513533889026","3170.9513533889026","3170.9513533889026","76.74066775376834","76.74066775376834","76.74066775376834","3243.6184798749064","3243.6184798749064","3243.6184798749064"
"970000","41.217263231624","41.217263231624","41.217263231624","3198.666335652159","3198.666335652159","3198.666335652159","3165.512318714207","3165.512318714207","3165.512318714207","5.312238717185036","5.312238717185036","5.312238717185036","3201.138582731134","3201.138582731134","3201.138582731134"
"980000","260.9995768050359","260.9995768050359","260.9995768050359","3227.6148867761794","3227.6148867761794","3227.6148867761794","3125.7600849784985","3125.7600849784985","3125.7600849784985","210.08169338399725","210.08169338399725","210.08169338399725","3197.4831190600567","3197.4831190600567","3197.4831190600567"
"990000","223.6729355677457","223.6729355677457","223.6729355677457","3241.28102514323","3241.28102514323","3241.28102514323","3150.013563594199","3150.013563594199","3150.013563594199","288.30445850753614","288.30445850753614","288.30445850753614","3197.857495358934","3197.857495358934","3197.857495358934"

==> plot_scripts/data/reward_curves/hopper/polygrad_add_state_update.csv <==
"Step","red-lantern-558 - eval/avg_return","red-lantern-558 - eval/avg_return__MIN","red-lantern-558 - eval/avg_return__MAX","light-plasma-511 - eval/avg_return","light-plasma-511 - eval/avg_return__MIN","light-plasma-511 - eval/avg_return__MAX","ruby-sun-510 - eval/avg_return","ruby-sun-510 - eval/avg_return__MIN","ruby-sun-510 - eval/avg_return__MAX","fluent-surf-509 - eval/avg_return","fluent-surf-509 - eval/avg_return__MIN","fluent-surf-509 - eval/avg_return__MAX","logical-durian-508 - eval/avg_return","logical-durian-508 - eval/avg_return__MIN","logical-durian-508 - eval/avg_return__MAX"
"0","20.591645605321958","20.591645605321958","20.591645605321958","10.751713358362569","10.751713358362569","10.751713358362569","84.33191862185188","84.33191862185188","84.33191862185188","6.371571503176503","6.371571503176503","6.371571503176503","10.310870084963407","10.310870084963407","10.310870084963407"
"10000","174.59942859933028","174.59942859933028","174.59942859933028","190.03335424386546","190.03335424386546","190.03335424386546","303.6328222177145","303.6328222177145","303.6328222177145","246.2081908376152","246.2081908376152","246.2081908376152","178.42025964875467","178.42025964875467","178.42025964875467"
"20000","191.601730835456","191.601730835456","191.601730835456","189.22777752712992","189.22777752712992","189.22777752712992","388.7815976612429","388.7815976612429","388.7815976612429","316.3347793656212","316.3347793656212","316.3347793656212","187.6098041458719","187.6098041458719","187.6098041458719"
"30000","214.09963695592765","214.09963695592765","214.09963695592765","184.26278195288734","184.26278195288734","184.26278195288734","314.36831480045004","314.36831480045004","314.36831480045004","317.05515273749745","317.05515273749745","317.05515273749745","208.17477368928434","208.17477368928434","208.17477368928434"
"40000","222.17628088136098","222.17628088136098","222.17628088136098","205.72877386706756","205.72877386706756","205.72877386706756","711.7186035067092","711.7186035067092","711.7186035067092","307.6479820546022","307.6479820546022","307.6479820546022","213.11862308542854","213.11862308542854","213.11862308542854"
"50000","226.09503667354903","226.09503667354903","226.09503667354903","222.86330123526764","222.86330123526764","222.86330123526764","709.2052883948269","709.2052883948269","709.2052883948269","310.4924841019933","310.4924841019933","310.4924841019933","225.1017281135468","225.1017281135468","225.1017281135468"
"60000","227.45929548668946","227.45929548668946","227.45929548668946","227.0489729022758","227.0489729022758","227.0489729022758","1138.1399013273044","1138.1399013273044","1138.1399013273044","313.4517147747763","313.4517147747763","313.4517147747763","224.9774913288126","224.9774913288126","224.9774913288126"
"70000","226.21320053722303","226.21320053722303","226.21320053722303","226.42258653818618","226.42258653818618","226.42258653818618","1078.7845135367922","1078.7845135367922","1078.7845135367922","363.5381101968352","363.5381101968352","363.5381101968352","226.63165919640323","226.63165919640323","226.63165919640323"
"80000","325.0188946766656","325.0188946766656","325.0188946766656","225.58621182149864","225.58621182149864","225.58621182149864","1305.4583413306466","1305.4583413306466","1305.4583413306466","450.72010126214553","450.72010126214553","450.72010126214553","227.95396455800383","227.95396455800383","227.95396455800383"
"90000","322.42652099629424","322.42652099629424","322.42652099629424","225.30378072837576","225.30378072837576","225.30378072837576","1659.3895821481092","1659.3895821481092","1659.3895821481092","443.6861822577747","443.6861822577747","443.6861822577747","313.96863456863474","313.96863456863474","313.96863456863474"
"100000","337.4595882877193","337.4595882877193","337.4595882877193","226.74857517361778","226.74857517361778","226.74857517361778","2471.375833681223","2471.375833681223","2471.375833681223","567.2436219307489","567.2436219307489","567.2436219307489","357.1038554734449","357.1038554734449","357.1038554734449"
"110000","311.8637281437028","311.8637281437028","311.8637281437028","228.34682674595365","228.34682674595365","228.34682674595365","1759.584840911705","1759.584840911705","1759.584840911705","632.4760882204839","632.4760882204839","632.4760882204839","323.23848930399834","323.23848930399834","323.23848930399834"
"120000","341.2065787686854","341.2065787686854","341.2065787686854","228.37502756928916","228.37502756928916","228.37502756928916","2624.2287475811445","2624.2287475811445","2624.2287475811445","843.5639244772326","843.5639244772326","843.5639244772326","313.4342772360827","313.4342772360827","313.4342772360827"
"130000","350.7093728320432","350.7093728320432","350.7093728320432","228.21658432406971","228.21658432406971","228.21658432406971","2629.537462372126","2629.537462372126","2629.537462372126","910.9398521305171","910.9398521305171","910.9398521305171","366.10369062649204","366.10369062649204","366.10369062649204"
"140000","370.81523030361075","370.81523030361075","370.81523030361075","228.43801597975593","228.43801597975593","228.43801597975593","2548.413889453769","2548.413889453769","2548.413889453769","1146.2341419887605","1146.2341419887605","1146.2341419887605","396.0777197884399","396.0777197884399","396.0777197884399"
"150000","409.1881100581592","409.1881100581592","409.1881100581592","228.29178538995862","228.29178538995862","228.29178538995862","2654.886312464607","2654.886312464607","2654.886312464607","2502.657969102436","2502.657969102436","2502.657969102436","407.6781974801876","407.6781974801876","407.6781974801876"
"160000","414.3551625704664","414.3551625704664","414.3551625704664","228.49965674901532","228.49965674901532","228.49965674901532","2641.728114692577","2641.728114692577","2641.728114692577","1518.8035129367186","1518.8035129367186","1518.8035129367186","433.43970929499073","433.43970929499073","433.43970929499073"
"170000","425.85604998430233","425.85604998430233","425.85604998430233","229.24185847081566","229.24185847081566","229.24185847081566","2620.9370844224113","2620.9370844224113","2620.9370844224113","2702.43041033764","2702.43041033764","2702.43041033764","457.01868208572824","457.01868208572824","457.01868208572824"
"180000","434.36370705835196","434.36370705835196","434.36370705835196","230.75764771006598","230.75764771006598","230.75764771006598","2713.0675073023517","2713.0675073023517","2713.0675073023517","2038.2065219506173","2038.2065219506173","2038.2065219506173","677.7103870252884","677.7103870252884","677.7103870252884"
"190000","466.4967096497329","466.4967096497329","466.4967096497329","248.15258060606274","248.15258060606274","248.15258060606274","2697.9295832335297","2697.9295832335297","2697.9295832335297","2914.1917201624306","2914.1917201624306","2914.1917201624306","660.2373395433812","660.2373395433812","660.2373395433812"
"200000","389.52268959479704","389.52268959479704","389.52268959479704","290.80680353165945","290.80680353165945","290.80680353165945","2740.454798352637","2740.454798352637","2740.454798352637","2835.035743090187","2835.035743090187","2835.035743090187","648.9056159194961","648.9056159194961","648.9056159194961"
"210000","679.9898176109124","679.9898176109124","679.9898176109124","388.42296200185166","388.42296200185166","388.42296200185166","2782.826259642814","2782.826259642814","2782.826259642814","2805.8954623716722","2805.8954623716722","2805.8954623716722","804.5472123322952","804.5472123322952","804.5472123322952"
"220000","250.40286630387408","250.40286630387408","250.40286630387408","319.04560008439415","319.04560008439415","319.04560008439415","2799.2840622933827","2799.2840622933827","2799.2840622933827","2820.810999598081","2820.810999598081","2820.810999598081","2350.87198358753","2350.87198358753","2350.87198358753"
"230000","223.76703020187423","223.76703020187423","223.76703020187423","339.92820599195034","339.92820599195034","339.92820599195034","2805.1637328587594","2805.1637328587594","2805.1637328587594","2842.5319998117607","2842.5319998117607","2842.5319998117607","2377.673852799798","2377.673852799798","2377.673852799798"
"240000","225.33944100590224","225.33944100590224","225.33944100590224","312.3688263344188","312.3688263344188","312.3688263344188","2836.3948752534675","2836.3948752534675","2836.3948752534675","2828.766696684515","2828.766696684515","2828.766696684515","2369.3079485402254","2369.3079485402254","2369.3079485402254"
"250000","1100.5596422833132","1100.5596422833132","1100.5596422833132","318.24261807582883","318.24261807582883","318.24261807582883","2855.1991304368325","2855.1991304368325","2855.1991304368325","2859.115159117322","2859.115159117322","2859.115159117322","2447.2468494790046","2447.2468494790046","2447.2468494790046"
"260000","2736.0280407587484","2736.0280407587484","2736.0280407587484","331.5996559520833","331.5996559520833","331.5996559520833","2871.868462434596","2871.868462434596","2871.868462434596","2826.1731562061314","2826.1731562061314","2826.1731562061314","2444.0027621938575","2444.0027621938575","2444.0027621938575"
"270000","2745.6702250628473","2745.6702250628473","2745.6702250628473","350.00495958297245","350.00495958297245","350.00495958297245","2861.281219651552","2861.281219651552","2861.281219651552","2870.1618027966592","2870.1618027966592","2870.1618027966592","2509.941876072117","2509.941876072117","2509.941876072117"
"280000","2838.0006946729673","2838.0006946729673","2838.0006946729673","386.40922148683336","386.40922148683336","386.40922148683336","2878.693992253989","2878.693992253989","2878.693992253989","2875.605352356267","2875.605352356267","2875.605352356267","2582.8064503050464","2582.8064503050464","2582.8064503050464"
"290000","860.0539415268216","860.0539415268216","860.0539415268216","350.26078617886674","350.26078617886674","350.26078617886674","2891.5226082766817","2891.5226082766817","2891.5226082766817","2874.533030715795","2874.533030715795","2874.533030715795","2568.893208976812","2568.893208976812","2568.893208976812"
"300000","1916.9016473029696","1916.9016473029696","1916.9016473029696","379.0142406392927","379.0142406392927","379.0142406392927","2925.269798541067","2925.269798541067","2925.269798541067","2850.532132469755","2850.532132469755","2850.532132469755","2659.4168984172056","2659.4168984172056","2659.4168984172056"
"310000","1292.3236237900378","1292.3236237900378","1292.3236237900378","396.8897495430527","396.8897495430527","396.8897495430527","2926.944383269808","2926.944383269808","2926.944383269808","2890.9963715642643","2890.9963715642643","2890.9963715642643","2726.325886953882","2726.325886953882","2726.325886953882"
"320000","2780.8653745001966","2780.8653745001966","2780.8653745001966","408.17600679439926","408.17600679439926","408.17600679439926","2899.6866653029597","2899.6866653029597","2899.6866653029597","2873.9935054605394","2873.9935054605394","2873.9935054605394","2740.226885622614","2740.226885622614","2740.226885622614"
"330000","1102.777803319756","1102.777803319756","1102.777803319756","419.7832072723585","419.7832072723585","419.7832072723585","2956.1700456885","2956.1700456885","2956.1700456885","2868.2181167229473","2868.2181167229473","2868.2181167229473","2806.760942144264","2806.760942144264","2806.760942144264"
"340000","1101.6597262114071","1101.6597262114071","1101.6597262114071","480.9953451957699","480.9953451957699","480.9953451957699","2940.9892020748184","2940.9892020748184","2940.9892020748184","2831.026230179777","2831.026230179777","2831.026230179777","2774.020876599839","2774.020876599839","2774.020876599839"
"350000","2885.912234347311","2885.912234347311","2885.912234347311","493.59362081280034","493.59362081280034","493.59362081280034","2936.7186123456554","2936.7186123456554","2936.7186123456554","2873.1637938143203","2873.1637938143203","2873.1637938143203","2822.4462909846025","2822.4462909846025","2822.4462909846025"
"360000","2855.4951502407816","2855.4951502407816","2855.4951502407816","513.8258189200694","513.8258189200694","513.8258189200694","2918.9677485935003","2918.9677485935003","2918.9677485935003","2864.2883794232607","2864.2883794232607","2864.2883794232607","2855.048034997367","2855.048034997367","2855.048034997367"
"370000","2136.5543065823213","2136.5543065823213","2136.5543065823213","535.6825839133569","535.6825839133569","535.6825839133569","2957.302224307491","2957.302224307491","2957.302224307491","2962.26986146766","2962.26986146766","2962.26986146766","2894.921003348672","2894.921003348672","2894.921003348672"
"380000","2871.6594820403516","2871.6594820403516","2871.6594820403516","619.2021962590738","619.2021962590738","619.2021962590738","2996.1276898578753","2996.1276898578753","2996.1276898578753","2879.1504129368554","2879.1504129368554","2879.1504129368554","2923.97067519473","2923.97067519473","2923.97067519473"
"390000","2876.1754358048865","2876.1754358048865","2876.1754358048865","668.1936170122842","668.1936170122842","668.1936170122842","2927.8178084591927","2927.8178084591927","2927.8178084591927","3000.041462222388","3000.041462222388","3000.041462222388","2972.5892948441597","2972.5892948441597","2972.5892948441597"
"400000","2830.417288147263","2830.417288147263","2830.417288147263","759.5703771886499","759.5703771886499","759.5703771886499","2925.2600954429636","2925.2600954429636","2925.2600954429636","3024.3493337288755","3024.3493337288755","3024.3493337288755","3002.353145561991","3002.353145561991","3002.353145561991"
"410000","2882.8094363236423","2882.8094363236423","2882.8094363236423","923.6777327413304","923.6777327413304","923.6777327413304","2940.027003293045","2940.027003293045","2940.027003293045","3007.0891363650103","3007.0891363650103","3007.0891363650103","2990.884722898865","2990.884722898865","2990.884722898865"
"420000","2835.790231538084","2835.790231538084","2835.790231538084","582.4002911166972","582.4002911166972","582.4002911166972","2981.4081789374172","2981.4081789374172","2981.4081789374172","2984.245861999372","2984.245861999372","2984.245861999372","2990.078823368347","2990.078823368347","2990.078823368347"
"430000","2838.2653990299846","2838.2653990299846","2838.2653990299846","2753.14998425855","2753.14998425855","2753.14998425855","2975.3849907795707","2975.3849907795707","2975.3849907795707","3026.8365629676796","3026.8365629676796","3026.8365629676796","2999.998787205147","2999.998787205147","2999.998787205147"
"440000","2882.049904020561","2882.049904020561","2882.049904020561","2509.2633673725295","2509.2633673725295","2509.2633673725295","2991.503016571363","2991.503016571363","2991.503016571363","3064.1883770591985","3064.1883770591985","3064.1883770591985","3061.32529259624","3061.32529259624","3061.32529259624"
"450000","2849.262875165531","2849.262875165531","2849.262875165531","2468.5199576988116","2468.5199576988116","2468.5199576988116","3059.408934588067","3059.408934588067","3059.408934588067","3062.4099149896747","3062.4099149896747","3062.4099149896747","3046.873365428166","3046.873365428166","3046.873365428166"
"460000","2951.383840875814","2951.383840875814","2951.383840875814","2490.9073522913577","2490.9073522913577","2490.9073522913577","3052.4096380522155","3052.4096380522155","3052.4096380522155","3064.9827498055056","3064.9827498055056","3064.9827498055056","3065.5790093626388","3065.5790093626388","3065.5790093626388"
"470000","2967.2744841788253","2967.2744841788253","2967.2744841788253","2527.0209445866694","2527.0209445866694","2527.0209445866694","3031.7180127110246","3031.7180127110246","3031.7180127110246","3072.301948325438","3072.301948325438","3072.301948325438","3067.423849817841","3067.423849817841","3067.423849817841"
"480000","2948.686618110618","2948.686618110618","2948.686618110618","481.5833314824222","481.5833314824222","481.5833314824222","3036.8317772578507","3036.8317772578507","3036.8317772578507","3035.18182248307","3035.18182248307","3035.18182248307","3103.088326960532","3103.088326960532","3103.088326960532"
"490000","2980.280143685606","2980.280143685606","2980.280143685606","2604.3706321747873","2604.3706321747873","2604.3706321747873","3053.9455757837636","3053.9455757837636","3053.9455757837636","2974.1070806400867","2974.1070806400867","2974.1070806400867","3103.970166356126","3103.970166356126","3103.970166356126"
"500000","2953.2353499426686","2953.2353499426686","2953.2353499426686","2208.7694853956564","2208.7694853956564","2208.7694853956564","3059.4037237713937","3059.4037237713937","3059.4037237713937","3072.561411378333","3072.561411378333","3072.561411378333","3081.4384258155505","3081.4384258155505","3081.4384258155505"
"510000","2977.065810407163","2977.065810407163","2977.065810407163","2534.3195198623243","2534.3195198623243","2534.3195198623243","3086.1504960813504","3086.1504960813504","3086.1504960813504","3030.8063839928664","3030.8063839928664","3030.8063839928664","3085.2888024295376","3085.2888024295376","3085.2888024295376"
"520000","2964.857759311536","2964.857759311536","2964.857759311536","2665.4228763022447","2665.4228763022447","2665.4228763022447","3077.3663755053735","3077.3663755053735","3077.3663755053735","3063.2538884841915","3063.2538884841915","3063.2538884841915","3097.7250030812597","3097.7250030812597","3097.7250030812597"
"530000","2986.0448180684525","2986.0448180684525","2986.0448180684525","2784.9918933454783","2784.9918933454783","2784.9918933454783","3127.2856997053336","3127.2856997053336","3127.2856997053336","3020.2173947451156","3020.2173947451156","3020.2173947451156","3136.1401775572","3136.1401775572","3136.1401775572"
"540000","2998.4390051385235","2998.4390051385235","2998.4390051385235","2718.726252088223","2718.726252088223","2718.726252088223","3107.937217336811","3107.937217336811","3107.937217336811","3030.2455596321624","3030.2455596321624","3030.2455596321624","3128.6114724780223","3128.6114724780223","3128.6114724780223"
"550000","3030.8188726680705","3030.8188726680705","3030.8188726680705","2208.7243249541975","2208.7243249541975","2208.7243249541975","3107.96956855464","3107.96956855464","3107.96956855464","3108.4766877668176","3108.4766877668176","3108.4766877668176","3141.6590747635496","3141.6590747635496","3141.6590747635496"
"560000","3043.114871658028","3043.114871658028","3043.114871658028","2748.8375260675393","2748.8375260675393","2748.8375260675393","3142.978581502218","3142.978581502218","3142.978581502218","3078.7385501246986","3078.7385501246986","3078.7385501246986","3161.763563158208","3161.763563158208","3161.763563158208"
"570000","3044.1364397617403","3044.1364397617403","3044.1364397617403","2175.115175801101","2175.115175801101","2175.115175801101","3097.9702227357643","3097.9702227357643","3097.9702227357643","3078.3225722935726","3078.3225722935726","3078.3225722935726","3141.180985883329","3141.180985883329","3141.180985883329"
"580000","2977.5189318291104","2977.5189318291104","2977.5189318291104","2701.702851603068","2701.702851603068","2701.702851603068","3093.841451679833","3093.841451679833","3093.841451679833","3106.3723144049923","3106.3723144049923","3106.3723144049923","3130.6235447766558","3130.6235447766558","3130.6235447766558"
"590000","3070.965319778255","3070.965319778255","3070.965319778255","2788.384020006544","2788.384020006544","2788.384020006544","3106.6656359079134","3106.6656359079134","3106.6656359079134","3067.35263713068","3067.35263713068","3067.35263713068","3185.3966805415257","3185.3966805415257","3185.3966805415257"
"600000","3095.684255508411","3095.684255508411","3095.684255508411","2543.142813003904","2543.142813003904","2543.142813003904","3121.429560039904","3121.429560039904","3121.429560039904","3055.8383504051403","3055.8383504051403","3055.8383504051403","3209.548010364652","3209.548010364652","3209.548010364652"
"610000","3060.74378463938","3060.74378463938","3060.74378463938","2691.7440277471924","2691.7440277471924","2691.7440277471924","3125.3096201559806","3125.3096201559806","3125.3096201559806","3056.6741009544517","3056.6741009544517","3056.6741009544517","3165.9954100074033","3165.9954100074033","3165.9954100074033"
"620000","3084.4354998090375","3084.4354998090375","3084.4354998090375","2072.307311988123","2072.307311988123","2072.307311988123","3133.970884679982","3133.970884679982","3133.970884679982","3123.4945271512256","3123.4945271512256","3123.4945271512256","3146.4939496152297","3146.4939496152297","3146.4939496152297"
"630000","3068.9846301442094","3068.9846301442094","3068.9846301442094","1843.3271941237301","1843.3271941237301","1843.3271941237301","3122.788969947156","3122.788969947156","3122.788969947156","3115.5279014369553","3115.5279014369553","3115.5279014369553","3200.782605379861","3200.782605379861","3200.782605379861"
"640000","3120.655915108125","3120.655915108125","3120.655915108125","2676.600346849321","2676.600346849321","2676.600346849321","3146.41389332262","3146.41389332262","3146.41389332262","3135.7691182252665","3135.7691182252665","3135.7691182252665","3214.76046867813","3214.76046867813","3214.76046867813"
"650000","3054.340232843507","3054.340232843507","3054.340232843507","2695.5947665938907","2695.5947665938907","2695.5947665938907","3150.084151863784","3150.084151863784","3150.084151863784","3111.850880247305","3111.850880247305","3111.850880247305","3232.7488864236743","3232.7488864236743","3232.7488864236743"
"660000","3096.9013741680265","3096.9013741680265","3096.9013741680265","1720.8971430183628","1720.8971430183628","1720.8971430183628","3161.8505198566645","3161.8505198566645","3161.8505198566645","3139.393784063266","3139.393784063266","3139.393784063266","3235.9085284947696","3235.9085284947696","3235.9085284947696"
"670000","3074.807349610147","3074.807349610147","3074.807349610147","2075.0521960144933","2075.0521960144933","2075.0521960144933","3215.7149373733864","3215.7149373733864","3215.7149373733864","3139.45433180702","3139.45433180702","3139.45433180702","3245.75234309427","3245.75234309427","3245.75234309427"
"680000","3114.7770858683843","3114.7770858683843","3114.7770858683843","2674.419448488539","2674.419448488539","2674.419448488539","3143.2230999245944","3143.2230999245944","3143.2230999245944","3127.0597450557057","3127.0597450557057","3127.0597450557057","3250.127175968428","3250.127175968428","3250.127175968428"
"690000","3104.787078872682","3104.787078872682","3104.787078872682","2482.0948167453935","2482.0948167453935","2482.0948167453935","3185.7686436794424","3185.7686436794424","3185.7686436794424","3137.0983507958745","3137.0983507958745","3137.0983507958745","3259.018223172846","3259.018223172846","3259.018223172846"
"700000","3111.992598006632","3111.992598006632","3111.992598006632","2561.4235791941232","2561.4235791941232","2561.4235791941232","3187.510295003714","3187.510295003714","3187.510295003714","3121.578036452455","3121.578036452455","3121.578036452455","3253.5012831580316","3253.5012831580316","3253.5012831580316"
"710000","3131.586168749434","3131.586168749434","3131.586168749434","2117.5170257711425","2117.5170257711425","2117.5170257711425","3200.626681369288","3200.626681369288","3200.626681369288","3132.616408012133","3132.616408012133","3132.616408012133","3252.0828938461073","3252.0828938461073","3252.0828938461073"
"720000","3110.9717787687414","3110.9717787687414","3110.9717787687414","3031.2188489830037","3031.2188489830037","3031.2188489830037","3224.0615028875573","3224.0615028875573","3224.0615028875573","3225.548989112002","3225.548989112002","3225.548989112002","3270.873527543838","3270.873527543838","3270.873527543838"
"730000","3130.761626639415","3130.761626639415","3130.761626639415","2836.2474962738042","2836.2474962738042","2836.2474962738042","3210.2070392731157","3210.2070392731157","3210.2070392731157","3142.286899537925","3142.286899537925","3142.286899537925","3257.243117662624","3257.243117662624","3257.243117662624"
"740000","3110.7996107207487","3110.7996107207487","3110.7996107207487","3050.5531081717863","3050.5531081717863","3050.5531081717863","3228.256556699679","3228.256556699679","3228.256556699679","3185.821561900349","3185.821561900349","3185.821561900349","3252.9074285999786","3252.9074285999786","3252.9074285999786"
"750000","3088.2742769847155","3088.2742769847155","3088.2742769847155","3048.458571641209","3048.458571641209","3048.458571641209","3221.583807711959","3221.583807711959","3221.583807711959","3221.767449825629","3221.767449825629","3221.767449825629","3258.364312634294","3258.364312634294","3258.364312634294"
"760000","3110.7002778146357","3110.7002778146357","3110.7002778146357","3093.99040678405","3093.99040678405","3093.99040678405","3255.038777969995","3255.038777969995","3255.038777969995","3219.310956487745","3219.310956487745","3219.310956487745","3274.096973266861","3274.096973266861","3274.096973266861"
"770000","3143.9758252921924","3143.9758252921924","3143.9758252921924","3086.0672880991833","3086.0672880991833","3086.0672880991833","3248.7646033226","3248.7646033226","3248.7646033226","3218.7247313569987","3218.7247313569987","3218.7247313569987","3264.744421218265","3264.744421218265","3264.744421218265"
"780000","3134.805352466799","3134.805352466799","3134.805352466799","3104.4411191117915","3104.4411191117915","3104.4411191117915","3240.735427275732","3240.735427275732","3240.735427275732","3244.9174755013037","3244.9174755013037","3244.9174755013037","3267.6476984655505","3267.6476984655505","3267.6476984655505"
"790000","3126.9974093608816","3126.9974093608816","3126.9974093608816","3096.38015224277","3096.38015224277","3096.38015224277","859.279584075791","859.279584075791","859.279584075791","3229.0426830792553","3229.0426830792553","3229.0426830792553","3283.3954489203898","3283.3954489203898","3283.3954489203898"
"800000","3125.8172142063277","3125.8172142063277","3125.8172142063277","3094.430713513838","3094.430713513838","3094.430713513838","585.8139031155795","585.8139031155795","585.8139031155795","3225.481991766408","3225.481991766408","3225.481991766408","3261.0904503014635","3261.0904503014635","3261.0904503014635"
"810000","3128.553115641388","3128.553115641388","3128.553115641388","3115.813916490703","3115.813916490703","3115.813916490703","495.15589327279923","495.15589327279923","495.15589327279923","3227.83200680578","3227.83200680578","3227.83200680578","3284.259820035941","3284.259820035941","3284.259820035941"
"820000","3174.781472203734","3174.781472203734","3174.781472203734","3128.672598649006","3128.672598649006","3128.672598649006","3287.228673118293","3287.228673118293","3287.228673118293","3239.1466007584613","3239.1466007584613","3239.1466007584613","3282.364794737388","3282.364794737388","3282.364794737388"
"830000","3173.7166865294907","3173.7166865294907","3173.7166865294907","3129.4338011733566","3129.4338011733566","3129.4338011733566","706.6984154273777","706.6984154273777","706.6984154273777","633.8350495951656","633.8350495951656","633.8350495951656","3274.1103389800965","3274.1103389800965","3274.1103389800965"
"840000","3194.491271079956","3194.491271079956","3194.491271079956","3107.912701749871","3107.912701749871","3107.912701749871","3313.815466923598","3313.815466923598","3313.815466923598","3244.7677656604583","3244.7677656604583","3244.7677656604583","3274.9648363219694","3274.9648363219694","3274.9648363219694"
"850000","3171.2112737056805","3171.2112737056805","3171.2112737056805","3153.021610216163","3153.021610216163","3153.021610216163","3276.014101239806","3276.014101239806","3276.014101239806","3256.954394558242","3256.954394558242","3256.954394558242","3269.2602254177295","3269.2602254177295","3269.2602254177295"
"860000","3180.5142867886925","3180.5142867886925","3180.5142867886925","3122.538485303995","3122.538485303995","3122.538485303995","3303.3094713584774","3303.3094713584774","3303.3094713584774","3244.23589713919","3244.23589713919","3244.23589713919","3280.096613747952","3280.096613747952","3280.096613747952"
"870000","3177.106479795114","3177.106479795114","3177.106479795114","3134.243948704072","3134.243948704072","3134.243948704072","3333.194990651579","3333.194990651579","3333.194990651579","3243.7827418167885","3243.7827418167885","3243.7827418167885","3268.2209366773877","3268.2209366773877","3268.2209366773877"
"880000","3211.6578647106717","3211.6578647106717","3211.6578647106717","3155.2045297462746","3155.2045297462746","3155.2045297462746","3324.9468166208403","3324.9468166208403","3324.9468166208403","3245.1923969942254","3245.1923969942254","3245.1923969942254","3273.2414698888397","3273.2414698888397","3273.2414698888397"
"890000","3171.1373819357677","3171.1373819357677","3171.1373819357677","3160.250226329595","3160.250226329595","3160.250226329595","3323.1996069665024","3323.1996069665024","3323.1996069665024","3244.673410062114","3244.673410062114","3244.673410062114","3283.7469662588846","3283.7469662588846","3283.7469662588846"
"900000","3202.9671950086713","3202.9671950086713","3202.9671950086713","3144.9558336093205","3144.9558336093205","3144.9558336093205","3317.649510149064","3317.649510149064","3317.649510149064","3248.7793594010263","3248.7793594010263","3248.7793594010263","3286.263125534076","3286.263125534076","3286.263125534076"
"910000","520.1068141084149","520.1068141084149","520.1068141084149","3173.2534413693184","3173.2534413693184","3173.2534413693184","3358.2407166587836","3358.2407166587836","3358.2407166587836","3249.522499743038","3249.522499743038","3249.522499743038","3306.9504216308983","3306.9504216308983","3306.9504216308983"
"920000","3211.2567296446628","3211.2567296446628","3211.2567296446628","3188.1926509910854","3188.1926509910854","3188.1926509910854","3338.7828947988028","3338.7828947988028","3338.7828947988028","3255.9952838630816","3255.9952838630816","3255.9952838630816","3300.6696353648927","3300.6696353648927","3300.6696353648927"
"930000","3218.8359912791957","3218.8359912791957","3218.8359912791957","3177.1106973640226","3177.1106973640226","3177.1106973640226","3329.8061681621402","3329.8061681621402","3329.8061681621402","3258.892958535081","3258.892958535081","3258.892958535081","3279.9942971784717","3279.9942971784717","3279.9942971784717"
"940000","3243.789132879326","3243.789132879326","3243.789132879326","3180.27761417695","3180.27761417695","3180.27761417695","3351.0095247911922","3351.0095247911922","3351.0095247911922","3259.0501670705817","3259.0501670705817","3259.0501670705817","3301.3418062577475","3301.3418062577475","3301.3418062577475"
"950000","3216.3728376579566","3216.3728376579566","3216.3728376579566","3183.0332876728767","3183.0332876728767","3183.0332876728767","3373.692679299381","3373.692679299381","3373.692679299381","656.5613767903178","656.5613767903178","656.5613767903178","3289.345140345169","3289.345140345169","3289.345140345169"
"960000","3199.9554348744323","3199.9554348744323","3199.9554348744323","3187.152722412181","3187.152722412181","3187.152722412181","3375.994995626405","3375.994995626405","3375.994995626405","3264.108261795166","3264.108261795166","3264.108261795166","3303.2192197185677","3303.2192197185677","3303.2192197185677"
"970000","3249.7277157219555","3249.7277157219555","3249.7277157219555","3196.289458238257","3196.289458238257","3196.289458238257","3391.0588151941397","3391.0588151941397","3391.0588151941397","3250.0278166589974","3250.0278166589974","3250.0278166589974","3295.454397716985","3295.454397716985","3295.454397716985"
"980000","3242.755572474702","3242.755572474702","3242.755572474702","3192.399463039224","3192.399463039224","3192.399463039224","3406.9016018611483","3406.9016018611483","3406.9016018611483","1778.6822913028918","1778.6822913028918","1778.6822913028918","3300.1906712708565","3300.1906712708565","3300.1906712708565"
"990000","3234.2548826823563","3234.2548826823563","3234.2548826823563","3186.1275780762403","3186.1275780762403","3186.1275780762403","3408.0476320129756","3408.0476320129756","3408.0476320129756","655.6440251844559","655.6440251844559","655.6440251844559","3285.0955296839106","3285.0955296839106","3285.0955296839106"

==> plot_scripts/data/reward_curves/hopper/polygrad_guide_with_noisy_states.csv <==
"Step","twinkling-pig-560 - eval/avg_return","twinkling-pig-560 - eval/avg_return__MIN","twinkling-pig-560 - eval/avg_return__MAX","wandering-terrain-522 - eval/avg_return","wandering-terrain-522 - eval/avg_return__MIN","wandering-terrain-522 - eval/avg_return__MAX","bright-totem-521 - eval/avg_return","bright-totem-521 - eval/avg_return__MIN","bright-totem-521 - eval/avg_return__MAX","classic-moon-520 - eval/avg_return","classic-moon-520 - eval/avg_return__MIN","classic-moon-520 - eval/avg_return__MAX","stilted-morning-519 - eval/avg_return","stilted-morning-519 - eval/avg_return__MIN","stilted-morning-519 - eval/avg_return__MAX"
"0","19.872349717429437","19.872349717429437","19.872349717429437","10.697319524306952","10.697319524306952","10.697319524306952","84.56599958261577","84.56599958261577","84.56599958261577","6.411273351882377","6.411273351882377","6.411273351882377","9.929177955708237","9.929177955708237","9.929177955708237"
"10000","181.71596625475223","181.71596625475223","181.71596625475223","192.43893293320295","192.43893293320295","192.43893293320295","229.7657510633644","229.7657510633644","229.7657510633644","187.91117575689577","187.91117575689577","187.91117575689577","184.3014760703342","184.3014760703342","184.3014760703342"
"20000","191.91702785596752","191.91702785596752","191.91702785596752","195.04174538755254","195.04174538755254","195.04174538755254","311.9254809798373","311.9254809798373","311.9254809798373","282.13296592514666","282.13296592514666","282.13296592514666","309.5711309603779","309.5711309603779","309.5711309603779"
"30000","186.3853882070452","186.3853882070452","186.3853882070452","199.71949941876","199.71949941876","199.71949941876","318.6482254142035","318.6482254142035","318.6482254142035","299.8758841712818","299.8758841712818","299.8758841712818","349.5461492570035","349.5461492570035","349.5461492570035"
"40000","209.04777591739776","209.04777591739776","209.04777591739776","212.62326023766258","212.62326023766258","212.62326023766258","306.6729267654471","306.6729267654471","306.6729267654471","322.08265819314164","322.08265819314164","322.08265819314164","401.8534729876446","401.8534729876446","401.8534729876446"
"50000","208.76086981745803","208.76086981745803","208.76086981745803","206.96306700378773","206.96306700378773","206.96306700378773","374.15017199808574","374.15017199808574","374.15017199808574","303.9348165977176","303.9348165977176","303.9348165977176","867.6100286965597","867.6100286965597","867.6100286965597"
"60000","210.60600630719327","210.60600630719327","210.60600630719327","213.10448351233654","213.10448351233654","213.10448351233654","407.37900436139535","407.37900436139535","407.37900436139535","315.90128245318436","315.90128245318436","315.90128245318436","780.0017869515789","780.0017869515789","780.0017869515789"
"70000","221.9750664794054","221.9750664794054","221.9750664794054","218.1046538045273","218.1046538045273","218.1046538045273","450.9812016517447","450.9812016517447","450.9812016517447","441.72370531047125","441.72370531047125","441.72370531047125","1249.05139831605","1249.05139831605","1249.05139831605"
"80000","224.77248266917712","224.77248266917712","224.77248266917712","220.06696650126054","220.06696650126054","220.06696650126054","236.1376372147567","236.1376372147567","236.1376372147567","519.2400340316245","519.2400340316245","519.2400340316245","993.6421146792438","993.6421146792438","993.6421146792438"
"90000","222.75281526346944","222.75281526346944","222.75281526346944","222.4501387656062","222.4501387656062","222.4501387656062","321.8656158693913","321.8656158693913","321.8656158693913","636.6129911266448","636.6129911266448","636.6129911266448","748.0665944692296","748.0665944692296","748.0665944692296"
"100000","222.91105300571107","222.91105300571107","222.91105300571107","222.54772504174167","222.54772504174167","222.54772504174167","362.2232305515092","362.2232305515092","362.2232305515092","259.58050377977935","259.58050377977935","259.58050377977935","1101.0863124746593","1101.0863124746593","1101.0863124746593"
"110000","224.91211824833027","224.91211824833027","224.91211824833027","223.4920799804385","223.4920799804385","223.4920799804385","765.4605173064625","765.4605173064625","765.4605173064625","223.8136802827506","223.8136802827506","223.8136802827506","1631.105120846839","1631.105120846839","1631.105120846839"
"120000","225.11357892466157","225.11357892466157","225.11357892466157","221.8247183679658","221.8247183679658","221.8247183679658","800.1809313449212","800.1809313449212","800.1809313449212","781.9632969391105","781.9632969391105","781.9632969391105","1292.3501356585307","1292.3501356585307","1292.3501356585307"
"130000","223.74013655764838","223.74013655764838","223.74013655764838","222.9604027125316","222.9604027125316","222.9604027125316","254.31641208693196","254.31641208693196","254.31641208693196","767.8224538645795","767.8224538645795","767.8224538645795","2363.502235765834","2363.502235765834","2363.502235765834"
"140000","222.97258010807724","222.97258010807724","222.97258010807724","222.79037590818885","222.79037590818885","222.79037590818885","274.2395436142071","274.2395436142071","274.2395436142071","779.1787683566396","779.1787683566396","779.1787683566396","2659.965836457435","2659.965836457435","2659.965836457435"
"150000","226.24958693269144","226.24958693269144","226.24958693269144","222.60201639604838","222.60201639604838","222.60201639604838","363.82839682175074","363.82839682175074","363.82839682175074","2068.798396335035","2068.798396335035","2068.798396335035","2765.0177213347665","2765.0177213347665","2765.0177213347665"
"160000","228.0038735967493","228.0038735967493","228.0038735967493","224.91229470360787","224.91229470360787","224.91229470360787","1012.1571167234149","1012.1571167234149","1012.1571167234149","1290.3764944516602","1290.3764944516602","1290.3764944516602","2749.7274241466257","2749.7274241466257","2749.7274241466257"
"170000","226.16172541545475","226.16172541545475","226.16172541545475","224.11397205237213","224.11397205237213","224.11397205237213","1120.3185126384067","1120.3185126384067","1120.3185126384067","913.736538127062","913.736538127062","913.736538127062","2720.97678429274","2720.97678429274","2720.97678429274"
"180000","227.1054681154958","227.1054681154958","227.1054681154958","224.49241168843173","224.49241168843173","224.49241168843173","1087.2160341875706","1087.2160341875706","1087.2160341875706","2178.4375675242527","2178.4375675242527","2178.4375675242527","2839.5412884845646","2839.5412884845646","2839.5412884845646"
"190000","228.6694620816611","228.6694620816611","228.6694620816611","224.94506061213534","224.94506061213534","224.94506061213534","1088.7711154715403","1088.7711154715403","1088.7711154715403","3082.698542598909","3082.698542598909","3082.698542598909","2705.8366854491414","2705.8366854491414","2705.8366854491414"
"200000","228.6034396153206","228.6034396153206","228.6034396153206","224.69165525174404","224.69165525174404","224.69165525174404","801.4722435424994","801.4722435424994","801.4722435424994","3015.029990477195","3015.029990477195","3015.029990477195","2797.5156018896514","2797.5156018896514","2797.5156018896514"
"210000","228.71523676955508","228.71523676955508","228.71523676955508","227.06973988021736","227.06973988021736","227.06973988021736","776.2565894907369","776.2565894907369","776.2565894907369","3109.7570851352293","3109.7570851352293","3109.7570851352293","2841.3885109608627","2841.3885109608627","2841.3885109608627"
"220000","230.0966347619419","230.0966347619419","230.0966347619419","225.91462495697948","225.91462495697948","225.91462495697948","886.5160535615257","886.5160535615257","886.5160535615257","2625.3026335611557","2625.3026335611557","2625.3026335611557","2742.7035960842813","2742.7035960842813","2742.7035960842813"
"230000","227.88940399164932","227.88940399164932","227.88940399164932","227.48927125385222","227.48927125385222","227.48927125385222","1193.6800438287248","1193.6800438287248","1193.6800438287248","2605.686080147186","2605.686080147186","2605.686080147186","2697.900615935414","2697.900615935414","2697.900615935414"
"240000","229.97218827351594","229.97218827351594","229.97218827351594","225.37383831627736","225.37383831627736","225.37383831627736","1391.2639641386663","1391.2639641386663","1391.2639641386663","2751.428525859591","2751.428525859591","2751.428525859591","2779.004954000857","2779.004954000857","2779.004954000857"
"250000","230.39923867379989","230.39923867379989","230.39923867379989","227.26717039018308","227.26717039018308","227.26717039018308","1634.4553177589212","1634.4553177589212","1634.4553177589212","2743.973617424058","2743.973617424058","2743.973617424058","2712.1360493666316","2712.1360493666316","2712.1360493666316"
"260000","230.47432764186948","230.47432764186948","230.47432764186948","226.89619694447228","226.89619694447228","226.89619694447228","2918.5402841167006","2918.5402841167006","2918.5402841167006","526.8987407794571","526.8987407794571","526.8987407794571","2731.7571295478297","2731.7571295478297","2731.7571295478297"
"270000","231.64849438799274","231.64849438799274","231.64849438799274","227.9682974270676","227.9682974270676","227.9682974270676","3052.365761524953","3052.365761524953","3052.365761524953","2727.5903127346187","2727.5903127346187","2727.5903127346187","2787.2360662453025","2787.2360662453025","2787.2360662453025"
"280000","230.5383921417616","230.5383921417616","230.5383921417616","227.76096206699077","227.76096206699077","227.76096206699077","3062.826602267583","3062.826602267583","3062.826602267583","2657.426307595257","2657.426307595257","2657.426307595257","2767.411095293711","2767.411095293711","2767.411095293711"
"290000","232.34880344142462","232.34880344142462","232.34880344142462","227.1699676082091","227.1699676082091","227.1699676082091","2993.564732111353","2993.564732111353","2993.564732111353","2715.7976274709117","2715.7976274709117","2715.7976274709117","2840.815807328242","2840.815807328242","2840.815807328242"
"300000","231.5078305640644","231.5078305640644","231.5078305640644","228.2963577438888","228.2963577438888","228.2963577438888","2905.194789411584","2905.194789411584","2905.194789411584","2665.925516305755","2665.925516305755","2665.925516305755","2832.9141211893048","2832.9141211893048","2832.9141211893048"
"310000","232.33055935238986","232.33055935238986","232.33055935238986","229.14471614627664","229.14471614627664","229.14471614627664","2918.1023141554274","2918.1023141554274","2918.1023141554274","2700.755860113265","2700.755860113265","2700.755860113265","2808.5014627695255","2808.5014627695255","2808.5014627695255"
"320000","232.36067678902447","232.36067678902447","232.36067678902447","230.0742814905296","230.0742814905296","230.0742814905296","2934.0056288155856","2934.0056288155856","2934.0056288155856","2749.7184509269496","2749.7184509269496","2749.7184509269496","2859.3161244670305","2859.3161244670305","2859.3161244670305"
"330000","232.5946716009671","232.5946716009671","232.5946716009671","229.75500352203485","229.75500352203485","229.75500352203485","2877.371891469763","2877.371891469763","2877.371891469763","2751.9323100075103","2751.9323100075103","2751.9323100075103","2858.5613399852887","2858.5613399852887","2858.5613399852887"
"340000","232.22395320009295","232.22395320009295","232.22395320009295","229.62990627459953","229.62990627459953","229.62990627459953","2795.488240010374","2795.488240010374","2795.488240010374","2805.632319098972","2805.632319098972","2805.632319098972","2860.1846131770426","2860.1846131770426","2860.1846131770426"
"350000","231.85983233057055","231.85983233057055","231.85983233057055","229.42692457913034","229.42692457913034","229.42692457913034","2796.720010201784","2796.720010201784","2796.720010201784","2814.9353922347254","2814.9353922347254","2814.9353922347254","2832.818893454199","2832.818893454199","2832.818893454199"
"360000","232.9092839305813","232.9092839305813","232.9092839305813","230.61020078443266","230.61020078443266","230.61020078443266","2830.4189393100505","2830.4189393100505","2830.4189393100505","2818.768919461262","2818.768919461262","2818.768919461262","2970.9391843899507","2970.9391843899507","2970.9391843899507"
"370000","233.47080878487128","233.47080878487128","233.47080878487128","229.9500175712882","229.9500175712882","229.9500175712882","2832.983297512554","2832.983297512554","2832.983297512554","2855.2525288771512","2855.2525288771512","2855.2525288771512","2999.512399670851","2999.512399670851","2999.512399670851"
"380000","233.4401729421383","233.4401729421383","233.4401729421383","229.673387769281","229.673387769281","229.673387769281","2889.910510061962","2889.910510061962","2889.910510061962","2864.8951103636296","2864.8951103636296","2864.8951103636296","2946.75075976621","2946.75075976621","2946.75075976621"
"390000","233.73393108186377","233.73393108186377","233.73393108186377","230.06062470588935","230.06062470588935","230.06062470588935","2885.94054890924","2885.94054890924","2885.94054890924","2855.0261733879706","2855.0261733879706","2855.0261733879706","2878.4718339556775","2878.4718339556775","2878.4718339556775"
"400000","234.31154671889195","234.31154671889195","234.31154671889195","230.38008764090654","230.38008764090654","230.38008764090654","2866.7402703644525","2866.7402703644525","2866.7402703644525","2846.2266154353238","2846.2266154353238","2846.2266154353238","2869.4177230883192","2869.4177230883192","2869.4177230883192"
"410000","234.00594554071614","234.00594554071614","234.00594554071614","230.44750882001077","230.44750882001077","230.44750882001077","2863.9180445429","2863.9180445429","2863.9180445429","2842.299093908496","2842.299093908496","2842.299093908496","2925.7665658755327","2925.7665658755327","2925.7665658755327"
"420000","234.0314720802193","234.0314720802193","234.0314720802193","230.74462501120706","230.74462501120706","230.74462501120706","2899.5838758230434","2899.5838758230434","2899.5838758230434","2866.292373904318","2866.292373904318","2866.292373904318","2946.581089653917","2946.581089653917","2946.581089653917"
"430000","235.24027530176164","235.24027530176164","235.24027530176164","230.70135714552103","230.70135714552103","230.70135714552103","2843.712453464192","2843.712453464192","2843.712453464192","2915.315623947853","2915.315623947853","2915.315623947853","2902.088591989578","2902.088591989578","2902.088591989578"
"440000","234.54714616259412","234.54714616259412","234.54714616259412","230.8245007375794","230.8245007375794","230.8245007375794","2893.7699369201064","2893.7699369201064","2893.7699369201064","2941.7391579054965","2941.7391579054965","2941.7391579054965","2944.1240619177993","2944.1240619177993","2944.1240619177993"
"450000","234.87039335543304","234.87039335543304","234.87039335543304","231.23788814507898","231.23788814507898","231.23788814507898","2974.2358628500183","2974.2358628500183","2974.2358628500183","2918.1682598545895","2918.1682598545895","2918.1682598545895","2974.0799789501275","2974.0799789501275","2974.0799789501275"
"460000","235.50739708413784","235.50739708413784","235.50739708413784","231.16362109561118","231.16362109561118","231.16362109561118","2940.6863559181265","2940.6863559181265","2940.6863559181265","2940.48071197887","2940.48071197887","2940.48071197887","2955.20029195649","2955.20029195649","2955.20029195649"
"470000","235.01999346005033","235.01999346005033","235.01999346005033","231.03259548949586","231.03259548949586","231.03259548949586","2961.4508594521585","2961.4508594521585","2961.4508594521585","2966.5839347752626","2966.5839347752626","2966.5839347752626","2979.228543011857","2979.228543011857","2979.228543011857"
"480000","235.63181473712356","235.63181473712356","235.63181473712356","231.3690619751144","231.3690619751144","231.3690619751144","2967.691885617055","2967.691885617055","2967.691885617055","2964.8769387180537","2964.8769387180537","2964.8769387180537","2969.0324675808197","2969.0324675808197","2969.0324675808197"
"490000","235.86761341653488","235.86761341653488","235.86761341653488","231.28927039805367","231.28927039805367","231.28927039805367","2949.96880343449","2949.96880343449","2949.96880343449","2942.2392743086757","2942.2392743086757","2942.2392743086757","2965.7931058536155","2965.7931058536155","2965.7931058536155"
"500000","235.13376964924888","235.13376964924888","235.13376964924888","231.35698074426136","231.35698074426136","231.35698074426136","2922.158067605494","2922.158067605494","2922.158067605494","3036.5458681726286","3036.5458681726286","3036.5458681726286","2997.769638892859","2997.769638892859","2997.769638892859"
"510000","235.39979057539114","235.39979057539114","235.39979057539114","231.04887929249708","231.04887929249708","231.04887929249708","2988.37202448693","2988.37202448693","2988.37202448693","3053.483926578857","3053.483926578857","3053.483926578857","3024.8896220307943","3024.8896220307943","3024.8896220307943"
"520000","235.7331996755651","235.7331996755651","235.7331996755651","231.69471411835747","231.69471411835747","231.69471411835747","2944.0534629123495","2944.0534629123495","2944.0534629123495","781.0633146077042","781.0633146077042","781.0633146077042","3019.333149438031","3019.333149438031","3019.333149438031"
"530000","234.74247365483933","234.74247365483933","234.74247365483933","231.1528445141574","231.1528445141574","231.1528445141574","2976.0718919254614","2976.0718919254614","2976.0718919254614","3018.17156843262","3018.17156843262","3018.17156843262","2974.0774436165334","2974.0774436165334","2974.0774436165334"
"540000","234.88028361455127","234.88028361455127","234.88028361455127","231.12262213097907","231.12262213097907","231.12262213097907","2932.288588835098","2932.288588835098","2932.288588835098","3002.7498682345913","3002.7498682345913","3002.7498682345913","2987.109988508364","2987.109988508364","2987.109988508364"
"550000","235.18096197680387","235.18096197680387","235.18096197680387","231.771599514551","231.771599514551","231.771599514551","3058.8128256139494","3058.8128256139494","3058.8128256139494","2991.0065019575673","2991.0065019575673","2991.0065019575673","3014.882482219152","3014.882482219152","3014.882482219152"
"560000","235.36613426378352","235.36613426378352","235.36613426378352","232.63373414471295","232.63373414471295","232.63373414471295","3058.7133405494433","3058.7133405494433","3058.7133405494433","3022.8757961298966","3022.8757961298966","3022.8757961298966","3036.1319156794298","3036.1319156794298","3036.1319156794298"
"570000","235.29077151930557","235.29077151930557","235.29077151930557","233.81602060556648","233.81602060556648","233.81602060556648","3047.682069594944","3047.682069594944","3047.682069594944","3020.127348388346","3020.127348388346","3020.127348388346","3046.859005992069","3046.859005992069","3046.859005992069"
"580000","234.53287560966618","234.53287560966618","234.53287560966618","231.61153889214694","231.61153889214694","231.61153889214694","3025.8788957797105","3025.8788957797105","3025.8788957797105","2985.183938816379","2985.183938816379","2985.183938816379","3028.9782242288115","3028.9782242288115","3028.9782242288115"
"590000","235.46299439077697","235.46299439077697","235.46299439077697","231.51951928124618","231.51951928124618","231.51951928124618","3035.043867440158","3035.043867440158","3035.043867440158","3046.5824923776013","3046.5824923776013","3046.5824923776013","3032.462297256464","3032.462297256464","3032.462297256464"
"600000","235.7908894337592","235.7908894337592","235.7908894337592","231.54229181520878","231.54229181520878","231.54229181520878","3097.0299826882137","3097.0299826882137","3097.0299826882137","3033.5364139125954","3033.5364139125954","3033.5364139125954","3105.539681198411","3105.539681198411","3105.539681198411"
"610000","235.61623832816394","235.61623832816394","235.61623832816394","231.73412415438753","231.73412415438753","231.73412415438753","3072.3509369548055","3072.3509369548055","3072.3509369548055","3045.8704980371663","3045.8704980371663","3045.8704980371663","3072.24320337834","3072.24320337834","3072.24320337834"
"620000","235.57296217089157","235.57296217089157","235.57296217089157","231.195442984763","231.195442984763","231.195442984763","3083.1766807078957","3083.1766807078957","3083.1766807078957","3045.90306565056","3045.90306565056","3045.90306565056","3075.405002589741","3075.405002589741","3075.405002589741"
"630000","236.22270890846508","236.22270890846508","236.22270890846508","232.02507002464327","232.02507002464327","232.02507002464327","3085.927024257537","3085.927024257537","3085.927024257537","3082.9958360701144","3082.9958360701144","3082.9958360701144","3047.1111302852105","3047.1111302852105","3047.1111302852105"
"640000","235.4349348114344","235.4349348114344","235.4349348114344","232.3769908910504","232.3769908910504","232.3769908910504","3079.357093837769","3079.357093837769","3079.357093837769","3060.8489454480864","3060.8489454480864","3060.8489454480864","3119.458822657884","3119.458822657884","3119.458822657884"
"650000","235.77598907461697","235.77598907461697","235.77598907461697","232.65860819678346","232.65860819678346","232.65860819678346","3078.9871925627594","3078.9871925627594","3078.9871925627594","3095.2043976176146","3095.2043976176146","3095.2043976176146","3095.1921123727757","3095.1921123727757","3095.1921123727757"
"660000","236.52817408002215","236.52817408002215","236.52817408002215","232.88397772249226","232.88397772249226","232.88397772249226","3099.658388336581","3099.658388336581","3099.658388336581","3081.967870126732","3081.967870126732","3081.967870126732","3131.4057491861454","3131.4057491861454","3131.4057491861454"
"670000","235.38394043006375","235.38394043006375","235.38394043006375","232.90678332969696","232.90678332969696","232.90678332969696","3108.397430489031","3108.397430489031","3108.397430489031","3093.78895364782","3093.78895364782","3093.78895364782","3104.0264006817515","3104.0264006817515","3104.0264006817515"
"680000","234.3417457018514","234.3417457018514","234.3417457018514","232.66284094941483","232.66284094941483","232.66284094941483","3115.1259314148565","3115.1259314148565","3115.1259314148565","3100.141681869261","3100.141681869261","3100.141681869261","3176.5886687009747","3176.5886687009747","3176.5886687009747"
"690000","236.2124897789701","236.2124897789701","236.2124897789701","231.72914631570038","231.72914631570038","231.72914631570038","3086.5467599411304","3086.5467599411304","3086.5467599411304","3098.4599350109634","3098.4599350109634","3098.4599350109634","3104.1596901523126","3104.1596901523126","3104.1596901523126"
"700000","236.0205992940214","236.0205992940214","236.0205992940214","232.9859397232671","232.9859397232671","232.9859397232671","3138.0111277999085","3138.0111277999085","3138.0111277999085","3160.7087444298045","3160.7087444298045","3160.7087444298045","3130.7630035294264","3130.7630035294264","3130.7630035294264"
"710000","235.8568352596316","235.8568352596316","235.8568352596316","232.40732692384296","232.40732692384296","232.40732692384296","3132.067932073921","3132.067932073921","3132.067932073921","3149.752280843363","3149.752280843363","3149.752280843363","3159.55829092983","3159.55829092983","3159.55829092983"
"720000","235.828510780922","235.828510780922","235.828510780922","229.94245086289894","229.94245086289894","229.94245086289894","3173.4152213862562","3173.4152213862562","3173.4152213862562","3141.1294568125263","3141.1294568125263","3141.1294568125263","3181.3761366584818","3181.3761366584818","3181.3761366584818"
"730000","235.40850846831592","235.40850846831592","235.40850846831592","232.177456418655","232.177456418655","232.177456418655","3150.196534867369","3150.196534867369","3150.196534867369","3143.3524649593483","3143.3524649593483","3143.3524649593483","3157.3088030120553","3157.3088030120553","3157.3088030120553"
"740000","235.9226964188204","235.9226964188204","235.9226964188204","232.59298153517707","232.59298153517707","232.59298153517707","3150.9693276089297","3150.9693276089297","3150.9693276089297","3128.3603319027466","3128.3603319027466","3128.3603319027466","3139.8628922916805","3139.8628922916805","3139.8628922916805"
"750000","235.49922205526278","235.49922205526278","235.49922205526278","232.5082857071116","232.5082857071116","232.5082857071116","3124.3707747630165","3124.3707747630165","3124.3707747630165","3102.752998720657","3102.752998720657","3102.752998720657","3138.842544855016","3138.842544855016","3138.842544855016"
"760000","235.2386160363432","235.2386160363432","235.2386160363432","232.30772428748566","232.30772428748566","232.30772428748566","3190.642341936881","3190.642341936881","3190.642341936881","3136.8831112004655","3136.8831112004655","3136.8831112004655","3207.1836154340845","3207.1836154340845","3207.1836154340845"
"770000","236.18768677380544","236.18768677380544","236.18768677380544","232.02582801360558","232.02582801360558","232.02582801360558","3224.0702975276313","3224.0702975276313","3224.0702975276313","3145.8456370956555","3145.8456370956555","3145.8456370956555","3163.9635720403594","3163.9635720403594","3163.9635720403594"
"780000","235.36680514525816","235.36680514525816","235.36680514525816","232.4984273760615","232.4984273760615","232.4984273760615","3191.341496880858","3191.341496880858","3191.341496880858","3111.3738499277615","3111.3738499277615","3111.3738499277615","3204.6018460666432","3204.6018460666432","3204.6018460666432"
"790000","236.8282410359223","236.8282410359223","236.8282410359223","232.35999935450863","232.35999935450863","232.35999935450863","3196.683489546685","3196.683489546685","3196.683489546685","3135.690847429751","3135.690847429751","3135.690847429751","3168.4817809504834","3168.4817809504834","3168.4817809504834"
"800000","237.63313644702097","237.63313644702097","237.63313644702097","232.79927566529128","232.79927566529128","232.79927566529128","3152.324802601174","3152.324802601174","3152.324802601174","3122.7730476058523","3122.7730476058523","3122.7730476058523","3204.7512234864503","3204.7512234864503","3204.7512234864503"
"810000","238.82328708810192","238.82328708810192","238.82328708810192","232.49757217143338","232.49757217143338","232.49757217143338","3214.235904708979","3214.235904708979","3214.235904708979","3156.3009230837138","3156.3009230837138","3156.3009230837138","3205.3215909660094","3205.3215909660094","3205.3215909660094"
"820000","238.11666422206304","238.11666422206304","238.11666422206304","232.62329523561638","232.62329523561638","232.62329523561638","3183.3293907338893","3183.3293907338893","3183.3293907338893","3146.0467367962974","3146.0467367962974","3146.0467367962974","3183.432805881353","3183.432805881353","3183.432805881353"
"830000","231.24173815078592","231.24173815078592","231.24173815078592","232.21292376172573","232.21292376172573","232.21292376172573","3218.1807534454715","3218.1807534454715","3218.1807534454715","3141.7066417919896","3141.7066417919896","3141.7066417919896","3208.719675788595","3208.719675788595","3208.719675788595"
"840000","237.09760253075677","237.09760253075677","237.09760253075677","232.10182119046584","232.10182119046584","232.10182119046584","3189.914026887288","3189.914026887288","3189.914026887288","3124.3946114537066","3124.3946114537066","3124.3946114537066","3209.0074573001875","3209.0074573001875","3209.0074573001875"
"850000","237.351526879633","237.351526879633","237.351526879633","232.7540726432572","232.7540726432572","232.7540726432572","3201.9068220313784","3201.9068220313784","3201.9068220313784","3127.220838331715","3127.220838331715","3127.220838331715","3217.5115618233967","3217.5115618233967","3217.5115618233967"
"860000","238.2738166321363","238.2738166321363","238.2738166321363","231.98987270820302","231.98987270820302","231.98987270820302","3214.6213953525926","3214.6213953525926","3214.6213953525926","3141.745623413091","3141.745623413091","3141.745623413091","3209.738449253536","3209.738449253536","3209.738449253536"
"870000","240.1957206109875","240.1957206109875","240.1957206109875","232.29639295490043","232.29639295490043","232.29639295490043","3200.832989613458","3200.832989613458","3200.832989613458","3150.430544734569","3150.430544734569","3150.430544734569","3210.190529500729","3210.190529500729","3210.190529500729"
"880000","240.41528761540863","240.41528761540863","240.41528761540863","232.79785857596994","232.79785857596994","232.79785857596994","3221.2075446646804","3221.2075446646804","3221.2075446646804","3109.115575864017","3109.115575864017","3109.115575864017","3192.644575830241","3192.644575830241","3192.644575830241"
"890000","238.48874907674502","238.48874907674502","238.48874907674502","232.27097417953624","232.27097417953624","232.27097417953624","3221.4291574572144","3221.4291574572144","3221.4291574572144","3082.2035071318287","3082.2035071318287","3082.2035071318287","3185.3680783627583","3185.3680783627583","3185.3680783627583"
"900000","237.9844745120422","237.9844745120422","237.9844745120422","232.7505125462331","232.7505125462331","232.7505125462331","3253.4504489315564","3253.4504489315564","3253.4504489315564","3144.506598104958","3144.506598104958","3144.506598104958","3234.340031481219","3234.340031481219","3234.340031481219"
"910000","235.4624264224949","235.4624264224949","235.4624264224949","232.66089471803713","232.66089471803713","232.66089471803713","3244.1423512582924","3244.1423512582924","3244.1423512582924","3135.936558679459","3135.936558679459","3135.936558679459","3223.5508421177115","3223.5508421177115","3223.5508421177115"
"920000","234.88556308430415","234.88556308430415","234.88556308430415","233.37881133186943","233.37881133186943","233.37881133186943","3200.6055633651063","3200.6055633651063","3200.6055633651063","3125.732172340672","3125.732172340672","3125.732172340672","3232.8136415672407","3232.8136415672407","3232.8136415672407"
"930000","238.2219710868547","238.2219710868547","238.2219710868547","232.51403448897958","232.51403448897958","232.51403448897958","3253.0983980213514","3253.0983980213514","3253.0983980213514","3123.6929876572412","3123.6929876572412","3123.6929876572412","3212.274702396202","3212.274702396202","3212.274702396202"
"940000","236.987663410194","236.987663410194","236.987663410194","233.80917166063068","233.80917166063068","233.80917166063068","3248.98981832907","3248.98981832907","3248.98981832907","3158.2497878015774","3158.2497878015774","3158.2497878015774","3237.712518901238","3237.712518901238","3237.712518901238"
"950000","232.8481744394026","232.8481744394026","232.8481744394026","233.57035486032987","233.57035486032987","233.57035486032987","3239.7046671701537","3239.7046671701537","3239.7046671701537","3138.1143488505227","3138.1143488505227","3138.1143488505227","3271.7161402144598","3271.7161402144598","3271.7161402144598"
"960000","234.5309299112367","234.5309299112367","234.5309299112367","233.14002023176772","233.14002023176772","233.14002023176772","3250.453989562346","3250.453989562346","3250.453989562346","3184.8372308020384","3184.8372308020384","3184.8372308020384","722.2786310404342","722.2786310404342","722.2786310404342"
"970000","234.97762760633336","234.97762760633336","234.97762760633336","232.75211390566824","232.75211390566824","232.75211390566824","3255.63277961265","3255.63277961265","3255.63277961265","3152.4684351956503","3152.4684351956503","3152.4684351956503","3257.840510313745","3257.840510313745","3257.840510313745"
"980000","233.4467379308022","233.4467379308022","233.4467379308022","232.8707236844469","232.8707236844469","232.8707236844469","3248.514528835072","3248.514528835072","3248.514528835072","3111.8307674272583","3111.8307674272583","3111.8307674272583","3118.287500466858","3118.287500466858","3118.287500466858"
"990000","231.6874638141457","231.6874638141457","231.6874638141457","233.0872673131277","233.0872673131277","233.0872673131277","3230.861904426829","3230.861904426829","3230.861904426829","3156.1823441957704","3156.1823441957704","3156.1823441957704","161.5541102264994","161.5541102264994","161.5541102264994"

==> plot_scripts/data/reward_curves/hopper/polygrad_hopper.csv <==
"Step","distinctive-wildflower-541 - eval/avg_return","distinctive-wildflower-541 - eval/avg_return__MIN","distinctive-wildflower-541 - eval/avg_return__MAX","hardy-serenity-541 - eval/avg_return","hardy-serenity-541 - eval/avg_return__MIN","hardy-serenity-541 - eval/avg_return__MAX","fine-puddle-540 - eval/avg_return","fine-puddle-540 - eval/avg_return__MIN","fine-puddle-540 - eval/avg_return__MAX","efficient-surf-539 - eval/avg_return","efficient-surf-539 - eval/avg_return__MIN","efficient-surf-539 - eval/avg_return__MAX","ruby-dream-538 - eval/avg_return","ruby-dream-538 - eval/avg_return__MIN","ruby-dream-538 - eval/avg_return__MAX"
"0","20.042048437254177","20.042048437254177","20.042048437254177","10.61891884565952","10.61891884565952","10.61891884565952","84.21839112377944","84.21839112377944","84.21839112377944","6.467339713967045","6.467339713967045","6.467339713967045","10.04682678955476","10.04682678955476","10.04682678955476"
"10000","182.23546793175086","182.23546793175086","182.23546793175086","192.79013720589003","192.79013720589003","192.79013720589003","187.9874199961888","187.9874199961888","187.9874199961888","205.59334437105343","205.59334437105343","205.59334437105343","180.80679682020067","180.80679682020067","180.80679682020067"
"20000","299.55427095171405","299.55427095171405","299.55427095171405","338.94336050100924","338.94336050100924","338.94336050100924","309.8894202734033","309.8894202734033","309.8894202734033","284.45366280518107","284.45366280518107","284.45366280518107","195.18597060366417","195.18597060366417","195.18597060366417"
"30000","300.94843666098257","300.94843666098257","300.94843666098257","313.35439274121654","313.35439274121654","313.35439274121654","310.81738899141277","310.81738899141277","310.81738899141277","298.55268195218275","298.55268195218275","298.55268195218275","204.64818440443423","204.64818440443423","204.64818440443423"
"40000","336.7821527875649","336.7821527875649","336.7821527875649","415.2620048393933","415.2620048393933","415.2620048393933","214.70753483041545","214.70753483041545","214.70753483041545","327.61081934893684","327.61081934893684","327.61081934893684","214.25080280675425","214.25080280675425","214.25080280675425"
"50000","354.816797074495","354.816797074495","354.816797074495","516.166194019745","516.166194019745","516.166194019745","709.9434363404437","709.9434363404437","709.9434363404437","307.6751447352757","307.6751447352757","307.6751447352757","220.79476574236045","220.79476574236045","220.79476574236045"
"60000","408.81522593945374","408.81522593945374","408.81522593945374","731.4126001389457","731.4126001389457","731.4126001389457","953.6237425851865","953.6237425851865","953.6237425851865","223.24827297098454","223.24827297098454","223.24827297098454","222.53497443491764","222.53497443491764","222.53497443491764"
"70000","700.2135536758622","700.2135536758622","700.2135536758622","798.4348213509232","798.4348213509232","798.4348213509232","395.33270324439906","395.33270324439906","395.33270324439906","241.32075563806143","241.32075563806143","241.32075563806143","230.23001884320647","230.23001884320647","230.23001884320647"
"80000","744.3945846004926","744.3945846004926","744.3945846004926","2006.703798216065","2006.703798216065","2006.703798216065","2471.196774386303","2471.196774386303","2471.196774386303","726.1119861232726","726.1119861232726","726.1119861232726","282.3897836730526","282.3897836730526","282.3897836730526"
"90000","1381.7875265874695","1381.7875265874695","1381.7875265874695","1384.6578151446606","1384.6578151446606","1384.6578151446606","1871.8346448648613","1871.8346448648613","1871.8346448648613","1525.1736346932898","1525.1736346932898","1525.1736346932898","297.9340958061211","297.9340958061211","297.9340958061211"
"100000","2235.0062203185876","2235.0062203185876","2235.0062203185876","922.7304423899925","922.7304423899925","922.7304423899925","2571.2179042903904","2571.2179042903904","2571.2179042903904","2645.6620746600465","2645.6620746600465","2645.6620746600465","296.33363828180825","296.33363828180825","296.33363828180825"
"110000","1754.2475514537352","1754.2475514537352","1754.2475514537352","821.0849256861211","821.0849256861211","821.0849256861211","2510.5717114807394","2510.5717114807394","2510.5717114807394","859.9738335487912","859.9738335487912","859.9738335487912","325.49284508094615","325.49284508094615","325.49284508094615"
"120000","2447.9614441154026","2447.9614441154026","2447.9614441154026","1230.6368417221552","1230.6368417221552","1230.6368417221552","2501.1868454733712","2501.1868454733712","2501.1868454733712","655.7506479367652","655.7506479367652","655.7506479367652","363.84434271068073","363.84434271068073","363.84434271068073"
"130000","1436.6811511155126","1436.6811511155126","1436.6811511155126","1811.7247581000738","1811.7247581000738","1811.7247581000738","2275.1526607958162","2275.1526607958162","2275.1526607958162","2640.3164336682917","2640.3164336682917","2640.3164336682917","365.1527641330847","365.1527641330847","365.1527641330847"
"140000","2619.437840972564","2619.437840972564","2619.437840972564","2600.6015921685207","2600.6015921685207","2600.6015921685207","2583.5182489189074","2583.5182489189074","2583.5182489189074","568.4438040615252","568.4438040615252","568.4438040615252","361.75891953664666","361.75891953664666","361.75891953664666"
"150000","2722.7137014466607","2722.7137014466607","2722.7137014466607","2503.5084416759173","2503.5084416759173","2503.5084416759173","2646.794056166702","2646.794056166702","2646.794056166702","850.743267179308","850.743267179308","850.743267179308","265.2993297634992","265.2993297634992","265.2993297634992"
"160000","2752.190720228416","2752.190720228416","2752.190720228416","2636.40267921165","2636.40267921165","2636.40267921165","2642.229090055108","2642.229090055108","2642.229090055108","1180.5280516107823","1180.5280516107823","1180.5280516107823","271.76765348743146","271.76765348743146","271.76765348743146"
"170000","2794.9847848364793","2794.9847848364793","2794.9847848364793","2693.8926033111757","2693.8926033111757","2693.8926033111757","2694.844975607838","2694.844975607838","2694.844975607838","2608.190277095756","2608.190277095756","2608.190277095756","270.5967079663737","270.5967079663737","270.5967079663737"
"180000","2835.0856605917297","2835.0856605917297","2835.0856605917297","2772.9260076307246","2772.9260076307246","2772.9260076307246","2711.8886708317978","2711.8886708317978","2711.8886708317978","2105.1680292612327","2105.1680292612327","2105.1680292612327","538.1525054889187","538.1525054889187","538.1525054889187"
"190000","2847.2641287962406","2847.2641287962406","2847.2641287962406","2780.140029984657","2780.140029984657","2780.140029984657","2754.701349420983","2754.701349420983","2754.701349420983","2698.6576024017063","2698.6576024017063","2698.6576024017063","605.870637878749","605.870637878749","605.870637878749"
"200000","2878.6073872981933","2878.6073872981933","2878.6073872981933","2743.1155527865453","2743.1155527865453","2743.1155527865453","2797.712206879008","2797.712206879008","2797.712206879008","2180.102320260993","2180.102320260993","2180.102320260993","635.7652467738179","635.7652467738179","635.7652467738179"
"210000","2841.702916215255","2841.702916215255","2841.702916215255","2839.442502623659","2839.442502623659","2839.442502623659","2815.084545672748","2815.084545672748","2815.084545672748","2739.508557484183","2739.508557484183","2739.508557484183","792.2636644975448","792.2636644975448","792.2636644975448"
"220000","2872.756870946226","2872.756870946226","2872.756870946226","2871.3444163531267","2871.3444163531267","2871.3444163531267","2836.4240315785455","2836.4240315785455","2836.4240315785455","2722.5766201928013","2722.5766201928013","2722.5766201928013","777.399883485551","777.399883485551","777.399883485551"
"230000","2880.991458720989","2880.991458720989","2880.991458720989","2927.8185947047027","2927.8185947047027","2927.8185947047027","2834.8065670826627","2834.8065670826627","2834.8065670826627","2778.9403352197423","2778.9403352197423","2778.9403352197423","2431.525690438785","2431.525690438785","2431.525690438785"
"240000","2893.4103036328793","2893.4103036328793","2893.4103036328793","2953.1784746155545","2953.1784746155545","2953.1784746155545","2904.1311620037677","2904.1311620037677","2904.1311620037677","2795.727160241039","2795.727160241039","2795.727160241039","2567.422304265894","2567.422304265894","2567.422304265894"
"250000","2923.024618934905","2923.024618934905","2923.024618934905","2952.06238103807","2952.06238103807","2952.06238103807","2895.045416069312","2895.045416069312","2895.045416069312","2811.25994719111","2811.25994719111","2811.25994719111","2550.8129394363714","2550.8129394363714","2550.8129394363714"
"260000","2928.1508145085645","2928.1508145085645","2928.1508145085645","2994.1719174541904","2994.1719174541904","2994.1719174541904","2892.1211944559263","2892.1211944559263","2892.1211944559263","2786.5251927352183","2786.5251927352183","2786.5251927352183","2579.3382054415115","2579.3382054415115","2579.3382054415115"
"270000","2938.5554991482336","2938.5554991482336","2938.5554991482336","3047.3547099965062","3047.3547099965062","3047.3547099965062","2975.5954826965963","2975.5954826965963","2975.5954826965963","2817.1448901098706","2817.1448901098706","2817.1448901098706","2503.9185623607896","2503.9185623607896","2503.9185623607896"
"280000","2936.234210961736","2936.234210961736","2936.234210961736","2966.9260419146167","2966.9260419146167","2966.9260419146167","2997.629332853322","2997.629332853322","2997.629332853322","2807.297217946246","2807.297217946246","2807.297217946246","2723.184810401184","2723.184810401184","2723.184810401184"
"290000","2937.1488485606196","2937.1488485606196","2937.1488485606196","2998.463819426482","2998.463819426482","2998.463819426482","2963.233863917408","2963.233863917408","2963.233863917408","2823.176941827318","2823.176941827318","2823.176941827318","1088.3423125438067","1088.3423125438067","1088.3423125438067"
"300000","2946.2879427055414","2946.2879427055414","2946.2879427055414","3014.469073056294","3014.469073056294","3014.469073056294","3071.487787276995","3071.487787276995","3071.487787276995","2895.00550010135","2895.00550010135","2895.00550010135","290.9505904373886","290.9505904373886","290.9505904373886"
"310000","2950.861551309585","2950.861551309585","2950.861551309585","2945.663556474368","2945.663556474368","2945.663556474368","3063.085185703162","3063.085185703162","3063.085185703162","2917.6658658352576","2917.6658658352576","2917.6658658352576","290.76752854192455","290.76752854192455","290.76752854192455"
"320000","2995.4833698173607","2995.4833698173607","2995.4833698173607","3016.335418538302","3016.335418538302","3016.335418538302","3009.2930584585433","3009.2930584585433","3009.2930584585433","2909.4443111396095","2909.4443111396095","2909.4443111396095","302.29516537880374","302.29516537880374","302.29516537880374"
"330000","2958.361953981567","2958.361953981567","2958.361953981567","3010.9615644555724","3010.9615644555724","3010.9615644555724","3078.1667001305063","3078.1667001305063","3078.1667001305063","2949.3081463633616","2949.3081463633616","2949.3081463633616","2933.892867703796","2933.892867703796","2933.892867703796"
"340000","2986.1743692285627","2986.1743692285627","2986.1743692285627","3000.374097485625","3000.374097485625","3000.374097485625","3069.5823961004667","3069.5823961004667","3069.5823961004667","2915.6765894184164","2915.6765894184164","2915.6765894184164","2841.7042652768323","2841.7042652768323","2841.7042652768323"
"350000","3002.866757167661","3002.866757167661","3002.866757167661","3076.878123753067","3076.878123753067","3076.878123753067","3034.893890541743","3034.893890541743","3034.893890541743","2924.247334556579","2924.247334556579","2924.247334556579","2980.4339459831135","2980.4339459831135","2980.4339459831135"
"360000","3018.345950229353","3018.345950229353","3018.345950229353","3030.7849723084078","3030.7849723084078","3030.7849723084078","3075.5311435189674","3075.5311435189674","3075.5311435189674","2986.8942646965206","2986.8942646965206","2986.8942646965206","2944.383905275304","2944.383905275304","2944.383905275304"
"370000","3014.196394096631","3014.196394096631","3014.196394096631","3073.3044082360057","3073.3044082360057","3073.3044082360057","3118.170326032736","3118.170326032736","3118.170326032736","2989.9730499319494","2989.9730499319494","2989.9730499319494","2965.470980271205","2965.470980271205","2965.470980271205"
"380000","2993.0429251959313","2993.0429251959313","2993.0429251959313","3097.736884630448","3097.736884630448","3097.736884630448","3121.7166472440836","3121.7166472440836","3121.7166472440836","2967.361695149","2967.361695149","2967.361695149","2990.643447652738","2990.643447652738","2990.643447652738"
"390000","3027.9143704539465","3027.9143704539465","3027.9143704539465","3053.5000576574375","3053.5000576574375","3053.5000576574375","3098.8118331541073","3098.8118331541073","3098.8118331541073","3029.874928388573","3029.874928388573","3029.874928388573","2993.3283968306364","2993.3283968306364","2993.3283968306364"
"400000","2989.632794577011","2989.632794577011","2989.632794577011","3064.6250163066607","3064.6250163066607","3064.6250163066607","3094.6378432378815","3094.6378432378815","3094.6378432378815","3038.9387807570993","3038.9387807570993","3038.9387807570993","3008.220385921625","3008.220385921625","3008.220385921625"
"410000","3014.3512031759174","3014.3512031759174","3014.3512031759174","3084.0138622639347","3084.0138622639347","3084.0138622639347","3123.3951009138136","3123.3951009138136","3123.3951009138136","3057.6731863095547","3057.6731863095547","3057.6731863095547","3003.368255267128","3003.368255267128","3003.368255267128"
"420000","3058.2008740935116","3058.2008740935116","3058.2008740935116","3079.190253808615","3079.190253808615","3079.190253808615","3134.4001199991394","3134.4001199991394","3134.4001199991394","3101.3647017955655","3101.3647017955655","3101.3647017955655","3018.5815511810083","3018.5815511810083","3018.5815511810083"
"430000","3002.0114982210357","3002.0114982210357","3002.0114982210357","3078.743493244244","3078.743493244244","3078.743493244244","3076.3045880820273","3076.3045880820273","3076.3045880820273","3105.952343979131","3105.952343979131","3105.952343979131","2994.540624236614","2994.540624236614","2994.540624236614"
"440000","3033.3390592214264","3033.3390592214264","3033.3390592214264","3048.9501924258684","3048.9501924258684","3048.9501924258684","3125.5828252053475","3125.5828252053475","3125.5828252053475","419.63851758738156","419.63851758738156","419.63851758738156","3002.03200392991","3002.03200392991","3002.03200392991"
"450000","3022.3407072316572","3022.3407072316572","3022.3407072316572","3106.6997731833217","3106.6997731833217","3106.6997731833217","3114.4733637569216","3114.4733637569216","3114.4733637569216","408.16073341093147","408.16073341093147","408.16073341093147","3069.578477389787","3069.578477389787","3069.578477389787"
"460000","231.9426820993251","231.9426820993251","231.9426820993251","3127.718254096338","3127.718254096338","3127.718254096338","3127.7402417173025","3127.7402417173025","3127.7402417173025","1129.6867349242352","1129.6867349242352","1129.6867349242352","3051.1957090671144","3051.1957090671144","3051.1957090671144"
"470000","3055.3819947165875","3055.3819947165875","3055.3819947165875","3123.509026870475","3123.509026870475","3123.509026870475","3130.850903007989","3130.850903007989","3130.850903007989","3125.8212551470824","3125.8212551470824","3125.8212551470824","3058.2446997708525","3058.2446997708525","3058.2446997708525"
"480000","3034.9450029393265","3034.9450029393265","3034.9450029393265","3103.163991367785","3103.163991367785","3103.163991367785","3128.216737703694","3128.216737703694","3128.216737703694","422.9859342821226","422.9859342821226","422.9859342821226","3068.960147774563","3068.960147774563","3068.960147774563"
"490000","3044.0134553688904","3044.0134553688904","3044.0134553688904","3074.8714804543906","3074.8714804543906","3074.8714804543906","3107.7117712965014","3107.7117712965014","3107.7117712965014","3125.1292032413335","3125.1292032413335","3125.1292032413335","3090.389125795772","3090.389125795772","3090.389125795772"
"500000","240.311135805417","240.311135805417","240.311135805417","3105.1179028689776","3105.1179028689776","3105.1179028689776","3124.616346609795","3124.616346609795","3124.616346609795","3133.045384757534","3133.045384757534","3133.045384757534","3102.010196985436","3102.010196985436","3102.010196985436"
"510000","229.15623507531717","229.15623507531717","229.15623507531717","3117.093459717192","3117.093459717192","3117.093459717192","3129.986620255025","3129.986620255025","3129.986620255025","3157.5493383211606","3157.5493383211606","3157.5493383211606","3141.64277092053","3141.64277092053","3141.64277092053"
"520000","3090.986714115147","3090.986714115147","3090.986714115147","3140.3219754294623","3140.3219754294623","3140.3219754294623","3122.1251472915883","3122.1251472915883","3122.1251472915883","3165.86352055486","3165.86352055486","3165.86352055486","3134.511122160032","3134.511122160032","3134.511122160032"
"530000","3071.043672510915","3071.043672510915","3071.043672510915","3084.1871093565333","3084.1871093565333","3084.1871093565333","3135.6050139270656","3135.6050139270656","3135.6050139270656","3175.237527823917","3175.237527823917","3175.237527823917","3123.486297215979","3123.486297215979","3123.486297215979"
"540000","3095.5149864600708","3095.5149864600708","3095.5149864600708","3138.4636053595527","3138.4636053595527","3138.4636053595527","3101.750475295851","3101.750475295851","3101.750475295851","3214.8043215314146","3214.8043215314146","3214.8043215314146","3113.4176097880954","3113.4176097880954","3113.4176097880954"
"550000","3089.233463900023","3089.233463900023","3089.233463900023","3130.0435851814755","3130.0435851814755","3130.0435851814755","3112.940833623656","3112.940833623656","3112.940833623656","3168.169412069396","3168.169412069396","3168.169412069396","3142.7968641935176","3142.7968641935176","3142.7968641935176"
"560000","3082.6760673002377","3082.6760673002377","3082.6760673002377","3145.93201836112","3145.93201836112","3145.93201836112","3140.7106531384206","3140.7106531384206","3140.7106531384206","3191.2766036495213","3191.2766036495213","3191.2766036495213","3148.4345243013436","3148.4345243013436","3148.4345243013436"
"570000","3109.065817591282","3109.065817591282","3109.065817591282","3181.5050484731664","3181.5050484731664","3181.5050484731664","3149.4346782735183","3149.4346782735183","3149.4346782735183","3192.344547426124","3192.344547426124","3192.344547426124","3165.0503663801737","3165.0503663801737","3165.0503663801737"
"580000","3074.4289848209382","3074.4289848209382","3074.4289848209382","3190.9391018393508","3190.9391018393508","3190.9391018393508","3123.7472639161692","3123.7472639161692","3123.7472639161692","3201.8793258758697","3201.8793258758697","3201.8793258758697","3185.7831926085482","3185.7831926085482","3185.7831926085482"
"590000","3084.2711987001153","3084.2711987001153","3084.2711987001153","3161.1965939747943","3161.1965939747943","3161.1965939747943","3134.997591239679","3134.997591239679","3134.997591239679","3232.683857674915","3232.683857674915","3232.683857674915","3170.5052336968774","3170.5052336968774","3170.5052336968774"
"600000","3084.964309218184","3084.964309218184","3084.964309218184","3165.876364093946","3165.876364093946","3165.876364093946","3164.6025423692454","3164.6025423692454","3164.6025423692454","3173.4508539639837","3173.4508539639837","3173.4508539639837","3190.4796004057016","3190.4796004057016","3190.4796004057016"
"610000","3112.251616188567","3112.251616188567","3112.251616188567","3207.2185023500656","3207.2185023500656","3207.2185023500656","3171.8867716246764","3171.8867716246764","3171.8867716246764","3211.604740150654","3211.604740150654","3211.604740150654","3204.669212047799","3204.669212047799","3204.669212047799"
"620000","3123.610829500276","3123.610829500276","3123.610829500276","3194.901224598046","3194.901224598046","3194.901224598046","3172.3817903605345","3172.3817903605345","3172.3817903605345","3238.410423467912","3238.410423467912","3238.410423467912","3199.7562282636145","3199.7562282636145","3199.7562282636145"
"630000","3109.901708880883","3109.901708880883","3109.901708880883","3243.854987126768","3243.854987126768","3243.854987126768","3178.0483300488613","3178.0483300488613","3178.0483300488613","3247.6868595130136","3247.6868595130136","3247.6868595130136","3228.067952420089","3228.067952420089","3228.067952420089"
"640000","3149.4870040994356","3149.4870040994356","3149.4870040994356","3221.1611990938204","3221.1611990938204","3221.1611990938204","3177.6769795409664","3177.6769795409664","3177.6769795409664","3232.9835147060217","3232.9835147060217","3232.9835147060217","3196.543753526842","3196.543753526842","3196.543753526842"
"650000","3136.086568810354","3136.086568810354","3136.086568810354","3233.3562642841093","3233.3562642841093","3233.3562642841093","3187.546822141526","3187.546822141526","3187.546822141526","8.975937495228939","8.975937495228939","8.975937495228939","3287.128826279645","3287.128826279645","3287.128826279645"
"660000","3162.58472302902","3162.58472302902","3162.58472302902","3279.1527857176175","3279.1527857176175","3279.1527857176175","3178.843427202042","3178.843427202042","3178.843427202042","7.288012563097782","7.288012563097782","7.288012563097782","3265.9464218571184","3265.9464218571184","3265.9464218571184"
"670000","3189.4448396168627","3189.4448396168627","3189.4448396168627","3259.7515632959285","3259.7515632959285","3259.7515632959285","3229.381443745325","3229.381443745325","3229.381443745325","3188.4928842776253","3188.4928842776253","3188.4928842776253","3283.101807731686","3283.101807731686","3283.101807731686"
"680000","3186.049052477679","3186.049052477679","3186.049052477679","3273.6788414089233","3273.6788414089233","3273.6788414089233","3219.3503979845946","3219.3503979845946","3219.3503979845946","3211.4163569672846","3211.4163569672846","3211.4163569672846","3234.2718803846938","3234.2718803846938","3234.2718803846938"
"690000","3194.0931481745774","3194.0931481745774","3194.0931481745774","3249.0381634748155","3249.0381634748155","3249.0381634748155","3222.2097590824656","3222.2097590824656","3222.2097590824656","3220.824192549624","3220.824192549624","3220.824192549624","3295.262393731202","3295.262393731202","3295.262393731202"
"700000","3169.7061479446206","3169.7061479446206","3169.7061479446206","3236.9620009636433","3236.9620009636433","3236.9620009636433","3237.1598213773955","3237.1598213773955","3237.1598213773955","3206.8640108461113","3206.8640108461113","3206.8640108461113","3280.1682471810223","3280.1682471810223","3280.1682471810223"
"710000","3169.0911807790276","3169.0911807790276","3169.0911807790276","3289.197070815804","3289.197070815804","3289.197070815804","3224.5259861446634","3224.5259861446634","3224.5259861446634","3216.314026326133","3216.314026326133","3216.314026326133","3287.8053694159294","3287.8053694159294","3287.8053694159294"
"720000","3186.1007788856455","3186.1007788856455","3186.1007788856455","3256.50944142348","3256.50944142348","3256.50944142348","3244.7226503885367","3244.7226503885367","3244.7226503885367","3201.071997453322","3201.071997453322","3201.071997453322","3308.4008093161547","3308.4008093161547","3308.4008093161547"
"730000","3202.117039021582","3202.117039021582","3202.117039021582","3287.614565667622","3287.614565667622","3287.614565667622","3247.754731478218","3247.754731478218","3247.754731478218","3247.7066875469664","3247.7066875469664","3247.7066875469664","3306.0735103788365","3306.0735103788365","3306.0735103788365"
"740000","3218.2344835850413","3218.2344835850413","3218.2344835850413","3294.2697406171574","3294.2697406171574","3294.2697406171574","3246.5850848038335","3246.5850848038335","3246.5850848038335","3200.9934469715836","3200.9934469715836","3200.9934469715836","3316.1230947673257","3316.1230947673257","3316.1230947673257"
"750000","3201.5680394852284","3201.5680394852284","3201.5680394852284","3282.5512868434985","3282.5512868434985","3282.5512868434985","3273.3212140817327","3273.3212140817327","3273.3212140817327","3189.6769955853842","3189.6769955853842","3189.6769955853842","3371.2870024856543","3371.2870024856543","3371.2870024856543"
"760000","3224.402488800081","3224.402488800081","3224.402488800081","3274.8314443840304","3274.8314443840304","3274.8314443840304","3258.918286526997","3258.918286526997","3258.918286526997","3207.331366647189","3207.331366647189","3207.331366647189","3355.6932071422757","3355.6932071422757","3355.6932071422757"
"770000","3212.436636743444","3212.436636743444","3212.436636743444","3283.398404192872","3283.398404192872","3283.398404192872","3271.5121892344323","3271.5121892344323","3271.5121892344323","3211.598641621089","3211.598641621089","3211.598641621089","3329.1204924971053","3329.1204924971053","3329.1204924971053"
"780000","3229.472815244326","3229.472815244326","3229.472815244326","3286.8666506307163","3286.8666506307163","3286.8666506307163","3267.115394149575","3267.115394149575","3267.115394149575","3204.9821354159567","3204.9821354159567","3204.9821354159567","3377.549786542174","3377.549786542174","3377.549786542174"
"790000","3218.759484222451","3218.759484222451","3218.759484222451","3301.6785277284935","3301.6785277284935","3301.6785277284935","3293.5124602290975","3293.5124602290975","3293.5124602290975","3207.984324612209","3207.984324612209","3207.984324612209","3372.23467767653","3372.23467767653","3372.23467767653"
"800000","3218.642840771539","3218.642840771539","3218.642840771539","3273.682669409407","3273.682669409407","3273.682669409407","3291.7366776810327","3291.7366776810327","3291.7366776810327","10.817145785645234","10.817145785645234","10.817145785645234","3383.001138577659","3383.001138577659","3383.001138577659"
"810000","3236.316177677453","3236.316177677453","3236.316177677453","3277.176970101048","3277.176970101048","3277.176970101048","3270.3209959613114","3270.3209959613114","3270.3209959613114","3203.539618625341","3203.539618625341","3203.539618625341","3385.9158445580115","3385.9158445580115","3385.9158445580115"
"820000","3265.2759589322877","3265.2759589322877","3265.2759589322877","3267.465227178933","3267.465227178933","3267.465227178933","3278.730501578233","3278.730501578233","3278.730501578233","3209.5590117240095","3209.5590117240095","3209.5590117240095","3395.07431203039","3395.07431203039","3395.07431203039"
"830000","3278.944574767052","3278.944574767052","3278.944574767052","3312.0384566573134","3312.0384566573134","3312.0384566573134","3299.416459683798","3299.416459683798","3299.416459683798","3228.695543765504","3228.695543765504","3228.695543765504","3375.849730303921","3375.849730303921","3375.849730303921"
"840000","3251.85531554861","3251.85531554861","3251.85531554861","3334.9320031446755","3334.9320031446755","3334.9320031446755","3310.562097509439","3310.562097509439","3310.562097509439","3234.3181119735204","3234.3181119735204","3234.3181119735204","3399.8782671857525","3399.8782671857525","3399.8782671857525"
"850000","3232.587173950377","3232.587173950377","3232.587173950377","3296.8014062600478","3296.8014062600478","3296.8014062600478","3314.530876533708","3314.530876533708","3314.530876533708","3232.710489246798","3232.710489246798","3232.710489246798","3405.9128728497462","3405.9128728497462","3405.9128728497462"
"860000","3288.5640669436007","3288.5640669436007","3288.5640669436007","3310.8111980575545","3310.8111980575545","3310.8111980575545","3322.5044744227807","3322.5044744227807","3322.5044744227807","3239.2643134436926","3239.2643134436926","3239.2643134436926","3421.2069178180027","3421.2069178180027","3421.2069178180027"
"870000","3272.4758630639767","3272.4758630639767","3272.4758630639767","3315.0724462783646","3315.0724462783646","3315.0724462783646","3311.853488276379","3311.853488276379","3311.853488276379","3208.5832940755477","3208.5832940755477","3208.5832940755477","3407.6297803115303","3407.6297803115303","3407.6297803115303"
"880000","3233.093857173284","3233.093857173284","3233.093857173284","3321.2576743457967","3321.2576743457967","3321.2576743457967","3312.3447174059283","3312.3447174059283","3312.3447174059283","3216.415856078735","3216.415856078735","3216.415856078735","3398.3776414205263","3398.3776414205263","3398.3776414205263"
"890000","227.65753737095648","227.65753737095648","227.65753737095648","3300.713644080845","3300.713644080845","3300.713644080845","3301.489414257527","3301.489414257527","3301.489414257527","3250.2895421726694","3250.2895421726694","3250.2895421726694","3412.500179990381","3412.500179990381","3412.500179990381"
"900000","222.01199517746355","222.01199517746355","222.01199517746355","3348.2880355947527","3348.2880355947527","3348.2880355947527","3373.1419734386777","3373.1419734386777","3373.1419734386777","3231.1977728910974","3231.1977728910974","3231.1977728910974","3430.39010379969","3430.39010379969","3430.39010379969"
"910000","3320.777350657178","3320.777350657178","3320.777350657178","3327.4546240841228","3327.4546240841228","3327.4546240841228","3344.3520883562474","3344.3520883562474","3344.3520883562474","3232.7485634387826","3232.7485634387826","3232.7485634387826","3445.608817063133","3445.608817063133","3445.608817063133"
"920000","3302.3784298020355","3302.3784298020355","3302.3784298020355","3317.2686825609226","3317.2686825609226","3317.2686825609226","3338.6494323713623","3338.6494323713623","3338.6494323713623","3236.299823848717","3236.299823848717","3236.299823848717","3445.489576719631","3445.489576719631","3445.489576719631"
"930000","3276.059804650791","3276.059804650791","3276.059804650791","3335.5584863002455","3335.5584863002455","3335.5584863002455","3340.842072978872","3340.842072978872","3340.842072978872","3231.783747553492","3231.783747553492","3231.783747553492","3436.3553769694313","3436.3553769694313","3436.3553769694313"
"940000","3295.0043111192454","3295.0043111192454","3295.0043111192454","3302.930298117912","3302.930298117912","3302.930298117912","3358.6703292391985","3358.6703292391985","3358.6703292391985","3244.2371193286026","3244.2371193286026","3244.2371193286026","3470.224674064244","3470.224674064244","3470.224674064244"
"950000","3291.120811114672","3291.120811114672","3291.120811114672","3326.683602428311","3326.683602428311","3326.683602428311","3318.19706693151","3318.19706693151","3318.19706693151","3245.5752742114655","3245.5752742114655","3245.5752742114655","3437.8651754167718","3437.8651754167718","3437.8651754167718"
"960000","3282.5676573901073","3282.5676573901073","3282.5676573901073","3341.8321131768816","3341.8321131768816","3341.8321131768816","3365.0937169204103","3365.0937169204103","3365.0937169204103","3241.1215533251116","3241.1215533251116","3241.1215533251116","3453.7524337705354","3453.7524337705354","3453.7524337705354"
"970000","3273.2610588248945","3273.2610588248945","3273.2610588248945","3329.2510437765986","3329.2510437765986","3329.2510437765986","3374.2969943148682","3374.2969943148682","3374.2969943148682","3260.6158315874995","3260.6158315874995","3260.6158315874995","3456.811525879587","3456.811525879587","3456.811525879587"
"980000","3281.6305707646943","3281.6305707646943","3281.6305707646943","3335.7413508433574","3335.7413508433574","3335.7413508433574","3431.6716971458072","3431.6716971458072","3431.6716971458072","3254.596543860085","3254.596543860085","3254.596543860085","3443.1653135830747","3443.1653135830747","3443.1653135830747"
"990000","3328.9577084493685","3328.9577084493685","3328.9577084493685","3329.625839199793","3329.625839199793","3329.625839199793","3388.332542199172","3388.332542199172","3388.332542199172","3259.192638915111","3259.192638915111","3259.192638915111","3463.102668934749","3463.102668934749","3463.102668934749"

==> plot_scripts/data/reward_curves/hopper/polygrad_random_actions_hopper.csv <==
"Step","sweet-envelope-561 - eval/avg_return","sweet-envelope-561 - eval/avg_return__MIN","sweet-envelope-561 - eval/avg_return__MAX","daily-wood-413 - eval/avg_return","daily-wood-413 - eval/avg_return__MIN","daily-wood-413 - eval/avg_return__MAX","rosy-sea-412 - eval/avg_return","rosy-sea-412 - eval/avg_return__MIN","rosy-sea-412 - eval/avg_return__MAX","pious-disco-411 - eval/avg_return","pious-disco-411 - eval/avg_return__MIN","pious-disco-411 - eval/avg_return__MAX","feasible-donkey-410 - eval/avg_return","feasible-donkey-410 - eval/avg_return__MIN","feasible-donkey-410 - eval/avg_return__MAX"
"0","20.133169331476882","20.133169331476882","20.133169331476882","84.53821415062244","84.53821415062244","84.53821415062244","10.661755465849811","10.661755465849811","10.661755465849811","6.415166995859366","6.415166995859366","6.415166995859366","9.932375458668028","9.932375458668028","9.932375458668028"
"10000","181.18687109102677","181.18687109102677","181.18687109102677","182.9068699471204","182.9068699471204","182.9068699471204","237.67167597626204","237.67167597626204","237.67167597626204","43.25854543756685","43.25854543756685","43.25854543756685","162.1565763859255","162.1565763859255","162.1565763859255"
"20000","194.96660915563726","194.96660915563726","194.96660915563726","189.03486365842141","189.03486365842141","189.03486365842141","120.2850576472089","120.2850576472089","120.2850576472089","44.14095040713073","44.14095040713073","44.14095040713073","41.08104495668094","41.08104495668094","41.08104495668094"
"30000","328.13513601838764","328.13513601838764","328.13513601838764","189.95768332082028","189.95768332082028","189.95768332082028","316.6781767909352","316.6781767909352","316.6781767909352","47.05692392612626","47.05692392612626","47.05692392612626","132.92197875976476","132.92197875976476","132.92197875976476"
"40000","132.31771543274843","132.31771543274843","132.31771543274843","200.4888049043348","200.4888049043348","200.4888049043348","281.63181499503787","281.63181499503787","281.63181499503787","139.28107686453973","139.28107686453973","139.28107686453973","190.11129196709751","190.11129196709751","190.11129196709751"
"50000","40.85892315845797","40.85892315845797","40.85892315845797","174.91074065029414","174.91074065029414","174.91074065029414","205.37573481398218","205.37573481398218","205.37573481398218","145.46992440574326","145.46992440574326","145.46992440574326","196.14819945664826","196.14819945664826","196.14819945664826"
"60000","42.39737947704174","42.39737947704174","42.39737947704174","223.6870390411287","223.6870390411287","223.6870390411287","190.23139658788634","190.23139658788634","190.23139658788634","477.5310854174463","477.5310854174463","477.5310854174463","49.01661761061421","49.01661761061421","49.01661761061421"
"70000","165.7658444708665","165.7658444708665","165.7658444708665","199.4222403393939","199.4222403393939","199.4222403393939","270.90998349734616","270.90998349734616","270.90998349734616","61.14575214352293","61.14575214352293","61.14575214352293","190.325495014366","190.325495014366","190.325495014366"
"80000","278.40907182148237","278.40907182148237","278.40907182148237","220.79563843599357","220.79563843599357","220.79563843599357","243.5722506166531","243.5722506166531","243.5722506166531","181.72193086444616","181.72193086444616","181.72193086444616","204.96217240777378","204.96217240777378","204.96217240777378"
"90000","209.47149804633386","209.47149804633386","209.47149804633386","217.6840478351181","217.6840478351181","217.6840478351181","241.62556602406056","241.62556602406056","241.62556602406056","503.16146870852606","503.16146870852606","503.16146870852606","199.06681000922913","199.06681000922913","199.06681000922913"
"100000","210.01751112021958","210.01751112021958","210.01751112021958","228.5104830427693","228.5104830427693","228.5104830427693","194.0831734004479","194.0831734004479","194.0831734004479","400.6201174664136","400.6201174664136","400.6201174664136","126.33339716588289","126.33339716588289","126.33339716588289"
"110000","48.37313012916151","48.37313012916151","48.37313012916151","226.23549295983247","226.23549295983247","226.23549295983247","312.1964334018896","312.1964334018896","312.1964334018896","503.0539126263151","503.0539126263151","503.0539126263151","148.3883314110595","148.3883314110595","148.3883314110595"
"120000","56.44112595344073","56.44112595344073","56.44112595344073","229.06507438000708","229.06507438000708","229.06507438000708","334.0082789860845","334.0082789860845","334.0082789860845","329.0283903417504","329.0283903417504","329.0283903417504","162.99483825859542","162.99483825859542","162.99483825859542"
"130000","217.39751614646357","217.39751614646357","217.39751614646357","233.00515707845184","233.00515707845184","233.00515707845184","404.8563214734803","404.8563214734803","404.8563214734803","498.01828166767484","498.01828166767484","498.01828166767484","57.61354469873894","57.61354469873894","57.61354469873894"
"140000","57.37449688329595","57.37449688329595","57.37449688329595","227.77794926062143","227.77794926062143","227.77794926062143","283.18984658091284","283.18984658091284","283.18984658091284","500.3513066862041","500.3513066862041","500.3513066862041","209.94217776151808","209.94217776151808","209.94217776151808"
"150000","218.72104384181648","218.72104384181648","218.72104384181648","224.23541573160855","224.23541573160855","224.23541573160855","44.99621974598925","44.99621974598925","44.99621974598925","498.635191817547","498.635191817547","498.635191817547","58.187544504653474","58.187544504653474","58.187544504653474"
"160000","84.78699330935919","84.78699330935919","84.78699330935919","230.01832840667853","230.01832840667853","230.01832840667853","328.4014016005146","328.4014016005146","328.4014016005146","500.04465280807636","500.04465280807636","500.04465280807636","162.1265219606515","162.1265219606515","162.1265219606515"
"170000","59.6550447296479","59.6550447296479","59.6550447296479","229.56308942836327","229.56308942836327","229.56308942836327","79.03379337320226","79.03379337320226","79.03379337320226","495.1056102751162","495.1056102751162","495.1056102751162","183.380176932834","183.380176932834","183.380176932834"
"180000","77.15888515563931","77.15888515563931","77.15888515563931","217.55878018638842","217.55878018638842","217.55878018638842","347.5779285939912","347.5779285939912","347.5779285939912","459.74593626731655","459.74593626731655","459.74593626731655","164.38434119964217","164.38434119964217","164.38434119964217"
"190000","218.61985996992607","218.61985996992607","218.61985996992607","227.13153084125483","227.13153084125483","227.13153084125483","380.08259794864813","380.08259794864813","380.08259794864813","470.54417035351855","470.54417035351855","470.54417035351855","58.1474779321566","58.1474779321566","58.1474779321566"
"200000","59.48269312070414","59.48269312070414","59.48269312070414","214.76373042493074","214.76373042493074","214.76373042493074","374.7270301336933","374.7270301336933","374.7270301336933","490.43846549670815","490.43846549670815","490.43846549670815","102.87216112659132","102.87216112659132","102.87216112659132"
"210000","59.40556660390065","59.40556660390065","59.40556660390065","174.92298311257855","174.92298311257855","174.92298311257855","351.2770080182869","351.2770080182869","351.2770080182869","472.9541175920829","472.9541175920829","472.9541175920829","100.63130709420514","100.63130709420514","100.63130709420514"
"220000","138.7953993493776","138.7953993493776","138.7953993493776","179.31572607646183","179.31572607646183","179.31572607646183","366.06719789387273","366.06719789387273","366.06719789387273","492.4561069990424","492.4561069990424","492.4561069990424","49.04723275990885","49.04723275990885","49.04723275990885"
"230000","225.2467340776031","225.2467340776031","225.2467340776031","170.04047704571875","170.04047704571875","170.04047704571875","379.08676618861006","379.08676618861006","379.08676618861006","741.9299253316201","741.9299253316201","741.9299253316201","49.53601865155628","49.53601865155628","49.53601865155628"
"240000","59.98376403799159","59.98376403799159","59.98376403799159","174.64376240358922","174.64376240358922","174.64376240358922","356.51413081094097","356.51413081094097","356.51413081094097","741.1821530524721","741.1821530524721","741.1821530524721","48.28457357755634","48.28457357755634","48.28457357755634"
"250000","218.31907947879094","218.31907947879094","218.31907947879094","187.97196740984106","187.97196740984106","187.97196740984106","377.0868131319416","377.0868131319416","377.0868131319416","463.2257301677972","463.2257301677972","463.2257301677972","47.18934937978697","47.18934937978697","47.18934937978697"
"260000","221.57092548657084","221.57092548657084","221.57092548657084","169.41152035205158","169.41152035205158","169.41152035205158","364.29424185653835","364.29424185653835","364.29424185653835","502.8249655329819","502.8249655329819","502.8249655329819","47.68877394899677","47.68877394899677","47.68877394899677"
"270000","197.22995169707445","197.22995169707445","197.22995169707445","171.37333766473125","171.37333766473125","171.37333766473125","369.8444528030926","369.8444528030926","369.8444528030926","526.2521070706287","526.2521070706287","526.2521070706287","47.98118266825186","47.98118266825186","47.98118266825186"
"280000","218.6280451564371","218.6280451564371","218.6280451564371","177.53526429364604","177.53526429364604","177.53526429364604","388.49772244731736","388.49772244731736","388.49772244731736","973.7568899201469","973.7568899201469","973.7568899201469","49.46786191922625","49.46786191922625","49.46786191922625"
"290000","218.0475879854871","218.0475879854871","218.0475879854871","174.39206023764197","174.39206023764197","174.39206023764197","371.745006979898","371.745006979898","371.745006979898","813.4790224730898","813.4790224730898","813.4790224730898","49.114486857255564","49.114486857255564","49.114486857255564"
"300000","218.94988551795376","218.94988551795376","218.94988551795376","180.34872604123112","180.34872604123112","180.34872604123112","352.65957995861146","352.65957995861146","352.65957995861146","778.1837211015725","778.1837211015725","778.1837211015725","47.89596937087396","47.89596937087396","47.89596937087396"
"310000","218.31713744371373","218.31713744371373","218.31713744371373","166.56853933194682","166.56853933194682","166.56853933194682","367.2826707677408","367.2826707677408","367.2826707677408","959.4717042470472","959.4717042470472","959.4717042470472","49.48397521128099","49.48397521128099","49.48397521128099"
"320000","220.04156790741564","220.04156790741564","220.04156790741564","171.76615303310274","171.76615303310274","171.76615303310274","362.3061326936988","362.3061326936988","362.3061326936988","923.595788985643","923.595788985643","923.595788985643","49.71184695414837","49.71184695414837","49.71184695414837"
"330000","217.80578639430783","217.80578639430783","217.80578639430783","177.3394105235624","177.3394105235624","177.3394105235624","363.6013445084025","363.6013445084025","363.6013445084025","314.9026525102496","314.9026525102496","314.9026525102496","49.60393644672543","49.60393644672543","49.60393644672543"
"340000","103.39798506082141","103.39798506082141","103.39798506082141","235.98400978865942","235.98400978865942","235.98400978865942","346.083614139616","346.083614139616","346.083614139616","297.55133603188585","297.55133603188585","297.55133603188585","48.49837183738491","48.49837183738491","48.49837183738491"
"350000","217.37205030494064","217.37205030494064","217.37205030494064","189.65834772833233","189.65834772833233","189.65834772833233","359.14805263509254","359.14805263509254","359.14805263509254","273.6594327375399","273.6594327375399","273.6594327375399","48.63850255049833","48.63850255049833","48.63850255049833"
"360000","219.2498636412388","219.2498636412388","219.2498636412388","192.51411603419524","192.51411603419524","192.51411603419524","60.8287162045664","60.8287162045664","60.8287162045664","962.1491477953672","962.1491477953672","962.1491477953672","47.96003821361014","47.96003821361014","47.96003821361014"
"370000","66.75563524249907","66.75563524249907","66.75563524249907","174.31802359695897","174.31802359695897","174.31802359695897","368.67959201985997","368.67959201985997","368.67959201985997","779.5481164162281","779.5481164162281","779.5481164162281","46.84964853714229","46.84964853714229","46.84964853714229"
"380000","66.8103128586217","66.8103128586217","66.8103128586217","223.54563651982608","223.54563651982608","223.54563651982608","59.9157537586085","59.9157537586085","59.9157537586085","587.8053982763776","587.8053982763776","587.8053982763776","46.96261382790071","46.96261382790071","46.96261382790071"
"390000","74.87801302562444","74.87801302562444","74.87801302562444","232.4940359580824","232.4940359580824","232.4940359580824","60.229709896733155","60.229709896733155","60.229709896733155","642.9656912481125","642.9656912481125","642.9656912481125","46.5620943148665","46.5620943148665","46.5620943148665"
"400000","215.1922934929442","215.1922934929442","215.1922934929442","175.44070418523953","175.44070418523953","175.44070418523953","59.980007419478625","59.980007419478625","59.980007419478625","579.3543641320459","579.3543641320459","579.3543641320459","46.520080250480405","46.520080250480405","46.520080250480405"
"410000","218.28650690152796","218.28650690152796","218.28650690152796","238.28506792790162","238.28506792790162","238.28506792790162","334.52844055109927","334.52844055109927","334.52844055109927","887.1165420935037","887.1165420935037","887.1165420935037","46.74065127244354","46.74065127244354","46.74065127244354"
"420000","219.09420561920015","219.09420561920015","219.09420561920015","183.2871672161173","183.2871672161173","183.2871672161173","60.8599955696719","60.8599955696719","60.8599955696719","847.0429462963396","847.0429462963396","847.0429462963396","46.83455989709101","46.83455989709101","46.83455989709101"
"430000","217.74563549532135","217.74563549532135","217.74563549532135","195.25130384141488","195.25130384141488","195.25130384141488","344.76978196765526","344.76978196765526","344.76978196765526","686.9656131117441","686.9656131117441","686.9656131117441","47.613911397359445","47.613911397359445","47.613911397359445"
"440000","219.01461108949746","219.01461108949746","219.01461108949746","248.54738231530752","248.54738231530752","248.54738231530752","346.5750442394916","346.5750442394916","346.5750442394916","854.9527138043047","854.9527138043047","854.9527138043047","49.08648945687667","49.08648945687667","49.08648945687667"
"450000","217.8305466517598","217.8305466517598","217.8305466517598","186.37231323993836","186.37231323993836","186.37231323993836","359.93498007914707","359.93498007914707","359.93498007914707","881.6886976012438","881.6886976012438","881.6886976012438","49.9426904605406","49.9426904605406","49.9426904605406"
"460000","217.03175219796813","217.03175219796813","217.03175219796813","228.77853582840697","228.77853582840697","228.77853582840697","320.4740808005044","320.4740808005044","320.4740808005044","769.4869470831832","769.4869470831832","769.4869470831832","47.73766182732705","47.73766182732705","47.73766182732705"
"470000","217.36966987790885","217.36966987790885","217.36966987790885","229.9214042949456","229.9214042949456","229.9214042949456","326.28747378231793","326.28747378231793","326.28747378231793","902.0444683120215","902.0444683120215","902.0444683120215","49.86507092300597","49.86507092300597","49.86507092300597"
"480000","218.9938056678438","218.9938056678438","218.9938056678438","238.3698614139113","238.3698614139113","238.3698614139113","311.4429687965805","311.4429687965805","311.4429687965805","906.7058491186556","906.7058491186556","906.7058491186556","49.10934562370991","49.10934562370991","49.10934562370991"
"490000","217.95641622036428","217.95641622036428","217.95641622036428","247.91120737655902","247.91120737655902","247.91120737655902","331.17607517534236","331.17607517534236","331.17607517534236","1062.0988711281132","1062.0988711281132","1062.0988711281132","48.37218528453555","48.37218528453555","48.37218528453555"
"500000","218.24334729372094","218.24334729372094","218.24334729372094","240.2595275671318","240.2595275671318","240.2595275671318","336.2206624586486","336.2206624586486","336.2206624586486","887.752662152269","887.752662152269","887.752662152269","48.39708295248484","48.39708295248484","48.39708295248484"
"510000","210.2035811456436","210.2035811456436","210.2035811456436","237.94893693630257","237.94893693630257","237.94893693630257","369.75314630969183","369.75314630969183","369.75314630969183","849.2249714178886","849.2249714178886","849.2249714178886","47.6310240147984","47.6310240147984","47.6310240147984"
"520000","215.63945013001165","215.63945013001165","215.63945013001165","229.2168059176478","229.2168059176478","229.2168059176478","337.79655030335425","337.79655030335425","337.79655030335425","836.1498089148579","836.1498089148579","836.1498089148579","48.19898201688103","48.19898201688103","48.19898201688103"
"530000","217.35671072937544","217.35671072937544","217.35671072937544","242.1808564206216","242.1808564206216","242.1808564206216","327.0108136757536","327.0108136757536","327.0108136757536","1027.126075893932","1027.126075893932","1027.126075893932","49.671309486181215","49.671309486181215","49.671309486181215"
"540000","219.90114667247767","219.90114667247767","219.90114667247767","243.15029964496102","243.15029964496102","243.15029964496102","312.6991586376579","312.6991586376579","312.6991586376579","887.185861115172","887.185861115172","887.185861115172","49.789566628005915","49.789566628005915","49.789566628005915"
"550000","216.8016264386436","216.8016264386436","216.8016264386436","242.82687796240913","242.82687796240913","242.82687796240913","317.8895116562734","317.8895116562734","317.8895116562734","779.0488425516805","779.0488425516805","779.0488425516805","48.50519425684553","48.50519425684553","48.50519425684553"
"560000","215.97946774209012","215.97946774209012","215.97946774209012","237.7673147161692","237.7673147161692","237.7673147161692","296.41792399256315","296.41792399256315","296.41792399256315","1407.3500145597905","1407.3500145597905","1407.3500145597905","49.295211418017026","49.295211418017026","49.295211418017026"
"570000","218.76942675291247","218.76942675291247","218.76942675291247","220.6133744759226","220.6133744759226","220.6133744759226","340.3534753613473","340.3534753613473","340.3534753613473","1054.5776174174403","1054.5776174174403","1054.5776174174403","48.63493716196983","48.63493716196983","48.63493716196983"
"580000","217.23707516270656","217.23707516270656","217.23707516270656","232.76891253373202","232.76891253373202","232.76891253373202","323.77073832565975","323.77073832565975","323.77073832565975","881.7818774537607","881.7818774537607","881.7818774537607","49.44478845960696","49.44478845960696","49.44478845960696"
"590000","85.44745382949904","85.44745382949904","85.44745382949904","192.8789522625696","192.8789522625696","192.8789522625696","273.6823086190608","273.6823086190608","273.6823086190608","890.8373796960248","890.8373796960248","890.8373796960248","48.79960346103413","48.79960346103413","48.79960346103413"
"600000","211.74642161784996","211.74642161784996","211.74642161784996","233.71316996926416","233.71316996926416","233.71316996926416","337.3806504758919","337.3806504758919","337.3806504758919","889.0452085048526","889.0452085048526","889.0452085048526","47.91360601716387","47.91360601716387","47.91360601716387"
"610000","214.42659304409054","214.42659304409054","214.42659304409054","233.92331519293748","233.92331519293748","233.92331519293748","312.7674223891268","312.7674223891268","312.7674223891268","912.5360552352422","912.5360552352422","912.5360552352422","47.252676313094874","47.252676313094874","47.252676313094874"
"620000","218.5232390371254","218.5232390371254","218.5232390371254","230.15010887158292","230.15010887158292","230.15010887158292","318.3471866193317","318.3471866193317","318.3471866193317","1371.5616665028167","1371.5616665028167","1371.5616665028167","48.556029750567966","48.556029750567966","48.556029750567966"
"630000","216.33595202994425","216.33595202994425","216.33595202994425","224.86790477060686","224.86790477060686","224.86790477060686","321.0223903546854","321.0223903546854","321.0223903546854","902.5002847649654","902.5002847649654","902.5002847649654","48.03246735773629","48.03246735773629","48.03246735773629"
"640000","217.61168696235035","217.61168696235035","217.61168696235035","228.93491792144823","228.93491792144823","228.93491792144823","351.3541236625615","351.3541236625615","351.3541236625615","1640.3986562858056","1640.3986562858056","1640.3986562858056","49.20917270191747","49.20917270191747","49.20917270191747"
"650000","218.31451984235505","218.31451984235505","218.31451984235505","219.80197029994991","219.80197029994991","219.80197029994991","324.5285804971053","324.5285804971053","324.5285804971053","897.4936109074279","897.4936109074279","897.4936109074279","49.10656597744556","49.10656597744556","49.10656597744556"
"660000","219.1258713879077","219.1258713879077","219.1258713879077","228.24014339925606","228.24014339925606","228.24014339925606","360.9043595906399","360.9043595906399","360.9043595906399","1173.193999569236","1173.193999569236","1173.193999569236","48.19210138536715","48.19210138536715","48.19210138536715"
"670000","217.72809810324242","217.72809810324242","217.72809810324242","186.41225028352068","186.41225028352068","186.41225028352068","367.4774070650895","367.4774070650895","367.4774070650895","1544.7454700808362","1544.7454700808362","1544.7454700808362","48.771981563933124","48.771981563933124","48.771981563933124"
"680000","216.83863671426093","216.83863671426093","216.83863671426093","215.92066547528074","215.92066547528074","215.92066547528074","372.2286536243067","372.2286536243067","372.2286536243067","1089.7119672732365","1089.7119672732365","1089.7119672732365","48.70399250151293","48.70399250151293","48.70399250151293"
"690000","212.58675301134872","212.58675301134872","212.58675301134872","202.0645101321265","202.0645101321265","202.0645101321265","355.83272064559077","355.83272064559077","355.83272064559077","1368.9354317191244","1368.9354317191244","1368.9354317191244","48.376271688565794","48.376271688565794","48.376271688565794"
"700000","215.98368999196114","215.98368999196114","215.98368999196114","199.06182565754287","199.06182565754287","199.06182565754287","309.1225478932171","309.1225478932171","309.1225478932171","809.6048849977847","809.6048849977847","809.6048849977847","49.688672755846014","49.688672755846014","49.688672755846014"
"710000","216.0574068945105","216.0574068945105","216.0574068945105","197.57957054807383","197.57957054807383","197.57957054807383","315.2693632580136","315.2693632580136","315.2693632580136","898.8470585965894","898.8470585965894","898.8470585965894","48.00695441374204","48.00695441374204","48.00695441374204"
"720000","216.49607918462257","216.49607918462257","216.49607918462257","229.15383810444337","229.15383810444337","229.15383810444337","332.660374308345","332.660374308345","332.660374308345","934.6737166528335","934.6737166528335","934.6737166528335","48.45099728706713","48.45099728706713","48.45099728706713"
"730000","216.97615902540232","216.97615902540232","216.97615902540232","204.9269164549109","204.9269164549109","204.9269164549109","60.38068791274385","60.38068791274385","60.38068791274385","696.3947404756537","696.3947404756537","696.3947404756537","48.26403279103628","48.26403279103628","48.26403279103628"
"740000","217.43638340801576","217.43638340801576","217.43638340801576","216.29878230814793","216.29878230814793","216.29878230814793","319.0394850020467","319.0394850020467","319.0394850020467","883.9906594906855","883.9906594906855","883.9906594906855","48.38596915605865","48.38596915605865","48.38596915605865"
"750000","217.0515067942638","217.0515067942638","217.0515067942638","197.55358041498422","197.55358041498422","197.55358041498422","340.3514322025084","340.3514322025084","340.3514322025084","1155.089011032751","1155.089011032751","1155.089011032751","48.56579559795895","48.56579559795895","48.56579559795895"
"760000","216.19524801920957","216.19524801920957","216.19524801920957","208.7707863274292","208.7707863274292","208.7707863274292","332.3532445760861","332.3532445760861","332.3532445760861","871.1958067371477","871.1958067371477","871.1958067371477","49.392676728367206","49.392676728367206","49.392676728367206"
"770000","213.7310715538104","213.7310715538104","213.7310715538104","204.99563989733724","204.99563989733724","204.99563989733724","352.258638883986","352.258638883986","352.258638883986","706.2563072604795","706.2563072604795","706.2563072604795","48.260650459916775","48.260650459916775","48.260650459916775"
"780000","217.17382593816882","217.17382593816882","217.17382593816882","210.65943401412477","210.65943401412477","210.65943401412477","355.76666458578734","355.76666458578734","355.76666458578734","777.7300268533298","777.7300268533298","777.7300268533298","50.19322631688666","50.19322631688666","50.19322631688666"
"790000","216.35255254617337","216.35255254617337","216.35255254617337","210.6740822622331","210.6740822622331","210.6740822622331","335.49326259792537","335.49326259792537","335.49326259792537","448.16018945317865","448.16018945317865","448.16018945317865","47.64619205173517","47.64619205173517","47.64619205173517"
"800000","218.38329520544207","218.38329520544207","218.38329520544207","203.57873364571873","203.57873364571873","203.57873364571873","373.05471135876314","373.05471135876314","373.05471135876314","691.510027459982","691.510027459982","691.510027459982","49.09018613036816","49.09018613036816","49.09018613036816"
"810000","217.3178085111229","217.3178085111229","217.3178085111229","206.66529168708908","206.66529168708908","206.66529168708908","359.4986049736079","359.4986049736079","359.4986049736079","798.2626601224587","798.2626601224587","798.2626601224587","49.01515475640013","49.01515475640013","49.01515475640013"
"820000","214.92072314579067","214.92072314579067","214.92072314579067","212.35576384346177","212.35576384346177","212.35576384346177","342.98833478448313","342.98833478448313","342.98833478448313","929.2355790304055","929.2355790304055","929.2355790304055","49.569314701633814","49.569314701633814","49.569314701633814"
"830000","216.26183715109806","216.26183715109806","216.26183715109806","216.0041172177584","216.0041172177584","216.0041172177584","352.7317776990229","352.7317776990229","352.7317776990229","806.1846823953873","806.1846823953873","806.1846823953873","49.45050777895628","49.45050777895628","49.45050777895628"
"840000","216.76170870802275","216.76170870802275","216.76170870802275","202.1441749371191","202.1441749371191","202.1441749371191","355.3192971585235","355.3192971585235","355.3192971585235","1226.6434934123242","1226.6434934123242","1226.6434934123242","50.29648374659476","50.29648374659476","50.29648374659476"
"850000","219.16022642796528","219.16022642796528","219.16022642796528","206.26670455867688","206.26670455867688","206.26670455867688","341.6783288541188","341.6783288541188","341.6783288541188","1058.7088031558364","1058.7088031558364","1058.7088031558364","48.88492285616841","48.88492285616841","48.88492285616841"
"860000","218.0156773415099","218.0156773415099","218.0156773415099","213.68054810724544","213.68054810724544","213.68054810724544","330.96752739331174","330.96752739331174","330.96752739331174","1720.97370460882","1720.97370460882","1720.97370460882","49.79943953588753","49.79943953588753","49.79943953588753"
"870000","218.02422203712376","218.02422203712376","218.02422203712376","203.37478073266493","203.37478073266493","203.37478073266493","354.0307302642686","354.0307302642686","354.0307302642686","919.6645519337686","919.6645519337686","919.6645519337686","50.25811421326078","50.25811421326078","50.25811421326078"
"880000","214.14579935800984","214.14579935800984","214.14579935800984","205.36043512620267","205.36043512620267","205.36043512620267","331.0258708429259","331.0258708429259","331.0258708429259","925.3021811496794","925.3021811496794","925.3021811496794","49.668898605379844","49.668898605379844","49.668898605379844"
"890000","216.81426393755282","216.81426393755282","216.81426393755282","208.69212146482283","208.69212146482283","208.69212146482283","339.07831205574973","339.07831205574973","339.07831205574973","1127.704178209419","1127.704178209419","1127.704178209419","50.8485454531712","50.8485454531712","50.8485454531712"
"900000","214.28451648208207","214.28451648208207","214.28451648208207","215.69776204264244","215.69776204264244","215.69776204264244","342.02980886497824","342.02980886497824","342.02980886497824","1604.8434945235153","1604.8434945235153","1604.8434945235153","50.457645109435575","50.457645109435575","50.457645109435575"
"910000","211.93136149109745","211.93136149109745","211.93136149109745","208.217766637457","208.217766637457","208.217766637457","339.14225601826377","339.14225601826377","339.14225601826377","915.3915460872491","915.3915460872491","915.3915460872491","48.47691496653207","48.47691496653207","48.47691496653207"
"920000","213.70240027200384","213.70240027200384","213.70240027200384","214.11388353686522","214.11388353686522","214.11388353686522","340.3485083451063","340.3485083451063","340.3485083451063","906.106464729949","906.106464729949","906.106464729949","50.28151500246486","50.28151500246486","50.28151500246486"
"930000","214.74512300709475","214.74512300709475","214.74512300709475","220.000745350014","220.000745350014","220.000745350014","352.00245411337494","352.00245411337494","352.00245411337494","1087.597371135485","1087.597371135485","1087.597371135485","49.77951729284254","49.77951729284254","49.77951729284254"
"940000","215.29713202842248","215.29713202842248","215.29713202842248","213.43935911060998","213.43935911060998","213.43935911060998","336.10034048109793","336.10034048109793","336.10034048109793","228.3576229007434","228.3576229007434","228.3576229007434","51.88178650423352","51.88178650423352","51.88178650423352"
"950000","209.8672510506005","209.8672510506005","209.8672510506005","209.04876059204844","209.04876059204844","209.04876059204844","370.5315249943416","370.5315249943416","370.5315249943416","223.77115891064332","223.77115891064332","223.77115891064332","53.311180884274094","53.311180884274094","53.311180884274094"
"960000","211.9906338614672","211.9906338614672","211.9906338614672","216.50476551179503","216.50476551179503","216.50476551179503","364.4587226954503","364.4587226954503","364.4587226954503","917.8710148954709","917.8710148954709","917.8710148954709","51.13218084678805","51.13218084678805","51.13218084678805"
"970000","210.19569993926876","210.19569993926876","210.19569993926876","220.37478315474436","220.37478315474436","220.37478315474436","344.14561727545527","344.14561727545527","344.14561727545527","220.80664368369008","220.80664368369008","220.80664368369008","49.22133475008901","49.22133475008901","49.22133475008901"
"980000","206.96153797156632","206.96153797156632","206.96153797156632","215.90239464443522","215.90239464443522","215.90239464443522","366.17030664760983","366.17030664760983","366.17030664760983","920.6568217711553","920.6568217711553","920.6568217711553","48.98649139957867","48.98649139957867","48.98649139957867"
"990000","207.4004629219599","207.4004629219599","207.4004629219599","207.02699922365497","207.02699922365497","207.02699922365497","365.41103788750144","365.41103788750144","365.41103788750144","931.1586911519198","931.1586911519198","931.1586911519198","49.89195714863179","49.89195714863179","49.89195714863179"

==> plot_scripts/data/reward_curves/hopper/polygrad_sample_policy_hopper.csv <==
"Step","cheerful-fireworks-562 - eval/avg_return","cheerful-fireworks-562 - eval/avg_return__MIN","cheerful-fireworks-562 - eval/avg_return__MAX","swept-glade-453 - eval/avg_return","swept-glade-453 - eval/avg_return__MIN","swept-glade-453 - eval/avg_return__MAX","ruby-water-440 - eval/avg_return","ruby-water-440 - eval/avg_return__MIN","ruby-water-440 - eval/avg_return__MAX","wild-serenity-439 - eval/avg_return","wild-serenity-439 - eval/avg_return__MIN","wild-serenity-439 - eval/avg_return__MAX","wise-wave-434 - eval/avg_return","wise-wave-434 - eval/avg_return__MIN","wise-wave-434 - eval/avg_return__MAX"
"0","20.55385759224395","20.55385759224395","20.55385759224395","10.680184215621043","10.680184215621043","10.680184215621043","84.53482192973794","84.53482192973794","84.53482192973794","6.3540202220648245","6.3540202220648245","6.3540202220648245","9.855069647398444","9.855069647398444","9.855069647398444"
"10000","191.1159177161151","191.1159177161151","191.1159177161151","195.93181962872237","195.93181962872237","195.93181962872237","209.5124518490411","209.5124518490411","209.5124518490411","193.6780252776084","193.6780252776084","193.6780252776084","187.67142374929648","187.67142374929648","187.67142374929648"
"20000","197.10512392086244","197.10512392086244","197.10512392086244","188.6000318277361","188.6000318277361","188.6000318277361","201.75563830689427","201.75563830689427","201.75563830689427","181.27313498891084","181.27313498891084","181.27313498891084","169.25281988463627","169.25281988463627","169.25281988463627"
"30000","134.33123749455729","134.33123749455729","134.33123749455729","164.56961449013278","164.56961449013278","164.56961449013278","185.93000376902333","185.93000376902333","185.93000376902333","70.71423017672183","70.71423017672183","70.71423017672183","112.13240652783445","112.13240652783445","112.13240652783445"
"40000","132.32055405950598","132.32055405950598","132.32055405950598","193.44760550242185","193.44760550242185","193.44760550242185","67.0590150506454","67.0590150506454","67.0590150506454","541.266887060921","541.266887060921","541.266887060921","115.71939360051468","115.71939360051468","115.71939360051468"
"50000","306.52195934646676","306.52195934646676","306.52195934646676","141.30793667109168","141.30793667109168","141.30793667109168","180.01390372500828","180.01390372500828","180.01390372500828","1003.748850906302","1003.748850906302","1003.748850906302","288.1611749369332","288.1611749369332","288.1611749369332"
"60000","123.22812646455608","123.22812646455608","123.22812646455608","241.4672717644447","241.4672717644447","241.4672717644447","174.94444038296626","174.94444038296626","174.94444038296626","207.8253871570135","207.8253871570135","207.8253871570135","307.4723733477448","307.4723733477448","307.4723733477448"
"70000","175.8867938129253","175.8867938129253","175.8867938129253","211.78969307935668","211.78969307935668","211.78969307935668","143.02403676179642","143.02403676179642","143.02403676179642","207.4696948539071","207.4696948539071","207.4696948539071","161.10874403124765","161.10874403124765","161.10874403124765"
"80000","401.362249136963","401.362249136963","401.362249136963","213.1335022443647","213.1335022443647","213.1335022443647","246.69790097312406","246.69790097312406","246.69790097312406","602.4833603678717","602.4833603678717","602.4833603678717","151.28125293544986","151.28125293544986","151.28125293544986"
"90000","455.05995914795324","455.05995914795324","455.05995914795324","83.51212774219256","83.51212774219256","83.51212774219256","215.93782624973977","215.93782624973977","215.93782624973977","1017.8482639658241","1017.8482639658241","1017.8482639658241","1382.0610184048887","1382.0610184048887","1382.0610184048887"
"100000","365.167875749808","365.167875749808","365.167875749808","216.20464854984965","216.20464854984965","216.20464854984965","257.44425023636904","257.44425023636904","257.44425023636904","1026.3989404585702","1026.3989404585702","1026.3989404585702","200.71705716973824","200.71705716973824","200.71705716973824"
"110000","499.62447080354934","499.62447080354934","499.62447080354934","117.13175372322087","117.13175372322087","117.13175372322087","215.30848005171674","215.30848005171674","215.30848005171674","339.88275456635836","339.88275456635836","339.88275456635836","163.4936636751214","163.4936636751214","163.4936636751214"
"120000","431.67804619669033","431.67804619669033","431.67804619669033","73.12100719848982","73.12100719848982","73.12100719848982","225.73858945498714","225.73858945498714","225.73858945498714","365.7873629105072","365.7873629105072","365.7873629105072","413.0449722335749","413.0449722335749","413.0449722335749"
"130000","181.5291516060209","181.5291516060209","181.5291516060209","224.76708150921633","224.76708150921633","224.76708150921633","120.79702162302874","120.79702162302874","120.79702162302874","657.9147345031524","657.9147345031524","657.9147345031524","428.8363611970244","428.8363611970244","428.8363611970244"
"140000","184.96180411350227","184.96180411350227","184.96180411350227","139.09704700899414","139.09704700899414","139.09704700899414","160.14308502626534","160.14308502626534","160.14308502626534","514.733609817885","514.733609817885","514.733609817885","402.53150640836884","402.53150640836884","402.53150640836884"
"150000","227.71840617987544","227.71840617987544","227.71840617987544","208.36812713012128","208.36812713012128","208.36812713012128","200.14996232986778","200.14996232986778","200.14996232986778","603.0900420402078","603.0900420402078","603.0900420402078","196.61190811397847","196.61190811397847","196.61190811397847"
"160000","218.74170629974887","218.74170629974887","218.74170629974887","193.2774071939877","193.2774071939877","193.2774071939877","115.41176716457673","115.41176716457673","115.41176716457673","706.3022312300448","706.3022312300448","706.3022312300448","349.06296891935426","349.06296891935426","349.06296891935426"
"170000","223.50439449158748","223.50439449158748","223.50439449158748","230.22988125083376","230.22988125083376","230.22988125083376","172.15580144802595","172.15580144802595","172.15580144802595","984.5266317420335","984.5266317420335","984.5266317420335","172.94230032102735","172.94230032102735","172.94230032102735"
"180000","245.32165852256054","245.32165852256054","245.32165852256054","212.59429630913405","212.59429630913405","212.59429630913405","174.01552204304795","174.01552204304795","174.01552204304795","1037.1576648791445","1037.1576648791445","1037.1576648791445","343.74845316026807","343.74845316026807","343.74845316026807"
"190000","702.0377442966962","702.0377442966962","702.0377442966962","128.5767546534149","128.5767546534149","128.5767546534149","84.39602612955292","84.39602612955292","84.39602612955292","805.3584631909072","805.3584631909072","805.3584631909072","151.72563718894708","151.72563718894708","151.72563718894708"
"200000","654.6164498915664","654.6164498915664","654.6164498915664","154.54228303403383","154.54228303403383","154.54228303403383","259.04054098821007","259.04054098821007","259.04054098821007","927.6328495830583","927.6328495830583","927.6328495830583","513.7856830190194","513.7856830190194","513.7856830190194"
"210000","681.1603808685504","681.1603808685504","681.1603808685504","195.72970435559267","195.72970435559267","195.72970435559267","300.60737131528566","300.60737131528566","300.60737131528566","196.40416431533512","196.40416431533512","196.40416431533512","152.22436347751812","152.22436347751812","152.22436347751812"
"220000","680.853586691221","680.853586691221","680.853586691221","157.2471011002236","157.2471011002236","157.2471011002236","81.30874387127088","81.30874387127088","81.30874387127088","191.4323741965784","191.4323741965784","191.4323741965784","145.17425649738485","145.17425649738485","145.17425649738485"
"230000","542.3734627181135","542.3734627181135","542.3734627181135","201.34104948981476","201.34104948981476","201.34104948981476","300.88743263598553","300.88743263598553","300.88743263598553","516.9804319363855","516.9804319363855","516.9804319363855","67.18000852964398","67.18000852964398","67.18000852964398"
"240000","493.71218070625827","493.71218070625827","493.71218070625827","74.02939809610618","74.02939809610618","74.02939809610618","293.9632918088623","293.9632918088623","293.9632918088623","519.9849045997461","519.9849045997461","519.9849045997461","891.2598033758981","891.2598033758981","891.2598033758981"
"250000","533.9880376874733","533.9880376874733","533.9880376874733","222.06166457327703","222.06166457327703","222.06166457327703","85.99575784697599","85.99575784697599","85.99575784697599","515.5648051440918","515.5648051440918","515.5648051440918","884.9636110880489","884.9636110880489","884.9636110880489"
"260000","504.91398903029614","504.91398903029614","504.91398903029614","227.57225920174437","227.57225920174437","227.57225920174437","114.53294116551851","114.53294116551851","114.53294116551851","499.4604322085437","499.4604322085437","499.4604322085437","195.07457278800035","195.07457278800035","195.07457278800035"
"270000","536.9984922203126","536.9984922203126","536.9984922203126","211.86995293994818","211.86995293994818","211.86995293994818","199.77564027363024","199.77564027363024","199.77564027363024","224.42540900830204","224.42540900830204","224.42540900830204","2615.6660557821406","2615.6660557821406","2615.6660557821406"
"280000","920.4269258059942","920.4269258059942","920.4269258059942","207.73524007984793","207.73524007984793","207.73524007984793","159.162632823554","159.162632823554","159.162632823554","491.5425341667521","491.5425341667521","491.5425341667521","1200.820761623739","1200.820761623739","1200.820761623739"
"290000","513.1418276907441","513.1418276907441","513.1418276907441","216.91986420221502","216.91986420221502","216.91986420221502","162.0832401277283","162.0832401277283","162.0832401277283","486.8693579992987","486.8693579992987","486.8693579992987","99.15456774205106","99.15456774205106","99.15456774205106"
"300000","958.0801830661937","958.0801830661937","958.0801830661937","200.5679798934214","200.5679798934214","200.5679798934214","196.43937267766722","196.43937267766722","196.43937267766722","522.5117618225933","522.5117618225933","522.5117618225933","600.671686994612","600.671686994612","600.671686994612"
"310000","488.1758005138192","488.1758005138192","488.1758005138192","194.91922554771398","194.91922554771398","194.91922554771398","189.83982042538318","189.83982042538318","189.83982042538318","510.86827017803915","510.86827017803915","510.86827017803915","102.87083870107226","102.87083870107226","102.87083870107226"
"320000","507.36262207610645","507.36262207610645","507.36262207610645","65.56600945374348","65.56600945374348","65.56600945374348","306.1165123712043","306.1165123712043","306.1165123712043","530.2955819615855","530.2955819615855","530.2955819615855","140.8572665283762","140.8572665283762","140.8572665283762"
"330000","514.8867987588002","514.8867987588002","514.8867987588002","211.10477931424302","211.10477931424302","211.10477931424302","305.17681966500516","305.17681966500516","305.17681966500516","512.9210710303478","512.9210710303478","512.9210710303478","115.122698316681","115.122698316681","115.122698316681"
"340000","260.85341041113014","260.85341041113014","260.85341041113014","232.03819919453176","232.03819919453176","232.03819919453176","304.959153848696","304.959153848696","304.959153848696","530.4590982428845","530.4590982428845","530.4590982428845","149.48611955585747","149.48611955585747","149.48611955585747"
"350000","257.43105821124215","257.43105821124215","257.43105821124215","233.66478540719805","233.66478540719805","233.66478540719805","305.43996869609884","305.43996869609884","305.43996869609884","498.97036748151305","498.97036748151305","498.97036748151305","150.47925134871295","150.47925134871295","150.47925134871295"
"360000","525.7699069545599","525.7699069545599","525.7699069545599","225.3205338989792","225.3205338989792","225.3205338989792","103.34233822082385","103.34233822082385","103.34233822082385","514.1228092859158","514.1228092859158","514.1228092859158","159.20177224187793","159.20177224187793","159.20177224187793"
"370000","532.0059882198215","532.0059882198215","532.0059882198215","227.7086113304867","227.7086113304867","227.7086113304867","92.88003686309062","92.88003686309062","92.88003686309062","513.2827417996456","513.2827417996456","513.2827417996456","154.61296110978716","154.61296110978716","154.61296110978716"
"380000","519.3263189479236","519.3263189479236","519.3263189479236","232.19287145811668","232.19287145811668","232.19287145811668","98.20438335377723","98.20438335377723","98.20438335377723","3086.030990856031","3086.030990856031","3086.030990856031","156.35557976081077","156.35557976081077","156.35557976081077"
"390000","534.9344550257404","534.9344550257404","534.9344550257404","239.6071287818623","239.6071287818623","239.6071287818623","127.71791003746569","127.71791003746569","127.71791003746569","2940.5683849213337","2940.5683849213337","2940.5683849213337","363.69604835705513","363.69604835705513","363.69604835705513"
"400000","530.1867140282667","530.1867140282667","530.1867140282667","239.41914464816813","239.41914464816813","239.41914464816813","253.56614851677983","253.56614851677983","253.56614851677983","1374.7284696608413","1374.7284696608413","1374.7284696608413","183.66071625665668","183.66071625665668","183.66071625665668"
"410000","496.88587815078444","496.88587815078444","496.88587815078444","232.676647627014","232.676647627014","232.676647627014","206.50221223494881","206.50221223494881","206.50221223494881","3012.866598357346","3012.866598357346","3012.866598357346","151.43865933477764","151.43865933477764","151.43865933477764"
"420000","270.70305354407077","270.70305354407077","270.70305354407077","232.37090855604688","232.37090855604688","232.37090855604688","174.88143887882498","174.88143887882498","174.88143887882498","3049.8200534409193","3049.8200534409193","3049.8200534409193","156.61975901498425","156.61975901498425","156.61975901498425"
"430000","293.77008373871115","293.77008373871115","293.77008373871115","234.53916930668365","234.53916930668365","234.53916930668365","299.1990203237066","299.1990203237066","299.1990203237066","1659.3457435157684","1659.3457435157684","1659.3457435157684","156.94976387244793","156.94976387244793","156.94976387244793"
"440000","530.1459294979635","530.1459294979635","530.1459294979635","238.8014280011774","238.8014280011774","238.8014280011774","304.3044556374715","304.3044556374715","304.3044556374715","3060.770860791395","3060.770860791395","3060.770860791395","161.9707987134502","161.9707987134502","161.9707987134502"
"450000","965.7222480325321","965.7222480325321","965.7222480325321","245.93954726755206","245.93954726755206","245.93954726755206","303.70966411581776","303.70966411581776","303.70966411581776","2999.1604441661702","2999.1604441661702","2999.1604441661702","1409.7015355240605","1409.7015355240605","1409.7015355240605"
"460000","549.6988498663159","549.6988498663159","549.6988498663159","225.6920150350917","225.6920150350917","225.6920150350917","196.99980069611854","196.99980069611854","196.99980069611854","2928.4787589878274","2928.4787589878274","2928.4787589878274","297.42372145709714","297.42372145709714","297.42372145709714"
"470000","969.8667702138431","969.8667702138431","969.8667702138431","239.23045894306733","239.23045894306733","239.23045894306733","125.22742979477547","125.22742979477547","125.22742979477547","828.1308263605339","828.1308263605339","828.1308263605339","151.50913554607143","151.50913554607143","151.50913554607143"
"480000","555.8076127494243","555.8076127494243","555.8076127494243","243.91141683415276","243.91141683415276","243.91141683415276","173.75533179718218","173.75533179718218","173.75533179718218","385.55157076131746","385.55157076131746","385.55157076131746","175.7915462097365","175.7915462097365","175.7915462097365"
"490000","562.1083875840546","562.1083875840546","562.1083875840546","238.6667196591988","238.6667196591988","238.6667196591988","133.7432774291722","133.7432774291722","133.7432774291722","3023.8347945112964","3023.8347945112964","3023.8347945112964","179.4856677039635","179.4856677039635","179.4856677039635"
"500000","938.6644256538099","938.6644256538099","938.6644256538099","178.00255247950196","178.00255247950196","178.00255247950196","193.74598901899276","193.74598901899276","193.74598901899276","851.0211575293149","851.0211575293149","851.0211575293149","185.453378779867","185.453378779867","185.453378779867"
"510000","1239.8819558495577","1239.8819558495577","1239.8819558495577","209.22231291029033","209.22231291029033","209.22231291029033","180.89211030496853","180.89211030496853","180.89211030496853","3001.4760140321337","3001.4760140321337","3001.4760140321337","178.878049522317","178.878049522317","178.878049522317"
"520000","272.0917808084479","272.0917808084479","272.0917808084479","261.06555509053976","261.06555509053976","261.06555509053976","199.8396905698928","199.8396905698928","199.8396905698928","845.1940966643411","845.1940966643411","845.1940966643411","395.2320192872602","395.2320192872602","395.2320192872602"
"530000","576.2163897789151","576.2163897789151","576.2163897789151","256.8755059896473","256.8755059896473","256.8755059896473","269.1731142739395","269.1731142739395","269.1731142739395","815.0787856281661","815.0787856281661","815.0787856281661","1182.6715871959962","1182.6715871959962","1182.6715871959962"
"540000","549.2562480295244","549.2562480295244","549.2562480295244","154.31958147795856","154.31958147795856","154.31958147795856","308.6953604092722","308.6953604092722","308.6953604092722","267.03413560103326","267.03413560103326","267.03413560103326","476.93254229257593","476.93254229257593","476.93254229257593"
"550000","578.144083251191","578.144083251191","578.144083251191","363.89491991086567","363.89491991086567","363.89491991086567","300.84978412064083","300.84978412064083","300.84978412064083","1552.7733557479291","1552.7733557479291","1552.7733557479291","485.8944336278347","485.8944336278347","485.8944336278347"
"560000","989.7126883616396","989.7126883616396","989.7126883616396","473.8305805999562","473.8305805999562","473.8305805999562","307.2115173242597","307.2115173242597","307.2115173242597","869.7466234383053","869.7466234383053","869.7466234383053","477.5301015383531","477.5301015383531","477.5301015383531"
"570000","600.1750095434049","600.1750095434049","600.1750095434049","282.47958814792264","282.47958814792264","282.47958814792264","309.9033434008901","309.9033434008901","309.9033434008901","1626.1268103387997","1626.1268103387997","1626.1268103387997","464.5339317488406","464.5339317488406","464.5339317488406"
"580000","578.1696816128035","578.1696816128035","578.1696816128035","305.89827666210044","305.89827666210044","305.89827666210044","315.8948464986162","315.8948464986162","315.8948464986162","1190.2051219820494","1190.2051219820494","1190.2051219820494","977.9333249109748","977.9333249109748","977.9333249109748"
"590000","583.9382111516309","583.9382111516309","583.9382111516309","279.1043481304153","279.1043481304153","279.1043481304153","311.6246329218315","311.6246329218315","311.6246329218315","1547.4983761565422","1547.4983761565422","1547.4983761565422","989.3840577203886","989.3840577203886","989.3840577203886"
"600000","582.6399582501951","582.6399582501951","582.6399582501951","275.1335046075077","275.1335046075077","275.1335046075077","315.8316441338453","315.8316441338453","315.8316441338453","2965.5444366794545","2965.5444366794545","2965.5444366794545","894.3960144317205","894.3960144317205","894.3960144317205"
"610000","568.5160075821792","568.5160075821792","568.5160075821792","196.14080282923118","196.14080282923118","196.14080282923118","317.75567972862444","317.75567972862444","317.75567972862444","3037.576847782751","3037.576847782751","3037.576847782751","796.2663661575733","796.2663661575733","796.2663661575733"
"620000","1055.8777069948599","1055.8777069948599","1055.8777069948599","304.0567267974953","304.0567267974953","304.0567267974953","317.4194953205623","317.4194953205623","317.4194953205623","3032.3242330338444","3032.3242330338444","3032.3242330338444","895.503924287868","895.503924287868","895.503924287868"
"630000","585.4091821026923","585.4091821026923","585.4091821026923","255.20219390923302","255.20219390923302","255.20219390923302","329.00891785525636","329.00891785525636","329.00891785525636","2529.0414259239897","2529.0414259239897","2529.0414259239897","842.8901776182975","842.8901776182975","842.8901776182975"
"640000","588.2229356191979","588.2229356191979","588.2229356191979","312.0805234865585","312.0805234865585","312.0805234865585","325.4494940740994","325.4494940740994","325.4494940740994","823.0274418962699","823.0274418962699","823.0274418962699","635.4272949945189","635.4272949945189","635.4272949945189"
"650000","878.179989320451","878.179989320451","878.179989320451","205.41568475586126","205.41568475586126","205.41568475586126","332.61686318647105","332.61686318647105","332.61686318647105","841.2540240217043","841.2540240217043","841.2540240217043","709.7688773625334","709.7688773625334","709.7688773625334"
"660000","592.7830720639847","592.7830720639847","592.7830720639847","199.61851389244632","199.61851389244632","199.61851389244632","316.1697099458211","316.1697099458211","316.1697099458211","841.5844440307301","841.5844440307301","841.5844440307301","751.0096428993246","751.0096428993246","751.0096428993246"
"670000","890.2181201169985","890.2181201169985","890.2181201169985","281.092124637722","281.092124637722","281.092124637722","313.97039181902403","313.97039181902403","313.97039181902403","837.3014286731972","837.3014286731972","837.3014286731972","737.7112409828067","737.7112409828067","737.7112409828067"
"680000","874.0793384754741","874.0793384754741","874.0793384754741","191.14724557801387","191.14724557801387","191.14724557801387","309.1374343338544","309.1374343338544","309.1374343338544","1095.66633633892","1095.66633633892","1095.66633633892","714.276823565232","714.276823565232","714.276823565232"
"690000","1064.9772735164877","1064.9772735164877","1064.9772735164877","235.3479862628073","235.3479862628073","235.3479862628073","315.7455728519245","315.7455728519245","315.7455728519245","953.1151806415471","953.1151806415471","953.1151806415471","453.65959675379736","453.65959675379736","453.65959675379736"
"700000","972.1593542717195","972.1593542717195","972.1593542717195","302.8023145153903","302.8023145153903","302.8023145153903","321.8532980691476","321.8532980691476","321.8532980691476","803.6860495980038","803.6860495980038","803.6860495980038","476.0907624433841","476.0907624433841","476.0907624433841"
"710000","603.3733560354141","603.3733560354141","603.3733560354141","214.53726735986487","214.53726735986487","214.53726735986487","312.30704157643476","312.30704157643476","312.30704157643476","1338.1740119430667","1338.1740119430667","1338.1740119430667","598.523779634981","598.523779634981","598.523779634981"
"720000","1037.3843916635112","1037.3843916635112","1037.3843916635112","282.6967137282294","282.6967137282294","282.6967137282294","318.1829822582555","318.1829822582555","318.1829822582555","1521.3371125993256","1521.3371125993256","1521.3371125993256","362.9190192266048","362.9190192266048","362.9190192266048"
"730000","961.2344018654079","961.2344018654079","961.2344018654079","195.92206583266787","195.92206583266787","195.92206583266787","313.75920183145007","313.75920183145007","313.75920183145007","1389.964891686969","1389.964891686969","1389.964891686969","370.3212700821276","370.3212700821276","370.3212700821276"
"740000","1135.5515745494797","1135.5515745494797","1135.5515745494797","244.92731597813275","244.92731597813275","244.92731597813275","316.5139456192866","316.5139456192866","316.5139456192866","1831.8051770000043","1831.8051770000043","1831.8051770000043","366.5252944460102","366.5252944460102","366.5252944460102"
"750000","220.3067066818084","220.3067066818084","220.3067066818084","289.6106362242551","289.6106362242551","289.6106362242551","319.67950237062195","319.67950237062195","319.67950237062195","3043.4137498569653","3043.4137498569653","3043.4137498569653","315.4332594792977","315.4332594792977","315.4332594792977"
"760000","927.6008615422112","927.6008615422112","927.6008615422112","290.98245266118624","290.98245266118624","290.98245266118624","315.0793978923706","315.0793978923706","315.0793978923706","1981.3485068392965","1981.3485068392965","1981.3485068392965","303.84400215986767","303.84400215986767","303.84400215986767"
"770000","997.1425578067956","997.1425578067956","997.1425578067956","281.2160367895085","281.2160367895085","281.2160367895085","321.7939090284482","321.7939090284482","321.7939090284482","1555.7046882334141","1555.7046882334141","1555.7046882334141","320.8149171035608","320.8149171035608","320.8149171035608"
"780000","947.2369474451509","947.2369474451509","947.2369474451509","276.0093205992539","276.0093205992539","276.0093205992539","321.85090087782226","321.85090087782226","321.85090087782226","2957.6764238308783","2957.6764238308783","2957.6764238308783","316.4673031760679","316.4673031760679","316.4673031760679"
"790000","893.326860873102","893.326860873102","893.326860873102","283.0704475911684","283.0704475911684","283.0704475911684","325.95654680101774","325.95654680101774","325.95654680101774","1050.7997546126735","1050.7997546126735","1050.7997546126735","275.3856354139761","275.3856354139761","275.3856354139761"
"800000","893.4409983175763","893.4409983175763","893.4409983175763","279.1433364655762","279.1433364655762","279.1433364655762","332.15415257894557","332.15415257894557","332.15415257894557","2384.8980419716227","2384.8980419716227","2384.8980419716227","294.74221113032337","294.74221113032337","294.74221113032337"
"810000","1277.2958740542622","1277.2958740542622","1277.2958740542622","280.84214276197065","280.84214276197065","280.84214276197065","331.2630067734695","331.2630067734695","331.2630067734695","3058.2384382640507","3058.2384382640507","3058.2384382640507","282.87695288733363","282.87695288733363","282.87695288733363"
"820000","976.66328586367","976.66328586367","976.66328586367","228.41641242288284","228.41641242288284","228.41641242288284","338.6449974700623","338.6449974700623","338.6449974700623","819.7953478346748","819.7953478346748","819.7953478346748","269.58952096933274","269.58952096933274","269.58952096933274"
"830000","885.633193639178","885.633193639178","885.633193639178","281.86044732095206","281.86044732095206","281.86044732095206","335.02165646740275","335.02165646740275","335.02165646740275","860.5338377627859","860.5338377627859","860.5338377627859","243.91972069145905","243.91972069145905","243.91972069145905"
"840000","917.9692104519543","917.9692104519543","917.9692104519543","281.2154454825503","281.2154454825503","281.2154454825503","333.81861426073453","333.81861426073453","333.81861426073453","833.3352354621072","833.3352354621072","833.3352354621072","310.7164226174684","310.7164226174684","310.7164226174684"
"850000","1146.9067660416442","1146.9067660416442","1146.9067660416442","283.68796013033295","283.68796013033295","283.68796013033295","336.27935574399555","336.27935574399555","336.27935574399555","847.6492590409977","847.6492590409977","847.6492590409977","294.6126309996856","294.6126309996856","294.6126309996856"
"860000","1725.8021458468313","1725.8021458468313","1725.8021458468313","282.64059566002845","282.64059566002845","282.64059566002845","321.4051867387508","321.4051867387508","321.4051867387508","2934.563716791867","2934.563716791867","2934.563716791867","238.8730474827436","238.8730474827436","238.8730474827436"
"870000","888.0003391098086","888.0003391098086","888.0003391098086","286.2921806612058","286.2921806612058","286.2921806612058","324.5149685290056","324.5149685290056","324.5149685290056","3135.6233993829583","3135.6233993829583","3135.6233993829583","360.10578410444634","360.10578410444634","360.10578410444634"
"880000","952.9642025712768","952.9642025712768","952.9642025712768","286.0285591186537","286.0285591186537","286.0285591186537","327.6076002062349","327.6076002062349","327.6076002062349","3142.792888340863","3142.792888340863","3142.792888340863","365.7170362607557","365.7170362607557","365.7170362607557"
"890000","907.9190768877477","907.9190768877477","907.9190768877477","285.46585951859805","285.46585951859805","285.46585951859805","267.4442491950665","267.4442491950665","267.4442491950665","1191.8839541668292","1191.8839541668292","1191.8839541668292","221.51793709145113","221.51793709145113","221.51793709145113"
"900000","883.0257358639894","883.0257358639894","883.0257358639894","290.4235123363239","290.4235123363239","290.4235123363239","300.6220629478103","300.6220629478103","300.6220629478103","2730.137371278833","2730.137371278833","2730.137371278833","310.1022235062872","310.1022235062872","310.1022235062872"
"910000","1225.7232164721577","1225.7232164721577","1225.7232164721577","238.31567251755936","238.31567251755936","238.31567251755936","318.0226047645718","318.0226047645718","318.0226047645718","2824.644520459803","2824.644520459803","2824.644520459803","196.8164227194303","196.8164227194303","196.8164227194303"
"920000","1009.8066243483488","1009.8066243483488","1009.8066243483488","253.54703084397616","253.54703084397616","253.54703084397616","321.35296688486085","321.35296688486085","321.35296688486085","428.7610736506064","428.7610736506064","428.7610736506064","210.1274426654125","210.1274426654125","210.1274426654125"
"930000","1157.3606993481371","1157.3606993481371","1157.3606993481371","260.5207025203996","260.5207025203996","260.5207025203996","305.29181163285386","305.29181163285386","305.29181163285386","2850.162769711751","2850.162769711751","2850.162769711751","277.97143877030254","277.97143877030254","277.97143877030254"
"940000","1222.6782992347328","1222.6782992347328","1222.6782992347328","271.4284408758406","271.4284408758406","271.4284408758406","329.6724759185893","329.6724759185893","329.6724759185893","2874.2503103318522","2874.2503103318522","2874.2503103318522","311.5815870042051","311.5815870042051","311.5815870042051"
"950000","1672.680304853715","1672.680304853715","1672.680304853715","296.8298246780842","296.8298246780842","296.8298246780842","352.08686295749965","352.08686295749965","352.08686295749965","2832.7274809120327","2832.7274809120327","2832.7274809120327","339.35601537525133","339.35601537525133","339.35601537525133"
"960000","1293.9462698060067","1293.9462698060067","1293.9462698060067","294.4488885853688","294.4488885853688","294.4488885853688","335.6238487590622","335.6238487590622","335.6238487590622","2909.4767924471953","2909.4767924471953","2909.4767924471953","312.1387945457743","312.1387945457743","312.1387945457743"
"970000","1427.2415042645512","1427.2415042645512","1427.2415042645512","292.86997470793415","292.86997470793415","292.86997470793415","344.3893539096375","344.3893539096375","344.3893539096375","2986.236484969916","2986.236484969916","2986.236484969916","306.94248105325454","306.94248105325454","306.94248105325454"
"980000","1201.2199260405964","1201.2199260405964","1201.2199260405964","298.41158939051803","298.41158939051803","298.41158939051803","337.96920571156954","337.96920571156954","337.96920571156954","3024.078448501302","3024.078448501302","3024.078448501302","253.84991076134483","253.84991076134483","253.84991076134483"
"990000","1026.0645724605106","1026.0645724605106","1026.0645724605106","290.6417560243218","290.6417560243218","290.6417560243218","338.7027208885824","338.7027208885824","338.7027208885824","1995.340329852524","1995.340329852524","1995.340329852524","233.43241729228907","233.43241729228907","233.43241729228907"

==> plot_scripts/data/reward_curves/hopper/ppo_hopper.csv <==
"Step","royal-feather-5 - mean_reward","royal-feather-5 - mean_reward__MIN","royal-feather-5 - mean_reward__MAX","ruby-haze-4 - mean_reward","ruby-haze-4 - mean_reward__MIN","ruby-haze-4 - mean_reward__MAX","crisp-puddle-3 - mean_reward","crisp-puddle-3 - mean_reward__MIN","crisp-puddle-3 - mean_reward__MAX","revived-forest-2 - mean_reward","revived-forest-2 - mean_reward__MIN","revived-forest-2 - mean_reward__MAX","major-wind-1 - mean_reward","major-wind-1 - mean_reward__MIN","major-wind-1 - mean_reward__MAX"
"10000","61.95476531982422","61.95476531982422","61.95476531982422","212.05215454101562","212.05215454101562","212.05215454101562","214.8754119873047","214.8754119873047","214.8754119873047","66.23764038085938","66.23764038085938","66.23764038085938","64.56141662597656","64.56141662597656","64.56141662597656"
"20000","213.00064086914062","213.00064086914062","213.00064086914062","199.14353942871094","199.14353942871094","199.14353942871094","252.79190063476562","252.79190063476562","252.79190063476562","220.3988037109375","220.3988037109375","220.3988037109375","214.5635528564453","214.5635528564453","214.5635528564453"
"30000","310.64117431640625","310.64117431640625","310.64117431640625","291.2951965332031","291.2951965332031","291.2951965332031","313.64453125","313.64453125","313.64453125","308.1134033203125","308.1134033203125","308.1134033203125","227.92263793945312","227.92263793945312","227.92263793945312"
"40000","506.6839294433594","506.6839294433594","506.6839294433594","315.1080627441406","315.1080627441406","315.1080627441406","314.1797180175781","314.1797180175781","314.1797180175781","328.572509765625","328.572509765625","328.572509765625","324.7618713378906","324.7618713378906","324.7618713378906"
"50000","465.318359375","465.318359375","465.318359375","313.56378173828125","313.56378173828125","313.56378173828125","354.27178955078125","354.27178955078125","354.27178955078125","671.6476440429688","671.6476440429688","671.6476440429688","569.6431884765625","569.6431884765625","569.6431884765625"
"60000","658.1231689453125","658.1231689453125","658.1231689453125","410.530517578125","410.530517578125","410.530517578125","651.1619873046875","651.1619873046875","651.1619873046875","422.2550354003906","422.2550354003906","422.2550354003906","709.7053833007812","709.7053833007812","709.7053833007812"
"70000","582.3668212890625","582.3668212890625","582.3668212890625","666.4419555664062","666.4419555664062","666.4419555664062","736.622802734375","736.622802734375","736.622802734375","815.6805419921875","815.6805419921875","815.6805419921875","989.50146484375","989.50146484375","989.50146484375"
"80000","678.2242431640625","678.2242431640625","678.2242431640625","423.3914489746094","423.3914489746094","423.3914489746094","667.4225463867188","667.4225463867188","667.4225463867188","561.793701171875","561.793701171875","561.793701171875","928.10302734375","928.10302734375","928.10302734375"
"90000","639.5662841796875","639.5662841796875","639.5662841796875","520.1766357421875","520.1766357421875","520.1766357421875","669.1297607421875","669.1297607421875","669.1297607421875","971.19189453125","971.19189453125","971.19189453125","727.4574584960938","727.4574584960938","727.4574584960938"
"100000","561.2828979492188","561.2828979492188","561.2828979492188","604.4119873046875","604.4119873046875","604.4119873046875","572.2935791015625","572.2935791015625","572.2935791015625","604.985595703125","604.985595703125","604.985595703125","697.8794555664062","697.8794555664062","697.8794555664062"
"110000","564.0336303710938","564.0336303710938","564.0336303710938","600.8956298828125","600.8956298828125","600.8956298828125","564.9132080078125","564.9132080078125","564.9132080078125","748.580322265625","748.580322265625","748.580322265625","688.32421875","688.32421875","688.32421875"
"120000","484.6434020996094","484.6434020996094","484.6434020996094","581.8389892578125","581.8389892578125","581.8389892578125","544.2008056640625","544.2008056640625","544.2008056640625","876.9915771484375","876.9915771484375","876.9915771484375","649.8104858398438","649.8104858398438","649.8104858398438"
"130000","530.003173828125","530.003173828125","530.003173828125","609.4508666992188","609.4508666992188","609.4508666992188","575.0986328125","575.0986328125","575.0986328125","933.1915893554688","933.1915893554688","933.1915893554688","612.0825805664062","612.0825805664062","612.0825805664062"
"140000","561.672607421875","561.672607421875","561.672607421875","596.8110961914062","596.8110961914062","596.8110961914062","557.0453491210938","557.0453491210938","557.0453491210938","1929.092041015625","1929.092041015625","1929.092041015625","541.2561645507812","541.2561645507812","541.2561645507812"
"150000","432.2308654785156","432.2308654785156","432.2308654785156","629.7042846679688","629.7042846679688","629.7042846679688","1143.4207763671875","1143.4207763671875","1143.4207763671875","2358.636962890625","2358.636962890625","2358.636962890625","523.4803466796875","523.4803466796875","523.4803466796875"
"160000","547.210205078125","547.210205078125","547.210205078125","627.3453979492188","627.3453979492188","627.3453979492188","751.3174438476562","751.3174438476562","751.3174438476562","791.307373046875","791.307373046875","791.307373046875","627.6695556640625","627.6695556640625","627.6695556640625"
"170000","561.8045654296875","561.8045654296875","561.8045654296875","1222.529052734375","1222.529052734375","1222.529052734375","832.1360473632812","832.1360473632812","832.1360473632812","1561.7322998046875","1561.7322998046875","1561.7322998046875","704.501708984375","704.501708984375","704.501708984375"
"180000","573.4401245117188","573.4401245117188","573.4401245117188","679.4530029296875","679.4530029296875","679.4530029296875","2087.616943359375","2087.616943359375","2087.616943359375","1072.0751953125","1072.0751953125","1072.0751953125","1235.5078125","1235.5078125","1235.5078125"
"190000","588.372314453125","588.372314453125","588.372314453125","662.9859619140625","662.9859619140625","662.9859619140625","1369.5911865234375","1369.5911865234375","1369.5911865234375","1131.428955078125","1131.428955078125","1131.428955078125","2762.91552734375","2762.91552734375","2762.91552734375"
"200000","689.2086791992188","689.2086791992188","689.2086791992188","748.7757568359375","748.7757568359375","748.7757568359375","1926.954345703125","1926.954345703125","1926.954345703125","2094.840087890625","2094.840087890625","2094.840087890625","2613.8466796875","2613.8466796875","2613.8466796875"
"210000","1017.7861328125","1017.7861328125","1017.7861328125","1109.0523681640625","1109.0523681640625","1109.0523681640625","1163.207275390625","1163.207275390625","1163.207275390625","2380.6005859375","2380.6005859375","2380.6005859375","2417.841796875","2417.841796875","2417.841796875"
"220000","885.2438354492188","885.2438354492188","885.2438354492188","1225.697265625","1225.697265625","1225.697265625","3110.734130859375","3110.734130859375","3110.734130859375","1087.36669921875","1087.36669921875","1087.36669921875","2416.145751953125","2416.145751953125","2416.145751953125"
"230000","966.1139526367188","966.1139526367188","966.1139526367188","1185.2689208984375","1185.2689208984375","1185.2689208984375","1621.324951171875","1621.324951171875","1621.324951171875","2246.961181640625","2246.961181640625","2246.961181640625","2770.125","2770.125","2770.125"
"240000","588.1353759765625","588.1353759765625","588.1353759765625","1291.091064453125","1291.091064453125","1291.091064453125","1332.4215087890625","1332.4215087890625","1332.4215087890625","1912.538330078125","1912.538330078125","1912.538330078125","2642.37890625","2642.37890625","2642.37890625"
"250000","2944.255126953125","2944.255126953125","2944.255126953125","1425.27734375","1425.27734375","1425.27734375","2561.256591796875","2561.256591796875","2561.256591796875","1099.0968017578125","1099.0968017578125","1099.0968017578125","2833.63623046875","2833.63623046875","2833.63623046875"
"260000","2038.684326171875","2038.684326171875","2038.684326171875","2575.60888671875","2575.60888671875","2575.60888671875","2980.62060546875","2980.62060546875","2980.62060546875","1117.01513671875","1117.01513671875","1117.01513671875","3093.02294921875","3093.02294921875","3093.02294921875"
"270000","1655.735595703125","1655.735595703125","1655.735595703125","2637.309326171875","2637.309326171875","2637.309326171875","2993.328369140625","2993.328369140625","2993.328369140625","1696.0240478515625","1696.0240478515625","1696.0240478515625","2787.3310546875","2787.3310546875","2787.3310546875"
"280000","3113.72998046875","3113.72998046875","3113.72998046875","1351.289794921875","1351.289794921875","1351.289794921875","3050.5478515625","3050.5478515625","3050.5478515625","1823.491943359375","1823.491943359375","1823.491943359375","2925.0224609375","2925.0224609375","2925.0224609375"
"290000","1222.387939453125","1222.387939453125","1222.387939453125","1550.331298828125","1550.331298828125","1550.331298828125","3029.678955078125","3029.678955078125","3029.678955078125","1009.6218872070312","1009.6218872070312","1009.6218872070312","1026.819580078125","1026.819580078125","1026.819580078125"
"300000","2376.15966796875","2376.15966796875","2376.15966796875","2958.46923828125","2958.46923828125","2958.46923828125","2969.90380859375","2969.90380859375","2969.90380859375","3161.919677734375","3161.919677734375","3161.919677734375","2965.950439453125","2965.950439453125","2965.950439453125"
"310000","852.4927978515625","852.4927978515625","852.4927978515625","2821.883544921875","2821.883544921875","2821.883544921875","1538.7847900390625","1538.7847900390625","1538.7847900390625","1804.219970703125","1804.219970703125","1804.219970703125","2912.185302734375","2912.185302734375","2912.185302734375"
"320000","3083.76220703125","3083.76220703125","3083.76220703125","732.097900390625","732.097900390625","732.097900390625","2293.01904296875","2293.01904296875","2293.01904296875","2626.399169921875","2626.399169921875","2626.399169921875","2831.193603515625","2831.193603515625","2831.193603515625"
"330000","1590.238525390625","1590.238525390625","1590.238525390625","2935.14453125","2935.14453125","2935.14453125","1226.7261962890625","1226.7261962890625","1226.7261962890625","1164.6302490234375","1164.6302490234375","1164.6302490234375","981.3798828125","981.3798828125","981.3798828125"
"340000","1940.4156494140625","1940.4156494140625","1940.4156494140625","1278.586181640625","1278.586181640625","1278.586181640625","3048.73583984375","3048.73583984375","3048.73583984375","3111.57861328125","3111.57861328125","3111.57861328125","1134.871826171875","1134.871826171875","1134.871826171875"
"350000","1589.9876708984375","1589.9876708984375","1589.9876708984375","2936.034912109375","2936.034912109375","2936.034912109375","3108.41357421875","3108.41357421875","3108.41357421875","1819.436279296875","1819.436279296875","1819.436279296875","3175.423828125","3175.423828125","3175.423828125"
"360000","1009.0279541015625","1009.0279541015625","1009.0279541015625","2701.900390625","2701.900390625","2701.900390625","3054.17919921875","3054.17919921875","3054.17919921875","945.265625","945.265625","945.265625","3262.19140625","3262.19140625","3262.19140625"
"370000","1024.0458984375","1024.0458984375","1024.0458984375","1599.636962890625","1599.636962890625","1599.636962890625","3009.58740234375","3009.58740234375","3009.58740234375","1029.334228515625","1029.334228515625","1029.334228515625","3004.78271484375","3004.78271484375","3004.78271484375"
"380000","1327.918701171875","1327.918701171875","1327.918701171875","722.64404296875","722.64404296875","722.64404296875","3074.8779296875","3074.8779296875","3074.8779296875","1388.256103515625","1388.256103515625","1388.256103515625","3218.007080078125","3218.007080078125","3218.007080078125"
"390000","1130.6729736328125","1130.6729736328125","1130.6729736328125","232.52413940429688","232.52413940429688","232.52413940429688","3243.344482421875","3243.344482421875","3243.344482421875","1074.4114990234375","1074.4114990234375","1074.4114990234375","2237.958984375","2237.958984375","2237.958984375"
"400000","2038.592529296875","2038.592529296875","2038.592529296875","1384.2066650390625","1384.2066650390625","1384.2066650390625","3176.57275390625","3176.57275390625","3176.57275390625","1578.625732421875","1578.625732421875","1578.625732421875","3305.80126953125","3305.80126953125","3305.80126953125"
"410000","1180.5611572265625","1180.5611572265625","1180.5611572265625","3401.80615234375","3401.80615234375","3401.80615234375","3237.376708984375","3237.376708984375","3237.376708984375","1012.8230590820312","1012.8230590820312","1012.8230590820312","1001.9747314453125","1001.9747314453125","1001.9747314453125"
"420000","1231.849853515625","1231.849853515625","1231.849853515625","1579.3814697265625","1579.3814697265625","1579.3814697265625","3083.979248046875","3083.979248046875","3083.979248046875","2239.001220703125","2239.001220703125","2239.001220703125","3245.89501953125","3245.89501953125","3245.89501953125"
"430000","3152.37744140625","3152.37744140625","3152.37744140625","818.41796875","818.41796875","818.41796875","3110.80029296875","3110.80029296875","3110.80029296875","2900.589111328125","2900.589111328125","2900.589111328125","3191.347412109375","3191.347412109375","3191.347412109375"
"440000","3275.4921875","3275.4921875","3275.4921875","2658.209716796875","2658.209716796875","2658.209716796875","2428.56201171875","2428.56201171875","2428.56201171875","2390.058349609375","2390.058349609375","2390.058349609375","3312.21337890625","3312.21337890625","3312.21337890625"
"450000","2726.646484375","2726.646484375","2726.646484375","3337.061767578125","3337.061767578125","3337.061767578125","1681.678466796875","1681.678466796875","1681.678466796875","2398.557373046875","2398.557373046875","2398.557373046875","3351.913330078125","3351.913330078125","3351.913330078125"
"460000","1163.7760009765625","1163.7760009765625","1163.7760009765625","1109.2890625","1109.2890625","1109.2890625","1509.2822265625","1509.2822265625","1509.2822265625","1995.0345458984375","1995.0345458984375","1995.0345458984375","3182.524169921875","3182.524169921875","3182.524169921875"
"470000","2336.1904296875","2336.1904296875","2336.1904296875","1136.045654296875","1136.045654296875","1136.045654296875","1160.76318359375","1160.76318359375","1160.76318359375","3257.21630859375","3257.21630859375","3257.21630859375","895.9479370117188","895.9479370117188","895.9479370117188"
"480000","3413.071044921875","3413.071044921875","3413.071044921875","1288.3704833984375","1288.3704833984375","1288.3704833984375","2424.87158203125","2424.87158203125","2424.87158203125","1025.7044677734375","1025.7044677734375","1025.7044677734375","3267.905029296875","3267.905029296875","3267.905029296875"
"490000","2387.234130859375","2387.234130859375","2387.234130859375","1205.416748046875","1205.416748046875","1205.416748046875","3149.72216796875","3149.72216796875","3149.72216796875","1771.310791015625","1771.310791015625","1771.310791015625","3383.34716796875","3383.34716796875","3383.34716796875"
"500000","3028.315185546875","3028.315185546875","3028.315185546875","1023.84033203125","1023.84033203125","1023.84033203125","2544.42578125","2544.42578125","2544.42578125","2756.3330078125","2756.3330078125","2756.3330078125","3361.241455078125","3361.241455078125","3361.241455078125"
"510000","3043.44384765625","3043.44384765625","3043.44384765625","3376.379638671875","3376.379638671875","3376.379638671875","3095.07275390625","3095.07275390625","3095.07275390625","1610.37158203125","1610.37158203125","1610.37158203125","1857.345458984375","1857.345458984375","1857.345458984375"
"520000","1183.4952392578125","1183.4952392578125","1183.4952392578125","3028.775634765625","3028.775634765625","3028.775634765625","3100.26904296875","3100.26904296875","3100.26904296875","3463.205810546875","3463.205810546875","3463.205810546875","3389.153076171875","3389.153076171875","3389.153076171875"
"530000","1445.281982421875","1445.281982421875","1445.281982421875","1612.04150390625","1612.04150390625","1612.04150390625","3077.451171875","3077.451171875","3077.451171875","3226.658935546875","3226.658935546875","3226.658935546875","3344.206298828125","3344.206298828125","3344.206298828125"
"540000","3472.478515625","3472.478515625","3472.478515625","3246.147705078125","3246.147705078125","3246.147705078125","1384.515869140625","1384.515869140625","1384.515869140625","2068.0078125","2068.0078125","2068.0078125","3361.84326171875","3361.84326171875","3361.84326171875"
"550000","1205.6461181640625","1205.6461181640625","1205.6461181640625","1994.974365234375","1994.974365234375","1994.974365234375","3144.857666015625","3144.857666015625","3144.857666015625","1074.85888671875","1074.85888671875","1074.85888671875","1430.112548828125","1430.112548828125","1430.112548828125"
"560000","3430.084716796875","3430.084716796875","3430.084716796875","1875.201904296875","1875.201904296875","1875.201904296875","3078.6591796875","3078.6591796875","3078.6591796875","2911.5498046875","2911.5498046875","2911.5498046875","3410.653076171875","3410.653076171875","3410.653076171875"
"570000","3508.272216796875","3508.272216796875","3508.272216796875","3427.72412109375","3427.72412109375","3427.72412109375","2862.000244140625","2862.000244140625","2862.000244140625","2655.7685546875","2655.7685546875","2655.7685546875","3473.27490234375","3473.27490234375","3473.27490234375"
"580000","3534.560546875","3534.560546875","3534.560546875","3399.19287109375","3399.19287109375","3399.19287109375","1390.329345703125","1390.329345703125","1390.329345703125","1354.139892578125","1354.139892578125","1354.139892578125","3355.95263671875","3355.95263671875","3355.95263671875"
"590000","3459.985107421875","3459.985107421875","3459.985107421875","1243.0853271484375","1243.0853271484375","1243.0853271484375","2007.7847900390625","2007.7847900390625","2007.7847900390625","1355.1749267578125","1355.1749267578125","1355.1749267578125","3473.52490234375","3473.52490234375","3473.52490234375"
"600000","3433.233642578125","3433.233642578125","3433.233642578125","2155.580078125","2155.580078125","2155.580078125","2611.01318359375","2611.01318359375","2611.01318359375","1738.7552490234375","1738.7552490234375","1738.7552490234375","3452.42822265625","3452.42822265625","3452.42822265625"
"610000","3545.349609375","3545.349609375","3545.349609375","3416.571533203125","3416.571533203125","3416.571533203125","2731.09423828125","2731.09423828125","2731.09423828125","2986.164306640625","2986.164306640625","2986.164306640625","3438.415283203125","3438.415283203125","3438.415283203125"
"620000","1190.5921630859375","1190.5921630859375","1190.5921630859375","3462.801513671875","3462.801513671875","3462.801513671875","3181.494384765625","3181.494384765625","3181.494384765625","1547.345458984375","1547.345458984375","1547.345458984375","3484.4453125","3484.4453125","3484.4453125"
"630000","1149.8421630859375","1149.8421630859375","1149.8421630859375","1301.504150390625","1301.504150390625","1301.504150390625","3285.218017578125","3285.218017578125","3285.218017578125","2422.876708984375","2422.876708984375","2422.876708984375","3338.053466796875","3338.053466796875","3338.053466796875"
"640000","2925.22705078125","2925.22705078125","2925.22705078125","3366.994140625","3366.994140625","3366.994140625","2686.145263671875","2686.145263671875","2686.145263671875","3341.550048828125","3341.550048828125","3341.550048828125","1334.8548583984375","1334.8548583984375","1334.8548583984375"
"650000","2213.9892578125","2213.9892578125","2213.9892578125","3516.708984375","3516.708984375","3516.708984375","965.8402099609375","965.8402099609375","965.8402099609375","1286.0706787109375","1286.0706787109375","1286.0706787109375","1464.1778564453125","1464.1778564453125","1464.1778564453125"
"660000","3535.364501953125","3535.364501953125","3535.364501953125","1167.1041259765625","1167.1041259765625","1167.1041259765625","1500.32568359375","1500.32568359375","1500.32568359375","2331.87060546875","2331.87060546875","2331.87060546875","1983.407470703125","1983.407470703125","1983.407470703125"
"670000","3393.19189453125","3393.19189453125","3393.19189453125","1203.2232666015625","1203.2232666015625","1203.2232666015625","2747.65869140625","2747.65869140625","2747.65869140625","2277.92919921875","2277.92919921875","2277.92919921875","3326.71826171875","3326.71826171875","3326.71826171875"
"680000","3591.522705078125","3591.522705078125","3591.522705078125","1055.067626953125","1055.067626953125","1055.067626953125","3205.79736328125","3205.79736328125","3205.79736328125","3143.92822265625","3143.92822265625","3143.92822265625","3483.918701171875","3483.918701171875","3483.918701171875"
"690000","2424.704345703125","2424.704345703125","2424.704345703125","2607.2509765625","2607.2509765625","2607.2509765625","3458.428955078125","3458.428955078125","3458.428955078125","2424.896240234375","2424.896240234375","2424.896240234375","1304.0523681640625","1304.0523681640625","1304.0523681640625"
"700000","1073.38232421875","1073.38232421875","1073.38232421875","1121.980712890625","1121.980712890625","1121.980712890625","3330.409423828125","3330.409423828125","3330.409423828125","1875.779541015625","1875.779541015625","1875.779541015625","3468.083984375","3468.083984375","3468.083984375"
"710000","3250.50732421875","3250.50732421875","3250.50732421875","1308.96630859375","1308.96630859375","1308.96630859375","3160.90283203125","3160.90283203125","3160.90283203125","3079.38427734375","3079.38427734375","3079.38427734375","3465.128173828125","3465.128173828125","3465.128173828125"
"720000","2537.15087890625","2537.15087890625","2537.15087890625","3605.16943359375","3605.16943359375","3605.16943359375","3314.71875","3314.71875","3314.71875","3545.93701171875","3545.93701171875","3545.93701171875","1430.9932861328125","1430.9932861328125","1430.9932861328125"
"730000","2007.6439208984375","2007.6439208984375","2007.6439208984375","3583.121826171875","3583.121826171875","3583.121826171875","3067.205078125","3067.205078125","3067.205078125","1748.8548583984375","1748.8548583984375","1748.8548583984375","3227.96044921875","3227.96044921875","3227.96044921875"
"740000","953.9420776367188","953.9420776367188","953.9420776367188","2562.042724609375","2562.042724609375","2562.042724609375","3411.108154296875","3411.108154296875","3411.108154296875","1503.1358642578125","1503.1358642578125","1503.1358642578125","2293.18505859375","2293.18505859375","2293.18505859375"
"750000","996.41455078125","996.41455078125","996.41455078125","3395.921142578125","3395.921142578125","3395.921142578125","3333.91796875","3333.91796875","3333.91796875","3140.05908203125","3140.05908203125","3140.05908203125","3347.176513671875","3347.176513671875","3347.176513671875"
"760000","1038.759033203125","1038.759033203125","1038.759033203125","3473.643310546875","3473.643310546875","3473.643310546875","3413.359375","3413.359375","3413.359375","3490.873046875","3490.873046875","3490.873046875","3241.23974609375","3241.23974609375","3241.23974609375"
"770000","1239.7762451171875","1239.7762451171875","1239.7762451171875","3359.25341796875","3359.25341796875","3359.25341796875","3361.208251953125","3361.208251953125","3361.208251953125","1438.48291015625","1438.48291015625","1438.48291015625","2065.671630859375","2065.671630859375","2065.671630859375"
"780000","1377.6029052734375","1377.6029052734375","1377.6029052734375","2908.13525390625","2908.13525390625","2908.13525390625","3382.39404296875","3382.39404296875","3382.39404296875","2661.68310546875","2661.68310546875","2661.68310546875","3525.09423828125","3525.09423828125","3525.09423828125"
"790000","1449.931884765625","1449.931884765625","1449.931884765625","1727.5872802734375","1727.5872802734375","1727.5872802734375","1180.1163330078125","1180.1163330078125","1180.1163330078125","3535.701171875","3535.701171875","3535.701171875","3507.51171875","3507.51171875","3507.51171875"
"800000","1098.5078125","1098.5078125","1098.5078125","1878.029052734375","1878.029052734375","1878.029052734375","3376.943359375","3376.943359375","3376.943359375","3563","3563","3563","2055.92041015625","2055.92041015625","2055.92041015625"
"810000","1899.513916015625","1899.513916015625","1899.513916015625","2870.68994140625","2870.68994140625","2870.68994140625","3316.12158203125","3316.12158203125","3316.12158203125","3200.26416015625","3200.26416015625","3200.26416015625","3478.77197265625","3478.77197265625","3478.77197265625"
"820000","2843.153564453125","2843.153564453125","2843.153564453125","1870.0999755859375","1870.0999755859375","1870.0999755859375","3385.653076171875","3385.653076171875","3385.653076171875","3502.723388671875","3502.723388671875","3502.723388671875","3548.17822265625","3548.17822265625","3548.17822265625"
"830000","1270.177490234375","1270.177490234375","1270.177490234375","2957.258056640625","2957.258056640625","2957.258056640625","3386.5546875","3386.5546875","3386.5546875","1294.0234375","1294.0234375","1294.0234375","1362.1383056640625","1362.1383056640625","1362.1383056640625"
"840000","1223.427978515625","1223.427978515625","1223.427978515625","1453.0556640625","1453.0556640625","1453.0556640625","3399.21435546875","3399.21435546875","3399.21435546875","3538.37939453125","3538.37939453125","3538.37939453125","3078.03857421875","3078.03857421875","3078.03857421875"
"850000","2277.67041015625","2277.67041015625","2277.67041015625","3051.718994140625","3051.718994140625","3051.718994140625","3228.89697265625","3228.89697265625","3228.89697265625","2719.1533203125","2719.1533203125","2719.1533203125","1245.677978515625","1245.677978515625","1245.677978515625"
"860000","1308.50244140625","1308.50244140625","1308.50244140625","2991.330810546875","2991.330810546875","2991.330810546875","3452.266357421875","3452.266357421875","3452.266357421875","3567.36083984375","3567.36083984375","3567.36083984375","1420.289794921875","1420.289794921875","1420.289794921875"
"870000","3431.44873046875","3431.44873046875","3431.44873046875","1332.4256591796875","1332.4256591796875","1332.4256591796875","3465.171142578125","3465.171142578125","3465.171142578125","3441.82373046875","3441.82373046875","3441.82373046875","3544.013671875","3544.013671875","3544.013671875"
"880000","2417.687744140625","2417.687744140625","2417.687744140625","3617.875","3617.875","3617.875","3441.259033203125","3441.259033203125","3441.259033203125","3551.778564453125","3551.778564453125","3551.778564453125","3506.756591796875","3506.756591796875","3506.756591796875"
"890000","3447.784423828125","3447.784423828125","3447.784423828125","3056.821533203125","3056.821533203125","3056.821533203125","3429.61572265625","3429.61572265625","3429.61572265625","3566.87548828125","3566.87548828125","3566.87548828125","3544.811279296875","3544.811279296875","3544.811279296875"
"900000","1104.5523681640625","1104.5523681640625","1104.5523681640625","2302.322998046875","2302.322998046875","2302.322998046875","3457.822265625","3457.822265625","3457.822265625","3160.745361328125","3160.745361328125","3160.745361328125","3280.55810546875","3280.55810546875","3280.55810546875"
"910000","2742.16796875","2742.16796875","2742.16796875","3583.466796875","3583.466796875","3583.466796875","3456.14599609375","3456.14599609375","3456.14599609375","2903.704345703125","2903.704345703125","2903.704345703125","3525.199951171875","3525.199951171875","3525.199951171875"
"920000","567.2899169921875","567.2899169921875","567.2899169921875","3594.303466796875","3594.303466796875","3594.303466796875","3250.215087890625","3250.215087890625","3250.215087890625","2530.84619140625","2530.84619140625","2530.84619140625","3562.87158203125","3562.87158203125","3562.87158203125"
"930000","1340.91455078125","1340.91455078125","1340.91455078125","3421.559814453125","3421.559814453125","3421.559814453125","3395.313720703125","3395.313720703125","3395.313720703125","3551.034423828125","3551.034423828125","3551.034423828125","3571.694091796875","3571.694091796875","3571.694091796875"
"940000","3526.17578125","3526.17578125","3526.17578125","3398.803955078125","3398.803955078125","3398.803955078125","3402.860107421875","3402.860107421875","3402.860107421875","3466.64794921875","3466.64794921875","3466.64794921875","3577.139892578125","3577.139892578125","3577.139892578125"
"950000","1288.03564453125","1288.03564453125","1288.03564453125","3439.68994140625","3439.68994140625","3439.68994140625","3473.95849609375","3473.95849609375","3473.95849609375","3558.708984375","3558.708984375","3558.708984375","3578.12548828125","3578.12548828125","3578.12548828125"
"960000","3255.9794921875","3255.9794921875","3255.9794921875","3568.00244140625","3568.00244140625","3568.00244140625","3431.872314453125","3431.872314453125","3431.872314453125","3352.244140625","3352.244140625","3352.244140625","3558.841064453125","3558.841064453125","3558.841064453125"
"970000","3580.24853515625","3580.24853515625","3580.24853515625","3605.341796875","3605.341796875","3605.341796875","3427.013671875","3427.013671875","3427.013671875","3550.43212890625","3550.43212890625","3550.43212890625","2991.44384765625","2991.44384765625","2991.44384765625"
"980000","2991.134521484375","2991.134521484375","2991.134521484375","3601.487060546875","3601.487060546875","3601.487060546875","3481.735107421875","3481.735107421875","3481.735107421875","3534.301513671875","3534.301513671875","3534.301513671875","3117.396240234375","3117.396240234375","3117.396240234375"
"990000","1286.535400390625","1286.535400390625","1286.535400390625","1709.2386474609375","1709.2386474609375","1709.2386474609375","3445.31640625","3445.31640625","3445.31640625","3432.239501953125","3432.239501953125","3432.239501953125","3137.39111328125","3137.39111328125","3137.39111328125"
"1000000","1624.425537109375","1624.425537109375","1624.425537109375","3566.634033203125","3566.634033203125","3566.634033203125","3455.171875","3455.171875","3455.171875","3579.123779296875","3579.123779296875","3579.123779296875","3324.119873046875","3324.119873046875","3324.119873046875"

==> plot_scripts/data/reward_curves/hopper/trpo_hopper.csv <==
"Step","restful-durian-40 - mean_reward","restful-durian-40 - mean_reward__MIN","restful-durian-40 - mean_reward__MAX","sandy-fog-38 - mean_reward","sandy-fog-38 - mean_reward__MIN","sandy-fog-38 - mean_reward__MAX","stellar-sponge-36 - mean_reward","stellar-sponge-36 - mean_reward__MIN","stellar-sponge-36 - mean_reward__MAX","crimson-capybara-35 - mean_reward","crimson-capybara-35 - mean_reward__MIN","crimson-capybara-35 - mean_reward__MAX","dandy-glade-33 - mean_reward","dandy-glade-33 - mean_reward__MIN","dandy-glade-33 - mean_reward__MAX"
"10000","285.3259582519531","285.3259582519531","285.3259582519531","206.14279174804688","206.14279174804688","206.14279174804688","211.65444946289062","211.65444946289062","211.65444946289062","67.86737060546875","67.86737060546875","67.86737060546875","133.05477905273438","133.05477905273438","133.05477905273438"
"20000","332.35968017578125","332.35968017578125","332.35968017578125","195.52630615234375","195.52630615234375","195.52630615234375","328.41986083984375","328.41986083984375","328.41986083984375","241.44137573242188","241.44137573242188","241.44137573242188","221.49691772460938","221.49691772460938","221.49691772460938"
"30000","327.70428466796875","327.70428466796875","327.70428466796875","192.68325805664062","192.68325805664062","192.68325805664062","713.7508544921875","713.7508544921875","713.7508544921875","391.2521057128906","391.2521057128906","391.2521057128906","320.35736083984375","320.35736083984375","320.35736083984375"
"40000","345.1942443847656","345.1942443847656","345.1942443847656","481.0380859375","481.0380859375","481.0380859375","587.7042846679688","587.7042846679688","587.7042846679688","381.21099853515625","381.21099853515625","381.21099853515625","594.7105712890625","594.7105712890625","594.7105712890625"
"50000","490.92901611328125","490.92901611328125","490.92901611328125","601.821533203125","601.821533203125","601.821533203125","870.9044799804688","870.9044799804688","870.9044799804688","381.76287841796875","381.76287841796875","381.76287841796875","1708.0390625","1708.0390625","1708.0390625"
"60000","952.8093872070312","952.8093872070312","952.8093872070312","624.9222412109375","624.9222412109375","624.9222412109375","617.935546875","617.935546875","617.935546875","1346.6959228515625","1346.6959228515625","1346.6959228515625","288.4226989746094","288.4226989746094","288.4226989746094"
"70000","1048.349853515625","1048.349853515625","1048.349853515625","1237.4112548828125","1237.4112548828125","1237.4112548828125","542.1146240234375","542.1146240234375","542.1146240234375","452.8439025878906","452.8439025878906","452.8439025878906","1009.6890869140625","1009.6890869140625","1009.6890869140625"
"80000","1439.1539306640625","1439.1539306640625","1439.1539306640625","985.9906005859375","985.9906005859375","985.9906005859375","481.33935546875","481.33935546875","481.33935546875","1000.0379028320312","1000.0379028320312","1000.0379028320312","2130.708740234375","2130.708740234375","2130.708740234375"
"90000","1087.622314453125","1087.622314453125","1087.622314453125","2495.78173828125","2495.78173828125","2495.78173828125","713.4969482421875","713.4969482421875","713.4969482421875","769.1715087890625","769.1715087890625","769.1715087890625","833.3977661132812","833.3977661132812","833.3977661132812"
"100000","1081.839599609375","1081.839599609375","1081.839599609375","2690.515869140625","2690.515869140625","2690.515869140625","1026.032958984375","1026.032958984375","1026.032958984375","2424.01708984375","2424.01708984375","2424.01708984375","1053.506591796875","1053.506591796875","1053.506591796875"
"110000","2648.80419921875","2648.80419921875","2648.80419921875","2603.282470703125","2603.282470703125","2603.282470703125","786.2583618164062","786.2583618164062","786.2583618164062","2377.474365234375","2377.474365234375","2377.474365234375","1700.584716796875","1700.584716796875","1700.584716796875"
"120000","1929.716064453125","1929.716064453125","1929.716064453125","2531.530029296875","2531.530029296875","2531.530029296875","980.2012939453125","980.2012939453125","980.2012939453125","1136.00341796875","1136.00341796875","1136.00341796875","1200.8148193359375","1200.8148193359375","1200.8148193359375"
"130000","3036.52783203125","3036.52783203125","3036.52783203125","2671.77587890625","2671.77587890625","2671.77587890625","1181.945556640625","1181.945556640625","1181.945556640625","2390.45361328125","2390.45361328125","2390.45361328125","719.24951171875","719.24951171875","719.24951171875"
"140000","1856.8291015625","1856.8291015625","1856.8291015625","2847.614501953125","2847.614501953125","2847.614501953125","2479.92138671875","2479.92138671875","2479.92138671875","2904.234375","2904.234375","2904.234375","1541.766357421875","1541.766357421875","1541.766357421875"
"150000","2858.80419921875","2858.80419921875","2858.80419921875","2888.12939453125","2888.12939453125","2888.12939453125","3253.233642578125","3253.233642578125","3253.233642578125","2938.993408203125","2938.993408203125","2938.993408203125","2427.02685546875","2427.02685546875","2427.02685546875"
"160000","3075.466552734375","3075.466552734375","3075.466552734375","2874.413330078125","2874.413330078125","2874.413330078125","3149.992431640625","3149.992431640625","3149.992431640625","2852.005859375","2852.005859375","2852.005859375","3171.710205078125","3171.710205078125","3171.710205078125"
"170000","3012.41259765625","3012.41259765625","3012.41259765625","3059.4560546875","3059.4560546875","3059.4560546875","3102.050048828125","3102.050048828125","3102.050048828125","3121.044921875","3121.044921875","3121.044921875","3104.456298828125","3104.456298828125","3104.456298828125"
"180000","2823.13818359375","2823.13818359375","2823.13818359375","2465.650390625","2465.650390625","2465.650390625","2909.265869140625","2909.265869140625","2909.265869140625","2449.89501953125","2449.89501953125","2449.89501953125","2971.00634765625","2971.00634765625","2971.00634765625"
"190000","2880.037109375","2880.037109375","2880.037109375","2206.760986328125","2206.760986328125","2206.760986328125","2841.751953125","2841.751953125","2841.751953125","2952.4658203125","2952.4658203125","2952.4658203125","3027.85205078125","3027.85205078125","3027.85205078125"
"200000","2756.4599609375","2756.4599609375","2756.4599609375","3082.61572265625","3082.61572265625","3082.61572265625","2956.71142578125","2956.71142578125","2956.71142578125","2536.390625","2536.390625","2536.390625","2954.308349609375","2954.308349609375","2954.308349609375"
"210000","3267.881103515625","3267.881103515625","3267.881103515625","3047.41845703125","3047.41845703125","3047.41845703125","2880.897216796875","2880.897216796875","2880.897216796875","3004.157958984375","3004.157958984375","3004.157958984375","2750.90185546875","2750.90185546875","2750.90185546875"
"220000","2924.3349609375","2924.3349609375","2924.3349609375","3393.93994140625","3393.93994140625","3393.93994140625","2993.271728515625","2993.271728515625","2993.271728515625","3073.646240234375","3073.646240234375","3073.646240234375","2761.627197265625","2761.627197265625","2761.627197265625"
"230000","3066.43310546875","3066.43310546875","3066.43310546875","3507.52783203125","3507.52783203125","3507.52783203125","3052.271484375","3052.271484375","3052.271484375","3204.4482421875","3204.4482421875","3204.4482421875","2867.322021484375","2867.322021484375","2867.322021484375"
"240000","3197.21435546875","3197.21435546875","3197.21435546875","3460.208984375","3460.208984375","3460.208984375","996.8757934570312","996.8757934570312","996.8757934570312","3074.5732421875","3074.5732421875","3074.5732421875","2701.42529296875","2701.42529296875","2701.42529296875"
"250000","3263.894775390625","3263.894775390625","3263.894775390625","3212.783447265625","3212.783447265625","3212.783447265625","3063.447998046875","3063.447998046875","3063.447998046875","1526.003173828125","1526.003173828125","1526.003173828125","1008.3821411132812","1008.3821411132812","1008.3821411132812"
"260000","3279.805908203125","3279.805908203125","3279.805908203125","3451.798828125","3451.798828125","3451.798828125","3087.0615234375","3087.0615234375","3087.0615234375","3002.47509765625","3002.47509765625","3002.47509765625","3008.13916015625","3008.13916015625","3008.13916015625"
"270000","3259.870361328125","3259.870361328125","3259.870361328125","3483.05322265625","3483.05322265625","3483.05322265625","3224.846923828125","3224.846923828125","3224.846923828125","2982.868896484375","2982.868896484375","2982.868896484375","2939.56201171875","2939.56201171875","2939.56201171875"
"280000","3241.76953125","3241.76953125","3241.76953125","2204.073974609375","2204.073974609375","2204.073974609375","3274.633056640625","3274.633056640625","3274.633056640625","3390.674560546875","3390.674560546875","3390.674560546875","3122.532470703125","3122.532470703125","3122.532470703125"
"290000","977.8792724609375","977.8792724609375","977.8792724609375","1359.248779296875","1359.248779296875","1359.248779296875","3138.1533203125","3138.1533203125","3138.1533203125","1012.0728759765625","1012.0728759765625","1012.0728759765625","3121.601806640625","3121.601806640625","3121.601806640625"
"300000","985.9016723632812","985.9016723632812","985.9016723632812","2700.431640625","2700.431640625","2700.431640625","1292.7237548828125","1292.7237548828125","1292.7237548828125","1006.42138671875","1006.42138671875","1006.42138671875","3137.031982421875","3137.031982421875","3137.031982421875"
"310000","965.37548828125","965.37548828125","965.37548828125","1058.7467041015625","1058.7467041015625","1058.7467041015625","3170.380126953125","3170.380126953125","3170.380126953125","1041.86669921875","1041.86669921875","1041.86669921875","3240.788818359375","3240.788818359375","3240.788818359375"
"320000","1016.6531982421875","1016.6531982421875","1016.6531982421875","2687.410400390625","2687.410400390625","2687.410400390625","3328.185546875","3328.185546875","3328.185546875","1025.236083984375","1025.236083984375","1025.236083984375","3327.65966796875","3327.65966796875","3327.65966796875"
"330000","973.1314697265625","973.1314697265625","973.1314697265625","3500.46142578125","3500.46142578125","3500.46142578125","2690.9267578125","2690.9267578125","2690.9267578125","3211.44482421875","3211.44482421875","3211.44482421875","3428.856689453125","3428.856689453125","3428.856689453125"
"340000","978.16796875","978.16796875","978.16796875","3524.850830078125","3524.850830078125","3524.850830078125","3355.03173828125","3355.03173828125","3355.03173828125","1192.025390625","1192.025390625","1192.025390625","3293.830810546875","3293.830810546875","3293.830810546875"
"350000","988.1746215820312","988.1746215820312","988.1746215820312","3522.23583984375","3522.23583984375","3522.23583984375","1176.95751953125","1176.95751953125","1176.95751953125","3176.90869140625","3176.90869140625","3176.90869140625","1520.2742919921875","1520.2742919921875","1520.2742919921875"
"360000","1900.9261474609375","1900.9261474609375","1900.9261474609375","3524.447998046875","3524.447998046875","3524.447998046875","2770.37353515625","2770.37353515625","2770.37353515625","3051.725830078125","3051.725830078125","3051.725830078125","1863.6080322265625","1863.6080322265625","1863.6080322265625"
"370000","1078.8604736328125","1078.8604736328125","1078.8604736328125","2600.008544921875","2600.008544921875","2600.008544921875","3319.718017578125","3319.718017578125","3319.718017578125","2342.754638671875","2342.754638671875","2342.754638671875","3338.805419921875","3338.805419921875","3338.805419921875"
"380000","1745.7392578125","1745.7392578125","1745.7392578125","3536.42138671875","3536.42138671875","3536.42138671875","2051.91162109375","2051.91162109375","2051.91162109375","1286.088623046875","1286.088623046875","1286.088623046875","1850.4869384765625","1850.4869384765625","1850.4869384765625"
"390000","945.2540283203125","945.2540283203125","945.2540283203125","3557.4140625","3557.4140625","3557.4140625","3358.250732421875","3358.250732421875","3358.250732421875","3388.17333984375","3388.17333984375","3388.17333984375","3274.464599609375","3274.464599609375","3274.464599609375"
"400000","1330.979248046875","1330.979248046875","1330.979248046875","3546.29541015625","3546.29541015625","3546.29541015625","3199.555908203125","3199.555908203125","3199.555908203125","1066.024169921875","1066.024169921875","1066.024169921875","3476.047607421875","3476.047607421875","3476.047607421875"
"410000","1406.6595458984375","1406.6595458984375","1406.6595458984375","3547.068359375","3547.068359375","3547.068359375","3418.957763671875","3418.957763671875","3418.957763671875","3298.921142578125","3298.921142578125","3298.921142578125","3475.078125","3475.078125","3475.078125"
"420000","1612.169921875","1612.169921875","1612.169921875","1579.6878662109375","1579.6878662109375","1579.6878662109375","3421.29833984375","3421.29833984375","3421.29833984375","1826.9990234375","1826.9990234375","1826.9990234375","3374.708984375","3374.708984375","3374.708984375"
"430000","1894.578125","1894.578125","1894.578125","3547.30859375","3547.30859375","3547.30859375","3457.29638671875","3457.29638671875","3457.29638671875","1172.1278076171875","1172.1278076171875","1172.1278076171875","3471.45068359375","3471.45068359375","3471.45068359375"
"440000","3362.167236328125","3362.167236328125","3362.167236328125","3585.08447265625","3585.08447265625","3585.08447265625","3406.677734375","3406.677734375","3406.677734375","1100.81005859375","1100.81005859375","1100.81005859375","3476.36767578125","3476.36767578125","3476.36767578125"
"450000","3347.94384765625","3347.94384765625","3347.94384765625","2950.022705078125","2950.022705078125","2950.022705078125","3438.70654296875","3438.70654296875","3438.70654296875","2563.11181640625","2563.11181640625","2563.11181640625","3433.81005859375","3433.81005859375","3433.81005859375"
"460000","3359.915283203125","3359.915283203125","3359.915283203125","3547.487060546875","3547.487060546875","3547.487060546875","3495.41357421875","3495.41357421875","3495.41357421875","1305.614990234375","1305.614990234375","1305.614990234375","3485.44921875","3485.44921875","3485.44921875"
"470000","3397.602294921875","3397.602294921875","3397.602294921875","3524.15625","3524.15625","3524.15625","3535.147216796875","3535.147216796875","3535.147216796875","3288.293701171875","3288.293701171875","3288.293701171875","3483.09814453125","3483.09814453125","3483.09814453125"
"480000","3411.9375","3411.9375","3411.9375","3489.670654296875","3489.670654296875","3489.670654296875","3545.686767578125","3545.686767578125","3545.686767578125","2790.60791015625","2790.60791015625","2790.60791015625","3491.860107421875","3491.860107421875","3491.860107421875"
"490000","3314.49755859375","3314.49755859375","3314.49755859375","3544.66064453125","3544.66064453125","3544.66064453125","3508.339111328125","3508.339111328125","3508.339111328125","3367.85595703125","3367.85595703125","3367.85595703125","3488.04052734375","3488.04052734375","3488.04052734375"
"500000","3428.153564453125","3428.153564453125","3428.153564453125","1074.638671875","1074.638671875","1074.638671875","3528.828125","3528.828125","3528.828125","2906.094482421875","2906.094482421875","2906.094482421875","3520.168701171875","3520.168701171875","3520.168701171875"
"510000","3359.162841796875","3359.162841796875","3359.162841796875","3471.01708984375","3471.01708984375","3471.01708984375","3528.06884765625","3528.06884765625","3528.06884765625","3394.75341796875","3394.75341796875","3394.75341796875","3213.227783203125","3213.227783203125","3213.227783203125"
"520000","3407.959716796875","3407.959716796875","3407.959716796875","3523.05615234375","3523.05615234375","3523.05615234375","3514.11181640625","3514.11181640625","3514.11181640625","2892.94921875","2892.94921875","2892.94921875","2245.57275390625","2245.57275390625","2245.57275390625"
"530000","3409.807861328125","3409.807861328125","3409.807861328125","3493.168701171875","3493.168701171875","3493.168701171875","3478.471435546875","3478.471435546875","3478.471435546875","2916.45556640625","2916.45556640625","2916.45556640625","1621.946533203125","1621.946533203125","1621.946533203125"
"540000","3411.239013671875","3411.239013671875","3411.239013671875","3510.818359375","3510.818359375","3510.818359375","3453.7734375","3453.7734375","3453.7734375","3140.030517578125","3140.030517578125","3140.030517578125","1466.70458984375","1466.70458984375","1466.70458984375"
"550000","3411.06103515625","3411.06103515625","3411.06103515625","3537.827392578125","3537.827392578125","3537.827392578125","3441.080078125","3441.080078125","3441.080078125","3428.18115234375","3428.18115234375","3428.18115234375","3264.539794921875","3264.539794921875","3264.539794921875"
"560000","2612.946533203125","2612.946533203125","2612.946533203125","3190.562744140625","3190.562744140625","3190.562744140625","3026.05029296875","3026.05029296875","3026.05029296875","1484.2451171875","1484.2451171875","1484.2451171875","3294.796875","3294.796875","3294.796875"
"570000","2843.220458984375","2843.220458984375","2843.220458984375","3501.248779296875","3501.248779296875","3501.248779296875","2945.816162109375","2945.816162109375","2945.816162109375","1321.1126708984375","1321.1126708984375","1321.1126708984375","1766.6322021484375","1766.6322021484375","1766.6322021484375"
"580000","3480.925048828125","3480.925048828125","3480.925048828125","3487.227294921875","3487.227294921875","3487.227294921875","3053.080078125","3053.080078125","3053.080078125","1261.7373046875","1261.7373046875","1261.7373046875","3430.671142578125","3430.671142578125","3430.671142578125"
"590000","3504.391845703125","3504.391845703125","3504.391845703125","3519.19482421875","3519.19482421875","3519.19482421875","3306.350830078125","3306.350830078125","3306.350830078125","3141.20263671875","3141.20263671875","3141.20263671875","1469.52001953125","1469.52001953125","1469.52001953125"
"600000","3504.90869140625","3504.90869140625","3504.90869140625","2257.505615234375","2257.505615234375","2257.505615234375","2624.689697265625","2624.689697265625","2624.689697265625","1511.9779052734375","1511.9779052734375","1511.9779052734375","1418.6552734375","1418.6552734375","1418.6552734375"
"610000","1269.832763671875","1269.832763671875","1269.832763671875","3553.283935546875","3553.283935546875","3553.283935546875","2614.2470703125","2614.2470703125","2614.2470703125","3515.79638671875","3515.79638671875","3515.79638671875","3315.62353515625","3315.62353515625","3315.62353515625"
"620000","3461.68603515625","3461.68603515625","3461.68603515625","3565.310546875","3565.310546875","3565.310546875","3013.06787109375","3013.06787109375","3013.06787109375","1323.2469482421875","1323.2469482421875","1323.2469482421875","3451.065673828125","3451.065673828125","3451.065673828125"
"630000","3489.72265625","3489.72265625","3489.72265625","3574.83984375","3574.83984375","3574.83984375","1881.275634765625","1881.275634765625","1881.275634765625","2573.358154296875","2573.358154296875","2573.358154296875","3481.822998046875","3481.822998046875","3481.822998046875"
"640000","3455.18896484375","3455.18896484375","3455.18896484375","3554.71728515625","3554.71728515625","3554.71728515625","1299.301025390625","1299.301025390625","1299.301025390625","3501.529296875","3501.529296875","3501.529296875","3474.380126953125","3474.380126953125","3474.380126953125"
"650000","3484.21923828125","3484.21923828125","3484.21923828125","2538.78076171875","2538.78076171875","2538.78076171875","2676.3828125","2676.3828125","2676.3828125","3477.33984375","3477.33984375","3477.33984375","3438.828857421875","3438.828857421875","3438.828857421875"
"660000","3489.16357421875","3489.16357421875","3489.16357421875","3546.707763671875","3546.707763671875","3546.707763671875","1899.4150390625","1899.4150390625","1899.4150390625","1295.099853515625","1295.099853515625","1295.099853515625","3452.305908203125","3452.305908203125","3452.305908203125"
"670000","3478.869873046875","3478.869873046875","3478.869873046875","3579.690673828125","3579.690673828125","3579.690673828125","2690.37255859375","2690.37255859375","2690.37255859375","3032.194580078125","3032.194580078125","3032.194580078125","2858.681640625","2858.681640625","2858.681640625"
"680000","3490.242919921875","3490.242919921875","3490.242919921875","3422.46240234375","3422.46240234375","3422.46240234375","2904.675048828125","2904.675048828125","2904.675048828125","3413.349609375","3413.349609375","3413.349609375","1747.4417724609375","1747.4417724609375","1747.4417724609375"
"690000","3499.526123046875","3499.526123046875","3499.526123046875","3576.419189453125","3576.419189453125","3576.419189453125","3418.006591796875","3418.006591796875","3418.006591796875","2941.89990234375","2941.89990234375","2941.89990234375","3137.684326171875","3137.684326171875","3137.684326171875"
"700000","3519.414794921875","3519.414794921875","3519.414794921875","3437.58984375","3437.58984375","3437.58984375","2719.615234375","2719.615234375","2719.615234375","3489.35107421875","3489.35107421875","3489.35107421875","3470.921875","3470.921875","3470.921875"
"710000","3508.771484375","3508.771484375","3508.771484375","3565.02880859375","3565.02880859375","3565.02880859375","1298.8450927734375","1298.8450927734375","1298.8450927734375","2114.41455078125","2114.41455078125","2114.41455078125","3441.365966796875","3441.365966796875","3441.365966796875"
"720000","3534.875","3534.875","3534.875","3566.22607421875","3566.22607421875","3566.22607421875","2389.390625","2389.390625","2389.390625","2263.73681640625","2263.73681640625","2263.73681640625","2662.078125","2662.078125","2662.078125"
"730000","3532.300048828125","3532.300048828125","3532.300048828125","3563.712890625","3563.712890625","3563.712890625","3326.16943359375","3326.16943359375","3326.16943359375","2462.37353515625","2462.37353515625","2462.37353515625","2055.846923828125","2055.846923828125","2055.846923828125"
"740000","3513.67333984375","3513.67333984375","3513.67333984375","3560.776611328125","3560.776611328125","3560.776611328125","1325.637451171875","1325.637451171875","1325.637451171875","1342.0982666015625","1342.0982666015625","1342.0982666015625","3365.477294921875","3365.477294921875","3365.477294921875"
"750000","3524.326904296875","3524.326904296875","3524.326904296875","3556.70849609375","3556.70849609375","3556.70849609375","1582.7606201171875","1582.7606201171875","1582.7606201171875","1348.047607421875","1348.047607421875","1348.047607421875","3140.32080078125","3140.32080078125","3140.32080078125"
"760000","3451.21044921875","3451.21044921875","3451.21044921875","3565.045654296875","3565.045654296875","3565.045654296875","1297.053955078125","1297.053955078125","1297.053955078125","2559.579345703125","2559.579345703125","2559.579345703125","3264.399658203125","3264.399658203125","3264.399658203125"
"770000","3524.82373046875","3524.82373046875","3524.82373046875","3568.08154296875","3568.08154296875","3568.08154296875","2189.550048828125","2189.550048828125","2189.550048828125","1349.84521484375","1349.84521484375","1349.84521484375","3199.177001953125","3199.177001953125","3199.177001953125"
"780000","3501.666015625","3501.666015625","3501.666015625","3556.602294921875","3556.602294921875","3556.602294921875","2302.58154296875","2302.58154296875","2302.58154296875","1504.303466796875","1504.303466796875","1504.303466796875","3442.745361328125","3442.745361328125","3442.745361328125"
"790000","3514.05078125","3514.05078125","3514.05078125","3551.27734375","3551.27734375","3551.27734375","3332.276611328125","3332.276611328125","3332.276611328125","2689.158447265625","2689.158447265625","2689.158447265625","3519.224609375","3519.224609375","3519.224609375"
"800000","3520.510986328125","3520.510986328125","3520.510986328125","3548.87255859375","3548.87255859375","3548.87255859375","1377.73095703125","1377.73095703125","1377.73095703125","2850.218017578125","2850.218017578125","2850.218017578125","3526.31884765625","3526.31884765625","3526.31884765625"
"810000","3515.955810546875","3515.955810546875","3515.955810546875","3534.395751953125","3534.395751953125","3534.395751953125","3395.819580078125","3395.819580078125","3395.819580078125","1956.9566650390625","1956.9566650390625","1956.9566650390625","3512.001953125","3512.001953125","3512.001953125"
"820000","3529.319580078125","3529.319580078125","3529.319580078125","3564.932373046875","3564.932373046875","3564.932373046875","3413.03662109375","3413.03662109375","3413.03662109375","1937.4580078125","1937.4580078125","1937.4580078125","3499.47216796875","3499.47216796875","3499.47216796875"
"830000","2633.814208984375","2633.814208984375","2633.814208984375","3562.05712890625","3562.05712890625","3562.05712890625","1900.2672119140625","1900.2672119140625","1900.2672119140625","2092.4111328125","2092.4111328125","2092.4111328125","3495.129638671875","3495.129638671875","3495.129638671875"
"840000","1250.58056640625","1250.58056640625","1250.58056640625","3572.457763671875","3572.457763671875","3572.457763671875","1262.732177734375","1262.732177734375","1262.732177734375","2657.30224609375","2657.30224609375","2657.30224609375","3513.795654296875","3513.795654296875","3513.795654296875"
"850000","3267.72216796875","3267.72216796875","3267.72216796875","3294.116455078125","3294.116455078125","3294.116455078125","2729.38916015625","2729.38916015625","2729.38916015625","2344.535400390625","2344.535400390625","2344.535400390625","3489.534423828125","3489.534423828125","3489.534423828125"
"860000","3498.77392578125","3498.77392578125","3498.77392578125","3588.301513671875","3588.301513671875","3588.301513671875","1687.327392578125","1687.327392578125","1687.327392578125","3207.47119140625","3207.47119140625","3207.47119140625","1736.8619384765625","1736.8619384765625","1736.8619384765625"
"870000","3498.971435546875","3498.971435546875","3498.971435546875","1418.1553955078125","1418.1553955078125","1418.1553955078125","1491.146240234375","1491.146240234375","1491.146240234375","1306.6429443359375","1306.6429443359375","1306.6429443359375","1296.5389404296875","1296.5389404296875","1296.5389404296875"
"880000","3455.96630859375","3455.96630859375","3455.96630859375","3602.50390625","3602.50390625","3602.50390625","1123.2935791015625","1123.2935791015625","1123.2935791015625","1256.059326171875","1256.059326171875","1256.059326171875","1473.9915771484375","1473.9915771484375","1473.9915771484375"
"890000","3448.173828125","3448.173828125","3448.173828125","3575.42626953125","3575.42626953125","3575.42626953125","1257.2474365234375","1257.2474365234375","1257.2474365234375","1274.254150390625","1274.254150390625","1274.254150390625","3495.733642578125","3495.733642578125","3495.733642578125"
"900000","3481.632080078125","3481.632080078125","3481.632080078125","3592.742919921875","3592.742919921875","3592.742919921875","1230.0511474609375","1230.0511474609375","1230.0511474609375","1278.2010498046875","1278.2010498046875","1278.2010498046875","3523.255859375","3523.255859375","3523.255859375"
"910000","3474.53759765625","3474.53759765625","3474.53759765625","3605.925048828125","3605.925048828125","3605.925048828125","1251.755859375","1251.755859375","1251.755859375","1285.56103515625","1285.56103515625","1285.56103515625","3450.91943359375","3450.91943359375","3450.91943359375"
"920000","3482.994873046875","3482.994873046875","3482.994873046875","3597.59814453125","3597.59814453125","3597.59814453125","1376.179931640625","1376.179931640625","1376.179931640625","1321.841064453125","1321.841064453125","1321.841064453125","3505.76220703125","3505.76220703125","3505.76220703125"
"930000","3493.31298828125","3493.31298828125","3493.31298828125","3412.969970703125","3412.969970703125","3412.969970703125","1378.2393798828125","1378.2393798828125","1378.2393798828125","1430.470947265625","1430.470947265625","1430.470947265625","3325.40869140625","3325.40869140625","3325.40869140625"
"940000","3516.625732421875","3516.625732421875","3516.625732421875","3594.20654296875","3594.20654296875","3594.20654296875","1181.4718017578125","1181.4718017578125","1181.4718017578125","1320.757568359375","1320.757568359375","1320.757568359375","3537.44921875","3537.44921875","3537.44921875"
"950000","3525.651123046875","3525.651123046875","3525.651123046875","3580.37890625","3580.37890625","3580.37890625","1038.3072509765625","1038.3072509765625","1038.3072509765625","1574.365234375","1574.365234375","1574.365234375","3162.1708984375","3162.1708984375","3162.1708984375"
"960000","3518.61328125","3518.61328125","3518.61328125","3585.02099609375","3585.02099609375","3585.02099609375","1675.3154296875","1675.3154296875","1675.3154296875","1300.929443359375","1300.929443359375","1300.929443359375","1640.5953369140625","1640.5953369140625","1640.5953369140625"
"970000","3519.39599609375","3519.39599609375","3519.39599609375","3517.83984375","3517.83984375","3517.83984375","2764.27099609375","2764.27099609375","2764.27099609375","1491.927978515625","1491.927978515625","1491.927978515625","3536.70947265625","3536.70947265625","3536.70947265625"
"980000","3523.666015625","3523.666015625","3523.666015625","3553.540283203125","3553.540283203125","3553.540283203125","1304.801513671875","1304.801513671875","1304.801513671875","1338.346435546875","1338.346435546875","1338.346435546875","3525.399658203125","3525.399658203125","3525.399658203125"
"990000","3535.716796875","3535.716796875","3535.716796875","3548.173828125","3548.173828125","3548.173828125","1646.1392822265625","1646.1392822265625","1646.1392822265625","1350.300537109375","1350.300537109375","1350.300537109375","3514.317138671875","3514.317138671875","3514.317138671875"
"1000000","1708.241943359375","1708.241943359375","1708.241943359375","3582.23583984375","3582.23583984375","3582.23583984375","1135.205810546875","1135.205810546875","1135.205810546875","1433.06591796875","1433.06591796875","1433.06591796875","3503.811767578125","3503.811767578125","3503.811767578125"

==> plot_scripts/data/reward_curves/walker2d/a2c_walker.csv <==
"Step","worldly-brook-60 - mean_reward","worldly-brook-60 - mean_reward__MIN","worldly-brook-60 - mean_reward__MAX","good-cherry-58 - mean_reward","good-cherry-58 - mean_reward__MIN","good-cherry-58 - mean_reward__MAX","effortless-fog-56 - mean_reward","effortless-fog-56 - mean_reward__MIN","effortless-fog-56 - mean_reward__MAX","clean-hill-54 - mean_reward","clean-hill-54 - mean_reward__MIN","clean-hill-54 - mean_reward__MAX","usual-leaf-52 - mean_reward","usual-leaf-52 - mean_reward__MIN","usual-leaf-52 - mean_reward__MAX"
"10000","320.7054748535156","320.7054748535156","320.7054748535156","93.56009674072266","93.56009674072266","93.56009674072266","275.70635986328125","275.70635986328125","275.70635986328125","269.3272399902344","269.3272399902344","269.3272399902344","306.2622985839844","306.2622985839844","306.2622985839844"
"20000","261.67962646484375","261.67962646484375","261.67962646484375","113.13348388671875","113.13348388671875","113.13348388671875","105.4662857055664","105.4662857055664","105.4662857055664","257.82464599609375","257.82464599609375","257.82464599609375","183.9888916015625","183.9888916015625","183.9888916015625"
"30000","271.4949951171875","271.4949951171875","271.4949951171875","78.38822937011719","78.38822937011719","78.38822937011719","84.4936752319336","84.4936752319336","84.4936752319336","304.78277587890625","304.78277587890625","304.78277587890625","73.10115051269531","73.10115051269531","73.10115051269531"
"40000","212.14065551757812","212.14065551757812","212.14065551757812","120.0228271484375","120.0228271484375","120.0228271484375","103.6338119506836","103.6338119506836","103.6338119506836","292.1844482421875","292.1844482421875","292.1844482421875","189.73876953125","189.73876953125","189.73876953125"
"50000","81.64936828613281","81.64936828613281","81.64936828613281","92.8854751586914","92.8854751586914","92.8854751586914","70.2065658569336","70.2065658569336","70.2065658569336","256.6142883300781","256.6142883300781","256.6142883300781","93.13312530517578","93.13312530517578","93.13312530517578"
"60000","274.30670166015625","274.30670166015625","274.30670166015625","86.71849060058594","86.71849060058594","86.71849060058594","81.15686798095703","81.15686798095703","81.15686798095703","338.89697265625","338.89697265625","338.89697265625","75.63839721679688","75.63839721679688","75.63839721679688"
"70000","259.8360595703125","259.8360595703125","259.8360595703125","95.64164733886719","95.64164733886719","95.64164733886719","82.5668716430664","82.5668716430664","82.5668716430664","248.7718963623047","248.7718963623047","248.7718963623047","89.21781921386719","89.21781921386719","89.21781921386719"
"80000","204.62942504882812","204.62942504882812","204.62942504882812","89.04649353027344","89.04649353027344","89.04649353027344","90.78155517578125","90.78155517578125","90.78155517578125","271.6298522949219","271.6298522949219","271.6298522949219","102.82452392578125","102.82452392578125","102.82452392578125"
"90000","957.9807739257812","957.9807739257812","957.9807739257812","84.15048217773438","84.15048217773438","84.15048217773438","65.80465698242188","65.80465698242188","65.80465698242188","283.5965881347656","283.5965881347656","283.5965881347656","81.74012756347656","81.74012756347656","81.74012756347656"
"100000","279.7708435058594","279.7708435058594","279.7708435058594","66.78697204589844","66.78697204589844","66.78697204589844","71.343017578125","71.343017578125","71.343017578125","302.6493225097656","302.6493225097656","302.6493225097656","82.88611602783203","82.88611602783203","82.88611602783203"
"110000","242.5782928466797","242.5782928466797","242.5782928466797","238.6978302001953","238.6978302001953","238.6978302001953","73.26734924316406","73.26734924316406","73.26734924316406","77.8907241821289","77.8907241821289","77.8907241821289","78.38993835449219","78.38993835449219","78.38993835449219"
"120000","297.5334167480469","297.5334167480469","297.5334167480469","245.94277954101562","245.94277954101562","245.94277954101562","76.1214370727539","76.1214370727539","76.1214370727539","81.17498779296875","81.17498779296875","81.17498779296875","71.79513549804688","71.79513549804688","71.79513549804688"
"130000","271.24908447265625","271.24908447265625","271.24908447265625","112.83988952636719","112.83988952636719","112.83988952636719","79.45668029785156","79.45668029785156","79.45668029785156","216.957763671875","216.957763671875","216.957763671875","71.98963165283203","71.98963165283203","71.98963165283203"
"140000","321.03363037109375","321.03363037109375","321.03363037109375","298.6971740722656","298.6971740722656","298.6971740722656","73.21878051757812","73.21878051757812","73.21878051757812","223.7608642578125","223.7608642578125","223.7608642578125","68.65472412109375","68.65472412109375","68.65472412109375"
"150000","261.7306823730469","261.7306823730469","261.7306823730469","232.12258911132812","232.12258911132812","232.12258911132812","78.04582977294922","78.04582977294922","78.04582977294922","215.15377807617188","215.15377807617188","215.15377807617188","95.1141128540039","95.1141128540039","95.1141128540039"
"160000","247.8698272705078","247.8698272705078","247.8698272705078","188.8195037841797","188.8195037841797","188.8195037841797","71.46690368652344","71.46690368652344","71.46690368652344","265.77960205078125","265.77960205078125","265.77960205078125","75.37457275390625","75.37457275390625","75.37457275390625"
"170000","238.37496948242188","238.37496948242188","238.37496948242188","272.05694580078125","272.05694580078125","272.05694580078125","568.18017578125","568.18017578125","568.18017578125","244.0731964111328","244.0731964111328","244.0731964111328","78.95452117919922","78.95452117919922","78.95452117919922"
"180000","262.416259765625","262.416259765625","262.416259765625","154.9772186279297","154.9772186279297","154.9772186279297","1012.8760986328125","1012.8760986328125","1012.8760986328125","280.2351989746094","280.2351989746094","280.2351989746094","81.00525665283203","81.00525665283203","81.00525665283203"
"190000","290.9176025390625","290.9176025390625","290.9176025390625","243.2047119140625","243.2047119140625","243.2047119140625","1008.2693481445312","1008.2693481445312","1008.2693481445312","238.96383666992188","238.96383666992188","238.96383666992188","78.62550354003906","78.62550354003906","78.62550354003906"
"200000","137.88967895507812","137.88967895507812","137.88967895507812","302.1968994140625","302.1968994140625","302.1968994140625","1022.5518798828125","1022.5518798828125","1022.5518798828125","247.4315185546875","247.4315185546875","247.4315185546875","88.4833984375","88.4833984375","88.4833984375"
"210000","118.31722259521484","118.31722259521484","118.31722259521484","123.69435119628906","123.69435119628906","123.69435119628906","1019.5538330078125","1019.5538330078125","1019.5538330078125","256.2638854980469","256.2638854980469","256.2638854980469","88.15789031982422","88.15789031982422","88.15789031982422"
"220000","98.82678985595703","98.82678985595703","98.82678985595703","194.59860229492188","194.59860229492188","194.59860229492188","56.16655349731445","56.16655349731445","56.16655349731445","226.65676879882812","226.65676879882812","226.65676879882812","77.01324462890625","77.01324462890625","77.01324462890625"
"230000","213.269775390625","213.269775390625","213.269775390625","203.32254028320312","203.32254028320312","203.32254028320312","228.9027099609375","228.9027099609375","228.9027099609375","240.2737274169922","240.2737274169922","240.2737274169922","83.36654663085938","83.36654663085938","83.36654663085938"
"240000","122.02852630615234","122.02852630615234","122.02852630615234","41.763328552246094","41.763328552246094","41.763328552246094","162.34530639648438","162.34530639648438","162.34530639648438","239.6957244873047","239.6957244873047","239.6957244873047","119.29901123046875","119.29901123046875","119.29901123046875"
"250000","258.8528747558594","258.8528747558594","258.8528747558594","37.33674240112305","37.33674240112305","37.33674240112305","255.48611450195312","255.48611450195312","255.48611450195312","245.1000518798828","245.1000518798828","245.1000518798828","92.09858703613281","92.09858703613281","92.09858703613281"
"260000","238.61233520507812","238.61233520507812","238.61233520507812","39.458621978759766","39.458621978759766","39.458621978759766","262.3138122558594","262.3138122558594","262.3138122558594","143.87075805664062","143.87075805664062","143.87075805664062","86.91205596923828","86.91205596923828","86.91205596923828"
"270000","99.9649887084961","99.9649887084961","99.9649887084961","49.48747253417969","49.48747253417969","49.48747253417969","49.58666229248047","49.58666229248047","49.58666229248047","210.31210327148438","210.31210327148438","210.31210327148438","114.8458251953125","114.8458251953125","114.8458251953125"
"280000","89.9403076171875","89.9403076171875","89.9403076171875","52.05705642700195","52.05705642700195","52.05705642700195","73.88740539550781","73.88740539550781","73.88740539550781","275.511474609375","275.511474609375","275.511474609375","182.95172119140625","182.95172119140625","182.95172119140625"
"290000","86.41517639160156","86.41517639160156","86.41517639160156","47.36204147338867","47.36204147338867","47.36204147338867","228.4628448486328","228.4628448486328","228.4628448486328","230.8321990966797","230.8321990966797","230.8321990966797","115.67828369140625","115.67828369140625","115.67828369140625"
"300000","82.79795837402344","82.79795837402344","82.79795837402344","47.28089141845703","47.28089141845703","47.28089141845703","210.2309112548828","210.2309112548828","210.2309112548828","200.0834197998047","200.0834197998047","200.0834197998047","85.94133758544922","85.94133758544922","85.94133758544922"
"310000","124.09598541259766","124.09598541259766","124.09598541259766","49.67464828491211","49.67464828491211","49.67464828491211","131.77561950683594","131.77561950683594","131.77561950683594","254.27114868164062","254.27114868164062","254.27114868164062","100.0592041015625","100.0592041015625","100.0592041015625"
"320000","99.82182312011719","99.82182312011719","99.82182312011719","55.30145263671875","55.30145263671875","55.30145263671875","122.92213439941406","122.92213439941406","122.92213439941406","112.28569030761719","112.28569030761719","112.28569030761719","73.01314544677734","73.01314544677734","73.01314544677734"
"330000","177.83038330078125","177.83038330078125","177.83038330078125","36.93339538574219","36.93339538574219","36.93339538574219","102.7298812866211","102.7298812866211","102.7298812866211","152.6963653564453","152.6963653564453","152.6963653564453","133.22317504882812","133.22317504882812","133.22317504882812"
"340000","136.73788452148438","136.73788452148438","136.73788452148438","47.46893310546875","47.46893310546875","47.46893310546875","165.36843872070312","165.36843872070312","165.36843872070312","144.7884979248047","144.7884979248047","144.7884979248047","78.78792572021484","78.78792572021484","78.78792572021484"
"350000","138.76577758789062","138.76577758789062","138.76577758789062","120.5911636352539","120.5911636352539","120.5911636352539","116.65611267089844","116.65611267089844","116.65611267089844","21.753005981445312","21.753005981445312","21.753005981445312","73.96925354003906","73.96925354003906","73.96925354003906"
"360000","153.39581298828125","153.39581298828125","153.39581298828125","-3.0315678119659424","-3.0315678119659424","-3.0315678119659424","-8.720579147338867","-8.720579147338867","-8.720579147338867","86.95179748535156","86.95179748535156","86.95179748535156","91.49276733398438","91.49276733398438","91.49276733398438"
"370000","136.37026977539062","136.37026977539062","136.37026977539062","76.03910827636719","76.03910827636719","76.03910827636719","55.99134063720703","55.99134063720703","55.99134063720703","103.65898132324219","103.65898132324219","103.65898132324219","101.90144348144531","101.90144348144531","101.90144348144531"
"380000","41.26813507080078","41.26813507080078","41.26813507080078","98.13432312011719","98.13432312011719","98.13432312011719","8.711775779724121","8.711775779724121","8.711775779724121","60.175750732421875","60.175750732421875","60.175750732421875","86.95667266845703","86.95667266845703","86.95667266845703"
"390000","48.6674919128418","48.6674919128418","48.6674919128418","29.098779678344727","29.098779678344727","29.098779678344727","15.095947265625","15.095947265625","15.095947265625","60.44584274291992","60.44584274291992","60.44584274291992","130.5618896484375","130.5618896484375","130.5618896484375"
"400000","51.54927444458008","51.54927444458008","51.54927444458008","165.03173828125","165.03173828125","165.03173828125","340.5142517089844","340.5142517089844","340.5142517089844","160.7323455810547","160.7323455810547","160.7323455810547","135.28848266601562","135.28848266601562","135.28848266601562"
"410000","34.20382308959961","34.20382308959961","34.20382308959961","4.100440979003906","4.100440979003906","4.100440979003906","422.11114501953125","422.11114501953125","422.11114501953125","472.055908203125","472.055908203125","472.055908203125","75.50616455078125","75.50616455078125","75.50616455078125"
"420000","197.50723266601562","197.50723266601562","197.50723266601562","5.880608558654785","5.880608558654785","5.880608558654785","328.02532958984375","328.02532958984375","328.02532958984375","168.5708770751953","168.5708770751953","168.5708770751953","119.9220199584961","119.9220199584961","119.9220199584961"
"430000","156.15231323242188","156.15231323242188","156.15231323242188","94.39754486083984","94.39754486083984","94.39754486083984","814.4256591796875","814.4256591796875","814.4256591796875","276.56866455078125","276.56866455078125","276.56866455078125","143.9799346923828","143.9799346923828","143.9799346923828"
"440000","121.50788879394531","121.50788879394531","121.50788879394531","140.63388061523438","140.63388061523438","140.63388061523438","561.3944091796875","561.3944091796875","561.3944091796875","104.09989929199219","104.09989929199219","104.09989929199219","99.28302001953125","99.28302001953125","99.28302001953125"
"450000","246.5564422607422","246.5564422607422","246.5564422607422","109.47157287597656","109.47157287597656","109.47157287597656","412.290771484375","412.290771484375","412.290771484375","206.2201690673828","206.2201690673828","206.2201690673828","85.95539855957031","85.95539855957031","85.95539855957031"
"460000","82.48270416259766","82.48270416259766","82.48270416259766","81.63847351074219","81.63847351074219","81.63847351074219","306.23138427734375","306.23138427734375","306.23138427734375","127.89143371582031","127.89143371582031","127.89143371582031","125.1883544921875","125.1883544921875","125.1883544921875"
"470000","89.37519836425781","89.37519836425781","89.37519836425781","73.3856430053711","73.3856430053711","73.3856430053711","460.74017333984375","460.74017333984375","460.74017333984375","226.6993408203125","226.6993408203125","226.6993408203125","108.8115234375","108.8115234375","108.8115234375"
"480000","143.74838256835938","143.74838256835938","143.74838256835938","82.69515228271484","82.69515228271484","82.69515228271484","219.759521484375","219.759521484375","219.759521484375","218.3736114501953","218.3736114501953","218.3736114501953","85.16983795166016","85.16983795166016","85.16983795166016"
"490000","132.09500122070312","132.09500122070312","132.09500122070312","97.05277252197266","97.05277252197266","97.05277252197266","27.975366592407227","27.975366592407227","27.975366592407227","184.09939575195312","184.09939575195312","184.09939575195312","78.65958404541016","78.65958404541016","78.65958404541016"
"500000","63.52838897705078","63.52838897705078","63.52838897705078","474.7582092285156","474.7582092285156","474.7582092285156","187.9880828857422","187.9880828857422","187.9880828857422","193.0279998779297","193.0279998779297","193.0279998779297","100.21239471435547","100.21239471435547","100.21239471435547"
"510000","78.41515350341797","78.41515350341797","78.41515350341797","155.7239532470703","155.7239532470703","155.7239532470703","242.1207275390625","242.1207275390625","242.1207275390625","774.5665283203125","774.5665283203125","774.5665283203125","112.20914459228516","112.20914459228516","112.20914459228516"
"520000","87.37691497802734","87.37691497802734","87.37691497802734","126.4008560180664","126.4008560180664","126.4008560180664","353.4106750488281","353.4106750488281","353.4106750488281","257.54742431640625","257.54742431640625","257.54742431640625","79.65556335449219","79.65556335449219","79.65556335449219"
"530000","108.93359375","108.93359375","108.93359375","104.5735855102539","104.5735855102539","104.5735855102539","161.55984497070312","161.55984497070312","161.55984497070312","223.9808807373047","223.9808807373047","223.9808807373047","104.54195404052734","104.54195404052734","104.54195404052734"
"540000","138.66880798339844","138.66880798339844","138.66880798339844","23.974660873413086","23.974660873413086","23.974660873413086","327.88995361328125","327.88995361328125","327.88995361328125","305.4647216796875","305.4647216796875","305.4647216796875","80.10932159423828","80.10932159423828","80.10932159423828"
"550000","81.22341918945312","81.22341918945312","81.22341918945312","256.3861083984375","256.3861083984375","256.3861083984375","157.64035034179688","157.64035034179688","157.64035034179688","250.8493194580078","250.8493194580078","250.8493194580078","76.55992126464844","76.55992126464844","76.55992126464844"
"560000","87.15693664550781","87.15693664550781","87.15693664550781","213.2079315185547","213.2079315185547","213.2079315185547","209.8684844970703","209.8684844970703","209.8684844970703","268.5077209472656","268.5077209472656","268.5077209472656","110.03361511230469","110.03361511230469","110.03361511230469"
"570000","81.14900207519531","81.14900207519531","81.14900207519531","159.36936950683594","159.36936950683594","159.36936950683594","291.8336486816406","291.8336486816406","291.8336486816406","283.9340515136719","283.9340515136719","283.9340515136719","81.3656997680664","81.3656997680664","81.3656997680664"
"580000","78.27012634277344","78.27012634277344","78.27012634277344","338.76812744140625","338.76812744140625","338.76812744140625","313.77276611328125","313.77276611328125","313.77276611328125","258.29168701171875","258.29168701171875","258.29168701171875","65.67191314697266","65.67191314697266","65.67191314697266"
"590000","80.989501953125","80.989501953125","80.989501953125","181.67678833007812","181.67678833007812","181.67678833007812","163.3645477294922","163.3645477294922","163.3645477294922","138.38992309570312","138.38992309570312","138.38992309570312","38.71775817871094","38.71775817871094","38.71775817871094"
"600000","73.95841217041016","73.95841217041016","73.95841217041016","182.56707763671875","182.56707763671875","182.56707763671875","782.6124877929688","782.6124877929688","782.6124877929688","421.9285583496094","421.9285583496094","421.9285583496094","35.94849395751953","35.94849395751953","35.94849395751953"
"610000","79.25910949707031","79.25910949707031","79.25910949707031","305.0762023925781","305.0762023925781","305.0762023925781","324.1632995605469","324.1632995605469","324.1632995605469","281.97235107421875","281.97235107421875","281.97235107421875","37.42770767211914","37.42770767211914","37.42770767211914"
"620000","82.14796447753906","82.14796447753906","82.14796447753906","92.49275970458984","92.49275970458984","92.49275970458984","70.88911437988281","70.88911437988281","70.88911437988281","282.2593688964844","282.2593688964844","282.2593688964844","39.378421783447266","39.378421783447266","39.378421783447266"
"630000","86.86951446533203","86.86951446533203","86.86951446533203","143.69964599609375","143.69964599609375","143.69964599609375","304.4936218261719","304.4936218261719","304.4936218261719","242.8153839111328","242.8153839111328","242.8153839111328","40.744300842285156","40.744300842285156","40.744300842285156"
"640000","93.09888458251953","93.09888458251953","93.09888458251953","236.50146484375","236.50146484375","236.50146484375","78.48332977294922","78.48332977294922","78.48332977294922","236.07089233398438","236.07089233398438","236.07089233398438","10.109175682067871","10.109175682067871","10.109175682067871"
"650000","78.93797302246094","78.93797302246094","78.93797302246094","194.601318359375","194.601318359375","194.601318359375","48.7266960144043","48.7266960144043","48.7266960144043","257.6190185546875","257.6190185546875","257.6190185546875","26.40643310546875","26.40643310546875","26.40643310546875"
"660000","74.21979522705078","74.21979522705078","74.21979522705078","127.9031753540039","127.9031753540039","127.9031753540039","269.86822509765625","269.86822509765625","269.86822509765625","268.26739501953125","268.26739501953125","268.26739501953125","30.503192901611328","30.503192901611328","30.503192901611328"
"670000","81.59562683105469","81.59562683105469","81.59562683105469","135.0984649658203","135.0984649658203","135.0984649658203","398.8575134277344","398.8575134277344","398.8575134277344","269.02435302734375","269.02435302734375","269.02435302734375","-20.669849395751953","-20.669849395751953","-20.669849395751953"
"680000","80.1592025756836","80.1592025756836","80.1592025756836","130.45297241210938","130.45297241210938","130.45297241210938","333.261474609375","333.261474609375","333.261474609375","219.3931427001953","219.3931427001953","219.3931427001953","300.6686096191406","300.6686096191406","300.6686096191406"
"690000","93.36495208740234","93.36495208740234","93.36495208740234","230.8739013671875","230.8739013671875","230.8739013671875","381.83282470703125","381.83282470703125","381.83282470703125","348.89776611328125","348.89776611328125","348.89776611328125","211.169677734375","211.169677734375","211.169677734375"
"700000","83.30928802490234","83.30928802490234","83.30928802490234","134.86090087890625","134.86090087890625","134.86090087890625","55.64476776123047","55.64476776123047","55.64476776123047","382.42840576171875","382.42840576171875","382.42840576171875","253.59274291992188","253.59274291992188","253.59274291992188"
"710000","75.69645690917969","75.69645690917969","75.69645690917969","134.60525512695312","134.60525512695312","134.60525512695312","290.13543701171875","290.13543701171875","290.13543701171875","374.8016357421875","374.8016357421875","374.8016357421875","856.7091064453125","856.7091064453125","856.7091064453125"
"720000","82.94805908203125","82.94805908203125","82.94805908203125","11.002180099487305","11.002180099487305","11.002180099487305","98.96987915039062","98.96987915039062","98.96987915039062","283.6160888671875","283.6160888671875","283.6160888671875","26.429611206054688","26.429611206054688","26.429611206054688"
"730000","81.64327239990234","81.64327239990234","81.64327239990234","11.509073257446289","11.509073257446289","11.509073257446289","387.1941223144531","387.1941223144531","387.1941223144531","322.29632568359375","322.29632568359375","322.29632568359375","166.43661499023438","166.43661499023438","166.43661499023438"
"740000","75.58736419677734","75.58736419677734","75.58736419677734","11.26022720336914","11.26022720336914","11.26022720336914","406.60821533203125","406.60821533203125","406.60821533203125","317.27557373046875","317.27557373046875","317.27557373046875","188.8175506591797","188.8175506591797","188.8175506591797"
"750000","88.48345947265625","88.48345947265625","88.48345947265625","182.53945922851562","182.53945922851562","182.53945922851562","434.4530334472656","434.4530334472656","434.4530334472656","39.42280197143555","39.42280197143555","39.42280197143555","177.58563232421875","177.58563232421875","177.58563232421875"
"760000","84.14093017578125","84.14093017578125","84.14093017578125","218.2178192138672","218.2178192138672","218.2178192138672","421.91497802734375","421.91497802734375","421.91497802734375","298.94287109375","298.94287109375","298.94287109375","173.329833984375","173.329833984375","173.329833984375"
"770000","75.20123291015625","75.20123291015625","75.20123291015625","275.7414855957031","275.7414855957031","275.7414855957031","328.6534423828125","328.6534423828125","328.6534423828125","302.72137451171875","302.72137451171875","302.72137451171875","45.399147033691406","45.399147033691406","45.399147033691406"
"780000","73.26531982421875","73.26531982421875","73.26531982421875","324.82427978515625","324.82427978515625","324.82427978515625","403.23846435546875","403.23846435546875","403.23846435546875","296.17578125","296.17578125","296.17578125","33.47831344604492","33.47831344604492","33.47831344604492"
"790000","84.39924621582031","84.39924621582031","84.39924621582031","264.08966064453125","264.08966064453125","264.08966064453125","479.0135803222656","479.0135803222656","479.0135803222656","319.13543701171875","319.13543701171875","319.13543701171875","42.88161087036133","42.88161087036133","42.88161087036133"
"800000","116.146484375","116.146484375","116.146484375","67.44644165039062","67.44644165039062","67.44644165039062","299.1741943359375","299.1741943359375","299.1741943359375","208.01699829101562","208.01699829101562","208.01699829101562","43.95793914794922","43.95793914794922","43.95793914794922"
"810000","70.81008911132812","70.81008911132812","70.81008911132812","257.3444519042969","257.3444519042969","257.3444519042969","400.7899475097656","400.7899475097656","400.7899475097656","310.84332275390625","310.84332275390625","310.84332275390625","37.58881378173828","37.58881378173828","37.58881378173828"
"820000","143.01138305664062","143.01138305664062","143.01138305664062","241.40109252929688","241.40109252929688","241.40109252929688","391.9370422363281","391.9370422363281","391.9370422363281","330.6263427734375","330.6263427734375","330.6263427734375","44.550209045410156","44.550209045410156","44.550209045410156"
"830000","135.48878479003906","135.48878479003906","135.48878479003906","300.3718566894531","300.3718566894531","300.3718566894531","365.1506652832031","365.1506652832031","365.1506652832031","256.0462951660156","256.0462951660156","256.0462951660156","45.60934066772461","45.60934066772461","45.60934066772461"
"840000","332.6981506347656","332.6981506347656","332.6981506347656","393.4266052246094","393.4266052246094","393.4266052246094","121.66059875488281","121.66059875488281","121.66059875488281","287.7520446777344","287.7520446777344","287.7520446777344","49.404117584228516","49.404117584228516","49.404117584228516"
"850000","352.0819091796875","352.0819091796875","352.0819091796875","352.8157043457031","352.8157043457031","352.8157043457031","190.143798828125","190.143798828125","190.143798828125","267.96856689453125","267.96856689453125","267.96856689453125","46.08552169799805","46.08552169799805","46.08552169799805"
"860000","316.23565673828125","316.23565673828125","316.23565673828125","469.30731201171875","469.30731201171875","469.30731201171875","156.98916625976562","156.98916625976562","156.98916625976562","324.1168212890625","324.1168212890625","324.1168212890625","65.90535736083984","65.90535736083984","65.90535736083984"
"870000","287.1943664550781","287.1943664550781","287.1943664550781","91.5916519165039","91.5916519165039","91.5916519165039","350.3480224609375","350.3480224609375","350.3480224609375","247.1285400390625","247.1285400390625","247.1285400390625","69.23833465576172","69.23833465576172","69.23833465576172"
"880000","208.38656616210938","208.38656616210938","208.38656616210938","309.9144592285156","309.9144592285156","309.9144592285156","358.2402648925781","358.2402648925781","358.2402648925781","286.0091857910156","286.0091857910156","286.0091857910156","151.9939727783203","151.9939727783203","151.9939727783203"
"890000","260.4960021972656","260.4960021972656","260.4960021972656","244.65725708007812","244.65725708007812","244.65725708007812","249.1840057373047","249.1840057373047","249.1840057373047","276.5430603027344","276.5430603027344","276.5430603027344","53.507713317871094","53.507713317871094","53.507713317871094"
"900000","331.0185241699219","331.0185241699219","331.0185241699219","67.60197448730469","67.60197448730469","67.60197448730469","65.09651184082031","65.09651184082031","65.09651184082031","250.4036865234375","250.4036865234375","250.4036865234375","48.68566131591797","48.68566131591797","48.68566131591797"
"910000","320.7878112792969","320.7878112792969","320.7878112792969","251.76943969726562","251.76943969726562","251.76943969726562","143.75244140625","143.75244140625","143.75244140625","251.88937377929688","251.88937377929688","251.88937377929688","52.592613220214844","52.592613220214844","52.592613220214844"
"920000","305.804443359375","305.804443359375","305.804443359375","423.24481201171875","423.24481201171875","423.24481201171875","227.8235626220703","227.8235626220703","227.8235626220703","209.6700897216797","209.6700897216797","209.6700897216797","55.62424850463867","55.62424850463867","55.62424850463867"
"930000","265.5335998535156","265.5335998535156","265.5335998535156","251.50411987304688","251.50411987304688","251.50411987304688","205.4920654296875","205.4920654296875","205.4920654296875","260.88623046875","260.88623046875","260.88623046875","55.7950439453125","55.7950439453125","55.7950439453125"
"940000","226.7259979248047","226.7259979248047","226.7259979248047","263.1654052734375","263.1654052734375","263.1654052734375","102.0052490234375","102.0052490234375","102.0052490234375","256.50482177734375","256.50482177734375","256.50482177734375","198.62335205078125","198.62335205078125","198.62335205078125"
"950000","242.7971954345703","242.7971954345703","242.7971954345703","112.0055160522461","112.0055160522461","112.0055160522461","106.44366455078125","106.44366455078125","106.44366455078125","269.61492919921875","269.61492919921875","269.61492919921875","55.433021545410156","55.433021545410156","55.433021545410156"
"960000","194.28359985351562","194.28359985351562","194.28359985351562","181.364013671875","181.364013671875","181.364013671875","98.74365234375","98.74365234375","98.74365234375","289.0143737792969","289.0143737792969","289.0143737792969","58.4812126159668","58.4812126159668","58.4812126159668"
"970000","204.1973876953125","204.1973876953125","204.1973876953125","200.8041534423828","200.8041534423828","200.8041534423828","136.40516662597656","136.40516662597656","136.40516662597656","323.29180908203125","323.29180908203125","323.29180908203125","49.6531867980957","49.6531867980957","49.6531867980957"
"980000","299.85430908203125","299.85430908203125","299.85430908203125","158.8734893798828","158.8734893798828","158.8734893798828","148.24159240722656","148.24159240722656","148.24159240722656","262.3034362792969","262.3034362792969","262.3034362792969","47.638877868652344","47.638877868652344","47.638877868652344"
"990000","249.6747283935547","249.6747283935547","249.6747283935547","220.80136108398438","220.80136108398438","220.80136108398438","116.26644134521484","116.26644134521484","116.26644134521484","-21.564167022705078","-21.564167022705078","-21.564167022705078","54.753990173339844","54.753990173339844","54.753990173339844"
"1000000","149.33026123046875","149.33026123046875","149.33026123046875","337.54339599609375","337.54339599609375","337.54339599609375","334.4681091308594","334.4681091308594","334.4681091308594","-6.608344078063965","-6.608344078063965","-6.608344078063965","51.79216384887695","51.79216384887695","51.79216384887695"
"1010000","293.3072204589844","293.3072204589844","293.3072204589844","392.59051513671875","392.59051513671875","392.59051513671875","142.4189453125","142.4189453125","142.4189453125","231.67837524414062","231.67837524414062","231.67837524414062","50.24385452270508","50.24385452270508","50.24385452270508"
"1020000","164.19566345214844","164.19566345214844","164.19566345214844","477.479736328125","477.479736328125","477.479736328125","44.05554962158203","44.05554962158203","44.05554962158203","80.93866729736328","80.93866729736328","80.93866729736328","50.168296813964844","50.168296813964844","50.168296813964844"
"1030000","174.99392700195312","174.99392700195312","174.99392700195312","350.193115234375","350.193115234375","350.193115234375","21.63814926147461","21.63814926147461","21.63814926147461","70.20722961425781","70.20722961425781","70.20722961425781","191.0589599609375","191.0589599609375","191.0589599609375"
"1040000","244.2659149169922","244.2659149169922","244.2659149169922","413.18060302734375","413.18060302734375","413.18060302734375","10.999771118164062","10.999771118164062","10.999771118164062","121.04740142822266","121.04740142822266","121.04740142822266","51.582237243652344","51.582237243652344","51.582237243652344"
"1050000","130.06163024902344","130.06163024902344","130.06163024902344","272.23516845703125","272.23516845703125","272.23516845703125","210.3856964111328","210.3856964111328","210.3856964111328","88.48069763183594","88.48069763183594","88.48069763183594","51.10116195678711","51.10116195678711","51.10116195678711"
"1060000","87.10822296142578","87.10822296142578","87.10822296142578","160.84478759765625","160.84478759765625","160.84478759765625","176.08419799804688","176.08419799804688","176.08419799804688","109.49747467041016","109.49747467041016","109.49747467041016","176.6505584716797","176.6505584716797","176.6505584716797"
"1070000","90.15946960449219","90.15946960449219","90.15946960449219","363.0657043457031","363.0657043457031","363.0657043457031","58.366432189941406","58.366432189941406","58.366432189941406","75.69575500488281","75.69575500488281","75.69575500488281","191.7211456298828","191.7211456298828","191.7211456298828"
"1080000","150.33436584472656","150.33436584472656","150.33436584472656","478.73504638671875","478.73504638671875","478.73504638671875","142.42691040039062","142.42691040039062","142.42691040039062","93.7948989868164","93.7948989868164","93.7948989868164","82.01097106933594","82.01097106933594","82.01097106933594"
"1090000","130.68792724609375","130.68792724609375","130.68792724609375","354.42205810546875","354.42205810546875","354.42205810546875","221.1916046142578","221.1916046142578","221.1916046142578","151.33297729492188","151.33297729492188","151.33297729492188","51.320770263671875","51.320770263671875","51.320770263671875"
"1100000","80.84248352050781","80.84248352050781","80.84248352050781","352.48931884765625","352.48931884765625","352.48931884765625","349.40472412109375","349.40472412109375","349.40472412109375","108.277099609375","108.277099609375","108.277099609375","49.17700958251953","49.17700958251953","49.17700958251953"
"1110000","32.96085739135742","32.96085739135742","32.96085739135742","394.14251708984375","394.14251708984375","394.14251708984375","395.6513671875","395.6513671875","395.6513671875","126.78578186035156","126.78578186035156","126.78578186035156","200.6253662109375","200.6253662109375","200.6253662109375"
"1120000","98.88872528076172","98.88872528076172","98.88872528076172","337.4720764160156","337.4720764160156","337.4720764160156","558.0601806640625","558.0601806640625","558.0601806640625","0.47475528717041016","0.47475528717041016","0.47475528717041016","116.84151458740234","116.84151458740234","116.84151458740234"
"1130000","52.07740020751953","52.07740020751953","52.07740020751953","333.44580078125","333.44580078125","333.44580078125","395.82049560546875","395.82049560546875","395.82049560546875","91.8227310180664","91.8227310180664","91.8227310180664","49.610252380371094","49.610252380371094","49.610252380371094"
"1140000","75.42522430419922","75.42522430419922","75.42522430419922","366.7856140136719","366.7856140136719","366.7856140136719","201.93643188476562","201.93643188476562","201.93643188476562","96.28904724121094","96.28904724121094","96.28904724121094","49.116695404052734","49.116695404052734","49.116695404052734"
"1150000","59.05485153198242","59.05485153198242","59.05485153198242","316.6583251953125","316.6583251953125","316.6583251953125","133.24571228027344","133.24571228027344","133.24571228027344","115.67401123046875","115.67401123046875","115.67401123046875","112.4030532836914","112.4030532836914","112.4030532836914"
"1160000","70.43165588378906","70.43165588378906","70.43165588378906","195.11813354492188","195.11813354492188","195.11813354492188","111.90251159667969","111.90251159667969","111.90251159667969","109.24855041503906","109.24855041503906","109.24855041503906","54.14972686767578","54.14972686767578","54.14972686767578"
"1170000","127.12972259521484","127.12972259521484","127.12972259521484","404.5893859863281","404.5893859863281","404.5893859863281","78.8519515991211","78.8519515991211","78.8519515991211","95.67733764648438","95.67733764648438","95.67733764648438","46.37384033203125","46.37384033203125","46.37384033203125"
"1180000","70.64682006835938","70.64682006835938","70.64682006835938","297.28985595703125","297.28985595703125","297.28985595703125","-1.3749910593032837","-1.3749910593032837","-1.3749910593032837","121.83137512207031","121.83137512207031","121.83137512207031","47.2924690246582","47.2924690246582","47.2924690246582"
"1190000","91.53327941894531","91.53327941894531","91.53327941894531","446.51324462890625","446.51324462890625","446.51324462890625","212.9064483642578","212.9064483642578","212.9064483642578","101.18144989013672","101.18144989013672","101.18144989013672","48.36594772338867","48.36594772338867","48.36594772338867"
"1200000","89.60337829589844","89.60337829589844","89.60337829589844","468.2235412597656","468.2235412597656","468.2235412597656","53.23484420776367","53.23484420776367","53.23484420776367","100.8732681274414","100.8732681274414","100.8732681274414","188.695068359375","188.695068359375","188.695068359375"
"1210000","55.4019660949707","55.4019660949707","55.4019660949707","453.3299255371094","453.3299255371094","453.3299255371094","122.1292495727539","122.1292495727539","122.1292495727539","112.90986633300781","112.90986633300781","112.90986633300781","49.380859375","49.380859375","49.380859375"
"1220000","68.2969741821289","68.2969741821289","68.2969741821289","323.31463623046875","323.31463623046875","323.31463623046875","46.41741180419922","46.41741180419922","46.41741180419922","140.5687713623047","140.5687713623047","140.5687713623047","235.93582153320312","235.93582153320312","235.93582153320312"
"1230000","49.09199905395508","49.09199905395508","49.09199905395508","568.303955078125","568.303955078125","568.303955078125","153.55319213867188","153.55319213867188","153.55319213867188","96.65947723388672","96.65947723388672","96.65947723388672","229.9462127685547","229.9462127685547","229.9462127685547"
"1240000","55.22980499267578","55.22980499267578","55.22980499267578","226.5056610107422","226.5056610107422","226.5056610107422","155.587646484375","155.587646484375","155.587646484375","95.35460662841797","95.35460662841797","95.35460662841797","190.8555908203125","190.8555908203125","190.8555908203125"
"1250000","113.3668212890625","113.3668212890625","113.3668212890625","323.5740051269531","323.5740051269531","323.5740051269531","288.57647705078125","288.57647705078125","288.57647705078125","102.38059997558594","102.38059997558594","102.38059997558594","497.9813537597656","497.9813537597656","497.9813537597656"
"1260000","180.67605590820312","180.67605590820312","180.67605590820312","404.01531982421875","404.01531982421875","404.01531982421875","42.93577575683594","42.93577575683594","42.93577575683594","105.65274810791016","105.65274810791016","105.65274810791016","319.49334716796875","319.49334716796875","319.49334716796875"
"1270000","166.79403686523438","166.79403686523438","166.79403686523438","345.47186279296875","345.47186279296875","345.47186279296875","79.66851806640625","79.66851806640625","79.66851806640625","130.36660766601562","130.36660766601562","130.36660766601562","215.55419921875","215.55419921875","215.55419921875"
"1280000","241.3790283203125","241.3790283203125","241.3790283203125","845.2843017578125","845.2843017578125","845.2843017578125","20.036632537841797","20.036632537841797","20.036632537841797","113.6641845703125","113.6641845703125","113.6641845703125","187.3941192626953","187.3941192626953","187.3941192626953"
"1290000","180.21395874023438","180.21395874023438","180.21395874023438","572.2671508789062","572.2671508789062","572.2671508789062","92.8957290649414","92.8957290649414","92.8957290649414","91.77931213378906","91.77931213378906","91.77931213378906","224.14309692382812","224.14309692382812","224.14309692382812"
"1300000","211.72909545898438","211.72909545898438","211.72909545898438","503.29315185546875","503.29315185546875","503.29315185546875","310.384521484375","310.384521484375","310.384521484375","102.0948715209961","102.0948715209961","102.0948715209961","344.4720458984375","344.4720458984375","344.4720458984375"
"1310000","109.31159973144531","109.31159973144531","109.31159973144531","47.13794708251953","47.13794708251953","47.13794708251953","750.5079345703125","750.5079345703125","750.5079345703125","97.57586669921875","97.57586669921875","97.57586669921875","64.45789337158203","64.45789337158203","64.45789337158203"
"1320000","95.37806701660156","95.37806701660156","95.37806701660156","624.7542724609375","624.7542724609375","624.7542724609375","249.7288055419922","249.7288055419922","249.7288055419922","99.57377624511719","99.57377624511719","99.57377624511719","387.76556396484375","387.76556396484375","387.76556396484375"
"1330000","111.69462585449219","111.69462585449219","111.69462585449219","720.8302001953125","720.8302001953125","720.8302001953125","212.4011993408203","212.4011993408203","212.4011993408203","123.88380432128906","123.88380432128906","123.88380432128906","541.7805786132812","541.7805786132812","541.7805786132812"
"1340000","96.21194458007812","96.21194458007812","96.21194458007812","712.9638061523438","712.9638061523438","712.9638061523438","237.74423217773438","237.74423217773438","237.74423217773438","222.84765625","222.84765625","222.84765625","994.3670654296875","994.3670654296875","994.3670654296875"
"1350000","129.76364135742188","129.76364135742188","129.76364135742188","944.1439208984375","944.1439208984375","944.1439208984375","203.10025024414062","203.10025024414062","203.10025024414062","164.4386749267578","164.4386749267578","164.4386749267578","50.63182067871094","50.63182067871094","50.63182067871094"
"1360000","135.04208374023438","135.04208374023438","135.04208374023438","777.9150390625","777.9150390625","777.9150390625","181.42344665527344","181.42344665527344","181.42344665527344","114.8224868774414","114.8224868774414","114.8224868774414","51.7529296875","51.7529296875","51.7529296875"
"1370000","192.44430541992188","192.44430541992188","192.44430541992188","510.91058349609375","510.91058349609375","510.91058349609375","250.5167694091797","250.5167694091797","250.5167694091797","139.9244384765625","139.9244384765625","139.9244384765625","53.37076950073242","53.37076950073242","53.37076950073242"
"1380000","155.76748657226562","155.76748657226562","155.76748657226562","488.146728515625","488.146728515625","488.146728515625","233.8334503173828","233.8334503173828","233.8334503173828","100.97888946533203","100.97888946533203","100.97888946533203","47.18791580200195","47.18791580200195","47.18791580200195"
"1390000","50.18244171142578","50.18244171142578","50.18244171142578","461.836669921875","461.836669921875","461.836669921875","187.05860900878906","187.05860900878906","187.05860900878906","87.56185150146484","87.56185150146484","87.56185150146484","54.10828399658203","54.10828399658203","54.10828399658203"
"1400000","121.39093017578125","121.39093017578125","121.39093017578125","389.360107421875","389.360107421875","389.360107421875","26.884002685546875","26.884002685546875","26.884002685546875","108.25975036621094","108.25975036621094","108.25975036621094","49.449562072753906","49.449562072753906","49.449562072753906"
"1410000","108.03758239746094","108.03758239746094","108.03758239746094","532.0922241210938","532.0922241210938","532.0922241210938","24.144094467163086","24.144094467163086","24.144094467163086","97.87181091308594","97.87181091308594","97.87181091308594","46.2628059387207","46.2628059387207","46.2628059387207"
"1420000","103.95494079589844","103.95494079589844","103.95494079589844","599.064697265625","599.064697265625","599.064697265625","89.36862182617188","89.36862182617188","89.36862182617188","97.09141540527344","97.09141540527344","97.09141540527344","51.361228942871094","51.361228942871094","51.361228942871094"
"1430000","145.04083251953125","145.04083251953125","145.04083251953125","374.92999267578125","374.92999267578125","374.92999267578125","181.59506225585938","181.59506225585938","181.59506225585938","91.26457214355469","91.26457214355469","91.26457214355469","50.144065856933594","50.144065856933594","50.144065856933594"
"1440000","163.1111602783203","163.1111602783203","163.1111602783203","518.5432739257812","518.5432739257812","518.5432739257812","208.57894897460938","208.57894897460938","208.57894897460938","303.7174377441406","303.7174377441406","303.7174377441406","291.63482666015625","291.63482666015625","291.63482666015625"
"1450000","233.9781494140625","233.9781494140625","233.9781494140625","388.86322021484375","388.86322021484375","388.86322021484375","200.74752807617188","200.74752807617188","200.74752807617188","318.2999267578125","318.2999267578125","318.2999267578125","112.47750091552734","112.47750091552734","112.47750091552734"
"1460000","148.68118286132812","148.68118286132812","148.68118286132812","554.0509643554688","554.0509643554688","554.0509643554688","224.07772827148438","224.07772827148438","224.07772827148438","275.84979248046875","275.84979248046875","275.84979248046875","87.4621810913086","87.4621810913086","87.4621810913086"
"1470000","167.23367309570312","167.23367309570312","167.23367309570312","493.0294494628906","493.0294494628906","493.0294494628906","297.49395751953125","297.49395751953125","297.49395751953125","323.038330078125","323.038330078125","323.038330078125","305.5257263183594","305.5257263183594","305.5257263183594"
"1480000","180.5841827392578","180.5841827392578","180.5841827392578","456.51220703125","456.51220703125","456.51220703125","250.0943603515625","250.0943603515625","250.0943603515625","286.9385070800781","286.9385070800781","286.9385070800781","203.8282928466797","203.8282928466797","203.8282928466797"
"1490000","189.2611083984375","189.2611083984375","189.2611083984375","550.375732421875","550.375732421875","550.375732421875","251.80874633789062","251.80874633789062","251.80874633789062","282.23358154296875","282.23358154296875","282.23358154296875","238.949462890625","238.949462890625","238.949462890625"
"1500000","158.79490661621094","158.79490661621094","158.79490661621094","487.7144470214844","487.7144470214844","487.7144470214844","407.60906982421875","407.60906982421875","407.60906982421875","281.72613525390625","281.72613525390625","281.72613525390625","185.28907775878906","185.28907775878906","185.28907775878906"

==> plot_scripts/data/reward_curves/walker2d/dreamer_walker.csv <==
Step,treasured-aardvark-408 - eval_return,youthful-cloud-372 - eval_return,graceful-sun-367 - eval_return,serene-music-366 - eval_return,dutiful-vortex-365 - eval_return
2500,-8.68115015029907,-2.68723652362823,-1.68723652362824,-0.687236523628235,0.312763476371765
12500,497.020706176758,413.273049926758,414.273049926758,415.273049926758,416.273049926758
22500,317.248587799072,329.470272827148,330.470272827148,331.470272827148,332.470272827148
32500,393.495945739746,161.560340118408,162.560340118408,163.560340118408,164.560340118408
42500,653.769799804688,88.3312315940857,89.3312315940857,90.3312315940857,91.3312315940857
52500,43.8191942930222,302.476318359375,303.476318359375,304.476318359375,305.476318359375
62500,586.593087768555,544.145817565918,545.145817565918,546.145817565918,547.145817565918
72500,1763.41602783203,205.714872741699,206.714872741699,207.714872741699,208.714872741699
82500,235.732543444633,1286.6709962368,1287.6709962368,1288.6709962368,1289.6709962368
92500,2377.99672241211,1115.93513336182,1116.93513336182,1117.93513336182,1118.93513336182
102500,1948.20733337402,1480.49750976563,1481.49750976562,1482.49750976563,1483.49750976562
112500,2041.07817687988,2035.61692504883,2036.61692504883,2037.61692504883,2038.61692504883
122500,1943.9848449707,2523.47885055542,2524.47885055542,2525.47885055542,2362.95621948242
132500,2537.36397705078,2987.46359863281,2988.46359863281,2989.46359863281,1768.34219970703
142500,2584.09961242676,1975.52516479492,1976.52516479492,1977.52516479492,1545.64394226074
152500,2079.11193237305,2898.55384674072,2899.55384674072,2900.55384674072,1497.80149345398
162500,2883.83529663086,1546.71805114746,1547.71805114746,1548.71805114746,2233.00201416016
172500,2582.87534790039,2774.83120465279,2775.83120465279,2776.83120465279,1136.34619140625
182500,1115.25664672852,747.688059997559,748.688059997559,749.688059997559,2963.69409179687
192500,2852.02363891602,3157.25863647461,3158.25863647461,3159.25863647461,2590.61920928955
202500,2630.00043945313,3875.04821777344,3876.04821777344,3877.04821777344,2153.34467163086
212500,3184.68921661377,999.20599937439,1850.23162536621,1061.46226043701,3033.47275390625
222500,3914.22716674805,2778.42592163086,1708.70817184448,2222.9813873291,3280.694140625
232500,2145.05801391602,2867.86598510742,959.883297729492,534.60563659668,3511.23662109375
242500,3990.50239257813,1272.21697692871,1506.13919677734,1486.61054077148,3315.12202148438
252500,4035.04265136719,1867.93824462891,383.682651519775,1177.17373962402,473.758787536621
262500,2266.2256362915,4087.578515625,1822.78363037109,2428.44736785889,2335.01359405518
272500,3295.88707275391,3572.26209716797,1089.58486328125,1512.06977233887,979.345611572266
282500,4087.14749603272,3629.94825439453,-16.9071912765503,369.286620330811,3441.58654785156
292500,4292.41862182617,3739.70310058594,1335.54268417358,3012.26414794922,2354.08380126953
302500,4027.12373046875,75.5734806060791,2151.67478485107,3222.6775390625,3471.64856719971
312500,1983.29062652588,3940.49266357422,3027.1119934082,2023.79954223633,3996.50510253906
322500,3452.48366928101,2248.59974365234,1923.40083618164,2223.62284927368,4099.7095703125
332500,3730.63915405273,3469.7112487793,3345.33517150879,3407.64211425781,3712.0826171875
342500,4423.91180419922,3722.3233581543,4.9136471092701,3808.04558105469,4297.8
352500,4063.46298828125,1931.89324798584,3544.99321289062,3098.25724639893,3932.6701171875
362500,4915.4029296875,3536.1003036499,2845.0853515625,2253.84575195312,4206.00603027344
372500,3215.84050292969,3348.80781555176,2017.89208450317,1738.91651306152,3553.70921630859
382500,5120.00561523438,4448.03381347656,3944.46333007812,3992.2210144043,3552.0583984375
392500,5418.89975585938,2358.83299312592,2605.60013504028,3268.23067626953,3950.82106933594
402500,3575.21224937439,2538.11278419495,3150.02425308228,2744.52910003662,3901.87364044189
412500,4434.83115577698,2021.74684753418,3347.54633026123,3780.68034667969,4243.03217773438
422500,5036.99732093811,4984.066796875,3771.19535522461,4195.69396972656,3887.95639953613
432500,4627.0130355835,4055.12014160156,4084.33659667969,4390.57924804688,4187.37756347656
442500,2349.20748596191,1010.71766681671,1849.28048248291,2630.19431228638,4435.90249023438
452500,3932.22565917969,3616.61231384277,3803.29704589844,4242.328515625,4624.74189453125
462500,1690.92135848999,2233.08022460937,3975.85446777344,9.04799313545227,3126.29788818359
472500,4174.13074951172,3935.60613708496,929.898107910156,3565.31065673828,4284.01430664063
482500,4552.7944152832,3159.0763841629,4031.40549316406,1469.44896087646,4631.37158203125
492500,5897.15517578125,4119.75714149475,3282.93370361328,5015.49323730469,4595.47631835938
502500,5435.16342773437,5043.22164916992,3924.97033081055,599.971897125244,3698.10284423828
512500,5025.67287597656,3703.50436172485,3100.01052246094,4833.8796875,4324.23973388672
522500,2799.90201721191,3625.41424808502,3361.22733459473,4559.50668106079,4845.81293945313
532500,6090.66772460938,1529.70781860352,4349.5546875,3413.83979568481,3830.82562484741
542500,5598.40517730713,2027.65000610352,4485.42412109375,4433.60616836548,4345.80840454102
552500,6018.01665039063,4057.83688964844,3517.97585525513,4430.96473999023,2566.99712524414
562500,6229.244140625,5588.17060546875,3484.12120666504,4278.69181671143,3008.08956298828
572500,6263.67509765625,2805.0696105957,757.838990020752,4534.1345703125,3167.08486328125
582500,4067.83558273316,5944.71186523438,3894.90155334473,3834.16100463867,2508.52305908203
592500,5178.50354614258,5070.17927856445,3170.44652252197,5013.48903808594,2769.17602801323
602500,3555.16068954468,5600.92058105469,4391.89409179688,4779.36552124023,3553.57939453125
612500,2836.79374847412,3911.24559631348,4733.15732421875,3932.65609817505,314.346625709534
622500,5022.79129638672,6296.92788085938,4396.07083129883,3788.14288406372,3537.46362762451
632500,4286.87648696899,4524.09405517578,4826.74809570313,4954.45994873047,3993.11706542969
642500,5517.22783050537,5019.42969970703,4418.53401184082,2634.66547851563,4912.09086914062
652500,6207.405078125,5369.48620185852,4365.40516281128,5540.98869628906,4339.24663238525
662500,6269.89033203125,6344.39956054688,4207.40767822266,5082.61010131836,3130.53859481812
672500,4533.14522628784,4920.45513000488,1908.53863525391,5428.778515625,4694.98279571533
682500,2263.62615203857,3853.98576660156,4668.8595703125,5529.94399414063,4418.70260009766
692500,4882.77476196289,4342.44848365784,4459.55992889404,2961.14451293945,5171.15385742188
702500,2780.90269699097,4951.255859375,4784.5712097168,4703.86701660156,4894.52426757812
712500,5769.37424926758,5863.85566673279,4931.62998046875,3652.77968139648,655.073602294922
722500,4981.47861328125,4263.74046001434,4597.86784667969,4766.81856079102,4118.70918579102
732500,6363.12309570312,4091.96285457611,4875.95844726563,5685.96323242188,3287.4126159668
742500,4614.45060424805,5737.08389892578,5073.90773925781,5557.9126953125,4169.55125732422
752500,6441.18359375,4557.16167163849,2355.79921264648,5691.15979003906,4342.84011077881
762500,5266.940234375,5184.66768798828,4328.81848144531,4568.24653320313,4335.25805664063
772500,4694.69281005859,5054.46273193359,4781.13551025391,6206.25966796875,5618.82153320313
782500,3460.82537612915,4684.72215118408,3130.723387146,4829.98192062378,4137.50390014649
792500,2692.52462158203,5841.59835205078,4677.81957092285,5231.09468994141,4349.31733322144
802500,4658.56021118164,5821.26697998047,4600.54292297363,4906.78955078125,3065.30412597656
812500,3189.69527893066,3178.86911621094,5726.8361328125,5037.33637695313,5082.06716079712
822500,4418.3839263916,1950.29810180664,5338.57390136719,5607.653125,5429.92094726563
832500,3281.94544448853,4160.16214294434,3689.60565185547,4668.36792602539,3705.27857666016
842500,5693.97008056641,3871.96679725647,5881.5720703125,5344.73314743042,5547.79389648438
852500,6017.19956054687,5945.42838745117,5868.3376953125,5447.69104003906,2801.43837280273
862500,2957.81728210449,5678.4453125,4344.7222366333,6154.66904296875,3227.65640869141
872500,6045.33911132813,2270.09238128662,3939.49727172852,4606.42772827149,5146.742578125
882500,4328.38597412109,4105.21371078491,3362.08996582031,4346.66240234375,2065.42105407715
892500,4901.23857421875,6543.48720703125,5035.4202545166,4614.54253845215,5056.61171875
902500,3790.67005615234,4929.42900810242,5644.24849243164,5331.06979980469,5545.2224609375
912500,5501.65231933594,6646.75146484375,1423.24485855103,6115.8826171875,4300.46993408203
922500,4312.20803222656,5746.61288452148,5584.94572753906,5828.83784179688,4259.82204971314
932500,6447.73896484375,5863.21007080078,5738.18208007813,6213.66528320313,4910.60499267578
942500,6071.61337890625,6508.62182617188,5962.05473632813,4620.19488525391,3284.72241821289
952500,4329.13990478516,3123.85258045197,6255.69624023438,4719.99130859375,4039.70870666504
962500,6331.22280273438,4860.19219169617,1955.44266967773,6136.6068359375,6206.6482421875
972500,5458.07196655273,4557.33116455078,4779.43913269043,4545.28544921875,5565.10346374512
982500,6410.09428710937,6585.71416015625,5958.26391601563,3077.38283538818,5080.31107635498
992500,6275.52026367188,6033.6815826416,5131.91546173096,5031.77619628906,5406.52641601563
1002500,6652.96162109375,5153.20260334015,4574.64754562378,5811.46306152344,4948.52426757813
1012500,5237.67131347656,5277.21471819878,2620.12118301392,5444.08612060547,3211.12759857178
1022500,5446.6606628418,6378.04479980469,6335.16059570313,6099.28286132813,6333.30732421875
1032500,6018.58273925781,5709.64069824219,4481.80047607422,4137.73363037109,3966.26017456055
1042500,5979.77558135986,3842.57413330078,6023.28754882813,5115.52564697266,4677.64934616089
1052500,5662.7512008667,5321.42582397461,4839.71512374878,5997.14146728516,5359.8818359375
1062500,6190.60920410156,6765.42622070313,5856.29825744629,5864.6115234375,3042.21270751953
1072500,6912.2072265625,5793.43090820313,6420.06396484375,4587.38237533569,5773.13726196289
1082500,5677.9453125,7028.346875,6050.36254882813,5916.51431274414,3687.00678710938
1092500,6509.55927124023,5651.93654899597,5715.86800842285,4469.89091186523,4051.98521728516
1102500,7171.50546875,6249.9938867569,6471.33793945313,5820.12972412109,4210.47221832275
1112500,4491.8643371582,5757.08461608887,4465.69396972656,6258.428125,4597.08193359375
1122500,6634.28011474609,6042.66613769531,6083.83413085938,6554.8046875,6268.29262695313
1132500,5664.9802734375,6368.69467773438,4683.57975769043,6529.30205078125,5949.67360839844
1142500,4402.49940490723,6410.28723449707,4630.38056640625,6470.3298828125,5897.96010742188
1152500,4637.91277770996,7041.70478515625,5357.97452087402,4246.60623779297,1928.61351470947
1162500,5495.95178222656,6965.89873046875,4274.03236694336,6004.37020568848,3836.60340423584
1172500,6012.71198730469,5554.47253417969,5765.13051757813,6084.28865089416,3922.79802932739
1182500,2852.80781555176,4571.7024061203,5904.15668792725,693.242555427551,4059.35239257813
1192500,4202.63035888672,4563.27533569336,5947.1486328125,5989.06220703125,5790.45854492188
1202500,6015.84984741211,6943.82036132812,5071.67445373535,6706.75708007813,5225.50115661621
1212500,4671.31811523438,6497.07319335938,6016.43810424805,5659.28858642578,3545.19768066406
1222500,5849.53342285156,2838.14070583582,4603.08352050781,6354.16635742187,5009.62385253906
1232500,5838.82528839111,6215.9119140625,6572.15791015625,6858.67021484375,5659.39284667969
1242500,2881.66843261719,6406.93958435059,1873.40861587524,6723.03583984375,5691.37094726562
1252500,7205.80009765625,6592.04713745117,5160.15786437988,5655.46396484375,6076.42185058594
1262500,4972.81174621582,7226.0720703125,4814.97821960449,6811.26337890625,5806.66724853516
1272500,7478.52158203125,5248.35236206055,5942.33585205078,6839.55073242188,817.094903564453
1282500,4784.65939941406,5234.07907104492,2878.6859375,6047.03569335937,6305.1208190918
1292500,5991.61433105469,4725.15377502441,5335.81594238281,4873.60625271797,6927.11796875
1302500,5837.62389678955,6380.28061523437,4993.23388061524,6922.990234375,6366.16406555176
1312500,3360.41439208984,7220.30336914063,6241.45747070313,6951.7349609375,5848.90983428955
1322500,1745.89098892212,2509.59663391113,6063.94550170898,5884.78534545898,6859.65415039062
1332500,4032.61313476563,5229.1282283783,6440.87104492188,5237.28597412109,7123.9013671875
1342500,4282.96176757813,6258.57080993652,6846.91484375,6540.65732421875,5998.92814941406
1352500,6715.51264648438,6355.13549804687,3293.8861656189,5477.18937988281,6670.94787292481
1362500,7260.4123046875,5728.47202148437,6443.6861328125,6898.32817382812,2340.22528152466
1372500,6802.97314453125,6863.11557617187,6941.57255859375,5030.24274902344,6567.60965118408
1382500,4243.51791763306,7234.72836914062,6653.80043945313,6048.04312744141,6256.84167480469
1392500,6440.98247070312,6256.24873046875,5699.9138092041,6335.51574707031,6123.93027954102
1402500,3063.8973449707,6202.13625488281,6855.64443359375,6098.33348999023,2295.2367401123
1412500,7218.58256835938,4759.54512939453,6063.2741027832,5192.48133926392,5764.32180786133
1422500,4109.83650360107,5308.98409729004,6382.4444152832,6870.86982421875,5000.35236206055
1432500,2927.48932495117,5766.13852539063,5061.69760713577,6123.15372314453,6148.94772033691
1442500,4074.55161743164,5797.14700012207,4833.14716796875,6255.25299682617,4897.93795928955
1452500,5103.81561279297,5685.67404785156,5319.96015014648,3646.79821777344,7305.67817382813
1462500,1672.44071044922,3417.44204101562,5501.85341186523,5665.33930664063,5845.49022827149
1472500,2454.48837776184,7398.94873046875,5152.05684814453,5411.571484375,746.577931976318
1482500,5365.17310371399,6868.14287109375,5677.59328613281,5322.793201828,7061.89306640625
1492500,7193.73756141663,4772.23757324219,6155.52529296875,5584.713671875,3675.0093536377
1502500,7415.95092773438,5477.63748168945,6166.29091796875,5558.28046875,5360.96127929688


==> plot_scripts/data/reward_curves/walker2d/polygrad_ablate_clipstd.csv <==
"Step","scintillating-lantern-564 - eval/avg_return","scintillating-lantern-564 - eval/avg_return__MIN","scintillating-lantern-564 - eval/avg_return__MAX","visionary-bush-500 - eval/avg_return","visionary-bush-500 - eval/avg_return__MIN","visionary-bush-500 - eval/avg_return__MAX","restful-rain-499 - eval/avg_return","restful-rain-499 - eval/avg_return__MIN","restful-rain-499 - eval/avg_return__MAX","swept-plant-464 - eval/avg_return","swept-plant-464 - eval/avg_return__MIN","swept-plant-464 - eval/avg_return__MAX","polar-darkness-463 - eval/avg_return","polar-darkness-463 - eval/avg_return__MIN","polar-darkness-463 - eval/avg_return__MAX"
"0","1.317773330737916","1.317773330737916","1.317773330737916","23.445084304474975","23.445084304474975","23.445084304474975","6.382415894581775","6.382415894581775","6.382415894581775","10.318906672695224","10.318906672695224","10.318906672695224","-8.984878559287054","-8.984878559287054","-8.984878559287054"
"10000","438.59885054108355","438.59885054108355","438.59885054108355","270.8301133702886","270.8301133702886","270.8301133702886","310.6932475545393","310.6932475545393","310.6932475545393","373.33625883795827","373.33625883795827","373.33625883795827","321.86271432385945","321.86271432385945","321.86271432385945"
"20000","333.06402203017205","333.06402203017205","333.06402203017205","36.400993556634994","36.400993556634994","36.400993556634994","359.54805184446894","359.54805184446894","359.54805184446894","374.6145951010382","374.6145951010382","374.6145951010382","44.266319669282076","44.266319669282076","44.266319669282076"
"30000","46.17059601625059","46.17059601625059","46.17059601625059","217.0107506347471","217.0107506347471","217.0107506347471","-3.4455873348746215","-3.4455873348746215","-3.4455873348746215","73.53888662395602","73.53888662395602","73.53888662395602","19.438233038586187","19.438233038586187","19.438233038586187"
"40000","420.6227124304716","420.6227124304716","420.6227124304716","333.5196227901938","333.5196227901938","333.5196227901938","189.45170745036685","189.45170745036685","189.45170745036685","45.70032137976605","45.70032137976605","45.70032137976605","209.87977875394236","209.87977875394236","209.87977875394236"
"50000","43.355122434378174","43.355122434378174","43.355122434378174","300.33000970151045","300.33000970151045","300.33000970151045","211.3000955940435","211.3000955940435","211.3000955940435","49.0212988604389","49.0212988604389","49.0212988604389","183.14020905711482","183.14020905711482","183.14020905711482"
"60000","224.72868898490688","224.72868898490688","224.72868898490688","373.70293533679484","373.70293533679484","373.70293533679484","125.54933669093589","125.54933669093589","125.54933669093589","35.52760605957241","35.52760605957241","35.52760605957241","342.94728769852287","342.94728769852287","342.94728769852287"
"70000","40.68770122391704","40.68770122391704","40.68770122391704","281.9432940349146","281.9432940349146","281.9432940349146","389.86021419874857","389.86021419874857","389.86021419874857","288.08822947289457","288.08822947289457","288.08822947289457","299.55990833322977","299.55990833322977","299.55990833322977"
"80000","49.74544234326273","49.74544234326273","49.74544234326273","259.74342514350235","259.74342514350235","259.74342514350235","129.8120092495397","129.8120092495397","129.8120092495397","105.62758071401436","105.62758071401436","105.62758071401436","281.4035533200768","281.4035533200768","281.4035533200768"
"90000","297.58901381804264","297.58901381804264","297.58901381804264","400.68793840373365","400.68793840373365","400.68793840373365","165.848151081944","165.848151081944","165.848151081944","39.027200210344446","39.027200210344446","39.027200210344446","270.8658142605853","270.8658142605853","270.8658142605853"
"100000","334.5139697910112","334.5139697910112","334.5139697910112","294.6096065840475","294.6096065840475","294.6096065840475","248.7688185897373","248.7688185897373","248.7688185897373","124.40490476234773","124.40490476234773","124.40490476234773","397.41795207382546","397.41795207382546","397.41795207382546"
"110000","74.22658906794024","74.22658906794024","74.22658906794024","259.35979252967326","259.35979252967326","259.35979252967326","238.36859739186735","238.36859739186735","238.36859739186735","222.34570586248418","222.34570586248418","222.34570586248418","445.67444985988794","445.67444985988794","445.67444985988794"
"120000","338.30757753706223","338.30757753706223","338.30757753706223","282.01299896928674","282.01299896928674","282.01299896928674","303.7686247060727","303.7686247060727","303.7686247060727","261.957529506069","261.957529506069","261.957529506069","306.4809743273884","306.4809743273884","306.4809743273884"
"130000","288.8512799674195","288.8512799674195","288.8512799674195","298.15552232626237","298.15552232626237","298.15552232626237","246.07220545885716","246.07220545885716","246.07220545885716","144.9712216456075","144.9712216456075","144.9712216456075","224.29815404683023","224.29815404683023","224.29815404683023"
"140000","374.5434926867375","374.5434926867375","374.5434926867375","405.273869559198","405.273869559198","405.273869559198","288.33455297271513","288.33455297271513","288.33455297271513","301.7010809084332","301.7010809084332","301.7010809084332","285.1415946632256","285.1415946632256","285.1415946632256"
"150000","451.7702800392341","451.7702800392341","451.7702800392341","415.60476635117004","415.60476635117004","415.60476635117004","317.7600244482013","317.7600244482013","317.7600244482013","183.2507288544412","183.2507288544412","183.2507288544412","308.62677390933004","308.62677390933004","308.62677390933004"
"160000","366.15189574267333","366.15189574267333","366.15189574267333","521.2598924780771","521.2598924780771","521.2598924780771","329.4713165360519","329.4713165360519","329.4713165360519","253.47079200387776","253.47079200387776","253.47079200387776","435.8894715313928","435.8894715313928","435.8894715313928"
"170000","450.32345524378724","450.32345524378724","450.32345524378724","321.5304396764869","321.5304396764869","321.5304396764869","509.442709740418","509.442709740418","509.442709740418","240.01059693463617","240.01059693463617","240.01059693463617","335.49587407430676","335.49587407430676","335.49587407430676"
"180000","423.2243487090738","423.2243487090738","423.2243487090738","1066.6253446807364","1066.6253446807364","1066.6253446807364","603.5509938847915","603.5509938847915","603.5509938847915","215.37788109022958","215.37788109022958","215.37788109022958","274.7374814738358","274.7374814738358","274.7374814738358"
"190000","578.540825541567","578.540825541567","578.540825541567","202.0564879301552","202.0564879301552","202.0564879301552","1311.6013549232239","1311.6013549232239","1311.6013549232239","165.2465496127316","165.2465496127316","165.2465496127316","206.7843286945522","206.7843286945522","206.7843286945522"
"200000","567.7570752325795","567.7570752325795","567.7570752325795","304.4683900637168","304.4683900637168","304.4683900637168","698.6594155155879","698.6594155155879","698.6594155155879","224.11785157693134","224.11785157693134","224.11785157693134","363.3427287437715","363.3427287437715","363.3427287437715"
"210000","237.7335980492756","237.7335980492756","237.7335980492756","448.5915555664963","448.5915555664963","448.5915555664963","2189.4498262088455","2189.4498262088455","2189.4498262088455","289.4569506170337","289.4569506170337","289.4569506170337","651.1120598285638","651.1120598285638","651.1120598285638"
"220000","190.92892078843036","190.92892078843036","190.92892078843036","466.0988420036375","466.0988420036375","466.0988420036375","1738.7975088446644","1738.7975088446644","1738.7975088446644","347.4955865850203","347.4955865850203","347.4955865850203","538.9029550180777","538.9029550180777","538.9029550180777"
"230000","282.94955857613655","282.94955857613655","282.94955857613655","440.87145846593864","440.87145846593864","440.87145846593864","1183.111857055815","1183.111857055815","1183.111857055815","320.9859838240937","320.9859838240937","320.9859838240937","661.2028745534899","661.2028745534899","661.2028745534899"
"240000","198.7599259711299","198.7599259711299","198.7599259711299","429.0158917147618","429.0158917147618","429.0158917147618","1480.7337746785822","1480.7337746785822","1480.7337746785822","455.7156101294201","455.7156101294201","455.7156101294201","706.6670989295842","706.6670989295842","706.6670989295842"
"250000","282.36602472580205","282.36602472580205","282.36602472580205","374.442714894659","374.442714894659","374.442714894659","625.0978972414935","625.0978972414935","625.0978972414935","595.9304869301552","595.9304869301552","595.9304869301552","795.4039888886092","795.4039888886092","795.4039888886092"
"260000","595.5406094861194","595.5406094861194","595.5406094861194","394.6803076436387","394.6803076436387","394.6803076436387","1034.015062588152","1034.015062588152","1034.015062588152","718.752092151636","718.752092151636","718.752092151636","662.2361562066408","662.2361562066408","662.2361562066408"
"270000","597.3512814781895","597.3512814781895","597.3512814781895","373.188001436696","373.188001436696","373.188001436696","323.6891054096694","323.6891054096694","323.6891054096694","615.6866026979544","615.6866026979544","615.6866026979544","206.63267833947083","206.63267833947083","206.63267833947083"
"280000","605.8439651491105","605.8439651491105","605.8439651491105","352.2839982275615","352.2839982275615","352.2839982275615","225.19145932157207","225.19145932157207","225.19145932157207","461.8779675670081","461.8779675670081","461.8779675670081","254.13508355705136","254.13508355705136","254.13508355705136"
"290000","375.9115706120188","375.9115706120188","375.9115706120188","390.5345829604791","390.5345829604791","390.5345829604791","213.18510085283577","213.18510085283577","213.18510085283577","385.56124935920724","385.56124935920724","385.56124935920724","299.6169997265235","299.6169997265235","299.6169997265235"
"300000","680.369120520379","680.369120520379","680.369120520379","413.9283739630704","413.9283739630704","413.9283739630704","208.60284461731894","208.60284461731894","208.60284461731894","489.78387015752287","489.78387015752287","489.78387015752287","10.742408214139708","10.742408214139708","10.742408214139708"
"310000","469.7008650116253","469.7008650116253","469.7008650116253","429.8284540138731","429.8284540138731","429.8284540138731","283.51577095053733","283.51577095053733","283.51577095053733","749.4772814347273","749.4772814347273","749.4772814347273","541.6557818012855","541.6557818012855","541.6557818012855"
"320000","456.6289452273921","456.6289452273921","456.6289452273921","615.6141004048175","615.6141004048175","615.6141004048175","257.4045268206156","257.4045268206156","257.4045268206156","484.0020880524001","484.0020880524001","484.0020880524001","120.65989965883936","120.65989965883936","120.65989965883936"
"330000","540.4757126741079","540.4757126741079","540.4757126741079","521.8573027023243","521.8573027023243","521.8573027023243","695.0886594888259","695.0886594888259","695.0886594888259","553.6092267233208","553.6092267233208","553.6092267233208","181.49114143951184","181.49114143951184","181.49114143951184"
"340000","838.4392843218254","838.4392843218254","838.4392843218254","298.48680641622184","298.48680641622184","298.48680641622184","295.35852443597486","295.35852443597486","295.35852443597486","814.0938286388493","814.0938286388493","814.0938286388493","42.42633169150032","42.42633169150032","42.42633169150032"
"350000","1113.479667259838","1113.479667259838","1113.479667259838","616.995236329399","616.995236329399","616.995236329399","427.5902310054178","427.5902310054178","427.5902310054178","1067.874847057194","1067.874847057194","1067.874847057194","384.8421275662389","384.8421275662389","384.8421275662389"
"360000","743.6721892438165","743.6721892438165","743.6721892438165","346.1238298452993","346.1238298452993","346.1238298452993","591.0098064369733","591.0098064369733","591.0098064369733","875.9974196984513","875.9974196984513","875.9974196984513","16.153673681592853","16.153673681592853","16.153673681592853"
"370000","610.6065492508832","610.6065492508832","610.6065492508832","732.6411948110106","732.6411948110106","732.6411948110106","246.74821298570387","246.74821298570387","246.74821298570387","854.6163029782359","854.6163029782359","854.6163029782359","78.28284851533174","78.28284851533174","78.28284851533174"
"380000","606.0485167200122","606.0485167200122","606.0485167200122","449.6608746491539","449.6608746491539","449.6608746491539","93.37084092124257","93.37084092124257","93.37084092124257","1020.3225775063238","1020.3225775063238","1020.3225775063238","13.169450139953122","13.169450139953122","13.169450139953122"
"390000","784.5325784837081","784.5325784837081","784.5325784837081","823.9149040262549","823.9149040262549","823.9149040262549","345.74662849061326","345.74662849061326","345.74662849061326","956.966997012884","956.966997012884","956.966997012884","580.5452322626982","580.5452322626982","580.5452322626982"
"400000","1261.7691684647154","1261.7691684647154","1261.7691684647154","356.31254265612836","356.31254265612836","356.31254265612836","488.9283647692197","488.9283647692197","488.9283647692197","778.9734981658501","778.9734981658501","778.9734981658501","23.89230517922488","23.89230517922488","23.89230517922488"
"410000","1146.143799718861","1146.143799718861","1146.143799718861","11.426730147008358","11.426730147008358","11.426730147008358","297.21514832225125","297.21514832225125","297.21514832225125","962.0916720987576","962.0916720987576","962.0916720987576","396.2981234622722","396.2981234622722","396.2981234622722"
"420000","1001.356922540917","1001.356922540917","1001.356922540917","757.7129185921652","757.7129185921652","757.7129185921652","223.2632940794703","223.2632940794703","223.2632940794703","533.3440159502167","533.3440159502167","533.3440159502167","665.8988142297418","665.8988142297418","665.8988142297418"
"430000","797.0979033196603","797.0979033196603","797.0979033196603","376.36231202155375","376.36231202155375","376.36231202155375","532.013330939693","532.013330939693","532.013330939693","442.8442977747991","442.8442977747991","442.8442977747991","642.0267901778133","642.0267901778133","642.0267901778133"
"440000","983.3626357800476","983.3626357800476","983.3626357800476","217.4966064162755","217.4966064162755","217.4966064162755","554.7749518287153","554.7749518287153","554.7749518287153","389.0836901673489","389.0836901673489","389.0836901673489","193.65538017115495","193.65538017115495","193.65538017115495"
"450000","1225.5113519442123","1225.5113519442123","1225.5113519442123","620.0350734482154","620.0350734482154","620.0350734482154","821.0293628795783","821.0293628795783","821.0293628795783","478.57364017226354","478.57364017226354","478.57364017226354","12.103123931206554","12.103123931206554","12.103123931206554"
"460000","1090.8618900140816","1090.8618900140816","1090.8618900140816","594.9133947223759","594.9133947223759","594.9133947223759","255.3017678228985","255.3017678228985","255.3017678228985","634.3091356928801","634.3091356928801","634.3091356928801","40.362505305079864","40.362505305079864","40.362505305079864"
"470000","1243.7715987828028","1243.7715987828028","1243.7715987828028","664.9150602257879","664.9150602257879","664.9150602257879","196.89665250077255","196.89665250077255","196.89665250077255","747.2328295891024","747.2328295891024","747.2328295891024","215.0278527726923","215.0278527726923","215.0278527726923"
"480000","1349.5233283235946","1349.5233283235946","1349.5233283235946","1006.9818703912391","1006.9818703912391","1006.9818703912391","200.45290982525975","200.45290982525975","200.45290982525975","989.9814410147341","989.9814410147341","989.9814410147341","891.8415056573527","891.8415056573527","891.8415056573527"
"490000","1149.1935182034174","1149.1935182034174","1149.1935182034174","905.8635656670973","905.8635656670973","905.8635656670973","391.0493303406566","391.0493303406566","391.0493303406566","1248.5399424735679","1248.5399424735679","1248.5399424735679","37.71821959372615","37.71821959372615","37.71821959372615"
"500000","1331.8824483793442","1331.8824483793442","1331.8824483793442","400.75970717604105","400.75970717604105","400.75970717604105","741.407774221284","741.407774221284","741.407774221284","894.9600170059945","894.9600170059945","894.9600170059945","8.433172036942976","8.433172036942976","8.433172036942976"
"510000","1647.7574880464701","1647.7574880464701","1647.7574880464701","1854.802872317868","1854.802872317868","1854.802872317868","702.0169141755329","702.0169141755329","702.0169141755329","558.9743711459289","558.9743711459289","558.9743711459289","7.776384317676838","7.776384317676838","7.776384317676838"
"520000","1486.3740595287452","1486.3740595287452","1486.3740595287452","172.8053585252272","172.8053585252272","172.8053585252272","748.019664464208","748.019664464208","748.019664464208","548.204881690671","548.204881690671","548.204881690671","489.6103283024913","489.6103283024913","489.6103283024913"
"530000","1206.284840076653","1206.284840076653","1206.284840076653","1076.8024201529506","1076.8024201529506","1076.8024201529506","577.1270561991894","577.1270561991894","577.1270561991894","1079.3555666130117","1079.3555666130117","1079.3555666130117","365.79833283596906","365.79833283596906","365.79833283596906"
"540000","1413.7162799231742","1413.7162799231742","1413.7162799231742","353.16905773781633","353.16905773781633","353.16905773781633","531.0219021592736","531.0219021592736","531.0219021592736","617.737432118777","617.737432118777","617.737432118777","829.5789634399507","829.5789634399507","829.5789634399507"
"550000","2219.372717020354","2219.372717020354","2219.372717020354","715.4370024692223","715.4370024692223","715.4370024692223","255.6978468130438","255.6978468130438","255.6978468130438","984.5718021571731","984.5718021571731","984.5718021571731","619.085762429849","619.085762429849","619.085762429849"
"560000","1659.7225797797378","1659.7225797797378","1659.7225797797378","910.4906735288947","910.4906735288947","910.4906735288947","190.28287570144366","190.28287570144366","190.28287570144366","754.1728493632811","754.1728493632811","754.1728493632811","860.7979464328748","860.7979464328748","860.7979464328748"
"570000","1459.9277418013278","1459.9277418013278","1459.9277418013278","92.02172943826432","92.02172943826432","92.02172943826432","497.00855205457384","497.00855205457384","497.00855205457384","894.4147240349455","894.4147240349455","894.4147240349455","40.60946184077858","40.60946184077858","40.60946184077858"
"580000","1508.9836763237881","1508.9836763237881","1508.9836763237881","-6.005779911528685","-6.005779911528685","-6.005779911528685","825.6065729875445","825.6065729875445","825.6065729875445","640.118421829201","640.118421829201","640.118421829201","116.25322308882585","116.25322308882585","116.25322308882585"
"590000","1226.9597660907575","1226.9597660907575","1226.9597660907575","595.8264174789344","595.8264174789344","595.8264174789344","725.1132900999359","725.1132900999359","725.1132900999359","1005.4352259927512","1005.4352259927512","1005.4352259927512","170.02550151827154","170.02550151827154","170.02550151827154"
"600000","1453.4290918872837","1453.4290918872837","1453.4290918872837","56.007252936233556","56.007252936233556","56.007252936233556","627.2896197337853","627.2896197337853","627.2896197337853","1260.8971875670034","1260.8971875670034","1260.8971875670034","275.55024469186424","275.55024469186424","275.55024469186424"
"610000","1264.5115390897809","1264.5115390897809","1264.5115390897809","440.7914739949353","440.7914739949353","440.7914739949353","337.63542268740593","337.63542268740593","337.63542268740593","1272.169082515953","1272.169082515953","1272.169082515953","22.83241597180232","22.83241597180232","22.83241597180232"
"620000","1458.2428598010142","1458.2428598010142","1458.2428598010142","598.1609330242093","598.1609330242093","598.1609330242093","194.93845840113013","194.93845840113013","194.93845840113013","0.7857910366769132","0.7857910366769132","0.7857910366769132","208.50842575766669","208.50842575766669","208.50842575766669"
"630000","1479.5353704099175","1479.5353704099175","1479.5353704099175","10.097511863602081","10.097511863602081","10.097511863602081","376.6352647177737","376.6352647177737","376.6352647177737","510.2272420302823","510.2272420302823","510.2272420302823","27.12099112492378","27.12099112492378","27.12099112492378"
"640000","1489.9803705423142","1489.9803705423142","1489.9803705423142","501.7494594898875","501.7494594898875","501.7494594898875","773.0866809095245","773.0866809095245","773.0866809095245","646.0341673908009","646.0341673908009","646.0341673908009","388.4859967564636","388.4859967564636","388.4859967564636"
"650000","1392.5387557873225","1392.5387557873225","1392.5387557873225","840.1752059537546","840.1752059537546","840.1752059537546","881.180040235773","881.180040235773","881.180040235773","1243.265792990062","1243.265792990062","1243.265792990062","18.697992535729036","18.697992535729036","18.697992535729036"
"660000","1204.1154991551218","1204.1154991551218","1204.1154991551218","486.2489536864744","486.2489536864744","486.2489536864744","571.0010899868538","571.0010899868538","571.0010899868538","1460.5429894551844","1460.5429894551844","1460.5429894551844","72.84169915789131","72.84169915789131","72.84169915789131"
"670000","1432.7180958518093","1432.7180958518093","1432.7180958518093","1696.1394431323545","1696.1394431323545","1696.1394431323545","389.48452660335386","389.48452660335386","389.48452660335386","1620.1359234770948","1620.1359234770948","1620.1359234770948","14.778500030093827","14.778500030093827","14.778500030093827"
"680000","1277.3955575805626","1277.3955575805626","1277.3955575805626","6.825421240657107","6.825421240657107","6.825421240657107","270.46146495775486","270.46146495775486","270.46146495775486","1341.3927077495737","1341.3927077495737","1341.3927077495737","38.84618196343251","38.84618196343251","38.84618196343251"
"690000","1392.284621132168","1392.284621132168","1392.284621132168","148.7957812669856","148.7957812669856","148.7957812669856","257.5867301817529","257.5867301817529","257.5867301817529","1032.4969661565426","1032.4969661565426","1032.4969661565426","385.6650864393315","385.6650864393315","385.6650864393315"
"700000","1237.5200491173405","1237.5200491173405","1237.5200491173405","200.3995952539588","200.3995952539588","200.3995952539588","660.1746072263429","660.1746072263429","660.1746072263429","732.6271421535023","732.6271421535023","732.6271421535023","1016.3132219411433","1016.3132219411433","1016.3132219411433"
"710000","1410.440441158435","1410.440441158435","1410.440441158435","370.74289853562664","370.74289853562664","370.74289853562664","653.1489709219684","653.1489709219684","653.1489709219684","1216.5292763303337","1216.5292763303337","1216.5292763303337","14.687770907875162","14.687770907875162","14.687770907875162"
"720000","1232.803353402378","1232.803353402378","1232.803353402378","1036.8756488807685","1036.8756488807685","1036.8756488807685","606.095329453253","606.095329453253","606.095329453253","1354.0968195656433","1354.0968195656433","1354.0968195656433","197.1695352223142","197.1695352223142","197.1695352223142"
"730000","1400.5295545078588","1400.5295545078588","1400.5295545078588","1903.9494651019588","1903.9494651019588","1903.9494651019588","62.2565805992301","62.2565805992301","62.2565805992301","1343.2856450099068","1343.2856450099068","1343.2856450099068","806.7168570224055","806.7168570224055","806.7168570224055"
"740000","1360.110879134217","1360.110879134217","1360.110879134217","1636.0194243903848","1636.0194243903848","1636.0194243903848","323.79580257845043","323.79580257845043","323.79580257845043","1238.4072369507226","1238.4072369507226","1238.4072369507226","1410.38527730133","1410.38527730133","1410.38527730133"
"750000","1433.2416527743408","1433.2416527743408","1433.2416527743408","1895.0880039715958","1895.0880039715958","1895.0880039715958","226.8351789915223","226.8351789915223","226.8351789915223","1420.4313965113752","1420.4313965113752","1420.4313965113752","258.2384028695218","258.2384028695218","258.2384028695218"
"760000","1332.9285206710365","1332.9285206710365","1332.9285206710365","1550.5031336759125","1550.5031336759125","1550.5031336759125","735.4914284682019","735.4914284682019","735.4914284682019","1314.3147405751727","1314.3147405751727","1314.3147405751727","423.75411656559766","423.75411656559766","423.75411656559766"
"770000","1269.2950038407641","1269.2950038407641","1269.2950038407641","2376.7052718450363","2376.7052718450363","2376.7052718450363","691.630541755631","691.630541755631","691.630541755631","1193.5204687370363","1193.5204687370363","1193.5204687370363","320.1837151566216","320.1837151566216","320.1837151566216"
"780000","1289.432245584533","1289.432245584533","1289.432245584533","2137.5418332132313","2137.5418332132313","2137.5418332132313","700.1162083004426","700.1162083004426","700.1162083004426","1430.0174240211747","1430.0174240211747","1430.0174240211747","409.60171904629016","409.60171904629016","409.60171904629016"
"790000","1573.9295403156625","1573.9295403156625","1573.9295403156625","1832.2456579246941","1832.2456579246941","1832.2456579246941","531.9947354237061","531.9947354237061","531.9947354237061","1214.1583386065477","1214.1583386065477","1214.1583386065477","1208.031235745103","1208.031235745103","1208.031235745103"
"800000","1468.290491641842","1468.290491641842","1468.290491641842","2085.1278811579728","2085.1278811579728","2085.1278811579728","348.0757880646071","348.0757880646071","348.0757880646071","744.9848076538149","744.9848076538149","744.9848076538149","709.8827922902345","709.8827922902345","709.8827922902345"
"810000","1162.9741382391317","1162.9741382391317","1162.9741382391317","665.0789371165956","665.0789371165956","665.0789371165956","73.36936076468999","73.36936076468999","73.36936076468999","1385.1525793072558","1385.1525793072558","1385.1525793072558","913.1904462954035","913.1904462954035","913.1904462954035"
"820000","1354.5185413914185","1354.5185413914185","1354.5185413914185","1329.054736280228","1329.054736280228","1329.054736280228","362.89363742232456","362.89363742232456","362.89363742232456","1261.9104692749545","1261.9104692749545","1261.9104692749545","1476.8550753895272","1476.8550753895272","1476.8550753895272"
"830000","1545.8368301679043","1545.8368301679043","1545.8368301679043","2516.203325325431","2516.203325325431","2516.203325325431","641.8507630416732","641.8507630416732","641.8507630416732","1327.4075081857738","1327.4075081857738","1327.4075081857738","475.28090056912436","475.28090056912436","475.28090056912436"
"840000","1312.9242174845685","1312.9242174845685","1312.9242174845685","2461.2469240739188","2461.2469240739188","2461.2469240739188","662.2105624030249","662.2105624030249","662.2105624030249","567.4274029969463","567.4274029969463","567.4274029969463","400.0143964551638","400.0143964551638","400.0143964551638"
"850000","1128.436310140849","1128.436310140849","1128.436310140849","2134.0558508955046","2134.0558508955046","2134.0558508955046","455.1084854809442","455.1084854809442","455.1084854809442","1727.9158614531054","1727.9158614531054","1727.9158614531054","450.04575326012866","450.04575326012866","450.04575326012866"
"860000","954.7974725418217","954.7974725418217","954.7974725418217","2630.935392549731","2630.935392549731","2630.935392549731","36.788383106686474","36.788383106686474","36.788383106686474","2272.0140893636403","2272.0140893636403","2272.0140893636403","1555.355526375071","1555.355526375071","1555.355526375071"
"870000","1190.152520782754","1190.152520782754","1190.152520782754","2400.7108650923155","2400.7108650923155","2400.7108650923155","319.5230854471755","319.5230854471755","319.5230854471755","2007.6818387550047","2007.6818387550047","2007.6818387550047","608.3870179209764","608.3870179209764","608.3870179209764"
"880000","1396.1515798538537","1396.1515798538537","1396.1515798538537","2757.8956447020205","2757.8956447020205","2757.8956447020205","554.5867979608201","554.5867979608201","554.5867979608201","2066.0323181899826","2066.0323181899826","2066.0323181899826","1046.2831174184262","1046.2831174184262","1046.2831174184262"
"890000","1443.3320761367188","1443.3320761367188","1443.3320761367188","2160.0362619407533","2160.0362619407533","2160.0362619407533","650.0240539636649","650.0240539636649","650.0240539636649","2233.5551681763764","2233.5551681763764","2233.5551681763764","297.6714958844385","297.6714958844385","297.6714958844385"
"900000","1307.185705652889","1307.185705652889","1307.185705652889","2179.665153542013","2179.665153542013","2179.665153542013","606.2744569048343","606.2744569048343","606.2744569048343","2243.7915986696107","2243.7915986696107","2243.7915986696107","151.73906319399129","151.73906319399129","151.73906319399129"
"910000","1428.0058950306002","1428.0058950306002","1428.0058950306002","2666.6762409553126","2666.6762409553126","2666.6762409553126","721.9449931357937","721.9449931357937","721.9449931357937","1605.5828369650994","1605.5828369650994","1605.5828369650994","356.0342456961067","356.0342456961067","356.0342456961067"
"920000","1374.9633104095185","1374.9633104095185","1374.9633104095185","2609.821778492835","2609.821778492835","2609.821778492835","799.8980635579082","799.8980635579082","799.8980635579082","752.6049983369838","752.6049983369838","752.6049983369838","249.86254070945202","249.86254070945202","249.86254070945202"
"930000","1283.1942295788353","1283.1942295788353","1283.1942295788353","2473.3751735739665","2473.3751735739665","2473.3751735739665","704.5256892971762","704.5256892971762","704.5256892971762","1568.898480832772","1568.898480832772","1568.898480832772","626.1006508698713","626.1006508698713","626.1006508698713"
"940000","1576.3206659325788","1576.3206659325788","1576.3206659325788","917.8806666224143","917.8806666224143","917.8806666224143","706.4327411807989","706.4327411807989","706.4327411807989","2114.2789143076143","2114.2789143076143","2114.2789143076143","288.5131097139453","288.5131097139453","288.5131097139453"
"950000","1175.5734306278673","1175.5734306278673","1175.5734306278673","2554.9708678912493","2554.9708678912493","2554.9708678912493","710.9834183312092","710.9834183312092","710.9834183312092","1044.1064827787113","1044.1064827787113","1044.1064827787113","74.99537978882131","74.99537978882131","74.99537978882131"
"960000","1333.7757035143354","1333.7757035143354","1333.7757035143354","2969.2272035165156","2969.2272035165156","2969.2272035165156","778.6364422914164","778.6364422914164","778.6364422914164","2663.54327478647","2663.54327478647","2663.54327478647","24.4415140780065","24.4415140780065","24.4415140780065"
"970000","1308.6864340979362","1308.6864340979362","1308.6864340979362","2853.5690745192646","2853.5690745192646","2853.5690745192646","398.2532422831896","398.2532422831896","398.2532422831896","553.0163287815893","553.0163287815893","553.0163287815893","-1.2566923010185176","-1.2566923010185176","-1.2566923010185176"
"980000","1372.4419596094735","1372.4419596094735","1372.4419596094735","2294.3831109257335","2294.3831109257335","2294.3831109257335","763.8165246238732","763.8165246238732","763.8165246238732","2042.6554716377548","2042.6554716377548","2042.6554716377548","568.3087538287494","568.3087538287494","568.3087538287494"
"990000","1037.1129452955736","1037.1129452955736","1037.1129452955736","2715.787648166881","2715.787648166881","2715.787648166881","929.0156948086853","929.0156948086853","929.0156948086853","2327.4666054448526","2327.4666054448526","2327.4666054448526","100.37263775539274","100.37263775539274","100.37263775539274"
"1000000","1382.7073947864624","1382.7073947864624","1382.7073947864624","2560.090933156105","2560.090933156105","2560.090933156105","974.3176253509855","974.3176253509855","974.3176253509855","762.6338408660374","762.6338408660374","762.6338408660374","51.99562774026805","51.99562774026805","51.99562774026805"
"1010000","1526.3883338482024","1526.3883338482024","1526.3883338482024","2490.4573214937905","2490.4573214937905","2490.4573214937905","728.6714753482468","728.6714753482468","728.6714753482468","1713.267037900115","1713.267037900115","1713.267037900115","1339.7721449592677","1339.7721449592677","1339.7721449592677"
"1020000","1090.3846095969645","1090.3846095969645","1090.3846095969645","2813.5071126728903","2813.5071126728903","2813.5071126728903","1188.777245785649","1188.777245785649","1188.777245785649","1132.4144913003506","1132.4144913003506","1132.4144913003506","103.08504503117074","103.08504503117074","103.08504503117074"
"1030000","1250.2639456583101","1250.2639456583101","1250.2639456583101","2295.1953800028396","2295.1953800028396","2295.1953800028396","710.7845123632335","710.7845123632335","710.7845123632335","497.8651568942513","497.8651568942513","497.8651568942513","27.618756939448208","27.618756939448208","27.618756939448208"
"1040000","1379.0240023500585","1379.0240023500585","1379.0240023500585","2700.385760597042","2700.385760597042","2700.385760597042","970.2690494531064","970.2690494531064","970.2690494531064","509.9982531789983","509.9982531789983","509.9982531789983","5.093862437243724","5.093862437243724","5.093862437243724"
"1050000","1175.3602737198846","1175.3602737198846","1175.3602737198846","2976.7260250565787","2976.7260250565787","2976.7260250565787","817.7248037855347","817.7248037855347","817.7248037855347","796.7869225381388","796.7869225381388","796.7869225381388","481.41181762338886","481.41181762338886","481.41181762338886"
"1060000","773.0214682148141","773.0214682148141","773.0214682148141","2552.6851363101755","2552.6851363101755","2552.6851363101755","889.2007614134948","889.2007614134948","889.2007614134948","734.6552582046589","734.6552582046589","734.6552582046589","582.2667936443174","582.2667936443174","582.2667936443174"
"1070000","971.1752528134069","971.1752528134069","971.1752528134069","2730.2111717270373","2730.2111717270373","2730.2111717270373","848.0086311528585","848.0086311528585","848.0086311528585","337.8835516585179","337.8835516585179","337.8835516585179","861.9204576208082","861.9204576208082","861.9204576208082"
"1080000","986.2160368083833","986.2160368083833","986.2160368083833","2934.5932506145555","2934.5932506145555","2934.5932506145555","1015.6540656527422","1015.6540656527422","1015.6540656527422","815.6171957813682","815.6171957813682","815.6171957813682","883.0750736258145","883.0750736258145","883.0750736258145"
"1090000","1165.727040187367","1165.727040187367","1165.727040187367","2836.114174587631","2836.114174587631","2836.114174587631","863.5339263682988","863.5339263682988","863.5339263682988","541.2739297234216","541.2739297234216","541.2739297234216","82.87679045603846","82.87679045603846","82.87679045603846"
"1100000","999.9303234506646","999.9303234506646","999.9303234506646","2489.4166848023415","2489.4166848023415","2489.4166848023415","1045.5382374668607","1045.5382374668607","1045.5382374668607","687.6257415000742","687.6257415000742","687.6257415000742","1234.25090045994","1234.25090045994","1234.25090045994"
"1110000","814.6714410770445","814.6714410770445","814.6714410770445","2215.6829131328213","2215.6829131328213","2215.6829131328213","1093.2743366344778","1093.2743366344778","1093.2743366344778","644.6773863686116","644.6773863686116","644.6773863686116","254.25552461520547","254.25552461520547","254.25552461520547"
"1120000","766.9511693106632","766.9511693106632","766.9511693106632","2239.5799631476393","2239.5799631476393","2239.5799631476393","1246.0752810818308","1246.0752810818308","1246.0752810818308","982.730280743298","982.730280743298","982.730280743298","109.6120350557361","109.6120350557361","109.6120350557361"
"1130000","1037.3701650705395","1037.3701650705395","1037.3701650705395","2692.515316655377","2692.515316655377","2692.515316655377","1244.4975571603618","1244.4975571603618","1244.4975571603618","933.2377209517344","933.2377209517344","933.2377209517344","682.4949264010862","682.4949264010862","682.4949264010862"
"1140000","903.7173987805614","903.7173987805614","903.7173987805614","2868.5147396646835","2868.5147396646835","2868.5147396646835","1372.0219050388348","1372.0219050388348","1372.0219050388348","804.5561376210414","804.5561376210414","804.5561376210414","159.5998590295632","159.5998590295632","159.5998590295632"
"1150000","822.3242823459219","822.3242823459219","822.3242823459219","2704.6529543561037","2704.6529543561037","2704.6529543561037","923.241743249434","923.241743249434","923.241743249434","1341.140251522783","1341.140251522783","1341.140251522783","314.0212562322305","314.0212562322305","314.0212562322305"
"1160000","1195.263259550879","1195.263259550879","1195.263259550879","2515.581713943272","2515.581713943272","2515.581713943272","919.2810673140809","919.2810673140809","919.2810673140809","1326.577546826231","1326.577546826231","1326.577546826231","1011.356598899138","1011.356598899138","1011.356598899138"
"1170000","1089.3529806244658","1089.3529806244658","1089.3529806244658","2851.1090714339853","2851.1090714339853","2851.1090714339853","1266.3040652663092","1266.3040652663092","1266.3040652663092","1029.4539923586503","1029.4539923586503","1029.4539923586503","147.28809377611293","147.28809377611293","147.28809377611293"
"1180000","1050.655008862917","1050.655008862917","1050.655008862917","2718.451402433571","2718.451402433571","2718.451402433571","1421.7333645673482","1421.7333645673482","1421.7333645673482","1774.0374872056975","1774.0374872056975","1774.0374872056975","243.16894103591852","243.16894103591852","243.16894103591852"
"1190000","1219.8560442299201","1219.8560442299201","1219.8560442299201","1799.6179939627368","1799.6179939627368","1799.6179939627368","1467.133919012535","1467.133919012535","1467.133919012535","1776.7057076585957","1776.7057076585957","1776.7057076585957","564.2360090616078","564.2360090616078","564.2360090616078"
"1200000","1207.1753795287718","1207.1753795287718","1207.1753795287718","3029.069046176902","3029.069046176902","3029.069046176902","1068.1374532170053","1068.1374532170053","1068.1374532170053","1131.7087765384542","1131.7087765384542","1131.7087765384542","496.07893925995467","496.07893925995467","496.07893925995467"
"1210000","1203.7740468122997","1203.7740468122997","1203.7740468122997","3059.9589987622226","3059.9589987622226","3059.9589987622226","944.6792851113918","944.6792851113918","944.6792851113918","1008.2512119329989","1008.2512119329989","1008.2512119329989","335.9084366366945","335.9084366366945","335.9084366366945"
"1220000","1211.8765491683096","1211.8765491683096","1211.8765491683096","2711.043948698555","2711.043948698555","2711.043948698555","1035.5593051416597","1035.5593051416597","1035.5593051416597","1450.223798224208","1450.223798224208","1450.223798224208","684.2286335261974","684.2286335261974","684.2286335261974"
"1230000","1085.6125714082407","1085.6125714082407","1085.6125714082407","895.7478694671714","895.7478694671714","895.7478694671714","832.0197002147064","832.0197002147064","832.0197002147064","1272.680145020362","1272.680145020362","1272.680145020362","1344.3360338563502","1344.3360338563502","1344.3360338563502"
"1240000","1266.5965699001918","1266.5965699001918","1266.5965699001918","1870.9773048929728","1870.9773048929728","1870.9773048929728","810.6307431606401","810.6307431606401","810.6307431606401","1939.510598527556","1939.510598527556","1939.510598527556","1131.644715361853","1131.644715361853","1131.644715361853"
"1250000","1120.6615684359963","1120.6615684359963","1120.6615684359963","3179.0587964429424","3179.0587964429424","3179.0587964429424","644.9581945229107","644.9581945229107","644.9581945229107","1502.5552657169992","1502.5552657169992","1502.5552657169992","525.9231758476783","525.9231758476783","525.9231758476783"
"1260000","1321.879383746003","1321.879383746003","1321.879383746003","705.5338717680361","705.5338717680361","705.5338717680361","951.4991661728061","951.4991661728061","951.4991661728061","1883.9296230417076","1883.9296230417076","1883.9296230417076","1262.1273419901138","1262.1273419901138","1262.1273419901138"
"1270000","1208.2986983485828","1208.2986983485828","1208.2986983485828","2493.5658341461753","2493.5658341461753","2493.5658341461753","978.0296493085432","978.0296493085432","978.0296493085432","1696.7265869242026","1696.7265869242026","1696.7265869242026","700.7193994370275","700.7193994370275","700.7193994370275"
"1280000","1080.885974275835","1080.885974275835","1080.885974275835","2825.6041584900604","2825.6041584900604","2825.6041584900604","1480.2041774119064","1480.2041774119064","1480.2041774119064","838.072169452544","838.072169452544","838.072169452544","857.8792659059127","857.8792659059127","857.8792659059127"
"1290000","1283.1927051025027","1283.1927051025027","1283.1927051025027","635.493549768449","635.493549768449","635.493549768449","1045.195528245502","1045.195528245502","1045.195528245502","1361.0478602038365","1361.0478602038365","1361.0478602038365","767.6517514851213","767.6517514851213","767.6517514851213"
"1300000","1339.8563839686692","1339.8563839686692","1339.8563839686692","3282.023270531914","3282.023270531914","3282.023270531914","627.6647409796956","627.6647409796956","627.6647409796956","1359.1177134794825","1359.1177134794825","1359.1177134794825","756.5579215585024","756.5579215585024","756.5579215585024"
"1310000","1141.7958077440608","1141.7958077440608","1141.7958077440608","1023.9987591564422","1023.9987591564422","1023.9987591564422","1075.3004342819008","1075.3004342819008","1075.3004342819008","1638.3132742769453","1638.3132742769453","1638.3132742769453","40.79033983276831","40.79033983276831","40.79033983276831"
"1320000","1037.724609684094","1037.724609684094","1037.724609684094","335.8224147081963","335.8224147081963","335.8224147081963","1088.908943934914","1088.908943934914","1088.908943934914","1585.452977939694","1585.452977939694","1585.452977939694","405.97409755172316","405.97409755172316","405.97409755172316"
"1330000","850.1583787724237","850.1583787724237","850.1583787724237","3301.7687841278553","3301.7687841278553","3301.7687841278553","981.8708441379564","981.8708441379564","981.8708441379564","1446.6862483334792","1446.6862483334792","1446.6862483334792","440.79672572735234","440.79672572735234","440.79672572735234"
"1340000","1585.0182315829736","1585.0182315829736","1585.0182315829736","313.36499064971855","313.36499064971855","313.36499064971855","1228.838329327089","1228.838329327089","1228.838329327089","1373.9691101441485","1373.9691101441485","1373.9691101441485","135.9079248270901","135.9079248270901","135.9079248270901"
"1350000","1298.7605211918055","1298.7605211918055","1298.7605211918055","3096.6955931728235","3096.6955931728235","3096.6955931728235","857.6640006117832","857.6640006117832","857.6640006117832","2109.22959244753","2109.22959244753","2109.22959244753","814.6549498791205","814.6549498791205","814.6549498791205"
"1360000","1176.3438893085722","1176.3438893085722","1176.3438893085722","2992.227219278835","2992.227219278835","2992.227219278835","1186.9505575939454","1186.9505575939454","1186.9505575939454","1974.7703102400585","1974.7703102400585","1974.7703102400585","501.7579877109421","501.7579877109421","501.7579877109421"
"1370000","1258.6145958667382","1258.6145958667382","1258.6145958667382","2882.4397087619977","2882.4397087619977","2882.4397087619977","1132.8222145729274","1132.8222145729274","1132.8222145729274","671.8635851053597","671.8635851053597","671.8635851053597","369.28570269773286","369.28570269773286","369.28570269773286"
"1380000","1701.1955425654257","1701.1955425654257","1701.1955425654257","1923.615549300251","1923.615549300251","1923.615549300251","1248.3018615973065","1248.3018615973065","1248.3018615973065","1536.7576040198244","1536.7576040198244","1536.7576040198244","601.4143679569289","601.4143679569289","601.4143679569289"
"1390000","1061.3602012550036","1061.3602012550036","1061.3602012550036","3047.060190624669","3047.060190624669","3047.060190624669","817.0259021530808","817.0259021530808","817.0259021530808","1797.7665258688671","1797.7665258688671","1797.7665258688671","918.2907474820447","918.2907474820447","918.2907474820447"
"1400000","1106.895624035025","1106.895624035025","1106.895624035025","2114.3928166323735","2114.3928166323735","2114.3928166323735","1175.5505514383628","1175.5505514383628","1175.5505514383628","1775.4156635026525","1775.4156635026525","1775.4156635026525","637.8812806224125","637.8812806224125","637.8812806224125"
"1410000","1600.0517225423876","1600.0517225423876","1600.0517225423876","3294.332054689255","3294.332054689255","3294.332054689255","1094.9614693071683","1094.9614693071683","1094.9614693071683","1535.85170971087","1535.85170971087","1535.85170971087","1097.7704877924882","1097.7704877924882","1097.7704877924882"
"1420000","1227.5000336233124","1227.5000336233124","1227.5000336233124","2982.8671381938157","2982.8671381938157","2982.8671381938157","956.1404913554561","956.1404913554561","956.1404913554561","1110.744166892126","1110.744166892126","1110.744166892126","409.79771707406553","409.79771707406553","409.79771707406553"
"1430000","1077.040478303335","1077.040478303335","1077.040478303335","2952.5391817387176","2952.5391817387176","2952.5391817387176","1068.8327364496554","1068.8327364496554","1068.8327364496554","1419.499566401877","1419.499566401877","1419.499566401877","283.7684820220128","283.7684820220128","283.7684820220128"
"1440000","1143.327508604683","1143.327508604683","1143.327508604683","2565.086223120886","2565.086223120886","2565.086223120886","1234.8157095224774","1234.8157095224774","1234.8157095224774","929.5771784192623","929.5771784192623","929.5771784192623","672.0884235360019","672.0884235360019","672.0884235360019"
"1450000","1356.133070760403","1356.133070760403","1356.133070760403","3031.457412538766","3031.457412538766","3031.457412538766","1547.059589688965","1547.059589688965","1547.059589688965","1400.6300758349505","1400.6300758349505","1400.6300758349505","640.7815310194096","640.7815310194096","640.7815310194096"
"1460000","1256.0322850847117","1256.0322850847117","1256.0322850847117","3056.0635347463035","3056.0635347463035","3056.0635347463035","1388.6466267918122","1388.6466267918122","1388.6466267918122","1623.9996820513015","1623.9996820513015","1623.9996820513015","17.183950261241655","17.183950261241655","17.183950261241655"
"1470000","1198.2303536042477","1198.2303536042477","1198.2303536042477","3360.884592794181","3360.884592794181","3360.884592794181","1296.3822717498606","1296.3822717498606","1296.3822717498606","1470.0599870071503","1470.0599870071503","1470.0599870071503","1047.7629403417009","1047.7629403417009","1047.7629403417009"
"1480000","1253.7034857049953","1253.7034857049953","1253.7034857049953","3295.0722068878567","3295.0722068878567","3295.0722068878567","1767.146460748759","1767.146460748759","1767.146460748759","1364.7310301024684","1364.7310301024684","1364.7310301024684","376.4494870398783","376.4494870398783","376.4494870398783"
"1490000","1575.5925074898153","1575.5925074898153","1575.5925074898153","3132.073837115254","3132.073837115254","3132.073837115254","1204.705985276532","1204.705985276532","1204.705985276532","1408.4785445842192","1408.4785445842192","1408.4785445842192","1399.7978304927015","1399.7978304927015","1399.7978304927015"

==> plot_scripts/data/reward_curves/walker2d/polygrad_add_state_update.csv <==
"Step","brilliant-lantern-563 - eval/avg_return","brilliant-lantern-563 - eval/avg_return__MIN","brilliant-lantern-563 - eval/avg_return__MAX","revived-rain-507 - eval/avg_return","revived-rain-507 - eval/avg_return__MIN","revived-rain-507 - eval/avg_return__MAX","warm-night-506 - eval/avg_return","warm-night-506 - eval/avg_return__MIN","warm-night-506 - eval/avg_return__MAX","curious-grass-498 - eval/avg_return","curious-grass-498 - eval/avg_return__MIN","curious-grass-498 - eval/avg_return__MAX","divine-tree-497 - eval/avg_return","divine-tree-497 - eval/avg_return__MIN","divine-tree-497 - eval/avg_return__MAX"
"0","1.3781723766722347","1.3781723766722347","1.3781723766722347","21.488021321943084","21.488021321943084","21.488021321943084","4.833815197714988","4.833815197714988","4.833815197714988","-8.919433102405893","-8.919433102405893","-8.919433102405893","10.275129437065083","10.275129437065083","10.275129437065083"
"10000","320.70444742748856","320.70444742748856","320.70444742748856","394.64343915711504","394.64343915711504","394.64343915711504","302.3505392355978","302.3505392355978","302.3505392355978","231.97989128862983","231.97989128862983","231.97989128862983","384.2401918599897","384.2401918599897","384.2401918599897"
"20000","112.24209067471679","112.24209067471679","112.24209067471679","407.9631437374785","407.9631437374785","407.9631437374785","39.35378003979452","39.35378003979452","39.35378003979452","205.87127390038927","205.87127390038927","205.87127390038927","-4.2060324018026325","-4.2060324018026325","-4.2060324018026325"
"30000","235.8410805961974","235.8410805961974","235.8410805961974","300.43409717442495","300.43409717442495","300.43409717442495","236.68944507052748","236.68944507052748","236.68944507052748","67.79073355453016","67.79073355453016","67.79073355453016","99.73218504133506","99.73218504133506","99.73218504133506"
"40000","41.048583346546934","41.048583346546934","41.048583346546934","92.81433474626986","92.81433474626986","92.81433474626986","68.47401549733678","68.47401549733678","68.47401549733678","369.4904781725575","369.4904781725575","369.4904781725575","352.4542579324816","352.4542579324816","352.4542579324816"
"50000","35.098328200630576","35.098328200630576","35.098328200630576","50.60567248024601","50.60567248024601","50.60567248024601","312.92646161922784","312.92646161922784","312.92646161922784","149.52906012585217","149.52906012585217","149.52906012585217","286.66689218256425","286.66689218256425","286.66689218256425"
"60000","159.03497012420854","159.03497012420854","159.03497012420854","293.81597996458356","293.81597996458356","293.81597996458356","188.93744960431138","188.93744960431138","188.93744960431138","319.6327311344723","319.6327311344723","319.6327311344723","366.40862191314784","366.40862191314784","366.40862191314784"
"70000","358.7067212090704","358.7067212090704","358.7067212090704","294.8214830423367","294.8214830423367","294.8214830423367","143.6308458895784","143.6308458895784","143.6308458895784","223.49933260344633","223.49933260344633","223.49933260344633","314.29765161949183","314.29765161949183","314.29765161949183"
"80000","327.73358456984414","327.73358456984414","327.73358456984414","216.8366306582489","216.8366306582489","216.8366306582489","231.47425841078604","231.47425841078604","231.47425841078604","324.09136396372224","324.09136396372224","324.09136396372224","298.03845600086623","298.03845600086623","298.03845600086623"
"90000","244.87579687544158","244.87579687544158","244.87579687544158","189.46878486637758","189.46878486637758","189.46878486637758","258.98215131391896","258.98215131391896","258.98215131391896","253.74379869711728","253.74379869711728","253.74379869711728","366.2257040209943","366.2257040209943","366.2257040209943"
"100000","205.32016536754773","205.32016536754773","205.32016536754773","370.4638376169912","370.4638376169912","370.4638376169912","262.78947122072327","262.78947122072327","262.78947122072327","491.7698187329088","491.7698187329088","491.7698187329088","341.2308827188123","341.2308827188123","341.2308827188123"
"110000","237.71124075773272","237.71124075773272","237.71124075773272","261.1078401645201","261.1078401645201","261.1078401645201","275.2011169297881","275.2011169297881","275.2011169297881","554.6059947196412","554.6059947196412","554.6059947196412","355.1771715247858","355.1771715247858","355.1771715247858"
"120000","275.07832079262664","275.07832079262664","275.07832079262664","354.99107843383393","354.99107843383393","354.99107843383393","301.5281341957574","301.5281341957574","301.5281341957574","522.2735333210182","522.2735333210182","522.2735333210182","408.7305418696793","408.7305418696793","408.7305418696793"
"130000","305.9658503351904","305.9658503351904","305.9658503351904","314.59347519041273","314.59347519041273","314.59347519041273","272.1177324833949","272.1177324833949","272.1177324833949","253.17681445244367","253.17681445244367","253.17681445244367","397.31160759048595","397.31160759048595","397.31160759048595"
"140000","406.731826100696","406.731826100696","406.731826100696","60.16340945997373","60.16340945997373","60.16340945997373","290.9491558007235","290.9491558007235","290.9491558007235","700.3497163008693","700.3497163008693","700.3497163008693","397.7949052456116","397.7949052456116","397.7949052456116"
"150000","460.00537418664936","460.00537418664936","460.00537418664936","346.82625037224835","346.82625037224835","346.82625037224835","282.74996763426105","282.74996763426105","282.74996763426105","655.2635821959743","655.2635821959743","655.2635821959743","571.0178545555067","571.0178545555067","571.0178545555067"
"160000","337.69009703137283","337.69009703137283","337.69009703137283","335.6630842762777","335.6630842762777","335.6630842762777","274.8653960868704","274.8653960868704","274.8653960868704","830.304614627507","830.304614627507","830.304614627507","537.0865905181784","537.0865905181784","537.0865905181784"
"170000","580.5705511324704","580.5705511324704","580.5705511324704","434.41412775341576","434.41412775341576","434.41412775341576","280.50047929490495","280.50047929490495","280.50047929490495","949.7485995874173","949.7485995874173","949.7485995874173","497.77060313462596","497.77060313462596","497.77060313462596"
"180000","396.135153976947","396.135153976947","396.135153976947","575.2577345202752","575.2577345202752","575.2577345202752","311.7686728018638","311.7686728018638","311.7686728018638","1167.9707862152122","1167.9707862152122","1167.9707862152122","1152.4515252669923","1152.4515252669923","1152.4515252669923"
"190000","581.0095700636878","581.0095700636878","581.0095700636878","506.0689538121118","506.0689538121118","506.0689538121118","295.4934403773716","295.4934403773716","295.4934403773716","1396.5643165134964","1396.5643165134964","1396.5643165134964","307.3245915674393","307.3245915674393","307.3245915674393"
"200000","616.9510055332383","616.9510055332383","616.9510055332383","536.8450196671855","536.8450196671855","536.8450196671855","283.33443937819027","283.33443937819027","283.33443937819027","822.4540105776454","822.4540105776454","822.4540105776454","496.0480721700289","496.0480721700289","496.0480721700289"
"210000","669.887217891136","669.887217891136","669.887217891136","410.65065103379976","410.65065103379976","410.65065103379976","294.03420482444113","294.03420482444113","294.03420482444113","847.3785729761128","847.3785729761128","847.3785729761128","231.29658519769518","231.29658519769518","231.29658519769518"
"220000","494.73026822369866","494.73026822369866","494.73026822369866","481.43670348169127","481.43670348169127","481.43670348169127","348.323822322497","348.323822322497","348.323822322497","1598.2839535750263","1598.2839535750263","1598.2839535750263","254.00958387777936","254.00958387777936","254.00958387777936"
"230000","480.5751085226131","480.5751085226131","480.5751085226131","399.1307593293434","399.1307593293434","399.1307593293434","343.7305663676872","343.7305663676872","343.7305663676872","911.8633508293885","911.8633508293885","911.8633508293885","768.9770398371058","768.9770398371058","768.9770398371058"
"240000","115.61791929214026","115.61791929214026","115.61791929214026","447.4403755874124","447.4403755874124","447.4403755874124","367.59524770808116","367.59524770808116","367.59524770808116","1307.7415954200812","1307.7415954200812","1307.7415954200812","666.2084666612479","666.2084666612479","666.2084666612479"
"250000","567.9589715220416","567.9589715220416","567.9589715220416","526.4480699511134","526.4480699511134","526.4480699511134","538.8393085793862","538.8393085793862","538.8393085793862","1143.9021809564413","1143.9021809564413","1143.9021809564413","626.1342141778804","626.1342141778804","626.1342141778804"
"260000","75.35702238423809","75.35702238423809","75.35702238423809","995.9446132247298","995.9446132247298","995.9446132247298","625.3265459814573","625.3265459814573","625.3265459814573","793.6093324883095","793.6093324883095","793.6093324883095","874.6930947456664","874.6930947456664","874.6930947456664"
"270000","822.3246352851036","822.3246352851036","822.3246352851036","216.2960791348913","216.2960791348913","216.2960791348913","675.7432062712656","675.7432062712656","675.7432062712656","1214.929659127048","1214.929659127048","1214.929659127048","667.0081771561003","667.0081771561003","667.0081771561003"
"280000","170.85492221138202","170.85492221138202","170.85492221138202","462.42569481263916","462.42569481263916","462.42569481263916","1180.5732134293687","1180.5732134293687","1180.5732134293687","848.1055920597203","848.1055920597203","848.1055920597203","1386.6398396065674","1386.6398396065674","1386.6398396065674"
"290000","1543.0234667753195","1543.0234667753195","1543.0234667753195","1070.7143797667718","1070.7143797667718","1070.7143797667718","1044.4524385185928","1044.4524385185928","1044.4524385185928","1111.0993860651583","1111.0993860651583","1111.0993860651583","1732.914134872819","1732.914134872819","1732.914134872819"
"300000","256.80724965693264","256.80724965693264","256.80724965693264","1647.5461994044897","1647.5461994044897","1647.5461994044897","199.62874877410962","199.62874877410962","199.62874877410962","1025.0690506694968","1025.0690506694968","1025.0690506694968","1482.476343203793","1482.476343203793","1482.476343203793"
"310000","334.5480489274566","334.5480489274566","334.5480489274566","1807.8873601032988","1807.8873601032988","1807.8873601032988","204.7580251291382","204.7580251291382","204.7580251291382","998.7330902826928","998.7330902826928","998.7330902826928","1991.0626572482038","1991.0626572482038","1991.0626572482038"
"320000","1633.0106854643473","1633.0106854643473","1633.0106854643473","1603.1544382929621","1603.1544382929621","1603.1544382929621","322.0186667995784","322.0186667995784","322.0186667995784","991.6998413732547","991.6998413732547","991.6998413732547","1914.9453866664073","1914.9453866664073","1914.9453866664073"
"330000","1386.9371634478618","1386.9371634478618","1386.9371634478618","1649.7474287466837","1649.7474287466837","1649.7474287466837","1249.7997402183803","1249.7997402183803","1249.7997402183803","798.1554415615524","798.1554415615524","798.1554415615524","1931.2204749084078","1931.2204749084078","1931.2204749084078"
"340000","1231.5928243005146","1231.5928243005146","1231.5928243005146","1960.0604630383382","1960.0604630383382","1960.0604630383382","922.8965540712559","922.8965540712559","922.8965540712559","880.303837221878","880.303837221878","880.303837221878","2083.49881584978","2083.49881584978","2083.49881584978"
"350000","1028.7724064218487","1028.7724064218487","1028.7724064218487","1964.9547721094211","1964.9547721094211","1964.9547721094211","1254.4555571189712","1254.4555571189712","1254.4555571189712","699.9459768126969","699.9459768126969","699.9459768126969","3047.1708281923907","3047.1708281923907","3047.1708281923907"
"360000","1358.5459363155826","1358.5459363155826","1358.5459363155826","1351.1707934518522","1351.1707934518522","1351.1707934518522","1456.0734021902372","1456.0734021902372","1456.0734021902372","1232.3367827615625","1232.3367827615625","1232.3367827615625","3598.917112127144","3598.917112127144","3598.917112127144"
"370000","9.156678782063224","9.156678782063224","9.156678782063224","1312.496430744001","1312.496430744001","1312.496430744001","1571.536156072151","1571.536156072151","1571.536156072151","1328.318605368205","1328.318605368205","1328.318605368205","3567.446225620518","3567.446225620518","3567.446225620518"
"380000","737.8637961297967","737.8637961297967","737.8637961297967","1331.819229888782","1331.819229888782","1331.819229888782","2281.569999811033","2281.569999811033","2281.569999811033","783.1180036423623","783.1180036423623","783.1180036423623","3672.81856363989","3672.81856363989","3672.81856363989"
"390000","1047.3834429123306","1047.3834429123306","1047.3834429123306","1384.7466123878708","1384.7466123878708","1384.7466123878708","2548.553663684438","2548.553663684438","2548.553663684438","803.398199008689","803.398199008689","803.398199008689","3500.535017932451","3500.535017932451","3500.535017932451"
"400000","19.51595640353514","19.51595640353514","19.51595640353514","1380.2387093598034","1380.2387093598034","1380.2387093598034","2670.09081223263","2670.09081223263","2670.09081223263","969.113019290183","969.113019290183","969.113019290183","3493.641344242009","3493.641344242009","3493.641344242009"
"410000","8.269969714979172","8.269969714979172","8.269969714979172","838.8505873456485","838.8505873456485","838.8505873456485","2851.9682498633724","2851.9682498633724","2851.9682498633724","764.5163159290166","764.5163159290166","764.5163159290166","3480.43297522732","3480.43297522732","3480.43297522732"
"420000","64.93858775408683","64.93858775408683","64.93858775408683","1803.0517281119605","1803.0517281119605","1803.0517281119605","2899.3822525096234","2899.3822525096234","2899.3822525096234","755.9880731966929","755.9880731966929","755.9880731966929","3636.8518491720265","3636.8518491720265","3636.8518491720265"
"430000","1250.3591656001784","1250.3591656001784","1250.3591656001784","1437.2201633805876","1437.2201633805876","1437.2201633805876","2831.6400485595127","2831.6400485595127","2831.6400485595127","1462.1924220994204","1462.1924220994204","1462.1924220994204","3782.613589504089","3782.613589504089","3782.613589504089"
"440000","197.69381282620787","197.69381282620787","197.69381282620787","2206.967875558786","2206.967875558786","2206.967875558786","2899.832992212964","2899.832992212964","2899.832992212964","1123.2058992490938","1123.2058992490938","1123.2058992490938","3862.4265619036655","3862.4265619036655","3862.4265619036655"
"450000","673.9319741415732","673.9319741415732","673.9319741415732","1933.9857484062425","1933.9857484062425","1933.9857484062425","2880.980591931747","2880.980591931747","2880.980591931747","1491.7566489182368","1491.7566489182368","1491.7566489182368","4073.5412289354526","4073.5412289354526","4073.5412289354526"
"460000","554.4287647785258","554.4287647785258","554.4287647785258","1915.126177066454","1915.126177066454","1915.126177066454","2923.842386325997","2923.842386325997","2923.842386325997","1482.3537944006648","1482.3537944006648","1482.3537944006648","3663.923223433731","3663.923223433731","3663.923223433731"
"470000","29.093582296693217","29.093582296693217","29.093582296693217","1945.1463237612802","1945.1463237612802","1945.1463237612802","2978.7757169896768","2978.7757169896768","2978.7757169896768","1278.142008566847","1278.142008566847","1278.142008566847","3623.0587440607305","3623.0587440607305","3623.0587440607305"
"480000","902.3753087747194","902.3753087747194","902.3753087747194","1916.0584711429005","1916.0584711429005","1916.0584711429005","2972.5603468624936","2972.5603468624936","2972.5603468624936","1589.7185508872178","1589.7185508872178","1589.7185508872178","3321.778803741164","3321.778803741164","3321.778803741164"
"490000","635.032270389145","635.032270389145","635.032270389145","2020.1237375570315","2020.1237375570315","2020.1237375570315","2927.604642353538","2927.604642353538","2927.604642353538","1634.1175325343352","1634.1175325343352","1634.1175325343352","3941.2020003342213","3941.2020003342213","3941.2020003342213"
"500000","422.5393592432798","422.5393592432798","422.5393592432798","2233.086110386541","2233.086110386541","2233.086110386541","3051.019034787717","3051.019034787717","3051.019034787717","2144.8107543510905","2144.8107543510905","2144.8107543510905","3499.217807188163","3499.217807188163","3499.217807188163"
"510000","1146.5812985886705","1146.5812985886705","1146.5812985886705","1827.0272574253795","1827.0272574253795","1827.0272574253795","3075.2748317318437","3075.2748317318437","3075.2748317318437","1350.9148010091708","1350.9148010091708","1350.9148010091708","3461.55928811786","3461.55928811786","3461.55928811786"
"520000","481.49369921295886","481.49369921295886","481.49369921295886","2550.155697818057","2550.155697818057","2550.155697818057","3058.477584195737","3058.477584195737","3058.477584195737","1399.285194797902","1399.285194797902","1399.285194797902","4090.599256095761","4090.599256095761","4090.599256095761"
"530000","2296.6904615378967","2296.6904615378967","2296.6904615378967","2732.4477131052977","2732.4477131052977","2732.4477131052977","3089.402860799896","3089.402860799896","3089.402860799896","2272.2427359253097","2272.2427359253097","2272.2427359253097","3649.2939907317495","3649.2939907317495","3649.2939907317495"
"540000","53.95856816758635","53.95856816758635","53.95856816758635","2605.841957608406","2605.841957608406","2605.841957608406","3197.388459609724","3197.388459609724","3197.388459609724","1998.1616200306664","1998.1616200306664","1998.1616200306664","3295.204460846054","3295.204460846054","3295.204460846054"
"550000","1461.3444155517427","1461.3444155517427","1461.3444155517427","2489.884783577711","2489.884783577711","2489.884783577711","3121.604556013851","3121.604556013851","3121.604556013851","2526.346774964808","2526.346774964808","2526.346774964808","4084.0035085381132","4084.0035085381132","4084.0035085381132"
"560000","959.2375445809699","959.2375445809699","959.2375445809699","3022.6042899759777","3022.6042899759777","3022.6042899759777","3125.590560060768","3125.590560060768","3125.590560060768","1698.1052521619513","1698.1052521619513","1698.1052521619513","3289.2643500907543","3289.2643500907543","3289.2643500907543"
"570000","1805.8034741220386","1805.8034741220386","1805.8034741220386","2751.4794970127305","2751.4794970127305","2751.4794970127305","3230.4894478632814","3230.4894478632814","3230.4894478632814","2837.897104943485","2837.897104943485","2837.897104943485","3273.623345034074","3273.623345034074","3273.623345034074"
"580000","1812.6552358049935","1812.6552358049935","1812.6552358049935","3318.009976630322","3318.009976630322","3318.009976630322","3276.870271943653","3276.870271943653","3276.870271943653","2840.4915478100247","2840.4915478100247","2840.4915478100247","2888.211326232614","2888.211326232614","2888.211326232614"
"590000","3020.0667587189755","3020.0667587189755","3020.0667587189755","3511.5776736338216","3511.5776736338216","3511.5776736338216","3334.18169761367","3334.18169761367","3334.18169761367","3248.8680702612","3248.8680702612","3248.8680702612","1995.609645901816","1995.609645901816","1995.609645901816"
"600000","3245.8165834433557","3245.8165834433557","3245.8165834433557","3293.0943300931867","3293.0943300931867","3293.0943300931867","3450.771444727862","3450.771444727862","3450.771444727862","2619.632611328375","2619.632611328375","2619.632611328375","3243.1226033618254","3243.1226033618254","3243.1226033618254"
"610000","2490.058333736731","2490.058333736731","2490.058333736731","3271.666666800842","3271.666666800842","3271.666666800842","3480.3223701614675","3480.3223701614675","3480.3223701614675","2135.8837536366805","2135.8837536366805","2135.8837536366805","2980.3390144315763","2980.3390144315763","2980.3390144315763"
"620000","3114.141005073215","3114.141005073215","3114.141005073215","3434.4085583593833","3434.4085583593833","3434.4085583593833","3603.2145502377157","3603.2145502377157","3603.2145502377157","2848.625612978023","2848.625612978023","2848.625612978023","351.727597488588","351.727597488588","351.727597488588"
"630000","2336.0952548926734","2336.0952548926734","2336.0952548926734","3488.771147193917","3488.771147193917","3488.771147193917","3343.3034701641727","3343.3034701641727","3343.3034701641727","2936.680797420748","2936.680797420748","2936.680797420748","3523.414332416317","3523.414332416317","3523.414332416317"
"640000","3019.7754939453434","3019.7754939453434","3019.7754939453434","3333.9782534657447","3333.9782534657447","3333.9782534657447","3414.7531922127405","3414.7531922127405","3414.7531922127405","3089.6195544606207","3089.6195544606207","3089.6195544606207","3310.964633699995","3310.964633699995","3310.964633699995"
"650000","3898.317784861396","3898.317784861396","3898.317784861396","3562.842752983243","3562.842752983243","3562.842752983243","3700.455695857626","3700.455695857626","3700.455695857626","2471.00872614938","2471.00872614938","2471.00872614938","2896.6945791220523","2896.6945791220523","2896.6945791220523"
"660000","3021.899741234122","3021.899741234122","3021.899741234122","3452.311149854055","3452.311149854055","3452.311149854055","3393.5958089244355","3393.5958089244355","3393.5958089244355","3532.534056801105","3532.534056801105","3532.534056801105","3879.263322787077","3879.263322787077","3879.263322787077"
"670000","3633.451032062105","3633.451032062105","3633.451032062105","3515.187622533387","3515.187622533387","3515.187622533387","3785.8419286054377","3785.8419286054377","3785.8419286054377","3030.518775122937","3030.518775122937","3030.518775122937","3860.582519608756","3860.582519608756","3860.582519608756"
"680000","3687.4651436390823","3687.4651436390823","3687.4651436390823","3358.993339532107","3358.993339532107","3358.993339532107","3720.7937882853103","3720.7937882853103","3720.7937882853103","2789.78233054565","2789.78233054565","2789.78233054565","3577.047656054321","3577.047656054321","3577.047656054321"
"690000","3667.1223038472517","3667.1223038472517","3667.1223038472517","3503.72467861798","3503.72467861798","3503.72467861798","3462.0389650224956","3462.0389650224956","3462.0389650224956","3538.9719891875707","3538.9719891875707","3538.9719891875707","4006.742588513581","4006.742588513581","4006.742588513581"
"700000","3895.133329926242","3895.133329926242","3895.133329926242","3480.8006424935083","3480.8006424935083","3480.8006424935083","3556.8628161693873","3556.8628161693873","3556.8628161693873","3162.777371372488","3162.777371372488","3162.777371372488","1085.6855785408393","1085.6855785408393","1085.6855785408393"
"710000","3680.017548698203","3680.017548698203","3680.017548698203","3571.4645694471787","3571.4645694471787","3571.4645694471787","2797.243520441397","2797.243520441397","2797.243520441397","3010.0171810743022","3010.0171810743022","3010.0171810743022","4306.816433293237","4306.816433293237","4306.816433293237"
"720000","4248.172652723369","4248.172652723369","4248.172652723369","3503.23882417938","3503.23882417938","3503.23882417938","3649.2193064548183","3649.2193064548183","3649.2193064548183","3529.94135131278","3529.94135131278","3529.94135131278","4103.335931142796","4103.335931142796","4103.335931142796"
"730000","1939.7456239782282","1939.7456239782282","1939.7456239782282","3518.9514682418726","3518.9514682418726","3518.9514682418726","3837.913970594437","3837.913970594437","3837.913970594437","3589.0236453061393","3589.0236453061393","3589.0236453061393","4253.845105388168","4253.845105388168","4253.845105388168"
"740000","4274.543194233362","4274.543194233362","4274.543194233362","3650.5657425993436","3650.5657425993436","3650.5657425993436","2824.897590158613","2824.897590158613","2824.897590158613","3441.402386385894","3441.402386385894","3441.402386385894","1100.563033613817","1100.563033613817","1100.563033613817"
"750000","4330.196094143948","4330.196094143948","4330.196094143948","3662.330502187901","3662.330502187901","3662.330502187901","3076.9800534263645","3076.9800534263645","3076.9800534263645","3498.621631273556","3498.621631273556","3498.621631273556","2916.8276384611313","2916.8276384611313","2916.8276384611313"
"760000","4534.260745615769","4534.260745615769","4534.260745615769","3660.9247617550345","3660.9247617550345","3660.9247617550345","3226.0531659571693","3226.0531659571693","3226.0531659571693","3419.8782181401925","3419.8782181401925","3419.8782181401925","4281.299735474498","4281.299735474498","4281.299735474498"
"770000","4612.68318830047","4612.68318830047","4612.68318830047","3680.855424383867","3680.855424383867","3680.855424383867","3790.0655321269355","3790.0655321269355","3790.0655321269355","3627.7720635599603","3627.7720635599603","3627.7720635599603","4278.08558459164","4278.08558459164","4278.08558459164"
"780000","2518.232334521613","2518.232334521613","2518.232334521613","3541.6436604658484","3541.6436604658484","3541.6436604658484","3440.9838205913393","3440.9838205913393","3440.9838205913393","3620.0353666871974","3620.0353666871974","3620.0353666871974","3751.4239046398134","3751.4239046398134","3751.4239046398134"
"790000","4296.6929557142375","4296.6929557142375","4296.6929557142375","3583.174066197383","3583.174066197383","3583.174066197383","3860.1309702528706","3860.1309702528706","3860.1309702528706","3609.040411800315","3609.040411800315","3609.040411800315","4389.011460937434","4389.011460937434","4389.011460937434"
"800000","4142.26970617833","4142.26970617833","4142.26970617833","3648.7896785114135","3648.7896785114135","3648.7896785114135","3627.370058458757","3627.370058458757","3627.370058458757","3602.688008896498","3602.688008896498","3602.688008896498","4198.170885737827","4198.170885737827","4198.170885737827"
"810000","4069.9980154371065","4069.9980154371065","4069.9980154371065","3506.684142540209","3506.684142540209","3506.684142540209","3369.8827534907527","3369.8827534907527","3369.8827534907527","3482.871489898162","3482.871489898162","3482.871489898162","4295.0864973129155","4295.0864973129155","4295.0864973129155"
"820000","2736.1758647292145","2736.1758647292145","2736.1758647292145","3731.8821851482726","3731.8821851482726","3731.8821851482726","3192.2764536332425","3192.2764536332425","3192.2764536332425","3630.984499825776","3630.984499825776","3630.984499825776","3936.972898589394","3936.972898589394","3936.972898589394"
"830000","4125.69462675275","4125.69462675275","4125.69462675275","3794.1582197037665","3794.1582197037665","3794.1582197037665","3678.477247881133","3678.477247881133","3678.477247881133","2241.5569753749096","2241.5569753749096","2241.5569753749096","4098.949383928007","4098.949383928007","4098.949383928007"
"840000","2159.4014122033504","2159.4014122033504","2159.4014122033504","3640.7891677643784","3640.7891677643784","3640.7891677643784","3460.9111536612995","3460.9111536612995","3460.9111536612995","3678.062501915352","3678.062501915352","3678.062501915352","4212.390802137583","4212.390802137583","4212.390802137583"
"850000","3975.3982539027443","3975.3982539027443","3975.3982539027443","3735.2658564678068","3735.2658564678068","3735.2658564678068","3765.605082991687","3765.605082991687","3765.605082991687","3676.6618719815865","3676.6618719815865","3676.6618719815865","4293.485611584924","4293.485611584924","4293.485611584924"
"860000","4260.5250644844","4260.5250644844","4260.5250644844","3635.3635097026527","3635.3635097026527","3635.3635097026527","3905.8108197665288","3905.8108197665288","3905.8108197665288","3714.9793478244114","3714.9793478244114","3714.9793478244114","4183.878060936258","4183.878060936258","4183.878060936258"
"870000","4252.060374044558","4252.060374044558","4252.060374044558","3869.674597497763","3869.674597497763","3869.674597497763","3986.050162937966","3986.050162937966","3986.050162937966","3700.9323873214425","3700.9323873214425","3700.9323873214425","4232.187838617652","4232.187838617652","4232.187838617652"
"880000","3301.1867770795716","3301.1867770795716","3301.1867770795716","3809.638000106511","3809.638000106511","3809.638000106511","4062.181721047913","4062.181721047913","4062.181721047913","3754.2814415252783","3754.2814415252783","3754.2814415252783","4197.2450475409505","4197.2450475409505","4197.2450475409505"
"890000","3921.216151769381","3921.216151769381","3921.216151769381","3647.1865086591897","3647.1865086591897","3647.1865086591897","3926.2439882542","3926.2439882542","3926.2439882542","3432.478353010596","3432.478353010596","3432.478353010596","4299.78362818984","4299.78362818984","4299.78362818984"
"900000","4125.177584487549","4125.177584487549","4125.177584487549","3883.549324832572","3883.549324832572","3883.549324832572","3852.7496346593093","3852.7496346593093","3852.7496346593093","3753.5212925505352","3753.5212925505352","3753.5212925505352","4109.811425031344","4109.811425031344","4109.811425031344"
"910000","4052.293370856759","4052.293370856759","4052.293370856759","3659.9162050274317","3659.9162050274317","3659.9162050274317","4021.657220459788","4021.657220459788","4021.657220459788","3743.302424035051","3743.302424035051","3743.302424035051","4284.08975882112","4284.08975882112","4284.08975882112"
"920000","4010.3211844823354","4010.3211844823354","4010.3211844823354","3784.552073674654","3784.552073674654","3784.552073674654","4038.893753524847","4038.893753524847","4038.893753524847","3803.7082051468833","3803.7082051468833","3803.7082051468833","4152.752085791171","4152.752085791171","4152.752085791171"
"930000","4505.521374367105","4505.521374367105","4505.521374367105","3836.728049796332","3836.728049796332","3836.728049796332","4082.5854908707347","4082.5854908707347","4082.5854908707347","3801.3634553606535","3801.3634553606535","3801.3634553606535","4212.715055712815","4212.715055712815","4212.715055712815"
"940000","4072.7278166607516","4072.7278166607516","4072.7278166607516","3816.608002313137","3816.608002313137","3816.608002313137","4120.085024993343","4120.085024993343","4120.085024993343","3749.7298880440626","3749.7298880440626","3749.7298880440626","4039.04345319871","4039.04345319871","4039.04345319871"
"950000","4749.2996803745755","4749.2996803745755","4749.2996803745755","3879.7873255220393","3879.7873255220393","3879.7873255220393","4116.371731452817","4116.371731452817","4116.371731452817","3827.968852664605","3827.968852664605","3827.968852664605","4340.945019437556","4340.945019437556","4340.945019437556"
"960000","4439.260629316511","4439.260629316511","4439.260629316511","3759.713473252448","3759.713473252448","3759.713473252448","4096.793257333398","4096.793257333398","4096.793257333398","3451.295467036329","3451.295467036329","3451.295467036329","4338.691761205591","4338.691761205591","4338.691761205591"
"970000","4670.848356322624","4670.848356322624","4670.848356322624","3746.214053690275","3746.214053690275","3746.214053690275","4176.645795468905","4176.645795468905","4176.645795468905","3746.488614718381","3746.488614718381","3746.488614718381","4346.584028566642","4346.584028566642","4346.584028566642"
"980000","4805.147959041312","4805.147959041312","4805.147959041312","3904.2998109708524","3904.2998109708524","3904.2998109708524","4126.171883475976","4126.171883475976","4126.171883475976","3936.209693174832","3936.209693174832","3936.209693174832","4266.872194452688","4266.872194452688","4266.872194452688"
"990000","4815.983786326803","4815.983786326803","4815.983786326803","3889.093936217666","3889.093936217666","3889.093936217666","4194.7555106019745","4194.7555106019745","4194.7555106019745","3844.435479197138","3844.435479197138","3844.435479197138","4181.001160163029","4181.001160163029","4181.001160163029"
"1000000","4795.745380464664","4795.745380464664","4795.745380464664","3866.3007765412576","3866.3007765412576","3866.3007765412576","4179.54040135196","4179.54040135196","4179.54040135196","3982.886588986197","3982.886588986197","3982.886588986197","4168.085581495226","4168.085581495226","4168.085581495226"
"1010000","4852.753443528118","4852.753443528118","4852.753443528118","3886.083106052184","3886.083106052184","3886.083106052184","4173.44326836561","4173.44326836561","4173.44326836561","3828.1143981964037","3828.1143981964037","3828.1143981964037","4199.355673631669","4199.355673631669","4199.355673631669"
"1020000","4813.684681587427","4813.684681587427","4813.684681587427","3745.644385629175","3745.644385629175","3745.644385629175","4236.0387044977415","4236.0387044977415","4236.0387044977415","3870.873025769944","3870.873025769944","3870.873025769944","4184.240529281881","4184.240529281881","4184.240529281881"
"1030000","4717.049638433248","4717.049638433248","4717.049638433248","3925.41151056152","3925.41151056152","3925.41151056152","4132.768556291355","4132.768556291355","4132.768556291355","3607.311540083769","3607.311540083769","3607.311540083769","4170.480747016837","4170.480747016837","4170.480747016837"
"1040000","4580.488287864654","4580.488287864654","4580.488287864654","3806.8215202232072","3806.8215202232072","3806.8215202232072","4180.550751148733","4180.550751148733","4180.550751148733","3722.367197079982","3722.367197079982","3722.367197079982","4161.105460091029","4161.105460091029","4161.105460091029"
"1050000","4700.259280240175","4700.259280240175","4700.259280240175","4107.8447386179","4107.8447386179","4107.8447386179","3395.4875860429624","3395.4875860429624","3395.4875860429624","3873.943149914024","3873.943149914024","3873.943149914024","4283.434705500343","4283.434705500343","4283.434705500343"
"1060000","4740.748404319465","4740.748404319465","4740.748404319465","3567.0077422206764","3567.0077422206764","3567.0077422206764","4229.703555501158","4229.703555501158","4229.703555501158","3732.068391573264","3732.068391573264","3732.068391573264","4173.894991809263","4173.894991809263","4173.894991809263"
"1070000","4591.661642279226","4591.661642279226","4591.661642279226","3651.745079342903","3651.745079342903","3651.745079342903","4191.43967948874","4191.43967948874","4191.43967948874","3977.6892229263576","3977.6892229263576","3977.6892229263576","4285.128846276399","4285.128846276399","4285.128846276399"
"1080000","4410.083969801988","4410.083969801988","4410.083969801988","3715.4258479143637","3715.4258479143637","3715.4258479143637","3713.4473726278748","3713.4473726278748","3713.4473726278748","3872.7655303425527","3872.7655303425527","3872.7655303425527","4368.206323702875","4368.206323702875","4368.206323702875"
"1090000","4708.430245527445","4708.430245527445","4708.430245527445","3707.5798172184777","3707.5798172184777","3707.5798172184777","4200.432443166335","4200.432443166335","4200.432443166335","3517.712096118265","3517.712096118265","3517.712096118265","4247.007910760071","4247.007910760071","4247.007910760071"
"1100000","4621.830482651532","4621.830482651532","4621.830482651532","3931.0825384206837","3931.0825384206837","3931.0825384206837","4094.8363674030034","4094.8363674030034","4094.8363674030034","3935.2747513859094","3935.2747513859094","3935.2747513859094","4214.226032927792","4214.226032927792","4214.226032927792"
"1110000","4561.833643248047","4561.833643248047","4561.833643248047","4030.369816540584","4030.369816540584","4030.369816540584","4243.096433458477","4243.096433458477","4243.096433458477","3828.652663816133","3828.652663816133","3828.652663816133","4226.080525263738","4226.080525263738","4226.080525263738"
"1120000","4727.720501697474","4727.720501697474","4727.720501697474","3412.99403650459","3412.99403650459","3412.99403650459","4038.3761575584344","4038.3761575584344","4038.3761575584344","4004.3729016074735","4004.3729016074735","4004.3729016074735","4268.185879510455","4268.185879510455","4268.185879510455"
"1130000","4674.65447078069","4674.65447078069","4674.65447078069","3566.721699308569","3566.721699308569","3566.721699308569","4245.058876464402","4245.058876464402","4245.058876464402","4021.7996751205874","4021.7996751205874","4021.7996751205874","4282.588123105317","4282.588123105317","4282.588123105317"
"1140000","4545.120246130189","4545.120246130189","4545.120246130189","4000.142265996938","4000.142265996938","4000.142265996938","4267.325524192046","4267.325524192046","4267.325524192046","3807.099485007139","3807.099485007139","3807.099485007139","4264.406326416153","4264.406326416153","4264.406326416153"
"1150000","4554.701305403472","4554.701305403472","4554.701305403472","3998.365843543093","3998.365843543093","3998.365843543093","4262.050717561475","4262.050717561475","4262.050717561475","3975.7388243280197","3975.7388243280197","3975.7388243280197","4328.837381879346","4328.837381879346","4328.837381879346"
"1160000","4517.863334280512","4517.863334280512","4517.863334280512","3392.770025577581","3392.770025577581","3392.770025577581","4281.055557601638","4281.055557601638","4281.055557601638","3651.8768405890723","3651.8768405890723","3651.8768405890723","4277.462823385707","4277.462823385707","4277.462823385707"
"1170000","4761.335240482814","4761.335240482814","4761.335240482814","3702.455095412014","3702.455095412014","3702.455095412014","4263.807527341385","4263.807527341385","4263.807527341385","4020.6883260087297","4020.6883260087297","4020.6883260087297","4207.622868152626","4207.622868152626","4207.622868152626"
"1180000","4502.8393043249835","4502.8393043249835","4502.8393043249835","3866.764570707138","3866.764570707138","3866.764570707138","4274.727273100271","4274.727273100271","4274.727273100271","4066.1481558158657","4066.1481558158657","4066.1481558158657","4282.448976382394","4282.448976382394","4282.448976382394"
"1190000","4483.080488082793","4483.080488082793","4483.080488082793","3715.3962391931914","3715.3962391931914","3715.3962391931914","4276.771317999545","4276.771317999545","4276.771317999545","3704.740747815569","3704.740747815569","3704.740747815569","4379.986981292857","4379.986981292857","4379.986981292857"
"1200000","4567.36807007458","4567.36807007458","4567.36807007458","4067.6541727030003","4067.6541727030003","4067.6541727030003","4220.199441715658","4220.199441715658","4220.199441715658","3859.6289525117345","3859.6289525117345","3859.6289525117345","4312.418313452313","4312.418313452313","4312.418313452313"
"1210000","4506.87174423899","4506.87174423899","4506.87174423899","4049.6893838485857","4049.6893838485857","4049.6893838485857","4237.738579064066","4237.738579064066","4237.738579064066","3007.388834040251","3007.388834040251","3007.388834040251","4338.258782496447","4338.258782496447","4338.258782496447"
"1220000","4619.784242544677","4619.784242544677","4619.784242544677","3944.1647426825452","3944.1647426825452","3944.1647426825452","4257.837048229366","4257.837048229366","4257.837048229366","3931.362373756052","3931.362373756052","3931.362373756052","4320.633508596447","4320.633508596447","4320.633508596447"
"1230000","4368.124343499283","4368.124343499283","4368.124343499283","3969.4145794368756","3969.4145794368756","3969.4145794368756","4282.411618527358","4282.411618527358","4282.411618527358","3768.675915365429","3768.675915365429","3768.675915365429","4363.263276568621","4363.263276568621","4363.263276568621"
"1240000","4630.218939608562","4630.218939608562","4630.218939608562","4019.929170997594","4019.929170997594","4019.929170997594","4285.22440295412","4285.22440295412","4285.22440295412","4128.039287308521","4128.039287308521","4128.039287308521","4347.646434994072","4347.646434994072","4347.646434994072"
"1250000","3977.0594468832883","3977.0594468832883","3977.0594468832883","3777.495264819193","3777.495264819193","3777.495264819193","4292.8509585360325","4292.8509585360325","4292.8509585360325","3952.5319429107353","3952.5319429107353","3952.5319429107353","4282.676426195613","4282.676426195613","4282.676426195613"
"1260000","4346.0464907006335","4346.0464907006335","4346.0464907006335","3865.66934310729","3865.66934310729","3865.66934310729","4296.799138057577","4296.799138057577","4296.799138057577","4090.2462429194443","4090.2462429194443","4090.2462429194443","4385.156043170855","4385.156043170855","4385.156043170855"
"1270000","455.734011145233","455.734011145233","455.734011145233","4114.895126499982","4114.895126499982","4114.895126499982","4295.7463703502335","4295.7463703502335","4295.7463703502335","4102.490688258947","4102.490688258947","4102.490688258947","4392.7497155973015","4392.7497155973015","4392.7497155973015"
"1280000","4206.577920625994","4206.577920625994","4206.577920625994","3926.9530074968898","3926.9530074968898","3926.9530074968898","4293.366550597948","4293.366550597948","4293.366550597948","3828.5193363465055","3828.5193363465055","3828.5193363465055","4367.446350243561","4367.446350243561","4367.446350243561"
"1290000","2927.4114865787346","2927.4114865787346","2927.4114865787346","4095.0804299072893","4095.0804299072893","4095.0804299072893","4275.075343986378","4275.075343986378","4275.075343986378","2997.5782183498072","2997.5782183498072","2997.5782183498072","4279.351652456633","4279.351652456633","4279.351652456633"
"1300000","4167.45133391652","4167.45133391652","4167.45133391652","3519.480641326338","3519.480641326338","3519.480641326338","4343.095411667198","4343.095411667198","4343.095411667198","3463.0312588405527","3463.0312588405527","3463.0312588405527","4390.36879930865","4390.36879930865","4390.36879930865"
"1310000","3436.854346902822","3436.854346902822","3436.854346902822","2601.297373637994","2601.297373637994","2601.297373637994","4301.22671935399","4301.22671935399","4301.22671935399","2875.276209123888","2875.276209123888","2875.276209123888","4345.286568955069","4345.286568955069","4345.286568955069"
"1320000","4250.260216005767","4250.260216005767","4250.260216005767","3880.1170637373225","3880.1170637373225","3880.1170637373225","4304.440733897242","4304.440733897242","4304.440733897242","2107.1186331717463","2107.1186331717463","2107.1186331717463","4196.202023783999","4196.202023783999","4196.202023783999"
"1330000","2696.0012569219643","2696.0012569219643","2696.0012569219643","3343.6256398693376","3343.6256398693376","3343.6256398693376","4320.7641527585065","4320.7641527585065","4320.7641527585065","2907.606622915137","2907.606622915137","2907.606622915137","3662.076612729203","3662.076612729203","3662.076612729203"
"1340000","3995.6863043652147","3995.6863043652147","3995.6863043652147","4005.911546622013","4005.911546622013","4005.911546622013","4375.343273469856","4375.343273469856","4375.343273469856","3094.745764017759","3094.745764017759","3094.745764017759","4361.1546422650335","4361.1546422650335","4361.1546422650335"
"1350000","4818.599572762789","4818.599572762789","4818.599572762789","4145.345915693306","4145.345915693306","4145.345915693306","4313.257911445016","4313.257911445016","4313.257911445016","3434.393035933048","3434.393035933048","3434.393035933048","4367.611454731157","4367.611454731157","4367.611454731157"
"1360000","2062.91534274055","2062.91534274055","2062.91534274055","4353.22414456906","4353.22414456906","4353.22414456906","4262.0016544346745","4262.0016544346745","4262.0016544346745","3817.849497527176","3817.849497527176","3817.849497527176","4368.962908258476","4368.962908258476","4368.962908258476"
"1370000","3336.3150444913044","3336.3150444913044","3336.3150444913044","3861.7670001826446","3861.7670001826446","3861.7670001826446","3746.6734141542643","3746.6734141542643","3746.6734141542643","2828.971404824259","2828.971404824259","2828.971404824259","4407.797819156282","4407.797819156282","4407.797819156282"
"1380000","3184.343463323243","3184.343463323243","3184.343463323243","4228.586134251325","4228.586134251325","4228.586134251325","4126.612716411132","4126.612716411132","4126.612716411132","3598.851384004888","3598.851384004888","3598.851384004888","4082.90809995166","4082.90809995166","4082.90809995166"
"1390000","3687.4055758285745","3687.4055758285745","3687.4055758285745","3964.263945109099","3964.263945109099","3964.263945109099","3120.573541088284","3120.573541088284","3120.573541088284","3728.6600780992253","3728.6600780992253","3728.6600780992253","4321.784367652907","4321.784367652907","4321.784367652907"
"1400000","2920.5808321679588","2920.5808321679588","2920.5808321679588","3756.324024087364","3756.324024087364","3756.324024087364","4060.0802743682443","4060.0802743682443","4060.0802743682443","4171.1392252692685","4171.1392252692685","4171.1392252692685","4334.706624751653","4334.706624751653","4334.706624751653"
"1410000","2898.0228804467256","2898.0228804467256","2898.0228804467256","4096.744958462028","4096.744958462028","4096.744958462028","3893.59355906132","3893.59355906132","3893.59355906132","3758.656826499556","3758.656826499556","3758.656826499556","4353.78820193642","4353.78820193642","4353.78820193642"
"1420000","1558.0696952890733","1558.0696952890733","1558.0696952890733","3940.6595271418983","3940.6595271418983","3940.6595271418983","4067.742589527482","4067.742589527482","4067.742589527482","3915.73280930302","3915.73280930302","3915.73280930302","4212.616879350044","4212.616879350044","4212.616879350044"
"1430000","5028.503943590193","5028.503943590193","5028.503943590193","4023.9494328214423","4023.9494328214423","4023.9494328214423","4194.4657274268375","4194.4657274268375","4194.4657274268375","3952.2958908799556","3952.2958908799556","3952.2958908799556","4208.276005204791","4208.276005204791","4208.276005204791"
"1440000","3237.3452132988136","3237.3452132988136","3237.3452132988136","3901.582944589843","3901.582944589843","3901.582944589843","4047.1229007409906","4047.1229007409906","4047.1229007409906","4062.9082830013913","4062.9082830013913","4062.9082830013913","4414.094294384976","4414.094294384976","4414.094294384976"
"1450000","1971.7929940505096","1971.7929940505096","1971.7929940505096","3769.3095316501194","3769.3095316501194","3769.3095316501194","3685.143020101332","3685.143020101332","3685.143020101332","4162.808994329643","4162.808994329643","4162.808994329643","4276.822000450707","4276.822000450707","4276.822000450707"
"1460000","1638.7059090762427","1638.7059090762427","1638.7059090762427","3655.7584162309513","3655.7584162309513","3655.7584162309513","3479.450300313546","3479.450300313546","3479.450300313546","4153.646680977133","4153.646680977133","4153.646680977133","4431.19570708555","4431.19570708555","4431.19570708555"
"1470000","1887.263139070506","1887.263139070506","1887.263139070506","4168.784427162889","4168.784427162889","4168.784427162889","4095.676763401897","4095.676763401897","4095.676763401897","4049.923560872584","4049.923560872584","4049.923560872584","4450.415208342389","4450.415208342389","4450.415208342389"
"1480000","2086.8007533880523","2086.8007533880523","2086.8007533880523","4109.7551441003725","4109.7551441003725","4109.7551441003725","4225.633528364924","4225.633528364924","4225.633528364924","4158.967351547327","4158.967351547327","4158.967351547327","4096.494208174269","4096.494208174269","4096.494208174269"
"1490000","921.952795197225","921.952795197225","921.952795197225","3696.3392007652983","3696.3392007652983","3696.3392007652983","4186.340908857102","4186.340908857102","4186.340908857102","4147.993234044219","4147.993234044219","4147.993234044219","4332.645685041904","4332.645685041904","4332.645685041904"

==> plot_scripts/data/reward_curves/walker2d/polygrad_guide_with_noisy_states.csv <==
"Step","desiring-candy-565 - eval/avg_return","desiring-candy-565 - eval/avg_return__MIN","desiring-candy-565 - eval/avg_return__MAX","true-glade-518 - eval/avg_return","true-glade-518 - eval/avg_return__MIN","true-glade-518 - eval/avg_return__MAX","lucky-universe-517 - eval/avg_return","lucky-universe-517 - eval/avg_return__MIN","lucky-universe-517 - eval/avg_return__MAX","dutiful-cosmos-516 - eval/avg_return","dutiful-cosmos-516 - eval/avg_return__MIN","dutiful-cosmos-516 - eval/avg_return__MAX","glamorous-pond-515 - eval/avg_return","glamorous-pond-515 - eval/avg_return__MIN","glamorous-pond-515 - eval/avg_return__MAX"
"0","1.3151735300038319","1.3151735300038319","1.3151735300038319","19.006000271966137","19.006000271966137","19.006000271966137","6.667656675414811","6.667656675414811","6.667656675414811","10.347693198870434","10.347693198870434","10.347693198870434","-8.96883683555767","-8.96883683555767","-8.96883683555767"
"10000","304.7784114794611","304.7784114794611","304.7784114794611","276.38174238468616","276.38174238468616","276.38174238468616","381.6682436040329","381.6682436040329","381.6682436040329","466.36051906754","466.36051906754","466.36051906754","404.23214978111076","404.23214978111076","404.23214978111076"
"20000","-24.059126019662692","-24.059126019662692","-24.059126019662692","363.12573361073635","363.12573361073635","363.12573361073635","283.6024052267012","283.6024052267012","283.6024052267012","335.8623559336937","335.8623559336937","335.8623559336937","343.85863793907845","343.85863793907845","343.85863793907845"
"30000","13.71462175674736","13.71462175674736","13.71462175674736","251.9805342777282","251.9805342777282","251.9805342777282","391.7798687924341","391.7798687924341","391.7798687924341","353.25350018684964","353.25350018684964","353.25350018684964","331.3014912966333","331.3014912966333","331.3014912966333"
"40000","413.9703141106892","413.9703141106892","413.9703141106892","173.6480392922962","173.6480392922962","173.6480392922962","343.4417781837498","343.4417781837498","343.4417781837498","248.6060164318622","248.6060164318622","248.6060164318622","344.49964995353525","344.49964995353525","344.49964995353525"
"50000","493.35292286161257","493.35292286161257","493.35292286161257","345.80975181057073","345.80975181057073","345.80975181057073","273.663442069185","273.663442069185","273.663442069185","178.96185303582843","178.96185303582843","178.96185303582843","302.39615235772044","302.39615235772044","302.39615235772044"
"60000","411.686712728734","411.686712728734","411.686712728734","356.23794921357666","356.23794921357666","356.23794921357666","277.41475731196704","277.41475731196704","277.41475731196704","193.6531659058084","193.6531659058084","193.6531659058084","352.34536347668217","352.34536347668217","352.34536347668217"
"70000","334.6939125221705","334.6939125221705","334.6939125221705","321.26757687679446","321.26757687679446","321.26757687679446","235.9532368145204","235.9532368145204","235.9532368145204","125.04852120523324","125.04852120523324","125.04852120523324","557.7778071306716","557.7778071306716","557.7778071306716"
"80000","579.2698203895333","579.2698203895333","579.2698203895333","252.9343394323915","252.9343394323915","252.9343394323915","294.94918656365866","294.94918656365866","294.94918656365866","84.59495701503576","84.59495701503576","84.59495701503576","931.0379079664348","931.0379079664348","931.0379079664348"
"90000","459.85880985245495","459.85880985245495","459.85880985245495","270.9499480641133","270.9499480641133","270.9499480641133","317.62850630191195","317.62850630191195","317.62850630191195","131.66670009847857","131.66670009847857","131.66670009847857","1001.1936415524427","1001.1936415524427","1001.1936415524427"
"100000","272.7474417219772","272.7474417219772","272.7474417219772","267.0143298695931","267.0143298695931","267.0143298695931","337.4751678719813","337.4751678719813","337.4751678719813","129.7720321486495","129.7720321486495","129.7720321486495","446.3000522318319","446.3000522318319","446.3000522318319"
"110000","269.6893949507876","269.6893949507876","269.6893949507876","283.20046386771185","283.20046386771185","283.20046386771185","289.1425368484462","289.1425368484462","289.1425368484462","320.8539369972094","320.8539369972094","320.8539369972094","466.74477761350335","466.74477761350335","466.74477761350335"
"120000","169.1670230192615","169.1670230192615","169.1670230192615","252.08339766624727","252.08339766624727","252.08339766624727","298.7262120304581","298.7262120304581","298.7262120304581","261.6023043011666","261.6023043011666","261.6023043011666","421.99668451068135","421.99668451068135","421.99668451068135"
"130000","290.76688507200413","290.76688507200413","290.76688507200413","253.87216909255812","253.87216909255812","253.87216909255812","360.2412118096899","360.2412118096899","360.2412118096899","254.79826851285588","254.79826851285588","254.79826851285588","393.4214446415086","393.4214446415086","393.4214446415086"
"140000","262.8280689475379","262.8280689475379","262.8280689475379","279.3448533784857","279.3448533784857","279.3448533784857","514.9185235885225","514.9185235885225","514.9185235885225","320.5365256240454","320.5365256240454","320.5365256240454","589.761838748503","589.761838748503","589.761838748503"
"150000","277.8718142068268","277.8718142068268","277.8718142068268","306.20824601670546","306.20824601670546","306.20824601670546","655.0178059356039","655.0178059356039","655.0178059356039","309.8040446682604","309.8040446682604","309.8040446682604","592.9223608292023","592.9223608292023","592.9223608292023"
"160000","248.80868989365413","248.80868989365413","248.80868989365413","313.3554781270128","313.3554781270128","313.3554781270128","571.6173638455546","571.6173638455546","571.6173638455546","262.16426140536316","262.16426140536316","262.16426140536316","446.2117777737441","446.2117777737441","446.2117777737441"
"170000","248.50624542250753","248.50624542250753","248.50624542250753","334.2442899699475","334.2442899699475","334.2442899699475","594.6403305548972","594.6403305548972","594.6403305548972","256.05699179187485","256.05699179187485","256.05699179187485","705.0194962814288","705.0194962814288","705.0194962814288"
"180000","251.48544925506567","251.48544925506567","251.48544925506567","275.82958650231575","275.82958650231575","275.82958650231575","732.1853592296031","732.1853592296031","732.1853592296031","283.0088884837448","283.0088884837448","283.0088884837448","683.3914640235942","683.3914640235942","683.3914640235942"
"190000","271.9274162416843","271.9274162416843","271.9274162416843","331.6695037200842","331.6695037200842","331.6695037200842","566.5836157579399","566.5836157579399","566.5836157579399","310.8489042713954","310.8489042713954","310.8489042713954","828.0488420425033","828.0488420425033","828.0488420425033"
"200000","252.61700492778772","252.61700492778772","252.61700492778772","308.2413186020052","308.2413186020052","308.2413186020052","752.6805231624382","752.6805231624382","752.6805231624382","311.51355189650144","311.51355189650144","311.51355189650144","1045.3576621950529","1045.3576621950529","1045.3576621950529"
"210000","269.27943899255285","269.27943899255285","269.27943899255285","361.00996066146433","361.00996066146433","361.00996066146433","554.3603061439704","554.3603061439704","554.3603061439704","320.6265009154247","320.6265009154247","320.6265009154247","1215.1960791583347","1215.1960791583347","1215.1960791583347"
"220000","270.9834203412514","270.9834203412514","270.9834203412514","374.9509810691253","374.9509810691253","374.9509810691253","826.7643825052348","826.7643825052348","826.7643825052348","306.0634927983441","306.0634927983441","306.0634927983441","913.5355395048882","913.5355395048882","913.5355395048882"
"230000","289.1134276499664","289.1134276499664","289.1134276499664","351.9872351900507","351.9872351900507","351.9872351900507","767.9981191243834","767.9981191243834","767.9981191243834","327.19549795737373","327.19549795737373","327.19549795737373","1252.5041244827712","1252.5041244827712","1252.5041244827712"
"240000","313.37049051503476","313.37049051503476","313.37049051503476","497.29916667368235","497.29916667368235","497.29916667368235","854.1644696374138","854.1644696374138","854.1644696374138","391.29084770984645","391.29084770984645","391.29084770984645","842.6625168710503","842.6625168710503","842.6625168710503"
"250000","305.16635328082805","305.16635328082805","305.16635328082805","385.41307409364924","385.41307409364924","385.41307409364924","1196.9235326422333","1196.9235326422333","1196.9235326422333","338.56943314154626","338.56943314154626","338.56943314154626","1450.1773214520367","1450.1773214520367","1450.1773214520367"
"260000","297.2206092109532","297.2206092109532","297.2206092109532","392.9083144133634","392.9083144133634","392.9083144133634","1331.7337973562114","1331.7337973562114","1331.7337973562114","339.9493531208831","339.9493531208831","339.9493531208831","1495.940508728607","1495.940508728607","1495.940508728607"
"270000","308.77421003102825","308.77421003102825","308.77421003102825","324.8515860024717","324.8515860024717","324.8515860024717","1820.6345225536297","1820.6345225536297","1820.6345225536297","403.8334366030082","403.8334366030082","403.8334366030082","883.3917315283977","883.3917315283977","883.3917315283977"
"280000","341.5213861041535","341.5213861041535","341.5213861041535","427.55387094747005","427.55387094747005","427.55387094747005","1779.5608706171959","1779.5608706171959","1779.5608706171959","385.75851545210287","385.75851545210287","385.75851545210287","1417.650977336446","1417.650977336446","1417.650977336446"
"290000","365.1267036819885","365.1267036819885","365.1267036819885","358.28404986520206","358.28404986520206","358.28404986520206","592.9121662623918","592.9121662623918","592.9121662623918","355.3027590752445","355.3027590752445","355.3027590752445","1615.251217464531","1615.251217464531","1615.251217464531"
"300000","375.9229304982606","375.9229304982606","375.9229304982606","347.15981940837287","347.15981940837287","347.15981940837287","243.54733708302336","243.54733708302336","243.54733708302336","324.8256757395096","324.8256757395096","324.8256757395096","1610.9576382140517","1610.9576382140517","1610.9576382140517"
"310000","396.9049444321924","396.9049444321924","396.9049444321924","375.5872091191753","375.5872091191753","375.5872091191753","275.66266306842743","275.66266306842743","275.66266306842743","405.3311862296292","405.3311862296292","405.3311862296292","449.69714792157265","449.69714792157265","449.69714792157265"
"320000","431.0000390522531","431.0000390522531","431.0000390522531","376.7955775166626","376.7955775166626","376.7955775166626","611.449512950216","611.449512950216","611.449512950216","533.5275788800602","533.5275788800602","533.5275788800602","623.5280259721146","623.5280259721146","623.5280259721146"
"330000","431.8963085140275","431.8963085140275","431.8963085140275","153.15173732242963","153.15173732242963","153.15173732242963","924.0582772935755","924.0582772935755","924.0582772935755","463.1523553127587","463.1523553127587","463.1523553127587","340.77288397795115","340.77288397795115","340.77288397795115"
"340000","448.691986868834","448.691986868834","448.691986868834","77.38488660748966","77.38488660748966","77.38488660748966","747.249448161283","747.249448161283","747.249448161283","440.63511481942913","440.63511481942913","440.63511481942913","550.7737433359719","550.7737433359719","550.7737433359719"
"350000","449.57436632475145","449.57436632475145","449.57436632475145","76.83679890690931","76.83679890690931","76.83679890690931","463.8502136052136","463.8502136052136","463.8502136052136","482.84672471907624","482.84672471907624","482.84672471907624","799.2402834524601","799.2402834524601","799.2402834524601"
"360000","820.7405546357307","820.7405546357307","820.7405546357307","69.04346064980949","69.04346064980949","69.04346064980949","1782.273701304583","1782.273701304583","1782.273701304583","450.8763139878094","450.8763139878094","450.8763139878094","593.6321513783674","593.6321513783674","593.6321513783674"
"370000","749.0896414403908","749.0896414403908","749.0896414403908","51.769767672868056","51.769767672868056","51.769767672868056","2051.065636010407","2051.065636010407","2051.065636010407","861.3669942263605","861.3669942263605","861.3669942263605","873.5329105102855","873.5329105102855","873.5329105102855"
"380000","439.88992249639597","439.88992249639597","439.88992249639597","-3.555702369237507","-3.555702369237507","-3.555702369237507","1978.2628722774323","1978.2628722774323","1978.2628722774323","993.1952851819766","993.1952851819766","993.1952851819766","560.5813506699112","560.5813506699112","560.5813506699112"
"390000","532.8577563138094","532.8577563138094","532.8577563138094","-10.486150216949149","-10.486150216949149","-10.486150216949149","1861.028118223161","1861.028118223161","1861.028118223161","829.244174424528","829.244174424528","829.244174424528","504.7967342731128","504.7967342731128","504.7967342731128"
"400000","439.1283146757958","439.1283146757958","439.1283146757958","265.2424919296376","265.2424919296376","265.2424919296376","2381.939705391277","2381.939705391277","2381.939705391277","1714.2258077815713","1714.2258077815713","1714.2258077815713","804.2809073925166","804.2809073925166","804.2809073925166"
"410000","1138.7230769179105","1138.7230769179105","1138.7230769179105","87.40251452712171","87.40251452712171","87.40251452712171","2325.2892127370073","2325.2892127370073","2325.2892127370073","1250.316331868305","1250.316331868305","1250.316331868305","447.92501108642864","447.92501108642864","447.92501108642864"
"420000","1029.1160448613819","1029.1160448613819","1029.1160448613819","425.795928757449","425.795928757449","425.795928757449","2620.762617971594","2620.762617971594","2620.762617971594","1234.4854909199498","1234.4854909199498","1234.4854909199498","375.3241732751592","375.3241732751592","375.3241732751592"
"430000","403.49220204821063","403.49220204821063","403.49220204821063","436.6132085742952","436.6132085742952","436.6132085742952","1978.4422702514407","1978.4422702514407","1978.4422702514407","1397.8801175327649","1397.8801175327649","1397.8801175327649","519.4763533625551","519.4763533625551","519.4763533625551"
"440000","361.4878893039507","361.4878893039507","361.4878893039507","540.0190809470902","540.0190809470902","540.0190809470902","1647.602285608696","1647.602285608696","1647.602285608696","1134.4406666513205","1134.4406666513205","1134.4406666513205","479.48538756872205","479.48538756872205","479.48538756872205"
"450000","487.65383063817023","487.65383063817023","487.65383063817023","40.05887149429567","40.05887149429567","40.05887149429567","1135.540718250918","1135.540718250918","1135.540718250918","1148.8389840660911","1148.8389840660911","1148.8389840660911","1167.4166955910089","1167.4166955910089","1167.4166955910089"
"460000","735.0975286806269","735.0975286806269","735.0975286806269","-0.30319093268998076","-0.30319093268998076","-0.30319093268998076","1383.68576988045","1383.68576988045","1383.68576988045","981.369425976555","981.369425976555","981.369425976555","644.827628802367","644.827628802367","644.827628802367"
"470000","330.05722230651224","330.05722230651224","330.05722230651224","120.14708010346067","120.14708010346067","120.14708010346067","947.0597464888193","947.0597464888193","947.0597464888193","1260.218223384451","1260.218223384451","1260.218223384451","573.3931144951708","573.3931144951708","573.3931144951708"
"480000","356.56650318762365","356.56650318762365","356.56650318762365","88.67840152601765","88.67840152601765","88.67840152601765","848.1651117261306","848.1651117261306","848.1651117261306","1082.650434027002","1082.650434027002","1082.650434027002","1184.9796699939357","1184.9796699939357","1184.9796699939357"
"490000","1003.0011967905566","1003.0011967905566","1003.0011967905566","161.95469623681902","161.95469623681902","161.95469623681902","982.3335953087848","982.3335953087848","982.3335953087848","1391.9637018770168","1391.9637018770168","1391.9637018770168","1001.9091438722319","1001.9091438722319","1001.9091438722319"
"500000","1038.0557889525678","1038.0557889525678","1038.0557889525678","103.93995026212424","103.93995026212424","103.93995026212424","635.4075022450799","635.4075022450799","635.4075022450799","1171.8999048763187","1171.8999048763187","1171.8999048763187","707.2953136167284","707.2953136167284","707.2953136167284"
"510000","8.60523276037549","8.60523276037549","8.60523276037549","413.4774527125716","413.4774527125716","413.4774527125716","674.3509412249798","674.3509412249798","674.3509412249798","1592.277791630132","1592.277791630132","1592.277791630132","876.3389340421924","876.3389340421924","876.3389340421924"
"520000","159.97790166742413","159.97790166742413","159.97790166742413","760.2846209641283","760.2846209641283","760.2846209641283","808.4990844026968","808.4990844026968","808.4990844026968","1867.4140484804288","1867.4140484804288","1867.4140484804288","283.28975205360996","283.28975205360996","283.28975205360996"
"530000","226.9250153253933","226.9250153253933","226.9250153253933","-4.19089867387636","-4.19089867387636","-4.19089867387636","717.5348408692016","717.5348408692016","717.5348408692016","1711.3318267781215","1711.3318267781215","1711.3318267781215","369.3465266557478","369.3465266557478","369.3465266557478"
"540000","1166.8026224246346","1166.8026224246346","1166.8026224246346","-5.7678257446126295","-5.7678257446126295","-5.7678257446126295","397.307451308345","397.307451308345","397.307451308345","1566.3236935951604","1566.3236935951604","1566.3236935951604","3.0533767347546585","3.0533767347546585","3.0533767347546585"
"550000","12.383027841804566","12.383027841804566","12.383027841804566","263.00075452946874","263.00075452946874","263.00075452946874","761.4107228636188","761.4107228636188","761.4107228636188","828.7405528648054","828.7405528648054","828.7405528648054","481.7854244531503","481.7854244531503","481.7854244531503"
"560000","1328.6997675779112","1328.6997675779112","1328.6997675779112","59.4864179350145","59.4864179350145","59.4864179350145","759.3294897340959","759.3294897340959","759.3294897340959","1057.937470674494","1057.937470674494","1057.937470674494","358.87854756489264","358.87854756489264","358.87854756489264"
"570000","624.3895326162036","624.3895326162036","624.3895326162036","-1.3539262834882728","-1.3539262834882728","-1.3539262834882728","793.951694718175","793.951694718175","793.951694718175","721.6089393637574","721.6089393637574","721.6089393637574","602.724996818876","602.724996818876","602.724996818876"
"580000","1582.2679674143205","1582.2679674143205","1582.2679674143205","242.5596644663148","242.5596644663148","242.5596644663148","670.9635106950391","670.9635106950391","670.9635106950391","870.9054549317723","870.9054549317723","870.9054549317723","509.22639332690323","509.22639332690323","509.22639332690323"
"590000","594.1718153921634","594.1718153921634","594.1718153921634","1.2267466170935841","1.2267466170935841","1.2267466170935841","938.7651127378801","938.7651127378801","938.7651127378801","779.4456019578683","779.4456019578683","779.4456019578683","513.1821539806385","513.1821539806385","513.1821539806385"
"600000","1206.8382880744678","1206.8382880744678","1206.8382880744678","316.4940020642096","316.4940020642096","316.4940020642096","935.6969733237354","935.6969733237354","935.6969733237354","690.2886487582722","690.2886487582722","690.2886487582722","589.8706897271987","589.8706897271987","589.8706897271987"
"610000","1326.7199942584086","1326.7199942584086","1326.7199942584086","336.4776508792475","336.4776508792475","336.4776508792475","731.6179435960601","731.6179435960601","731.6179435960601","678.9497180289051","678.9497180289051","678.9497180289051","1029.5832041482813","1029.5832041482813","1029.5832041482813"
"620000","1183.626593377661","1183.626593377661","1183.626593377661","347.5866336456403","347.5866336456403","347.5866336456403","892.9352844014941","892.9352844014941","892.9352844014941","694.0460094994908","694.0460094994908","694.0460094994908","705.3102759964671","705.3102759964671","705.3102759964671"
"630000","130.8034206712139","130.8034206712139","130.8034206712139","44.97212379768993","44.97212379768993","44.97212379768993","975.0354790036483","975.0354790036483","975.0354790036483","601.0145627309807","601.0145627309807","601.0145627309807","241.6414595844522","241.6414595844522","241.6414595844522"
"640000","1270.6714285303083","1270.6714285303083","1270.6714285303083","462.21503079489383","462.21503079489383","462.21503079489383","1222.6492570512937","1222.6492570512937","1222.6492570512937","963.9239703998774","963.9239703998774","963.9239703998774","170.4609120758467","170.4609120758467","170.4609120758467"
"650000","1477.1679078702477","1477.1679078702477","1477.1679078702477","435.5842252537667","435.5842252537667","435.5842252537667","1119.361057934953","1119.361057934953","1119.361057934953","1120.6383619102003","1120.6383619102003","1120.6383619102003","480.6276940250097","480.6276940250097","480.6276940250097"
"660000","1167.5820519905456","1167.5820519905456","1167.5820519905456","513.1541636088748","513.1541636088748","513.1541636088748","1063.406630784912","1063.406630784912","1063.406630784912","984.7847859915033","984.7847859915033","984.7847859915033","424.9045906706284","424.9045906706284","424.9045906706284"
"670000","1294.155771991064","1294.155771991064","1294.155771991064","425.1699998454427","425.1699998454427","425.1699998454427","924.8429402675483","924.8429402675483","924.8429402675483","1783.053171962815","1783.053171962815","1783.053171962815","650.6001044472624","650.6001044472624","650.6001044472624"
"680000","1039.8661461666459","1039.8661461666459","1039.8661461666459","457.96867056465874","457.96867056465874","457.96867056465874","1062.0594378784203","1062.0594378784203","1062.0594378784203","830.2284033954478","830.2284033954478","830.2284033954478","69.89939029785299","69.89939029785299","69.89939029785299"
"690000","1067.4714824894022","1067.4714824894022","1067.4714824894022","522.9579684836164","522.9579684836164","522.9579684836164","834.1492243701289","834.1492243701289","834.1492243701289","1346.9791301895646","1346.9791301895646","1346.9791301895646","102.3219778034426","102.3219778034426","102.3219778034426"
"700000","1084.4513781916785","1084.4513781916785","1084.4513781916785","493.08619905477656","493.08619905477656","493.08619905477656","1298.6027097712","1298.6027097712","1298.6027097712","1183.4074422919607","1183.4074422919607","1183.4074422919607","311.75694515866087","311.75694515866087","311.75694515866087"
"710000","1208.1622617182807","1208.1622617182807","1208.1622617182807","450.4776126632204","450.4776126632204","450.4776126632204","1281.8435401596091","1281.8435401596091","1281.8435401596091","1997.444647593987","1997.444647593987","1997.444647593987","319.43863697407176","319.43863697407176","319.43863697407176"
"720000","1107.8953631620006","1107.8953631620006","1107.8953631620006","544.345058947177","544.345058947177","544.345058947177","1023.6242843853137","1023.6242843853137","1023.6242843853137","1537.1420895378492","1537.1420895378492","1537.1420895378492","612.2335326491752","612.2335326491752","612.2335326491752"
"730000","119.48242803148241","119.48242803148241","119.48242803148241","546.4122007638802","546.4122007638802","546.4122007638802","953.8393746704891","953.8393746704891","953.8393746704891","1154.5029037576692","1154.5029037576692","1154.5029037576692","635.6610194071496","635.6610194071496","635.6610194071496"
"740000","1472.0395862635762","1472.0395862635762","1472.0395862635762","518.7819695141112","518.7819695141112","518.7819695141112","1310.9838068010197","1310.9838068010197","1310.9838068010197","1502.335373090866","1502.335373090866","1502.335373090866","591.7906433931015","591.7906433931015","591.7906433931015"
"750000","1274.8896883934624","1274.8896883934624","1274.8896883934624","552.4716555652493","552.4716555652493","552.4716555652493","1169.549652339549","1169.549652339549","1169.549652339549","1252.0162007469785","1252.0162007469785","1252.0162007469785","646.5437001462958","646.5437001462958","646.5437001462958"
"760000","1357.1459739375316","1357.1459739375316","1357.1459739375316","599.7345464375672","599.7345464375672","599.7345464375672","1401.2961486603713","1401.2961486603713","1401.2961486603713","2030.1146999394582","2030.1146999394582","2030.1146999394582","221.88328223812482","221.88328223812482","221.88328223812482"
"770000","1334.1814775654261","1334.1814775654261","1334.1814775654261","833.0989105233293","833.0989105233293","833.0989105233293","1164.069894238234","1164.069894238234","1164.069894238234","1168.209738898162","1168.209738898162","1168.209738898162","181.0544064155882","181.0544064155882","181.0544064155882"
"780000","1748.7138935995094","1748.7138935995094","1748.7138935995094","669.3273283309738","669.3273283309738","669.3273283309738","1038.9367663617638","1038.9367663617638","1038.9367663617638","2018.372782093603","2018.372782093603","2018.372782093603","817.435621398505","817.435621398505","817.435621398505"
"790000","1364.8874522796245","1364.8874522796245","1364.8874522796245","865.028013720975","865.028013720975","865.028013720975","1670.4762499188178","1670.4762499188178","1670.4762499188178","2098.525116623853","2098.525116623853","2098.525116623853","1230.0087360291454","1230.0087360291454","1230.0087360291454"
"800000","1491.5781171887736","1491.5781171887736","1491.5781171887736","868.3275416107757","868.3275416107757","868.3275416107757","1111.436642869002","1111.436642869002","1111.436642869002","1486.8020694334518","1486.8020694334518","1486.8020694334518","885.9721765020244","885.9721765020244","885.9721765020244"
"810000","1543.2381934788314","1543.2381934788314","1543.2381934788314","858.6962537408117","858.6962537408117","858.6962537408117","1036.6009475535288","1036.6009475535288","1036.6009475535288","2273.884514949346","2273.884514949346","2273.884514949346","655.2859394154267","655.2859394154267","655.2859394154267"
"820000","1570.0552759495918","1570.0552759495918","1570.0552759495918","641.9533617568211","641.9533617568211","641.9533617568211","1033.2692572502197","1033.2692572502197","1033.2692572502197","1630.0724188204736","1630.0724188204736","1630.0724188204736","1199.6527397742575","1199.6527397742575","1199.6527397742575"
"830000","1585.9262477033758","1585.9262477033758","1585.9262477033758","-6.299888942900763","-6.299888942900763","-6.299888942900763","944.5725403297592","944.5725403297592","944.5725403297592","1410.7393928717597","1410.7393928717597","1410.7393928717597","1117.2415587726643","1117.2415587726643","1117.2415587726643"
"840000","1372.2649591421975","1372.2649591421975","1372.2649591421975","-6.78396213428657","-6.78396213428657","-6.78396213428657","1304.8976399819037","1304.8976399819037","1304.8976399819037","2189.3534288039455","2189.3534288039455","2189.3534288039455","1209.1924830549037","1209.1924830549037","1209.1924830549037"
"850000","1259.0605033982988","1259.0605033982988","1259.0605033982988","680.3337690384542","680.3337690384542","680.3337690384542","1439.1176275964767","1439.1176275964767","1439.1176275964767","1456.0275200989024","1456.0275200989024","1456.0275200989024","1020.4997249397347","1020.4997249397347","1020.4997249397347"
"860000","249.97355638529962","249.97355638529962","249.97355638529962","-6.315503207514165","-6.315503207514165","-6.315503207514165","985.447992287172","985.447992287172","985.447992287172","1925.1154591741924","1925.1154591741924","1925.1154591741924","1039.612464331282","1039.612464331282","1039.612464331282"
"870000","913.6891416262979","913.6891416262979","913.6891416262979","794.2155833207285","794.2155833207285","794.2155833207285","1002.7400779385856","1002.7400779385856","1002.7400779385856","1553.0984177992245","1553.0984177992245","1553.0984177992245","988.5515848619938","988.5515848619938","988.5515848619938"
"880000","1451.3462497904438","1451.3462497904438","1451.3462497904438","626.3654496729021","626.3654496729021","626.3654496729021","590.5138874436852","590.5138874436852","590.5138874436852","1900.9754939459585","1900.9754939459585","1900.9754939459585","1441.3569953630495","1441.3569953630495","1441.3569953630495"
"890000","1574.1345558170624","1574.1345558170624","1574.1345558170624","594.2857549727087","594.2857549727087","594.2857549727087","883.0468460336299","883.0468460336299","883.0468460336299","2001.8245434118835","2001.8245434118835","2001.8245434118835","999.9124132469218","999.9124132469218","999.9124132469218"
"900000","2100.49537426213","2100.49537426213","2100.49537426213","597.1559729308757","597.1559729308757","597.1559729308757","966.26677234885","966.26677234885","966.26677234885","2328.2519650410873","2328.2519650410873","2328.2519650410873","1337.064102538292","1337.064102538292","1337.064102538292"
"910000","2213.8051343719603","2213.8051343719603","2213.8051343719603","526.1636299028667","526.1636299028667","526.1636299028667","1043.3606996628828","1043.3606996628828","1043.3606996628828","1917.430439072207","1917.430439072207","1917.430439072207","752.6236658222067","752.6236658222067","752.6236658222067"
"920000","2047.1577487395632","2047.1577487395632","2047.1577487395632","507.89100090752027","507.89100090752027","507.89100090752027","1136.2004029084649","1136.2004029084649","1136.2004029084649","2031.9251155039171","2031.9251155039171","2031.9251155039171","494.27541488992046","494.27541488992046","494.27541488992046"
"930000","1937.0689024294365","1937.0689024294365","1937.0689024294365","527.6527009377963","527.6527009377963","527.6527009377963","917.0184521348294","917.0184521348294","917.0184521348294","2216.528210110533","2216.528210110533","2216.528210110533","804.6112250394812","804.6112250394812","804.6112250394812"
"940000","1751.4133008035951","1751.4133008035951","1751.4133008035951","523.9210001910748","523.9210001910748","523.9210001910748","833.1759556767649","833.1759556767649","833.1759556767649","1993.6034179278545","1993.6034179278545","1993.6034179278545","1496.9319662284893","1496.9319662284893","1496.9319662284893"
"950000","1796.590751562117","1796.590751562117","1796.590751562117","546.467400503878","546.467400503878","546.467400503878","1021.1009288235103","1021.1009288235103","1021.1009288235103","1593.319316070101","1593.319316070101","1593.319316070101","1078.487376285045","1078.487376285045","1078.487376285045"
"960000","2201.5005862977255","2201.5005862977255","2201.5005862977255","551.2545688309772","551.2545688309772","551.2545688309772","1084.1540324146604","1084.1540324146604","1084.1540324146604","1192.9680993024233","1192.9680993024233","1192.9680993024233","40.7455455544704","40.7455455544704","40.7455455544704"
"970000","2090.3839898900655","2090.3839898900655","2090.3839898900655","506.0014039905451","506.0014039905451","506.0014039905451","953.7432243241452","953.7432243241452","953.7432243241452","1872.118374473151","1872.118374473151","1872.118374473151","316.8368844271901","316.8368844271901","316.8368844271901"
"980000","2375.0951211545157","2375.0951211545157","2375.0951211545157","453.31382696375823","453.31382696375823","453.31382696375823","985.3553222474596","985.3553222474596","985.3553222474596","1711.8976847738559","1711.8976847738559","1711.8976847738559","686.2376483956192","686.2376483956192","686.2376483956192"
"990000","2221.02120128261","2221.02120128261","2221.02120128261","408.53672411688837","408.53672411688837","408.53672411688837","1026.2801988860988","1026.2801988860988","1026.2801988860988","1467.152021584281","1467.152021584281","1467.152021584281","618.2051491902171","618.2051491902171","618.2051491902171"
"1000000","6.688214999852707","6.688214999852707","6.688214999852707","461.3271375223424","461.3271375223424","461.3271375223424","874.439590929586","874.439590929586","874.439590929586","1691.8128678774672","1691.8128678774672","1691.8128678774672","533.2937336429939","533.2937336429939","533.2937336429939"
"1010000","2.1070401820038747","2.1070401820038747","2.1070401820038747","495.25408655108475","495.25408655108475","495.25408655108475","1088.271406098917","1088.271406098917","1088.271406098917","1025.6442527731945","1025.6442527731945","1025.6442527731945","1412.483754655522","1412.483754655522","1412.483754655522"
"1020000","8.411693000641254","8.411693000641254","8.411693000641254","618.2700776485224","618.2700776485224","618.2700776485224","1051.8710689986963","1051.8710689986963","1051.8710689986963","1387.785261893358","1387.785261893358","1387.785261893358","38.99961524300268","38.99961524300268","38.99961524300268"
"1030000","1365.9636402151766","1365.9636402151766","1365.9636402151766","918.3909595527193","918.3909595527193","918.3909595527193","922.5680998260732","922.5680998260732","922.5680998260732","1172.28001483616","1172.28001483616","1172.28001483616","5.103307128848313","5.103307128848313","5.103307128848313"
"1040000","1303.0304593090489","1303.0304593090489","1303.0304593090489","421.8457080108713","421.8457080108713","421.8457080108713","887.9323374695053","887.9323374695053","887.9323374695053","1394.0573809400644","1394.0573809400644","1394.0573809400644","533.734689014471","533.734689014471","533.734689014471"
"1050000","-5.372557121121063","-5.372557121121063","-5.372557121121063","483.6647403867285","483.6647403867285","483.6647403867285","900.4351200196321","900.4351200196321","900.4351200196321","1522.7229605189816","1522.7229605189816","1522.7229605189816","1041.3082087052248","1041.3082087052248","1041.3082087052248"
"1060000","2.052498860248047","2.052498860248047","2.052498860248047","532.2092998631686","532.2092998631686","532.2092998631686","905.3470025049262","905.3470025049262","905.3470025049262","1886.2817210622457","1886.2817210622457","1886.2817210622457","1727.4130675911315","1727.4130675911315","1727.4130675911315"
"1070000","451.3113255277168","451.3113255277168","451.3113255277168","1051.3871095386016","1051.3871095386016","1051.3871095386016","1114.4163453620044","1114.4163453620044","1114.4163453620044","1686.0234206467824","1686.0234206467824","1686.0234206467824","1944.7857110907066","1944.7857110907066","1944.7857110907066"
"1080000","1082.1785289307334","1082.1785289307334","1082.1785289307334","561.6790466946738","561.6790466946738","561.6790466946738","954.8845660938371","954.8845660938371","954.8845660938371","1466.4887651724603","1466.4887651724603","1466.4887651724603","1918.6079541002637","1918.6079541002637","1918.6079541002637"
"1090000","1468.9710191671475","1468.9710191671475","1468.9710191671475","519.9001315109274","519.9001315109274","519.9001315109274","996.595814448","996.595814448","996.595814448","1459.4426728736703","1459.4426728736703","1459.4426728736703","1787.634976909903","1787.634976909903","1787.634976909903"
"1100000","1686.1759414531437","1686.1759414531437","1686.1759414531437","647.8468704165188","647.8468704165188","647.8468704165188","1205.2542395800137","1205.2542395800137","1205.2542395800137","2161.131139144244","2161.131139144244","2161.131139144244","1634.2727564939592","1634.2727564939592","1634.2727564939592"
"1110000","2310.9565801292797","2310.9565801292797","2310.9565801292797","467.7125758603523","467.7125758603523","467.7125758603523","993.3910503582536","993.3910503582536","993.3910503582536","2160.9386298222676","2160.9386298222676","2160.9386298222676","1897.3162793572596","1897.3162793572596","1897.3162793572596"
"1120000","2143.244271914573","2143.244271914573","2143.244271914573","563.7215714233821","563.7215714233821","563.7215714233821","1103.3971310795355","1103.3971310795355","1103.3971310795355","2492.5717978365283","2492.5717978365283","2492.5717978365283","1437.2920562431102","1437.2920562431102","1437.2920562431102"
"1130000","2537.7856078139803","2537.7856078139803","2537.7856078139803","713.3343482280582","713.3343482280582","713.3343482280582","945.4673777050048","945.4673777050048","945.4673777050048","2519.1896607705985","2519.1896607705985","2519.1896607705985","1868.3400278168453","1868.3400278168453","1868.3400278168453"
"1140000","2416.475133657804","2416.475133657804","2416.475133657804","658.7777253367988","658.7777253367988","658.7777253367988","1045.8031258308295","1045.8031258308295","1045.8031258308295","1683.5451585860471","1683.5451585860471","1683.5451585860471","1653.661145809538","1653.661145809538","1653.661145809538"
"1150000","2.800643570531359","2.800643570531359","2.800643570531359","677.7896399859434","677.7896399859434","677.7896399859434","920.4839005824522","920.4839005824522","920.4839005824522","2027.1723697760863","2027.1723697760863","2027.1723697760863","1683.2135309487026","1683.2135309487026","1683.2135309487026"
"1160000","1019.7357016570702","1019.7357016570702","1019.7357016570702","818.1892391944638","818.1892391944638","818.1892391944638","1086.1544015348327","1086.1544015348327","1086.1544015348327","2229.0797196413923","2229.0797196413923","2229.0797196413923","1381.6734030114062","1381.6734030114062","1381.6734030114062"
"1170000","-7.55098737648057","-7.55098737648057","-7.55098737648057","631.2991525104883","631.2991525104883","631.2991525104883","856.3397726660994","856.3397726660994","856.3397726660994","2707.8661877842665","2707.8661877842665","2707.8661877842665","1674.9991864369943","1674.9991864369943","1674.9991864369943"
"1180000","-7.3643832743688975","-7.3643832743688975","-7.3643832743688975","927.1372276655738","927.1372276655738","927.1372276655738","983.4863042789281","983.4863042789281","983.4863042789281","2355.7817163559303","2355.7817163559303","2355.7817163559303","2078.5233144839544","2078.5233144839544","2078.5233144839544"
"1190000","1179.1534213166801","1179.1534213166801","1179.1534213166801","928.0118342562093","928.0118342562093","928.0118342562093","960.9339024245046","960.9339024245046","960.9339024245046","2038.6453028810733","2038.6453028810733","2038.6453028810733","1533.9339844713154","1533.9339844713154","1533.9339844713154"
"1200000","1762.9081345172515","1762.9081345172515","1762.9081345172515","755.1069762151403","755.1069762151403","755.1069762151403","974.5444718909946","974.5444718909946","974.5444718909946","2841.1494403447646","2841.1494403447646","2841.1494403447646","2285.685666966437","2285.685666966437","2285.685666966437"
"1210000","4.203994259190581","4.203994259190581","4.203994259190581","892.9687485575314","892.9687485575314","892.9687485575314","956.2286749206856","956.2286749206856","956.2286749206856","2264.4978907238174","2264.4978907238174","2264.4978907238174","2503.5215313247404","2503.5215313247404","2503.5215313247404"
"1220000","955.499072980912","955.499072980912","955.499072980912","1211.574496569481","1211.574496569481","1211.574496569481","984.8989960700801","984.8989960700801","984.8989960700801","2033.6752488406735","2033.6752488406735","2033.6752488406735","2596.868413217403","2596.868413217403","2596.868413217403"
"1230000","1545.9052866180518","1545.9052866180518","1545.9052866180518","892.2644977239124","892.2644977239124","892.2644977239124","1005.8858692395645","1005.8858692395645","1005.8858692395645","2239.522393081634","2239.522393081634","2239.522393081634","2094.548107117097","2094.548107117097","2094.548107117097"
"1240000","-8.13375637439442","-8.13375637439442","-8.13375637439442","1144.8312014821581","1144.8312014821581","1144.8312014821581","1100.661347750993","1100.661347750993","1100.661347750993","3099.169436662762","3099.169436662762","3099.169436662762","2918.7996184844305","2918.7996184844305","2918.7996184844305"
"1250000","2650.912131078403","2650.912131078403","2650.912131078403","832.0619540778835","832.0619540778835","832.0619540778835","954.9726025724631","954.9726025724631","954.9726025724631","2378.034593219446","2378.034593219446","2378.034593219446","2334.913788289104","2334.913788289104","2334.913788289104"
"1260000","2914.041522499788","2914.041522499788","2914.041522499788","929.5544655346406","929.5544655346406","929.5544655346406","1116.8183824809557","1116.8183824809557","1116.8183824809557","2296.872980314257","2296.872980314257","2296.872980314257","2297.345251487878","2297.345251487878","2297.345251487878"
"1270000","3075.410137857161","3075.410137857161","3075.410137857161","856.392190794515","856.392190794515","856.392190794515","945.4460359509123","945.4460359509123","945.4460359509123","2430.129339058612","2430.129339058612","2430.129339058612","2660.5566167850116","2660.5566167850116","2660.5566167850116"
"1280000","3300.876420551506","3300.876420551506","3300.876420551506","1169.9306062606122","1169.9306062606122","1169.9306062606122","1088.129420731311","1088.129420731311","1088.129420731311","2709.3196164290084","2709.3196164290084","2709.3196164290084","2439.717563995079","2439.717563995079","2439.717563995079"
"1290000","3330.9484444865","3330.9484444865","3330.9484444865","1206.4077193507917","1206.4077193507917","1206.4077193507917","995.227480318176","995.227480318176","995.227480318176","2965.2610598491774","2965.2610598491774","2965.2610598491774","2919.0390800393875","2919.0390800393875","2919.0390800393875"
"1300000","3191.1005808262244","3191.1005808262244","3191.1005808262244","1321.4937328625272","1321.4937328625272","1321.4937328625272","1121.084006809591","1121.084006809591","1121.084006809591","1432.470808231857","1432.470808231857","1432.470808231857","2758.1261129424893","2758.1261129424893","2758.1261129424893"
"1310000","2731.7064278963167","2731.7064278963167","2731.7064278963167","1250.7830151059688","1250.7830151059688","1250.7830151059688","1027.3226425477026","1027.3226425477026","1027.3226425477026","2819.681569253557","2819.681569253557","2819.681569253557","3296.673471314888","3296.673471314888","3296.673471314888"
"1320000","-5.4951479094527595","-5.4951479094527595","-5.4951479094527595","992.0199098361957","992.0199098361957","992.0199098361957","973.4277100005909","973.4277100005909","973.4277100005909","2622.0969898782173","2622.0969898782173","2622.0969898782173","2990.023654071897","2990.023654071897","2990.023654071897"
"1330000","59.615034747323044","59.615034747323044","59.615034747323044","1483.4165014127148","1483.4165014127148","1483.4165014127148","908.5917171673043","908.5917171673043","908.5917171673043","3202.6511534188226","3202.6511534188226","3202.6511534188226","2112.246861448747","2112.246861448747","2112.246861448747"
"1340000","-1.3188657659535281","-1.3188657659535281","-1.3188657659535281","1289.6020912396066","1289.6020912396066","1289.6020912396066","904.1577891615013","904.1577891615013","904.1577891615013","1638.2365638802592","1638.2365638802592","1638.2365638802592","2266.7093881732508","2266.7093881732508","2266.7093881732508"
"1350000","751.3791393074224","751.3791393074224","751.3791393074224","1082.4725394412508","1082.4725394412508","1082.4725394412508","892.5024795909139","892.5024795909139","892.5024795909139","3096.797501006797","3096.797501006797","3096.797501006797","2325.459749248287","2325.459749248287","2325.459749248287"
"1360000","-7.639197310983731","-7.639197310983731","-7.639197310983731","1015.8075540074449","1015.8075540074449","1015.8075540074449","855.6761187450262","855.6761187450262","855.6761187450262","3110.7544212937596","3110.7544212937596","3110.7544212937596","2002.5942366203606","2002.5942366203606","2002.5942366203606"
"1370000","1746.4153261404213","1746.4153261404213","1746.4153261404213","1214.541497778679","1214.541497778679","1214.541497778679","910.6957238799781","910.6957238799781","910.6957238799781","2627.1387903339482","2627.1387903339482","2627.1387903339482","2060.694289175183","2060.694289175183","2060.694289175183"
"1380000","-7.648962228154569","-7.648962228154569","-7.648962228154569","1300.8887507337372","1300.8887507337372","1300.8887507337372","923.2084210080648","923.2084210080648","923.2084210080648","3053.7299792143212","3053.7299792143212","3053.7299792143212","2226.1456314506586","2226.1456314506586","2226.1456314506586"
"1390000","1369.488082376079","1369.488082376079","1369.488082376079","1103.378412826149","1103.378412826149","1103.378412826149","790.6519822815965","790.6519822815965","790.6519822815965","2615.2199110077513","2615.2199110077513","2615.2199110077513","2366.926659214447","2366.926659214447","2366.926659214447"
"1400000","637.9411886183691","637.9411886183691","637.9411886183691","990.9680386095795","990.9680386095795","990.9680386095795","1030.629652367083","1030.629652367083","1030.629652367083","2731.064333737414","2731.064333737414","2731.064333737414","1906.5893420847365","1906.5893420847365","1906.5893420847365"
"1410000","979.5912011258124","979.5912011258124","979.5912011258124","1056.969323472666","1056.969323472666","1056.969323472666","906.370668852077","906.370668852077","906.370668852077","2312.9946498195172","2312.9946498195172","2312.9946498195172","1370.2809090521023","1370.2809090521023","1370.2809090521023"
"1420000","-8.14171753997381","-8.14171753997381","-8.14171753997381","872.4657857676057","872.4657857676057","872.4657857676057","838.2141304568433","838.2141304568433","838.2141304568433","2601.151605601577","2601.151605601577","2601.151605601577","1791.3941593618845","1791.3941593618845","1791.3941593618845"
"1430000","1500.0022702930696","1500.0022702930696","1500.0022702930696","1123.3137950760654","1123.3137950760654","1123.3137950760654","1025.9052200674498","1025.9052200674498","1025.9052200674498","2745.119914019301","2745.119914019301","2745.119914019301","2405.6810397348218","2405.6810397348218","2405.6810397348218"
"1440000","3189.774699205294","3189.774699205294","3189.774699205294","1296.7894116075033","1296.7894116075033","1296.7894116075033","853.7560238981602","853.7560238981602","853.7560238981602","2735.390695763184","2735.390695763184","2735.390695763184","1969.1395851042384","1969.1395851042384","1969.1395851042384"
"1450000","2826.705703505121","2826.705703505121","2826.705703505121","1195.6060521610425","1195.6060521610425","1195.6060521610425","1026.4857260979666","1026.4857260979666","1026.4857260979666","2352.692696010088","2352.692696010088","2352.692696010088","2685.4085370687385","2685.4085370687385","2685.4085370687385"
"1460000","1172.1517164660022","1172.1517164660022","1172.1517164660022","957.2067829279797","957.2067829279797","957.2067829279797","916.8704185885938","916.8704185885938","916.8704185885938","2699.352666017049","2699.352666017049","2699.352666017049","2309.187051489619","2309.187051489619","2309.187051489619"
"1470000","2156.962852275143","2156.962852275143","2156.962852275143","1249.041894408397","1249.041894408397","1249.041894408397","1124.4575519681591","1124.4575519681591","1124.4575519681591","3114.954548531762","3114.954548531762","3114.954548531762","2559.802371058393","2559.802371058393","2559.802371058393"
"1480000","1754.7647658452686","1754.7647658452686","1754.7647658452686","1279.9499186278208","1279.9499186278208","1279.9499186278208","1016.9817309059721","1016.9817309059721","1016.9817309059721","2225.096707486031","2225.096707486031","2225.096707486031","2160.0158171439216","2160.0158171439216","2160.0158171439216"
"1490000","2526.8988021478162","2526.8988021478162","2526.8988021478162","1196.951603135507","1196.951603135507","1196.951603135507","1076.3251001389933","1076.3251001389933","1076.3251001389933","2759.514866336414","2759.514866336414","2759.514866336414","2193.150060207544","2193.150060207544","2193.150060207544"

==> plot_scripts/data/reward_curves/walker2d/polygrad_random_actions_walker.csv <==
"Step","alluring-quiver-569 - eval/avg_return","alluring-quiver-569 - eval/avg_return__MIN","alluring-quiver-569 - eval/avg_return__MAX","golden-sun-429 - eval/avg_return","golden-sun-429 - eval/avg_return__MIN","golden-sun-429 - eval/avg_return__MAX","fearless-brook-428 - eval/avg_return","fearless-brook-428 - eval/avg_return__MIN","fearless-brook-428 - eval/avg_return__MAX","apricot-darkness-427 - eval/avg_return","apricot-darkness-427 - eval/avg_return__MIN","apricot-darkness-427 - eval/avg_return__MAX","earnest-tree-414 - eval/avg_return","earnest-tree-414 - eval/avg_return__MIN","earnest-tree-414 - eval/avg_return__MAX"
"0","1.2973604496870788","1.2973604496870788","1.2973604496870788","23.39326148714357","23.39326148714357","23.39326148714357","6.955011664838049","6.955011664838049","6.955011664838049","10.307636151386749","10.307636151386749","10.307636151386749","-9.055470088693065","-9.055470088693065","-9.055470088693065"
"10000","251.68260215347723","251.68260215347723","251.68260215347723","137.43330576471425","137.43330576471425","137.43330576471425","403.82398716826515","403.82398716826515","403.82398716826515","127.87383414547439","127.87383414547439","127.87383414547439","323.13345136638236","323.13345136638236","323.13345136638236"
"20000","398.09123214842265","398.09123214842265","398.09123214842265","490.867646937682","490.867646937682","490.867646937682","426.53346430934454","426.53346430934454","426.53346430934454","416.0594537282861","416.0594537282861","416.0594537282861","377.6233768727253","377.6233768727253","377.6233768727253"
"30000","439.88969644183345","439.88969644183345","439.88969644183345","425.3154357361735","425.3154357361735","425.3154357361735","440.74084615257686","440.74084615257686","440.74084615257686","415.0087309115312","415.0087309115312","415.0087309115312","401.9406597713636","401.9406597713636","401.9406597713636"
"40000","469.7626928677134","469.7626928677134","469.7626928677134","448.8001770171477","448.8001770171477","448.8001770171477","247.26823744247","247.26823744247","247.26823744247","379.8926991100333","379.8926991100333","379.8926991100333","435.09182207869856","435.09182207869856","435.09182207869856"
"50000","496.58645335008","496.58645335008","496.58645335008","468.35811047100844","468.35811047100844","468.35811047100844","432.4916323158989","432.4916323158989","432.4916323158989","407.09518285533335","407.09518285533335","407.09518285533335","436.0906067928827","436.0906067928827","436.0906067928827"
"60000","561.4377474108746","561.4377474108746","561.4377474108746","457.18482708051505","457.18482708051505","457.18482708051505","504.170769299816","504.170769299816","504.170769299816","441.70088449596494","441.70088449596494","441.70088449596494","407.02340930184096","407.02340930184096","407.02340930184096"
"70000","413.1747487129883","413.1747487129883","413.1747487129883","468.67789941108856","468.67789941108856","468.67789941108856","380.54944450474966","380.54944450474966","380.54944450474966","288.4911923240203","288.4911923240203","288.4911923240203","438.4063092528172","438.4063092528172","438.4063092528172"
"80000","372.570475671085","372.570475671085","372.570475671085","395.1648216212014","395.1648216212014","395.1648216212014","110.64273080215449","110.64273080215449","110.64273080215449","214.4188642790315","214.4188642790315","214.4188642790315","427.9792828529218","427.9792828529218","427.9792828529218"
"90000","386.3241987167958","386.3241987167958","386.3241987167958","428.9694084071073","428.9694084071073","428.9694084071073","276.0812617775416","276.0812617775416","276.0812617775416","193.02579141901597","193.02579141901597","193.02579141901597","407.20115974297715","407.20115974297715","407.20115974297715"
"100000","354.4753219302679","354.4753219302679","354.4753219302679","467.0857902270509","467.0857902270509","467.0857902270509","276.8714003779144","276.8714003779144","276.8714003779144","250.5022421980694","250.5022421980694","250.5022421980694","420.1222618591966","420.1222618591966","420.1222618591966"
"110000","431.13871677859197","431.13871677859197","431.13871677859197","349.9465400322439","349.9465400322439","349.9465400322439","339.036387475943","339.036387475943","339.036387475943","293.76365136165947","293.76365136165947","293.76365136165947","430.6157070307897","430.6157070307897","430.6157070307897"
"120000","259.6838998870915","259.6838998870915","259.6838998870915","279.839153220329","279.839153220329","279.839153220329","179.89521865010684","179.89521865010684","179.89521865010684","239.45818904093716","239.45818904093716","239.45818904093716","433.5492658551533","433.5492658551533","433.5492658551533"
"130000","304.1061937802318","304.1061937802318","304.1061937802318","790.1709106361075","790.1709106361075","790.1709106361075","252.06778828622436","252.06778828622436","252.06778828622436","307.1921189631886","307.1921189631886","307.1921189631886","435.61679920886826","435.61679920886826","435.61679920886826"
"140000","285.73284845915384","285.73284845915384","285.73284845915384","794.920907078836","794.920907078836","794.920907078836","258.3855239991182","258.3855239991182","258.3855239991182","333.49451453826396","333.49451453826396","333.49451453826396","426.4650355614002","426.4650355614002","426.4650355614002"
"150000","272.32071532495627","272.32071532495627","272.32071532495627","947.4001323517696","947.4001323517696","947.4001323517696","343.3669749634119","343.3669749634119","343.3669749634119","345.7921288880002","345.7921288880002","345.7921288880002","433.7806142035721","433.7806142035721","433.7806142035721"
"160000","364.24761769154765","364.24761769154765","364.24761769154765","375.5364884638074","375.5364884638074","375.5364884638074","255.1384036098786","255.1384036098786","255.1384036098786","432.77691840288196","432.77691840288196","432.77691840288196","439.9201007237014","439.9201007237014","439.9201007237014"
"170000","292.3451623588909","292.3451623588909","292.3451623588909","375.7598449361828","375.7598449361828","375.7598449361828","319.7681206250124","319.7681206250124","319.7681206250124","343.913522265797","343.913522265797","343.913522265797","443.59641478728724","443.59641478728724","443.59641478728724"
"180000","261.5903412101961","261.5903412101961","261.5903412101961","465.3333602342965","465.3333602342965","465.3333602342965","213.3604715863102","213.3604715863102","213.3604715863102","355.4419158583806","355.4419158583806","355.4419158583806","446.4674843312845","446.4674843312845","446.4674843312845"
"190000","277.46887231453366","277.46887231453366","277.46887231453366","407.1159090930226","407.1159090930226","407.1159090930226","231.8659854979805","231.8659854979805","231.8659854979805","474.42312288156455","474.42312288156455","474.42312288156455","417.0011451142459","417.0011451142459","417.0011451142459"
"200000","322.4615413468793","322.4615413468793","322.4615413468793","411.1861385609474","411.1861385609474","411.1861385609474","221.0638995063896","221.0638995063896","221.0638995063896","370.01953336803655","370.01953336803655","370.01953336803655","430.85268273495257","430.85268273495257","430.85268273495257"
"210000","301.282188770179","301.282188770179","301.282188770179","111.6351753384666","111.6351753384666","111.6351753384666","267.511392040738","267.511392040738","267.511392040738","363.7134026412701","363.7134026412701","363.7134026412701","376.57959480827174","376.57959480827174","376.57959480827174"
"220000","284.13311165680904","284.13311165680904","284.13311165680904","491.9045769014705","491.9045769014705","491.9045769014705","294.2169221020812","294.2169221020812","294.2169221020812","142.4804383036339","142.4804383036339","142.4804383036339","449.83003497119887","449.83003497119887","449.83003497119887"
"230000","283.93123185491976","283.93123185491976","283.93123185491976","88.86703875221171","88.86703875221171","88.86703875221171","247.56838794977952","247.56838794977952","247.56838794977952","72.93887943490425","72.93887943490425","72.93887943490425","707.5530190177417","707.5530190177417","707.5530190177417"
"240000","292.6119087228919","292.6119087228919","292.6119087228919","340.1096333757738","340.1096333757738","340.1096333757738","218.21374296083937","218.21374296083937","218.21374296083937","111.90333644437325","111.90333644437325","111.90333644437325","515.968858173768","515.968858173768","515.968858173768"
"250000","289.02528279548096","289.02528279548096","289.02528279548096","142.52583418133221","142.52583418133221","142.52583418133221","235.6463869311821","235.6463869311821","235.6463869311821","137.66607744773106","137.66607744773106","137.66607744773106","720.0141990993017","720.0141990993017","720.0141990993017"
"260000","268.4363324880882","268.4363324880882","268.4363324880882","102.28278441363499","102.28278441363499","102.28278441363499","236.10180943823406","236.10180943823406","236.10180943823406","192.27949973061777","192.27949973061777","192.27949973061777","709.6633784577651","709.6633784577651","709.6633784577651"
"270000","300.44854849263174","300.44854849263174","300.44854849263174","154.80390857813967","154.80390857813967","154.80390857813967","244.1789112408413","244.1789112408413","244.1789112408413","258.3495884818891","258.3495884818891","258.3495884818891","535.3929376788342","535.3929376788342","535.3929376788342"
"280000","329.8527106248433","329.8527106248433","329.8527106248433","1161.3033479653063","1161.3033479653063","1161.3033479653063","364.89370591300275","364.89370591300275","364.89370591300275","124.24824037113422","124.24824037113422","124.24824037113422","693.1145912433913","693.1145912433913","693.1145912433913"
"290000","291.53809709709077","291.53809709709077","291.53809709709077","213.88477913747516","213.88477913747516","213.88477913747516","203.80676391097464","203.80676391097464","203.80676391097464","91.60258796271374","91.60258796271374","91.60258796271374","604.0750518505008","604.0750518505008","604.0750518505008"
"300000","284.8609756001121","284.8609756001121","284.8609756001121","1497.3144441600093","1497.3144441600093","1497.3144441600093","264.25973176906234","264.25973176906234","264.25973176906234","68.29223091992633","68.29223091992633","68.29223091992633","514.6254398591944","514.6254398591944","514.6254398591944"
"310000","329.06671486505036","329.06671486505036","329.06671486505036","1345.3891664668386","1345.3891664668386","1345.3891664668386","176.17561992876944","176.17561992876944","176.17561992876944","124.72530220549133","124.72530220549133","124.72530220549133","597.7508415430723","597.7508415430723","597.7508415430723"
"320000","359.70510752482505","359.70510752482505","359.70510752482505","1277.6374557653226","1277.6374557653226","1277.6374557653226","236.4295327249416","236.4295327249416","236.4295327249416","159.52978540655837","159.52978540655837","159.52978540655837","552.4339419720302","552.4339419720302","552.4339419720302"
"330000","339.449294110512","339.449294110512","339.449294110512","732.0021252486498","732.0021252486498","732.0021252486498","237.19447892519867","237.19447892519867","237.19447892519867","267.61665166633935","267.61665166633935","267.61665166633935","176.74040541802162","176.74040541802162","176.74040541802162"
"340000","249.71833527532817","249.71833527532817","249.71833527532817","1544.5987707818108","1544.5987707818108","1544.5987707818108","256.2998069668967","256.2998069668967","256.2998069668967","159.99967065213426","159.99967065213426","159.99967065213426","154.93819534272004","154.93819534272004","154.93819534272004"
"350000","315.8250166146953","315.8250166146953","315.8250166146953","1346.600258958291","1346.600258958291","1346.600258958291","826.6157081100703","826.6157081100703","826.6157081100703","200.9197922517504","200.9197922517504","200.9197922517504","339.2229405433418","339.2229405433418","339.2229405433418"
"360000","243.74898699384576","243.74898699384576","243.74898699384576","457.40573213841765","457.40573213841765","457.40573213841765","669.7716613422813","669.7716613422813","669.7716613422813","87.35206673337221","87.35206673337221","87.35206673337221","186.04898237615654","186.04898237615654","186.04898237615654"
"370000","262.7716172233338","262.7716172233338","262.7716172233338","655.2920195415983","655.2920195415983","655.2920195415983","265.4360013547856","265.4360013547856","265.4360013547856","114.11032011617822","114.11032011617822","114.11032011617822","211.22107537645329","211.22107537645329","211.22107537645329"
"380000","196.63162292059408","196.63162292059408","196.63162292059408","1660.0232921092907","1660.0232921092907","1660.0232921092907","485.3328444968048","485.3328444968048","485.3328444968048","487.4211443627816","487.4211443627816","487.4211443627816","215.53788381424542","215.53788381424542","215.53788381424542"
"390000","227.05373192689632","227.05373192689632","227.05373192689632","1605.3771801461949","1605.3771801461949","1605.3771801461949","363.7451676789216","363.7451676789216","363.7451676789216","580.513357499374","580.513357499374","580.513357499374","182.43390111623665","182.43390111623665","182.43390111623665"
"400000","338.5156647038901","338.5156647038901","338.5156647038901","1615.8385527584746","1615.8385527584746","1615.8385527584746","231.5011893159853","231.5011893159853","231.5011893159853","704.3718020719785","704.3718020719785","704.3718020719785","191.5976774637959","191.5976774637959","191.5976774637959"
"410000","275.8664937362296","275.8664937362296","275.8664937362296","1578.4580405786205","1578.4580405786205","1578.4580405786205","238.8635407755309","238.8635407755309","238.8635407755309","763.7684654818494","763.7684654818494","763.7684654818494","192.14490288683936","192.14490288683936","192.14490288683936"
"420000","381.6494017636911","381.6494017636911","381.6494017636911","1613.738515345781","1613.738515345781","1613.738515345781","422.136537219224","422.136537219224","422.136537219224","833.9673661493046","833.9673661493046","833.9673661493046","203.00059921916815","203.00059921916815","203.00059921916815"
"430000","347.13162409680274","347.13162409680274","347.13162409680274","1207.2122566514774","1207.2122566514774","1207.2122566514774","290.6895693074175","290.6895693074175","290.6895693074175","745.4373990308158","745.4373990308158","745.4373990308158","172.57804365102626","172.57804365102626","172.57804365102626"
"440000","421.7874172470045","421.7874172470045","421.7874172470045","6.520849737345469","6.520849737345469","6.520849737345469","282.8831502371352","282.8831502371352","282.8831502371352","691.1414671833483","691.1414671833483","691.1414671833483","228.9092393609156","228.9092393609156","228.9092393609156"
"450000","392.52416420956297","392.52416420956297","392.52416420956297","901.9299465840455","901.9299465840455","901.9299465840455","486.70076339752575","486.70076339752575","486.70076339752575","776.4225081928167","776.4225081928167","776.4225081928167","192.76567297432854","192.76567297432854","192.76567297432854"
"460000","335.0862383517589","335.0862383517589","335.0862383517589","1554.8153226082675","1554.8153226082675","1554.8153226082675","316.33013653768955","316.33013653768955","316.33013653768955","517.7308692262118","517.7308692262118","517.7308692262118","221.68378903001312","221.68378903001312","221.68378903001312"
"470000","398.89703372724153","398.89703372724153","398.89703372724153","178.1560111402107","178.1560111402107","178.1560111402107","355.67774404206347","355.67774404206347","355.67774404206347","503.48631935306946","503.48631935306946","503.48631935306946","344.92372984071824","344.92372984071824","344.92372984071824"
"480000","405.31215224552597","405.31215224552597","405.31215224552597","1105.1124302359515","1105.1124302359515","1105.1124302359515","408.30284771550816","408.30284771550816","408.30284771550816","566.9910612248459","566.9910612248459","566.9910612248459","262.4751231965523","262.4751231965523","262.4751231965523"
"490000","411.04322741081006","411.04322741081006","411.04322741081006","1213.7235752776771","1213.7235752776771","1213.7235752776771","407.86003609953275","407.86003609953275","407.86003609953275","641.0305744067995","641.0305744067995","641.0305744067995","309.9538376794061","309.9538376794061","309.9538376794061"
"500000","399.8665588919301","399.8665588919301","399.8665588919301","-7.998337889031506","-7.998337889031506","-7.998337889031506","769.3270296109998","769.3270296109998","769.3270296109998","503.4534184621527","503.4534184621527","503.4534184621527","178.3353225500567","178.3353225500567","178.3353225500567"
"510000","373.83976769448515","373.83976769448515","373.83976769448515","83.02112682456385","83.02112682456385","83.02112682456385","677.2558757139858","677.2558757139858","677.2558757139858","630.7231659153016","630.7231659153016","630.7231659153016","238.04954586404364","238.04954586404364","238.04954586404364"
"520000","373.547578593519","373.547578593519","373.547578593519","-12.029020984798239","-12.029020984798239","-12.029020984798239","513.4626811147976","513.4626811147976","513.4626811147976","777.9135066404749","777.9135066404749","777.9135066404749","223.67605174561368","223.67605174561368","223.67605174561368"
"530000","398.9049473282063","398.9049473282063","398.9049473282063","-14.886235390145128","-14.886235390145128","-14.886235390145128","684.5275414476446","684.5275414476446","684.5275414476446","493.0423217785318","493.0423217785318","493.0423217785318","188.73015202210996","188.73015202210996","188.73015202210996"
"540000","421.84226816191074","421.84226816191074","421.84226816191074","-11.461613658315331","-11.461613658315331","-11.461613658315331","583.6862588301926","583.6862588301926","583.6862588301926","450.45231568196476","450.45231568196476","450.45231568196476","236.4274427689079","236.4274427689079","236.4274427689079"
"550000","465.56414924720303","465.56414924720303","465.56414924720303","-4.141204169760766","-4.141204169760766","-4.141204169760766","641.288067003449","641.288067003449","641.288067003449","564.858811983057","564.858811983057","564.858811983057","270.7191005663924","270.7191005663924","270.7191005663924"
"560000","368.6450947008815","368.6450947008815","368.6450947008815","1.8283212401610995","1.8283212401610995","1.8283212401610995","496.32523992826043","496.32523992826043","496.32523992826043","448.63993998316766","448.63993998316766","448.63993998316766","314.9664007217984","314.9664007217984","314.9664007217984"
"570000","441.76163346862194","441.76163346862194","441.76163346862194","169.36070751064807","169.36070751064807","169.36070751064807","570.1444972336575","570.1444972336575","570.1444972336575","484.38643831232184","484.38643831232184","484.38643831232184","178.58014564264883","178.58014564264883","178.58014564264883"
"580000","432.1354669009452","432.1354669009452","432.1354669009452","1456.6982449072052","1456.6982449072052","1456.6982449072052","437.3372290702358","437.3372290702358","437.3372290702358","566.9937727374241","566.9937727374241","566.9937727374241","496.29614442271316","496.29614442271316","496.29614442271316"
"590000","433.26361008154817","433.26361008154817","433.26361008154817","1379.668118267608","1379.668118267608","1379.668118267608","441.86786148458276","441.86786148458276","441.86786148458276","582.6270644058426","582.6270644058426","582.6270644058426","181.99557712924098","181.99557712924098","181.99557712924098"
"600000","513.4901007903215","513.4901007903215","513.4901007903215","712.3667860202265","712.3667860202265","712.3667860202265","696.8345066672797","696.8345066672797","696.8345066672797","671.0864755688464","671.0864755688464","671.0864755688464","18.501295464440936","18.501295464440936","18.501295464440936"
"610000","313.6540731035942","313.6540731035942","313.6540731035942","1523.0312087631107","1523.0312087631107","1523.0312087631107","524.6398233324136","524.6398233324136","524.6398233324136","477.25440126191097","477.25440126191097","477.25440126191097","28.46630311562683","28.46630311562683","28.46630311562683"
"620000","459.03742506550554","459.03742506550554","459.03742506550554","1470.1333605944378","1470.1333605944378","1470.1333605944378","718.8055366216806","718.8055366216806","718.8055366216806","613.0963971867379","613.0963971867379","613.0963971867379","378.83847958614575","378.83847958614575","378.83847958614575"
"630000","350.34314084511635","350.34314084511635","350.34314084511635","1602.7400424866885","1602.7400424866885","1602.7400424866885","480.3175096101888","480.3175096101888","480.3175096101888","554.7421203761124","554.7421203761124","554.7421203761124","140.3950550666503","140.3950550666503","140.3950550666503"
"640000","382.0060102527497","382.0060102527497","382.0060102527497","1437.7913981675147","1437.7913981675147","1437.7913981675147","460.91479030076334","460.91479030076334","460.91479030076334","622.0074832672735","622.0074832672735","622.0074832672735","210.33241108864573","210.33241108864573","210.33241108864573"
"650000","375.8566682021803","375.8566682021803","375.8566682021803","1579.5773124972304","1579.5773124972304","1579.5773124972304","523.157293523497","523.157293523497","523.157293523497","478.4110238433865","478.4110238433865","478.4110238433865","101.19453995678785","101.19453995678785","101.19453995678785"
"660000","411.415207526726","411.415207526726","411.415207526726","1500.0414561473422","1500.0414561473422","1500.0414561473422","311.4376102251817","311.4376102251817","311.4376102251817","557.5595726980844","557.5595726980844","557.5595726980844","406.36105863262935","406.36105863262935","406.36105863262935"
"670000","379.5137855450879","379.5137855450879","379.5137855450879","317.9945838148482","317.9945838148482","317.9945838148482","395.91143976804335","395.91143976804335","395.91143976804335","539.5853846956526","539.5853846956526","539.5853846956526","154.25075824594302","154.25075824594302","154.25075824594302"
"680000","435.09380743521797","435.09380743521797","435.09380743521797","1251.6628303426826","1251.6628303426826","1251.6628303426826","580.6346791668768","580.6346791668768","580.6346791668768","597.3916297722036","597.3916297722036","597.3916297722036","274.7082073983726","274.7082073983726","274.7082073983726"
"690000","413.36587251827166","413.36587251827166","413.36587251827166","1333.896400445709","1333.896400445709","1333.896400445709","650.1996619313112","650.1996619313112","650.1996619313112","682.6900282706155","682.6900282706155","682.6900282706155","427.29840188817207","427.29840188817207","427.29840188817207"
"700000","402.3520846985024","402.3520846985024","402.3520846985024","1412.627751583258","1412.627751583258","1412.627751583258","671.0930070255125","671.0930070255125","671.0930070255125","779.4287893092456","779.4287893092456","779.4287893092456","320.69331254465453","320.69331254465453","320.69331254465453"
"710000","374.65581477331705","374.65581477331705","374.65581477331705","1210.4040551494845","1210.4040551494845","1210.4040551494845","777.7047102655491","777.7047102655491","777.7047102655491","836.7681158736259","836.7681158736259","836.7681158736259","307.75594264976013","307.75594264976013","307.75594264976013"
"720000","360.6449251713221","360.6449251713221","360.6449251713221","9.030604443677102","9.030604443677102","9.030604443677102","673.8681809108472","673.8681809108472","673.8681809108472","923.1307247359352","923.1307247359352","923.1307247359352","239.3231834819659","239.3231834819659","239.3231834819659"
"730000","343.5105549710804","343.5105549710804","343.5105549710804","1237.57452676196","1237.57452676196","1237.57452676196","491.63662337110793","491.63662337110793","491.63662337110793","968.822127965475","968.822127965475","968.822127965475","401.49806235675356","401.49806235675356","401.49806235675356"
"740000","375.9368293674913","375.9368293674913","375.9368293674913","-6.080567222901361","-6.080567222901361","-6.080567222901361","508.382169562289","508.382169562289","508.382169562289","896.7793940823692","896.7793940823692","896.7793940823692","328.68123896961777","328.68123896961777","328.68123896961777"
"750000","401.606718735013","401.606718735013","401.606718735013","1059.5241846173938","1059.5241846173938","1059.5241846173938","486.5651311712965","486.5651311712965","486.5651311712965","792.8964072131764","792.8964072131764","792.8964072131764","259.56786141489476","259.56786141489476","259.56786141489476"
"760000","342.6772587697687","342.6772587697687","342.6772587697687","657.8567680788266","657.8567680788266","657.8567680788266","654.5863098289435","654.5863098289435","654.5863098289435","1070.2683598414133","1070.2683598414133","1070.2683598414133","344.46965784316603","344.46965784316603","344.46965784316603"
"770000","370.88751041959546","370.88751041959546","370.88751041959546","491.60110734991656","491.60110734991656","491.60110734991656","567.1195506123541","567.1195506123541","567.1195506123541","882.5234649846556","882.5234649846556","882.5234649846556","233.29694012916974","233.29694012916974","233.29694012916974"
"780000","290.8032512505229","290.8032512505229","290.8032512505229","1357.1683383909012","1357.1683383909012","1357.1683383909012","430.186336269993","430.186336269993","430.186336269993","865.7177287658997","865.7177287658997","865.7177287658997","208.4708484408355","208.4708484408355","208.4708484408355"
"790000","355.2125340118703","355.2125340118703","355.2125340118703","740.6444160762413","740.6444160762413","740.6444160762413","522.6981136238846","522.6981136238846","522.6981136238846","1007.4341739203398","1007.4341739203398","1007.4341739203398","80.7048413515549","80.7048413515549","80.7048413515549"
"800000","352.1395403558547","352.1395403558547","352.1395403558547","1515.3439242089898","1515.3439242089898","1515.3439242089898","715.9040434394922","715.9040434394922","715.9040434394922","1126.780800050975","1126.780800050975","1126.780800050975","432.05210275289835","432.05210275289835","432.05210275289835"
"810000","357.15003957287405","357.15003957287405","357.15003957287405","1521.3078579484077","1521.3078579484077","1521.3078579484077","501.9980212096755","501.9980212096755","501.9980212096755","1171.2710453663758","1171.2710453663758","1171.2710453663758","348.7709055589679","348.7709055589679","348.7709055589679"
"820000","341.1618628328586","341.1618628328586","341.1618628328586","1402.5454695490876","1402.5454695490876","1402.5454695490876","464.2033934748935","464.2033934748935","464.2033934748935","1145.6821292281816","1145.6821292281816","1145.6821292281816","473.8558264045152","473.8558264045152","473.8558264045152"
"830000","331.91779244903756","331.91779244903756","331.91779244903756","1472.0781422357052","1472.0781422357052","1472.0781422357052","587.8377764285746","587.8377764285746","587.8377764285746","1167.9255341984715","1167.9255341984715","1167.9255341984715","281.3774899934557","281.3774899934557","281.3774899934557"
"840000","314.3344158605154","314.3344158605154","314.3344158605154","1038.8463146976626","1038.8463146976626","1038.8463146976626","521.3389036477249","521.3389036477249","521.3389036477249","921.1501349963006","921.1501349963006","921.1501349963006","680.3487819054158","680.3487819054158","680.3487819054158"
"850000","341.3080432682503","341.3080432682503","341.3080432682503","1485.7891939236392","1485.7891939236392","1485.7891939236392","630.2141201483613","630.2141201483613","630.2141201483613","998.8521927209255","998.8521927209255","998.8521927209255","164.56908767181216","164.56908767181216","164.56908767181216"
"860000","340.5208680660908","340.5208680660908","340.5208680660908","1491.4880936016139","1491.4880936016139","1491.4880936016139","814.2740537406166","814.2740537406166","814.2740537406166","1038.0455999768817","1038.0455999768817","1038.0455999768817","516.9097380851179","516.9097380851179","516.9097380851179"
"870000","344.8001579820373","344.8001579820373","344.8001579820373","1475.2526394686786","1475.2526394686786","1475.2526394686786","571.7441576525746","571.7441576525746","571.7441576525746","1191.5764637638893","1191.5764637638893","1191.5764637638893","749.8308683103489","749.8308683103489","749.8308683103489"
"880000","355.64601880785307","355.64601880785307","355.64601880785307","211.30552028293042","211.30552028293042","211.30552028293042","607.1471875095606","607.1471875095606","607.1471875095606","1059.6382604350624","1059.6382604350624","1059.6382604350624","515.2603672960764","515.2603672960764","515.2603672960764"
"890000","280.8632011626425","280.8632011626425","280.8632011626425","1500.7542370509123","1500.7542370509123","1500.7542370509123","590.3886225024503","590.3886225024503","590.3886225024503","916.8091863137736","916.8091863137736","916.8091863137736","539.6296250901513","539.6296250901513","539.6296250901513"
"900000","346.2816013912115","346.2816013912115","346.2816013912115","17.638139461576927","17.638139461576927","17.638139461576927","533.9272564756272","533.9272564756272","533.9272564756272","1024.5531973910693","1024.5531973910693","1024.5531973910693","692.2199739950014","692.2199739950014","692.2199739950014"
"910000","340.625888110597","340.625888110597","340.625888110597","1299.2455588863645","1299.2455588863645","1299.2455588863645","569.73943043224","569.73943043224","569.73943043224","1445.6672485720924","1445.6672485720924","1445.6672485720924","633.8311322804765","633.8311322804765","633.8311322804765"
"920000","344.3711191413598","344.3711191413598","344.3711191413598","1410.9642724420073","1410.9642724420073","1410.9642724420073","453.2206871151672","453.2206871151672","453.2206871151672","1308.5211361555127","1308.5211361555127","1308.5211361555127","468.25443054176895","468.25443054176895","468.25443054176895"
"930000","320.49198555761006","320.49198555761006","320.49198555761006","242.88504549875952","242.88504549875952","242.88504549875952","524.3151909003756","524.3151909003756","524.3151909003756","1200.2609238290324","1200.2609238290324","1200.2609238290324","273.18895709840234","273.18895709840234","273.18895709840234"
"940000","338.34608188693045","338.34608188693045","338.34608188693045","103.79996596438828","103.79996596438828","103.79996596438828","948.1605077087115","948.1605077087115","948.1605077087115","1434.8942473464292","1434.8942473464292","1434.8942473464292","290.57426264111956","290.57426264111956","290.57426264111956"
"950000","324.28256331415764","324.28256331415764","324.28256331415764","293.71626125430214","293.71626125430214","293.71626125430214","777.0974850398231","777.0974850398231","777.0974850398231","1288.4033680934406","1288.4033680934406","1288.4033680934406","294.99552040253536","294.99552040253536","294.99552040253536"
"960000","353.9504429258421","353.9504429258421","353.9504429258421","230.07234000921335","230.07234000921335","230.07234000921335","796.001963460743","796.001963460743","796.001963460743","1238.6451682807087","1238.6451682807087","1238.6451682807087","194.93027580307086","194.93027580307086","194.93027580307086"
"970000","343.08176849186816","343.08176849186816","343.08176849186816","409.1595367813945","409.1595367813945","409.1595367813945","782.6577010930504","782.6577010930504","782.6577010930504","935.824674708944","935.824674708944","935.824674708944","551.3253063743892","551.3253063743892","551.3253063743892"
"980000","312.32521057732066","312.32521057732066","312.32521057732066","312.4406385023116","312.4406385023116","312.4406385023116","795.4362061221029","795.4362061221029","795.4362061221029","1197.6392592603793","1197.6392592603793","1197.6392592603793","496.19380620967985","496.19380620967985","496.19380620967985"
"990000","322.45087534478677","322.45087534478677","322.45087534478677","316.66174638098437","316.66174638098437","316.66174638098437","665.1131461854919","665.1131461854919","665.1131461854919","998.878014026837","998.878014026837","998.878014026837","106.47096620566883","106.47096620566883","106.47096620566883"
"1000000","327.9691276777579","327.9691276777579","327.9691276777579","73.63962513919654","73.63962513919654","73.63962513919654","743.0321781785741","743.0321781785741","743.0321781785741","1378.972139081768","1378.972139081768","1378.972139081768","539.2403572423843","539.2403572423843","539.2403572423843"
"1010000","343.83641337265806","343.83641337265806","343.83641337265806","301.8861147964934","301.8861147964934","301.8861147964934","607.1991813226942","607.1991813226942","607.1991813226942","1515.288164139688","1515.288164139688","1515.288164139688","149.13449143635938","149.13449143635938","149.13449143635938"
"1020000","319.6380509492434","319.6380509492434","319.6380509492434","285.1642136633085","285.1642136633085","285.1642136633085","882.9041725235681","882.9041725235681","882.9041725235681","1351.341166841977","1351.341166841977","1351.341166841977","1045.5957589512163","1045.5957589512163","1045.5957589512163"
"1030000","317.47867631782776","317.47867631782776","317.47867631782776","540.2918355480674","540.2918355480674","540.2918355480674","872.1860047810567","872.1860047810567","872.1860047810567","1514.4625324140216","1514.4625324140216","1514.4625324140216","161.9529784206888","161.9529784206888","161.9529784206888"
"1040000","287.4516889845082","287.4516889845082","287.4516889845082","366.447771611938","366.447771611938","366.447771611938","944.4670003721724","944.4670003721724","944.4670003721724","1283.0941805222585","1283.0941805222585","1283.0941805222585","306.36812472210215","306.36812472210215","306.36812472210215"
"1050000","325.4636603160567","325.4636603160567","325.4636603160567","221.2439264438347","221.2439264438347","221.2439264438347","773.9678098945275","773.9678098945275","773.9678098945275","1177.3393508298293","1177.3393508298293","1177.3393508298293","476.1604740122222","476.1604740122222","476.1604740122222"
"1060000","340.05215339595946","340.05215339595946","340.05215339595946","988.9110082400326","988.9110082400326","988.9110082400326","699.1040406527578","699.1040406527578","699.1040406527578","1293.196559587517","1293.196559587517","1293.196559587517","331.9220036059877","331.9220036059877","331.9220036059877"
"1070000","251.0184139250645","251.0184139250645","251.0184139250645","168.8963820598946","168.8963820598946","168.8963820598946","999.4451084106834","999.4451084106834","999.4451084106834","1275.7925120673399","1275.7925120673399","1275.7925120673399","173.45541492263692","173.45541492263692","173.45541492263692"
"1080000","298.3780169514477","298.3780169514477","298.3780169514477","111.7689872491402","111.7689872491402","111.7689872491402","531.06523579384","531.06523579384","531.06523579384","1298.0086693055666","1298.0086693055666","1298.0086693055666","168.22813208157282","168.22813208157282","168.22813208157282"
"1090000","349.40496549546276","349.40496549546276","349.40496549546276","30.633096395733077","30.633096395733077","30.633096395733077","706.5774701286181","706.5774701286181","706.5774701286181","1587.2380142071875","1587.2380142071875","1587.2380142071875","268.5544849016838","268.5544849016838","268.5544849016838"
"1100000","322.3829252945403","322.3829252945403","322.3829252945403","1475.8513276813892","1475.8513276813892","1475.8513276813892","784.0684603375933","784.0684603375933","784.0684603375933","1483.5851701992385","1483.5851701992385","1483.5851701992385","559.7121072538175","559.7121072538175","559.7121072538175"
"1110000","277.9255265010908","277.9255265010908","277.9255265010908","234.63334333652716","234.63334333652716","234.63334333652716","556.0843401420814","556.0843401420814","556.0843401420814","1226.493905087154","1226.493905087154","1226.493905087154","177.31674797416474","177.31674797416474","177.31674797416474"
"1120000","347.33829360819016","347.33829360819016","347.33829360819016","2.2747568974215877","2.2747568974215877","2.2747568974215877","930.3950620013986","930.3950620013986","930.3950620013986","1474.8914040541435","1474.8914040541435","1474.8914040541435","1408.9576235555926","1408.9576235555926","1408.9576235555926"
"1130000","341.9488808281202","341.9488808281202","341.9488808281202","1030.9878615483365","1030.9878615483365","1030.9878615483365","502.58225698083317","502.58225698083317","502.58225698083317","1716.3006832989872","1716.3006832989872","1716.3006832989872","781.4561285682562","781.4561285682562","781.4561285682562"
"1140000","290.8747044489596","290.8747044489596","290.8747044489596","901.1869925550484","901.1869925550484","901.1869925550484","722.8102101086193","722.8102101086193","722.8102101086193","1519.562581658945","1519.562581658945","1519.562581658945","1384.0891242783468","1384.0891242783468","1384.0891242783468"
"1150000","306.2054624731816","306.2054624731816","306.2054624731816","1301.6277821122246","1301.6277821122246","1301.6277821122246","634.1598221007966","634.1598221007966","634.1598221007966","1745.0643168778977","1745.0643168778977","1745.0643168778977","630.2315192824806","630.2315192824806","630.2315192824806"
"1160000","271.46859440585894","271.46859440585894","271.46859440585894","628.6619304644036","628.6619304644036","628.6619304644036","584.6017061747975","584.6017061747975","584.6017061747975","1642.1450972514697","1642.1450972514697","1642.1450972514697","637.0318004744515","637.0318004744515","637.0318004744515"
"1170000","314.9450721582549","314.9450721582549","314.9450721582549","17.787024966433442","17.787024966433442","17.787024966433442","590.2460455714937","590.2460455714937","590.2460455714937","1274.674763580706","1274.674763580706","1274.674763580706","1657.698490183839","1657.698490183839","1657.698490183839"
"1180000","312.15839053367324","312.15839053367324","312.15839053367324","312.49375689230203","312.49375689230203","312.49375689230203","697.3847069785495","697.3847069785495","697.3847069785495","1662.0695223550113","1662.0695223550113","1662.0695223550113","290.2809811989027","290.2809811989027","290.2809811989027"
"1190000","310.95608188959955","310.95608188959955","310.95608188959955","17.562830219017517","17.562830219017517","17.562830219017517","885.0450556237878","885.0450556237878","885.0450556237878","1425.8948440096415","1425.8948440096415","1425.8948440096415","653.2359199554162","653.2359199554162","653.2359199554162"
"1200000","264.57992651124306","264.57992651124306","264.57992651124306","1208.777046081887","1208.777046081887","1208.777046081887","537.903137039155","537.903137039155","537.903137039155","1664.3494007937588","1664.3494007937588","1664.3494007937588","251.91015439644994","251.91015439644994","251.91015439644994"
"1210000","308.9559079351418","308.9559079351418","308.9559079351418","120.65009692296569","120.65009692296569","120.65009692296569","718.31191662889","718.31191662889","718.31191662889","1675.8736902840737","1675.8736902840737","1675.8736902840737","666.4697199488328","666.4697199488328","666.4697199488328"
"1220000","267.37804658849774","267.37804658849774","267.37804658849774","28.742707131731446","28.742707131731446","28.742707131731446","799.737377260474","799.737377260474","799.737377260474","1684.7272715624717","1684.7272715624717","1684.7272715624717","1323.9809479915225","1323.9809479915225","1323.9809479915225"
"1230000","273.4034804056716","273.4034804056716","273.4034804056716","873.2870304435855","873.2870304435855","873.2870304435855","722.2566472091812","722.2566472091812","722.2566472091812","1486.5608500075234","1486.5608500075234","1486.5608500075234","162.90769146967745","162.90769146967745","162.90769146967745"
"1240000","333.454540059776","333.454540059776","333.454540059776","1331.4377784073351","1331.4377784073351","1331.4377784073351","619.3340219718024","619.3340219718024","619.3340219718024","1547.7003384044083","1547.7003384044083","1547.7003384044083","558.9613648261773","558.9613648261773","558.9613648261773"
"1250000","279.6984596965933","279.6984596965933","279.6984596965933","4.682673172590142","4.682673172590142","4.682673172590142","890.4896734056085","890.4896734056085","890.4896734056085","1628.817153275338","1628.817153275338","1628.817153275338","1584.3923993229942","1584.3923993229942","1584.3923993229942"
"1260000","262.86697889884016","262.86697889884016","262.86697889884016","32.88638307667778","32.88638307667778","32.88638307667778","929.1853474464313","929.1853474464313","929.1853474464313","1578.5212279956722","1578.5212279956722","1578.5212279956722","878.0464045447181","878.0464045447181","878.0464045447181"
"1270000","286.2957169443738","286.2957169443738","286.2957169443738","691.6750317487632","691.6750317487632","691.6750317487632","945.4617192932179","945.4617192932179","945.4617192932179","1681.0629746949642","1681.0629746949642","1681.0629746949642","842.2857867299575","842.2857867299575","842.2857867299575"
"1280000","279.21105382493755","279.21105382493755","279.21105382493755","1075.6333040545187","1075.6333040545187","1075.6333040545187","889.6559482093987","889.6559482093987","889.6559482093987","1842.168390168438","1842.168390168438","1842.168390168438","567.5001058359618","567.5001058359618","567.5001058359618"
"1290000","269.32654041277755","269.32654041277755","269.32654041277755","1368.2968724971495","1368.2968724971495","1368.2968724971495","775.3206605453536","775.3206605453536","775.3206605453536","1692.2859470023352","1692.2859470023352","1692.2859470023352","1578.6195026197042","1578.6195026197042","1578.6195026197042"
"1300000","338.0527774204611","338.0527774204611","338.0527774204611","0.957069973717058","0.957069973717058","0.957069973717058","689.2411596856778","689.2411596856778","689.2411596856778","1855.385664998493","1855.385664998493","1855.385664998493","964.8253130062927","964.8253130062927","964.8253130062927"
"1310000","276.99003219560365","276.99003219560365","276.99003219560365","28.30553947812361","28.30553947812361","28.30553947812361","919.7189427676528","919.7189427676528","919.7189427676528","1863.9211632770998","1863.9211632770998","1863.9211632770998","1352.6724097262738","1352.6724097262738","1352.6724097262738"
"1320000","259.4883841367064","259.4883841367064","259.4883841367064","17.19174477062698","17.19174477062698","17.19174477062698","840.9662489423002","840.9662489423002","840.9662489423002","1198.9306288077184","1198.9306288077184","1198.9306288077184","1393.5004210947443","1393.5004210947443","1393.5004210947443"
"1330000","300.7136601252484","300.7136601252484","300.7136601252484","-8.504543976152124","-8.504543976152124","-8.504543976152124","782.6876732473472","782.6876732473472","782.6876732473472","1404.3550674914368","1404.3550674914368","1404.3550674914368","1261.3639486174122","1261.3639486174122","1261.3639486174122"
"1340000","278.2378187259592","278.2378187259592","278.2378187259592","4.209511285845501","4.209511285845501","4.209511285845501","929.0223369310052","929.0223369310052","929.0223369310052","1715.2468976914959","1715.2468976914959","1715.2468976914959","1462.6945323540162","1462.6945323540162","1462.6945323540162"
"1350000","320.17801576375257","320.17801576375257","320.17801576375257","850.2893978247091","850.2893978247091","850.2893978247091","741.1201147740437","741.1201147740437","741.1201147740437","1420.5357214963879","1420.5357214963879","1420.5357214963879","1389.7704424608207","1389.7704424608207","1389.7704424608207"
"1360000","271.4192326123336","271.4192326123336","271.4192326123336","952.6964544815231","952.6964544815231","952.6964544815231","634.2198200346007","634.2198200346007","634.2198200346007","1518.2363817546463","1518.2363817546463","1518.2363817546463","1133.5584405334866","1133.5584405334866","1133.5584405334866"
"1370000","300.70218425980255","300.70218425980255","300.70218425980255","1197.801240145251","1197.801240145251","1197.801240145251","942.2386094123415","942.2386094123415","942.2386094123415","1664.250176526876","1664.250176526876","1664.250176526876","1215.1154759475398","1215.1154759475398","1215.1154759475398"
"1380000","301.957802982362","301.957802982362","301.957802982362","-6.245595957537758","-6.245595957537758","-6.245595957537758","694.0692301925617","694.0692301925617","694.0692301925617","1369.0676485294143","1369.0676485294143","1369.0676485294143","1577.4594165478463","1577.4594165478463","1577.4594165478463"
"1390000","282.62973568152","282.62973568152","282.62973568152","-7.800378909788182","-7.800378909788182","-7.800378909788182","643.9625514670009","643.9625514670009","643.9625514670009","1595.8318863565678","1595.8318863565678","1595.8318863565678","898.136198920293","898.136198920293","898.136198920293"
"1400000","288.49362443701176","288.49362443701176","288.49362443701176","1319.2399478111583","1319.2399478111583","1319.2399478111583","711.909613579212","711.909613579212","711.909613579212","1471.6470222073708","1471.6470222073708","1471.6470222073708","1590.0018410238622","1590.0018410238622","1590.0018410238622"
"1410000","335.5297675030419","335.5297675030419","335.5297675030419","1399.942479876866","1399.942479876866","1399.942479876866","943.6388204407947","943.6388204407947","943.6388204407947","1648.540215466172","1648.540215466172","1648.540215466172","1441.2117983699416","1441.2117983699416","1441.2117983699416"
"1420000","292.91930397530143","292.91930397530143","292.91930397530143","281.93556661896065","281.93556661896065","281.93556661896065","658.1348320562452","658.1348320562452","658.1348320562452","659.1437880563295","659.1437880563295","659.1437880563295","1619.9770647202774","1619.9770647202774","1619.9770647202774"
"1430000","290.4452608659222","290.4452608659222","290.4452608659222","1573.4199572547866","1573.4199572547866","1573.4199572547866","732.0262308924287","732.0262308924287","732.0262308924287","1582.7566207952325","1582.7566207952325","1582.7566207952325","400.57984395880544","400.57984395880544","400.57984395880544"
"1440000","294.7991250649362","294.7991250649362","294.7991250649362","19.201090469123137","19.201090469123137","19.201090469123137","788.080135981967","788.080135981967","788.080135981967","1638.0688661155389","1638.0688661155389","1638.0688661155389","1600.2659904623288","1600.2659904623288","1600.2659904623288"
"1450000","282.75977977584665","282.75977977584665","282.75977977584665","841.8074610133228","841.8074610133228","841.8074610133228","1030.6449349949326","1030.6449349949326","1030.6449349949326","1716.3335772061223","1716.3335772061223","1716.3335772061223","1360.2104822908045","1360.2104822908045","1360.2104822908045"
"1460000","298.35690013810955","298.35690013810955","298.35690013810955","1375.3269286099064","1375.3269286099064","1375.3269286099064","798.41298701974","798.41298701974","798.41298701974","1730.9231760975806","1730.9231760975806","1730.9231760975806","1259.0795514328142","1259.0795514328142","1259.0795514328142"
"1470000","346.51027126591487","346.51027126591487","346.51027126591487","22.82702890864641","22.82702890864641","22.82702890864641","556.4542558281478","556.4542558281478","556.4542558281478","1644.3776102870204","1644.3776102870204","1644.3776102870204","1624.1088667648473","1624.1088667648473","1624.1088667648473"
"1480000","314.2792139158788","314.2792139158788","314.2792139158788","1333.6062673813747","1333.6062673813747","1333.6062673813747","541.7109016185875","541.7109016185875","541.7109016185875","742.3539310541164","742.3539310541164","742.3539310541164","1537.0631239004938","1537.0631239004938","1537.0631239004938"
"1490000","275.84971577596866","275.84971577596866","275.84971577596866","20.236453865936287","20.236453865936287","20.236453865936287","934.3459068602849","934.3459068602849","934.3459068602849","791.9247859628268","791.9247859628268","791.9247859628268","1632.192421295829","1632.192421295829","1632.192421295829"

==> plot_scripts/data/reward_curves/walker2d/polygrad_sample_policy_walker.csv <==
"Step","committed-hug-566 - eval/avg_return","committed-hug-566 - eval/avg_return__MIN","committed-hug-566 - eval/avg_return__MAX","charmed-oath-457 - eval/avg_return","charmed-oath-457 - eval/avg_return__MIN","charmed-oath-457 - eval/avg_return__MAX","major-flower-456 - eval/avg_return","major-flower-456 - eval/avg_return__MIN","major-flower-456 - eval/avg_return__MAX","noble-resonance-455 - eval/avg_return","noble-resonance-455 - eval/avg_return__MIN","noble-resonance-455 - eval/avg_return__MAX","kind-deluge-454 - eval/avg_return","kind-deluge-454 - eval/avg_return__MIN","kind-deluge-454 - eval/avg_return__MAX"
"0","1.3344671855939443","1.3344671855939443","1.3344671855939443","19.51540380457324","19.51540380457324","19.51540380457324","6.972267911258081","6.972267911258081","6.972267911258081","10.544839375388943","10.544839375388943","10.544839375388943","-8.972292754372551","-8.972292754372551","-8.972292754372551"
"10000","299.86586306608194","299.86586306608194","299.86586306608194","277.83844199987357","277.83844199987357","277.83844199987357","350.7390713662981","350.7390713662981","350.7390713662981","356.492692155026","356.492692155026","356.492692155026","313.8194685981704","313.8194685981704","313.8194685981704"
"20000","392.22955658102273","392.22955658102273","392.22955658102273","342.1814625077416","342.1814625077416","342.1814625077416","368.21555200420437","368.21555200420437","368.21555200420437","270.1732717246749","270.1732717246749","270.1732717246749","336.22164444034604","336.22164444034604","336.22164444034604"
"30000","-6.918512176533372","-6.918512176533372","-6.918512176533372","232.04736479671692","232.04736479671692","232.04736479671692","373.87280017028115","373.87280017028115","373.87280017028115","393.3247108796774","393.3247108796774","393.3247108796774","327.48158661387936","327.48158661387936","327.48158661387936"
"40000","330.51687484158856","330.51687484158856","330.51687484158856","354.74836492348527","354.74836492348527","354.74836492348527","667.5772267307968","667.5772267307968","667.5772267307968","261.9631906602767","261.9631906602767","261.9631906602767","288.1784668637786","288.1784668637786","288.1784668637786"
"50000","247.23570275596302","247.23570275596302","247.23570275596302","446.5933256877781","446.5933256877781","446.5933256877781","689.7594992037581","689.7594992037581","689.7594992037581","381.59066345388885","381.59066345388885","381.59066345388885","320.488583570385","320.488583570385","320.488583570385"
"60000","360.1002943435736","360.1002943435736","360.1002943435736","425.23455382460713","425.23455382460713","425.23455382460713","524.6408551433537","524.6408551433537","524.6408551433537","292.66574520277493","292.66574520277493","292.66574520277493","321.07209304399305","321.07209304399305","321.07209304399305"
"70000","381.9429731716764","381.9429731716764","381.9429731716764","459.9907730462046","459.9907730462046","459.9907730462046","150.55044010134424","150.55044010134424","150.55044010134424","331.1657254328888","331.1657254328888","331.1657254328888","317.675987888064","317.675987888064","317.675987888064"
"80000","424.31312987761237","424.31312987761237","424.31312987761237","292.81445254985545","292.81445254985545","292.81445254985545","849.2393820615067","849.2393820615067","849.2393820615067","331.500909287664","331.500909287664","331.500909287664","356.0847940854872","356.0847940854872","356.0847940854872"
"90000","301.38283038913823","301.38283038913823","301.38283038913823","394.55320475455204","394.55320475455204","394.55320475455204","355.34139467841504","355.34139467841504","355.34139467841504","317.8660332768149","317.8660332768149","317.8660332768149","432.85206178047775","432.85206178047775","432.85206178047775"
"100000","-8.049352355343604","-8.049352355343604","-8.049352355343604","419.18186619363786","419.18186619363786","419.18186619363786","583.9875756039623","583.9875756039623","583.9875756039623","441.80781169308995","441.80781169308995","441.80781169308995","482.1335343266081","482.1335343266081","482.1335343266081"
"110000","375.40081904906856","375.40081904906856","375.40081904906856","467.0163503608986","467.0163503608986","467.0163503608986","584.8952067126653","584.8952067126653","584.8952067126653","332.18922188086947","332.18922188086947","332.18922188086947","431.16734832827416","431.16734832827416","431.16734832827416"
"120000","515.041742795396","515.041742795396","515.041742795396","393.9285315456515","393.9285315456515","393.9285315456515","327.89215607109077","327.89215607109077","327.89215607109077","348.0429561745599","348.0429561745599","348.0429561745599","402.05020518855787","402.05020518855787","402.05020518855787"
"130000","537.9028648283895","537.9028648283895","537.9028648283895","399.4970636895757","399.4970636895757","399.4970636895757","486.862732067857","486.862732067857","486.862732067857","319.22172227923414","319.22172227923414","319.22172227923414","402.5519091725605","402.5519091725605","402.5519091725605"
"140000","579.2035857835035","579.2035857835035","579.2035857835035","276.4316649488395","276.4316649488395","276.4316649488395","497.97116189288715","497.97116189288715","497.97116189288715","296.4180682353356","296.4180682353356","296.4180682353356","503.8668254271909","503.8668254271909","503.8668254271909"
"150000","232.58023141909038","232.58023141909038","232.58023141909038","323.1367133987552","323.1367133987552","323.1367133987552","440.4009922789236","440.4009922789236","440.4009922789236","267.36225034276737","267.36225034276737","267.36225034276737","906.9431820555283","906.9431820555283","906.9431820555283"
"160000","-3.0752370966383022","-3.0752370966383022","-3.0752370966383022","793.0710412961816","793.0710412961816","793.0710412961816","260.8816836372895","260.8816836372895","260.8816836372895","329.14997055669","329.14997055669","329.14997055669","935.1474956445638","935.1474956445638","935.1474956445638"
"170000","-1.8441668598810377","-1.8441668598810377","-1.8441668598810377","1061.5394865868043","1061.5394865868043","1061.5394865868043","619.4311643288312","619.4311643288312","619.4311643288312","421.4769148912411","421.4769148912411","421.4769148912411","655.2785009512532","655.2785009512532","655.2785009512532"
"180000","-7.893788563987833","-7.893788563987833","-7.893788563987833","429.4458792192364","429.4458792192364","429.4458792192364","382.91004808960355","382.91004808960355","382.91004808960355","328.6545821374589","328.6545821374589","328.6545821374589","486.0302224133675","486.0302224133675","486.0302224133675"
"190000","-7.875741406710555","-7.875741406710555","-7.875741406710555","421.8347317325676","421.8347317325676","421.8347317325676","1319.79092091147","1319.79092091147","1319.79092091147","332.79856626553453","332.79856626553453","332.79856626553453","831.175611347299","831.175611347299","831.175611347299"
"200000","-8.067812382628867","-8.067812382628867","-8.067812382628867","309.07341347157706","309.07341347157706","309.07341347157706","940.658260020126","940.658260020126","940.658260020126","431.633825666782","431.633825666782","431.633825666782","456.50931849349763","456.50931849349763","456.50931849349763"
"210000","251.88981448860255","251.88981448860255","251.88981448860255","482.11095492465404","482.11095492465404","482.11095492465404","208.58344497585978","208.58344497585978","208.58344497585978","336.591579738313","336.591579738313","336.591579738313","383.0478758905349","383.0478758905349","383.0478758905349"
"220000","467.38500443611946","467.38500443611946","467.38500443611946","436.8323757847621","436.8323757847621","436.8323757847621","330.08402555243345","330.08402555243345","330.08402555243345","328.97136167294815","328.97136167294815","328.97136167294815","444.3399767110274","444.3399767110274","444.3399767110274"
"230000","290.1856735308131","290.1856735308131","290.1856735308131","482.3871628869341","482.3871628869341","482.3871628869341","313.5042765478053","313.5042765478053","313.5042765478053","324.01178263246413","324.01178263246413","324.01178263246413","344.1162046586681","344.1162046586681","344.1162046586681"
"240000","187.68408464358956","187.68408464358956","187.68408464358956","591.3674056449411","591.3674056449411","591.3674056449411","331.22260780236553","331.22260780236553","331.22260780236553","320.6168115337845","320.6168115337845","320.6168115337845","397.3475948082354","397.3475948082354","397.3475948082354"
"250000","280.99269086939864","280.99269086939864","280.99269086939864","721.0972760337287","721.0972760337287","721.0972760337287","1200.6602615814359","1200.6602615814359","1200.6602615814359","326.9844858807678","326.9844858807678","326.9844858807678","431.2829868196103","431.2829868196103","431.2829868196103"
"260000","298.4820789230439","298.4820789230439","298.4820789230439","588.0559160088125","588.0559160088125","588.0559160088125","483.58103731267255","483.58103731267255","483.58103731267255","321.7149878027062","321.7149878027062","321.7149878027062","593.2098833696543","593.2098833696543","593.2098833696543"
"270000","1050.1566905307077","1050.1566905307077","1050.1566905307077","924.9447338011612","924.9447338011612","924.9447338011612","434.35465008094707","434.35465008094707","434.35465008094707","-2.1296890032217","-2.1296890032217","-2.1296890032217","415.7959396955387","415.7959396955387","415.7959396955387"
"280000","331.5042395652974","331.5042395652974","331.5042395652974","840.925010661221","840.925010661221","840.925010661221","865.8530575022554","865.8530575022554","865.8530575022554","304.633201298367","304.633201298367","304.633201298367","698.4528227054959","698.4528227054959","698.4528227054959"
"290000","289.70367158923835","289.70367158923835","289.70367158923835","568.9827564401487","568.9827564401487","568.9827564401487","849.838755817884","849.838755817884","849.838755817884","347.12797424098824","347.12797424098824","347.12797424098824","1034.4517345053423","1034.4517345053423","1034.4517345053423"
"300000","261.3178504357585","261.3178504357585","261.3178504357585","765.3623318422508","765.3623318422508","765.3623318422508","466.5949981584633","466.5949981584633","466.5949981584633","347.9372342689056","347.9372342689056","347.9372342689056","314.9775761047912","314.9775761047912","314.9775761047912"
"310000","270.01346326600924","270.01346326600924","270.01346326600924","748.4850749557245","748.4850749557245","748.4850749557245","878.5644792826868","878.5644792826868","878.5644792826868","372.109971723312","372.109971723312","372.109971723312","317.14141582490316","317.14141582490316","317.14141582490316"
"320000","253.65400514927546","253.65400514927546","253.65400514927546","472.32368005926156","472.32368005926156","472.32368005926156","2304.318796436121","2304.318796436121","2304.318796436121","236.13421652467915","236.13421652467915","236.13421652467915","596.658493137606","596.658493137606","596.658493137606"
"330000","214.39833320878293","214.39833320878293","214.39833320878293","309.9994893441808","309.9994893441808","309.9994893441808","796.3413406946854","796.3413406946854","796.3413406946854","378.29710012553704","378.29710012553704","378.29710012553704","314.9905874116288","314.9905874116288","314.9905874116288"
"340000","202.41203624284643","202.41203624284643","202.41203624284643","312.6665464174997","312.6665464174997","312.6665464174997","314.2924839625749","314.2924839625749","314.2924839625749","232.4647100216092","232.4647100216092","232.4647100216092","504.69178223345443","504.69178223345443","504.69178223345443"
"350000","247.9892261348345","247.9892261348345","247.9892261348345","267.69664211112064","267.69664211112064","267.69664211112064","325.7921537973272","325.7921537973272","325.7921537973272","742.8738684172388","742.8738684172388","742.8738684172388","393.96975052117875","393.96975052117875","393.96975052117875"
"360000","278.5340575794285","278.5340575794285","278.5340575794285","205.1629999798949","205.1629999798949","205.1629999798949","267.9378991358003","267.9378991358003","267.9378991358003","343.4974041360889","343.4974041360889","343.4974041360889","404.64708414933415","404.64708414933415","404.64708414933415"
"370000","390.46480286975907","390.46480286975907","390.46480286975907","324.3219588215142","324.3219588215142","324.3219588215142","344.44799231360406","344.44799231360406","344.44799231360406","399.9093583683687","399.9093583683687","399.9093583683687","181.64536920758613","181.64536920758613","181.64536920758613"
"380000","366.55380529646635","366.55380529646635","366.55380529646635","351.4506374632271","351.4506374632271","351.4506374632271","337.10391205740535","337.10391205740535","337.10391205740535","389.94546895490333","389.94546895490333","389.94546895490333","271.74089640978303","271.74089640978303","271.74089640978303"
"390000","409.89541955191","409.89541955191","409.89541955191","382.2271553588169","382.2271553588169","382.2271553588169","508.3466185950154","508.3466185950154","508.3466185950154","301.61788473622494","301.61788473622494","301.61788473622494","314.9291601339162","314.9291601339162","314.9291601339162"
"400000","378.44691762871696","378.44691762871696","378.44691762871696","994.0865624304931","994.0865624304931","994.0865624304931","450.8426185395268","450.8426185395268","450.8426185395268","333.5642883641127","333.5642883641127","333.5642883641127","179.44947329179075","179.44947329179075","179.44947329179075"
"410000","332.3707226451482","332.3707226451482","332.3707226451482","1423.3558815391061","1423.3558815391061","1423.3558815391061","1889.918371883007","1889.918371883007","1889.918371883007","432.33262468004085","432.33262468004085","432.33262468004085","313.09772756190864","313.09772756190864","313.09772756190864"
"420000","522.3177057366718","522.3177057366718","522.3177057366718","841.6341924576518","841.6341924576518","841.6341924576518","1189.8770045617832","1189.8770045617832","1189.8770045617832","404.82014941920164","404.82014941920164","404.82014941920164","251.40341495797588","251.40341495797588","251.40341495797588"
"430000","406.8773343725771","406.8773343725771","406.8773343725771","1107.1250665330067","1107.1250665330067","1107.1250665330067","1476.657283651834","1476.657283651834","1476.657283651834","307.3112739471741","307.3112739471741","307.3112739471741","301.3105595665342","301.3105595665342","301.3105595665342"
"440000","413.7512844793663","413.7512844793663","413.7512844793663","1283.04254463739","1283.04254463739","1283.04254463739","1282.5121650048957","1282.5121650048957","1282.5121650048957","231.45750337127183","231.45750337127183","231.45750337127183","765.0855836561783","765.0855836561783","765.0855836561783"
"450000","424.74203876216717","424.74203876216717","424.74203876216717","1590.8739202488912","1590.8739202488912","1590.8739202488912","968.4744294297001","968.4744294297001","968.4744294297001","260.947332658089","260.947332658089","260.947332658089","1251.7373857890618","1251.7373857890618","1251.7373857890618"
"460000","684.0471263949948","684.0471263949948","684.0471263949948","1251.2944367781802","1251.2944367781802","1251.2944367781802","1224.2269722156723","1224.2269722156723","1224.2269722156723","374.37475879594325","374.37475879594325","374.37475879594325","195.31848798849597","195.31848798849597","195.31848798849597"
"470000","686.4550273758953","686.4550273758953","686.4550273758953","1374.418964879487","1374.418964879487","1374.418964879487","1033.4190879244127","1033.4190879244127","1033.4190879244127","364.73672843705367","364.73672843705367","364.73672843705367","661.8780444859551","661.8780444859551","661.8780444859551"
"480000","581.59085980436","581.59085980436","581.59085980436","1428.1954158247015","1428.1954158247015","1428.1954158247015","930.8189613990695","930.8189613990695","930.8189613990695","319.31076023720965","319.31076023720965","319.31076023720965","559.162820013277","559.162820013277","559.162820013277"
"490000","662.1021658144939","662.1021658144939","662.1021658144939","1334.8323017129467","1334.8323017129467","1334.8323017129467","1581.2287082988357","1581.2287082988357","1581.2287082988357","345.5725754477567","345.5725754477567","345.5725754477567","903.213321156858","903.213321156858","903.213321156858"
"500000","628.5276349669723","628.5276349669723","628.5276349669723","1563.8191158583659","1563.8191158583659","1563.8191158583659","1319.817443923413","1319.817443923413","1319.817443923413","318.5504222582247","318.5504222582247","318.5504222582247","1448.0088332565788","1448.0088332565788","1448.0088332565788"
"510000","636.6052269948997","636.6052269948997","636.6052269948997","1270.844999425083","1270.844999425083","1270.844999425083","1217.1250404943148","1217.1250404943148","1217.1250404943148","362.658049234121","362.658049234121","362.658049234121","877.8475091047355","877.8475091047355","877.8475091047355"
"520000","640.6178787181302","640.6178787181302","640.6178787181302","819.3347097731427","819.3347097731427","819.3347097731427","1341.7303437092055","1341.7303437092055","1341.7303437092055","312.7774669178067","312.7774669178067","312.7774669178067","936.471230386913","936.471230386913","936.471230386913"
"530000","752.9062722127566","752.9062722127566","752.9062722127566","1932.5512604937874","1932.5512604937874","1932.5512604937874","1116.3523074396167","1116.3523074396167","1116.3523074396167","368.7549766639501","368.7549766639501","368.7549766639501","502.9562092418968","502.9562092418968","502.9562092418968"
"540000","476.93777589816125","476.93777589816125","476.93777589816125","1558.8241719587688","1558.8241719587688","1558.8241719587688","1796.994343077953","1796.994343077953","1796.994343077953","346.73000183446896","346.73000183446896","346.73000183446896","420.25744221676405","420.25744221676405","420.25744221676405"
"550000","512.5101707284455","512.5101707284455","512.5101707284455","1881.9484334083804","1881.9484334083804","1881.9484334083804","911.2367622206175","911.2367622206175","911.2367622206175","337.39634618308446","337.39634618308446","337.39634618308446","324.0059624404231","324.0059624404231","324.0059624404231"
"560000","889.3223425681244","889.3223425681244","889.3223425681244","1794.6066130510328","1794.6066130510328","1794.6066130510328","1786.941576128928","1786.941576128928","1786.941576128928","349.9272881673509","349.9272881673509","349.9272881673509","1394.6946392947125","1394.6946392947125","1394.6946392947125"
"570000","775.563159082046","775.563159082046","775.563159082046","1663.3914083759369","1663.3914083759369","1663.3914083759369","886.5379751908573","886.5379751908573","886.5379751908573","331.11378292108026","331.11378292108026","331.11378292108026","913.0534683527121","913.0534683527121","913.0534683527121"
"580000","616.0747260026519","616.0747260026519","616.0747260026519","1843.7541012834881","1843.7541012834881","1843.7541012834881","1441.5371645621285","1441.5371645621285","1441.5371645621285","136.96766613674944","136.96766613674944","136.96766613674944","1457.917119582892","1457.917119582892","1457.917119582892"
"590000","581.1920370740958","581.1920370740958","581.1920370740958","1557.469451033398","1557.469451033398","1557.469451033398","1868.0095060538356","1868.0095060538356","1868.0095060538356","341.5339120375727","341.5339120375727","341.5339120375727","438.35796411251783","438.35796411251783","438.35796411251783"
"600000","712.3673776016275","712.3673776016275","712.3673776016275","1504.6060948556155","1504.6060948556155","1504.6060948556155","2237.516693596929","2237.516693596929","2237.516693596929","358.66640663135615","358.66640663135615","358.66640663135615","461.2572347907121","461.2572347907121","461.2572347907121"
"610000","428.357600266975","428.357600266975","428.357600266975","924.5631270456882","924.5631270456882","924.5631270456882","1624.2106742033095","1624.2106742033095","1624.2106742033095","349.90731012015925","349.90731012015925","349.90731012015925","778.855950543387","778.855950543387","778.855950543387"
"620000","715.8439001130683","715.8439001130683","715.8439001130683","1403.8870121961356","1403.8870121961356","1403.8870121961356","2221.4583454258263","2221.4583454258263","2221.4583454258263","380.52734128271305","380.52734128271305","380.52734128271305","1772.9682225084066","1772.9682225084066","1772.9682225084066"
"630000","116.22279824207601","116.22279824207601","116.22279824207601","2118.458060096621","2118.458060096621","2118.458060096621","1615.1939412775118","1615.1939412775118","1615.1939412775118","342.36860958995004","342.36860958995004","342.36860958995004","2020.7361386233456","2020.7361386233456","2020.7361386233456"
"640000","85.45389650613569","85.45389650613569","85.45389650613569","1497.2405726397988","1497.2405726397988","1497.2405726397988","1972.8320243856047","1972.8320243856047","1972.8320243856047","312.7619456554342","312.7619456554342","312.7619456554342","1157.0291924935834","1157.0291924935834","1157.0291924935834"
"650000","175.02385357268966","175.02385357268966","175.02385357268966","1356.225695501768","1356.225695501768","1356.225695501768","1397.4748388630612","1397.4748388630612","1397.4748388630612","55.88690370300441","55.88690370300441","55.88690370300441","1435.911878599413","1435.911878599413","1435.911878599413"
"660000","237.8960863369153","237.8960863369153","237.8960863369153","1019.3062251919036","1019.3062251919036","1019.3062251919036","1419.399069287735","1419.399069287735","1419.399069287735","314.40954666636264","314.40954666636264","314.40954666636264","629.3148383733305","629.3148383733305","629.3148383733305"
"670000","1348.1287290672312","1348.1287290672312","1348.1287290672312","1213.2321141511852","1213.2321141511852","1213.2321141511852","1386.4314581274232","1386.4314581274232","1386.4314581274232","324.2148072564818","324.2148072564818","324.2148072564818","210.86775310274075","210.86775310274075","210.86775310274075"
"680000","1285.3869752341118","1285.3869752341118","1285.3869752341118","1236.2467985325752","1236.2467985325752","1236.2467985325752","1301.911055169101","1301.911055169101","1301.911055169101","385.538351771139","385.538351771139","385.538351771139","906.2407101223034","906.2407101223034","906.2407101223034"
"690000","1121.1732240069841","1121.1732240069841","1121.1732240069841","1448.3114691251617","1448.3114691251617","1448.3114691251617","1468.097323068269","1468.097323068269","1468.097323068269","364.8516634383546","364.8516634383546","364.8516634383546","1115.6024678961721","1115.6024678961721","1115.6024678961721"
"700000","923.3497590680856","923.3497590680856","923.3497590680856","824.216133914871","824.216133914871","824.216133914871","1210.6760630530011","1210.6760630530011","1210.6760630530011","302.60149502576087","302.60149502576087","302.60149502576087","268.65872154672263","268.65872154672263","268.65872154672263"
"710000","938.5278599064173","938.5278599064173","938.5278599064173","1284.0864471033806","1284.0864471033806","1284.0864471033806","1284.989680690362","1284.989680690362","1284.989680690362","368.0214620880814","368.0214620880814","368.0214620880814","1184.3605174572226","1184.3605174572226","1184.3605174572226"
"720000","1116.5761079384397","1116.5761079384397","1116.5761079384397","980.828571529081","980.828571529081","980.828571529081","1851.455990567088","1851.455990567088","1851.455990567088","313.120474297193","313.120474297193","313.120474297193","578.2778981216238","578.2778981216238","578.2778981216238"
"730000","943.7185080245214","943.7185080245214","943.7185080245214","948.1487172608852","948.1487172608852","948.1487172608852","1565.6451391227638","1565.6451391227638","1565.6451391227638","370.62002206881095","370.62002206881095","370.62002206881095","1408.6359527972588","1408.6359527972588","1408.6359527972588"
"740000","1114.1815845054066","1114.1815845054066","1114.1815845054066","602.7131860713671","602.7131860713671","602.7131860713671","1520.5933253941507","1520.5933253941507","1520.5933253941507","402.23993075076874","402.23993075076874","402.23993075076874","1441.7315392515893","1441.7315392515893","1441.7315392515893"
"750000","1282.99555834891","1282.99555834891","1282.99555834891","1444.9601629472593","1444.9601629472593","1444.9601629472593","1236.1259364427183","1236.1259364427183","1236.1259364427183","240.2402518599102","240.2402518599102","240.2402518599102","1487.8354763424034","1487.8354763424034","1487.8354763424034"
"760000","1287.2735279889125","1287.2735279889125","1287.2735279889125","694.4333290457504","694.4333290457504","694.4333290457504","1302.1926684059958","1302.1926684059958","1302.1926684059958","341.0057262929081","341.0057262929081","341.0057262929081","1586.5790325668474","1586.5790325668474","1586.5790325668474"
"770000","867.1723329468299","867.1723329468299","867.1723329468299","787.1260298615255","787.1260298615255","787.1260298615255","955.6709074652011","955.6709074652011","955.6709074652011","364.53225629879046","364.53225629879046","364.53225629879046","1555.7460262987458","1555.7460262987458","1555.7460262987458"
"780000","1206.3732224040664","1206.3732224040664","1206.3732224040664","678.5522592924275","678.5522592924275","678.5522592924275","1147.816675006692","1147.816675006692","1147.816675006692","328.17900346814025","328.17900346814025","328.17900346814025","1090.9664991739076","1090.9664991739076","1090.9664991739076"
"790000","1763.5520187267525","1763.5520187267525","1763.5520187267525","1554.5426069185764","1554.5426069185764","1554.5426069185764","1377.3935288581913","1377.3935288581913","1377.3935288581913","481.6678491975811","481.6678491975811","481.6678491975811","1079.5085804207515","1079.5085804207515","1079.5085804207515"
"800000","1354.3833725467182","1354.3833725467182","1354.3833725467182","374.28350391886886","374.28350391886886","374.28350391886886","879.9081500090012","879.9081500090012","879.9081500090012","173.75808356116062","173.75808356116062","173.75808356116062","1193.092355425794","1193.092355425794","1193.092355425794"
"810000","1190.8341586306099","1190.8341586306099","1190.8341586306099","1016.6509516012471","1016.6509516012471","1016.6509516012471","903.5241322771672","903.5241322771672","903.5241322771672","374.65491108948254","374.65491108948254","374.65491108948254","1507.3684202219783","1507.3684202219783","1507.3684202219783"
"820000","1637.8090081016649","1637.8090081016649","1637.8090081016649","426.7247241737606","426.7247241737606","426.7247241737606","1525.5318282396934","1525.5318282396934","1525.5318282396934","357.1704393219181","357.1704393219181","357.1704393219181","1071.3247498174758","1071.3247498174758","1071.3247498174758"
"830000","1685.0864425338277","1685.0864425338277","1685.0864425338277","185.75538776916693","185.75538776916693","185.75538776916693","908.6811749591337","908.6811749591337","908.6811749591337","376.7633926225298","376.7633926225298","376.7633926225298","1217.892808911867","1217.892808911867","1217.892808911867"
"840000","1914.0010173487237","1914.0010173487237","1914.0010173487237","1124.725004401526","1124.725004401526","1124.725004401526","766.8800715561505","766.8800715561505","766.8800715561505","386.1321356005056","386.1321356005056","386.1321356005056","1539.4867478863775","1539.4867478863775","1539.4867478863775"
"850000","1458.5568146488738","1458.5568146488738","1458.5568146488738","1313.0150316575382","1313.0150316575382","1313.0150316575382","1407.8289697886535","1407.8289697886535","1407.8289697886535","349.14334146425256","349.14334146425256","349.14334146425256","1509.019242627414","1509.019242627414","1509.019242627414"
"860000","1485.7125505766883","1485.7125505766883","1485.7125505766883","1125.1310925654316","1125.1310925654316","1125.1310925654316","1616.5523992335907","1616.5523992335907","1616.5523992335907","363.65189075674647","363.65189075674647","363.65189075674647","1898.9959185489101","1898.9959185489101","1898.9959185489101"
"870000","1277.1172293091363","1277.1172293091363","1277.1172293091363","1349.6970171668927","1349.6970171668927","1349.6970171668927","1891.774690003101","1891.774690003101","1891.774690003101","249.98102731789595","249.98102731789595","249.98102731789595","1541.4087362172268","1541.4087362172268","1541.4087362172268"
"880000","1575.2503926691747","1575.2503926691747","1575.2503926691747","295.4087258609001","295.4087258609001","295.4087258609001","1214.0929573390388","1214.0929573390388","1214.0929573390388","300.3103591422456","300.3103591422456","300.3103591422456","1863.2801994350134","1863.2801994350134","1863.2801994350134"
"890000","1339.800581844426","1339.800581844426","1339.800581844426","1111.1025236322876","1111.1025236322876","1111.1025236322876","1008.8532807365542","1008.8532807365542","1008.8532807365542","383.08255369241795","383.08255369241795","383.08255369241795","848.5118570029748","848.5118570029748","848.5118570029748"
"900000","1632.5315050422141","1632.5315050422141","1632.5315050422141","1119.3947219079341","1119.3947219079341","1119.3947219079341","1293.1347077004423","1293.1347077004423","1293.1347077004423","259.80066593278616","259.80066593278616","259.80066593278616","1462.3494078719511","1462.3494078719511","1462.3494078719511"
"910000","1830.0330563211924","1830.0330563211924","1830.0330563211924","788.550806964457","788.550806964457","788.550806964457","1479.2514951052322","1479.2514951052322","1479.2514951052322","333.87925300176175","333.87925300176175","333.87925300176175","1553.2951521827574","1553.2951521827574","1553.2951521827574"
"920000","1242.1910377230329","1242.1910377230329","1242.1910377230329","1188.3034207080539","1188.3034207080539","1188.3034207080539","1848.5012572535338","1848.5012572535338","1848.5012572535338","340.1486607279306","340.1486607279306","340.1486607279306","998.7494323802164","998.7494323802164","998.7494323802164"
"930000","1232.3484711267645","1232.3484711267645","1232.3484711267645","1386.256089365196","1386.256089365196","1386.256089365196","1344.3503529597142","1344.3503529597142","1344.3503529597142","375.02628901638434","375.02628901638434","375.02628901638434","913.1630277090529","913.1630277090529","913.1630277090529"
"940000","1198.422292013829","1198.422292013829","1198.422292013829","947.9783515998504","947.9783515998504","947.9783515998504","1771.6403209253622","1771.6403209253622","1771.6403209253622","393.89859014419164","393.89859014419164","393.89859014419164","1239.5977548584729","1239.5977548584729","1239.5977548584729"
"950000","1201.7146719728514","1201.7146719728514","1201.7146719728514","1321.445011357329","1321.445011357329","1321.445011357329","1865.5786730546213","1865.5786730546213","1865.5786730546213","236.35862687987418","236.35862687987418","236.35862687987418","1338.5666819052135","1338.5666819052135","1338.5666819052135"
"960000","1095.1116070903686","1095.1116070903686","1095.1116070903686","1753.453007127429","1753.453007127429","1753.453007127429","193.83968696857593","193.83968696857593","193.83968696857593","304.84324390823804","304.84324390823804","304.84324390823804","716.2524726457734","716.2524726457734","716.2524726457734"
"970000","1216.9167602880048","1216.9167602880048","1216.9167602880048","1295.5865308992582","1295.5865308992582","1295.5865308992582","978.3570994865324","978.3570994865324","978.3570994865324","329.9360409925715","329.9360409925715","329.9360409925715","1083.1733297018686","1083.1733297018686","1083.1733297018686"
"980000","884.5565292206887","884.5565292206887","884.5565292206887","706.0209193272656","706.0209193272656","706.0209193272656","1392.441444602446","1392.441444602446","1392.441444602446","357.89326987273114","357.89326987273114","357.89326987273114","1515.0237764935637","1515.0237764935637","1515.0237764935637"
"990000","1055.2828884090773","1055.2828884090773","1055.2828884090773","633.2321840714889","633.2321840714889","633.2321840714889","1520.6349358447771","1520.6349358447771","1520.6349358447771","330.23470128435866","330.23470128435866","330.23470128435866","1184.0185840359834","1184.0185840359834","1184.0185840359834"
"1000000","1088.4412471682183","1088.4412471682183","1088.4412471682183","1043.355777378915","1043.355777378915","1043.355777378915","1769.532882079347","1769.532882079347","1769.532882079347","361.35501506429557","361.35501506429557","361.35501506429557","893.6004662161831","893.6004662161831","893.6004662161831"
"1010000","892.180935356009","892.180935356009","892.180935356009","709.1112304784338","709.1112304784338","709.1112304784338","2179.2173728513512","2179.2173728513512","2179.2173728513512","355.6519146448045","355.6519146448045","355.6519146448045","926.2572930268791","926.2572930268791","926.2572930268791"
"1020000","1112.823801705744","1112.823801705744","1112.823801705744","498.71283795096605","498.71283795096605","498.71283795096605","1510.9912549385847","1510.9912549385847","1510.9912549385847","309.55649015887633","309.55649015887633","309.55649015887633","1016.407592150092","1016.407592150092","1016.407592150092"
"1030000","1092.2935569886436","1092.2935569886436","1092.2935569886436","1891.1581702411852","1891.1581702411852","1891.1581702411852","1790.116867960721","1790.116867960721","1790.116867960721","299.71375196177644","299.71375196177644","299.71375196177644","1794.648704392037","1794.648704392037","1794.648704392037"
"1040000","1096.8085013471841","1096.8085013471841","1096.8085013471841","1026.7554472793593","1026.7554472793593","1026.7554472793593","718.1274547015094","718.1274547015094","718.1274547015094","293.06677163096003","293.06677163096003","293.06677163096003","861.7419111369912","861.7419111369912","861.7419111369912"
"1050000","1207.0131691761994","1207.0131691761994","1207.0131691761994","1302.645690092987","1302.645690092987","1302.645690092987","2175.6204931723196","2175.6204931723196","2175.6204931723196","316.19794624154645","316.19794624154645","316.19794624154645","745.3868360584863","745.3868360584863","745.3868360584863"
"1060000","1133.1861252506565","1133.1861252506565","1133.1861252506565","1130.5188055474232","1130.5188055474232","1130.5188055474232","1616.089822404644","1616.089822404644","1616.089822404644","292.64359043205957","292.64359043205957","292.64359043205957","945.3857088375262","945.3857088375262","945.3857088375262"
"1070000","939.7743783611995","939.7743783611995","939.7743783611995","758.7701645457263","758.7701645457263","758.7701645457263","967.0740234920252","967.0740234920252","967.0740234920252","332.5784142022952","332.5784142022952","332.5784142022952","1781.5276420629168","1781.5276420629168","1781.5276420629168"
"1080000","1381.810365632991","1381.810365632991","1381.810365632991","227.50201855682468","227.50201855682468","227.50201855682468","1215.9908520402937","1215.9908520402937","1215.9908520402937","382.8230218068205","382.8230218068205","382.8230218068205","807.7527855193022","807.7527855193022","807.7527855193022"
"1090000","1145.341172630584","1145.341172630584","1145.341172630584","674.9543405131146","674.9543405131146","674.9543405131146","1219.975854307439","1219.975854307439","1219.975854307439","258.1446428329286","258.1446428329286","258.1446428329286","997.4047534462846","997.4047534462846","997.4047534462846"
"1100000","1360.9220405445355","1360.9220405445355","1360.9220405445355","541.4250603678347","541.4250603678347","541.4250603678347","2440.819203194628","2440.819203194628","2440.819203194628","343.6853446053676","343.6853446053676","343.6853446053676","575.6689354659632","575.6689354659632","575.6689354659632"
"1110000","1406.5615241949747","1406.5615241949747","1406.5615241949747","1089.6720565765077","1089.6720565765077","1089.6720565765077","1860.1367883064108","1860.1367883064108","1860.1367883064108","357.22244503536433","357.22244503536433","357.22244503536433","1007.8313978352123","1007.8313978352123","1007.8313978352123"
"1120000","1224.1489845300243","1224.1489845300243","1224.1489845300243","2121.114465955815","2121.114465955815","2121.114465955815","1697.815990377725","1697.815990377725","1697.815990377725","245.50332286993725","245.50332286993725","245.50332286993725","710.6625167377608","710.6625167377608","710.6625167377608"
"1130000","1108.9434441789413","1108.9434441789413","1108.9434441789413","1743.6178465110793","1743.6178465110793","1743.6178465110793","1154.1031656025032","1154.1031656025032","1154.1031656025032","289.9858891157063","289.9858891157063","289.9858891157063","1647.2321754083798","1647.2321754083798","1647.2321754083798"
"1140000","1442.4844706235308","1442.4844706235308","1442.4844706235308","1923.6444465552333","1923.6444465552333","1923.6444465552333","875.3331986881624","875.3331986881624","875.3331986881624","203.93760722840395","203.93760722840395","203.93760722840395","1067.6076930757467","1067.6076930757467","1067.6076930757467"
"1150000","1402.505029525408","1402.505029525408","1402.505029525408","1697.013923535517","1697.013923535517","1697.013923535517","1350.648466873415","1350.648466873415","1350.648466873415","304.9987070217654","304.9987070217654","304.9987070217654","714.7572399440428","714.7572399440428","714.7572399440428"
"1160000","1434.4899299370388","1434.4899299370388","1434.4899299370388","1771.7035274989878","1771.7035274989878","1771.7035274989878","1507.8193526991272","1507.8193526991272","1507.8193526991272","230.95218402267793","230.95218402267793","230.95218402267793","1231.7252536365572","1231.7252536365572","1231.7252536365572"
"1170000","1405.170878286321","1405.170878286321","1405.170878286321","2228.897249848182","2228.897249848182","2228.897249848182","845.9434959935294","845.9434959935294","845.9434959935294","304.18403569343013","304.18403569343013","304.18403569343013","1322.5224429489829","1322.5224429489829","1322.5224429489829"
"1180000","1394.491605184859","1394.491605184859","1394.491605184859","2079.5040171846526","2079.5040171846526","2079.5040171846526","425.79881870384696","425.79881870384696","425.79881870384696","222.3158024375939","222.3158024375939","222.3158024375939","448.5048033729169","448.5048033729169","448.5048033729169"
"1190000","1202.6747289227383","1202.6747289227383","1202.6747289227383","1989.228441214053","1989.228441214053","1989.228441214053","1686.76744250586","1686.76744250586","1686.76744250586","329.5588962038897","329.5588962038897","329.5588962038897","1200.1404378250008","1200.1404378250008","1200.1404378250008"
"1200000","1405.0504683928461","1405.0504683928461","1405.0504683928461","2453.7764120248817","2453.7764120248817","2453.7764120248817","2003.726157959886","2003.726157959886","2003.726157959886","290.5332084649817","290.5332084649817","290.5332084649817","1236.5926857996271","1236.5926857996271","1236.5926857996271"
"1210000","971.275957351913","971.275957351913","971.275957351913","2217.4466454513436","2217.4466454513436","2217.4466454513436","966.3172755494954","966.3172755494954","966.3172755494954","172.94050523982173","172.94050523982173","172.94050523982173","815.4774672867884","815.4774672867884","815.4774672867884"
"1220000","1397.1187929039106","1397.1187929039106","1397.1187929039106","1900.264909080591","1900.264909080591","1900.264909080591","1171.9990640982164","1171.9990640982164","1171.9990640982164","318.1475074073403","318.1475074073403","318.1475074073403","1278.2818431756864","1278.2818431756864","1278.2818431756864"
"1230000","838.8843891199758","838.8843891199758","838.8843891199758","2515.33801110737","2515.33801110737","2515.33801110737","1827.6964273701947","1827.6964273701947","1827.6964273701947","287.9887498952079","287.9887498952079","287.9887498952079","1011.6422192450675","1011.6422192450675","1011.6422192450675"
"1240000","826.616407816066","826.616407816066","826.616407816066","2057.7938132714758","2057.7938132714758","2057.7938132714758","1813.9545040575576","1813.9545040575576","1813.9545040575576","159.8446286596824","159.8446286596824","159.8446286596824","1089.2644854890852","1089.2644854890852","1089.2644854890852"
"1250000","304.799787401335","304.799787401335","304.799787401335","2261.085012661578","2261.085012661578","2261.085012661578","1894.435969713391","1894.435969713391","1894.435969713391","300.2595222472659","300.2595222472659","300.2595222472659","1121.0243602107394","1121.0243602107394","1121.0243602107394"
"1260000","778.0220725943873","778.0220725943873","778.0220725943873","2230.1973000252415","2230.1973000252415","2230.1973000252415","1732.677491808586","1732.677491808586","1732.677491808586","223.80615374778236","223.80615374778236","223.80615374778236","954.2782412109506","954.2782412109506","954.2782412109506"
"1270000","838.6915583336189","838.6915583336189","838.6915583336189","1987.343945475753","1987.343945475753","1987.343945475753","1682.504437415729","1682.504437415729","1682.504437415729","272.0407595373192","272.0407595373192","272.0407595373192","1448.9258167174835","1448.9258167174835","1448.9258167174835"
"1280000","965.8019802666124","965.8019802666124","965.8019802666124","2179.9460474684583","2179.9460474684583","2179.9460474684583","1630.7227090074518","1630.7227090074518","1630.7227090074518","343.32406508679173","343.32406508679173","343.32406508679173","1279.1541669783637","1279.1541669783637","1279.1541669783637"
"1290000","1033.3384129586314","1033.3384129586314","1033.3384129586314","2425.830059935429","2425.830059935429","2425.830059935429","1418.7641478248374","1418.7641478248374","1418.7641478248374","270.6019591191297","270.6019591191297","270.6019591191297","1083.2653632472081","1083.2653632472081","1083.2653632472081"
"1300000","942.112424895669","942.112424895669","942.112424895669","1986.7550233292181","1986.7550233292181","1986.7550233292181","1783.5485263402043","1783.5485263402043","1783.5485263402043","326.2138233753425","326.2138233753425","326.2138233753425","1547.648897807151","1547.648897807151","1547.648897807151"
"1310000","685.8310787885441","685.8310787885441","685.8310787885441","1339.4521386979081","1339.4521386979081","1339.4521386979081","1774.0307052191376","1774.0307052191376","1774.0307052191376","328.2019447789723","328.2019447789723","328.2019447789723","938.9798848065709","938.9798848065709","938.9798848065709"
"1320000","841.8816656628235","841.8816656628235","841.8816656628235","1926.1660018888444","1926.1660018888444","1926.1660018888444","1171.612012124578","1171.612012124578","1171.612012124578","359.531764670242","359.531764670242","359.531764670242","1404.5760904636925","1404.5760904636925","1404.5760904636925"
"1330000","678.8909900336773","678.8909900336773","678.8909900336773","2054.3919382497525","2054.3919382497525","2054.3919382497525","1666.7479636570174","1666.7479636570174","1666.7479636570174","329.47433469602936","329.47433469602936","329.47433469602936","1175.914842363197","1175.914842363197","1175.914842363197"
"1340000","825.4587976649811","825.4587976649811","825.4587976649811","2375.3578934877996","2375.3578934877996","2375.3578934877996","1620.4551097085207","1620.4551097085207","1620.4551097085207","258.9198008331637","258.9198008331637","258.9198008331637","1512.5338905840285","1512.5338905840285","1512.5338905840285"
"1350000","990.5883238903201","990.5883238903201","990.5883238903201","2355.73505432358","2355.73505432358","2355.73505432358","1665.2579330027413","1665.2579330027413","1665.2579330027413","312.33283560525587","312.33283560525587","312.33283560525587","1146.1764663172253","1146.1764663172253","1146.1764663172253"
"1360000","889.0560584928653","889.0560584928653","889.0560584928653","1700.068180097193","1700.068180097193","1700.068180097193","1379.178687854308","1379.178687854308","1379.178687854308","302.54744346485217","302.54744346485217","302.54744346485217","1171.8437751254694","1171.8437751254694","1171.8437751254694"
"1370000","837.9960430598143","837.9960430598143","837.9960430598143","1839.89892727049","1839.89892727049","1839.89892727049","823.8105333591553","823.8105333591553","823.8105333591553","338.35227694973594","338.35227694973594","338.35227694973594","1524.0290860368154","1524.0290860368154","1524.0290860368154"
"1380000","758.7637361648282","758.7637361648282","758.7637361648282","2254.2432557073025","2254.2432557073025","2254.2432557073025","1117.4319674594335","1117.4319674594335","1117.4319674594335","376.55618923905615","376.55618923905615","376.55618923905615","1496.9179491431648","1496.9179491431648","1496.9179491431648"
"1390000","775.0470530825846","775.0470530825846","775.0470530825846","2152.071471158014","2152.071471158014","2152.071471158014","1335.8529521860014","1335.8529521860014","1335.8529521860014","344.0600610081536","344.0600610081536","344.0600610081536","860.9868393803039","860.9868393803039","860.9868393803039"
"1400000","799.1583827718033","799.1583827718033","799.1583827718033","2740.208886580388","2740.208886580388","2740.208886580388","1979.7996833115226","1979.7996833115226","1979.7996833115226","317.99987798149607","317.99987798149607","317.99987798149607","1390.8576927059962","1390.8576927059962","1390.8576927059962"
"1410000","765.106861244298","765.106861244298","765.106861244298","2177.6542504602817","2177.6542504602817","2177.6542504602817","2517.558840474139","2517.558840474139","2517.558840474139","347.4004302132726","347.4004302132726","347.4004302132726","1049.5552681518632","1049.5552681518632","1049.5552681518632"
"1420000","762.59564151528","762.59564151528","762.59564151528","2032.0662736988265","2032.0662736988265","2032.0662736988265","2324.933440942611","2324.933440942611","2324.933440942611","383.18350406423366","383.18350406423366","383.18350406423366","1337.6719258268258","1337.6719258268258","1337.6719258268258"
"1430000","875.7848375524787","875.7848375524787","875.7848375524787","2102.0706192792554","2102.0706192792554","2102.0706192792554","2046.9863816181703","2046.9863816181703","2046.9863816181703","316.12253443484377","316.12253443484377","316.12253443484377","1330.2860469770171","1330.2860469770171","1330.2860469770171"
"1440000","830.6421833651495","830.6421833651495","830.6421833651495","2095.0958594865806","2095.0958594865806","2095.0958594865806","2261.948270774549","2261.948270774549","2261.948270774549","321.01969920859307","321.01969920859307","321.01969920859307","1573.014133626118","1573.014133626118","1573.014133626118"
"1450000","787.2345494267954","787.2345494267954","787.2345494267954","1995.225795902561","1995.225795902561","1995.225795902561","1754.620767351999","1754.620767351999","1754.620767351999","363.7637168080598","363.7637168080598","363.7637168080598","1638.073568868314","1638.073568868314","1638.073568868314"
"1460000","899.0901602837073","899.0901602837073","899.0901602837073","2197.93441657855","2197.93441657855","2197.93441657855","2307.436192876036","2307.436192876036","2307.436192876036","316.40613325658967","316.40613325658967","316.40613325658967","1201.2353563002039","1201.2353563002039","1201.2353563002039"
"1470000","1134.7287256082113","1134.7287256082113","1134.7287256082113","1892.211938721134","1892.211938721134","1892.211938721134","2031.3380977894274","2031.3380977894274","2031.3380977894274","349.15905557278404","349.15905557278404","349.15905557278404","1259.0900651924312","1259.0900651924312","1259.0900651924312"
"1480000","973.5602402909108","973.5602402909108","973.5602402909108","2159.6997966984077","2159.6997966984077","2159.6997966984077","1652.2729143875881","1652.2729143875881","1652.2729143875881","325.5529076684995","325.5529076684995","325.5529076684995","1540.817122683409","1540.817122683409","1540.817122683409"
"1490000","928.2405504472699","928.2405504472699","928.2405504472699","2460.9421870249557","2460.9421870249557","2460.9421870249557","2353.794836624067","2353.794836624067","2353.794836624067","239.9691701481076","239.9691701481076","239.9691701481076","1075.3064301972352","1075.3064301972352","1075.3064301972352"

==> plot_scripts/data/reward_curves/walker2d/polygrad_walker.csv <==
"Step","major-surf-536 - eval/avg_return","major-surf-536 - eval/avg_return__MIN","major-surf-536 - eval/avg_return__MAX","logical-wind-530 - eval/avg_return","logical-wind-530 - eval/avg_return__MIN","logical-wind-530 - eval/avg_return__MAX","restful-water-526 - eval/avg_return","restful-water-526 - eval/avg_return__MIN","restful-water-526 - eval/avg_return__MAX","sleek-thunder-528 - eval/avg_return","sleek-thunder-528 - eval/avg_return__MIN","sleek-thunder-528 - eval/avg_return__MAX","breezy-armadillo-526 - eval/avg_return","breezy-armadillo-526 - eval/avg_return__MIN","breezy-armadillo-526 - eval/avg_return__MAX","fresh-jazz-526 - eval/avg_return","fresh-jazz-526 - eval/avg_return__MIN","fresh-jazz-526 - eval/avg_return__MAX"
"0","8.072403684184641","8.072403684184641","8.072403684184641","1.219030800171407","1.219030800171407","1.219030800171407","-8.83230714234212","-8.83230714234212","-8.83230714234212","6.234869408861568","6.234869408861568","6.234869408861568","19.910076171130424","19.910076171130424","19.910076171130424","10.37201745945412","10.37201745945412","10.37201745945412"
"10000","270.9803244834416","270.9803244834416","270.9803244834416","322.9068963853387","322.9068963853387","322.9068963853387","266.4637691844199","266.4637691844199","266.4637691844199","920.0750670665202","920.0750670665202","920.0750670665202","389.7650630808341","389.7650630808341","389.7650630808341","326.7438491908133","326.7438491908133","326.7438491908133"
"20000","863.6429731990871","863.6429731990871","863.6429731990871","347.6074993004454","347.6074993004454","347.6074993004454","399.3313201906857","399.3313201906857","399.3313201906857","166.1496588352413","166.1496588352413","166.1496588352413","200.78671563139957","200.78671563139957","200.78671563139957","350.9000369195124","350.9000369195124","350.9000369195124"
"30000","15.452023887540125","15.452023887540125","15.452023887540125","372.27880552731006","372.27880552731006","372.27880552731006","-2.3507727181865503","-2.3507727181865503","-2.3507727181865503","176.37115317537405","176.37115317537405","176.37115317537405","145.21540171574824","145.21540171574824","145.21540171574824","-4.632936973631113","-4.632936973631113","-4.632936973631113"
"40000","178.86397183749733","178.86397183749733","178.86397183749733","0.2818642647456713","0.2818642647456713","0.2818642647456713","366.6999012938019","366.6999012938019","366.6999012938019","353.51714319770247","353.51714319770247","353.51714319770247","237.825804504579","237.825804504579","237.825804504579","288.1311867105135","288.1311867105135","288.1311867105135"
"50000","102.41656706411693","102.41656706411693","102.41656706411693","478.0337544953389","478.0337544953389","478.0337544953389","65.85060114895774","65.85060114895774","65.85060114895774","279.03613833807765","279.03613833807765","279.03613833807765","327.7312716079282","327.7312716079282","327.7312716079282","76.10481122781921","76.10481122781921","76.10481122781921"
"60000","235.86956624912577","235.86956624912577","235.86956624912577","297.0868741072258","297.0868741072258","297.0868741072258","228.66678833481933","228.66678833481933","228.66678833481933","213.67651573952497","213.67651573952497","213.67651573952497","388.88144385527386","388.88144385527386","388.88144385527386","235.94041800044323","235.94041800044323","235.94041800044323"
"70000","266.33844648266626","266.33844648266626","266.33844648266626","326.8342609699204","326.8342609699204","326.8342609699204","249.94556810870228","249.94556810870228","249.94556810870228","201.5858159967912","201.5858159967912","201.5858159967912","285.3125116255727","285.3125116255727","285.3125116255727","274.6952872826857","274.6952872826857","274.6952872826857"
"80000","252.573814106975","252.573814106975","252.573814106975","347.3899764783699","347.3899764783699","347.3899764783699","278.747925783052","278.747925783052","278.747925783052","309.294619494857","309.294619494857","309.294619494857","301.24081843247643","301.24081843247643","301.24081843247643","332.68905957860864","332.68905957860864","332.68905957860864"
"90000","360.0330249158852","360.0330249158852","360.0330249158852","359.9073653160199","359.9073653160199","359.9073653160199","315.9273183734909","315.9273183734909","315.9273183734909","341.62605065337675","341.62605065337675","341.62605065337675","300.3997100304616","300.3997100304616","300.3997100304616","304.92516659357426","304.92516659357426","304.92516659357426"
"100000","215.86353843861517","215.86353843861517","215.86353843861517","291.31924771876123","291.31924771876123","291.31924771876123","431.8946373641791","431.8946373641791","431.8946373641791","351.3355465230839","351.3355465230839","351.3355465230839","428.56500934815847","428.56500934815847","428.56500934815847","227.7164584034752","227.7164584034752","227.7164584034752"
"110000","260.4555765255125","260.4555765255125","260.4555765255125","311.2671766231502","311.2671766231502","311.2671766231502","326.4222137531791","326.4222137531791","326.4222137531791","351.4467592278679","351.4467592278679","351.4467592278679","456.06177220311986","456.06177220311986","456.06177220311986","334.41968346476494","334.41968346476494","334.41968346476494"
"120000","233.71135079868586","233.71135079868586","233.71135079868586","363.99876874348473","363.99876874348473","363.99876874348473","293.3274365360732","293.3274365360732","293.3274365360732","308.7398226788697","308.7398226788697","308.7398226788697","442.5575155758247","442.5575155758247","442.5575155758247","267.44346742542837","267.44346742542837","267.44346742542837"
"130000","334.6642501839086","334.6642501839086","334.6642501839086","375.31700383246067","375.31700383246067","375.31700383246067","272.4194833447983","272.4194833447983","272.4194833447983","354.12985789360266","354.12985789360266","354.12985789360266","447.96759177300726","447.96759177300726","447.96759177300726","510.45715378601255","510.45715378601255","510.45715378601255"
"140000","303.535379054989","303.535379054989","303.535379054989","387.48020118629904","387.48020118629904","387.48020118629904","260.8476866629891","260.8476866629891","260.8476866629891","354.8085742027008","354.8085742027008","354.8085742027008","65.25481316344454","65.25481316344454","65.25481316344454","558.8072508425346","558.8072508425346","558.8072508425346"
"150000","380.3962591036137","380.3962591036137","380.3962591036137","417.4650109295353","417.4650109295353","417.4650109295353","384.51870096474795","384.51870096474795","384.51870096474795","356.60357202833404","356.60357202833404","356.60357202833404","21.31189431635051","21.31189431635051","21.31189431635051","574.0240361732435","574.0240361732435","574.0240361732435"
"160000","583.6202843220857","583.6202843220857","583.6202843220857","496.2826964546724","496.2826964546724","496.2826964546724","334.9764435755273","334.9764435755273","334.9764435755273","416.7561671024602","416.7561671024602","416.7561671024602","365.0052934094673","365.0052934094673","365.0052934094673","379.98090635637675","379.98090635637675","379.98090635637675"
"170000","1081.0331928971884","1081.0331928971884","1081.0331928971884","975.066517653675","975.066517653675","975.066517653675","334.80222293732226","334.80222293732226","334.80222293732226","521.4549665718229","521.4549665718229","521.4549665718229","24.926486780664437","24.926486780664437","24.926486780664437","638.67222160351","638.67222160351","638.67222160351"
"180000","386.03146450588173","386.03146450588173","386.03146450588173","643.6410818050621","643.6410818050621","643.6410818050621","773.3159596312441","773.3159596312441","773.3159596312441","630.8317282984906","630.8317282984906","630.8317282984906","30.778719501549165","30.778719501549165","30.778719501549165","587.1431558283284","587.1431558283284","587.1431558283284"
"190000","667.6648418815361","667.6648418815361","667.6648418815361","542.1158954326804","542.1158954326804","542.1158954326804","766.7288269647786","766.7288269647786","766.7288269647786","626.5794519804723","626.5794519804723","626.5794519804723","641.7402981696823","641.7402981696823","641.7402981696823","1163.4393048414227","1163.4393048414227","1163.4393048414227"
"200000","377.61650702725774","377.61650702725774","377.61650702725774","1216.7315878433687","1216.7315878433687","1216.7315878433687","1036.9061904449113","1036.9061904449113","1036.9061904449113","154.60626701936977","154.60626701936977","154.60626701936977","535.9196501700295","535.9196501700295","535.9196501700295","1249.2333365583804","1249.2333365583804","1249.2333365583804"
"210000","425.2918222894217","425.2918222894217","425.2918222894217","1181.1647097586479","1181.1647097586479","1181.1647097586479","1700.3425907415651","1700.3425907415651","1700.3425907415651","380.34027498178943","380.34027498178943","380.34027498178943","578.6489612327347","578.6489612327347","578.6489612327347","273.31704487098233","273.31704487098233","273.31704487098233"
"220000","440.4567448022741","440.4567448022741","440.4567448022741","2059.275679057512","2059.275679057512","2059.275679057512","2138.621297327676","2138.621297327676","2138.621297327676","428.28432751535274","428.28432751535274","428.28432751535274","697.8652205869258","697.8652205869258","697.8652205869258","949.266613383012","949.266613383012","949.266613383012"
"230000","507.97064309561466","507.97064309561466","507.97064309561466","2435.0499061936125","2435.0499061936125","2435.0499061936125","2119.1079911085","2119.1079911085","2119.1079911085","411.98202746743834","411.98202746743834","411.98202746743834","630.817331219314","630.817331219314","630.817331219314","2214.334604992555","2214.334604992555","2214.334604992555"
"240000","447.41552594651273","447.41552594651273","447.41552594651273","2485.6497113657533","2485.6497113657533","2485.6497113657533","1868.3139436102952","1868.3139436102952","1868.3139436102952","934.8977147871665","934.8977147871665","934.8977147871665","1091.7775511842399","1091.7775511842399","1091.7775511842399","532.8837594473437","532.8837594473437","532.8837594473437"
"250000","300.62303295981303","300.62303295981303","300.62303295981303","897.2052582672666","897.2052582672666","897.2052582672666","2245.1885798719145","2245.1885798719145","2245.1885798719145","800.5118299671652","800.5118299671652","800.5118299671652","1045.2487827097204","1045.2487827097204","1045.2487827097204","430.6689476901171","430.6689476901171","430.6689476901171"
"260000","762.8705492866221","762.8705492866221","762.8705492866221","680.9168695255584","680.9168695255584","680.9168695255584","2482.3211830418268","2482.3211830418268","2482.3211830418268","1799.664995610025","1799.664995610025","1799.664995610025","1488.101648216331","1488.101648216331","1488.101648216331","449.68385081736153","449.68385081736153","449.68385081736153"
"270000","378.2298022247149","378.2298022247149","378.2298022247149","2196.6495827582744","2196.6495827582744","2196.6495827582744","2547.3422278921","2547.3422278921","2547.3422278921","2415.353987687765","2415.353987687765","2415.353987687765","1361.1166480740908","1361.1166480740908","1361.1166480740908","311.69343179659916","311.69343179659916","311.69343179659916"
"280000","814.3407706988128","814.3407706988128","814.3407706988128","2679.9186069672824","2679.9186069672824","2679.9186069672824","2725.023546385107","2725.023546385107","2725.023546385107","2452.0664921794296","2452.0664921794296","2452.0664921794296","1872.0578225752597","1872.0578225752597","1872.0578225752597","1073.6923066353677","1073.6923066353677","1073.6923066353677"
"290000","398.4336876997122","398.4336876997122","398.4336876997122","2800.944253165224","2800.944253165224","2800.944253165224","2746.4744349333714","2746.4744349333714","2746.4744349333714","3008.6119827141492","3008.6119827141492","3008.6119827141492","1671.019009362894","1671.019009362894","1671.019009362894","594.1912325739224","594.1912325739224","594.1912325739224"
"300000","365.91148882127976","365.91148882127976","365.91148882127976","1850.391664934373","1850.391664934373","1850.391664934373","2926.4372693352643","2926.4372693352643","2926.4372693352643","2410.782726662765","2410.782726662765","2410.782726662765","1211.369941113485","1211.369941113485","1211.369941113485","333.6874950578777","333.6874950578777","333.6874950578777"
"310000","699.3458436553894","699.3458436553894","699.3458436553894","2037.0035211285008","2037.0035211285008","2037.0035211285008","3090.4342886141103","3090.4342886141103","3090.4342886141103","2033.942115378392","2033.942115378392","2033.942115378392","1263.7136819241837","1263.7136819241837","1263.7136819241837","1392.9263314043799","1392.9263314043799","1392.9263314043799"
"320000","868.3609850968007","868.3609850968007","868.3609850968007","2250.520566361334","2250.520566361334","2250.520566361334","3182.1341569166066","3182.1341569166066","3182.1341569166066","2063.6925431793234","2063.6925431793234","2063.6925431793234","2060.546665799273","2060.546665799273","2060.546665799273","1322.4214756133529","1322.4214756133529","1322.4214756133529"
"330000","755.1955985075915","755.1955985075915","755.1955985075915","1236.1107361381078","1236.1107361381078","1236.1107361381078","3212.587613416597","3212.587613416597","3212.587613416597","1877.7559787806063","1877.7559787806063","1877.7559787806063","1691.9407693868375","1691.9407693868375","1691.9407693868375","1328.5628520075718","1328.5628520075718","1328.5628520075718"
"340000","704.9586192453224","704.9586192453224","704.9586192453224","1332.6316074276724","1332.6316074276724","1332.6316074276724","3291.595563581804","3291.595563581804","3291.595563581804","2599.3653820459613","2599.3653820459613","2599.3653820459613","1674.5855662366962","1674.5855662366962","1674.5855662366962","1915.3836684884839","1915.3836684884839","1915.3836684884839"
"350000","583.1844550841313","583.1844550841313","583.1844550841313","1885.4058544905224","1885.4058544905224","1885.4058544905224","3175.38526309416","3175.38526309416","3175.38526309416","2559.653708582157","2559.653708582157","2559.653708582157","2105.0045003205128","2105.0045003205128","2105.0045003205128","1485.0553924139508","1485.0553924139508","1485.0553924139508"
"360000","607.7823632589024","607.7823632589024","607.7823632589024","1185.8878337855717","1185.8878337855717","1185.8878337855717","1898.0853729188061","1898.0853729188061","1898.0853729188061","2584.829997805503","2584.829997805503","2584.829997805503","1518.0776424812004","1518.0776424812004","1518.0776424812004","1466.330893224787","1466.330893224787","1466.330893224787"
"370000","290.1376667900723","290.1376667900723","290.1376667900723","919.1245409990345","919.1245409990345","919.1245409990345","3210.6195211483014","3210.6195211483014","3210.6195211483014","1294.0108804060553","1294.0108804060553","1294.0108804060553","1530.8116667554818","1530.8116667554818","1530.8116667554818","1119.9778599745398","1119.9778599745398","1119.9778599745398"
"380000","404.060354401993","404.060354401993","404.060354401993","1468.4086067207381","1468.4086067207381","1468.4086067207381","2703.243495529193","2703.243495529193","2703.243495529193","2494.8112546341536","2494.8112546341536","2494.8112546341536","2087.075234367238","2087.075234367238","2087.075234367238","1173.2468935548718","1173.2468935548718","1173.2468935548718"
"390000","962.084918688085","962.084918688085","962.084918688085","1280.378353814661","1280.378353814661","1280.378353814661","3625.7113494895552","3625.7113494895552","3625.7113494895552","2877.034331159966","2877.034331159966","2877.034331159966","2189.375261837888","2189.375261837888","2189.375261837888","1213.9284111264124","1213.9284111264124","1213.9284111264124"
"400000","852.2490331460149","852.2490331460149","852.2490331460149","1695.5002144072866","1695.5002144072866","1695.5002144072866","3352.799244643964","3352.799244643964","3352.799244643964","2784.979891619562","2784.979891619562","2784.979891619562","1772.7744828285129","1772.7744828285129","1772.7744828285129","1066.1525671953846","1066.1525671953846","1066.1525671953846"
"410000","1347.963899615206","1347.963899615206","1347.963899615206","2152.443084921174","2152.443084921174","2152.443084921174","3558.378046059017","3558.378046059017","3558.378046059017","2434.1879587743865","2434.1879587743865","2434.1879587743865","1438.4485837019502","1438.4485837019502","1438.4485837019502","1455.8641278835732","1455.8641278835732","1455.8641278835732"
"420000","1056.9008473639758","1056.9008473639758","1056.9008473639758","2417.2874382249893","2417.2874382249893","2417.2874382249893","3662.9608551677934","3662.9608551677934","3662.9608551677934","3140.6311866020105","3140.6311866020105","3140.6311866020105","1675.511259463491","1675.511259463491","1675.511259463491","731.9070228580595","731.9070228580595","731.9070228580595"
"430000","520.6033633056753","520.6033633056753","520.6033633056753","2768.9747596526704","2768.9747596526704","2768.9747596526704","3781.7350489169526","3781.7350489169526","3781.7350489169526","3282.971414954468","3282.971414954468","3282.971414954468","1525.896262101055","1525.896262101055","1525.896262101055","964.9059918480929","964.9059918480929","964.9059918480929"
"440000","1236.969712337949","1236.969712337949","1236.969712337949","2799.01812675448","2799.01812675448","2799.01812675448","3666.015690426483","3666.015690426483","3666.015690426483","3230.478385267515","3230.478385267515","3230.478385267515","2292.5972688329034","2292.5972688329034","2292.5972688329034","807.8751905143694","807.8751905143694","807.8751905143694"
"450000","662.3656901239593","662.3656901239593","662.3656901239593","2458.902645602132","2458.902645602132","2458.902645602132","3703.420247985409","3703.420247985409","3703.420247985409","3300.1359181256826","3300.1359181256826","3300.1359181256826","2673.5767829609013","2673.5767829609013","2673.5767829609013","1624.2014744860999","1624.2014744860999","1624.2014744860999"
"460000","1078.4979949184992","1078.4979949184992","1078.4979949184992","3039.964630299395","3039.964630299395","3039.964630299395","3718.646410561555","3718.646410561555","3718.646410561555","3365.2523345419713","3365.2523345419713","3365.2523345419713","2355.545547389011","2355.545547389011","2355.545547389011","1033.7136300513046","1033.7136300513046","1033.7136300513046"
"470000","819.801695822752","819.801695822752","819.801695822752","3234.1788921316393","3234.1788921316393","3234.1788921316393","3564.540035776252","3564.540035776252","3564.540035776252","3348.744793946885","3348.744793946885","3348.744793946885","2251.8326255342213","2251.8326255342213","2251.8326255342213","1662.2905864096629","1662.2905864096629","1662.2905864096629"
"480000","1143.2259262772143","1143.2259262772143","1143.2259262772143","3642.207089739033","3642.207089739033","3642.207089739033","3736.2341245119997","3736.2341245119997","3736.2341245119997","3347.1086117421773","3347.1086117421773","3347.1086117421773","2400.125737733114","2400.125737733114","2400.125737733114","2028.4516960360238","2028.4516960360238","2028.4516960360238"
"490000","626.7914598056661","626.7914598056661","626.7914598056661","3316.220503333763","3316.220503333763","3316.220503333763","3787.950261168885","3787.950261168885","3787.950261168885","3216.2362488914223","3216.2362488914223","3216.2362488914223","2359.597521275822","2359.597521275822","2359.597521275822","1448.6180566431235","1448.6180566431235","1448.6180566431235"
"500000","837.4882463787806","837.4882463787806","837.4882463787806","3273.9986418565577","3273.9986418565577","3273.9986418565577","3702.1820146770724","3702.1820146770724","3702.1820146770724","3147.7347019042245","3147.7347019042245","3147.7347019042245","2448.9537972357984","2448.9537972357984","2448.9537972357984","1392.2298845305368","1392.2298845305368","1392.2298845305368"
"510000","1486.3182902061337","1486.3182902061337","1486.3182902061337","3753.590335134219","3753.590335134219","3753.590335134219","3848.09971663179","3848.09971663179","3848.09971663179","3060.666483424903","3060.666483424903","3060.666483424903","2294.2596309611836","2294.2596309611836","2294.2596309611836","1820.0071590127154","1820.0071590127154","1820.0071590127154"
"520000","1816.793415096324","1816.793415096324","1816.793415096324","3754.663007990035","3754.663007990035","3754.663007990035","3880.4368063717434","3880.4368063717434","3880.4368063717434","3392.83759463229","3392.83759463229","3392.83759463229","2426.1973944139795","2426.1973944139795","2426.1973944139795","1974.376414167554","1974.376414167554","1974.376414167554"
"530000","1367.562196465404","1367.562196465404","1367.562196465404","3795.217818155944","3795.217818155944","3795.217818155944","3829.251585002962","3829.251585002962","3829.251585002962","3200.6421145441686","3200.6421145441686","3200.6421145441686","2584.3373863859547","2584.3373863859547","2584.3373863859547","2343.1059530595644","2343.1059530595644","2343.1059530595644"
"540000","660.5626861611565","660.5626861611565","660.5626861611565","3827.0419237656606","3827.0419237656606","3827.0419237656606","3841.722183346007","3841.722183346007","3841.722183346007","3509.7538143771685","3509.7538143771685","3509.7538143771685","2425.0941354349","2425.0941354349","2425.0941354349","3019.4282128810682","3019.4282128810682","3019.4282128810682"
"550000","743.9938919225283","743.9938919225283","743.9938919225283","3675.233269863174","3675.233269863174","3675.233269863174","3913.081128715209","3913.081128715209","3913.081128715209","3648.0352189570062","3648.0352189570062","3648.0352189570062","2607.0450146674275","2607.0450146674275","2607.0450146674275","3020.2976657026816","3020.2976657026816","3020.2976657026816"
"560000","737.798346062677","737.798346062677","737.798346062677","3863.9150658765525","3863.9150658765525","3863.9150658765525","3936.784531648877","3936.784531648877","3936.784531648877","3632.2529083143736","3632.2529083143736","3632.2529083143736","2429.651671192156","2429.651671192156","2429.651671192156","3269.087712733489","3269.087712733489","3269.087712733489"
"570000","734.1243336412998","734.1243336412998","734.1243336412998","3849.8690406842643","3849.8690406842643","3849.8690406842643","3981.701896274864","3981.701896274864","3981.701896274864","3267.3216234912566","3267.3216234912566","3267.3216234912566","2571.1807611904055","2571.1807611904055","2571.1807611904055","4047.0173636075174","4047.0173636075174","4047.0173636075174"
"580000","710.1471626943369","710.1471626943369","710.1471626943369","3905.865487784209","3905.865487784209","3905.865487784209","4051.4234777050356","4051.4234777050356","4051.4234777050356","3600.796494775572","3600.796494775572","3600.796494775572","1698.1560100775619","1698.1560100775619","1698.1560100775619","1306.2694915391082","1306.2694915391082","1306.2694915391082"
"590000","2771.417796196355","2771.417796196355","2771.417796196355","3843.9289702512287","3843.9289702512287","3843.9289702512287","4185.64490515031","4185.64490515031","4185.64490515031","3670.8334447636284","3670.8334447636284","3670.8334447636284","2755.7061668631804","2755.7061668631804","2755.7061668631804","3170.8376347499084","3170.8376347499084","3170.8376347499084"
"600000","2304.0747537245707","2304.0747537245707","2304.0747537245707","3951.3234710187003","3951.3234710187003","3951.3234710187003","4170.856091112556","4170.856091112556","4170.856091112556","3412.1155004380767","3412.1155004380767","3412.1155004380767","2184.7362818786833","2184.7362818786833","2184.7362818786833","3624.0605415163686","3624.0605415163686","3624.0605415163686"
"610000","1817.410741937425","1817.410741937425","1817.410741937425","3955.666612662585","3955.666612662585","3955.666612662585","4164.867776115754","4164.867776115754","4164.867776115754","3302.5768760225706","3302.5768760225706","3302.5768760225706","2360.7005636773174","2360.7005636773174","2360.7005636773174","3773.1417910127757","3773.1417910127757","3773.1417910127757"
"620000","1234.1857872480239","1234.1857872480239","1234.1857872480239","3946.798167498312","3946.798167498312","3946.798167498312","4109.342478803525","4109.342478803525","4109.342478803525","3477.091901063936","3477.091901063936","3477.091901063936","2680.1874511216847","2680.1874511216847","2680.1874511216847","3237.224528054195","3237.224528054195","3237.224528054195"
"630000","2041.0316549664308","2041.0316549664308","2041.0316549664308","3978.321479324185","3978.321479324185","3978.321479324185","3901.465921974039","3901.465921974039","3901.465921974039","3677.0117316504743","3677.0117316504743","3677.0117316504743","1913.4542671445688","1913.4542671445688","1913.4542671445688","3619.3196506333966","3619.3196506333966","3619.3196506333966"
"640000","2842.4659761541684","2842.4659761541684","2842.4659761541684","3986.440794962856","3986.440794962856","3986.440794962856","2675.376035103899","2675.376035103899","2675.376035103899","3674.3592825095498","3674.3592825095498","3674.3592825095498","2586.039803378735","2586.039803378735","2586.039803378735","3749.760705767927","3749.760705767927","3749.760705767927"
"650000","2276.3147902755127","2276.3147902755127","2276.3147902755127","3979.003145195872","3979.003145195872","3979.003145195872","3669.835001797149","3669.835001797149","3669.835001797149","3598.6779874110034","3598.6779874110034","3598.6779874110034","1924.896530731213","1924.896530731213","1924.896530731213","3457.535311546708","3457.535311546708","3457.535311546708"
"660000","1415.7793469325106","1415.7793469325106","1415.7793469325106","4039.540266582503","4039.540266582503","4039.540266582503","3039.660205959653","3039.660205959653","3039.660205959653","2815.350272910404","2815.350272910404","2815.350272910404","2313.4933720724357","2313.4933720724357","2313.4933720724357","3900.8018430129887","3900.8018430129887","3900.8018430129887"
"670000","2065.4886314917876","2065.4886314917876","2065.4886314917876","4000.777912273942","4000.777912273942","4000.777912273942","4279.767249201326","4279.767249201326","4279.767249201326","3519.5144488441556","3519.5144488441556","3519.5144488441556","2031.1354700368913","2031.1354700368913","2031.1354700368913","3948.9633083692243","3948.9633083692243","3948.9633083692243"
"680000","2989.2790384814634","2989.2790384814634","2989.2790384814634","4123.735520441202","4123.735520441202","4123.735520441202","3089.365935592411","3089.365935592411","3089.365935592411","3435.259706132584","3435.259706132584","3435.259706132584","1829.0521620874272","1829.0521620874272","1829.0521620874272","3778.741519278444","3778.741519278444","3778.741519278444"
"690000","2971.2566497127036","2971.2566497127036","2971.2566497127036","4091.055663252976","4091.055663252976","4091.055663252976","3631.144155653283","3631.144155653283","3631.144155653283","3790.5543370512555","3790.5543370512555","3790.5543370512555","2120.0415142988595","2120.0415142988595","2120.0415142988595","3566.641072804339","3566.641072804339","3566.641072804339"
"700000","1568.758983719602","1568.758983719602","1568.758983719602","4055.705238914122","4055.705238914122","4055.705238914122","3139.350038542558","3139.350038542558","3139.350038542558","3494.8329080588737","3494.8329080588737","3494.8329080588737","2432.3687621767012","2432.3687621767012","2432.3687621767012","3606.7975441933004","3606.7975441933004","3606.7975441933004"
"710000","3145.3462821030953","3145.3462821030953","3145.3462821030953","4094.35519454389","4094.35519454389","4094.35519454389","1891.119763056237","1891.119763056237","1891.119763056237","3427.52102771454","3427.52102771454","3427.52102771454","2270.5830210129407","2270.5830210129407","2270.5830210129407","3488.056662123277","3488.056662123277","3488.056662123277"
"720000","1642.5599572450901","1642.5599572450901","1642.5599572450901","4127.783060660089","4127.783060660089","4127.783060660089","3337.4064106088786","3337.4064106088786","3337.4064106088786","3200.0321400402345","3200.0321400402345","3200.0321400402345","711.0745196692804","711.0745196692804","711.0745196692804","2547.7575967016555","2547.7575967016555","2547.7575967016555"
"730000","2239.458914052963","2239.458914052963","2239.458914052963","4136.028964609717","4136.028964609717","4136.028964609717","2765.903789529201","2765.903789529201","2765.903789529201","3406.0012897098154","3406.0012897098154","3406.0012897098154","2130.869949331119","2130.869949331119","2130.869949331119","1783.9886725249864","1783.9886725249864","1783.9886725249864"
"740000","2397.717095440606","2397.717095440606","2397.717095440606","3604.010768499896","3604.010768499896","3604.010768499896","3135.631881698856","3135.631881698856","3135.631881698856","3553.8692020635294","3553.8692020635294","3553.8692020635294","2538.964916130187","2538.964916130187","2538.964916130187","2317.5463879323343","2317.5463879323343","2317.5463879323343"
"750000","2313.926632306782","2313.926632306782","2313.926632306782","4143.605934351424","4143.605934351424","4143.605934351424","3665.987124051305","3665.987124051305","3665.987124051305","3400.8628481199958","3400.8628481199958","3400.8628481199958","2401.668632806418","2401.668632806418","2401.668632806418","2342.697915008514","2342.697915008514","2342.697915008514"
"760000","1884.0585978278996","1884.0585978278996","1884.0585978278996","4107.224141963505","4107.224141963505","4107.224141963505","1883.9905894054912","1883.9905894054912","1883.9905894054912","3313.9147340670265","3313.9147340670265","3313.9147340670265","2665.9171246283786","2665.9171246283786","2665.9171246283786","3415.636851142625","3415.636851142625","3415.636851142625"
"770000","2648.086250541319","2648.086250541319","2648.086250541319","3914.932657601985","3914.932657601985","3914.932657601985","3214.2262548997683","3214.2262548997683","3214.2262548997683","3539.1477153570363","3539.1477153570363","3539.1477153570363","2149.4183789605036","2149.4183789605036","2149.4183789605036","3260.785408415596","3260.785408415596","3260.785408415596"
"780000","2043.3077047147467","2043.3077047147467","2043.3077047147467","4157.225952494266","4157.225952494266","4157.225952494266","1454.509341763495","1454.509341763495","1454.509341763495","3719.241723953443","3719.241723953443","3719.241723953443","2699.384973251747","2699.384973251747","2699.384973251747","3815.4918512195486","3815.4918512195486","3815.4918512195486"
"790000","1603.3370461824572","1603.3370461824572","1603.3370461824572","4142.664064335618","4142.664064335618","4142.664064335618","2426.0243752514393","2426.0243752514393","2426.0243752514393","3509.021594610714","3509.021594610714","3509.021594610714","2180.3985723316587","2180.3985723316587","2180.3985723316587","2013.6029465665142","2013.6029465665142","2013.6029465665142"
"800000","1648.7041580992827","1648.7041580992827","1648.7041580992827","3778.733030064928","3778.733030064928","3778.733030064928","1743.0082211248052","1743.0082211248052","1743.0082211248052","3588.954525593964","3588.954525593964","3588.954525593964","2969.6093763493595","2969.6093763493595","2969.6093763493595","3065.7105445299994","3065.7105445299994","3065.7105445299994"
"810000","2457.244943595566","2457.244943595566","2457.244943595566","4147.776833342187","4147.776833342187","4147.776833342187","3320.5249431049224","3320.5249431049224","3320.5249431049224","3656.7643267098806","3656.7643267098806","3656.7643267098806","1939.5781085004342","1939.5781085004342","1939.5781085004342","3056.315574492293","3056.315574492293","3056.315574492293"
"820000","1749.5977692943693","1749.5977692943693","1749.5977692943693","4136.557763807837","4136.557763807837","4136.557763807837","2252.7067226828735","2252.7067226828735","2252.7067226828735","3913.4066687118857","3913.4066687118857","3913.4066687118857","422.34324294675145","422.34324294675145","422.34324294675145","2770.3349334268337","2770.3349334268337","2770.3349334268337"
"830000","1948.7200570477858","1948.7200570477858","1948.7200570477858","4121.499100721985","4121.499100721985","4121.499100721985","1977.1761940757958","1977.1761940757958","1977.1761940757958","3641.6729403007894","3641.6729403007894","3641.6729403007894","2244.195597460694","2244.195597460694","2244.195597460694","3499.2837861189887","3499.2837861189887","3499.2837861189887"
"840000","1900.3951834764844","1900.3951834764844","1900.3951834764844","4186.471251064579","4186.471251064579","4186.471251064579","1971.5218539210705","1971.5218539210705","1971.5218539210705","3978.819432037583","3978.819432037583","3978.819432037583","2529.2858057362464","2529.2858057362464","2529.2858057362464","2238.76619935723","2238.76619935723","2238.76619935723"
"850000","2211.5253741078136","2211.5253741078136","2211.5253741078136","4137.828293015488","4137.828293015488","4137.828293015488","2574.233028819185","2574.233028819185","2574.233028819185","4018.683882801106","4018.683882801106","4018.683882801106","969.784936308135","969.784936308135","969.784936308135","3190.6539453378045","3190.6539453378045","3190.6539453378045"
"860000","2019.0169145712455","2019.0169145712455","2019.0169145712455","4153.13311053598","4153.13311053598","4153.13311053598","2889.68256128532","2889.68256128532","2889.68256128532","4053.1313090137364","4053.1313090137364","4053.1313090137364","1433.3274752009231","1433.3274752009231","1433.3274752009231","3153.952099726935","3153.952099726935","3153.952099726935"
"870000","3088.3705733476813","3088.3705733476813","3088.3705733476813","4168.449572076885","4168.449572076885","4168.449572076885","3045.167990893013","3045.167990893013","3045.167990893013","3836.7682002956835","3836.7682002956835","3836.7682002956835","2148.9805995806178","2148.9805995806178","2148.9805995806178","3041.6548199673475","3041.6548199673475","3041.6548199673475"
"880000","2609.5296082986615","2609.5296082986615","2609.5296082986615","4156.00798470999","4156.00798470999","4156.00798470999","2372.6500238724793","2372.6500238724793","2372.6500238724793","3984.425615111713","3984.425615111713","3984.425615111713","1943.0701116565317","1943.0701116565317","1943.0701116565317","3567.1745362617476","3567.1745362617476","3567.1745362617476"
"890000","2472.9543221594486","2472.9543221594486","2472.9543221594486","4150.8595651675705","4150.8595651675705","4150.8595651675705","2055.6731014692764","2055.6731014692764","2055.6731014692764","3764.677760175524","3764.677760175524","3764.677760175524","2324.7736697223277","2324.7736697223277","2324.7736697223277","3555.2621509488554","3555.2621509488554","3555.2621509488554"
"900000","2483.2895731162007","2483.2895731162007","2483.2895731162007","4099.324549832013","4099.324549832013","4099.324549832013","2809.0121889012726","2809.0121889012726","2809.0121889012726","3952.746254455544","3952.746254455544","3952.746254455544","1913.2200378498353","1913.2200378498353","1913.2200378498353","3183.42683726622","3183.42683726622","3183.42683726622"
"910000","3166.3932905991987","3166.3932905991987","3166.3932905991987","4225.313321337393","4225.313321337393","4225.313321337393","3737.1661054228985","3737.1661054228985","3737.1661054228985","4110.127938959195","4110.127938959195","4110.127938959195","1342.678577387042","1342.678577387042","1342.678577387042","3001.270792519906","3001.270792519906","3001.270792519906"
"920000","2584.1670125814685","2584.1670125814685","2584.1670125814685","4146.927671018592","4146.927671018592","4146.927671018592","2939.0139919255635","2939.0139919255635","2939.0139919255635","4006.0237833804995","4006.0237833804995","4006.0237833804995","2122.236332533777","2122.236332533777","2122.236332533777","2788.224015715453","2788.224015715453","2788.224015715453"
"930000","2558.023824226957","2558.023824226957","2558.023824226957","4144.869512431665","4144.869512431665","4144.869512431665","1652.9477209984866","1652.9477209984866","1652.9477209984866","3989.0399783489033","3989.0399783489033","3989.0399783489033","1422.0110059631788","1422.0110059631788","1422.0110059631788","3615.412144615234","3615.412144615234","3615.412144615234"
"940000","2832.285112679375","2832.285112679375","2832.285112679375","4217.363049963118","4217.363049963118","4217.363049963118","820.7262081629418","820.7262081629418","820.7262081629418","4097.6049229141545","4097.6049229141545","4097.6049229141545","2193.322386094705","2193.322386094705","2193.322386094705","3991.684506196011","3991.684506196011","3991.684506196011"
"950000","2859.412056606573","2859.412056606573","2859.412056606573","4207.786984549622","4207.786984549622","4207.786984549622","2584.7049757358127","2584.7049757358127","2584.7049757358127","4085.0735157815593","4085.0735157815593","4085.0735157815593","757.6333337987037","757.6333337987037","757.6333337987037","3986.254130323746","3986.254130323746","3986.254130323746"
"960000","3101.9188332888984","3101.9188332888984","3101.9188332888984","4198.716541083959","4198.716541083959","4198.716541083959","2637.4113115261475","2637.4113115261475","2637.4113115261475","4168.617959649027","4168.617959649027","4168.617959649027","820.4518832700794","820.4518832700794","820.4518832700794","4378.589412498493","4378.589412498493","4378.589412498493"
"970000","3344.5675986588053","3344.5675986588053","3344.5675986588053","4197.9123158830835","4197.9123158830835","4197.9123158830835","3237.913034869841","3237.913034869841","3237.913034869841","4018.897274521959","4018.897274521959","4018.897274521959","2427.1768130181467","2427.1768130181467","2427.1768130181467","4315.741208539256","4315.741208539256","4315.741208539256"
"980000","3174.884124084446","3174.884124084446","3174.884124084446","4211.8325700452015","4211.8325700452015","4211.8325700452015","4116.082533225285","4116.082533225285","4116.082533225285","3979.2686562960234","3979.2686562960234","3979.2686562960234","2175.8122262583665","2175.8122262583665","2175.8122262583665","4557.104467410039","4557.104467410039","4557.104467410039"
"990000","3571.5065966486436","3571.5065966486436","3571.5065966486436","4162.618713313973","4162.618713313973","4162.618713313973","3109.8241282083886","3109.8241282083886","3109.8241282083886","4007.316053266238","4007.316053266238","4007.316053266238","2510.5192603595733","2510.5192603595733","2510.5192603595733","4863.074173455179","4863.074173455179","4863.074173455179"
"1000000","3470.844614975159","3470.844614975159","3470.844614975159","4149.303562649084","4149.303562649084","4149.303562649084","4339.305629602344","4339.305629602344","4339.305629602344","3753.204051302354","3753.204051302354","3753.204051302354","973.8956512579741","973.8956512579741","973.8956512579741","3756.7452421022126","3756.7452421022126","3756.7452421022126"
"1010000","3013.988831604077","3013.988831604077","3013.988831604077","4211.360963126563","4211.360963126563","4211.360963126563","4429.2602269469535","4429.2602269469535","4429.2602269469535","3296.0426661763095","3296.0426661763095","3296.0426661763095","1599.0751362019844","1599.0751362019844","1599.0751362019844","4572.6430073576075","4572.6430073576075","4572.6430073576075"
"1020000","2678.631876437469","2678.631876437469","2678.631876437469","4290.39868851371","4290.39868851371","4290.39868851371","4370.83450966805","4370.83450966805","4370.83450966805","4026.7781900527066","4026.7781900527066","4026.7781900527066","1724.9571962415964","1724.9571962415964","1724.9571962415964","3502.2265823067414","3502.2265823067414","3502.2265823067414"
"1030000","3453.588914827268","3453.588914827268","3453.588914827268","4239.340417337686","4239.340417337686","4239.340417337686","4204.4708561167345","4204.4708561167345","4204.4708561167345","4222.069526275025","4222.069526275025","4222.069526275025","1732.62041027009","1732.62041027009","1732.62041027009","4889.219805277725","4889.219805277725","4889.219805277725"
"1040000","3135.403444993318","3135.403444993318","3135.403444993318","4273.998397222485","4273.998397222485","4273.998397222485","29.88979777214949","29.88979777214949","29.88979777214949","4188.350760036833","4188.350760036833","4188.350760036833","1386.0399729061344","1386.0399729061344","1386.0399729061344","3826.687745093224","3826.687745093224","3826.687745093224"
"1050000","3087.8680216230446","3087.8680216230446","3087.8680216230446","4298.081810955892","4298.081810955892","4298.081810955892","1765.978882489601","1765.978882489601","1765.978882489601","4006.8939758935676","4006.8939758935676","4006.8939758935676","1683.9815850687864","1683.9815850687864","1683.9815850687864","4509.0538498857595","4509.0538498857595","4509.0538498857595"
"1060000","3556.1076909770636","3556.1076909770636","3556.1076909770636","4284.712166991652","4284.712166991652","4284.712166991652","4385.741219867042","4385.741219867042","4385.741219867042","4212.1721343564905","4212.1721343564905","4212.1721343564905","2168.7562900188905","2168.7562900188905","2168.7562900188905","4898.139000010574","4898.139000010574","4898.139000010574"
"1070000","3632.133195045565","3632.133195045565","3632.133195045565","4257.415407174523","4257.415407174523","4257.415407174523","4449.999429542286","4449.999429542286","4449.999429542286","4206.8319897636375","4206.8319897636375","4206.8319897636375","2367.968341128356","2367.968341128356","2367.968341128356","4381.577009326926","4381.577009326926","4381.577009326926"
"1080000","3317.2195653496965","3317.2195653496965","3317.2195653496965","4294.142157312685","4294.142157312685","4294.142157312685","4023.729831948277","4023.729831948277","4023.729831948277","4188.370376590832","4188.370376590832","4188.370376590832","3108.408447357771","3108.408447357771","3108.408447357771","4824.321334630161","4824.321334630161","4824.321334630161"
"1090000","3396.9762348043223","3396.9762348043223","3396.9762348043223","4258.418776632103","4258.418776632103","4258.418776632103","4136.612809210399","4136.612809210399","4136.612809210399","4163.378986227218","4163.378986227218","4163.378986227218","3054.149108080638","3054.149108080638","3054.149108080638","4144.538815225011","4144.538815225011","4144.538815225011"
"1100000","3522.4586378698687","3522.4586378698687","3522.4586378698687","4235.901687812301","4235.901687812301","4235.901687812301","4375.768591521339","4375.768591521339","4375.768591521339","4213.413907581393","4213.413907581393","4213.413907581393","3083.621982328392","3083.621982328392","3083.621982328392","4788.082529202269","4788.082529202269","4788.082529202269"
"1110000","3114.677532726819","3114.677532726819","3114.677532726819","4213.702106753281","4213.702106753281","4213.702106753281","4104.860979235135","4104.860979235135","4104.860979235135","4288.693554055641","4288.693554055641","4288.693554055641","2858.562325350399","2858.562325350399","2858.562325350399","5004.933242433521","5004.933242433521","5004.933242433521"
"1120000","3331.3305403053373","3331.3305403053373","3331.3305403053373","4196.014184531099","4196.014184531099","4196.014184531099","4030.1900047718495","4030.1900047718495","4030.1900047718495","4208.461438071156","4208.461438071156","4208.461438071156","1166.6601730094412","1166.6601730094412","1166.6601730094412","4360.174559007446","4360.174559007446","4360.174559007446"
"1130000","3127.581446351546","3127.581446351546","3127.581446351546","4282.389722767584","4282.389722767584","4282.389722767584","3677.923035930865","3677.923035930865","3677.923035930865","4266.842531814568","4266.842531814568","4266.842531814568","2107.284700744712","2107.284700744712","2107.284700744712","4591.248070677245","4591.248070677245","4591.248070677245"
"1140000","2463.84736048937","2463.84736048937","2463.84736048937","4235.284687252861","4235.284687252861","4235.284687252861","3899.913852974338","3899.913852974338","3899.913852974338","4128.772473262945","4128.772473262945","4128.772473262945","2654.206525298388","2654.206525298388","2654.206525298388","4590.432171579258","4590.432171579258","4590.432171579258"
"1150000","1559.3493857376145","1559.3493857376145","1559.3493857376145","4176.490740520339","4176.490740520339","4176.490740520339","4016.0951503991355","4016.0951503991355","4016.0951503991355","4157.84386727078","4157.84386727078","4157.84386727078","2956.1327420612893","2956.1327420612893","2956.1327420612893","4847.962931006539","4847.962931006539","4847.962931006539"
"1160000","3474.7614975936485","3474.7614975936485","3474.7614975936485","4217.454506613967","4217.454506613967","4217.454506613967","3634.7576497307264","3634.7576497307264","3634.7576497307264","4205.312813791328","4205.312813791328","4205.312813791328","3230.171299756444","3230.171299756444","3230.171299756444","4376.104826918624","4376.104826918624","4376.104826918624"
"1170000","3643.2000572899224","3643.2000572899224","3643.2000572899224","4229.327128064205","4229.327128064205","4229.327128064205","3569.9159986137565","3569.9159986137565","3569.9159986137565","4088.4180200516994","4088.4180200516994","4088.4180200516994","2338.5072331751458","2338.5072331751458","2338.5072331751458","4002.7407878424083","4002.7407878424083","4002.7407878424083"
"1180000","3295.5049480145476","3295.5049480145476","3295.5049480145476","4166.325442881187","4166.325442881187","4166.325442881187","3567.2695874660103","3567.2695874660103","3567.2695874660103","4265.417096676826","4265.417096676826","4265.417096676826","1087.472770124292","1087.472770124292","1087.472770124292","4080.94317131863","4080.94317131863","4080.94317131863"
"1190000","3724.366796579947","3724.366796579947","3724.366796579947","4293.00252012976","4293.00252012976","4293.00252012976","4065.5783588124964","4065.5783588124964","4065.5783588124964","4277.413560040017","4277.413560040017","4277.413560040017","2428.7449904552677","2428.7449904552677","2428.7449904552677","3864.644389175228","3864.644389175228","3864.644389175228"
"1200000","3766.243243681435","3766.243243681435","3766.243243681435","4119.292011129771","4119.292011129771","4119.292011129771","3464.8713594402443","3464.8713594402443","3464.8713594402443","4257.855012735318","4257.855012735318","4257.855012735318","323.30876523207684","323.30876523207684","323.30876523207684","5006.571486674683","5006.571486674683","5006.571486674683"
"1210000","2875.3848817478947","2875.3848817478947","2875.3848817478947","4287.037218926022","4287.037218926022","4287.037218926022","3640.3722285684635","3640.3722285684635","3640.3722285684635","4242.288600115297","4242.288600115297","4242.288600115297","2551.798970147477","2551.798970147477","2551.798970147477","4441.178295941095","4441.178295941095","4441.178295941095"
"1220000","3184.3419971278204","3184.3419971278204","3184.3419971278204","4010.639035935693","4010.639035935693","4010.639035935693","4045.551632808422","4045.551632808422","4045.551632808422","4322.821886646961","4322.821886646961","4322.821886646961","1514.7442365571217","1514.7442365571217","1514.7442365571217","4595.673125570227","4595.673125570227","4595.673125570227"
"1230000","2808.1170467789193","2808.1170467789193","2808.1170467789193","4069.6005685841656","4069.6005685841656","4069.6005685841656","3344.9080479064382","3344.9080479064382","3344.9080479064382","4322.156461274943","4322.156461274943","4322.156461274943","3071.9087406027866","3071.9087406027866","3071.9087406027866","4919.091733550393","4919.091733550393","4919.091733550393"
"1240000","2489.471739159503","2489.471739159503","2489.471739159503","4066.7433580655998","4066.7433580655998","4066.7433580655998","2480.5818645579443","2480.5818645579443","2480.5818645579443","4448.591991460719","4448.591991460719","4448.591991460719","675.5394676979811","675.5394676979811","675.5394676979811","4361.937572557423","4361.937572557423","4361.937572557423"
"1250000","3339.537861830813","3339.537861830813","3339.537861830813","4195.375117708241","4195.375117708241","4195.375117708241","3132.3971589238404","3132.3971589238404","3132.3971589238404","4407.916824916648","4407.916824916648","4407.916824916648","2350.8588916973035","2350.8588916973035","2350.8588916973035","4682.256888903898","4682.256888903898","4682.256888903898"
"1260000","2791.3042974904556","2791.3042974904556","2791.3042974904556","4203.851223583679","4203.851223583679","4203.851223583679","3565.7768043687843","3565.7768043687843","3565.7768043687843","4499.938420811282","4499.938420811282","4499.938420811282","1876.7190974677262","1876.7190974677262","1876.7190974677262","5027.585292425009","5027.585292425009","5027.585292425009"
"1270000","3551.2328473111834","3551.2328473111834","3551.2328473111834","4253.211885499875","4253.211885499875","4253.211885499875","2104.705042460201","2104.705042460201","2104.705042460201","4424.9082668353785","4424.9082668353785","4424.9082668353785","2819.6206101759894","2819.6206101759894","2819.6206101759894","4951.823962798297","4951.823962798297","4951.823962798297"
"1280000","3450.63355058619","3450.63355058619","3450.63355058619","4223.655258328856","4223.655258328856","4223.655258328856","2444.1133145765366","2444.1133145765366","2444.1133145765366","4392.229134159845","4392.229134159845","4392.229134159845","465.37372125544397","465.37372125544397","465.37372125544397","5105.922884235826","5105.922884235826","5105.922884235826"
"1290000","3141.4284667846064","3141.4284667846064","3141.4284667846064","4259.255110468228","4259.255110468228","4259.255110468228","3602.3900745267247","3602.3900745267247","3602.3900745267247","4408.680754493642","4408.680754493642","4408.680754493642","2578.91428378442","2578.91428378442","2578.91428378442","5108.7693823629825","5108.7693823629825","5108.7693823629825"
"1300000","3704.3803406069796","3704.3803406069796","3704.3803406069796","4356.662501110869","4356.662501110869","4356.662501110869","3868.4216575299556","3868.4216575299556","3868.4216575299556","4330.12767512798","4330.12767512798","4330.12767512798","1535.5428402617542","1535.5428402617542","1535.5428402617542","4429.810213682395","4429.810213682395","4429.810213682395"
"1310000","3223.361031624073","3223.361031624073","3223.361031624073","4363.701408891171","4363.701408891171","4363.701408891171","2520.330535579214","2520.330535579214","2520.330535579214","4345.521098977378","4345.521098977378","4345.521098977378","3432.6899788255782","3432.6899788255782","3432.6899788255782","4749.832947069947","4749.832947069947","4749.832947069947"
"1320000","3432.38827502756","3432.38827502756","3432.38827502756","4345.996407183328","4345.996407183328","4345.996407183328","2313.2420304548714","2313.2420304548714","2313.2420304548714","4474.931728848868","4474.931728848868","4474.931728848868","1676.8565029626977","1676.8565029626977","1676.8565029626977","4367.429771025755","4367.429771025755","4367.429771025755"
"1330000","3657.2762674882506","3657.2762674882506","3657.2762674882506","4342.315384230908","4342.315384230908","4342.315384230908","1741.1029858515478","1741.1029858515478","1741.1029858515478","4508.4362995862175","4508.4362995862175","4508.4362995862175","1903.8014032976491","1903.8014032976491","1903.8014032976491","4794.7953517886435","4794.7953517886435","4794.7953517886435"
"1340000","4075.304630127098","4075.304630127098","4075.304630127098","4370.646388261846","4370.646388261846","4370.646388261846","3428.3694364063535","3428.3694364063535","3428.3694364063535","4503.583109136145","4503.583109136145","4503.583109136145","2525.9128306317175","2525.9128306317175","2525.9128306317175","4318.3738242945965","4318.3738242945965","4318.3738242945965"
"1350000","2630.746988287498","2630.746988287498","2630.746988287498","4400.5938546700145","4400.5938546700145","4400.5938546700145","3242.7996195462683","3242.7996195462683","3242.7996195462683","4364.589000198337","4364.589000198337","4364.589000198337","1527.0922204408607","1527.0922204408607","1527.0922204408607","4597.898999482587","4597.898999482587","4597.898999482587"
"1360000","3328.6218032449688","3328.6218032449688","3328.6218032449688","4399.594874431346","4399.594874431346","4399.594874431346","2848.6316908631406","2848.6316908631406","2848.6316908631406","4474.620588660323","4474.620588660323","4474.620588660323","354.53251383097916","354.53251383097916","354.53251383097916","4854.107142868071","4854.107142868071","4854.107142868071"
"1370000","3173.538590379737","3173.538590379737","3173.538590379737","4369.007082145846","4369.007082145846","4369.007082145846","3133.5523998485687","3133.5523998485687","3133.5523998485687","4508.970832648605","4508.970832648605","4508.970832648605","2352.12515139565","2352.12515139565","2352.12515139565","4792.019673224698","4792.019673224698","4792.019673224698"
"1380000","3402.3202314866926","3402.3202314866926","3402.3202314866926","4431.37032939604","4431.37032939604","4431.37032939604","2973.112828807311","2973.112828807311","2973.112828807311","4521.920739829516","4521.920739829516","4521.920739829516","3121.15334516595","3121.15334516595","3121.15334516595","4737.657517685758","4737.657517685758","4737.657517685758"
"1390000","3324.7429676544634","3324.7429676544634","3324.7429676544634","4411.476001649869","4411.476001649869","4411.476001649869","3729.815022223135","3729.815022223135","3729.815022223135","4495.201352561001","4495.201352561001","4495.201352561001","517.0401567186638","517.0401567186638","517.0401567186638","4247.676588527168","4247.676588527168","4247.676588527168"
"1400000","2653.7950588553285","2653.7950588553285","2653.7950588553285","4438.291234046532","4438.291234046532","4438.291234046532","3340.2373277775905","3340.2373277775905","3340.2373277775905","4709.292619088739","4709.292619088739","4709.292619088739","2874.835980404137","2874.835980404137","2874.835980404137","4825.02505653631","4825.02505653631","4825.02505653631"
"1410000","3525.7280143596763","3525.7280143596763","3525.7280143596763","4446.229877485943","4446.229877485943","4446.229877485943","3399.186956434577","3399.186956434577","3399.186956434577","4642.796428896744","4642.796428896744","4642.796428896744","1582.5774394040404","1582.5774394040404","1582.5774394040404","4835.277823453549","4835.277823453549","4835.277823453549"
"1420000","3234.788537391368","3234.788537391368","3234.788537391368","4400.556216875241","4400.556216875241","4400.556216875241","3811.2509042896772","3811.2509042896772","3811.2509042896772","4641.065273507748","4641.065273507748","4641.065273507748","2964.20785924955","2964.20785924955","2964.20785924955","4916.759638615685","4916.759638615685","4916.759638615685"
"1430000","3475.4596534245807","3475.4596534245807","3475.4596534245807","4436.265075071564","4436.265075071564","4436.265075071564","831.2758983391237","831.2758983391237","831.2758983391237","4568.049858957716","4568.049858957716","4568.049858957716","2614.047664393059","2614.047664393059","2614.047664393059","4893.157889748458","4893.157889748458","4893.157889748458"
"1440000","3240.4072691484243","3240.4072691484243","3240.4072691484243","4216.962058524798","4216.962058524798","4216.962058524798","994.0851005165121","994.0851005165121","994.0851005165121","4699.013426578238","4699.013426578238","4699.013426578238","1148.4596769679345","1148.4596769679345","1148.4596769679345","4954.744327424809","4954.744327424809","4954.744327424809"
"1450000","2888.4864120162156","2888.4864120162156","2888.4864120162156","4383.167132902434","4383.167132902434","4383.167132902434","2837.6714793531037","2837.6714793531037","2837.6714793531037","4621.881710384851","4621.881710384851","4621.881710384851","1875.5249215646495","1875.5249215646495","1875.5249215646495","3599.6985833762096","3599.6985833762096","3599.6985833762096"
"1460000","3051.1214446192707","3051.1214446192707","3051.1214446192707","4498.924641447056","4498.924641447056","4498.924641447056","3590.7742133274282","3590.7742133274282","3590.7742133274282","4732.517073585686","4732.517073585686","4732.517073585686","2850.1817457619572","2850.1817457619572","2850.1817457619572","3964.3309546844803","3964.3309546844803","3964.3309546844803"
"1470000","3075.775524826703","3075.775524826703","3075.775524826703","4469.312128881924","4469.312128881924","4469.312128881924","3514.6299974229523","3514.6299974229523","3514.6299974229523","4771.458490212588","4771.458490212588","4771.458490212588","1246.9167574364424","1246.9167574364424","1246.9167574364424","4430.110295647086","4430.110295647086","4430.110295647086"
"1480000","3784.301999002849","3784.301999002849","3784.301999002849","4466.068150212465","4466.068150212465","4466.068150212465","3935.799362262735","3935.799362262735","3935.799362262735","4692.57121533152","4692.57121533152","4692.57121533152","1494.502827102083","1494.502827102083","1494.502827102083","2405.9585030024614","2405.9585030024614","2405.9585030024614"
"1490000","3595.4657533959166","3595.4657533959166","3595.4657533959166","4527.337035788854","4527.337035788854","4527.337035788854","3567.92391682801","3567.92391682801","3567.92391682801","4808.8641655246365","4808.8641655246365","4808.8641655246365","3683.3137794645145","3683.3137794645145","3683.3137794645145","4070.0085957313445","4070.0085957313445","4070.0085957313445"

==> plot_scripts/data/reward_curves/walker2d/ppo_walker.csv <==
"Step","true-energy-15 - mean_reward","true-energy-15 - mean_reward__MIN","true-energy-15 - mean_reward__MAX","proud-water-14 - mean_reward","proud-water-14 - mean_reward__MIN","proud-water-14 - mean_reward__MAX","frosty-smoke-13 - mean_reward","frosty-smoke-13 - mean_reward__MIN","frosty-smoke-13 - mean_reward__MAX","glamorous-music-12 - mean_reward","glamorous-music-12 - mean_reward__MIN","glamorous-music-12 - mean_reward__MAX","cerulean-wind-11 - mean_reward","cerulean-wind-11 - mean_reward__MIN","cerulean-wind-11 - mean_reward__MAX"
"10000","279.8976135253906","279.8976135253906","279.8976135253906","250.8287811279297","250.8287811279297","250.8287811279297","263.6737365722656","263.6737365722656","263.6737365722656","284.55682373046875","284.55682373046875","284.55682373046875","254.30575561523438","254.30575561523438","254.30575561523438"
"20000","271.82830810546875","271.82830810546875","271.82830810546875","259.36761474609375","259.36761474609375","259.36761474609375","257.04998779296875","257.04998779296875","257.04998779296875","314.2110290527344","314.2110290527344","314.2110290527344","257.094970703125","257.094970703125","257.094970703125"
"30000","267.88934326171875","267.88934326171875","267.88934326171875","254.2902374267578","254.2902374267578","254.2902374267578","266.2057800292969","266.2057800292969","266.2057800292969","323.8994140625","323.8994140625","323.8994140625","255.76803588867188","255.76803588867188","255.76803588867188"
"40000","282.2564697265625","282.2564697265625","282.2564697265625","281.6834411621094","281.6834411621094","281.6834411621094","261.88189697265625","261.88189697265625","261.88189697265625","312.6686706542969","312.6686706542969","312.6686706542969","269.3590087890625","269.3590087890625","269.3590087890625"
"50000","252.67105102539062","252.67105102539062","252.67105102539062","291.6318664550781","291.6318664550781","291.6318664550781","289.36749267578125","289.36749267578125","289.36749267578125","325.0614318847656","325.0614318847656","325.0614318847656","265.2516174316406","265.2516174316406","265.2516174316406"
"60000","260.490966796875","260.490966796875","260.490966796875","294.8310852050781","294.8310852050781","294.8310852050781","275.5184020996094","275.5184020996094","275.5184020996094","340.38006591796875","340.38006591796875","340.38006591796875","295.24554443359375","295.24554443359375","295.24554443359375"
"70000","290.393310546875","290.393310546875","290.393310546875","300.3218994140625","300.3218994140625","300.3218994140625","297.1883239746094","297.1883239746094","297.1883239746094","320.83551025390625","320.83551025390625","320.83551025390625","293.02923583984375","293.02923583984375","293.02923583984375"
"80000","279.2301330566406","279.2301330566406","279.2301330566406","273.1708984375","273.1708984375","273.1708984375","262.92718505859375","262.92718505859375","262.92718505859375","268.91998291015625","268.91998291015625","268.91998291015625","280.77801513671875","280.77801513671875","280.77801513671875"
"90000","303.05108642578125","303.05108642578125","303.05108642578125","286.1487731933594","286.1487731933594","286.1487731933594","286.7234802246094","286.7234802246094","286.7234802246094","271.35064697265625","271.35064697265625","271.35064697265625","323.024658203125","323.024658203125","323.024658203125"
"100000","375.78594970703125","375.78594970703125","375.78594970703125","264.8316955566406","264.8316955566406","264.8316955566406","315.448974609375","315.448974609375","315.448974609375","304.23175048828125","304.23175048828125","304.23175048828125","297.2260437011719","297.2260437011719","297.2260437011719"
"110000","372.44183349609375","372.44183349609375","372.44183349609375","260.5166931152344","260.5166931152344","260.5166931152344","348.3302001953125","348.3302001953125","348.3302001953125","337.63592529296875","337.63592529296875","337.63592529296875","349.74713134765625","349.74713134765625","349.74713134765625"
"120000","383.1585998535156","383.1585998535156","383.1585998535156","267.3843688964844","267.3843688964844","267.3843688964844","375.7481384277344","375.7481384277344","375.7481384277344","365.5458068847656","365.5458068847656","365.5458068847656","362.6435852050781","362.6435852050781","362.6435852050781"
"130000","390.64605712890625","390.64605712890625","390.64605712890625","266.729736328125","266.729736328125","266.729736328125","374.3881530761719","374.3881530761719","374.3881530761719","350.47564697265625","350.47564697265625","350.47564697265625","369.143798828125","369.143798828125","369.143798828125"
"140000","410.30810546875","410.30810546875","410.30810546875","259.4338073730469","259.4338073730469","259.4338073730469","396.41888427734375","396.41888427734375","396.41888427734375","357.5904846191406","357.5904846191406","357.5904846191406","374.328369140625","374.328369140625","374.328369140625"
"150000","400.07513427734375","400.07513427734375","400.07513427734375","270.63336181640625","270.63336181640625","270.63336181640625","444.62213134765625","444.62213134765625","444.62213134765625","351.06304931640625","351.06304931640625","351.06304931640625","384.8382263183594","384.8382263183594","384.8382263183594"
"160000","391.2767639160156","391.2767639160156","391.2767639160156","331.7304382324219","331.7304382324219","331.7304382324219","467.572021484375","467.572021484375","467.572021484375","358.73687744140625","358.73687744140625","358.73687744140625","378.00970458984375","378.00970458984375","378.00970458984375"
"170000","403.8370666503906","403.8370666503906","403.8370666503906","346.41912841796875","346.41912841796875","346.41912841796875","459.16802978515625","459.16802978515625","459.16802978515625","374.621337890625","374.621337890625","374.621337890625","360.2751770019531","360.2751770019531","360.2751770019531"
"180000","423.04644775390625","423.04644775390625","423.04644775390625","357.013427734375","357.013427734375","357.013427734375","442.021240234375","442.021240234375","442.021240234375","396.4912109375","396.4912109375","396.4912109375","370.920654296875","370.920654296875","370.920654296875"
"190000","421.3486328125","421.3486328125","421.3486328125","354.06402587890625","354.06402587890625","354.06402587890625","442.87042236328125","442.87042236328125","442.87042236328125","470.67431640625","470.67431640625","470.67431640625","423.6748046875","423.6748046875","423.6748046875"
"200000","419.81378173828125","419.81378173828125","419.81378173828125","357.548095703125","357.548095703125","357.548095703125","449.2428283691406","449.2428283691406","449.2428283691406","535.3557739257812","535.3557739257812","535.3557739257812","411.56341552734375","411.56341552734375","411.56341552734375"
"210000","419.9188537597656","419.9188537597656","419.9188537597656","361.6667785644531","361.6667785644531","361.6667785644531","449.1346130371094","449.1346130371094","449.1346130371094","578.365478515625","578.365478515625","578.365478515625","392.8731384277344","392.8731384277344","392.8731384277344"
"220000","465.04437255859375","465.04437255859375","465.04437255859375","361.43023681640625","361.43023681640625","361.43023681640625","456.75067138671875","456.75067138671875","456.75067138671875","614.6713256835938","614.6713256835938","614.6713256835938","452.1280212402344","452.1280212402344","452.1280212402344"
"230000","468.78173828125","468.78173828125","468.78173828125","360.00531005859375","360.00531005859375","360.00531005859375","468.5223693847656","468.5223693847656","468.5223693847656","602.2368774414062","602.2368774414062","602.2368774414062","458.94451904296875","458.94451904296875","458.94451904296875"
"240000","422.92919921875","422.92919921875","422.92919921875","364.18438720703125","364.18438720703125","364.18438720703125","489.548583984375","489.548583984375","489.548583984375","603.0989990234375","603.0989990234375","603.0989990234375","434.79620361328125","434.79620361328125","434.79620361328125"
"250000","437.4769592285156","437.4769592285156","437.4769592285156","384.3023986816406","384.3023986816406","384.3023986816406","507.88134765625","507.88134765625","507.88134765625","624.7930297851562","624.7930297851562","624.7930297851562","546.72998046875","546.72998046875","546.72998046875"
"260000","478.71112060546875","478.71112060546875","478.71112060546875","425.841064453125","425.841064453125","425.841064453125","531.091064453125","531.091064453125","531.091064453125","633.98095703125","633.98095703125","633.98095703125","1083.706298828125","1083.706298828125","1083.706298828125"
"270000","804.7305908203125","804.7305908203125","804.7305908203125","456.2127380371094","456.2127380371094","456.2127380371094","560.0809326171875","560.0809326171875","560.0809326171875","578.5465087890625","578.5465087890625","578.5465087890625","2484.0244140625","2484.0244140625","2484.0244140625"
"280000","1248.4149169921875","1248.4149169921875","1248.4149169921875","431.34228515625","431.34228515625","431.34228515625","544.9163818359375","544.9163818359375","544.9163818359375","571.252197265625","571.252197265625","571.252197265625","2265.05908203125","2265.05908203125","2265.05908203125"
"290000","1212.398681640625","1212.398681640625","1212.398681640625","433.1949768066406","433.1949768066406","433.1949768066406","521.673095703125","521.673095703125","521.673095703125","701.6638793945312","701.6638793945312","701.6638793945312","2321.95703125","2321.95703125","2321.95703125"
"300000","1433.033447265625","1433.033447265625","1433.033447265625","450.0726623535156","450.0726623535156","450.0726623535156","1893.179931640625","1893.179931640625","1893.179931640625","949.2816162109375","949.2816162109375","949.2816162109375","1721.048095703125","1721.048095703125","1721.048095703125"
"310000","1062.5992431640625","1062.5992431640625","1062.5992431640625","454.1605529785156","454.1605529785156","454.1605529785156","2142.54345703125","2142.54345703125","2142.54345703125","1070.640380859375","1070.640380859375","1070.640380859375","1799.5963134765625","1799.5963134765625","1799.5963134765625"
"320000","1515.9007568359375","1515.9007568359375","1515.9007568359375","462.18157958984375","462.18157958984375","462.18157958984375","1783.2425537109375","1783.2425537109375","1783.2425537109375","1297.8193359375","1297.8193359375","1297.8193359375","1936.8197021484375","1936.8197021484375","1936.8197021484375"
"330000","2006.740966796875","2006.740966796875","2006.740966796875","464.8153381347656","464.8153381347656","464.8153381347656","2185.29345703125","2185.29345703125","2185.29345703125","1152.882080078125","1152.882080078125","1152.882080078125","1375.417724609375","1375.417724609375","1375.417724609375"
"340000","1859.031982421875","1859.031982421875","1859.031982421875","474.5027770996094","474.5027770996094","474.5027770996094","2302.12451171875","2302.12451171875","2302.12451171875","1000.6654052734375","1000.6654052734375","1000.6654052734375","2461.41943359375","2461.41943359375","2461.41943359375"
"350000","2075.2822265625","2075.2822265625","2075.2822265625","440.021484375","440.021484375","440.021484375","2346.0517578125","2346.0517578125","2346.0517578125","1424.6287841796875","1424.6287841796875","1424.6287841796875","2034.9820556640625","2034.9820556640625","2034.9820556640625"
"360000","2095.512451171875","2095.512451171875","2095.512451171875","465.94805908203125","465.94805908203125","465.94805908203125","2382.27197265625","2382.27197265625","2382.27197265625","1411.5465087890625","1411.5465087890625","1411.5465087890625","2185.876953125","2185.876953125","2185.876953125"
"370000","2024.767578125","2024.767578125","2024.767578125","472.0409240722656","472.0409240722656","472.0409240722656","2516.056640625","2516.056640625","2516.056640625","1755.8851318359375","1755.8851318359375","1755.8851318359375","2607.3935546875","2607.3935546875","2607.3935546875"
"380000","1536.5045166015625","1536.5045166015625","1536.5045166015625","493.696533203125","493.696533203125","493.696533203125","2522.166015625","2522.166015625","2522.166015625","1403.082763671875","1403.082763671875","1403.082763671875","2307.24462890625","2307.24462890625","2307.24462890625"
"390000","1403.774658203125","1403.774658203125","1403.774658203125","497.09765625","497.09765625","497.09765625","2452.9404296875","2452.9404296875","2452.9404296875","2275.33349609375","2275.33349609375","2275.33349609375","2448.651123046875","2448.651123046875","2448.651123046875"
"400000","1245.79638671875","1245.79638671875","1245.79638671875","504.1806640625","504.1806640625","504.1806640625","2657.76171875","2657.76171875","2657.76171875","2858.863037109375","2858.863037109375","2858.863037109375","2240.669677734375","2240.669677734375","2240.669677734375"
"410000","1268.406494140625","1268.406494140625","1268.406494140625","494.39111328125","494.39111328125","494.39111328125","2783.9541015625","2783.9541015625","2783.9541015625","2923.47900390625","2923.47900390625","2923.47900390625","2414.970458984375","2414.970458984375","2414.970458984375"
"420000","1326.9404296875","1326.9404296875","1326.9404296875","489.3827209472656","489.3827209472656","489.3827209472656","2640.643798828125","2640.643798828125","2640.643798828125","2650.87744140625","2650.87744140625","2650.87744140625","2629.92724609375","2629.92724609375","2629.92724609375"
"430000","1395.2288818359375","1395.2288818359375","1395.2288818359375","442.58367919921875","442.58367919921875","442.58367919921875","2744.993408203125","2744.993408203125","2744.993408203125","830.55224609375","830.55224609375","830.55224609375","2562.57080078125","2562.57080078125","2562.57080078125"
"440000","1567.1717529296875","1567.1717529296875","1567.1717529296875","445.5860900878906","445.5860900878906","445.5860900878906","2725.48779296875","2725.48779296875","2725.48779296875","1376.1612548828125","1376.1612548828125","1376.1612548828125","2494.099365234375","2494.099365234375","2494.099365234375"
"450000","1534.5196533203125","1534.5196533203125","1534.5196533203125","449.8765563964844","449.8765563964844","449.8765563964844","2568.34130859375","2568.34130859375","2568.34130859375","3015.73828125","3015.73828125","3015.73828125","2467.844482421875","2467.844482421875","2467.844482421875"
"460000","2562.184326171875","2562.184326171875","2562.184326171875","477.66064453125","477.66064453125","477.66064453125","2379.907958984375","2379.907958984375","2379.907958984375","2842.00244140625","2842.00244140625","2842.00244140625","2781.466796875","2781.466796875","2781.466796875"
"470000","1877.668701171875","1877.668701171875","1877.668701171875","479.8273010253906","479.8273010253906","479.8273010253906","1308.5150146484375","1308.5150146484375","1308.5150146484375","2982.226318359375","2982.226318359375","2982.226318359375","2459.98583984375","2459.98583984375","2459.98583984375"
"480000","2109.525634765625","2109.525634765625","2109.525634765625","505.4695739746094","505.4695739746094","505.4695739746094","1197.19189453125","1197.19189453125","1197.19189453125","731.927001953125","731.927001953125","731.927001953125","2912.414794921875","2912.414794921875","2912.414794921875"
"490000","1941.299072265625","1941.299072265625","1941.299072265625","556.8272705078125","556.8272705078125","556.8272705078125","1511.4488525390625","1511.4488525390625","1511.4488525390625","1323.1300048828125","1323.1300048828125","1323.1300048828125","2163.792724609375","2163.792724609375","2163.792724609375"
"500000","1324.551513671875","1324.551513671875","1324.551513671875","601.4796142578125","601.4796142578125","601.4796142578125","1177.6201171875","1177.6201171875","1177.6201171875","2380.74072265625","2380.74072265625","2380.74072265625","2436.57666015625","2436.57666015625","2436.57666015625"
"510000","1323.087158203125","1323.087158203125","1323.087158203125","691.4537353515625","691.4537353515625","691.4537353515625","2191.515625","2191.515625","2191.515625","1892.125732421875","1892.125732421875","1892.125732421875","2858.866455078125","2858.866455078125","2858.866455078125"
"520000","1069.9898681640625","1069.9898681640625","1069.9898681640625","705.8175659179688","705.8175659179688","705.8175659179688","2922.61474609375","2922.61474609375","2922.61474609375","1372.67822265625","1372.67822265625","1372.67822265625","3096.3388671875","3096.3388671875","3096.3388671875"
"530000","1189.3609619140625","1189.3609619140625","1189.3609619140625","777.8035888671875","777.8035888671875","777.8035888671875","3008.32861328125","3008.32861328125","3008.32861328125","3300.82763671875","3300.82763671875","3300.82763671875","2980.34814453125","2980.34814453125","2980.34814453125"
"540000","2251.883056640625","2251.883056640625","2251.883056640625","863.2044067382812","863.2044067382812","863.2044067382812","2057.22119140625","2057.22119140625","2057.22119140625","3409.159423828125","3409.159423828125","3409.159423828125","2330.49560546875","2330.49560546875","2330.49560546875"
"550000","1622.789794921875","1622.789794921875","1622.789794921875","1123.712646484375","1123.712646484375","1123.712646484375","2951.080078125","2951.080078125","2951.080078125","975.2376708984375","975.2376708984375","975.2376708984375","3086.30859375","3086.30859375","3086.30859375"
"560000","2080.01611328125","2080.01611328125","2080.01611328125","1174.9085693359375","1174.9085693359375","1174.9085693359375","2731.77685546875","2731.77685546875","2731.77685546875","2707.033203125","2707.033203125","2707.033203125","3103.41552734375","3103.41552734375","3103.41552734375"
"570000","1957.197021484375","1957.197021484375","1957.197021484375","1125.137939453125","1125.137939453125","1125.137939453125","2538.878173828125","2538.878173828125","2538.878173828125","3600.785888671875","3600.785888671875","3600.785888671875","2374.2822265625","2374.2822265625","2374.2822265625"
"580000","1338.6966552734375","1338.6966552734375","1338.6966552734375","1069.9776611328125","1069.9776611328125","1069.9776611328125","1742.4029541015625","1742.4029541015625","1742.4029541015625","3598.02978515625","3598.02978515625","3598.02978515625","3018.89501953125","3018.89501953125","3018.89501953125"
"590000","1544.582763671875","1544.582763671875","1544.582763671875","1094.72314453125","1094.72314453125","1094.72314453125","2151.287353515625","2151.287353515625","2151.287353515625","3536.82763671875","3536.82763671875","3536.82763671875","2997.55517578125","2997.55517578125","2997.55517578125"
"600000","2037.9390869140625","2037.9390869140625","2037.9390869140625","562.3079833984375","562.3079833984375","562.3079833984375","1663.117431640625","1663.117431640625","1663.117431640625","3779.28515625","3779.28515625","3779.28515625","2242.547119140625","2242.547119140625","2242.547119140625"
"610000","1921.5924072265625","1921.5924072265625","1921.5924072265625","1134.956787109375","1134.956787109375","1134.956787109375","1392.6298828125","1392.6298828125","1392.6298828125","3757.05322265625","3757.05322265625","3757.05322265625","3321.026611328125","3321.026611328125","3321.026611328125"
"620000","2025.2174072265625","2025.2174072265625","2025.2174072265625","1574.119140625","1574.119140625","1574.119140625","1689.7691650390625","1689.7691650390625","1689.7691650390625","3741.609375","3741.609375","3741.609375","3382.569580078125","3382.569580078125","3382.569580078125"
"630000","1527.6171875","1527.6171875","1527.6171875","1632.563232421875","1632.563232421875","1632.563232421875","1861.6927490234375","1861.6927490234375","1861.6927490234375","3335.964111328125","3335.964111328125","3335.964111328125","3249.092529296875","3249.092529296875","3249.092529296875"
"640000","1510.2171630859375","1510.2171630859375","1510.2171630859375","1392.83984375","1392.83984375","1392.83984375","1801.2275390625","1801.2275390625","1801.2275390625","3232.847900390625","3232.847900390625","3232.847900390625","3240.580322265625","3240.580322265625","3240.580322265625"
"650000","1805.6695556640625","1805.6695556640625","1805.6695556640625","2403.33349609375","2403.33349609375","2403.33349609375","2425.043212890625","2425.043212890625","2425.043212890625","3241.826171875","3241.826171875","3241.826171875","3099.43896484375","3099.43896484375","3099.43896484375"
"660000","1634.088134765625","1634.088134765625","1634.088134765625","2068.559326171875","2068.559326171875","2068.559326171875","1561.6229248046875","1561.6229248046875","1561.6229248046875","3645.19384765625","3645.19384765625","3645.19384765625","3473.39453125","3473.39453125","3473.39453125"
"670000","2012.731201171875","2012.731201171875","2012.731201171875","2075.4111328125","2075.4111328125","2075.4111328125","1677.268310546875","1677.268310546875","1677.268310546875","3739.0625","3739.0625","3739.0625","2997.7060546875","2997.7060546875","2997.7060546875"
"680000","2580.764892578125","2580.764892578125","2580.764892578125","1972.2171630859375","1972.2171630859375","1972.2171630859375","2440.638916015625","2440.638916015625","2440.638916015625","3533.32568359375","3533.32568359375","3533.32568359375","2970.01513671875","2970.01513671875","2970.01513671875"
"690000","2587.45556640625","2587.45556640625","2587.45556640625","2324.58642578125","2324.58642578125","2324.58642578125","2290.2373046875","2290.2373046875","2290.2373046875","3785.743408203125","3785.743408203125","3785.743408203125","3614.58154296875","3614.58154296875","3614.58154296875"
"700000","1880.162353515625","1880.162353515625","1880.162353515625","2373.78173828125","2373.78173828125","2373.78173828125","1878.719482421875","1878.719482421875","1878.719482421875","3152.106201171875","3152.106201171875","3152.106201171875","3142.087158203125","3142.087158203125","3142.087158203125"
"710000","1977.4593505859375","1977.4593505859375","1977.4593505859375","1887.186279296875","1887.186279296875","1887.186279296875","3170.468017578125","3170.468017578125","3170.468017578125","3822.869873046875","3822.869873046875","3822.869873046875","3676.5","3676.5","3676.5"
"720000","1914.5845947265625","1914.5845947265625","1914.5845947265625","1568.7099609375","1568.7099609375","1568.7099609375","2909.921630859375","2909.921630859375","2909.921630859375","3938.884033203125","3938.884033203125","3938.884033203125","3799.478515625","3799.478515625","3799.478515625"
"730000","1913.9208984375","1913.9208984375","1913.9208984375","2655.103759765625","2655.103759765625","2655.103759765625","2760.48828125","2760.48828125","2760.48828125","3904.06689453125","3904.06689453125","3904.06689453125","3665.18896484375","3665.18896484375","3665.18896484375"
"740000","2505.7294921875","2505.7294921875","2505.7294921875","2343.713134765625","2343.713134765625","2343.713134765625","1201.3192138671875","1201.3192138671875","1201.3192138671875","3866.73974609375","3866.73974609375","3866.73974609375","3651.457763671875","3651.457763671875","3651.457763671875"
"750000","2471.439208984375","2471.439208984375","2471.439208984375","2617.92138671875","2617.92138671875","2617.92138671875","1974.823486328125","1974.823486328125","1974.823486328125","3260.118896484375","3260.118896484375","3260.118896484375","3650.178466796875","3650.178466796875","3650.178466796875"
"760000","2851.24072265625","2851.24072265625","2851.24072265625","2167.20849609375","2167.20849609375","2167.20849609375","1172.603271484375","1172.603271484375","1172.603271484375","3612.13525390625","3612.13525390625","3612.13525390625","3775.80859375","3775.80859375","3775.80859375"
"770000","1957.833740234375","1957.833740234375","1957.833740234375","2314.6318359375","2314.6318359375","2314.6318359375","2194.457763671875","2194.457763671875","2194.457763671875","3426.219970703125","3426.219970703125","3426.219970703125","3734.61376953125","3734.61376953125","3734.61376953125"
"780000","1827.0406494140625","1827.0406494140625","1827.0406494140625","2215.044677734375","2215.044677734375","2215.044677734375","2895.669921875","2895.669921875","2895.669921875","3642.143310546875","3642.143310546875","3642.143310546875","3628.005126953125","3628.005126953125","3628.005126953125"
"790000","2280.731201171875","2280.731201171875","2280.731201171875","2591.70068359375","2591.70068359375","2591.70068359375","3054.639892578125","3054.639892578125","3054.639892578125","3684.05322265625","3684.05322265625","3684.05322265625","3734.853515625","3734.853515625","3734.853515625"
"800000","2466.924072265625","2466.924072265625","2466.924072265625","2612.90576171875","2612.90576171875","2612.90576171875","2332.24658203125","2332.24658203125","2332.24658203125","3843.90966796875","3843.90966796875","3843.90966796875","3552.765625","3552.765625","3552.765625"
"810000","2437.56591796875","2437.56591796875","2437.56591796875","2306.17041015625","2306.17041015625","2306.17041015625","2787.75244140625","2787.75244140625","2787.75244140625","3866.5234375","3866.5234375","3866.5234375","3567.62744140625","3567.62744140625","3567.62744140625"
"820000","1420.797607421875","1420.797607421875","1420.797607421875","2164.824951171875","2164.824951171875","2164.824951171875","3223.17041015625","3223.17041015625","3223.17041015625","3834.07177734375","3834.07177734375","3834.07177734375","3906.981689453125","3906.981689453125","3906.981689453125"
"830000","1701.6812744140625","1701.6812744140625","1701.6812744140625","3306.505859375","3306.505859375","3306.505859375","3302.99951171875","3302.99951171875","3302.99951171875","3895.051513671875","3895.051513671875","3895.051513671875","3418.221923828125","3418.221923828125","3418.221923828125"
"840000","2394.128173828125","2394.128173828125","2394.128173828125","2617.913330078125","2617.913330078125","2617.913330078125","2529.072509765625","2529.072509765625","2529.072509765625","3958.223388671875","3958.223388671875","3958.223388671875","3618.04736328125","3618.04736328125","3618.04736328125"
"850000","932.79931640625","932.79931640625","932.79931640625","3706.676513671875","3706.676513671875","3706.676513671875","2296.058349609375","2296.058349609375","2296.058349609375","4036.925048828125","4036.925048828125","4036.925048828125","3979.89501953125","3979.89501953125","3979.89501953125"
"860000","1288.0714111328125","1288.0714111328125","1288.0714111328125","3465.83349609375","3465.83349609375","3465.83349609375","3027.316650390625","3027.316650390625","3027.316650390625","3890.1015625","3890.1015625","3890.1015625","4070.115966796875","4070.115966796875","4070.115966796875"
"870000","1372.3699951171875","1372.3699951171875","1372.3699951171875","3507.985107421875","3507.985107421875","3507.985107421875","2851.91455078125","2851.91455078125","2851.91455078125","4091.55322265625","4091.55322265625","4091.55322265625","3690.382080078125","3690.382080078125","3690.382080078125"
"880000","1675.5540771484375","1675.5540771484375","1675.5540771484375","3591.77490234375","3591.77490234375","3591.77490234375","2987.690185546875","2987.690185546875","2987.690185546875","3894.80615234375","3894.80615234375","3894.80615234375","4012.77490234375","4012.77490234375","4012.77490234375"
"890000","2527.54443359375","2527.54443359375","2527.54443359375","3529.36669921875","3529.36669921875","3529.36669921875","2767.330810546875","2767.330810546875","2767.330810546875","3971.899169921875","3971.899169921875","3971.899169921875","4006.05908203125","4006.05908203125","4006.05908203125"
"900000","2443.351318359375","2443.351318359375","2443.351318359375","3419.53466796875","3419.53466796875","3419.53466796875","1964.615966796875","1964.615966796875","1964.615966796875","4011.34716796875","4011.34716796875","4011.34716796875","3591.94091796875","3591.94091796875","3591.94091796875"
"910000","2118.579833984375","2118.579833984375","2118.579833984375","3503.98193359375","3503.98193359375","3503.98193359375","2305.760498046875","2305.760498046875","2305.760498046875","4174.0244140625","4174.0244140625","4174.0244140625","4011.421142578125","4011.421142578125","4011.421142578125"
"920000","1757.5048828125","1757.5048828125","1757.5048828125","3852.73681640625","3852.73681640625","3852.73681640625","2078.67578125","2078.67578125","2078.67578125","4120.53369140625","4120.53369140625","4120.53369140625","3955.84375","3955.84375","3955.84375"
"930000","883.7218627929688","883.7218627929688","883.7218627929688","3701.30029296875","3701.30029296875","3701.30029296875","3141.156005859375","3141.156005859375","3141.156005859375","4241.16064453125","4241.16064453125","4241.16064453125","3973.53125","3973.53125","3973.53125"
"940000","1555.3912353515625","1555.3912353515625","1555.3912353515625","3690.45361328125","3690.45361328125","3690.45361328125","2882.11669921875","2882.11669921875","2882.11669921875","4171.98046875","4171.98046875","4171.98046875","4010.627685546875","4010.627685546875","4010.627685546875"
"950000","1327.7198486328125","1327.7198486328125","1327.7198486328125","3661.41015625","3661.41015625","3661.41015625","3020.834716796875","3020.834716796875","3020.834716796875","4076.54248046875","4076.54248046875","4076.54248046875","3990.10400390625","3990.10400390625","3990.10400390625"
"960000","2566.76904296875","2566.76904296875","2566.76904296875","3787.91357421875","3787.91357421875","3787.91357421875","2441.177734375","2441.177734375","2441.177734375","4143.5400390625","4143.5400390625","4143.5400390625","3483.76123046875","3483.76123046875","3483.76123046875"
"970000","2656.33544921875","2656.33544921875","2656.33544921875","3648.668701171875","3648.668701171875","3648.668701171875","3124.14501953125","3124.14501953125","3124.14501953125","4244.36279296875","4244.36279296875","4244.36279296875","4097.3232421875","4097.3232421875","4097.3232421875"
"980000","3598.045654296875","3598.045654296875","3598.045654296875","3303.13525390625","3303.13525390625","3303.13525390625","2967.14599609375","2967.14599609375","2967.14599609375","3883.08349609375","3883.08349609375","3883.08349609375","3784.142578125","3784.142578125","3784.142578125"
"990000","2856.525634765625","2856.525634765625","2856.525634765625","3047.928955078125","3047.928955078125","3047.928955078125","3241.58447265625","3241.58447265625","3241.58447265625","4175.22998046875","4175.22998046875","4175.22998046875","3248.801513671875","3248.801513671875","3248.801513671875"
"1000000","2096.738037109375","2096.738037109375","2096.738037109375","2644.6630859375","2644.6630859375","2644.6630859375","2493.09814453125","2493.09814453125","2493.09814453125","3704.97998046875","3704.97998046875","3704.97998046875","3300.122314453125","3300.122314453125","3300.122314453125"
"1010000","2846.287353515625","2846.287353515625","2846.287353515625","2416.26513671875","2416.26513671875","2416.26513671875","1720.9713134765625","1720.9713134765625","1720.9713134765625","3898.078857421875","3898.078857421875","3898.078857421875","4076.57177734375","4076.57177734375","4076.57177734375"
"1020000","1899.5638427734375","1899.5638427734375","1899.5638427734375","3496.32763671875","3496.32763671875","3496.32763671875","1299.4735107421875","1299.4735107421875","1299.4735107421875","4128.8173828125","4128.8173828125","4128.8173828125","3710.21728515625","3710.21728515625","3710.21728515625"
"1030000","2555.015625","2555.015625","2555.015625","3799.961669921875","3799.961669921875","3799.961669921875","3225.19189453125","3225.19189453125","3225.19189453125","4236.6220703125","4236.6220703125","4236.6220703125","3724.858642578125","3724.858642578125","3724.858642578125"
"1040000","3001.61572265625","3001.61572265625","3001.61572265625","3557.010498046875","3557.010498046875","3557.010498046875","3131.24072265625","3131.24072265625","3131.24072265625","4199.6259765625","4199.6259765625","4199.6259765625","3672.52490234375","3672.52490234375","3672.52490234375"
"1050000","1967.2398681640625","1967.2398681640625","1967.2398681640625","3881.737060546875","3881.737060546875","3881.737060546875","2737.41259765625","2737.41259765625","2737.41259765625","4145.35498046875","4145.35498046875","4145.35498046875","3712.102294921875","3712.102294921875","3712.102294921875"
"1060000","2604.70361328125","2604.70361328125","2604.70361328125","3234.7412109375","3234.7412109375","3234.7412109375","3490.06982421875","3490.06982421875","3490.06982421875","4200.76953125","4200.76953125","4200.76953125","3346.39306640625","3346.39306640625","3346.39306640625"
"1070000","3145.565185546875","3145.565185546875","3145.565185546875","1529.190673828125","1529.190673828125","1529.190673828125","3616.97802734375","3616.97802734375","3616.97802734375","4208.88330078125","4208.88330078125","4208.88330078125","4057.741455078125","4057.741455078125","4057.741455078125"
"1080000","3309.948486328125","3309.948486328125","3309.948486328125","3475.250732421875","3475.250732421875","3475.250732421875","3568.71337890625","3568.71337890625","3568.71337890625","4155.9111328125","4155.9111328125","4155.9111328125","3191.3564453125","3191.3564453125","3191.3564453125"
"1090000","3205.74267578125","3205.74267578125","3205.74267578125","3861.91357421875","3861.91357421875","3861.91357421875","2897.634521484375","2897.634521484375","2897.634521484375","4186.72900390625","4186.72900390625","4186.72900390625","3972.421142578125","3972.421142578125","3972.421142578125"
"1100000","2268.18505859375","2268.18505859375","2268.18505859375","3992.23681640625","3992.23681640625","3992.23681640625","1777.9443359375","1777.9443359375","1777.9443359375","4176.552734375","4176.552734375","4176.552734375","4042.497314453125","4042.497314453125","4042.497314453125"
"1110000","819.0107421875","819.0107421875","819.0107421875","4077.542236328125","4077.542236328125","4077.542236328125","3393.53076171875","3393.53076171875","3393.53076171875","4187.8115234375","4187.8115234375","4187.8115234375","3716.07421875","3716.07421875","3716.07421875"
"1120000","1788.5068359375","1788.5068359375","1788.5068359375","3844.614013671875","3844.614013671875","3844.614013671875","3309.057373046875","3309.057373046875","3309.057373046875","4196.58984375","4196.58984375","4196.58984375","4125.75146484375","4125.75146484375","4125.75146484375"
"1130000","1192.623779296875","1192.623779296875","1192.623779296875","3920.19970703125","3920.19970703125","3920.19970703125","3299.50439453125","3299.50439453125","3299.50439453125","3856.12548828125","3856.12548828125","3856.12548828125","4057.565673828125","4057.565673828125","4057.565673828125"
"1140000","2311.35400390625","2311.35400390625","2311.35400390625","2404.67626953125","2404.67626953125","2404.67626953125","2466.06689453125","2466.06689453125","2466.06689453125","4100.283203125","4100.283203125","4100.283203125","4091.40625","4091.40625","4091.40625"
"1150000","3073.05078125","3073.05078125","3073.05078125","3908.32958984375","3908.32958984375","3908.32958984375","2695.72607421875","2695.72607421875","2695.72607421875","4165.6640625","4165.6640625","4165.6640625","3992.700439453125","3992.700439453125","3992.700439453125"
"1160000","3128.28662109375","3128.28662109375","3128.28662109375","3541.42626953125","3541.42626953125","3541.42626953125","3070.31396484375","3070.31396484375","3070.31396484375","3987.248779296875","3987.248779296875","3987.248779296875","4224.671875","4224.671875","4224.671875"
"1170000","2780.94287109375","2780.94287109375","2780.94287109375","3548.469970703125","3548.469970703125","3548.469970703125","3288.71337890625","3288.71337890625","3288.71337890625","3840.017578125","3840.017578125","3840.017578125","4205.580078125","4205.580078125","4205.580078125"
"1180000","1986.101318359375","1986.101318359375","1986.101318359375","4029.544921875","4029.544921875","4029.544921875","2995.20751953125","2995.20751953125","2995.20751953125","3944.85693359375","3944.85693359375","3944.85693359375","4198.33544921875","4198.33544921875","4198.33544921875"
"1190000","3367.08642578125","3367.08642578125","3367.08642578125","4192.7451171875","4192.7451171875","4192.7451171875","958.3173828125","958.3173828125","958.3173828125","4124.4990234375","4124.4990234375","4124.4990234375","4181.0439453125","4181.0439453125","4181.0439453125"
"1200000","3231.08056640625","3231.08056640625","3231.08056640625","4050.896484375","4050.896484375","4050.896484375","1356.5992431640625","1356.5992431640625","1356.5992431640625","4227.0458984375","4227.0458984375","4227.0458984375","4213.162109375","4213.162109375","4213.162109375"
"1210000","2631.0224609375","2631.0224609375","2631.0224609375","4059.495361328125","4059.495361328125","4059.495361328125","1524.3704833984375","1524.3704833984375","1524.3704833984375","4307.1064453125","4307.1064453125","4307.1064453125","4174.51611328125","4174.51611328125","4174.51611328125"
"1220000","2952.714599609375","2952.714599609375","2952.714599609375","4108.1474609375","4108.1474609375","4108.1474609375","1886.2730712890625","1886.2730712890625","1886.2730712890625","4219.9833984375","4219.9833984375","4219.9833984375","4302.55712890625","4302.55712890625","4302.55712890625"
"1230000","2000.033935546875","2000.033935546875","2000.033935546875","4079.578125","4079.578125","4079.578125","2744.494873046875","2744.494873046875","2744.494873046875","3827.29150390625","3827.29150390625","3827.29150390625","4245.81005859375","4245.81005859375","4245.81005859375"
"1240000","2684.37353515625","2684.37353515625","2684.37353515625","4146.98681640625","4146.98681640625","4146.98681640625","2672.384033203125","2672.384033203125","2672.384033203125","4113.4755859375","4113.4755859375","4113.4755859375","4167.033203125","4167.033203125","4167.033203125"
"1250000","3152.578125","3152.578125","3152.578125","3973.7734375","3973.7734375","3973.7734375","2093.36279296875","2093.36279296875","2093.36279296875","4247.35888671875","4247.35888671875","4247.35888671875","4214.10107421875","4214.10107421875","4214.10107421875"
"1260000","2966.638671875","2966.638671875","2966.638671875","3986.760498046875","3986.760498046875","3986.760498046875","2358.268798828125","2358.268798828125","2358.268798828125","4202.64453125","4202.64453125","4202.64453125","2690.3212890625","2690.3212890625","2690.3212890625"
"1270000","2169.80126953125","2169.80126953125","2169.80126953125","3696.548095703125","3696.548095703125","3696.548095703125","1311.4627685546875","1311.4627685546875","1311.4627685546875","4284.95654296875","4284.95654296875","4284.95654296875","3756.784423828125","3756.784423828125","3756.784423828125"
"1280000","3181.351318359375","3181.351318359375","3181.351318359375","4015.5859375","4015.5859375","4015.5859375","2649.64501953125","2649.64501953125","2649.64501953125","4211.484375","4211.484375","4211.484375","4193.49072265625","4193.49072265625","4193.49072265625"
"1290000","2607.55322265625","2607.55322265625","2607.55322265625","3921.385986328125","3921.385986328125","3921.385986328125","2423.20654296875","2423.20654296875","2423.20654296875","4269.17626953125","4269.17626953125","4269.17626953125","3886.723876953125","3886.723876953125","3886.723876953125"
"1300000","3025.86181640625","3025.86181640625","3025.86181640625","3980.784423828125","3980.784423828125","3980.784423828125","3417.12841796875","3417.12841796875","3417.12841796875","3893.953857421875","3893.953857421875","3893.953857421875","3461.321044921875","3461.321044921875","3461.321044921875"
"1310000","3210.038818359375","3210.038818359375","3210.038818359375","3789.61279296875","3789.61279296875","3789.61279296875","2653.074462890625","2653.074462890625","2653.074462890625","4257.18701171875","4257.18701171875","4257.18701171875","3259.91552734375","3259.91552734375","3259.91552734375"
"1320000","3094.817626953125","3094.817626953125","3094.817626953125","3627.40576171875","3627.40576171875","3627.40576171875","3182.780517578125","3182.780517578125","3182.780517578125","4196.11474609375","4196.11474609375","4196.11474609375","4153.6240234375","4153.6240234375","4153.6240234375"
"1330000","3238.444580078125","3238.444580078125","3238.444580078125","4047.90283203125","4047.90283203125","4047.90283203125","3420.171142578125","3420.171142578125","3420.171142578125","4177.96240234375","4177.96240234375","4177.96240234375","3499.798095703125","3499.798095703125","3499.798095703125"
"1340000","3264.59912109375","3264.59912109375","3264.59912109375","1878.23046875","1878.23046875","1878.23046875","3502.4140625","3502.4140625","3502.4140625","4096.0087890625","4096.0087890625","4096.0087890625","3758.305419921875","3758.305419921875","3758.305419921875"
"1350000","3406.44482421875","3406.44482421875","3406.44482421875","3310.23193359375","3310.23193359375","3310.23193359375","3292.725830078125","3292.725830078125","3292.725830078125","3815.06982421875","3815.06982421875","3815.06982421875","4199.05126953125","4199.05126953125","4199.05126953125"
"1360000","2552.6416015625","2552.6416015625","2552.6416015625","4096.02001953125","4096.02001953125","4096.02001953125","3230.44873046875","3230.44873046875","3230.44873046875","4080.675048828125","4080.675048828125","4080.675048828125","3208.218017578125","3208.218017578125","3208.218017578125"
"1370000","3691.992919921875","3691.992919921875","3691.992919921875","3491.134765625","3491.134765625","3491.134765625","3760.050048828125","3760.050048828125","3760.050048828125","4185.53515625","4185.53515625","4185.53515625","3479.866455078125","3479.866455078125","3479.866455078125"
"1380000","3427.883544921875","3427.883544921875","3427.883544921875","4110.0224609375","4110.0224609375","4110.0224609375","3138.33447265625","3138.33447265625","3138.33447265625","4012.6796875","4012.6796875","4012.6796875","4188.69873046875","4188.69873046875","4188.69873046875"
"1390000","3352.815673828125","3352.815673828125","3352.815673828125","3312.633544921875","3312.633544921875","3312.633544921875","3344.08349609375","3344.08349609375","3344.08349609375","3925.313232421875","3925.313232421875","3925.313232421875","2822.897216796875","2822.897216796875","2822.897216796875"
"1400000","3668.91748046875","3668.91748046875","3668.91748046875","3792.303955078125","3792.303955078125","3792.303955078125","1867.9788818359375","1867.9788818359375","1867.9788818359375","4082.658203125","4082.658203125","4082.658203125","4223.9755859375","4223.9755859375","4223.9755859375"
"1410000","3501.60986328125","3501.60986328125","3501.60986328125","3944.79345703125","3944.79345703125","3944.79345703125","2632.98583984375","2632.98583984375","2632.98583984375","4218.18994140625","4218.18994140625","4218.18994140625","3967.98291015625","3967.98291015625","3967.98291015625"
"1420000","2693.391845703125","2693.391845703125","2693.391845703125","3835.55615234375","3835.55615234375","3835.55615234375","2193.0791015625","2193.0791015625","2193.0791015625","4103.35546875","4103.35546875","4103.35546875","3899.919189453125","3899.919189453125","3899.919189453125"
"1430000","3120.016845703125","3120.016845703125","3120.016845703125","4082.376220703125","4082.376220703125","4082.376220703125","2946.84423828125","2946.84423828125","2946.84423828125","3563.02783203125","3563.02783203125","3563.02783203125","3308.50634765625","3308.50634765625","3308.50634765625"
"1440000","2723.892578125","2723.892578125","2723.892578125","4025.009033203125","4025.009033203125","4025.009033203125","1720.4976806640625","1720.4976806640625","1720.4976806640625","3775.755126953125","3775.755126953125","3775.755126953125","4199.064453125","4199.064453125","4199.064453125"
"1450000","3305.76416015625","3305.76416015625","3305.76416015625","4071.69482421875","4071.69482421875","4071.69482421875","1717.8238525390625","1717.8238525390625","1717.8238525390625","3990.545654296875","3990.545654296875","3990.545654296875","3168.154052734375","3168.154052734375","3168.154052734375"
"1460000","2983.645263671875","2983.645263671875","2983.645263671875","3901.135498046875","3901.135498046875","3901.135498046875","2235.86572265625","2235.86572265625","2235.86572265625","4118.6103515625","4118.6103515625","4118.6103515625","2517.28076171875","2517.28076171875","2517.28076171875"
"1470000","3360.764404296875","3360.764404296875","3360.764404296875","4112.9287109375","4112.9287109375","4112.9287109375","1290.5950927734375","1290.5950927734375","1290.5950927734375","1817.085693359375","1817.085693359375","1817.085693359375","3694.39599609375","3694.39599609375","3694.39599609375"
"1480000","2832.233642578125","2832.233642578125","2832.233642578125","4191.0224609375","4191.0224609375","4191.0224609375","2413.78466796875","2413.78466796875","2413.78466796875","3209.91845703125","3209.91845703125","3209.91845703125","2685.014892578125","2685.014892578125","2685.014892578125"
"1490000","2565.3974609375","2565.3974609375","2565.3974609375","3808.84912109375","3808.84912109375","3808.84912109375","1813.546142578125","1813.546142578125","1813.546142578125","3659.39794921875","3659.39794921875","3659.39794921875","3852.486328125","3852.486328125","3852.486328125"
"1500000","3455.012451171875","3455.012451171875","3455.012451171875","2730.67236328125","2730.67236328125","2730.67236328125","1392.826416015625","1392.826416015625","1392.826416015625","4261.455078125","4261.455078125","4261.455078125","3819.653564453125","3819.653564453125","3819.653564453125"

==> plot_scripts/data/reward_curves/walker2d/trpo_walker.csv <==
"Step","fine-wind-59 - mean_reward","fine-wind-59 - mean_reward__MIN","fine-wind-59 - mean_reward__MAX","resilient-universe-57 - mean_reward","resilient-universe-57 - mean_reward__MIN","resilient-universe-57 - mean_reward__MAX","ethereal-valley-55 - mean_reward","ethereal-valley-55 - mean_reward__MIN","ethereal-valley-55 - mean_reward__MAX","astral-deluge-53 - mean_reward","astral-deluge-53 - mean_reward__MIN","astral-deluge-53 - mean_reward__MAX","distinctive-sea-51 - mean_reward","distinctive-sea-51 - mean_reward__MIN","distinctive-sea-51 - mean_reward__MAX"
"10000","297.8833312988281","297.8833312988281","297.8833312988281","252.44680786132812","252.44680786132812","252.44680786132812","253.9936065673828","253.9936065673828","253.9936065673828","271.28826904296875","271.28826904296875","271.28826904296875","250.1451873779297","250.1451873779297","250.1451873779297"
"20000","285.3857116699219","285.3857116699219","285.3857116699219","251.04833984375","251.04833984375","251.04833984375","267.3082580566406","267.3082580566406","267.3082580566406","255.112060546875","255.112060546875","255.112060546875","256.5360107421875","256.5360107421875","256.5360107421875"
"30000","256.306884765625","256.306884765625","256.306884765625","251.8944091796875","251.8944091796875","251.8944091796875","280.2249450683594","280.2249450683594","280.2249450683594","250.20724487304688","250.20724487304688","250.20724487304688","284.77130126953125","284.77130126953125","284.77130126953125"
"40000","246.36129760742188","246.36129760742188","246.36129760742188","247.83251953125","247.83251953125","247.83251953125","300.86322021484375","300.86322021484375","300.86322021484375","261.03338623046875","261.03338623046875","261.03338623046875","296.7070617675781","296.7070617675781","296.7070617675781"
"50000","272.35943603515625","272.35943603515625","272.35943603515625","246.9864501953125","246.9864501953125","246.9864501953125","311.2444152832031","311.2444152832031","311.2444152832031","253.6255645751953","253.6255645751953","253.6255645751953","293.61083984375","293.61083984375","293.61083984375"
"60000","254.75369262695312","254.75369262695312","254.75369262695312","249.71157836914062","249.71157836914062","249.71157836914062","350.8360900878906","350.8360900878906","350.8360900878906","270.8147888183594","270.8147888183594","270.8147888183594","331.5975646972656","331.5975646972656","331.5975646972656"
"70000","264.0311584472656","264.0311584472656","264.0311584472656","248.8217315673828","248.8217315673828","248.8217315673828","396.50994873046875","396.50994873046875","396.50994873046875","288.1413879394531","288.1413879394531","288.1413879394531","306.08184814453125","306.08184814453125","306.08184814453125"
"80000","291.08721923828125","291.08721923828125","291.08721923828125","250.75961303710938","250.75961303710938","250.75961303710938","457.4341735839844","457.4341735839844","457.4341735839844","304.51287841796875","304.51287841796875","304.51287841796875","304.6177978515625","304.6177978515625","304.6177978515625"
"90000","298.02801513671875","298.02801513671875","298.02801513671875","262.556396484375","262.556396484375","262.556396484375","486.1007385253906","486.1007385253906","486.1007385253906","372.8321838378906","372.8321838378906","372.8321838378906","338.57342529296875","338.57342529296875","338.57342529296875"
"100000","250.69662475585938","250.69662475585938","250.69662475585938","275.77923583984375","275.77923583984375","275.77923583984375","519.8507690429688","519.8507690429688","519.8507690429688","397.8155212402344","397.8155212402344","397.8155212402344","339.21099853515625","339.21099853515625","339.21099853515625"
"110000","260.8067932128906","260.8067932128906","260.8067932128906","294.6346435546875","294.6346435546875","294.6346435546875","526.137451171875","526.137451171875","526.137451171875","413.17138671875","413.17138671875","413.17138671875","448.38507080078125","448.38507080078125","448.38507080078125"
"120000","243.71817016601562","243.71817016601562","243.71817016601562","298.78375244140625","298.78375244140625","298.78375244140625","523.2891235351562","523.2891235351562","523.2891235351562","419.2610778808594","419.2610778808594","419.2610778808594","463.9915466308594","463.9915466308594","463.9915466308594"
"130000","262.14056396484375","262.14056396484375","262.14056396484375","331.0076599121094","331.0076599121094","331.0076599121094","526.5003662109375","526.5003662109375","526.5003662109375","428.06292724609375","428.06292724609375","428.06292724609375","397.77032470703125","397.77032470703125","397.77032470703125"
"140000","257.71282958984375","257.71282958984375","257.71282958984375","361.38629150390625","361.38629150390625","361.38629150390625","513.48291015625","513.48291015625","513.48291015625","447.13616943359375","447.13616943359375","447.13616943359375","386.76019287109375","386.76019287109375","386.76019287109375"
"150000","268.6918029785156","268.6918029785156","268.6918029785156","375.663818359375","375.663818359375","375.663818359375","516.2669677734375","516.2669677734375","516.2669677734375","475.92694091796875","475.92694091796875","475.92694091796875","398.24359130859375","398.24359130859375","398.24359130859375"
"160000","313.0758972167969","313.0758972167969","313.0758972167969","382.12298583984375","382.12298583984375","382.12298583984375","502.95050048828125","502.95050048828125","502.95050048828125","527.0643310546875","527.0643310546875","527.0643310546875","453.92279052734375","453.92279052734375","453.92279052734375"
"170000","356.7122497558594","356.7122497558594","356.7122497558594","390.3160705566406","390.3160705566406","390.3160705566406","533.5606689453125","533.5606689453125","533.5606689453125","541.2271728515625","541.2271728515625","541.2271728515625","428.4825134277344","428.4825134277344","428.4825134277344"
"180000","363.26300048828125","363.26300048828125","363.26300048828125","430.87152099609375","430.87152099609375","430.87152099609375","573.8380126953125","573.8380126953125","573.8380126953125","574.2557373046875","574.2557373046875","574.2557373046875","481.7801818847656","481.7801818847656","481.7801818847656"
"190000","378.4278259277344","378.4278259277344","378.4278259277344","428.2679748535156","428.2679748535156","428.2679748535156","1942.246826171875","1942.246826171875","1942.246826171875","576.4661865234375","576.4661865234375","576.4661865234375","508.14923095703125","508.14923095703125","508.14923095703125"
"200000","394.92181396484375","394.92181396484375","394.92181396484375","434.35906982421875","434.35906982421875","434.35906982421875","1922.9779052734375","1922.9779052734375","1922.9779052734375","539.7559814453125","539.7559814453125","539.7559814453125","541.5101928710938","541.5101928710938","541.5101928710938"
"210000","414.0145568847656","414.0145568847656","414.0145568847656","434.8164978027344","434.8164978027344","434.8164978027344","1906.534423828125","1906.534423828125","1906.534423828125","523.7738037109375","523.7738037109375","523.7738037109375","578.1439208984375","578.1439208984375","578.1439208984375"
"220000","399.9245300292969","399.9245300292969","399.9245300292969","452.232177734375","452.232177734375","452.232177734375","1874.156005859375","1874.156005859375","1874.156005859375","514.4052734375","514.4052734375","514.4052734375","585.31201171875","585.31201171875","585.31201171875"
"230000","411.9292907714844","411.9292907714844","411.9292907714844","498.28436279296875","498.28436279296875","498.28436279296875","1471.8328857421875","1471.8328857421875","1471.8328857421875","491.78314208984375","491.78314208984375","491.78314208984375","590.0550537109375","590.0550537109375","590.0550537109375"
"240000","406.34002685546875","406.34002685546875","406.34002685546875","504.8616638183594","504.8616638183594","504.8616638183594","1519.53271484375","1519.53271484375","1519.53271484375","513.4147338867188","513.4147338867188","513.4147338867188","660.8016967773438","660.8016967773438","660.8016967773438"
"250000","424.4537048339844","424.4537048339844","424.4537048339844","538.7960205078125","538.7960205078125","538.7960205078125","1614.275146484375","1614.275146484375","1614.275146484375","519.4995727539062","519.4995727539062","519.4995727539062","700.0968017578125","700.0968017578125","700.0968017578125"
"260000","444.06024169921875","444.06024169921875","444.06024169921875","630.8594970703125","630.8594970703125","630.8594970703125","1643.9390869140625","1643.9390869140625","1643.9390869140625","573.2496337890625","573.2496337890625","573.2496337890625","757.1478881835938","757.1478881835938","757.1478881835938"
"270000","452.21649169921875","452.21649169921875","452.21649169921875","672.6724853515625","672.6724853515625","672.6724853515625","1107.836669921875","1107.836669921875","1107.836669921875","621.9683227539062","621.9683227539062","621.9683227539062","683.9535522460938","683.9535522460938","683.9535522460938"
"280000","485.6519470214844","485.6519470214844","485.6519470214844","1540.259765625","1540.259765625","1540.259765625","1525.566650390625","1525.566650390625","1525.566650390625","647.6248168945312","647.6248168945312","647.6248168945312","760.0430297851562","760.0430297851562","760.0430297851562"
"290000","456.83721923828125","456.83721923828125","456.83721923828125","794.109375","794.109375","794.109375","1224.424072265625","1224.424072265625","1224.424072265625","514.9215087890625","514.9215087890625","514.9215087890625","716.0501708984375","716.0501708984375","716.0501708984375"
"300000","553.2081298828125","553.2081298828125","553.2081298828125","865.7813720703125","865.7813720703125","865.7813720703125","1357.3636474609375","1357.3636474609375","1357.3636474609375","584.9518432617188","584.9518432617188","584.9518432617188","1552.205810546875","1552.205810546875","1552.205810546875"
"310000","686.7960205078125","686.7960205078125","686.7960205078125","844.6068115234375","844.6068115234375","844.6068115234375","1691.451416015625","1691.451416015625","1691.451416015625","1219.033203125","1219.033203125","1219.033203125","988.1358642578125","988.1358642578125","988.1358642578125"
"320000","1803.964599609375","1803.964599609375","1803.964599609375","846.8800659179688","846.8800659179688","846.8800659179688","1882.6351318359375","1882.6351318359375","1882.6351318359375","589.1482543945312","589.1482543945312","589.1482543945312","1056.064453125","1056.064453125","1056.064453125"
"330000","1551.3150634765625","1551.3150634765625","1551.3150634765625","582.6510620117188","582.6510620117188","582.6510620117188","1955.2750244140625","1955.2750244140625","1955.2750244140625","1078.9141845703125","1078.9141845703125","1078.9141845703125","1171.05322265625","1171.05322265625","1171.05322265625"
"340000","1749.641357421875","1749.641357421875","1749.641357421875","1989.4681396484375","1989.4681396484375","1989.4681396484375","1672.6566162109375","1672.6566162109375","1672.6566162109375","1061.1097412109375","1061.1097412109375","1061.1097412109375","1807.8568115234375","1807.8568115234375","1807.8568115234375"
"350000","1908.613525390625","1908.613525390625","1908.613525390625","2093.35205078125","2093.35205078125","2093.35205078125","1912.639892578125","1912.639892578125","1912.639892578125","1203.9007568359375","1203.9007568359375","1203.9007568359375","1943.349853515625","1943.349853515625","1943.349853515625"
"360000","1736.220947265625","1736.220947265625","1736.220947265625","2056.53857421875","2056.53857421875","2056.53857421875","1734.5374755859375","1734.5374755859375","1734.5374755859375","1333.8214111328125","1333.8214111328125","1333.8214111328125","1858.028564453125","1858.028564453125","1858.028564453125"
"370000","1859.6431884765625","1859.6431884765625","1859.6431884765625","2097.641357421875","2097.641357421875","2097.641357421875","1887.8583984375","1887.8583984375","1887.8583984375","1775.03515625","1775.03515625","1775.03515625","1752.8056640625","1752.8056640625","1752.8056640625"
"380000","1914.2708740234375","1914.2708740234375","1914.2708740234375","1991.1927490234375","1991.1927490234375","1991.1927490234375","1847.8480224609375","1847.8480224609375","1847.8480224609375","974.4708862304688","974.4708862304688","974.4708862304688","1657.672119140625","1657.672119140625","1657.672119140625"
"390000","1951.5234375","1951.5234375","1951.5234375","2041.0072021484375","2041.0072021484375","2041.0072021484375","1896.0289306640625","1896.0289306640625","1896.0289306640625","1651.878173828125","1651.878173828125","1651.878173828125","2011.5361328125","2011.5361328125","2011.5361328125"
"400000","1831.937744140625","1831.937744140625","1831.937744140625","2140.30859375","2140.30859375","2140.30859375","1796.8970947265625","1796.8970947265625","1796.8970947265625","1496.80712890625","1496.80712890625","1496.80712890625","1929.858642578125","1929.858642578125","1929.858642578125"
"410000","2023.4837646484375","2023.4837646484375","2023.4837646484375","2179.75439453125","2179.75439453125","2179.75439453125","2325.350830078125","2325.350830078125","2325.350830078125","1975.9456787109375","1975.9456787109375","1975.9456787109375","1918.7991943359375","1918.7991943359375","1918.7991943359375"
"420000","1948.5433349609375","1948.5433349609375","1948.5433349609375","2419.33544921875","2419.33544921875","2419.33544921875","1888.093017578125","1888.093017578125","1888.093017578125","1687.5465087890625","1687.5465087890625","1687.5465087890625","2183.8662109375","2183.8662109375","2183.8662109375"
"430000","1854.4312744140625","1854.4312744140625","1854.4312744140625","2298.72314453125","2298.72314453125","2298.72314453125","1859.1168212890625","1859.1168212890625","1859.1168212890625","2198.05810546875","2198.05810546875","2198.05810546875","2179.095703125","2179.095703125","2179.095703125"
"440000","2119.805908203125","2119.805908203125","2119.805908203125","1773.2672119140625","1773.2672119140625","1773.2672119140625","1997.317138671875","1997.317138671875","1997.317138671875","2240.35400390625","2240.35400390625","2240.35400390625","2256.470703125","2256.470703125","2256.470703125"
"450000","1703.6304931640625","1703.6304931640625","1703.6304931640625","2190.8720703125","2190.8720703125","2190.8720703125","2122.732421875","2122.732421875","2122.732421875","2474.37548828125","2474.37548828125","2474.37548828125","2310.2158203125","2310.2158203125","2310.2158203125"
"460000","1223.695068359375","1223.695068359375","1223.695068359375","2407.301025390625","2407.301025390625","2407.301025390625","2214.60009765625","2214.60009765625","2214.60009765625","2602.013427734375","2602.013427734375","2602.013427734375","1926.5498046875","1926.5498046875","1926.5498046875"
"470000","2058.931640625","2058.931640625","2058.931640625","2025.0299072265625","2025.0299072265625","2025.0299072265625","2137.85498046875","2137.85498046875","2137.85498046875","2748.224609375","2748.224609375","2748.224609375","1860.3294677734375","1860.3294677734375","1860.3294677734375"
"480000","2035.62890625","2035.62890625","2035.62890625","2420.05908203125","2420.05908203125","2420.05908203125","2206.850341796875","2206.850341796875","2206.850341796875","2416.93408203125","2416.93408203125","2416.93408203125","2094.32861328125","2094.32861328125","2094.32861328125"
"490000","2220.468994140625","2220.468994140625","2220.468994140625","2502.46240234375","2502.46240234375","2502.46240234375","2391.56591796875","2391.56591796875","2391.56591796875","2554.46435546875","2554.46435546875","2554.46435546875","2163.101806640625","2163.101806640625","2163.101806640625"
"500000","1986.860595703125","1986.860595703125","1986.860595703125","2105.90380859375","2105.90380859375","2105.90380859375","2728.916259765625","2728.916259765625","2728.916259765625","2953.8603515625","2953.8603515625","2953.8603515625","2181.587646484375","2181.587646484375","2181.587646484375"
"510000","2071.91357421875","2071.91357421875","2071.91357421875","2267.58349609375","2267.58349609375","2267.58349609375","2574.100341796875","2574.100341796875","2574.100341796875","2595.625732421875","2595.625732421875","2595.625732421875","2213.0712890625","2213.0712890625","2213.0712890625"
"520000","2170.658447265625","2170.658447265625","2170.658447265625","2176.725830078125","2176.725830078125","2176.725830078125","2410.34619140625","2410.34619140625","2410.34619140625","2884.028076171875","2884.028076171875","2884.028076171875","2286.425048828125","2286.425048828125","2286.425048828125"
"530000","2068.76025390625","2068.76025390625","2068.76025390625","2005.7523193359375","2005.7523193359375","2005.7523193359375","2439.19287109375","2439.19287109375","2439.19287109375","2628.731689453125","2628.731689453125","2628.731689453125","2190.721923828125","2190.721923828125","2190.721923828125"
"540000","2069.08544921875","2069.08544921875","2069.08544921875","2315.84912109375","2315.84912109375","2315.84912109375","2361.0556640625","2361.0556640625","2361.0556640625","2838.738037109375","2838.738037109375","2838.738037109375","2223.26806640625","2223.26806640625","2223.26806640625"
"550000","2225.25927734375","2225.25927734375","2225.25927734375","1955.1917724609375","1955.1917724609375","1955.1917724609375","2584.760009765625","2584.760009765625","2584.760009765625","3000.17919921875","3000.17919921875","3000.17919921875","1666.4866943359375","1666.4866943359375","1666.4866943359375"
"560000","2331.74853515625","2331.74853515625","2331.74853515625","2443.515625","2443.515625","2443.515625","2665.59912109375","2665.59912109375","2665.59912109375","2884.8251953125","2884.8251953125","2884.8251953125","2088.578857421875","2088.578857421875","2088.578857421875"
"570000","2361.13916015625","2361.13916015625","2361.13916015625","2416.182861328125","2416.182861328125","2416.182861328125","2731.07080078125","2731.07080078125","2731.07080078125","2866.64013671875","2866.64013671875","2866.64013671875","2245.09912109375","2245.09912109375","2245.09912109375"
"580000","2387.5751953125","2387.5751953125","2387.5751953125","2517.19677734375","2517.19677734375","2517.19677734375","2692.19091796875","2692.19091796875","2692.19091796875","2921.737548828125","2921.737548828125","2921.737548828125","2193.990234375","2193.990234375","2193.990234375"
"590000","2494.35302734375","2494.35302734375","2494.35302734375","2574.012939453125","2574.012939453125","2574.012939453125","2677.764892578125","2677.764892578125","2677.764892578125","3057.44580078125","3057.44580078125","3057.44580078125","1859.928466796875","1859.928466796875","1859.928466796875"
"600000","2350.959716796875","2350.959716796875","2350.959716796875","2516.71875","2516.71875","2516.71875","2480.2578125","2480.2578125","2480.2578125","3136.59326171875","3136.59326171875","3136.59326171875","2246.90869140625","2246.90869140625","2246.90869140625"
"610000","2086.98828125","2086.98828125","2086.98828125","2833.546630859375","2833.546630859375","2833.546630859375","2634.37841796875","2634.37841796875","2634.37841796875","3181.64404296875","3181.64404296875","3181.64404296875","2439.721923828125","2439.721923828125","2439.721923828125"
"620000","2442.1416015625","2442.1416015625","2442.1416015625","3011.50341796875","3011.50341796875","3011.50341796875","2805.4560546875","2805.4560546875","2805.4560546875","3084.034423828125","3084.034423828125","3084.034423828125","2333.461669921875","2333.461669921875","2333.461669921875"
"630000","2411.8349609375","2411.8349609375","2411.8349609375","2739.0791015625","2739.0791015625","2739.0791015625","2764.81005859375","2764.81005859375","2764.81005859375","3214.751220703125","3214.751220703125","3214.751220703125","2333.39599609375","2333.39599609375","2333.39599609375"
"640000","2481.715576171875","2481.715576171875","2481.715576171875","3000.34326171875","3000.34326171875","3000.34326171875","2702.532470703125","2702.532470703125","2702.532470703125","3206.30712890625","3206.30712890625","3206.30712890625","2293.231201171875","2293.231201171875","2293.231201171875"
"650000","2513.717529296875","2513.717529296875","2513.717529296875","3081.578125","3081.578125","3081.578125","2841.10009765625","2841.10009765625","2841.10009765625","3261.54150390625","3261.54150390625","3261.54150390625","2389.0380859375","2389.0380859375","2389.0380859375"
"660000","2416.67529296875","2416.67529296875","2416.67529296875","3089.170654296875","3089.170654296875","3089.170654296875","2839.12646484375","2839.12646484375","2839.12646484375","3184.12548828125","3184.12548828125","3184.12548828125","2591.587646484375","2591.587646484375","2591.587646484375"
"670000","2549.66845703125","2549.66845703125","2549.66845703125","3164.41748046875","3164.41748046875","3164.41748046875","2248.1875","2248.1875","2248.1875","3384.74365234375","3384.74365234375","3384.74365234375","2407.130126953125","2407.130126953125","2407.130126953125"
"680000","2595.421630859375","2595.421630859375","2595.421630859375","3261.211181640625","3261.211181640625","3261.211181640625","2859.050537109375","2859.050537109375","2859.050537109375","3556.964111328125","3556.964111328125","3556.964111328125","2460.852294921875","2460.852294921875","2460.852294921875"
"690000","2588.524169921875","2588.524169921875","2588.524169921875","3325.54052734375","3325.54052734375","3325.54052734375","3106.563720703125","3106.563720703125","3106.563720703125","3485.529296875","3485.529296875","3485.529296875","2588.9228515625","2588.9228515625","2588.9228515625"
"700000","2597.12744140625","2597.12744140625","2597.12744140625","3236.77880859375","3236.77880859375","3236.77880859375","3070.64208984375","3070.64208984375","3070.64208984375","3617.352294921875","3617.352294921875","3617.352294921875","2604.066162109375","2604.066162109375","2604.066162109375"
"710000","2431.38818359375","2431.38818359375","2431.38818359375","3188.9072265625","3188.9072265625","3188.9072265625","3019.764404296875","3019.764404296875","3019.764404296875","3544.88720703125","3544.88720703125","3544.88720703125","2676.961181640625","2676.961181640625","2676.961181640625"
"720000","2628.98876953125","2628.98876953125","2628.98876953125","3283.28857421875","3283.28857421875","3283.28857421875","2824.146484375","2824.146484375","2824.146484375","3574.458251953125","3574.458251953125","3574.458251953125","2606.531494140625","2606.531494140625","2606.531494140625"
"730000","2648.99951171875","2648.99951171875","2648.99951171875","3305.639892578125","3305.639892578125","3305.639892578125","2938.69287109375","2938.69287109375","2938.69287109375","3420.29736328125","3420.29736328125","3420.29736328125","2535.697021484375","2535.697021484375","2535.697021484375"
"740000","2672.3134765625","2672.3134765625","2672.3134765625","3225.313720703125","3225.313720703125","3225.313720703125","2741.962890625","2741.962890625","2741.962890625","3661.89599609375","3661.89599609375","3661.89599609375","2578.46337890625","2578.46337890625","2578.46337890625"
"750000","2577.07177734375","2577.07177734375","2577.07177734375","3095.635009765625","3095.635009765625","3095.635009765625","3221.068603515625","3221.068603515625","3221.068603515625","3696.22021484375","3696.22021484375","3696.22021484375","2676.714599609375","2676.714599609375","2676.714599609375"
"760000","2737.760986328125","2737.760986328125","2737.760986328125","3432.460205078125","3432.460205078125","3432.460205078125","2657.701171875","2657.701171875","2657.701171875","3682.83154296875","3682.83154296875","3682.83154296875","2431.55029296875","2431.55029296875","2431.55029296875"
"770000","2591.14404296875","2591.14404296875","2591.14404296875","3566.578125","3566.578125","3566.578125","2963.640380859375","2963.640380859375","2963.640380859375","3684.7109375","3684.7109375","3684.7109375","2896.9892578125","2896.9892578125","2896.9892578125"
"780000","2745.39697265625","2745.39697265625","2745.39697265625","3200.21337890625","3200.21337890625","3200.21337890625","2599.06298828125","2599.06298828125","2599.06298828125","2607.39208984375","2607.39208984375","2607.39208984375","2873.22705078125","2873.22705078125","2873.22705078125"
"790000","2817.85546875","2817.85546875","2817.85546875","3414.449951171875","3414.449951171875","3414.449951171875","2798.005859375","2798.005859375","2798.005859375","3897.263671875","3897.263671875","3897.263671875","2881.02978515625","2881.02978515625","2881.02978515625"
"800000","2632.089599609375","2632.089599609375","2632.089599609375","3505.717529296875","3505.717529296875","3505.717529296875","3069.246337890625","3069.246337890625","3069.246337890625","3808.529296875","3808.529296875","3808.529296875","2597.56494140625","2597.56494140625","2597.56494140625"
"810000","2720.32861328125","2720.32861328125","2720.32861328125","3552.382080078125","3552.382080078125","3552.382080078125","2766.9267578125","2766.9267578125","2766.9267578125","3844.02197265625","3844.02197265625","3844.02197265625","2836.242919921875","2836.242919921875","2836.242919921875"
"820000","2901.73828125","2901.73828125","2901.73828125","3459.90576171875","3459.90576171875","3459.90576171875","2998.63525390625","2998.63525390625","2998.63525390625","3811.010986328125","3811.010986328125","3811.010986328125","2777.07861328125","2777.07861328125","2777.07861328125"
"830000","2861.946533203125","2861.946533203125","2861.946533203125","3564.3671875","3564.3671875","3564.3671875","2954.54296875","2954.54296875","2954.54296875","3808.34765625","3808.34765625","3808.34765625","2905.260986328125","2905.260986328125","2905.260986328125"
"840000","2829.874267578125","2829.874267578125","2829.874267578125","3300.28955078125","3300.28955078125","3300.28955078125","2941.89404296875","2941.89404296875","2941.89404296875","3926.50244140625","3926.50244140625","3926.50244140625","3045.25244140625","3045.25244140625","3045.25244140625"
"850000","2785.428955078125","2785.428955078125","2785.428955078125","3568.34716796875","3568.34716796875","3568.34716796875","2943.750732421875","2943.750732421875","2943.750732421875","3970.171142578125","3970.171142578125","3970.171142578125","2988.930419921875","2988.930419921875","2988.930419921875"
"860000","2905.464599609375","2905.464599609375","2905.464599609375","3446.859375","3446.859375","3446.859375","2982.942626953125","2982.942626953125","2982.942626953125","3952.405517578125","3952.405517578125","3952.405517578125","3036.433837890625","3036.433837890625","3036.433837890625"
"870000","2938.56787109375","2938.56787109375","2938.56787109375","3475.412841796875","3475.412841796875","3475.412841796875","2983.036376953125","2983.036376953125","2983.036376953125","3947.811767578125","3947.811767578125","3947.811767578125","3155.127197265625","3155.127197265625","3155.127197265625"
"880000","2889.73193359375","2889.73193359375","2889.73193359375","3485.92578125","3485.92578125","3485.92578125","3082.10595703125","3082.10595703125","3082.10595703125","4019.557373046875","4019.557373046875","4019.557373046875","3219.859619140625","3219.859619140625","3219.859619140625"
"890000","2927.58447265625","2927.58447265625","2927.58447265625","3494.90771484375","3494.90771484375","3494.90771484375","3082.57421875","3082.57421875","3082.57421875","3971.5","3971.5","3971.5","3186.28515625","3186.28515625","3186.28515625"
"900000","2891.140625","2891.140625","2891.140625","3533.65380859375","3533.65380859375","3533.65380859375","3192.112060546875","3192.112060546875","3192.112060546875","3976.577392578125","3976.577392578125","3976.577392578125","3173.273193359375","3173.273193359375","3173.273193359375"
"910000","2908.359375","2908.359375","2908.359375","3530.99560546875","3530.99560546875","3530.99560546875","3131.659423828125","3131.659423828125","3131.659423828125","4001.66748046875","4001.66748046875","4001.66748046875","3183.721435546875","3183.721435546875","3183.721435546875"
"920000","2866.83837890625","2866.83837890625","2866.83837890625","3636.6640625","3636.6640625","3636.6640625","3092.68994140625","3092.68994140625","3092.68994140625","3942.56396484375","3942.56396484375","3942.56396484375","3206.2880859375","3206.2880859375","3206.2880859375"
"930000","2766.653564453125","2766.653564453125","2766.653564453125","3642.833251953125","3642.833251953125","3642.833251953125","3127.73388671875","3127.73388671875","3127.73388671875","4072.728515625","4072.728515625","4072.728515625","3343.326904296875","3343.326904296875","3343.326904296875"
"940000","2912.289794921875","2912.289794921875","2912.289794921875","3620.12109375","3620.12109375","3620.12109375","2634.9111328125","2634.9111328125","2634.9111328125","2480.333984375","2480.333984375","2480.333984375","3402.05078125","3402.05078125","3402.05078125"
"950000","3015.13427734375","3015.13427734375","3015.13427734375","3609.03662109375","3609.03662109375","3609.03662109375","2737.619384765625","2737.619384765625","2737.619384765625","3786.160888671875","3786.160888671875","3786.160888671875","3479.928955078125","3479.928955078125","3479.928955078125"
"960000","2927.39208984375","2927.39208984375","2927.39208984375","3581.573486328125","3581.573486328125","3581.573486328125","2705.198974609375","2705.198974609375","2705.198974609375","3868.659423828125","3868.659423828125","3868.659423828125","3557.64306640625","3557.64306640625","3557.64306640625"
"970000","3074.630859375","3074.630859375","3074.630859375","3659.54248046875","3659.54248046875","3659.54248046875","2485.00439453125","2485.00439453125","2485.00439453125","4146.27099609375","4146.27099609375","4146.27099609375","3560.607421875","3560.607421875","3560.607421875"
"980000","2995.48388671875","2995.48388671875","2995.48388671875","3649.421875","3649.421875","3649.421875","2952.990478515625","2952.990478515625","2952.990478515625","3739.63818359375","3739.63818359375","3739.63818359375","3548.098388671875","3548.098388671875","3548.098388671875"
"990000","2981.75048828125","2981.75048828125","2981.75048828125","3705.166015625","3705.166015625","3705.166015625","2818.059814453125","2818.059814453125","2818.059814453125","3635.96533203125","3635.96533203125","3635.96533203125","3679.02197265625","3679.02197265625","3679.02197265625"
"1000000","3023.535888671875","3023.535888671875","3023.535888671875","3708.90087890625","3708.90087890625","3708.90087890625","3043.84228515625","3043.84228515625","3043.84228515625","2165.37841796875","2165.37841796875","2165.37841796875","3179.138427734375","3179.138427734375","3179.138427734375"
"1010000","2954.43017578125","2954.43017578125","2954.43017578125","3646.385498046875","3646.385498046875","3646.385498046875","2840.1552734375","2840.1552734375","2840.1552734375","3964.641845703125","3964.641845703125","3964.641845703125","3148.349609375","3148.349609375","3148.349609375"
"1020000","2978.58154296875","2978.58154296875","2978.58154296875","3670.32177734375","3670.32177734375","3670.32177734375","2581.0830078125","2581.0830078125","2581.0830078125","3634.6171875","3634.6171875","3634.6171875","3599.608642578125","3599.608642578125","3599.608642578125"
"1030000","3082.805908203125","3082.805908203125","3082.805908203125","3689.244873046875","3689.244873046875","3689.244873046875","3082.91650390625","3082.91650390625","3082.91650390625","3872.143798828125","3872.143798828125","3872.143798828125","3504.90380859375","3504.90380859375","3504.90380859375"
"1040000","3197.901123046875","3197.901123046875","3197.901123046875","3728.967529296875","3728.967529296875","3728.967529296875","3004.158447265625","3004.158447265625","3004.158447265625","3370.00830078125","3370.00830078125","3370.00830078125","3360.68701171875","3360.68701171875","3360.68701171875"
"1050000","3185.330078125","3185.330078125","3185.330078125","3767.856689453125","3767.856689453125","3767.856689453125","2938.61376953125","2938.61376953125","2938.61376953125","3748.93212890625","3748.93212890625","3748.93212890625","3870.074951171875","3870.074951171875","3870.074951171875"
"1060000","3179.762451171875","3179.762451171875","3179.762451171875","3813.615234375","3813.615234375","3813.615234375","3179.3857421875","3179.3857421875","3179.3857421875","3326.76220703125","3326.76220703125","3326.76220703125","3546.67431640625","3546.67431640625","3546.67431640625"
"1070000","3294.940673828125","3294.940673828125","3294.940673828125","3187.402587890625","3187.402587890625","3187.402587890625","3321.993408203125","3321.993408203125","3321.993408203125","3968.61328125","3968.61328125","3968.61328125","3934.067138671875","3934.067138671875","3934.067138671875"
"1080000","3242.755859375","3242.755859375","3242.755859375","3654.501220703125","3654.501220703125","3654.501220703125","3228.885986328125","3228.885986328125","3228.885986328125","3348.647216796875","3348.647216796875","3348.647216796875","3200.63525390625","3200.63525390625","3200.63525390625"
"1090000","3339.470703125","3339.470703125","3339.470703125","3623.235595703125","3623.235595703125","3623.235595703125","3316.16796875","3316.16796875","3316.16796875","3790.889892578125","3790.889892578125","3790.889892578125","3426.732421875","3426.732421875","3426.732421875"
"1100000","3300.536376953125","3300.536376953125","3300.536376953125","3674.16552734375","3674.16552734375","3674.16552734375","3065.72216796875","3065.72216796875","3065.72216796875","4186.2529296875","4186.2529296875","4186.2529296875","4012.97021484375","4012.97021484375","4012.97021484375"
"1110000","3257.645263671875","3257.645263671875","3257.645263671875","3695.20068359375","3695.20068359375","3695.20068359375","2869.9736328125","2869.9736328125","2869.9736328125","4201.78515625","4201.78515625","4201.78515625","3503.510986328125","3503.510986328125","3503.510986328125"
"1120000","3342.895263671875","3342.895263671875","3342.895263671875","3712.686767578125","3712.686767578125","3712.686767578125","3029.192626953125","3029.192626953125","3029.192626953125","4184.15673828125","4184.15673828125","4184.15673828125","3970.520751953125","3970.520751953125","3970.520751953125"
"1130000","3338.981201171875","3338.981201171875","3338.981201171875","3731.83740234375","3731.83740234375","3731.83740234375","3150.20849609375","3150.20849609375","3150.20849609375","4130.64111328125","4130.64111328125","4130.64111328125","3944.37109375","3944.37109375","3944.37109375"
"1140000","3294.48828125","3294.48828125","3294.48828125","3402.65673828125","3402.65673828125","3402.65673828125","3446.189453125","3446.189453125","3446.189453125","3059.724609375","3059.724609375","3059.724609375","3638.88818359375","3638.88818359375","3638.88818359375"
"1150000","3334.24609375","3334.24609375","3334.24609375","3666.704345703125","3666.704345703125","3666.704345703125","3110.376220703125","3110.376220703125","3110.376220703125","3410.643798828125","3410.643798828125","3410.643798828125","3689.00244140625","3689.00244140625","3689.00244140625"
"1160000","3489.510986328125","3489.510986328125","3489.510986328125","3452.029296875","3452.029296875","3452.029296875","3443.600341796875","3443.600341796875","3443.600341796875","2466.02587890625","2466.02587890625","2466.02587890625","3285.55712890625","3285.55712890625","3285.55712890625"
"1170000","3405.764404296875","3405.764404296875","3405.764404296875","3472.54052734375","3472.54052734375","3472.54052734375","3347.522705078125","3347.522705078125","3347.522705078125","3597.251953125","3597.251953125","3597.251953125","4073.267578125","4073.267578125","4073.267578125"
"1180000","3521.908935546875","3521.908935546875","3521.908935546875","3516.8828125","3516.8828125","3516.8828125","3213.255615234375","3213.255615234375","3213.255615234375","3838.985107421875","3838.985107421875","3838.985107421875","3063.62158203125","3063.62158203125","3063.62158203125"
"1190000","3593.306640625","3593.306640625","3593.306640625","3514.998779296875","3514.998779296875","3514.998779296875","3505.589111328125","3505.589111328125","3505.589111328125","4267.1298828125","4267.1298828125","4267.1298828125","2923.774658203125","2923.774658203125","2923.774658203125"
"1200000","3494.067138671875","3494.067138671875","3494.067138671875","3726.71044921875","3726.71044921875","3726.71044921875","3310.23681640625","3310.23681640625","3310.23681640625","3700.915283203125","3700.915283203125","3700.915283203125","3780.79736328125","3780.79736328125","3780.79736328125"
"1210000","3556.692138671875","3556.692138671875","3556.692138671875","3637.412841796875","3637.412841796875","3637.412841796875","3528.391357421875","3528.391357421875","3528.391357421875","4193.8056640625","4193.8056640625","4193.8056640625","3994.60009765625","3994.60009765625","3994.60009765625"
"1220000","3458.639892578125","3458.639892578125","3458.639892578125","3799.091064453125","3799.091064453125","3799.091064453125","3153.518798828125","3153.518798828125","3153.518798828125","4147.6416015625","4147.6416015625","4147.6416015625","4022.70751953125","4022.70751953125","4022.70751953125"
"1230000","3458.43701171875","3458.43701171875","3458.43701171875","3783.21337890625","3783.21337890625","3783.21337890625","3141.48876953125","3141.48876953125","3141.48876953125","3853.981201171875","3853.981201171875","3853.981201171875","3923.42431640625","3923.42431640625","3923.42431640625"
"1240000","3640.85302734375","3640.85302734375","3640.85302734375","3644.479248046875","3644.479248046875","3644.479248046875","3237.14013671875","3237.14013671875","3237.14013671875","4129.4765625","4129.4765625","4129.4765625","3974.352783203125","3974.352783203125","3974.352783203125"
"1250000","3595.063232421875","3595.063232421875","3595.063232421875","3609.24853515625","3609.24853515625","3609.24853515625","3473.229736328125","3473.229736328125","3473.229736328125","3745.25341796875","3745.25341796875","3745.25341796875","4014.981689453125","4014.981689453125","4014.981689453125"
"1260000","3608.61181640625","3608.61181640625","3608.61181640625","3869.64794921875","3869.64794921875","3869.64794921875","2397.27197265625","2397.27197265625","2397.27197265625","4155.7275390625","4155.7275390625","4155.7275390625","3889.96533203125","3889.96533203125","3889.96533203125"
"1270000","3785.53857421875","3785.53857421875","3785.53857421875","3825.05859375","3825.05859375","3825.05859375","2925.747802734375","2925.747802734375","2925.747802734375","4168.4560546875","4168.4560546875","4168.4560546875","3988.73095703125","3988.73095703125","3988.73095703125"
"1280000","3863.01416015625","3863.01416015625","3863.01416015625","3606.68408203125","3606.68408203125","3606.68408203125","3441.12060546875","3441.12060546875","3441.12060546875","4094.77783203125","4094.77783203125","4094.77783203125","3976.391845703125","3976.391845703125","3976.391845703125"
"1290000","3468.817626953125","3468.817626953125","3468.817626953125","3828.31982421875","3828.31982421875","3828.31982421875","2868.48779296875","2868.48779296875","2868.48779296875","4219.05029296875","4219.05029296875","4219.05029296875","4097.50048828125","4097.50048828125","4097.50048828125"
"1300000","3376.94677734375","3376.94677734375","3376.94677734375","3867.77099609375","3867.77099609375","3867.77099609375","3396.067626953125","3396.067626953125","3396.067626953125","4243.38623046875","4243.38623046875","4243.38623046875","3726.4453125","3726.4453125","3726.4453125"
"1310000","3607.89453125","3607.89453125","3607.89453125","3595.674560546875","3595.674560546875","3595.674560546875","3052.22314453125","3052.22314453125","3052.22314453125","3142.787841796875","3142.787841796875","3142.787841796875","2440.412109375","2440.412109375","2440.412109375"
"1320000","3562.28515625","3562.28515625","3562.28515625","3848.31689453125","3848.31689453125","3848.31689453125","3287.460205078125","3287.460205078125","3287.460205078125","4259.1201171875","4259.1201171875","4259.1201171875","2444.37548828125","2444.37548828125","2444.37548828125"
"1330000","3787.805419921875","3787.805419921875","3787.805419921875","3823.122314453125","3823.122314453125","3823.122314453125","3404.914794921875","3404.914794921875","3404.914794921875","4313.4130859375","4313.4130859375","4313.4130859375","3417.4140625","3417.4140625","3417.4140625"
"1340000","3835.194580078125","3835.194580078125","3835.194580078125","3824.624267578125","3824.624267578125","3824.624267578125","3712.995361328125","3712.995361328125","3712.995361328125","3819.23486328125","3819.23486328125","3819.23486328125","1628.26611328125","1628.26611328125","1628.26611328125"
"1350000","3814.364013671875","3814.364013671875","3814.364013671875","3515.635498046875","3515.635498046875","3515.635498046875","3628.875732421875","3628.875732421875","3628.875732421875","4141.2880859375","4141.2880859375","4141.2880859375","4184.49853515625","4184.49853515625","4184.49853515625"
"1360000","3946.84130859375","3946.84130859375","3946.84130859375","3829.634033203125","3829.634033203125","3829.634033203125","3423.96826171875","3423.96826171875","3423.96826171875","2989.28759765625","2989.28759765625","2989.28759765625","3040.18017578125","3040.18017578125","3040.18017578125"
"1370000","3823.901123046875","3823.901123046875","3823.901123046875","3887.154296875","3887.154296875","3887.154296875","3211.9951171875","3211.9951171875","3211.9951171875","4178.7177734375","4178.7177734375","4178.7177734375","2809.9287109375","2809.9287109375","2809.9287109375"
"1380000","3669.385986328125","3669.385986328125","3669.385986328125","3533.151611328125","3533.151611328125","3533.151611328125","3538.7421875","3538.7421875","3538.7421875","4156.861328125","4156.861328125","4156.861328125","2709.14599609375","2709.14599609375","2709.14599609375"
"1390000","3684.34326171875","3684.34326171875","3684.34326171875","3886.75634765625","3886.75634765625","3886.75634765625","2934.977783203125","2934.977783203125","2934.977783203125","4238.388671875","4238.388671875","4238.388671875","4163.85009765625","4163.85009765625","4163.85009765625"
"1400000","3646.889404296875","3646.889404296875","3646.889404296875","3878.43359375","3878.43359375","3878.43359375","3347.100830078125","3347.100830078125","3347.100830078125","3520.26904296875","3520.26904296875","3520.26904296875","4022.884033203125","4022.884033203125","4022.884033203125"
"1410000","3992.815673828125","3992.815673828125","3992.815673828125","3872.272705078125","3872.272705078125","3872.272705078125","2992.43212890625","2992.43212890625","2992.43212890625","3790.66748046875","3790.66748046875","3790.66748046875","4144.01220703125","4144.01220703125","4144.01220703125"
"1420000","3766.112548828125","3766.112548828125","3766.112548828125","3883.8671875","3883.8671875","3883.8671875","3097.865478515625","3097.865478515625","3097.865478515625","4196.13134765625","4196.13134765625","4196.13134765625","4139.01708984375","4139.01708984375","4139.01708984375"
"1430000","3992.6015625","3992.6015625","3992.6015625","3855.27587890625","3855.27587890625","3855.27587890625","3083.30712890625","3083.30712890625","3083.30712890625","4295.5654296875","4295.5654296875","4295.5654296875","3062.4248046875","3062.4248046875","3062.4248046875"
"1440000","3950.989013671875","3950.989013671875","3950.989013671875","3884.00927734375","3884.00927734375","3884.00927734375","3254.995849609375","3254.995849609375","3254.995849609375","3875.4609375","3875.4609375","3875.4609375","4067.375","4067.375","4067.375"
"1450000","3922.62255859375","3922.62255859375","3922.62255859375","3900.192138671875","3900.192138671875","3900.192138671875","2884.83251953125","2884.83251953125","2884.83251953125","4205.513671875","4205.513671875","4205.513671875","4015.920654296875","4015.920654296875","4015.920654296875"
"1460000","3986.95166015625","3986.95166015625","3986.95166015625","3627.31591796875","3627.31591796875","3627.31591796875","3446.763671875","3446.763671875","3446.763671875","4280.5390625","4280.5390625","4280.5390625","4130.5263671875","4130.5263671875","4130.5263671875"
"1470000","3677.975830078125","3677.975830078125","3677.975830078125","3888.77197265625","3888.77197265625","3888.77197265625","3554.97802734375","3554.97802734375","3554.97802734375","3425.362548828125","3425.362548828125","3425.362548828125","4094.95849609375","4094.95849609375","4094.95849609375"
"1480000","3798.64599609375","3798.64599609375","3798.64599609375","3490.382080078125","3490.382080078125","3490.382080078125","2764.404541015625","2764.404541015625","2764.404541015625","3861.22412109375","3861.22412109375","3861.22412109375","4092.654296875","4092.654296875","4092.654296875"
"1490000","3942.92578125","3942.92578125","3942.92578125","3531.2734375","3531.2734375","3531.2734375","3496.32177734375","3496.32177734375","3496.32177734375","4308.54931640625","4308.54931640625","4308.54931640625","4152.66943359375","4152.66943359375","4152.66943359375"
"1500000","4004.064453125","4004.064453125","4004.064453125","3544.02734375","3544.02734375","3544.02734375","3551.48974609375","3551.48974609375","3551.48974609375","4260.86474609375","4260.86474609375","4260.86474609375","4107.69384765625","4107.69384765625","4107.69384765625"

==> plot_scripts/data/timing_data/Walker2d-v3/autoregressive_diffusion_Walker2d-v3.csv <==
Steps,MeanTime,StdTime
1,0.38764450073242185,0.020972513512899027
2,0.7304616618156433,0.02527019521758105
3,1.0721870017051698,0.030360935360648485
4,1.4126417136192322,0.035006771390404416
5,1.7490803575515748,0.03932769060032866
6,2.0852069878578186,0.04407641167159705
7,2.4211626768112184,0.048248121583652256
8,2.755839395523071,0.05127631841966046
9,3.091259710788727,0.054249915133256756
10,3.4245588684082033,0.057328733590976795
11,3.757907793521881,0.06031297020188205
12,4.090315861701965,0.06331340975644544
13,4.423158926963806,0.06591324249931951
14,4.755798890590667,0.06793644239702196
15,5.0887036442756655,0.06985958888523751
16,5.420998890399932,0.07116359247342392
17,5.753179388046265,0.07357873513213005
18,6.084278733730316,0.076290138077592
19,6.414987735748291,0.07804709262986669
20,6.745975770950317,0.07857277635475363
25,8.397952787876129,0.0854823112173956
30,10.044927079677581,0.08963277623646752
35,11.695418155193329,0.09672893032259244
40,13.345621857643128,0.1017604439790777
45,14.997600653171538,0.10804180062061222
50,16.6459383893013,0.11378641693051321
55,18.293001577854156,0.12165034412582561
60,19.942471210956572,0.1301185707659567
65,21.593286516666414,0.14142992126308312
70,23.24338424682617,0.15196685521289194
75,24.889616463184357,0.15965675908794205
80,26.54097741127014,0.16941646462577675
85,28.18862776517868,0.17780094032726634
90,29.834029803276064,0.18462729499602878
95,31.48172904729843,0.19109549440678572
100,33.12943452835083,0.19906459816724992
105,34.77646623373032,0.2106182719866622
110,36.42250400543213,0.21653626121517325
115,38.071892507076264,0.22113636391011243
120,39.72333647966385,0.23039062081856698
125,41.36978821992874,0.24044302121683128
130,43.014524269104,0.24762452207533808
135,44.665401513576505,0.25755065400163046
140,46.319057221412656,0.26687474231069963
145,47.97034273862839,0.2753684362209172
150,49.623821425437924,0.2841176194758802
155,51.272209706306455,0.296017486883543
160,52.92095965862274,0.3052308737445817
165,54.578272426128386,0.30723704641838845
170,56.229334244728086,0.3173710501268103
175,57.88609880924225,0.3282859390518607
180,59.53376990795135,0.3364152202026016
185,61.18186551570892,0.34566984563376496
190,62.83242959499359,0.3556838589576026
195,64.48236394166946,0.3663270236822125
200,66.12976329803467,0.37418679204683525
205,67.7768556022644,0.38238832797051675
210,69.4272072649002,0.38729749674828495
215,71.07607630968094,0.39220077617175836
220,72.72954791069031,0.394811393396087
225,74.37880848884582,0.40697690399548486
230,76.0290234541893,0.42030036289910405
235,77.67867384433747,0.4313497871645066
240,79.32850624799728,0.43947300110118537
245,80.98013354301453,0.4443016204092353
250,82.63168023347855,0.4516950262011777
255,84.28341546058655,0.45863179182998587
260,85.93518072605133,0.4670236541987298
265,87.58877705097198,0.4754865132863399
270,89.24534734964371,0.4837898189690175
275,90.89664661407471,0.49293710154915704
280,92.54871448516846,0.5025489637606074
285,94.1988121843338,0.5083964046188781
290,95.84923501729965,0.5154226623623763
295,97.5025864648819,0.523403537497192


==> plot_scripts/data/timing_data/Walker2d-v3/dreamer_Walker2d-v3.csv <==
Steps,MeanTime,StdTime
1,0.022162675857543945,0.00017389624212755666
2,0.023964325586954754,0.00017612881957488526
3,0.025755882263183594,0.00019037222163924077
4,0.027546246846516926,0.00019027538719628635
5,0.029355605443318684,0.00016412348160540488
6,0.031154314676920574,0.00017015965150818821
7,0.03295175234476725,0.00017469367468854165
8,0.03474775950113932,0.0001650859243879072
9,0.03652596473693848,0.00016225466001946554
10,0.03833500544230143,0.00016033660769704784
11,0.04013411204020182,0.00015333513404403902
12,0.04193838437398275,0.00014984404850749053
13,0.04373470942179362,0.00016032006231921406
14,0.04555598894755045,0.00017867605757100407
15,0.047350009282430015,0.00017696273617499666
16,0.04916175206502279,0.0001896734640133231
17,0.050948699315389,0.00019594413513432745
18,0.05275170008341471,0.0002215071845406302
19,0.054554382960001625,0.0002362762468671924
20,0.05635293324788412,0.00026237892113900786
25,0.06532994906107585,0.0003265999415610078
30,0.0742344856262207,0.00028418181162869323
35,0.0832071304321289,0.0003869219894766228
40,0.09209903081258138,0.00044460858210519075
45,0.10114145278930664,0.0004958664357825117
50,0.11006546020507812,0.000499023508552678
55,0.11893725395202637,0.0005043071279797497
60,0.1278065045674642,0.0005243612658290373
65,0.13665342330932617,0.0005459358928849706
70,0.14556169509887695,0.0005354996991627162
75,0.15442649523417154,0.0005104197607286654
80,0.16343514124552408,0.0006200565920734694
85,0.17257905006408691,0.0006638400747430713
90,0.18164523442586264,0.0006908849450539981
95,0.19055652618408203,0.0006927075560502595
100,0.1994772752126058,0.0006754761850393483
105,0.2085552215576172,0.0006962478129987081
110,0.21759923299153647,0.0006155322641335037
115,0.226594607035319,0.0006470431427906853
120,0.23574336369832358,0.0008223904436985941
125,0.2447961966196696,0.0008955194868747783
130,0.2537911732991536,0.0009262999519218339
135,0.2627272605895996,0.0008190706647497605
140,0.2716383934020996,0.0007351335490519635
145,0.2805327574412028,0.0007049858879154765
150,0.28949928283691406,0.0007264912872171881
155,0.29848384857177734,0.0007030293237671041
160,0.3074053128560384,0.000755946885846943
165,0.3163473606109619,0.0007393766460921367
170,0.3253029187520345,0.0007722656217434224
175,0.334408442179362,0.0008325460788670848
180,0.3432975610097249,0.0008334032827516292
185,0.35221560796101886,0.0008469363185798685
190,0.3612329165140788,0.0007620644104440048
195,0.37020031611124676,0.0007230807557345051
200,0.3791070779164632,0.0007459802345928967
205,0.3879867394765218,0.0007318668637827014
210,0.39688698450724286,0.0007607318144442562
215,0.40578707059224445,0.0007973727347204707
220,0.41474493344624835,0.0007647731305682953
225,0.42364954948425293,0.0007854676840031744
230,0.43259421984354657,0.0008200102938842294
235,0.4415297508239746,0.0008528367101823847
240,0.4504528045654297,0.0009063890693509538
245,0.45939215024312335,0.0009151067308428635
250,0.4683391253153483,0.001001141167676381
255,0.4772200584411621,0.0010270078559912945
260,0.4861343701680501,0.0010429394368196752
265,0.49506235122680664,0.0011202464252951937
270,0.5039693514506022,0.001101680311388206
275,0.5129553476969401,0.0011302675313621799
280,0.5219763914744059,0.0010767550437538504
285,0.5309184392293295,0.0010189732699183644
290,0.5397741794586182,0.001002010802536063
295,0.5486749013264974,0.0010884006569696753


==> plot_scripts/data/timing_data/Walker2d-v3/polygrad_mlp_Walker2d-v3.csv <==
Steps,MeanTime,StdTime
2,0.6365889954566956,0.006857533710749126
3,0.6218788433074951,0.008906949766557537
5,0.6311619510650635,0.007845569663759457
7,0.6315129852294922,0.009333705701775967
10,0.6347683601379395,0.009932346973113881
15,0.6328248863220216,0.01006621020195594
20,0.6654849128723145,0.00835118327608757
30,0.7085018863677979,0.010065429827436717
50,0.8476963768005371,0.009383125532557646
75,1.1067599086761475,0.0062015066179648155
100,1.412069049835205,0.006747373278880095
125,1.8148539619445803,0.006770678066521918
150,2.217286525726318,0.006889672839324406
175,2.583826124191284,0.008356905062243156
200,2.8331082878112792,0.0062212380412109925


==> plot_scripts/data/timing_data/Walker2d-v3/polygrad_transformer_Walker2d-v3.csv <==
Steps,MeanTime,StdTime
2,1.245629711151123,0.018153852757728323
3,1.2555588474273682,0.017669942550146048
5,1.2571235752105712,0.014284707013560573
7,1.3637104396820068,0.01166447360723765
10,1.667761281967163,0.008264727110836563
15,2.3286065578460695,0.007080673911501229
20,3.1150346164703366,0.006767671943658871
30,4.230380577087402,0.008049880096455355
50,6.680540008544922,0.011098482373184266
75,10.639287736892701,0.014465276156360753
100,14.092856561660767,0.019296292936147007
125,17.75029232215881,0.018421520434695526
150,24.093519077301025,0.027037273201075802
175,28.42022233200073,0.028192017836232007
200,34.39570027732849,0.050428873062758894


==> plot_scripts/data/timing_data/Walker2d-v3/probabilistic_mlp_ensemble_Walker2d-v3.csv <==
Steps,MeanTime,StdTime
1,0.0024118423461914062,9.237804675141759e-05
2,0.003919661045074463,0.00010334632425222199
3,0.005395174026489258,0.0001047622468338609
4,0.00690305233001709,0.0001544231541705777
5,0.008392274379730225,0.0001741153086575652
6,0.009885251522064209,0.00018072949020639408
7,0.011373519897460938,0.00021121739963068988
8,0.012861490249633789,0.0002186714978185106
9,0.014381051063537598,0.00028053785799714824
10,0.01587092876434326,0.0002887630171700055
11,0.017420828342437744,0.00040620045018378604
12,0.01890718936920166,0.00043459974571777586
13,0.020377635955810547,0.0004354521664599765
14,0.021876513957977295,0.0004888500840843996
15,0.023383677005767822,0.000558352474342917
16,0.024885833263397217,0.0006047424487480545
17,0.02638298273086548,0.0006468971016990398
18,0.027886033058166504,0.0006839489493807486
19,0.02936321496963501,0.0006900337514683801
20,0.03085869550704956,0.0007128870480545134
25,0.038328349590301514,0.0009350011047320553
30,0.04574805498123169,0.0010586212925887285
35,0.05327516794204712,0.0012509989307390042
40,0.06073063611984253,0.001350119968421992
45,0.06821537017822266,0.0015120745849907069
50,0.07563859224319458,0.0015976163860139125
55,0.08306765556335449,0.0016730963015811192
60,0.09050542116165161,0.0017292285576838073
65,0.09793591499328613,0.0017729017235008642
70,0.10542744398117065,0.001893106149763704
75,0.1127922534942627,0.0020296983438591806
80,0.12018877267837524,0.002113478256399619
85,0.12758517265319824,0.0021816903521799436
90,0.13579314947128296,0.002298175554309776
95,0.14326214790344238,0.002410741135254855
100,0.15065306425094604,0.002509698217914596
105,0.1580597162246704,0.0026983710129198776
110,0.16553759574890137,0.0030337704216552752
115,0.17298293113708496,0.0033882863813569294
120,0.1802990436553955,0.003580936009993873
125,0.18744158744812012,0.0036762689077370907
130,0.1946028470993042,0.003802456754526462
135,0.20179009437561035,0.003925127127121466
140,0.20902478694915771,0.004056954215994089
145,0.21620804071426392,0.004140807734566673
150,0.2234400510787964,0.004236375999935464
155,0.23065459728240967,0.0044039686095580345
160,0.23787492513656616,0.004489172303239905
165,0.24517673254013062,0.004692428265431475
170,0.25242024660110474,0.0047822521519489455
175,0.259643018245697,0.004917329708083028
180,0.26687145233154297,0.005070770626338857
185,0.27403008937835693,0.005159103164835276
190,0.28121060132980347,0.005206036495064643
195,0.2883797883987427,0.005384859309867419
200,0.2955804467201233,0.005567246992837914
205,0.30275821685791016,0.0056314195821838935
210,0.30994898080825806,0.00574189655736172
215,0.31717103719711304,0.005710965087722183
220,0.3242696523666382,0.005760670503819233
225,0.33129823207855225,0.005850599484408981
230,0.3383297920227051,0.005958817938833263
235,0.3453628420829773,0.006088219516105325
240,0.35234469175338745,0.006127459321064018
245,0.3593646287918091,0.006240011657567478
250,0.36634987592697144,0.006315840289116516
255,0.3732861280441284,0.006377680226999158
260,0.3802970051765442,0.00648239139825468
265,0.38727301359176636,0.006638094915140958
270,0.3942757248878479,0.0067706761927220395
275,0.4012605547904968,0.006883703599828089
280,0.4082033038139343,0.006926078920237237
285,0.4151407480239868,0.007070439097909739
290,0.42213499546051025,0.007193574034157343
295,0.42911434173583984,0.007321950696271393


==> plot_scripts/data/timing_data/Walker2d-v3/transformer_Walker2d-v3.csv <==
Steps,MeanTime,StdTime
1,0.008868973071758563,0.00011251900192889981
2,0.01623113338763897,0.0001590716451929343
3,0.023386823214017426,0.00021108129466206673
4,0.03249728496258075,0.00025895699863525854
5,0.04312243461608887,0.00035525068099928164
6,0.056371685174795294,0.0006623353112184452
7,0.07141283475435697,0.0009432542924366394
8,0.08873475881723257,0.0012509364535748615
9,0.10788702231187086,0.0013770010514947719
10,0.13023496040931115,0.0014478885216877388
11,0.15497644497798038,0.0015161352496877525
12,0.1818216213813195,0.001545672816591962
13,0.21043250377361591,0.0015402907572347846
14,0.24204805814302885,0.0015905286559358255
15,0.2758465069990892,0.001616571835758061
16,0.31246573741619404,0.00165127265617468
17,0.34911708464989294,0.0016986956086046236
18,0.38586487403282754,0.0017468180312287902
19,0.42256942528944746,0.0017658653364001765
20,0.45928550500136156,0.001810424572338074
25,0.6430442626659687,0.0019144940828401433
30,0.8268598006321833,0.0022040393799357045
35,1.0107867827782264,0.0022517023468631523
40,1.1945656519669754,0.0024047796446479866
45,1.3781931950495794,0.0027714864788198758
50,1.56206389940702,0.0031556547474374053
55,1.745887092443613,0.0036060297630709777
60,1.9296236515045166,0.0040246816569945235
65,2.1133532414069545,0.004313060388623907
70,2.2969887366661657,0.0047232866755855495
75,2.480726165037889,0.00515208110660435
80,2.6643996458787185,0.0055704021907678775
85,2.8482169444744403,0.005993329783425666
90,3.0318069458007812,0.006425407121755647
95,3.215328939144428,0.006703419569088749
100,3.399087330011221,0.007106964362026273
105,3.5828412496126614,0.007524937477214855
110,3.7664681397951565,0.00799906669045035
115,3.950162381392259,0.008170753939301934
120,4.133886795777541,0.008627960201860206
125,4.3174639114966755,0.009186987126107096
130,4.501020592909593,0.009591601216533576
135,4.684457305761484,0.009851142828363574
140,4.867937223727886,0.010269204871528857
145,5.051488846998948,0.010634604417602939
150,5.234782699438242,0.011077219487045176
155,5.418293762207031,0.01140305557887762
160,5.601583987015944,0.01166620093734326
165,5.78499992443965,0.011976505870424762
170,5.9682882455679085,0.012404602179270247
175,6.151610363446749,0.012763245494921204
180,6.3346883700444145,0.01289851556704544
185,6.517831963759202,0.013145380292617538
190,6.700913528295664,0.013584054152501171
195,6.88416633605957,0.013846133930244649
200,7.067323303222656,0.014079267262006399
205,7.250394645104041,0.01431360091459772
210,7.433392121241643,0.014587910753381226
215,7.616332685030423,0.014860185798617453
220,7.799137779382559,0.015121550637377142
225,7.982067695030799,0.015337779709003713
230,8.16484639094426,0.015624996550832345
235,8.347592130074133,0.015674691133136073
240,8.530385442880483,0.015785576680291586
245,8.713023174726047,0.016122417016204184
250,8.895705956679125,0.016475767666140333
255,9.078583673330455,0.016763085698059232
260,9.26153177848229,0.017138506757360398
265,9.444265321584849,0.017369169024629646
270,9.627334128893338,0.017463547938580456
275,9.809850997191209,0.017859242865864575
280,9.992366438645583,0.018161792277981145
285,10.174772662382859,0.01839598311859353
290,10.357221309955303,0.01872492837681577
295,10.539868442828839,0.018949108050577

